NLOptControl: A modeling language for solving optimal control problems

Current direct-collocation-based optimal control software is either easy to use or fast, but not both. This is a major limitation for users that are trying to formulate complex optimal control problems (OCPs) for use in on-line applications. This paper introduces NLOptControl, an open-source modeling language that allows users to both easily formulate and quickly solve nonlinear OCPs using direct-collocation methods. To achieve these attributes, NLOptControl (1) is written in an efficient, dynamically-typed computing language called Julia, (2) extends an optimization modeling language called JuMP to provide a natural algebraic syntax for modeling nonlinear OCPs; and (3) uses reverse automatic differentiation with the acrylic-coloring method to exploit sparsity in the Hessian matrix. This work explores the novel design features of NLOptControl and compares its syntax and speed to those of PROPT. The syntax comparisons shows that NLOptControl models OCPs more concisely than PROPT. The speeds of various collocation methods within PROPT and NLOptControl are benchmarked over a range of collocation points using performance profiles; overall, NLOptControl's single, two, and four interval pseudospectral methods are roughly $14$, $26$, and $36$ times faster than PROPT's, respectively. NLOptControl is well-suited to improve existing off-line and on-line control systems and to engender new ones.

==> Bicycle/benchmark1/NOTE.txt <==
Ran current file for PROPT:  12/11/2017

==> Bicycle/benchmark1/results/NL_B1_bkwEuler.csv <==
"Nck","t_opt_ave","J_opt_ave","crash_max"
2,NaN,NaN,NaN
3,NaN,NaN,NaN
4,NaN,NaN,NaN
5,NaN,NaN,NaN
6,NaN,NaN,NaN
7,0.003257910410563151,4.905145330533081,0.0
8,NaN,NaN,NaN
9,0.0038726329803466797,4.93579246835874,0.0
10,NaN,NaN,NaN
11,0.004590272903442383,4.953279781027113,0.0
12,NaN,NaN,NaN
13,NaN,NaN,NaN
14,0.00514674186706543,4.972625459211589,0.0
15,NaN,NaN,NaN
16,0.00894625981648763,4.982257064597577,0.0
17,NaN,NaN,NaN
18,0.005903959274291992,4.98881682089171,0.0
19,NaN,NaN,NaN
20,0.010750770568847656,4.993481577113908,0.0
21,0.015750408172607422,4.995861179987592,0.0
22,0.008396625518798828,4.997058600399384,0.0
23,0.013985236485799154,5.0007134313855675,0.0
24,0.010623296101888021,5.000810291883667,0.0
25,0.00953062375386556,5.004276734451061,0.0
26,0.019208669662475586,5.004454635119623,0.0
27,0.010968923568725586,5.0069451790779,0.0
28,0.01340635617574056,5.0077475682581065,0.0
29,0.011614402135213217,5.009072641983972,0.0
30,0.014897982279459635,5.010622500427581,0.0
31,0.016621748606363933,5.011219926991358,0.0
32,0.014251311620076498,5.0129241121363695,0.0
33,0.02227131525675456,5.013293579447329,0.0
34,0.013161659240722656,5.014706876021613,0.0
35,0.01546335220336914,5.015205961502923,0.0
36,0.013538042704264322,5.016165642651227,0.0
37,0.015783389409383137,5.016926351974463,0.0
38,0.01626427968343099,5.0175944964949535,0.0
39,0.019047021865844727,5.018451608547656,0.0
40,0.027747631072998047,5.018956622864697,0.0
41,0.015890757242838543,5.019753221459632,0.0
42,0.016499678293863933,5.020217464031092,0.0
43,0.01900768280029297,5.020842236595527,0.0
44,0.017888863881429035,5.021363568981257,0.0
45,0.019864638646443684,5.021885997736271,0.0
46,0.01834265391031901,5.0223929346395835,0.0
47,0.020539045333862305,5.0228686131044205,0.0
48,0.0223232905069987,5.023309854588032,0.0
49,0.020491679509480793,5.023776059178639,0.0
50,0.020580291748046875,5.024155770162067,0.0
51,0.018071651458740234,5.024603162464006,0.0
52,0.022033055623372395,5.024967134991806,0.0
53,0.022335052490234375,5.025349921443226,0.0
54,0.022278706232706707,5.025723251158988,0.0
55,0.024656057357788086,5.026019229164467,0.0
56,0.023338715235392254,5.0264187984849755,0.0
57,0.11606407165527344,5.026647775643928,0.0
58,0.024489641189575195,5.02705247565293,0.0
59,0.03101770083109538,5.027284498293273,0.0
60,0.022869984308878582,5.027625417761346,0.0
61,0.026184717814127605,5.027893873569898,0.0
62,0.027637004852294922,5.028140169818985,0.0
63,0.026274363199869793,5.028452387019685,0.0
64,0.02619036038716634,5.028627104923356,0.0
65,0.026703357696533203,5.0289604489056074,0.0
66,0.027364651362101238,5.0291174099026215,0.0
67,0.0272830327351888,5.029419758896228,0.0
68,0.029918988545735676,5.029599953232142,0.0
69,0.03230778376261393,5.0298327310059285,0.0
70,0.030942360560099285,5.030062403262449,0.0
71,0.028767744700113933,5.030225096649872,0.0
72,0.03330063819885254,5.030484271680783,0.0
73,0.031309922536214195,5.030617002062588,0.0
74,0.03126136461893717,5.03086549981715,0.0
75,0.03397965431213379,5.031001145583765,0.0
76,0.040569305419921875,5.031208263554966,0.0
77,0.03526941935221354,5.031372424992213,0.0
78,0.03283508618672689,5.03153480920717,0.0
79,0.040774027506510414,5.031726985969214,0.0
80,0.03133106231689453,5.031858063657705,0.0
81,0.03759598731994629,5.032052175364016,0.0
82,0.03479131062825521,5.032173274475443,0.0
83,0.041668971379597984,5.032344725978052,0.0
84,0.036410013834635414,5.032477080338748,0.0
85,0.03971997896830241,5.032623659540916,0.0
86,0.03674467404683431,5.032767196922264,0.0
87,0.039184252421061196,5.032897406242572,0.0
88,0.0446163018544515,5.033042078815789,0.0
89,0.03801393508911133,5.033162843542133,0.0
90,0.044609626134236656,5.033297296791085,0.0
91,0.038482983907063804,5.033417802104777,0.0
92,0.04209200541178385,5.03354070725263,0.0
93,0.040599664052327476,5.033660672890431,0.0
94,0.044715325037638344,5.033777720496355,0.0
95,0.04548939069112142,5.033890506719422,0.0
96,0.042898972829182945,5.0340062825842855,0.0
97,0.04810937245686849,5.034107276270727,0.0
98,0.044931650161743164,5.034224929698442,0.0
99,0.05005200703938802,5.034322090240381,0.0
100,0.049103339513142906,5.034432655243304,0.0
101,0.04273430506388346,5.034531113832116,0.0
102,0.04816563924153646,5.034628802830658,0.0


==> Bicycle/benchmark1/results/NL_B1_bkwEuler_ALL.csv <==
"Nck","t_opt_ALL","J_opt_ALL","crash_ALL"
2,0.001716295878092448,4.5936221036315805,1.0
3,0.0016047954559326172,4.701365089494396,1.0
4,0.0022772947947184243,4.787255297919152,1.0
5,0.0022673606872558594,4.840299565424192,1.0
6,0.0029636224110921225,4.858473674898456,1.0
7,0.003257910410563151,4.905145330533081,0.0
8,0.0035400390625,4.895510450644592,1.0
9,0.0038726329803466797,4.93579246835874,0.0
10,0.004540284474690755,4.932697554274587,1.0
11,0.004590272903442383,4.953279781027113,0.0
12,0.004805326461791992,4.957676455612053,1.0
13,0.005147616068522136,4.964471106545647,1.0
14,0.00514674186706543,4.972625459211589,0.0
15,0.010353008906046549,4.972403789464276,1.0
16,0.00894625981648763,4.982257064597577,0.0
17,0.006236076354980469,4.981022882426383,1.0
18,0.005903959274291992,4.98881682089171,0.0
19,0.008901675542195639,4.989173717208333,1.0
20,0.010750770568847656,4.993481577113908,0.0
21,0.015750408172607422,4.995861179987592,0.0
22,0.008396625518798828,4.997058600399384,0.0
23,0.013985236485799154,5.0007134313855675,0.0
24,0.010623296101888021,5.000810291883667,0.0
25,0.00953062375386556,5.004276734451061,0.0
26,0.019208669662475586,5.004454635119623,0.0
27,0.010968923568725586,5.0069451790779,0.0
28,0.01340635617574056,5.0077475682581065,0.0
29,0.011614402135213217,5.009072641983972,0.0
30,0.014897982279459635,5.010622500427581,0.0
31,0.016621748606363933,5.011219926991358,0.0
32,0.014251311620076498,5.0129241121363695,0.0
33,0.02227131525675456,5.013293579447329,0.0
34,0.013161659240722656,5.014706876021613,0.0
35,0.01546335220336914,5.015205961502923,0.0
36,0.013538042704264322,5.016165642651227,0.0
37,0.015783389409383137,5.016926351974463,0.0
38,0.01626427968343099,5.0175944964949535,0.0
39,0.019047021865844727,5.018451608547656,0.0
40,0.027747631072998047,5.018956622864697,0.0
41,0.015890757242838543,5.019753221459632,0.0
42,0.016499678293863933,5.020217464031092,0.0
43,0.01900768280029297,5.020842236595527,0.0
44,0.017888863881429035,5.021363568981257,0.0
45,0.019864638646443684,5.021885997736271,0.0
46,0.01834265391031901,5.0223929346395835,0.0
47,0.020539045333862305,5.0228686131044205,0.0
48,0.0223232905069987,5.023309854588032,0.0
49,0.020491679509480793,5.023776059178639,0.0
50,0.020580291748046875,5.024155770162067,0.0
51,0.018071651458740234,5.024603162464006,0.0
52,0.022033055623372395,5.024967134991806,0.0
53,0.022335052490234375,5.025349921443226,0.0
54,0.022278706232706707,5.025723251158988,0.0
55,0.024656057357788086,5.026019229164467,0.0
56,0.023338715235392254,5.0264187984849755,0.0
57,0.11606407165527344,5.026647775643928,0.0
58,0.024489641189575195,5.02705247565293,0.0
59,0.03101770083109538,5.027284498293273,0.0
60,0.022869984308878582,5.027625417761346,0.0
61,0.026184717814127605,5.027893873569898,0.0
62,0.027637004852294922,5.028140169818985,0.0
63,0.026274363199869793,5.028452387019685,0.0
64,0.02619036038716634,5.028627104923356,0.0
65,0.026703357696533203,5.0289604489056074,0.0
66,0.027364651362101238,5.0291174099026215,0.0
67,0.0272830327351888,5.029419758896228,0.0
68,0.029918988545735676,5.029599953232142,0.0
69,0.03230778376261393,5.0298327310059285,0.0
70,0.030942360560099285,5.030062403262449,0.0
71,0.028767744700113933,5.030225096649872,0.0
72,0.03330063819885254,5.030484271680783,0.0
73,0.031309922536214195,5.030617002062588,0.0
74,0.03126136461893717,5.03086549981715,0.0
75,0.03397965431213379,5.031001145583765,0.0
76,0.040569305419921875,5.031208263554966,0.0
77,0.03526941935221354,5.031372424992213,0.0
78,0.03283508618672689,5.03153480920717,0.0
79,0.040774027506510414,5.031726985969214,0.0
80,0.03133106231689453,5.031858063657705,0.0
81,0.03759598731994629,5.032052175364016,0.0
82,0.03479131062825521,5.032173274475443,0.0
83,0.041668971379597984,5.032344725978052,0.0
84,0.036410013834635414,5.032477080338748,0.0
85,0.03971997896830241,5.032623659540916,0.0
86,0.03674467404683431,5.032767196922264,0.0
87,0.039184252421061196,5.032897406242572,0.0
88,0.0446163018544515,5.033042078815789,0.0
89,0.03801393508911133,5.033162843542133,0.0
90,0.044609626134236656,5.033297296791085,0.0
91,0.038482983907063804,5.033417802104777,0.0
92,0.04209200541178385,5.03354070725263,0.0
93,0.040599664052327476,5.033660672890431,0.0
94,0.044715325037638344,5.033777720496355,0.0
95,0.04548939069112142,5.033890506719422,0.0
96,0.042898972829182945,5.0340062825842855,0.0
97,0.04810937245686849,5.034107276270727,0.0
98,0.044931650161743164,5.034224929698442,0.0
99,0.05005200703938802,5.034322090240381,0.0
100,0.049103339513142906,5.034432655243304,0.0
101,0.04273430506388346,5.034531113832116,0.0
102,0.04816563924153646,5.034628802830658,0.0


==> Bicycle/benchmark1/results/NL_B1_trapezoidal.csv <==
"Nck","t_opt_ave","J_opt_ave","crash_max"
2,NaN,NaN,NaN
3,NaN,NaN,NaN
4,NaN,NaN,NaN
5,NaN,NaN,NaN
6,NaN,NaN,NaN
7,0.003713687260945638,5.051141296898223,0.0
8,NaN,NaN,NaN
9,0.004871924718221028,5.049612345137483,0.0
10,NaN,NaN,NaN
11,0.00562898317972819,5.04625868654721,0.0
12,NaN,NaN,NaN
13,NaN,NaN,NaN
14,0.009045282999674479,5.04702029063055,0.0
15,NaN,NaN,NaN
16,0.007623036702473958,5.0473440542881045,0.0
17,NaN,NaN,NaN
18,0.0086363156636556,5.04658984464447,0.0
19,0.01177231470743815,5.044240493302891,0.0
20,0.010148366292317709,5.045377141556973,0.0
21,0.010612010955810547,5.045790149224575,0.0
22,0.01200262705485026,5.043994917648729,0.0
23,0.011412620544433594,5.04627951624395,0.0
24,0.01640629768371582,5.043393375339524,0.0
25,0.01483774185180664,5.046151383062212,0.0
26,0.01621532440185547,5.044173587738038,0.0
27,0.014921347300211588,5.045662418198386,0.0
28,0.017524003982543945,5.045198859592735,0.0
29,0.017791032791137695,5.044965867695603,0.0
30,0.01340468724568685,5.045674225429375,0.0
31,0.017450412114461262,5.044381930525902,0.0
32,0.017931779225667317,5.045756067895034,0.0
33,0.021001338958740234,5.044444025936284,0.0
34,0.016713778177897137,5.045573116257717,0.0
35,0.023137728373209637,5.044858695833434,0.0
36,0.021493911743164062,5.045212376706307,0.0
37,0.02209933598836263,5.045285285591432,0.0
38,0.020610968271891277,5.044794921708087,0.0
39,0.02506105105082194,5.04544785498901,0.0
40,0.019771337509155273,5.044680572316434,0.0
41,0.022054036458333332,5.045412339433206,0.0
42,0.02484734853108724,5.0447889116592775,0.0
43,0.025920708974202473,5.045232141446684,0.0
44,0.029695908228556316,5.045015667848137,0.0
45,0.03098599116007487,5.044958978550713,0.0
46,0.027018388112386067,5.045208607946835,0.0
47,0.03220597902933756,5.0448156964623,0.0
48,0.027183691660563152,5.04525008630804,0.0
49,0.03156232833862305,5.044813415547168,0.0
50,0.02950263023376465,5.045174003637011,0.0
51,0.03443153699239095,5.044894254898324,0.0
52,0.03879499435424805,5.045007873311957,0.0
53,0.034933010737101235,5.045019666877612,0.0
54,0.04204106330871582,5.044878589623409,0.0
55,0.034894069035847984,5.04510326786674,0.0
56,0.03549400965372721,5.044839673009001,0.0
57,0.04382697741190592,5.045090331990962,0.0
58,0.03450767199198405,5.044857295044608,0.0
59,0.04099194208780924,5.045000060177769,0.0
60,0.03789075215657552,5.044907819086419,0.0
61,0.03649163246154785,5.044896768007934,0.0
62,0.047089735666910805,5.044974526901204,0.0
63,0.03836663564046224,5.044850693326815,0.0
64,0.044020891189575195,5.045001256616254,0.0
65,0.037570953369140625,5.044842494704215,0.0
66,0.04616697629292806,5.044961836783847,0.0
67,0.043071587880452476,5.0448573226809,0.0
68,0.04409106572469076,5.044888389635551,0.0
69,0.05484795570373535,5.04488421272915,0.0
70,0.047116994857788086,5.044847028984168,0.0
71,0.051373958587646484,5.044914713564382,0.0
72,0.04795694351196289,5.044830566395024,0.0
73,0.04752961794535319,5.044910015171745,0.0
74,0.05228996276855469,5.044829304821305,0.0
75,0.049173990885416664,5.0448644935687375,0.0
76,0.04708735148111979,5.044836151157635,0.0
77,0.04887000719706217,5.044832087031795,0.0
78,0.05092493693033854,5.044845848479795,0.0
79,0.056409358978271484,5.044815584859655,0.0
80,0.057013352711995445,5.044853256455472,0.0
81,0.04729763666788737,5.0448085989988565,0.0
82,0.06154274940490723,5.044831927728489,0.0
83,0.05331865946451823,5.044806350387335,0.0
84,0.059021711349487305,5.04480948029263,0.0
85,0.054642677307128906,5.044805221901794,0.0
86,0.0516810417175293,5.044796673312912,0.0
87,0.06256969769795735,5.044802577083895,0.0
88,0.05768195788065592,5.044789264061334,0.0
89,0.06183234850565592,5.044794786705444,0.0
90,0.058397372563680015,5.044783926028304,0.0
91,0.05936304728190104,5.044781964006905,0.0
92,0.06638296445210774,5.044778239132657,0.0
93,0.060761451721191406,5.044774401963042,0.0
94,0.06810704867045085,5.044770323719939,0.0
95,0.07156562805175781,5.044769185094801,0.0
96,0.06351304054260254,5.044758939512306,0.0
97,0.06932131449381511,5.044764082484176,0.0
98,0.06896169980367024,5.044751602279793,0.0
99,0.06978567441304524,5.044757394233051,0.0
100,0.07162070274353027,5.0447495685203165,0.0
101,0.0661152998606364,5.044747850096442,0.0
102,0.07378363609313965,5.044747823490508,0.0


==> Bicycle/benchmark1/results/NL_B1_trapezoidal_ALL.csv <==
"Nck","t_opt_ALL","J_opt_ALL","crash_ALL"
2,0.0018769105275472004,5.025582376533341,1.0
3,0.0021277268727620444,4.999599974406438,1.0
4,0.002550999323527018,5.0171912101620775,1.0
5,0.0027364095052083335,5.0401918045041905,1.0
6,0.0038940906524658203,5.015484005103588,1.0
7,0.003713687260945638,5.051141296898223,0.0
8,0.009810686111450195,5.0147688308000475,1.0
9,0.004871924718221028,5.049612345137483,0.0
10,0.005258639653523763,5.035431067444929,1.0
11,0.00562898317972819,5.04625868654721,0.0
12,0.005621989568074544,5.04421211361205,1.0
13,0.008107980092366537,5.042962001070754,1.0
14,0.009045282999674479,5.04702029063055,0.0
15,0.00997630755106608,5.0400730834774,1.0
16,0.007623036702473958,5.0473440542881045,0.0
17,0.011181036631266275,5.041055252252703,1.0
18,0.0086363156636556,5.04658984464447,0.0
19,0.01177231470743815,5.044240493302891,0.0
20,0.010148366292317709,5.045377141556973,0.0
21,0.010612010955810547,5.045790149224575,0.0
22,0.01200262705485026,5.043994917648729,0.0
23,0.011412620544433594,5.04627951624395,0.0
24,0.01640629768371582,5.043393375339524,0.0
25,0.01483774185180664,5.046151383062212,0.0
26,0.01621532440185547,5.044173587738038,0.0
27,0.014921347300211588,5.045662418198386,0.0
28,0.017524003982543945,5.045198859592735,0.0
29,0.017791032791137695,5.044965867695603,0.0
30,0.01340468724568685,5.045674225429375,0.0
31,0.017450412114461262,5.044381930525902,0.0
32,0.017931779225667317,5.045756067895034,0.0
33,0.021001338958740234,5.044444025936284,0.0
34,0.016713778177897137,5.045573116257717,0.0
35,0.023137728373209637,5.044858695833434,0.0
36,0.021493911743164062,5.045212376706307,0.0
37,0.02209933598836263,5.045285285591432,0.0
38,0.020610968271891277,5.044794921708087,0.0
39,0.02506105105082194,5.04544785498901,0.0
40,0.019771337509155273,5.044680572316434,0.0
41,0.022054036458333332,5.045412339433206,0.0
42,0.02484734853108724,5.0447889116592775,0.0
43,0.025920708974202473,5.045232141446684,0.0
44,0.029695908228556316,5.045015667848137,0.0
45,0.03098599116007487,5.044958978550713,0.0
46,0.027018388112386067,5.045208607946835,0.0
47,0.03220597902933756,5.0448156964623,0.0
48,0.027183691660563152,5.04525008630804,0.0
49,0.03156232833862305,5.044813415547168,0.0
50,0.02950263023376465,5.045174003637011,0.0
51,0.03443153699239095,5.044894254898324,0.0
52,0.03879499435424805,5.045007873311957,0.0
53,0.034933010737101235,5.045019666877612,0.0
54,0.04204106330871582,5.044878589623409,0.0
55,0.034894069035847984,5.04510326786674,0.0
56,0.03549400965372721,5.044839673009001,0.0
57,0.04382697741190592,5.045090331990962,0.0
58,0.03450767199198405,5.044857295044608,0.0
59,0.04099194208780924,5.045000060177769,0.0
60,0.03789075215657552,5.044907819086419,0.0
61,0.03649163246154785,5.044896768007934,0.0
62,0.047089735666910805,5.044974526901204,0.0
63,0.03836663564046224,5.044850693326815,0.0
64,0.044020891189575195,5.045001256616254,0.0
65,0.037570953369140625,5.044842494704215,0.0
66,0.04616697629292806,5.044961836783847,0.0
67,0.043071587880452476,5.0448573226809,0.0
68,0.04409106572469076,5.044888389635551,0.0
69,0.05484795570373535,5.04488421272915,0.0
70,0.047116994857788086,5.044847028984168,0.0
71,0.051373958587646484,5.044914713564382,0.0
72,0.04795694351196289,5.044830566395024,0.0
73,0.04752961794535319,5.044910015171745,0.0
74,0.05228996276855469,5.044829304821305,0.0
75,0.049173990885416664,5.0448644935687375,0.0
76,0.04708735148111979,5.044836151157635,0.0
77,0.04887000719706217,5.044832087031795,0.0
78,0.05092493693033854,5.044845848479795,0.0
79,0.056409358978271484,5.044815584859655,0.0
80,0.057013352711995445,5.044853256455472,0.0
81,0.04729763666788737,5.0448085989988565,0.0
82,0.06154274940490723,5.044831927728489,0.0
83,0.05331865946451823,5.044806350387335,0.0
84,0.059021711349487305,5.04480948029263,0.0
85,0.054642677307128906,5.044805221901794,0.0
86,0.0516810417175293,5.044796673312912,0.0
87,0.06256969769795735,5.044802577083895,0.0
88,0.05768195788065592,5.044789264061334,0.0
89,0.06183234850565592,5.044794786705444,0.0
90,0.058397372563680015,5.044783926028304,0.0
91,0.05936304728190104,5.044781964006905,0.0
92,0.06638296445210774,5.044778239132657,0.0
93,0.060761451721191406,5.044774401963042,0.0
94,0.06810704867045085,5.044770323719939,0.0
95,0.07156562805175781,5.044769185094801,0.0
96,0.06351304054260254,5.044758939512306,0.0
97,0.06932131449381511,5.044764082484176,0.0
98,0.06896169980367024,5.044751602279793,0.0
99,0.06978567441304524,5.044757394233051,0.0
100,0.07162070274353027,5.0447495685203165,0.0
101,0.0661152998606364,5.044747850096442,0.0
102,0.07378363609313965,5.044747823490508,0.0


==> Bicycle/benchmark1/results/NL_bkwEuler.csv <==
Nck,t,J,crash
2,NaN,NaN,NaN
3,NaN,NaN,NaN
4,NaN,NaN,NaN
5,NaN,NaN,NaN
6,NaN,NaN,NaN
7,0.0028796196,4.9051453305,0
8,NaN,NaN,NaN
9,0.0038100878,4.9357924684,0
10,NaN,NaN,NaN
11,0.0067956448,4.953279781,0
12,NaN,NaN,NaN
13,NaN,NaN,NaN
14,0.0057053566,4.9726254592,0
15,NaN,NaN,NaN
16,0.0066769123,4.9822570646,0
17,NaN,NaN,NaN
18,0.0059359868,4.9888168209,0
19,NaN,NaN,NaN
20,0.0109433333,4.9934815771,0
21,0.0137887001,4.99586118,0
22,0.0083763599,4.9970586004,0
23,0.0142862797,5.0007134314,0
24,0.0105902354,5.0008102919,0
25,0.0097753207,5.0042767345,0
26,0.0175186793,5.0044546351,0
27,0.011279583,5.0069451791,0
28,0.0114760399,5.0077475683,0
29,0.0119217237,5.009072642,0
30,0.0153880119,5.0106225004,0
31,0.0173793634,5.011219927,0
32,0.0147415797,5.0129241121,0
33,0.0231609344,5.0132935794,0
34,0.0138403575,5.014706876,0
35,0.0159522692,5.0152059615,0
36,0.0160617034,5.0161656427,0
37,0.0158926646,5.016926352,0
38,0.0166496436,5.0175944965,0
39,0.0191003482,5.0184516085,0
40,0.0265849431,5.0189566229,0
41,0.0186918577,5.0197532215,0
42,0.0187113285,5.020217464,0
43,0.0192519824,5.0208422366,0
44,0.0176633994,5.021363569,0
45,0.0176493327,5.0218859977,0
46,0.0183839798,5.0223929346,0
47,0.0180459817,5.0228686131,0
48,0.0225646496,5.0233098546,0
49,0.0213773251,5.0237760592,0
50,0.0228668849,5.0241557702,0
51,0.0179716746,5.0246031625,0
52,0.0222206116,5.024967135,0
53,0.0224970182,5.0253499214,0
54,0.0229386489,5.0257232512,0
55,0.025200367,5.0260192292,0
56,0.0234063466,5.0264187985,0
57,0.1143983205,5.0266477756,0
58,0.0251036485,5.0270524757,0
59,0.0291446845,5.0272844983,0
60,0.0250632763,5.0276254178,0
61,0.0259033044,5.0278938736,0
62,0.0276366075,5.0281401698,0
63,0.0259130796,5.028452387,0
64,0.0263512929,5.0286271049,0
65,0.0267779032,5.0289604489,0
66,0.0269595782,5.0291174099,0
67,0.027083079,5.0294197589,0
68,0.0306412379,5.0295999532,0
69,0.0343484084,5.029832731,0
70,0.0310219924,5.0300624033,0
71,0.0313446522,5.0302250966,0
72,0.0311495463,5.0304842717,0
73,0.0319143136,5.0306170021,0
74,0.0317473412,5.0308654998,0
75,0.0318532785,5.0310011456,0
76,0.0373433431,5.0312082636,0
77,0.0348289808,5.031372425,0
78,0.0347972711,5.0315348092,0
79,0.0412960052,5.031726986,0
80,0.0340166887,5.0318580637,0
81,0.0385599136,5.0320521754,0
82,0.0344142914,5.0321732745,0
83,0.0414486726,5.032344726,0
84,0.0366183122,5.0324770803,0
85,0.0418690046,5.0326236595,0
86,0.0391484102,5.0327671969,0
87,0.0375096798,5.0328974062,0
88,0.0445826054,5.0330420788,0
89,0.0388116837,5.0331628435,0
90,0.0454540253,5.0332972968,0
91,0.0380940437,5.0334178021,0
92,0.0416079362,5.0335407073,0
93,0.0393920739,5.0336606729,0
94,0.0432109833,5.0337777205,0
95,0.0479979515,5.0338905067,0
96,0.042399327,5.0340062826,0
97,0.0464053949,5.0341072763,0
98,0.0444789728,5.0342249297,0
99,0.0532617569,5.0343220902,0
100,0.0486483574,5.0344326552,0
101,0.0447446505,5.0345311138,0
102,0.0505707264,5.0346288028,0


==> Bicycle/benchmark1/results/NL_bkwEuler_ALL.csv <==
"Nck","t_opt_ALL","J_opt_ALL","crash_ALL"
2,0.0017095406850179036,4.5936221036315805,1.0
3,0.0015153090159098308,4.701365089494396,1.0
4,0.002317031224568685,4.787255297919152,1.0
5,0.0022646586100260415,4.840299565424192,1.0
6,0.003175656000773112,4.858473674898456,1.0
7,0.002879619598388672,4.905145330533081,0.0
8,0.0038933753967285156,4.895510450644592,1.0
9,0.0038100878397623696,4.93579246835874,0.0
10,0.004660288492838542,4.932697554274587,1.0
11,0.006795644760131836,4.953279781027113,0.0
12,0.0046689510345458984,4.957676455612053,1.0
13,0.005062659581502278,4.964471106545647,1.0
14,0.005705356597900391,4.972625459211589,0.0
15,0.00836475690205892,4.972403789464276,1.0
16,0.006676912307739258,4.982257064597577,0.0
17,0.006717681884765625,4.981022882426383,1.0
18,0.005935986836751302,4.98881682089171,0.0
19,0.009084304173787435,4.989173717208333,1.0
20,0.010943333307902018,4.993481577113908,0.0
21,0.013788700103759766,4.995861179987592,0.0
22,0.008376359939575195,4.997058600399384,0.0
23,0.014286279678344727,5.0007134313855675,0.0
24,0.010590235392252604,5.000810291883667,0.0
25,0.009775320688883463,5.004276734451061,0.0
26,0.01751867930094401,5.004454635119623,0.0
27,0.011279582977294922,5.0069451790779,0.0
28,0.01147603988647461,5.0077475682581065,0.0
29,0.01192172368367513,5.009072641983972,0.0
30,0.015388011932373047,5.010622500427581,0.0
31,0.017379363377888996,5.011219926991358,0.0
32,0.01474157969156901,5.0129241121363695,0.0
33,0.023160934448242188,5.013293579447329,0.0
34,0.013840357462565104,5.014706876021613,0.0
35,0.015952269236246746,5.015205961502923,0.0
36,0.016061703364054363,5.016165642651227,0.0
37,0.015892664591471355,5.016926351974463,0.0
38,0.016649643580118816,5.0175944964949535,0.0
39,0.019100348154703777,5.018451608547656,0.0
40,0.026584943135579426,5.018956622864697,0.0
41,0.018691857655843098,5.019753221459632,0.0
42,0.018711328506469727,5.020217464031092,0.0
43,0.01925198237101237,5.020842236595527,0.0
44,0.01766339937845866,5.021363568981257,0.0
45,0.017649332682291668,5.021885997736271,0.0
46,0.01838397979736328,5.0223929346395835,0.0
47,0.018045981725056965,5.0228686131044205,0.0
48,0.02256464958190918,5.023309854588032,0.0
49,0.0213773250579834,5.023776059178639,0.0
50,0.02286688486735026,5.024155770162067,0.0
51,0.01797167460123698,5.024603162464006,0.0
52,0.022220611572265625,5.024967134991806,0.0
53,0.022497018178304035,5.025349921443226,0.0
54,0.022938648859659832,5.025723251158988,0.0
55,0.025200366973876953,5.026019229164467,0.0
56,0.023406346638997395,5.0264187984849755,0.0
57,0.11439832051595052,5.026647775643928,0.0
58,0.025103648503621418,5.02705247565293,0.0
59,0.029144684473673504,5.027284498293273,0.0
60,0.025063276290893555,5.027625417761346,0.0
61,0.02590330441792806,5.027893873569898,0.0
62,0.027636607487996418,5.028140169818985,0.0
63,0.025913079579671223,5.028452387019685,0.0
64,0.026351292928059895,5.028627104923356,0.0
65,0.026777903238932293,5.0289604489056074,0.0
66,0.026959578196207683,5.0291174099026215,0.0
67,0.027083079020182293,5.029419758896228,0.0
68,0.03064123789469401,5.029599953232142,0.0
69,0.0343484083811442,5.0298327310059285,0.0
70,0.031021992365519207,5.030062403262449,0.0
71,0.03134465217590332,5.030225096649872,0.0
72,0.031149546305338543,5.030484271680783,0.0
73,0.031914313634236656,5.030617002062588,0.0
74,0.03174734115600586,5.03086549981715,0.0
75,0.031853278477986656,5.031001145583765,0.0
76,0.037343343098958336,5.031208263554966,0.0
77,0.03482898076375326,5.031372424992213,0.0
78,0.03479727109273275,5.03153480920717,0.0
79,0.04129600524902344,5.031726985969214,0.0
80,0.034016688664754234,5.031858063657705,0.0
81,0.038559913635253906,5.032052175364016,0.0
82,0.03441429138183594,5.032173274475443,0.0
83,0.04144867261250814,5.032344725978052,0.0
84,0.036618312199910484,5.032477080338748,0.0
85,0.041869004567464195,5.032623659540916,0.0
86,0.039148410161336265,5.032767196922264,0.0
87,0.03750967979431152,5.032897406242572,0.0
88,0.04458260536193848,5.033042078815789,0.0
89,0.038811683654785156,5.033162843542133,0.0
90,0.04545402526855469,5.033297296791085,0.0
91,0.03809404373168945,5.033417802104777,0.0
92,0.041607936223347984,5.03354070725263,0.0
93,0.03939207394917806,5.033660672890431,0.0
94,0.04321098327636719,5.033777720496355,0.0
95,0.04799795150756836,5.033890506719422,0.0
96,0.042399326960245766,5.0340062825842855,0.0
97,0.046405394872029625,5.034107276270727,0.0
98,0.044478972752889,5.034224929698442,0.0
99,0.053261756896972656,5.034322090240381,0.0
100,0.04864835739135742,5.034432655243304,0.0
101,0.044744650522867836,5.034531113832116,0.0
102,0.05057072639465332,5.034628802830658,0.0


==> Bicycle/benchmark1/results/NL_lgrExplicit_1.csv <==
Nck,t,J,crash
2,NaN,NaN,NaN
3,NaN,NaN,NaN
4,NaN,NaN,NaN
5,NaN,NaN,NaN
6,0.005566914876302083,5.05016868292056,0.0
7,NaN,NaN,NaN
8,0.0044794877370198565,5.0462814301981425,0.0
9,NaN,NaN,NaN
10,NaN,NaN,NaN
11,NaN,NaN,NaN
12,NaN,NaN,NaN
13,NaN,NaN,NaN
14,NaN,NaN,NaN
15,0.01230931282043457,5.0441801168905345,0.0
16,NaN,NaN,NaN
17,0.013724009195963541,5.045728919519437,0.0
18,NaN,NaN,NaN
19,0.0163877010345459,5.045903222437701,0.0
20,NaN,NaN,NaN
21,0.020978927612304688,5.045379700614596,0.0
22,NaN,NaN,NaN
23,0.02496814727783203,5.044506173455545,0.0
24,0.028599023818969727,5.042276102003499,0.0
25,0.0298003355662028,5.043468690195402,0.0
26,0.02997271219889323,5.04395666225344,0.0
27,0.03613758087158203,5.042369142550912,0.0
28,0.04021636644999186,5.044844970357821,0.0
29,0.04713233311971029,5.0414218781740745,0.0
30,0.04497067133585612,5.04520605665649,0.0
31,0.047965685526529946,5.041454409908399,0.0
32,0.06235639254252116,5.045213427099971,0.0
33,0.051914374033610024,5.042076312342355,0.0
34,0.05166443188985189,5.044982770941602,0.0
35,0.06578365961710612,5.042945166540181,0.0
36,0.06322789192199707,5.04459268635028,0.0
37,0.07081898053487141,5.043851639304319,0.0
38,0.07082541783650716,5.04409716980556,0.0
39,0.08048105239868164,5.044471425045799,0.0
40,0.09102598826090495,5.043588674043057,0.0
41,0.08523257573445638,5.044815085049365,0.0
42,0.09524766604105632,5.0434102846670195,0.0
43,0.09999728202819824,5.044950790643905,0.0
44,0.1100316842397054,5.043480703483922,0.0
45,0.11165396372477214,5.044929482306807,0.0
46,0.11701599756876628,5.0436906103683805,0.0
47,0.13831098874409994,5.044789561374252,0.0
48,0.14034231503804526,5.043971678995576,0.0
49,0.1445466677347819,5.044560242678405,0.0
50,0.17399398485819498,5.044281092922975,0.0
51,0.16077462832132974,5.04428547555374,0.0
52,0.17927336692810059,5.044571457856674,0.0
53,0.16503222783406576,5.0441404393602385,0.0
54,0.1837769349416097,5.044741351958963,0.0
55,0.1719524065653483,5.044111222103266,0.0
56,0.2667173544565837,5.044801901145449,0.0
57,0.2037669817606608,5.04415454517003,0.0
58,0.25725865364074707,5.044774465206853,0.0
59,0.31896138191223145,5.0442407742123905,0.0
60,0.2570352554321289,5.044676216203563,0.0
61,0.3412744204203288,5.044349587191636,0.0
62,0.2639496326446533,5.044530092769558,0.0
63,0.32196394602457684,5.044467082319162,0.0
64,0.3096729914347331,5.044436533045925,0.0
65,0.39195768038431805,5.044583805113429,0.0
66,0.4403962294260661,5.044400081804343,0.0
67,0.35736997922261554,5.044676509316279,0.0
68,0.6138310432434082,5.04440111469163,0.0
69,0.2697179317474365,5.044704710333323,0.0
70,0.3261992931365967,5.044425461865585,0.0
71,0.2990566889444987,5.044676790826242,0.0
72,0.32099326451619464,5.04446289076535,0.0
73,0.3337390422821045,5.044605674039733,0.0
74,0.32014981905619305,5.044506031474659,0.0
75,0.37353769938151044,5.044553317742522,0.0
76,0.3367098967234294,5.044549613690741,0.0
77,0.39719001452128094,5.0445295074559775,0.0
78,0.3641788959503174,5.044589927171155,0.0
79,0.42320863405863446,5.0445245204797535,0.0
80,0.6605010827382406,5.044624340723895,0.0
81,0.4190963904062907,5.0445310922491835,0.0
82,0.45482762654622394,5.044636348140822,0.0
83,0.46469394365946454,5.044543817021921,0.0
84,0.677644411722819,5.044611118493639,0.0
85,0.44742528597513836,5.0445586682113195,0.0
86,0.5109837849934896,5.044588678130587,0.0
87,0.47179730733235675,5.044572693783063,0.0
88,0.510223388671875,5.044579845186713,0.0
89,0.5269737243652344,5.044583713067451,0.0
90,0.5170559883117676,5.044579596521009,0.0
91,0.5996309121449789,5.044590242553437,0.0
92,0.5398276646931967,5.044583977319007,0.0
93,0.7054632504781088,5.044591194163091,0.0
94,0.5699910322825114,5.0445900471624805,0.0
95,0.7085123856862386,5.044586212419007,0.0
96,0.6157299677530924,5.044595564451595,0.0
97,0.6735324064890543,5.044584972983267,0.0
98,0.6791953245798746,5.0445988377793824,0.0
99,0.6852790514628092,5.044589271472695,0.0
100,0.769286314646403,5.044598699604244,0.0
101,0.7198969523111979,5.044596265745342,0.0
102,0.8150083223978678,5.044594246704464,0.0


==> Bicycle/benchmark1/results/NL_lgrExplicit_1_ALL.csv <==
"Nck","t_opt_ALL","J_opt_ALL","crash_ALL"
2,0.0015672842661539714,4.999599974681876,1.0
3,0.002007007598876953,4.999599974631072,1.0
4,0.0023380915323893228,5.046247260793168,1.0
5,0.004051923751831055,4.999600005063053,1.0
6,0.005566914876302083,5.05016868292056,0.0
7,0.0038286844889322915,4.999599975457709,1.0
8,0.0044794877370198565,5.0462814301981425,0.0
9,0.006649017333984375,5.006336985554928,1.0
10,0.007759968439737956,5.042175049268724,1.0
11,0.0072240034739176435,5.02973815931105,1.0
12,0.008806387583414713,5.038713357463245,1.0
13,0.008722623189290365,5.039870552552622,1.0
14,0.010518391927083334,5.0358883840110975,1.0
15,0.01230931282043457,5.0441801168905345,0.0
16,0.012810548146565756,5.0335795167622805,1.0
17,0.013724009195963541,5.045728919519437,0.0
18,0.016501744588216145,5.032221578741787,1.0
19,0.0163877010345459,5.045903222437701,0.0
20,0.019261678059895832,5.0351781303472825,1.0
21,0.020978927612304688,5.045379700614596,0.0
22,0.024499972661336262,5.039388128556124,1.0
23,0.02496814727783203,5.044506173455545,0.0
24,0.028599023818969727,5.042276102003499,0.0
25,0.0298003355662028,5.043468690195402,0.0
26,0.02997271219889323,5.04395666225344,0.0
27,0.03613758087158203,5.042369142550912,0.0
28,0.04021636644999186,5.044844970357821,0.0
29,0.04713233311971029,5.0414218781740745,0.0
30,0.04497067133585612,5.04520605665649,0.0
31,0.047965685526529946,5.041454409908399,0.0
32,0.06235639254252116,5.045213427099971,0.0
33,0.051914374033610024,5.042076312342355,0.0
34,0.05166443188985189,5.044982770941602,0.0
35,0.06578365961710612,5.042945166540181,0.0
36,0.06322789192199707,5.04459268635028,0.0
37,0.07081898053487141,5.043851639304319,0.0
38,0.07082541783650716,5.04409716980556,0.0
39,0.08048105239868164,5.044471425045799,0.0
40,0.09102598826090495,5.043588674043057,0.0
41,0.08523257573445638,5.044815085049365,0.0
42,0.09524766604105632,5.0434102846670195,0.0
43,0.09999728202819824,5.044950790643905,0.0
44,0.1100316842397054,5.043480703483922,0.0
45,0.11165396372477214,5.044929482306807,0.0
46,0.11701599756876628,5.0436906103683805,0.0
47,0.13831098874409994,5.044789561374252,0.0
48,0.14034231503804526,5.043971678995576,0.0
49,0.1445466677347819,5.044560242678405,0.0
50,0.17399398485819498,5.044281092922975,0.0
51,0.16077462832132974,5.04428547555374,0.0
52,0.17927336692810059,5.044571457856674,0.0
53,0.16503222783406576,5.0441404393602385,0.0
54,0.1837769349416097,5.044741351958963,0.0
55,0.1719524065653483,5.044111222103266,0.0
56,0.2667173544565837,5.044801901145449,0.0
57,0.2037669817606608,5.04415454517003,0.0
58,0.25725865364074707,5.044774465206853,0.0
59,0.31896138191223145,5.0442407742123905,0.0
60,0.2570352554321289,5.044676216203563,0.0
61,0.3412744204203288,5.044349587191636,0.0
62,0.2639496326446533,5.044530092769558,0.0
63,0.32196394602457684,5.044467082319162,0.0
64,0.3096729914347331,5.044436533045925,0.0
65,0.39195768038431805,5.044583805113429,0.0
66,0.4403962294260661,5.044400081804343,0.0
67,0.35736997922261554,5.044676509316279,0.0
68,0.6138310432434082,5.04440111469163,0.0
69,0.2697179317474365,5.044704710333323,0.0
70,0.3261992931365967,5.044425461865585,0.0
71,0.2990566889444987,5.044676790826242,0.0
72,0.32099326451619464,5.04446289076535,0.0
73,0.3337390422821045,5.044605674039733,0.0
74,0.32014981905619305,5.044506031474659,0.0
75,0.37353769938151044,5.044553317742522,0.0
76,0.3367098967234294,5.044549613690741,0.0
77,0.39719001452128094,5.0445295074559775,0.0
78,0.3641788959503174,5.044589927171155,0.0
79,0.42320863405863446,5.0445245204797535,0.0
80,0.6605010827382406,5.044624340723895,0.0
81,0.4190963904062907,5.0445310922491835,0.0
82,0.45482762654622394,5.044636348140822,0.0
83,0.46469394365946454,5.044543817021921,0.0
84,0.677644411722819,5.044611118493639,0.0
85,0.44742528597513836,5.0445586682113195,0.0
86,0.5109837849934896,5.044588678130587,0.0
87,0.47179730733235675,5.044572693783063,0.0
88,0.510223388671875,5.044579845186713,0.0
89,0.5269737243652344,5.044583713067451,0.0
90,0.5170559883117676,5.044579596521009,0.0
91,0.5996309121449789,5.044590242553437,0.0
92,0.5398276646931967,5.044583977319007,0.0
93,0.7054632504781088,5.044591194163091,0.0
94,0.5699910322825114,5.0445900471624805,0.0
95,0.7085123856862386,5.044586212419007,0.0
96,0.6157299677530924,5.044595564451595,0.0
97,0.6735324064890543,5.044584972983267,0.0
98,0.6791953245798746,5.0445988377793824,0.0
99,0.6852790514628092,5.044589271472695,0.0
100,0.769286314646403,5.044598699604244,0.0
101,0.7198969523111979,5.044596265745342,0.0
102,0.8150083223978678,5.044594246704464,0.0


==> Bicycle/benchmark1/results/NL_lgrExplicit_2.csv <==
Nck,t,J,crash
2,NaN,NaN,NaN
3,NaN,NaN,NaN
4,NaN,NaN,NaN
5,0.005652983983357747,5.045922827672644,0.0
6,0.00930039087931315,5.044271412538249,0.0
7,NaN,NaN,NaN
8,NaN,NaN,NaN
9,0.015245278676350912,5.0445766232440565,0.0
10,0.012509663899739584,5.045163020185524,0.0
11,0.018396298090616863,5.043623149482207,0.0
12,0.01735369364420573,5.042556134686358,0.0
13,0.026089270909627277,5.044106634519186,0.0
14,0.030643622080485027,5.0449796493314425,0.0
15,0.030910332997639973,5.044503727342071,0.0
16,0.05770405133565267,5.043780272544497,0.0
17,0.040701707204182945,5.044140200030868,0.0
18,0.07065463066101074,5.044740323859982,0.0
19,0.07631532351175944,5.0446995076002565,0.0
20,0.2597920099894206,5.044285806950044,0.0
21,0.055326620737711586,5.044339244188714,0.0
22,0.07701420783996582,5.044573856723304,0.0
23,0.09788862864176433,5.044697006137011,0.0
24,0.08342568079630534,5.044493888507737,0.0
25,0.13703584671020508,5.0444803842301775,0.0
26,0.0965423583984375,5.044562936268785,0.0
27,0.11581762631734212,5.044632035382864,0.0
28,0.16042502721150717,5.044567168253979,0.0
29,0.15855964024861655,5.044557148527174,0.0
30,0.10751835505167644,5.044589105929901,0.0
31,0.14696168899536133,5.044601896417161,0.0
32,0.19266041119893393,5.044575801213502,0.0
33,0.19036006927490234,5.0445883954293835,0.0
34,0.16925859451293945,5.044610167031306,0.0
35,0.3047173023223877,5.044606001878285,0.0
36,0.3220314184824626,5.0445680553222925,0.0
37,0.18596371014912924,5.044590446525731,0.0
38,0.282455841700236,5.044617923810863,0.0
39,0.2631503740946452,5.044614502945946,0.0
40,0.2829846541086833,5.044577741547496,0.0
41,0.3214559555053711,5.044581884418885,0.0
42,0.3940246105194092,5.044613204885482,0.0
43,0.41201257705688477,5.044618058856395,0.0
44,0.2744639714558919,5.044589698370459,0.0
45,0.51590895652771,5.044586331567795,0.0
46,0.3447867234547933,5.044602142630068,0.0
47,0.3135233720143636,5.04461466034,0.0
48,0.47797362009684247,5.044597579366314,0.0
49,0.5021123091379801,5.044594015655286,0.0
50,0.530850330988566,5.044601112343828,0.0
51,0.4300226370493571,5.0446062066112605,0.0
52,0.8572870095570883,5.0445996817895535,0.0
53,0.49551765124003094,5.044600034421885,0.0
54,0.7069500287373861,5.044604530080227,0.0
55,0.9411664009094238,5.044604133840756,0.0
56,0.5498654047648112,5.044596355571009,0.0
57,0.4949209690093994,5.044602317238964,0.0
58,0.6680382887522379,5.044607861456434,0.0
59,1.0378276507059734,5.044606369533849,0.0
60,0.754326581954956,5.044595925758807,0.0
61,1.28446364402771,5.044600442020778,0.0
62,0.8981223106384277,5.044609139049313,0.0
63,0.6418553988138834,5.044608948458527,0.0
64,0.6415223280588785,5.04459884373867,0.0
65,0.7620586554209391,5.044598736860904,0.0
66,1.0857149759928386,5.044607495782336,0.0
67,0.7424977620442709,5.044610303684948,0.0
68,0.8299017747243246,5.044602245986398,0.0
69,1.3406132857004802,5.044600244317951,0.0
70,1.0116777420043945,5.044604864576634,0.0
71,0.7460782527923584,5.044609491761446,0.0
72,1.2695024013519287,5.044604570303329,0.0
73,1.5344456831614177,5.044602619995046,0.0
74,1.2298812866210938,5.044604872443455,0.0
75,1.1715447902679443,5.044606953319928,0.0
76,1.6450703144073486,5.0446052116629145,0.0
77,1.5974539120992024,5.04460481613956,0.0
78,1.2187966505686443,5.044606077924076,0.0
79,1.8013635476430256,5.044606357655555,0.0
80,1.3313180605570476,5.044603901209885,0.0
81,1.8124066988627117,5.044605326552711,0.0
82,1.4164032936096191,5.044607295916365,0.0
83,2.049004634221395,5.044606998339197,0.0
84,2.829018990198771,5.044603494599981,0.0
85,2.6160573164621987,5.044604452912682,0.0
86,1.9145313103993733,5.044607507994761,0.0
87,1.5875256061553955,5.0446080279937915,0.0
88,2.801328976949056,5.044604314887642,0.0
89,2.946409304936727,5.044603705099218,0.0
90,2.3916824658711753,5.044606759056069,0.0
91,4.556661367416382,5.044608184148186,0.0
92,3.712502876917521,5.044605300515523,0.0
93,3.685542901357015,5.044604385823426,0.0
94,2.458538373311361,5.044605750788381,0.0
95,4.001905679702759,5.044607800770037,0.0
96,4.006770928700765,5.044606119234552,0.0
97,3.2534923553466797,5.044605104312704,0.0
98,5.708815972010295,5.044605955822239,0.0
99,4.295205911000569,5.04460678164553,0.0
100,4.3150763511657715,5.044606045194116,0.0
101,3.3601879278818765,5.0446058394686935,0.0
102,4.272576649983724,5.044606681489882,0.0


==> Bicycle/benchmark1/results/NL_lgrExplicit_2_ALL.csv <==
"Nck","t_opt_ALL","J_opt_ALL","crash_ALL"
2,0.007300376892089844,5.013127200567157,1.0
3,0.004351695378621419,5.013088326724264,1.0
4,0.005895296732584636,5.02951390147991,1.0
5,0.005652983983357747,5.045922827672644,0.0
6,0.00930039087931315,5.044271412538249,0.0
7,0.008851289749145508,5.039668213791226,1.0
8,0.010414361953735352,5.039386276499935,1.0
9,0.015245278676350912,5.0445766232440565,0.0
10,0.012509663899739584,5.045163020185524,0.0
11,0.018396298090616863,5.043623149482207,0.0
12,0.01735369364420573,5.042556134686358,0.0
13,0.026089270909627277,5.044106634519186,0.0
14,0.030643622080485027,5.0449796493314425,0.0
15,0.030910332997639973,5.044503727342071,0.0
16,0.05770405133565267,5.043780272544497,0.0
17,0.040701707204182945,5.044140200030868,0.0
18,0.07065463066101074,5.044740323859982,0.0
19,0.07631532351175944,5.0446995076002565,0.0
20,0.2597920099894206,5.044285806950044,0.0
21,0.055326620737711586,5.044339244188714,0.0
22,0.07701420783996582,5.044573856723304,0.0
23,0.09788862864176433,5.044697006137011,0.0
24,0.08342568079630534,5.044493888507737,0.0
25,0.13703584671020508,5.0444803842301775,0.0
26,0.0965423583984375,5.044562936268785,0.0
27,0.11581762631734212,5.044632035382864,0.0
28,0.16042502721150717,5.044567168253979,0.0
29,0.15855964024861655,5.044557148527174,0.0
30,0.10751835505167644,5.044589105929901,0.0
31,0.14696168899536133,5.044601896417161,0.0
32,0.19266041119893393,5.044575801213502,0.0
33,0.19036006927490234,5.0445883954293835,0.0
34,0.16925859451293945,5.044610167031306,0.0
35,0.3047173023223877,5.044606001878285,0.0
36,0.3220314184824626,5.0445680553222925,0.0
37,0.18596371014912924,5.044590446525731,0.0
38,0.282455841700236,5.044617923810863,0.0
39,0.2631503740946452,5.044614502945946,0.0
40,0.2829846541086833,5.044577741547496,0.0
41,0.3214559555053711,5.044581884418885,0.0
42,0.3940246105194092,5.044613204885482,0.0
43,0.41201257705688477,5.044618058856395,0.0
44,0.2744639714558919,5.044589698370459,0.0
45,0.51590895652771,5.044586331567795,0.0
46,0.3447867234547933,5.044602142630068,0.0
47,0.3135233720143636,5.04461466034,0.0
48,0.47797362009684247,5.044597579366314,0.0
49,0.5021123091379801,5.044594015655286,0.0
50,0.530850330988566,5.044601112343828,0.0
51,0.4300226370493571,5.0446062066112605,0.0
52,0.8572870095570883,5.0445996817895535,0.0
53,0.49551765124003094,5.044600034421885,0.0
54,0.7069500287373861,5.044604530080227,0.0
55,0.9411664009094238,5.044604133840756,0.0
56,0.5498654047648112,5.044596355571009,0.0
57,0.4949209690093994,5.044602317238964,0.0
58,0.6680382887522379,5.044607861456434,0.0
59,1.0378276507059734,5.044606369533849,0.0
60,0.754326581954956,5.044595925758807,0.0
61,1.28446364402771,5.044600442020778,0.0
62,0.8981223106384277,5.044609139049313,0.0
63,0.6418553988138834,5.044608948458527,0.0
64,0.6415223280588785,5.04459884373867,0.0
65,0.7620586554209391,5.044598736860904,0.0
66,1.0857149759928386,5.044607495782336,0.0
67,0.7424977620442709,5.044610303684948,0.0
68,0.8299017747243246,5.044602245986398,0.0
69,1.3406132857004802,5.044600244317951,0.0
70,1.0116777420043945,5.044604864576634,0.0
71,0.7460782527923584,5.044609491761446,0.0
72,1.2695024013519287,5.044604570303329,0.0
73,1.5344456831614177,5.044602619995046,0.0
74,1.2298812866210938,5.044604872443455,0.0
75,1.1715447902679443,5.044606953319928,0.0
76,1.6450703144073486,5.0446052116629145,0.0
77,1.5974539120992024,5.04460481613956,0.0
78,1.2187966505686443,5.044606077924076,0.0
79,1.8013635476430256,5.044606357655555,0.0
80,1.3313180605570476,5.044603901209885,0.0
81,1.8124066988627117,5.044605326552711,0.0
82,1.4164032936096191,5.044607295916365,0.0
83,2.049004634221395,5.044606998339197,0.0
84,2.829018990198771,5.044603494599981,0.0
85,2.6160573164621987,5.044604452912682,0.0
86,1.9145313103993733,5.044607507994761,0.0
87,1.5875256061553955,5.0446080279937915,0.0
88,2.801328976949056,5.044604314887642,0.0
89,2.946409304936727,5.044603705099218,0.0
90,2.3916824658711753,5.044606759056069,0.0
91,4.556661367416382,5.044608184148186,0.0
92,3.712502876917521,5.044605300515523,0.0
93,3.685542901357015,5.044604385823426,0.0
94,2.458538373311361,5.044605750788381,0.0
95,4.001905679702759,5.044607800770037,0.0
96,4.006770928700765,5.044606119234552,0.0
97,3.2534923553466797,5.044605104312704,0.0
98,5.708815972010295,5.044605955822239,0.0
99,4.295205911000569,5.04460678164553,0.0
100,4.3150763511657715,5.044606045194116,0.0
101,3.3601879278818765,5.0446058394686935,0.0
102,4.272576649983724,5.044606681489882,0.0


==> Bicycle/benchmark1/results/NL_lgrExplicit_4.csv <==
Nck,t,J,crash
2,NaN,NaN,NaN
3,NaN,NaN,NaN
4,0.00960397720336914,5.045067682158302,0.0
5,NaN,NaN,NaN
6,0.013414621353149414,5.043720554310059,0.0
7,0.02964933713277181,5.045008033295196,0.0
8,0.023090680440266926,5.042793229259691,0.0
9,0.045321385065714516,5.044228985108785,0.0
10,0.03269203503926595,5.044844816636988,0.0
11,0.0352933406829834,5.043924996719997,0.0
12,0.07927870750427246,5.04441527852789,0.0
13,0.06815099716186523,5.04473234578998,0.0
14,0.08856860796610515,5.0443352417472225,0.0
15,0.06723825136820476,5.044524379460415,0.0
16,0.1492315133412679,5.044655164363481,0.0
17,0.08525959650675456,5.044504285406005,0.0
18,0.14565936724344888,5.044578767743798,0.0
19,0.10587128003438313,5.04459977520296,0.0
20,0.15053065617879233,5.044576801936625,0.0
21,0.198746919631958,5.04460281360669,0.0
22,0.15566205978393555,5.04457142602639,0.0
23,0.17703827222188315,5.044606018319706,0.0
24,0.20514671007792154,5.0446103453825115,0.0
25,0.20762364069620767,5.044570075538928,0.0
26,0.3672199249267578,5.0446143442412685,0.0
27,0.3396120071411133,5.0446088778251585,0.0
28,0.3936463197072347,5.044580258055614,0.0
29,0.28687135378519696,5.044612206067669,0.0
30,0.4702019691467285,5.0446027359141485,0.0
31,0.34134769439697266,5.044591469166634,0.0
32,0.5706690152486166,5.044606432923177,0.0
33,0.6075063546498617,5.044599917429312,0.0
34,0.44092504183451336,5.04460042701644,0.0
35,0.9833172162373861,5.044603759901701,0.0
36,0.550847053527832,5.044599588649611,0.0
37,0.8669067223866781,5.044606441462485,0.0
38,0.9399903615315756,5.044602302955746,0.0
39,0.7588880062103271,5.044599588503453,0.0
40,0.5260032812754313,5.044609700773028,0.0
41,0.7648762861887614,5.044600902609969,0.0
42,0.7721770604451498,5.044600012849496,0.0
43,0.9888959725697836,5.0446108262474505,0.0
44,0.9529019991556803,5.044601551644914,0.0
45,0.9965157508850098,5.044602009612718,0.0
46,1.209993600845337,5.044609958494973,0.0
47,1.0446559588114421,5.044602749068089,0.0
48,1.5618703365325928,5.04460424696864,0.0
49,1.696702241897583,5.044607550089522,0.0
50,1.229607343673706,5.044604522400119,0.0
51,1.4178369839986165,5.0446062222889045,0.0
52,1.38959534962972,5.044604681794275,0.0
53,1.9722352822621663,5.044605777110606,0.0
54,1.3848337332407634,5.044607381629924,0.0
55,1.6562819480895996,5.044603716749918,0.0
56,2.1489625771840415,5.0446063792084495,0.0
57,1.8585063616434734,5.044608019207531,0.0
58,2.403645674387614,5.044603459815343,0.0
59,1.708696762720744,5.044606388654503,0.0
60,2.2161306540171304,5.044607623850215,0.0
61,1.7854638894399006,5.044604319357923,0.0
62,2.4024317264556885,5.044606320207861,0.0
63,2.0509875615437827,5.044607012560782,0.0
64,2.2330246766408286,5.044605532157702,0.0
65,2.158744732538859,5.044606512685635,0.0
66,2.2248876889546714,5.044606075792802,0.0
67,2.4811736742655435,5.04460645739798,0.0
68,2.951697667439779,5.044606517036262,0.0
69,3.262391726175944,5.044605288078473,0.0
70,3.1554089387257895,5.0446069377225475,0.0
71,3.1192475954691568,5.044606546887503,0.0
72,3.4009313583374023,5.044605079463868,0.0
73,2.666347026824951,5.044607316877414,0.0
74,3.4121301968892417,5.044606662438799,0.0
75,3.457749366760254,5.044605397004446,0.0
76,3.309390068054199,5.044607323513669,0.0
77,3.9187416235605874,5.044606216414832,0.0
78,4.402573108673096,5.0446061801141315,0.0
79,3.4369353453318277,5.04460697177024,0.0
80,4.311526695887248,5.04460634151497,0.0
81,4.112776279449463,5.0446069731297,0.0
82,4.333527723948161,5.044607141477752,0.0
83,4.731371641159058,5.044606552212602,0.0
84,4.99027959505717,5.044607112171949,0.0
85,5.161478678385417,5.04460638729177,0.0
86,5.066208998362224,5.0446066349511325,0.0
87,5.14680012067159,5.044607080375411,0.0
88,5.424180746078491,5.044606011534044,0.0
89,4.007941325505574,5.044606326123643,0.0
90,5.734242995580037,5.044607371869954,0.0
91,4.091459592183431,5.044606307855697,0.0
92,5.438032627105713,5.044606446201558,0.0
93,5.85260796546936,5.044607118234773,0.0
94,5.443024714787801,5.04460626080381,0.0
95,6.198332707087199,5.044606784907399,0.0
96,6.119340578715007,5.0446067539720145,0.0
97,7.821527004241943,5.044606550481901,0.0
98,5.802335739135742,5.044606696348956,0.0
99,8.59040363629659,5.044606329012443,0.0
100,7.846294641494751,5.044606853717334,0.0
101,9.48571507136027,5.044606845736484,0.0
102,6.7776767412821455,5.0446061610812585,0.0


==> Bicycle/benchmark1/results/NL_lgrExplicit_4_ALL.csv <==
"Nck","t_opt_ALL","J_opt_ALL","crash_ALL"
2,0.006287892659505208,5.0131443910089555,1.0
3,0.008171717325846354,5.040566557644985,1.0
4,0.00960397720336914,5.045067682158302,0.0
5,0.013758977254231771,5.038889314982261,1.0
6,0.013414621353149414,5.043720554310059,0.0
7,0.02964933713277181,5.045008033295196,0.0
8,0.023090680440266926,5.042793229259691,0.0
9,0.045321385065714516,5.044228985108785,0.0
10,0.03269203503926595,5.044844816636988,0.0
11,0.0352933406829834,5.043924996719997,0.0
12,0.07927870750427246,5.04441527852789,0.0
13,0.06815099716186523,5.04473234578998,0.0
14,0.08856860796610515,5.0443352417472225,0.0
15,0.06723825136820476,5.044524379460415,0.0
16,0.1492315133412679,5.044655164363481,0.0
17,0.08525959650675456,5.044504285406005,0.0
18,0.14565936724344888,5.044578767743798,0.0
19,0.10587128003438313,5.04459977520296,0.0
20,0.15053065617879233,5.044576801936625,0.0
21,0.198746919631958,5.04460281360669,0.0
22,0.15566205978393555,5.04457142602639,0.0
23,0.17703827222188315,5.044606018319706,0.0
24,0.20514671007792154,5.0446103453825115,0.0
25,0.20762364069620767,5.044570075538928,0.0
26,0.3672199249267578,5.0446143442412685,0.0
27,0.3396120071411133,5.0446088778251585,0.0
28,0.3936463197072347,5.044580258055614,0.0
29,0.28687135378519696,5.044612206067669,0.0
30,0.4702019691467285,5.0446027359141485,0.0
31,0.34134769439697266,5.044591469166634,0.0
32,0.5706690152486166,5.044606432923177,0.0
33,0.6075063546498617,5.044599917429312,0.0
34,0.44092504183451336,5.04460042701644,0.0
35,0.9833172162373861,5.044603759901701,0.0
36,0.550847053527832,5.044599588649611,0.0
37,0.8669067223866781,5.044606441462485,0.0
38,0.9399903615315756,5.044602302955746,0.0
39,0.7588880062103271,5.044599588503453,0.0
40,0.5260032812754313,5.044609700773028,0.0
41,0.7648762861887614,5.044600902609969,0.0
42,0.7721770604451498,5.044600012849496,0.0
43,0.9888959725697836,5.0446108262474505,0.0
44,0.9529019991556803,5.044601551644914,0.0
45,0.9965157508850098,5.044602009612718,0.0
46,1.209993600845337,5.044609958494973,0.0
47,1.0446559588114421,5.044602749068089,0.0
48,1.5618703365325928,5.04460424696864,0.0
49,1.696702241897583,5.044607550089522,0.0
50,1.229607343673706,5.044604522400119,0.0
51,1.4178369839986165,5.0446062222889045,0.0
52,1.38959534962972,5.044604681794275,0.0
53,1.9722352822621663,5.044605777110606,0.0
54,1.3848337332407634,5.044607381629924,0.0
55,1.6562819480895996,5.044603716749918,0.0
56,2.1489625771840415,5.0446063792084495,0.0
57,1.8585063616434734,5.044608019207531,0.0
58,2.403645674387614,5.044603459815343,0.0
59,1.708696762720744,5.044606388654503,0.0
60,2.2161306540171304,5.044607623850215,0.0
61,1.7854638894399006,5.044604319357923,0.0
62,2.4024317264556885,5.044606320207861,0.0
63,2.0509875615437827,5.044607012560782,0.0
64,2.2330246766408286,5.044605532157702,0.0
65,2.158744732538859,5.044606512685635,0.0
66,2.2248876889546714,5.044606075792802,0.0
67,2.4811736742655435,5.04460645739798,0.0
68,2.951697667439779,5.044606517036262,0.0
69,3.262391726175944,5.044605288078473,0.0
70,3.1554089387257895,5.0446069377225475,0.0
71,3.1192475954691568,5.044606546887503,0.0
72,3.4009313583374023,5.044605079463868,0.0
73,2.666347026824951,5.044607316877414,0.0
74,3.4121301968892417,5.044606662438799,0.0
75,3.457749366760254,5.044605397004446,0.0
76,3.309390068054199,5.044607323513669,0.0
77,3.9187416235605874,5.044606216414832,0.0
78,4.402573108673096,5.0446061801141315,0.0
79,3.4369353453318277,5.04460697177024,0.0
80,4.311526695887248,5.04460634151497,0.0
81,4.112776279449463,5.0446069731297,0.0
82,4.333527723948161,5.044607141477752,0.0
83,4.731371641159058,5.044606552212602,0.0
84,4.99027959505717,5.044607112171949,0.0
85,5.161478678385417,5.04460638729177,0.0
86,5.066208998362224,5.0446066349511325,0.0
87,5.14680012067159,5.044607080375411,0.0
88,5.424180746078491,5.044606011534044,0.0
89,4.007941325505574,5.044606326123643,0.0
90,5.734242995580037,5.044607371869954,0.0
91,4.091459592183431,5.044606307855697,0.0
92,5.438032627105713,5.044606446201558,0.0
93,5.85260796546936,5.044607118234773,0.0
94,5.443024714787801,5.04460626080381,0.0
95,6.198332707087199,5.044606784907399,0.0
96,6.119340578715007,5.0446067539720145,0.0
97,7.821527004241943,5.044606550481901,0.0
98,5.802335739135742,5.044606696348956,0.0
99,8.59040363629659,5.044606329012443,0.0
100,7.846294641494751,5.044606853717334,0.0
101,9.48571507136027,5.044606845736484,0.0
102,6.7776767412821455,5.0446061610812585,0.0


==> Bicycle/benchmark1/results/NL_lgrImplicit_1.csv <==
"Nck","t_opt_ave","J_opt_ave","crash_ave"
5,NaN,NaN,NaN
6,0.04288315773010254,5.050168685442387,0.0
7,NaN,NaN,NaN


==> Bicycle/benchmark1/results/NL_lgrImplicit_1_ALL.csv <==
"Nck","t_opt_ALL","J_opt_ALL","crash_ALL"
5,0.02802419662475586,4.99960002616565,1.0
6,0.04288315773010254,5.050168685442387,0.0
7,0.0622868537902832,4.999599975111278,1.0


==> Bicycle/benchmark1/results/NL_lgrImplicit_2.csv <==
"Nck","t_opt_ave","J_opt_ave","crash_ave"
5,0.07750415802001953,5.045922686306907,0.0
6,0.10821104049682617,5.044271269649866,0.0
7,NaN,NaN,NaN


==> Bicycle/benchmark1/results/NL_lgrImplicit_2_ALL.csv <==
"Nck","t_opt_ALL","J_opt_ALL","crash_ALL"
5,0.07750415802001953,5.045922686306907,0.0
6,0.10821104049682617,5.044271269649866,0.0
7,0.1600189208984375,5.039668071144314,1.0


==> Bicycle/benchmark1/results/NL_lgrImplicit_4.csv <==
"Nck","t_opt_ave","J_opt_ave","crash_ave"
5,NaN,NaN,NaN
6,0.5689990520477295,5.043720544274226,0.0
7,0.5607469081878662,5.045007987971897,0.0


==> Bicycle/benchmark1/results/NL_lgrImplicit_4_ALL.csv <==
"Nck","t_opt_ALL","J_opt_ALL","crash_ALL"
5,0.24646306037902832,5.0388891947590775,1.0
6,0.5689990520477295,5.043720544274226,0.0
7,0.5607469081878662,5.045007987971897,0.0


==> Bicycle/benchmark1/results/NL_trapezoidal.csv <==
Nck,t,J,crash
2,NaN,NaN,NaN
3,NaN,NaN,NaN
4,NaN,NaN,NaN
5,NaN,NaN,NaN
6,NaN,NaN,NaN
7,0.0036142667,5.0511412969,0
8,NaN,NaN,NaN
9,0.0046880245,5.0496123451,0
10,NaN,NaN,NaN
11,0.0056512356,5.0462586865,0
12,NaN,NaN,NaN
13,NaN,NaN,NaN
14,0.0070593357,5.0470202906,0
15,NaN,NaN,NaN
16,0.0076012611,5.0473440543,0
17,NaN,NaN,NaN
18,0.0082163811,5.0465898446,0
19,0.0122573376,5.0442404933,0
20,0.0123666922,5.0453771416,0
21,0.010724624,5.0457901492,0
22,0.0144032637,5.0439949176,0
23,0.013282299,5.0462795162,0
24,0.0171776613,5.0433933753,0
25,0.0153739452,5.0461513831,0
26,0.0169348717,5.0441735877,0
27,0.0169886748,5.0456624182,0
28,0.0179839929,5.0451988596,0
29,0.0189584096,5.0449658677,0
30,0.0161593755,5.0456742254,0
31,0.0184173584,5.0443819305,0
32,0.0218096574,5.0457560679,0
33,0.0173447132,5.0444440259,0
34,0.0186646779,5.0455731163,0
35,0.024603049,5.0448586958,0
36,0.0216580232,5.0452123767,0
37,0.0231703122,5.0452852856,0
38,0.0190823078,5.0447949217,0
39,0.0275819302,5.045447855,0
40,0.0211652915,5.0446805723,0
41,0.0231529872,5.0454123394,0
42,0.0255566438,5.0447889117,0
43,0.027162075,5.0452321414,0
44,0.0336083571,5.0450156678,0
45,0.0298705896,5.0449589786,0
46,0.0274879932,5.0452086079,0
47,0.0312372843,5.0448156965,0
48,0.0275883675,5.0452500863,0
49,0.030867974,5.0448134155,0
50,0.0296592712,5.0451740036,0
51,0.0324618816,5.0448942549,0
52,0.0387716293,5.0450078733,0
53,0.0378862222,5.0450196669,0
54,0.0405132771,5.0448785896,0
55,0.034883976,5.0451032679,0
56,0.032818079,5.044839673,0
57,0.0427366892,5.045090332,0
58,0.0331459045,5.044857295,0
59,0.0403506756,5.0450000602,0
60,0.0399685701,5.0449078191,0
61,0.0359400113,5.044896768,0
62,0.0479102929,5.0449745269,0
63,0.0380263329,5.0448506933,0
64,0.0446736018,5.0450012566,0
65,0.0382323265,5.0448424947,0
66,0.0474163691,5.0449618368,0
67,0.0440382957,5.0448573227,0
68,0.0421933333,5.0448883896,0
69,0.0541039308,5.0448842127,0
70,0.0467976729,5.044847029,0
71,0.0537647406,5.0449147136,0
72,0.0486526489,5.0448305664,0
73,0.0467486382,5.0449100152,0
74,0.0521236261,5.0448293048,0
75,0.0488526821,5.0448644936,0
76,0.050699234,5.0448361512,0
77,0.0504155954,5.044832087,0
78,0.0511870384,5.0448458485,0
79,0.0580949783,5.0448155849,0
80,0.0603216489,5.0448532565,0
81,0.0505975882,5.044808599,0
82,0.0623130004,5.0448319277,0
83,0.0570272605,5.0448063504,0
84,0.0635010401,5.0448094803,0
85,0.0546077092,5.0448052219,0
86,0.0541450183,5.0447966733,0
87,0.066706419,5.0448025771,0
88,0.0616913637,5.0447892641,0
89,0.0679836273,5.0447947867,0
90,0.0632899602,5.044783926,0
91,0.0615152518,5.044781964,0
92,0.0706695716,5.0447782391,0
93,0.06528608,5.044774402,0
94,0.0729727745,5.0447703237,0
95,0.0709746679,5.0447691851,0
96,0.0651005904,5.0447589395,0
97,0.0707849662,5.0447640825,0
98,0.0735783577,5.0447516023,0
99,0.0713495413,5.0447573942,0
100,0.0756084124,5.0447495685,0
101,0.0693586667,5.0447478501,0
102,0.0766116778,5.0447478235,0


==> Bicycle/benchmark1/results/NL_trapezoidal_ALL.csv <==
Nck,t,J_opt_ALL,crash_ALL
2,0.0018173059,5.0255823765,1
3,0.001910607,4.9995999744,1
4,0.002440691,5.0171912102,1
5,0.0029626687,5.0401918045,1
6,0.0039745967,5.0154840051,1
7,0.0036142667,5.0511412969,0
8,0.013520956,5.0147688308,1
9,0.0046880245,5.0496123451,0
10,0.005171299,5.0354310674,1
11,0.0056512356,5.0462586865,0
12,0.0055223306,5.0442121136,1
13,0.0060303211,5.0429620011,1
14,0.0070593357,5.0470202906,0
15,0.0098640124,5.0400730835,1
16,0.0076012611,5.0473440543,0
17,0.0114546617,5.0410552523,1
18,0.0082163811,5.0465898446,0
19,0.0122573376,5.0442404933,0
20,0.0123666922,5.0453771416,0
21,0.010724624,5.0457901492,0
22,0.0144032637,5.0439949176,0
23,0.013282299,5.0462795162,0
24,0.0171776613,5.0433933753,0
25,0.0153739452,5.0461513831,0
26,0.0169348717,5.0441735877,0
27,0.0169886748,5.0456624182,0
28,0.0179839929,5.0451988596,0
29,0.0189584096,5.0449658677,0
30,0.0161593755,5.0456742254,0
31,0.0184173584,5.0443819305,0
32,0.0218096574,5.0457560679,0
33,0.0173447132,5.0444440259,0
34,0.0186646779,5.0455731163,0
35,0.024603049,5.0448586958,0
36,0.0216580232,5.0452123767,0
37,0.0231703122,5.0452852856,0
38,0.0190823078,5.0447949217,0
39,0.0275819302,5.045447855,0
40,0.0211652915,5.0446805723,0
41,0.0231529872,5.0454123394,0
42,0.0255566438,5.0447889117,0
43,0.027162075,5.0452321414,0
44,0.0336083571,5.0450156678,0
45,0.0298705896,5.0449589786,0
46,0.0274879932,5.0452086079,0
47,0.0312372843,5.0448156965,0
48,0.0275883675,5.0452500863,0
49,0.030867974,5.0448134155,0
50,0.0296592712,5.0451740036,0
51,0.0324618816,5.0448942549,0
52,0.0387716293,5.0450078733,0
53,0.0378862222,5.0450196669,0
54,0.0405132771,5.0448785896,0
55,0.034883976,5.0451032679,0
56,0.032818079,5.044839673,0
57,0.0427366892,5.045090332,0
58,0.0331459045,5.044857295,0
59,0.0403506756,5.0450000602,0
60,0.0399685701,5.0449078191,0
61,0.0359400113,5.044896768,0
62,0.0479102929,5.0449745269,0
63,0.0380263329,5.0448506933,0
64,0.0446736018,5.0450012566,0
65,0.0382323265,5.0448424947,0
66,0.0474163691,5.0449618368,0
67,0.0440382957,5.0448573227,0
68,0.0421933333,5.0448883896,0
69,0.0541039308,5.0448842127,0
70,0.0467976729,5.044847029,0
71,0.0537647406,5.0449147136,0
72,0.0486526489,5.0448305664,0
73,0.0467486382,5.0449100152,0
74,0.0521236261,5.0448293048,0
75,0.0488526821,5.0448644936,0
76,0.050699234,5.0448361512,0
77,0.0504155954,5.044832087,0
78,0.0511870384,5.0448458485,0
79,0.0580949783,5.0448155849,0
80,0.0603216489,5.0448532565,0
81,0.0505975882,5.044808599,0
82,0.0623130004,5.0448319277,0
83,0.0570272605,5.0448063504,0
84,0.0635010401,5.0448094803,0
85,0.0546077092,5.0448052219,0
86,0.0541450183,5.0447966733,0
87,0.066706419,5.0448025771,0
88,0.0616913637,5.0447892641,0
89,0.0679836273,5.0447947867,0
90,0.0632899602,5.044783926,0
91,0.0615152518,5.044781964,0
92,0.0706695716,5.0447782391,0
93,0.06528608,5.044774402,0
94,0.0729727745,5.0447703237,0
95,0.0709746679,5.0447691851,0
96,0.0651005904,5.0447589395,0
97,0.0707849662,5.0447640825,0
98,0.0735783577,5.0447516023,0
99,0.0713495413,5.0447573942,0
100,0.0756084124,5.0447495685,0
101,0.0693586667,5.0447478501,0
102,0.0766116778,5.0447478235,0


==> Bicycle/benchmark1/results/PP_10.dat <==
tau,nla,nlb,nlc,nle,nlt,pra,prb,prc
1.0,0.039603960396039604,0.039603960396039604,0.009900990099009901,0.8118811881188119,0.07920792079207921,0.0,0.009900990099009901,0.009900990099009901
1.4736842105263157,0.04950495049504951,0.039603960396039604,0.009900990099009901,0.8712871287128713,0.46534653465346537,0.0,0.009900990099009901,0.019801980198019802
1.9473684210526316,0.06930693069306931,0.04950495049504951,0.009900990099009901,0.8712871287128713,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
2.4210526315789473,0.07920792079207921,0.04950495049504951,0.019801980198019802,0.8712871287128713,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
2.8947368421052633,0.09900990099009901,0.0594059405940594,0.039603960396039604,0.8811881188118812,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
3.3684210526315788,0.13861386138613863,0.07920792079207921,0.039603960396039604,0.8811881188118812,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
3.8421052631578947,0.15841584158415842,0.07920792079207921,0.039603960396039604,0.8811881188118812,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
4.315789473684211,0.22772277227722773,0.0891089108910891,0.039603960396039604,0.8811881188118812,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
4.7894736842105265,0.25742574257425743,0.0891089108910891,0.04950495049504951,0.8811881188118812,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
5.2631578947368425,0.27722772277227725,0.09900990099009901,0.0594059405940594,0.8811881188118812,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
5.7368421052631575,0.27722772277227725,0.1188118811881188,0.06930693069306931,0.8811881188118812,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
6.2105263157894735,0.27722772277227725,0.1188118811881188,0.06930693069306931,0.8811881188118812,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
6.684210526315789,0.31683168316831684,0.12871287128712872,0.0891089108910891,0.8811881188118812,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
7.157894736842105,0.33663366336633666,0.13861386138613863,0.0891089108910891,0.8811881188118812,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
7.631578947368421,0.3564356435643564,0.1485148514851485,0.0891089108910891,0.8811881188118812,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
8.105263157894736,0.39603960396039606,0.15841584158415842,0.0891089108910891,0.8811881188118812,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
8.578947368421053,0.39603960396039606,0.16831683168316833,0.0891089108910891,0.8811881188118812,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
9.052631578947368,0.4158415841584158,0.1782178217821782,0.09900990099009901,0.8811881188118812,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
9.526315789473685,0.4158415841584158,0.18811881188118812,0.09900990099009901,0.8811881188118812,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
10.0,0.43564356435643564,0.18811881188118812,0.09900990099009901,0.8811881188118812,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802


==> Bicycle/benchmark1/results/PP_100.dat <==
tau,nla,nlb,nlc,nle,nlt,pra,prb,prc
1.0,0.039603960396039604,0.039603960396039604,0.009900990099009901,0.8118811881188119,0.07920792079207921,0.0,0.009900990099009901,0.009900990099009901
6.2105263157894735,0.27722772277227725,0.1188118811881188,0.06930693069306931,0.8811881188118812,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
11.421052631578947,0.5841584158415841,0.2079207920792079,0.10891089108910891,0.8811881188118812,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
16.63157894736842,0.8118811881188119,0.31683168316831684,0.1485148514851485,0.8811881188118812,0.8910891089108911,0.019801980198019802,0.009900990099009901,0.019801980198019802
21.842105263157894,0.8514851485148515,0.40594059405940597,0.2079207920792079,0.8811881188118812,0.8910891089108911,0.019801980198019802,0.009900990099009901,0.019801980198019802
27.05263157894737,0.8514851485148515,0.504950495049505,0.24752475247524752,0.8811881188118812,0.8910891089108911,0.039603960396039604,0.009900990099009901,0.019801980198019802
32.26315789473684,0.8514851485148515,0.5643564356435644,0.27722772277227725,0.8811881188118812,0.8910891089108911,0.0594059405940594,0.009900990099009901,0.019801980198019802
37.473684210526315,0.8514851485148515,0.6237623762376238,0.3069306930693069,0.8811881188118812,0.8910891089108911,0.09900990099009901,0.009900990099009901,0.019801980198019802
42.68421052631579,0.8514851485148515,0.7029702970297029,0.34653465346534656,0.8811881188118812,0.8910891089108911,0.19801980198019803,0.009900990099009901,0.019801980198019802
47.89473684210526,0.8514851485148515,0.7425742574257426,0.3564356435643564,0.8811881188118812,0.8910891089108911,0.22772277227722773,0.009900990099009901,0.019801980198019802
53.10526315789474,0.8514851485148515,0.7920792079207921,0.36633663366336633,0.8811881188118812,0.8910891089108911,0.24752475247524752,0.019801980198019802,0.019801980198019802
58.31578947368421,0.8514851485148515,0.801980198019802,0.42574257425742573,0.8811881188118812,0.8910891089108911,0.26732673267326734,0.019801980198019802,0.019801980198019802
63.526315789473685,0.8514851485148515,0.8217821782178218,0.46534653465346537,0.8811881188118812,0.8910891089108911,0.27722772277227725,0.019801980198019802,0.019801980198019802
68.73684210526316,0.8514851485148515,0.8217821782178218,0.48514851485148514,0.8811881188118812,0.8910891089108911,0.2871287128712871,0.0297029702970297,0.019801980198019802
73.94736842105263,0.8514851485148515,0.8316831683168316,0.504950495049505,0.8811881188118812,0.8910891089108911,0.31683168316831684,0.0297029702970297,0.019801980198019802
79.15789473684211,0.8514851485148515,0.8613861386138614,0.5247524752475248,0.8811881188118812,0.8910891089108911,0.34653465346534656,0.039603960396039604,0.019801980198019802
84.36842105263158,0.8514851485148515,0.8811881188118812,0.5742574257425742,0.8811881188118812,0.8910891089108911,0.3564356435643564,0.039603960396039604,0.019801980198019802
89.57894736842105,0.8514851485148515,0.9108910891089109,0.6237623762376238,0.8811881188118812,0.8910891089108911,0.36633663366336633,0.039603960396039604,0.019801980198019802
94.78947368421052,0.8514851485148515,0.9306930693069307,0.6435643564356436,0.8811881188118812,0.8910891089108911,0.37623762376237624,0.04950495049504951,0.019801980198019802
100.0,0.8514851485148515,0.9306930693069307,0.6831683168316832,0.8811881188118812,0.8910891089108911,0.38613861386138615,0.04950495049504951,0.019801980198019802


==> Bicycle/benchmark1/results/PP_1000.dat <==
tau,nla,nlb,nlc,nle,nlt,pra,prb,prc
1.0,0.039603960396039604,0.039603960396039604,0.009900990099009901,0.8118811881188119,0.07920792079207921,0.0,0.009900990099009901,0.009900990099009901
53.578947368421055,0.8514851485148515,0.7920792079207921,0.36633663366336633,0.8811881188118812,0.8910891089108911,0.25742574257425743,0.019801980198019802,0.019801980198019802
106.15789473684211,0.8514851485148515,0.9306930693069307,0.7029702970297029,0.8811881188118812,0.8910891089108911,0.39603960396039606,0.0594059405940594,0.019801980198019802
158.73684210526315,0.8514851485148515,0.9504950495049505,0.9306930693069307,0.8811881188118812,0.8910891089108911,0.504950495049505,0.0891089108910891,0.039603960396039604
211.31578947368422,0.8514851485148515,0.9504950495049505,0.9603960396039604,0.8811881188118812,0.8910891089108911,0.6039603960396039,0.16831683168316833,0.039603960396039604
263.89473684210526,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.7821782178217822,0.22772277227722773,0.06930693069306931
316.4736842105263,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8316831683168316,0.3069306930693069,0.0891089108910891
369.05263157894734,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.32673267326732675,0.09900990099009901
421.63157894736844,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.36633663366336633,0.10891089108910891
474.2105263157895,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.40594059405940597,0.1188118811881188
526.7894736842105,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.45544554455445546,0.1188118811881188
579.3684210526316,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.5247524752475248,0.13861386138613863
631.9473684210526,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.5445544554455446,0.1782178217821782
684.5263157894736,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.594059405940594,0.18811881188118812
737.1052631578947,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.6237623762376238,0.21782178217821782
789.6842105263158,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.6633663366336634,0.24752475247524752
842.2631578947369,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.6732673267326733,0.26732673267326734
894.8421052631579,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.7227722772277227,0.26732673267326734
947.421052631579,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.7425742574257426,0.26732673267326734
1000.0,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.7425742574257426,0.27722772277227725


==> Bicycle/benchmark1/results/PP_200.dat <==
tau,nla,nlb,nlc,nle,nlt,pra,prb,prc
1.0,0.039603960396039604,0.039603960396039604,0.009900990099009901,0.8118811881188119,0.07920792079207921,0.0,0.009900990099009901,0.009900990099009901
11.473684210526315,0.594059405940594,0.2079207920792079,0.10891089108910891,0.8811881188118812,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
21.94736842105263,0.8514851485148515,0.40594059405940597,0.2079207920792079,0.8811881188118812,0.8910891089108911,0.019801980198019802,0.009900990099009901,0.019801980198019802
32.421052631578945,0.8514851485148515,0.5643564356435644,0.27722772277227725,0.8811881188118812,0.8910891089108911,0.06930693069306931,0.009900990099009901,0.019801980198019802
42.89473684210526,0.8514851485148515,0.7029702970297029,0.34653465346534656,0.8811881188118812,0.8910891089108911,0.19801980198019803,0.009900990099009901,0.019801980198019802
53.36842105263158,0.8514851485148515,0.7920792079207921,0.36633663366336633,0.8811881188118812,0.8910891089108911,0.25742574257425743,0.019801980198019802,0.019801980198019802
63.8421052631579,0.8514851485148515,0.8217821782178218,0.46534653465346537,0.8811881188118812,0.8910891089108911,0.27722772277227725,0.019801980198019802,0.019801980198019802
74.3157894736842,0.8514851485148515,0.8316831683168316,0.504950495049505,0.8811881188118812,0.8910891089108911,0.31683168316831684,0.0297029702970297,0.019801980198019802
84.78947368421052,0.8514851485148515,0.8910891089108911,0.5841584158415841,0.8811881188118812,0.8910891089108911,0.3564356435643564,0.039603960396039604,0.019801980198019802
95.26315789473684,0.8514851485148515,0.9306930693069307,0.6534653465346535,0.8811881188118812,0.8910891089108911,0.37623762376237624,0.04950495049504951,0.019801980198019802
105.73684210526316,0.8514851485148515,0.9306930693069307,0.7029702970297029,0.8811881188118812,0.8910891089108911,0.39603960396039606,0.0594059405940594,0.019801980198019802
116.21052631578948,0.8514851485148515,0.9306930693069307,0.7722772277227723,0.8811881188118812,0.8910891089108911,0.40594059405940597,0.0594059405940594,0.019801980198019802
126.6842105263158,0.8514851485148515,0.9405940594059407,0.8316831683168316,0.8811881188118812,0.8910891089108911,0.44554455445544555,0.06930693069306931,0.019801980198019802
137.1578947368421,0.8514851485148515,0.9504950495049505,0.900990099009901,0.8811881188118812,0.8910891089108911,0.46534653465346537,0.06930693069306931,0.019801980198019802
147.6315789473684,0.8514851485148515,0.9504950495049505,0.9207920792079208,0.8811881188118812,0.8910891089108911,0.4752475247524752,0.07920792079207921,0.039603960396039604
158.10526315789474,0.8514851485148515,0.9504950495049505,0.9306930693069307,0.8811881188118812,0.8910891089108911,0.504950495049505,0.0891089108910891,0.039603960396039604
168.57894736842104,0.8514851485148515,0.9504950495049505,0.9603960396039604,0.8811881188118812,0.8910891089108911,0.5247524752475248,0.0891089108910891,0.039603960396039604
179.05263157894737,0.8514851485148515,0.9504950495049505,0.9603960396039604,0.8811881188118812,0.8910891089108911,0.5247524752475248,0.10891089108910891,0.039603960396039604
189.52631578947367,0.8514851485148515,0.9504950495049505,0.9603960396039604,0.8811881188118812,0.8910891089108911,0.5544554455445545,0.1188118811881188,0.039603960396039604
200.0,0.8514851485148515,0.9504950495049505,0.9603960396039604,0.8811881188118812,0.8910891089108911,0.5841584158415841,0.1485148514851485,0.039603960396039604


==> Bicycle/benchmark1/results/PP_2000.dat <==
tau,nla,nlb,nlc,nle,nlt,pra,prb,prc
1.0,0.039603960396039604,0.039603960396039604,0.009900990099009901,0.8118811881188119,0.07920792079207921,0.0,0.009900990099009901,0.009900990099009901
106.21052631578948,0.8514851485148515,0.9306930693069307,0.7029702970297029,0.8811881188118812,0.8910891089108911,0.39603960396039606,0.0594059405940594,0.019801980198019802
211.42105263157896,0.8514851485148515,0.9504950495049505,0.9603960396039604,0.8811881188118812,0.8910891089108911,0.6039603960396039,0.16831683168316833,0.039603960396039604
316.63157894736844,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8316831683168316,0.3069306930693069,0.0891089108910891
421.8421052631579,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.36633663366336633,0.10891089108910891
527.0526315789474,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.45544554455445546,0.1188118811881188
632.2631578947369,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.5445544554455446,0.1782178217821782
737.4736842105264,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.6237623762376238,0.21782178217821782
842.6842105263158,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.6732673267326733,0.26732673267326734
947.8947368421053,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.7425742574257426,0.26732673267326734
1053.1052631578948,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.7821782178217822,0.3069306930693069
1158.3157894736842,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.8316831683168316,0.37623762376237624
1263.5263157894738,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.8514851485148515,0.43564356435643564
1368.7368421052631,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.8613861386138614,0.45544554455445546
1473.9473684210527,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.8613861386138614,0.48514851485148514
1579.157894736842,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9108910891089109,0.504950495049505
1684.3684210526317,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9207920792079208,0.504950495049505
1789.578947368421,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9405940594059407,0.5445544554455446
1894.7894736842106,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9405940594059407,0.5544554455445545
2000.0,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9405940594059407,0.5643564356435644


==> Bicycle/benchmark1/results/PP_3000.dat <==
tau,nla,nlb,nlc,nle,nlt,pra,prb,prc
1.0,0.039603960396039604,0.039603960396039604,0.009900990099009901,0.8118811881188119,0.07920792079207921,0.0,0.009900990099009901,0.009900990099009901
158.8421052631579,0.8514851485148515,0.9504950495049505,0.9306930693069307,0.8811881188118812,0.8910891089108911,0.504950495049505,0.0891089108910891,0.039603960396039604
316.6842105263158,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8316831683168316,0.3069306930693069,0.0891089108910891
474.5263157894737,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.40594059405940597,0.1188118811881188
632.3684210526316,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.5445544554455446,0.1782178217821782
790.2105263157895,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.6633663366336634,0.24752475247524752
948.0526315789474,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.7425742574257426,0.26732673267326734
1105.8947368421052,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.8118811881188119,0.31683168316831684
1263.7368421052631,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.8514851485148515,0.43564356435643564
1421.578947368421,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.8613861386138614,0.4752475247524752
1579.421052631579,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9108910891089109,0.504950495049505
1737.2631578947369,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9405940594059407,0.5445544554455446
1895.1052631578948,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9405940594059407,0.5544554455445545
2052.9473684210525,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9405940594059407,0.5742574257425742
2210.7894736842104,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9504950495049505,0.6039603960396039
2368.6315789473683,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.6435643564356436
2526.4736842105262,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.6534653465346535
2684.315789473684,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.7227722772277227
2842.157894736842,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.7623762376237624
3000.0,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.7920792079207921


==> Bicycle/benchmark1/results/PP_4000.dat <==
tau,nla,nlb,nlc,nle,nlt,pra,prb,prc
1.0,0.039603960396039604,0.039603960396039604,0.009900990099009901,0.8118811881188119,0.07920792079207921,0.0,0.009900990099009901,0.009900990099009901
211.47368421052633,0.8514851485148515,0.9504950495049505,0.9603960396039604,0.8811881188118812,0.8910891089108911,0.6039603960396039,0.16831683168316833,0.039603960396039604
421.94736842105266,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.36633663366336633,0.10891089108910891
632.421052631579,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.5445544554455446,0.1782178217821782
842.8947368421053,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.6732673267326733,0.26732673267326734
1053.3684210526317,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.7821782178217822,0.3069306930693069
1263.842105263158,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.8514851485148515,0.43564356435643564
1474.3157894736842,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.8613861386138614,0.48514851485148514
1684.7894736842106,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9207920792079208,0.504950495049505
1895.2631578947369,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9405940594059407,0.5544554455445545
2105.7368421052633,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9405940594059407,0.5742574257425742
2316.2105263157896,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.6138613861386139
2526.684210526316,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.6534653465346535
2737.157894736842,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.7227722772277227
2947.6315789473683,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.7821782178217822
3158.1052631578946,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.8217821782178218
3368.5789473684213,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.8514851485148515
3579.0526315789475,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.8613861386138614
3789.5263157894738,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.8811881188118812
4000.0,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.8811881188118812


==> Bicycle/benchmark1/results/PP_5.dat <==
tau,nla,nlb,nlc,nle,nlt,pra,prb,prc
1.0,0.039603960396039604,0.039603960396039604,0.009900990099009901,0.8118811881188119,0.07920792079207921,0.0,0.009900990099009901,0.009900990099009901
1.2105263157894737,0.039603960396039604,0.039603960396039604,0.009900990099009901,0.8415841584158416,0.12871287128712872,0.0,0.009900990099009901,0.009900990099009901
1.4210526315789473,0.04950495049504951,0.039603960396039604,0.009900990099009901,0.8712871287128713,0.38613861386138615,0.0,0.009900990099009901,0.009900990099009901
1.631578947368421,0.04950495049504951,0.039603960396039604,0.009900990099009901,0.8712871287128713,0.6732673267326733,0.0,0.009900990099009901,0.019801980198019802
1.8421052631578947,0.0594059405940594,0.04950495049504951,0.009900990099009901,0.8712871287128713,0.8811881188118812,0.0,0.009900990099009901,0.019801980198019802
2.0526315789473686,0.07920792079207921,0.04950495049504951,0.009900990099009901,0.8712871287128713,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
2.263157894736842,0.07920792079207921,0.04950495049504951,0.009900990099009901,0.8712871287128713,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
2.473684210526316,0.07920792079207921,0.04950495049504951,0.019801980198019802,0.8712871287128713,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
2.6842105263157894,0.07920792079207921,0.0594059405940594,0.039603960396039604,0.8811881188118812,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
2.8947368421052633,0.09900990099009901,0.0594059405940594,0.039603960396039604,0.8811881188118812,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
3.1052631578947367,0.12871287128712872,0.06930693069306931,0.039603960396039604,0.8811881188118812,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
3.3157894736842106,0.13861386138613863,0.07920792079207921,0.039603960396039604,0.8811881188118812,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
3.526315789473684,0.1485148514851485,0.07920792079207921,0.039603960396039604,0.8811881188118812,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
3.736842105263158,0.15841584158415842,0.07920792079207921,0.039603960396039604,0.8811881188118812,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
3.9473684210526314,0.16831683168316833,0.07920792079207921,0.039603960396039604,0.8811881188118812,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
4.157894736842105,0.18811881188118812,0.0891089108910891,0.039603960396039604,0.8811881188118812,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
4.368421052631579,0.22772277227722773,0.0891089108910891,0.039603960396039604,0.8811881188118812,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
4.578947368421052,0.24752475247524752,0.0891089108910891,0.04950495049504951,0.8811881188118812,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
4.7894736842105265,0.25742574257425743,0.0891089108910891,0.04950495049504951,0.8811881188118812,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
5.0,0.25742574257425743,0.0891089108910891,0.04950495049504951,0.8811881188118812,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802


==> Bicycle/benchmark1/results/PP_50.dat <==
tau,nla,nlb,nlc,nle,nlt,pra,prb,prc
1.0,0.039603960396039604,0.039603960396039604,0.009900990099009901,0.8118811881188119,0.07920792079207921,0.0,0.009900990099009901,0.009900990099009901
3.5789473684210527,0.1485148514851485,0.07920792079207921,0.039603960396039604,0.8811881188118812,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
6.157894736842105,0.27722772277227725,0.1188118811881188,0.06930693069306931,0.8811881188118812,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
8.736842105263158,0.39603960396039606,0.1782178217821782,0.09900990099009901,0.8811881188118812,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
11.31578947368421,0.5544554455445545,0.2079207920792079,0.10891089108910891,0.8811881188118812,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
13.894736842105264,0.7128712871287128,0.2871287128712871,0.13861386138613863,0.8811881188118812,0.8910891089108911,0.019801980198019802,0.009900990099009901,0.019801980198019802
16.473684210526315,0.8118811881188119,0.31683168316831684,0.1485148514851485,0.8811881188118812,0.8910891089108911,0.019801980198019802,0.009900990099009901,0.019801980198019802
19.05263157894737,0.8316831683168316,0.3564356435643564,0.16831683168316833,0.8811881188118812,0.8910891089108911,0.019801980198019802,0.009900990099009901,0.019801980198019802
21.63157894736842,0.8514851485148515,0.40594059405940597,0.19801980198019803,0.8811881188118812,0.8910891089108911,0.019801980198019802,0.009900990099009901,0.019801980198019802
24.210526315789473,0.8514851485148515,0.4752475247524752,0.22772277227722773,0.8811881188118812,0.8910891089108911,0.0297029702970297,0.009900990099009901,0.019801980198019802
26.789473684210527,0.8514851485148515,0.504950495049505,0.24752475247524752,0.8811881188118812,0.8910891089108911,0.039603960396039604,0.009900990099009901,0.019801980198019802
29.36842105263158,0.8514851485148515,0.5445544554455446,0.24752475247524752,0.8811881188118812,0.8910891089108911,0.04950495049504951,0.009900990099009901,0.019801980198019802
31.94736842105263,0.8514851485148515,0.5643564356435644,0.27722772277227725,0.8811881188118812,0.8910891089108911,0.0594059405940594,0.009900990099009901,0.019801980198019802
34.526315789473685,0.8514851485148515,0.5841584158415841,0.297029702970297,0.8811881188118812,0.8910891089108911,0.07920792079207921,0.009900990099009901,0.019801980198019802
37.10526315789474,0.8514851485148515,0.6138613861386139,0.3069306930693069,0.8811881188118812,0.8910891089108911,0.0891089108910891,0.009900990099009901,0.019801980198019802
39.68421052631579,0.8514851485148515,0.6633663366336634,0.31683168316831684,0.8811881188118812,0.8910891089108911,0.15841584158415842,0.009900990099009901,0.019801980198019802
42.26315789473684,0.8514851485148515,0.6930693069306931,0.34653465346534656,0.8811881188118812,0.8910891089108911,0.19801980198019803,0.009900990099009901,0.019801980198019802
44.8421052631579,0.8514851485148515,0.7227722772277227,0.3564356435643564,0.8811881188118812,0.8910891089108911,0.21782178217821782,0.009900990099009901,0.019801980198019802
47.421052631578945,0.8514851485148515,0.7425742574257426,0.3564356435643564,0.8811881188118812,0.8910891089108911,0.21782178217821782,0.009900990099009901,0.019801980198019802
50.0,0.8514851485148515,0.7821782178217822,0.3564356435643564,0.8811881188118812,0.8910891089108911,0.22772277227722773,0.009900990099009901,0.019801980198019802


==> Bicycle/benchmark1/results/PP_5000.dat <==
tau,nla,nlb,nlc,nle,nlt,pra,prb,prc
1.0,0.039603960396039604,0.039603960396039604,0.009900990099009901,0.8118811881188119,0.07920792079207921,0.0,0.009900990099009901,0.009900990099009901
264.10526315789474,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.7821782178217822,0.22772277227722773,0.06930693069306931
527.2105263157895,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.45544554455445546,0.1188118811881188
790.3157894736842,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.6633663366336634,0.24752475247524752
1053.421052631579,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.7821782178217822,0.3069306930693069
1316.5263157894738,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.8613861386138614,0.43564356435643564
1579.6315789473683,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9108910891089109,0.504950495049505
1842.7368421052631,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9405940594059407,0.5445544554455446
2105.842105263158,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9405940594059407,0.5742574257425742
2368.9473684210525,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.6435643564356436
2632.0526315789475,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.7128712871287128
2895.157894736842,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.7722772277227723
3158.2631578947367,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.8217821782178218
3421.3684210526317,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.8514851485148515
3684.4736842105262,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.8712871287128713
3947.5789473684213,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.8811881188118812
4210.684210526316,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.9207920792079208
4473.789473684211,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.9306930693069307
4736.894736842105,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.9405940594059407
5000.0,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.9504950495049505


==> Bicycle/benchmark1/results/PP_6000.dat <==
tau,nla,nlb,nlc,nle,nlt,pra,prb,prc
1.0,0.039603960396039604,0.039603960396039604,0.009900990099009901,0.8118811881188119,0.07920792079207921,0.0,0.009900990099009901,0.009900990099009901
316.7368421052632,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8316831683168316,0.3069306930693069,0.0891089108910891
632.4736842105264,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.5445544554455446,0.1782178217821782
948.2105263157895,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.7425742574257426,0.26732673267326734
1263.9473684210527,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.8514851485148515,0.43564356435643564
1579.6842105263158,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9108910891089109,0.504950495049505
1895.421052631579,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9405940594059407,0.5544554455445545
2211.157894736842,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9504950495049505,0.6039603960396039
2526.8947368421054,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.6534653465346535
2842.6315789473683,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.7623762376237624
3158.3684210526317,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.8217821782178218
3474.1052631578946,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.8514851485148515
3789.842105263158,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.8811881188118812
4105.578947368421,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.9108910891089109
4421.315789473684,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.9207920792079208
4737.0526315789475,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.9405940594059407
5052.789473684211,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.9504950495049505
5368.526315789473,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.9702970297029703
5684.263157894737,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.9801980198019802
6000.0,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,1.0


==> Bicycle/benchmark1/results/PP_7000.dat <==
tau,nla,nlb,nlc,nle,nlt,pra,prb,prc
1.0,0.039603960396039604,0.039603960396039604,0.009900990099009901,0.8118811881188119,0.07920792079207921,0.0,0.009900990099009901,0.009900990099009901
369.36842105263156,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.32673267326732675,0.09900990099009901
737.7368421052631,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.6237623762376238,0.21782178217821782
1106.1052631578948,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.8118811881188119,0.31683168316831684
1474.4736842105262,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.8613861386138614,0.48514851485148514
1842.842105263158,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9405940594059407,0.5445544554455446
2211.2105263157896,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9504950495049505,0.6039603960396039
2579.5789473684213,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.7029702970297029
2947.9473684210525,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.7821782178217822
3316.315789473684,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.8415841584158416
3684.684210526316,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.8712871287128713
4053.0526315789475,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.900990099009901
4421.421052631579,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.9207920792079208
4789.789473684211,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.9504950495049505
5158.1578947368425,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.9504950495049505
5526.526315789473,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.9702970297029703
5894.894736842105,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.9900990099009901
6263.263157894737,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,1.0
6631.631578947368,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,1.0
7000.0,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,1.0


==> Bicycle/benchmark1/results/PP_75.dat <==
tau,nla,nlb,nlc,nle,nlt,pra,prb,prc
1.0,0.039603960396039604,0.039603960396039604,0.009900990099009901,0.8118811881188119,0.07920792079207921,0.0,0.009900990099009901,0.009900990099009901
4.894736842105263,0.25742574257425743,0.0891089108910891,0.04950495049504951,0.8811881188118812,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
8.789473684210526,0.39603960396039606,0.1782178217821782,0.09900990099009901,0.8811881188118812,0.8910891089108911,0.0,0.009900990099009901,0.019801980198019802
12.68421052631579,0.6336633663366337,0.24752475247524752,0.1188118811881188,0.8811881188118812,0.8910891089108911,0.019801980198019802,0.009900990099009901,0.019801980198019802
16.57894736842105,0.8118811881188119,0.31683168316831684,0.1485148514851485,0.8811881188118812,0.8910891089108911,0.019801980198019802,0.009900990099009901,0.019801980198019802
20.473684210526315,0.8514851485148515,0.37623762376237624,0.18811881188118812,0.8811881188118812,0.8910891089108911,0.019801980198019802,0.009900990099009901,0.019801980198019802
24.36842105263158,0.8514851485148515,0.48514851485148514,0.22772277227722773,0.8811881188118812,0.8910891089108911,0.0297029702970297,0.009900990099009901,0.019801980198019802
28.263157894736842,0.8514851485148515,0.5247524752475248,0.24752475247524752,0.8811881188118812,0.8910891089108911,0.04950495049504951,0.009900990099009901,0.019801980198019802
32.1578947368421,0.8514851485148515,0.5643564356435644,0.27722772277227725,0.8811881188118812,0.8910891089108911,0.0594059405940594,0.009900990099009901,0.019801980198019802
36.05263157894737,0.8514851485148515,0.6039603960396039,0.3069306930693069,0.8811881188118812,0.8910891089108911,0.07920792079207921,0.009900990099009901,0.019801980198019802
39.94736842105263,0.8514851485148515,0.6633663366336634,0.32673267326732675,0.8811881188118812,0.8910891089108911,0.15841584158415842,0.009900990099009901,0.019801980198019802
43.8421052631579,0.8514851485148515,0.7128712871287128,0.3564356435643564,0.8811881188118812,0.8910891089108911,0.2079207920792079,0.009900990099009901,0.019801980198019802
47.73684210526316,0.8514851485148515,0.7425742574257426,0.3564356435643564,0.8811881188118812,0.8910891089108911,0.22772277227722773,0.009900990099009901,0.019801980198019802
51.63157894736842,0.8514851485148515,0.7821782178217822,0.36633663366336633,0.8811881188118812,0.8910891089108911,0.22772277227722773,0.019801980198019802,0.019801980198019802
55.526315789473685,0.8514851485148515,0.7920792079207921,0.39603960396039606,0.8811881188118812,0.8910891089108911,0.25742574257425743,0.019801980198019802,0.019801980198019802
59.421052631578945,0.8514851485148515,0.801980198019802,0.43564356435643564,0.8811881188118812,0.8910891089108911,0.27722772277227725,0.019801980198019802,0.019801980198019802
63.31578947368421,0.8514851485148515,0.8217821782178218,0.46534653465346537,0.8811881188118812,0.8910891089108911,0.27722772277227725,0.019801980198019802,0.019801980198019802
67.21052631578948,0.8514851485148515,0.8217821782178218,0.48514851485148514,0.8811881188118812,0.8910891089108911,0.2871287128712871,0.0297029702970297,0.019801980198019802
71.10526315789474,0.8514851485148515,0.8316831683168316,0.504950495049505,0.8811881188118812,0.8910891089108911,0.31683168316831684,0.0297029702970297,0.019801980198019802
75.0,0.8514851485148515,0.8316831683168316,0.504950495049505,0.8811881188118812,0.8910891089108911,0.32673267326732675,0.0297029702970297,0.019801980198019802


==> Bicycle/benchmark1/results/PP_8000.dat <==
tau,nla,nlb,nlc,nle,nlt,pra,prb,prc
1.0,0.039603960396039604,0.039603960396039604,0.009900990099009901,0.8118811881188119,0.07920792079207921,0.0,0.009900990099009901,0.009900990099009901
422.0,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.36633663366336633,0.10891089108910891
843.0,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.6732673267326733,0.26732673267326734
1264.0,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.8514851485148515,0.43564356435643564
1685.0,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9207920792079208,0.504950495049505
2106.0,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9405940594059407,0.5742574257425742
2527.0,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.6534653465346535
2948.0,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.7821782178217822
3369.0,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.8514851485148515
3790.0,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.8811881188118812
4211.0,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.9207920792079208
4632.0,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.9405940594059407
5053.0,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.9504950495049505
5474.0,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.9702970297029703
5895.0,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.9900990099009901
6316.0,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,1.0
6737.0,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,1.0
7158.0,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,1.0
7579.0,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,1.0
8000.0,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,1.0


==> Bicycle/benchmark1/results/PP_9000.dat <==
tau,nla,nlb,nlc,nle,nlt,pra,prb,prc
1.0,0.039603960396039604,0.039603960396039604,0.009900990099009901,0.8118811881188119,0.07920792079207921,0.0,0.009900990099009901,0.009900990099009901
474.63157894736844,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.40594059405940597,0.1188118811881188
948.2631578947369,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.7425742574257426,0.26732673267326734
1421.8947368421052,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.8613861386138614,0.4752475247524752
1895.5263157894738,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9405940594059407,0.5544554455445545
2369.157894736842,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.6435643564356436
2842.7894736842104,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.7623762376237624
3316.4210526315787,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.8415841584158416
3790.0526315789475,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.8811881188118812
4263.684210526316,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.9207920792079208
4737.315789473684,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.9405940594059407
5210.9473684210525,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.9603960396039604
5684.578947368421,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,0.9801980198019802
6158.210526315789,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,1.0
6631.8421052631575,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,1.0
7105.473684210527,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,1.0
7579.105263157895,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,1.0
8052.736842105263,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,1.0
8526.368421052632,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,1.0
9000.0,0.8514851485148515,0.9504950495049505,0.9702970297029703,0.8811881188118812,0.8910891089108911,0.8415841584158416,0.9603960396039604,1.0


==> Bicycle/benchmark1/results/PROPT_four.csv <==
Nck,t,J_opt_ave,crash_max
2,0.7909406667,5.0475643859,0
3,0.5214513333,21.2392891464,0
4,1.342242,5.0425049916,0
5,1.4817993333,5.0455166858,0
6,2.279847,5.0419512198,0
7,1.687648,5.0440073201,0
8,2.3853606667,5.0450584098,0
9,2.2086273333,5.0435876412,0
10,3.1242606667,5.0443255851,0
11,3.5364753333,5.0448490376,0
12,3.907101,5.0441968452,0
13,3.6744976667,5.0444816804,0
14,4.1669003333,5.0447285657,0
15,3.445911,5.044444232,0
16,5.1764793333,5.0445600663,0
17,3.7264473333,5.0446515534,0
18,4.9582053333,5.0445513873,0
19,5.1750613333,5.0445966601,0
20,7.5234866667,5.0445962079,0
21,6.56693,5.0445959563,0
22,6.9262213333,5.0446162363,0
23,9.183282,5.0445735186,0
24,6.101625,5.044613822,0
25,11.263694,5.0446121421,0
26,6.2207343333,5.0445784206,0
27,8.3290256667,5.0446146896,0
28,12.8419956667,5.0446074257,0
29,12.3148176667,5.044587988,0
30,12.0534573333,5.0446087901,0
31,11.2563973333,5.0446011741,0
32,16.7099303333,5.0445973684,0
33,17.0287466667,5.0446050536,0
34,17.143177,5.0445995808,0
35,16.1003423333,5.044604063,0
36,18.6055766667,5.0446032079,0
37,22.1571193333,5.0445995409,0
38,20.0417233333,5.044608466,0
39,20.028315,5.0446020607,0
40,22.981096,5.0445999521,0
41,21.604874,5.0446159677,0
42,21.8339926667,5.044601186,0
43,21.7889063333,5.0446008718,0
44,20.097179,5.0446107284,0
45,25.9694956667,5.0446025342,0
46,24.7565876667,5.0446030804,0
47,22.3513306667,5.0446094228,0
48,31.5473676667,5.0446040632,0
49,29.0739713333,5.0446054289,0
50,38.973098,5.0446064901,0
51,36.6582763333,5.0446055781,0
52,37.9080576667,5.0446072921,0
53,38.6374856667,5.0446040907,0
54,34.928071,5.0446063431,0
55,49.488462,5.0446079469,0
56,43.7202636667,5.0446035243,0
57,51.0049743333,5.0446065046,0
58,56.6555783333,5.0446080299,0
59,45.328693,5.0446043523,0
60,53.2101343333,5.0446063132,0
61,44.777303,5.0446073443,0
62,65.3409883333,5.0446077965,0
63,61.2884643333,5.0446063761,0
64,61.6477273333,5.0446064143,0
65,57.9249573333,5.0446058026,0
66,67.0104206667,5.044606471,0
67,59.2173906667,5.0446056683,0
68,77.505865,5.0446066363,0
69,96.122042,5.0446065926,0
70,85.168973,5.044605076,0
71,80.7654576667,5.044607278,0
72,88.004854,5.0446069363,0
73,101.5670776667,5.0446051808,0
74,81.5233576667,5.0446077851,0
75,81.8249376667,5.0446062942,0
76,110.2183663333,5.0446057627,0
77,90.3196693333,5.0446169245,0
78,128.0539536667,5.0446062196,0
79,106.0731163333,5.0446071739,0
80,97.590123,5.0446068186,0
81,116.7522263333,5.04460628,0
82,121.6811686667,5.0446066299,0
83,110.3334453333,5.0446065253,0
84,115.5106036667,5.0446064605,0
85,116.7303043333,5.0446073917,0
86,173.945307,5.0446062092,0
87,151.1408506667,5.0446065826,0
88,130.186754,5.0446072137,0
89,119.64661,5.0446136619,0
90,203.4120256667,5.0446063419,0
91,142.4841673333,5.0446072127,0
92,218.1356763333,5.044606342,0
93,132.2902816667,5.0446066181,0
94,174.2920186667,5.044608038,0
95,229.3782826667,5.0446065809,0
96,244.516305,5.0446070863,0
97,239.8363066667,5.0446073474,0
98,250.5980723333,5.044606736,0
99,218.1990046667,5.0446068355,0
100,158.644553,5.0446062989,0
101,264.9819813333,5.0446071327,0
102,212.6621126667,5.0446084172,0


==> Bicycle/benchmark1/results/PROPT_four_ALL.csv <==
Nck,t_opt_ALL,J_opt_ALL,crash_ALL
2,0.790940666666667,5.04756438588803,0
3,0.521451333333333,21.2392891464109,0
4,1.342242,5.04250499164122,0
5,1.48179933333333,5.04551668583479,0
6,2.279847,5.04195121981068,0
7,1.687648,5.04400732013809,0
8,2.38536066666667,5.04505840978995,0
9,2.20862733333333,5.04358764122863,0
10,3.12426066666667,5.04432558507323,0
11,3.53647533333333,5.04484903759433,0
12,3.907101,5.04419684519408,0
13,3.67449766666667,5.04448168035634,0
14,4.16690033333333,5.04472856570093,0
15,3.445911,5.04444423196149,0
16,5.17647933333333,5.04456006625919,0
17,3.72644733333333,5.04465155335264,0
18,4.95820533333333,5.04455138730374,0
19,5.17506133333333,5.04459666006988,0
20,7.52348666666667,5.04459620791754,0
21,6.56693,5.04459595625782,0
22,6.92622133333333,5.04461623629076,0
23,9.183282,5.04457351861504,0
24,6.101625,5.04461382198849,0
25,11.263694,5.04461214206907,0
26,6.22073433333333,5.04457842055533,0
27,8.32902566666667,5.04461468955991,0
28,12.8419956666667,5.04460742572555,0
29,12.3148176666667,5.04458798804425,0
30,12.0534573333333,5.04460879009222,0
31,11.2563973333333,5.04460117411531,0
32,16.7099303333333,5.04459736840205,0
33,17.0287466666667,5.04460505357959,0
34,17.143177,5.04459958081195,0
35,16.1003423333333,5.04460406302307,0
36,18.6055766666667,5.04460320792335,0
37,22.1571193333333,5.04459954087259,0
38,20.0417233333333,5.04460846596253,0
39,20.028315,5.04460206074729,0
40,22.981096,5.04459995214084,0
41,21.604874,5.0446159676522,0
42,21.8339926666667,5.04460118603217,0
43,21.7889063333333,5.04460087177095,0
44,20.097179,5.0446107283656,0
45,25.9694956666667,5.0446025342479,0
46,24.7565876666667,5.04460308041312,0
47,22.3513306666667,5.04460942282754,0
48,31.5473676666667,5.0446040631898,0
49,29.0739713333333,5.04460542892182,0
50,38.973098,5.04460649009643,0
51,36.6582763333333,5.04460557814432,0
52,37.9080576666667,5.04460729205804,0
53,38.6374856666667,5.04460409066344,0
54,34.928071,5.04460634312839,0
55,49.488462,5.04460794690638,0
56,43.7202636666667,5.04460352431775,0
57,51.0049743333333,5.04460650457935,0
58,56.6555783333333,5.04460802991336,0
59,45.328693,5.04460435232608,0
60,53.2101343333333,5.04460631315216,0
61,44.777303,5.04460734428289,0
62,65.3409883333333,5.04460779652771,0
63,61.2884643333333,5.04460637614649,0
64,61.6477273333333,5.04460641429284,0
65,57.9249573333333,5.04460580262178,0
66,67.0104206666667,5.04460647099414,0
67,59.2173906666667,5.04460566833127,0
68,77.505865,5.04460663631821,0
69,96.122042,5.0446065925574,0
70,85.168973,5.04460507601797,0
71,80.7654576666667,5.04460727801278,0
72,88.004854,5.04460693631099,0
73,101.567077666667,5.04460518079966,0
74,81.5233576666667,5.04460778511885,0
75,81.8249376666667,5.04460629419,0
76,110.218366333333,5.04460576265029,0
77,90.3196693333333,5.04461692446597,0
78,128.053953666667,5.04460621958686,0
79,106.073116333333,5.04460717386463,0
80,97.590123,5.04460681861169,0
81,116.752226333333,5.0446062799744,0
82,121.681168666667,5.04460662988683,0
83,110.333445333333,5.04460652533953,0
84,115.510603666667,5.04460646046074,0
85,116.730304333333,5.0446073917181,0
86,173.945307,5.04460620919714,0
87,151.140850666667,5.04460658258355,0
88,130.186754,5.0446072137045,0
89,119.64661,5.04461366191324,0
90,203.412025666667,5.04460634192503,0
91,142.484167333333,5.04460721266743,0
92,218.135676333333,5.04460634200527,0
93,132.290281666667,5.04460661813001,0
94,174.292018666667,5.04460803800502,0
95,229.378282666667,5.04460658094179,0
96,244.516305,5.04460708629567,0
97,239.836306666667,5.04460734737608,0
98,250.598072333333,5.04460673602728,0
99,218.199004666667,5.04460683547606,0
100,158.644553,5.04460629891812,0
101,264.981981333333,5.04460713269901,0
102,212.662112666667,5.04460841717571,0


==> Bicycle/benchmark1/results/PROPT_single.csv <==
Nck,t,J_opt_ave,crash_max
2,NaN,NaN,NaN
3,NaN,NaN,NaN
4,NaN,NaN,NaN
5,NaN,NaN,NaN
6,NaN,NaN,NaN
7,NaN,NaN,NaN
8,NaN,NaN,NaN
9,NaN,NaN,NaN
10,0.1490553333,5.0461889197,0
11,NaN,NaN,NaN
12,0.204497,5.046990705,0
13,NaN,NaN,NaN
14,0.236142,5.0459845905,0
15,NaN,NaN,NaN
16,0.2504163333,5.0443702194,0
17,NaN,NaN,NaN
18,0.2227143333,5.0426083521,0
19,0.3280776667,5.0429715028,0
20,NaN,NaN,NaN
21,0.3030556667,5.0447332785,0
22,NaN,NaN,NaN
23,0.429667,5.045438134,0
24,NaN,NaN,NaN
25,0.365543,5.0455059619,0
26,NaN,NaN,NaN
27,0.4416346667,5.0451873584,0
28,0.3448116667,5.0417406398,0
29,0.566095,5.0446358158,0
30,0.5176093333,5.0433348411,0
31,0.7000866667,5.0439472637,0
32,0.5694686667,5.044322175,0
33,0.701268,5.0431829258,0
34,0.322637,5.0448548455,0
35,0.6483126667,5.0427107635,0
36,0.7048826667,5.0450734114,0
37,0.6005693333,5.0427705932,0
38,0.715033,5.0450670196,0
39,1.11851,5.0431121974,0
40,0.7631323333,5.0448915995,0
41,0.7005463333,5.0435893902,0
42,1.3972773333,5.0446008918,0
43,1.0259126667,5.0441159813,0
44,0.9893323333,5.0442266329,0
45,1.157817,5.0445449976,0
46,1.2949686667,5.0439288026,0
47,1.2790973333,5.0447866955,0
48,1.1651753333,5.0438453175,0
49,1.8400063333,5.0448766157,0
50,1.606531,5.0438993908,0
51,1.725663,5.0448537419,0
52,1.7028346667,5.044029709,0
53,1.7357406667,5.0447379303,0
54,1.919862,5.0442045185,0
55,2.2889726667,5.0445517677,0
56,2.7579456667,5.0443934809,0
57,2.246571,5.0443773299,0
58,2.9672983333,5.0445858468,0
59,3.504515,5.0442979245,0
60,2.695496,5.0447126267,0
61,2.7129996667,5.0442867878,0
62,3.5301806667,5.0447547003,0
63,4.0421573333,5.0443193845,0
64,3.5329126667,5.044727269,0
65,4.1353193333,5.0443750075,0
66,3.1348286667,5.0446431222,0
67,5.1932796667,5.0444443951,0
68,4.74862,5.0445455823,0
69,5.6473606667,5.0445186088,0
70,5.0133646667,5.0444926968,0
71,5.8044233333,5.0445894286,0
72,7.6276296667,5.0444745302,0
73,6.648347,5.0446527388,0
74,7.4358916667,5.0444790868,0
75,6.4798313333,5.0446722324,0
76,7.0350496667,5.0444969195,0
77,6.474853,5.0446446286,0
78,7.645161,5.0445212053,0
79,5.8993293333,5.0445964609,0
80,7.8148956667,5.0445472952,0
81,9.1343593333,5.0445698396,0
82,7.8241453333,5.0445719791,0
83,8.0805926667,5.0445599667,0
84,8.5859863333,5.0445931879,0
85,9.3283636667,5.0445602016,0
86,9.1395703333,5.0446076788,0
87,8.6455223333,5.0445669895,0
88,9.9572453333,5.0446120865,0
89,8.617988,5.0445752539,0
90,11.565042,5.0445963741,0
91,10.700416,5.0445837321,0
92,8.1160486667,5.0445899666,0
93,11.7635446667,5.0445894582,0
94,10.700532,5.0445902529,0
95,12.154563,5.0445918577,0
96,12.1301666667,5.0445945612,0
97,12.144065,5.0445895544,0
98,10.3836123333,5.0446002598,0
99,13.846835,5.0445814232,0
100,15.5591036667,5.0446085532,0
101,13.683619,5.0445744369,0
102,14.5481543333,5.0446083073,0


==> Bicycle/benchmark1/results/PROPT_single_ALL.csv <==
Nck,t_opt_ALL,J_opt_ALL,crash_ALL
2,0.0410413333333333,4.99959860495022,1
3,0.054786,5.01720839862143,1
4,0.0837253333333333,4.9996000207877,1
5,0.102945,5.01499735480263,1
6,0.120241333333333,5.01748894928913,1
7,0.129481666666667,5.01428191383041,1
8,0.135331,5.04015707200197,1
9,0.149106666666667,5.01392979112597,1
10,0.149055333333333,5.0461889196658,0
11,0.164396666666667,5.01372036195927,1
12,0.204497,5.04699070500489,0
13,0.21771,5.02047505643503,1
14,0.236142,5.04598459049399,0
15,0.214540666666667,5.03276189170894,1
16,0.250416333333333,5.04437021935841,0
17,0.246008333333333,5.0394214266399,1
18,0.222714333333333,5.04260835205748,0
19,0.328077666666667,5.04297150275204,0
20,0.339103,5.04088049319368,1
21,0.303055666666667,5.04473327846052,0
22,0.344135666666667,5.03925804824449,1
23,0.429667,5.04543813403608,0
24,0.378918666666667,5.03879191646101,1
25,0.365543,5.04550596186767,0
26,0.392995666666667,5.03998290933341,1
27,0.441634666666667,5.04518735837574,0
28,0.344811666666667,5.04174063975686,0
29,0.566095,5.04463581583241,0
30,0.517609333333333,5.04333484106385,0
31,0.700086666666667,5.04394726372862,0
32,0.569468666666667,5.04432217504583,0
33,0.701268,5.0431829257645,0
34,0.322637,5.04485484552484,0
35,0.648312666666667,5.04271076350333,0
36,0.704882666666667,5.0450734114117,0
37,0.600569333333333,5.04277059317683,0
38,0.715033,5.04506701957005,0
39,1.11851,5.04311219738929,0
40,0.763132333333333,5.04489159951458,0
41,0.700546333333333,5.04358939020064,0
42,1.39727733333333,5.04460089181589,0
43,1.02591266666667,5.04411598126094,0
44,0.989332333333333,5.04422663293985,0
45,1.157817,5.044544997636,0
46,1.29496866666667,5.0439288026245,0
47,1.27909733333333,5.04478669554056,0
48,1.16517533333333,5.04384531750353,0
49,1.84000633333333,5.04487661566405,0
50,1.606531,5.04389939084261,0
51,1.725663,5.04485374194146,0
52,1.70283466666667,5.04402970899143,0
53,1.73574066666667,5.04473793030539,0
54,1.919862,5.0442045185477,0
55,2.28897266666667,5.0445517676913,0
56,2.75794566666667,5.04439348087881,0
57,2.246571,5.04437732988714,0
58,2.96729833333333,5.04458584675884,0
59,3.504515,5.04429792448938,0
60,2.695496,5.0447126266619,0
61,2.71299966666667,5.04428678780886,0
62,3.53018066666667,5.04475470030027,0
63,4.04215733333333,5.04431938449987,0
64,3.53291266666667,5.0447272690147,0
65,4.13531933333333,5.04437500749433,0
66,3.13482866666667,5.04464312223663,0
67,5.19327966666667,5.04444439507563,0
68,4.74862,5.0445455823393,0
69,5.64736066666667,5.04451860878738,0
70,5.01336466666667,5.04449269677141,0
71,5.80442333333333,5.04458942858663,0
72,7.62762966666667,5.04447453023973,0
73,6.648347,5.04465273875856,0
74,7.43589166666667,5.04447908684225,0
75,6.47983133333333,5.04467223236444,0
76,7.03504966666667,5.04449691948047,0
77,6.474853,5.04464462863334,0
78,7.645161,5.04452120531712,0
79,5.89932933333333,5.04459646088777,0
80,7.81489566666667,5.04454729524225,0
81,9.13435933333333,5.04456983957627,0
82,7.82414533333333,5.04457197907081,0
83,8.08059266666667,5.04455996673443,0
84,8.58598633333333,5.04459318792781,0
85,9.32836366666667,5.04456020156765,0
86,9.13957033333333,5.04460767876749,0
87,8.64552233333333,5.04456698945345,0
88,9.95724533333333,5.04461208648623,0
89,8.617988,5.04457525392435,0
90,11.565042,5.04459637409501,0
91,10.700416,5.0445837321453,0
92,8.11604866666667,5.04458996655357,0
93,11.7635446666667,5.04458945821938,0
94,10.700532,5.0445902528921,0
95,12.154563,5.04459185767826,0
96,12.1301666666667,5.04459456121865,0
97,12.144065,5.04458955437067,0
98,10.3836123333333,5.04460025975077,0
99,13.846835,5.04458142321689,0
100,15.5591036666667,5.0446085531868,0
101,13.683619,5.04457443690948,0
102,14.5481543333333,5.04460830732184,0


==> Bicycle/benchmark1/results/PROPT_two.csv <==
Nck,t,J_opt_ave,crash_max
2,NaN,NaN,NaN
3,0.3642356667,5.0478442108,0
4,NaN,NaN,NaN
5,NaN,NaN,NaN
6,0.8362796667,5.0416371228,0
7,0.499354,5.0457665654,0
8,0.8214793333,5.0443946366,0
9,0.7281633333,5.0414372645,0
10,0.8076973333,5.0426422655,0
11,1.1325816667,5.0449877057,0
12,1.3311206667,5.0449274358,0
13,1.3435026667,5.0436597492,0
14,0.8415363333,5.0435604271,0
15,1.1467793333,5.0445715459,0
16,2.0130493333,5.0448977471,0
17,1.379731,5.0443625587,0
18,1.17973,5.0441099288,0
19,NaN,NaN,NaN
20,2.2281656667,5.0447669785,0
21,2.0633263333,5.0445897696,0
22,2.7605716667,5.0443912825,0
23,1.576015,5.0444816792,0
24,4.8167946667,5.0446337413,0
25,2.4355406667,5.0446396228,0
26,3.017289,5.0445233061,0
27,2.970478,5.044548811,0
28,3.589198,5.0446049609,0
29,3.644584,5.0446168736,0
30,3.9020796667,5.0445740762,0
31,4.496954,5.0445902684,0
32,3.9607696667,5.0446087276,0
33,5.1616933333,5.0445921372,0
34,4.071016,5.0445813977,0
35,4.44371,5.0446068137,0
36,6.7859856667,5.044618179,0
37,7.8299193333,5.044595447,0
38,4.1899626667,5.0445743579,0
39,4.3199433333,5.0446039546,0
40,6.114974,5.0446231837,0
41,7.120578,5.0446049126,0
42,8.5811246667,5.0445794502,0
43,7.7456133333,5.0445935651,0
44,9.6356646667,5.0446166541,0
45,6.374896,5.0446088037,0
46,9.6939603333,5.0445896718,0
47,10.1771766667,5.0445958774,0
48,9.6437186667,5.0446063246,0
49,11.0289156667,5.0446075011,0
50,10.996017,5.0445977101,0
51,13.7858013333,5.044600373,0
52,14.266475,5.0446044839,0
53,13.538301,5.0446014207,0
54,12.1562056667,5.0445997753,0
55,19.201693,5.0446044344,0
56,9.3919653333,5.0446068916,0
57,17.0264893333,5.0446005654,0
58,16.1108673333,5.0445975206,0
59,19.8450996667,5.04460608,0
60,15.754213,5.0446099153,0
61,12.5915603333,5.0446032809,0
62,14.3682063333,5.0445968043,0
63,14.8680306667,5.0446044799,0
64,21.2544863333,5.0446107441,0
65,20.525376,5.0446067514,0
66,26.983356,5.0445986276,0
67,24.1606296667,5.0446020483,0
68,34.5552503333,5.0446094626,0
69,24.3345833333,5.0446082216,0
70,33.927138,5.0446021103,0
71,19.8272886667,5.0446027471,0
72,20.9324176667,5.0446069294,0
73,22.1128153333,5.0446081283,0
74,28.5599756667,5.0446039081,0
75,27.0721906667,5.0446043576,0
76,28.377204,5.044606156,0
77,31.4143826667,5.044606287,0
78,30.420309,5.0446049261,0
79,21.8608826667,5.044606008,0
80,43.8563316667,5.0446069786,0
81,33.8246503333,5.0446054897,0
82,51.5997456667,5.0446037234,0
83,45.5497643333,5.0446071383,0
84,40.705434,5.044608038,0
85,23.879519,5.0446061402,0
86,41.1905106667,5.0446033779,0
87,44.4015283333,5.0446057699,0
88,39.487185,5.044608305,0
89,38.9011363333,5.0446069559,0
90,69.3297766667,5.044603981,0
91,46.052221,5.0446051978,0
92,42.025752,5.0446075151,0
93,61.2301023333,5.0446074224,0
94,46.036836,5.0446049287,0
95,32.9251336667,5.0446050784,0
96,98.144863,5.0446064349,0
97,74.0783626667,5.0446071262,0
98,75.303307,5.0446056002,0
99,78.821426,5.0446057591,0
100,73.2935096667,5.0446064373,0
101,96.1554386667,5.0446064523,0
102,85.3521116667,5.0446056721,0


==> Bicycle/benchmark1/results/PROPT_two_ALL.csv <==
Nck,t_opt_ALL,J_opt_ALL,crash_ALL
2,0.244722666666667,5.03252283309854,1
3,0.364235666666667,5.0478442108027,0
4,0.375639333333333,5.03995545854707,1
5,0.666813333333333,5.03295706614835,1
6,0.836279666666667,5.04163712281404,0
7,0.499354,5.04576656543679,0
8,0.821479333333333,5.04439463655465,0
9,0.728163333333333,5.04143726448431,0
10,0.807697333333333,5.04264226553493,0
11,1.13258166666667,5.04498770570186,0
12,1.33112066666667,5.04492743575824,0
13,1.34350266666667,5.04365974915673,0
14,0.841536333333333,5.04356042712047,0
15,1.14677933333333,5.04457154587128,0
16,2.01304933333333,5.04489774710993,0
17,1.379731,5.04436255867178,0
18,1.17973,5.04410992880023,0
19,1.80365933333333,14.3796292569779,1
20,2.22816566666667,5.04476697853497,0
21,2.06332633333333,5.04458976956411,0
22,2.76057166666667,5.04439128251552,0
23,1.576015,5.04448167917425,0
24,4.81679466666667,5.04463374129533,0
25,2.43554066666667,5.04463962278243,0
26,3.017289,5.04452330612891,0
27,2.970478,5.04454881095579,0
28,3.589198,5.04460496093429,0
29,3.644584,5.04461687358835,0
30,3.90207966666667,5.04457407619072,0
31,4.496954,5.04459026839289,0
32,3.96076966666667,5.0446087276312,0
33,5.16169333333333,5.04459213721726,0
34,4.071016,5.04458139766713,0
35,4.44371,5.04460681370995,0
36,6.78598566666667,5.04461817901111,0
37,7.82991933333333,5.04459544699072,0
38,4.18996266666667,5.04457435791715,0
39,4.31994333333333,5.04460395462711,0
40,6.114974,5.04462318365178,0
41,7.120578,5.04460491255136,0
42,8.58112466666667,5.04457945015731,0
43,7.74561333333333,5.04459356507482,0
44,9.63566466666667,5.0446166541244,0
45,6.374896,5.04460880366446,0
46,9.69396033333333,5.04458967180182,0
47,10.1771766666667,5.0445958774206,0
48,9.64371866666667,5.04460632463714,0
49,11.0289156666667,5.04460750108436,0
50,10.996017,5.04459771014243,0
51,13.7858013333333,5.04460037296575,0
52,14.266475,5.04460448394908,0
53,13.538301,5.04460142069876,0
54,12.1562056666667,5.04459977530125,0
55,19.201693,5.04460443441953,0
56,9.39196533333333,5.04460689156066,0
57,17.0264893333333,5.04460056541175,0
58,16.1108673333333,5.0445975205607,0
59,19.8450996666667,5.04460608000226,0
60,15.754213,5.04460991529426,0
61,12.5915603333333,5.04460328093661,0
62,14.3682063333333,5.04459680429171,0
63,14.8680306666667,5.04460447988799,0
64,21.2544863333333,5.04461074407421,0
65,20.525376,5.04460675135676,0
66,26.983356,5.04459862761985,0
67,24.1606296666667,5.04460204829115,0
68,34.5552503333333,5.04460946257341,0
69,24.3345833333333,5.04460822157995,0
70,33.927138,5.04460211033633,0
71,19.8272886666667,5.04460274705377,0
72,20.9324176666667,5.04460692936318,0
73,22.1128153333333,5.04460812830655,0
74,28.5599756666667,5.04460390809531,0
75,27.0721906666667,5.04460435762678,0
76,28.377204,5.04460615600888,0
77,31.4143826666667,5.04460628701846,0
78,30.420309,5.04460492613509,0
79,21.8608826666667,5.04460600798607,0
80,43.8563316666667,5.04460697860013,0
81,33.8246503333333,5.04460548968741,0
82,51.5997456666667,5.04460372340556,0
83,45.5497643333333,5.04460713834701,0
84,40.705434,5.044608037961,0
85,23.879519,5.04460614022799,0
86,41.1905106666667,5.04460337793895,0
87,44.4015283333333,5.04460576990372,0
88,39.487185,5.04460830496094,0
89,38.9011363333333,5.04460695592231,0
90,69.3297766666667,5.04460398104474,0
91,46.052221,5.044605197798,0
92,42.025752,5.04460751505179,0
93,61.2301023333333,5.04460742238428,0
94,46.036836,5.04460492869417,0
95,32.9251336666667,5.04460507842265,0
96,98.144863,5.0446064349454,0
97,74.0783626666667,5.04460712624068,0
98,75.303307,5.04460560020666,0
99,78.821426,5.04460575908001,0
100,73.2935096666667,5.0446064373433,0
101,96.1554386666667,5.04460645225454,0
102,85.3521116666667,5.04460567213218,0


==> Bicycle/benchmark1/results/figs/PP_two.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'PP_two.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{538.04101562bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.30055697)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{PP_two.pdf}}%
  \end{picture}%
\endgroup%


==> Bicycle/benchmark1/results/figs/PPa_10.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'PPa_10.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{463.875bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.73242359)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{PPa_10.pdf}}%
  \end{picture}%
\endgroup%


==> Bicycle/benchmark1/results/figs/PPb_1000.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'PPb_1000.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{437.18301392bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.94182525)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{PPb_1000.pdf}}%
  \end{picture}%
\endgroup%


==> Bicycle/benchmark1/results/figs/pp.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pp.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{324.70401001bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.57421836)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pp.pdf}}%
  \end{picture}%
\endgroup%


==> Bicycle/benchmark1/results/figs/pp_zoomed.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pp_zoomed.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{324.70901489bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56824418)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pp_zoomed.pdf}}%
  \end{picture}%
\endgroup%


==> Bicycle/benchmark1/results/figs/time.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'time.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{687.36297607bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.81235971)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{time.pdf}}%
  \end{picture}%
\endgroup%


==> Bicycle/benchmark2/NOTE.txt <==
Ran current file for PROPT:  12/26/2017

==> Bicycle/benchmark2/results/NL_bkwEuler.csv <==
"Nck","t_opt_ave","J_opt_ave","crash_max"
2,0.0016219615936279297,4.5936221036315805,0.0
3,0.0017487208048502605,4.701365089494396,0.0
4,0.00247804323832194,4.787255297919152,0.0
5,0.002182642618815104,4.840299565424192,0.0
6,0.002934614817301432,4.858473674898456,0.0
7,0.0031881332397460938,4.905145330533081,0.0
8,0.003567934036254883,4.895510450644592,0.0
9,0.0039370059967041016,4.93579246835874,0.0
10,0.004501899083455403,4.932697554274587,0.0
11,0.004459937413533528,4.953279781027113,0.0
12,NaN,NaN,NaN
13,NaN,NaN,NaN
14,NaN,NaN,NaN
15,0.011111736297607422,4.972403789464276,0.0
16,NaN,NaN,NaN
17,0.009923299153645834,4.981022882426383,0.0
18,0.005955934524536133,4.98881682089171,0.0
19,0.008832693099975586,4.989173717208333,0.0
20,0.011411269505818685,4.993481577113908,0.0
21,0.016361236572265625,4.995861179987592,0.0
22,0.008432308832804361,4.997058600399384,0.0
23,0.01675860087076823,5.0007134313855675,0.0
24,0.010720968246459961,5.000810291883667,0.0
25,0.009376287460327148,5.004276734451061,0.0
26,0.020009597142537434,5.004454635119623,0.0
27,0.0108642578125,5.0069451790779,0.0
28,0.014029582341512045,5.0077475682581065,0.0
29,0.011654297510782877,5.009072641983972,0.0
30,0.015622695287068685,5.010622500427581,0.0
31,0.0166016419728597,5.011219926991358,0.0
32,0.014974673589070639,5.0129241121363695,0.0
33,0.023325681686401367,5.013293579447329,0.0
34,0.013221343358357748,5.014706876021613,0.0
35,0.01628764470418294,5.015205961502923,0.0
36,0.0492852528889974,5.016165642651227,0.0
37,0.0162961483001709,5.016926351974463,0.0
38,NaN,NaN,NaN
39,0.019767045974731445,5.018451608547656,0.0
40,NaN,NaN,NaN
41,0.015654643376668293,5.019753221459632,0.0
42,0.019212961196899414,5.020217464031092,0.0
43,0.01935466130574544,5.020842236595527,0.0
44,0.017995913823445637,5.021363568981257,0.0
45,0.01715540885925293,5.021885997736271,0.0
46,0.018358627955118816,5.0223929346395835,0.0
47,0.017585118611653645,5.0228686131044205,0.0
48,0.022522608439127605,5.023309854588032,0.0
49,0.020826021830240887,5.023776059178639,0.0
50,NaN,NaN,NaN
51,0.017340342203776043,5.024603162464006,0.0
52,0.022119919459025066,5.024967134991806,0.0
53,0.02200969060262044,5.025349921443226,0.0
54,NaN,NaN,NaN
55,0.02497100830078125,5.026019229164467,0.0
56,0.022997061411539715,5.0264187984849755,0.0
57,0.26019899050394696,5.026647775643928,0.0
58,NaN,NaN,NaN
59,0.02918831507364909,5.027284498293273,0.0
60,NaN,NaN,NaN
61,0.026926358540852863,5.027893873569898,0.0
62,0.027844349543253582,5.028140169818985,0.0
63,0.02646191914876302,5.028452387019685,0.0
64,NaN,NaN,NaN
65,0.02784840265909831,5.0289604489056074,0.0
66,0.027085065841674805,5.0291174099026215,0.0
67,NaN,NaN,NaN
68,NaN,NaN,NaN
69,0.03532902399698893,5.0298327310059285,0.0
70,0.032001336415608726,5.030062403262449,0.0
71,0.03169369697570801,5.030225096649872,0.0
72,0.030840078989664715,5.030484271680783,0.0
73,0.031257947285970054,5.030617002062588,0.0
74,0.031017065048217773,5.03086549981715,0.0
75,0.03142404556274414,5.031001145583765,0.0
76,0.03745897610982259,5.031208263554966,0.0
77,0.0359346866607666,5.031372424992213,0.0
78,0.03529969851175944,5.03153480920717,0.0
79,0.04323275883992513,5.031726985969214,0.0
80,0.034182071685791016,5.031858063657705,0.0
81,0.03982933362325033,5.032052175364016,0.0
82,0.03533633550008138,5.032173274475443,0.0
83,0.042073329289754234,5.032344725978052,0.0
84,0.03743457794189453,5.032477080338748,0.0
85,0.04224499066670736,5.032623659540916,0.0
86,0.03990332285563151,5.032767196922264,0.0
87,0.03881963094075521,5.032897406242572,0.0
88,0.04427425066630045,5.033042078815789,0.0
89,0.03800209363301595,5.033162843542133,0.0
90,0.046066681543986,5.033297296791085,0.0
91,0.03902029991149902,5.033417802104777,0.0
92,0.04242070515950521,5.03354070725263,0.0
93,0.038691043853759766,5.033660672890431,0.0
94,0.04222369194030762,5.033777720496355,0.0
95,0.04726433753967285,5.033890506719422,0.0
96,0.04179771741231283,5.0340062825842855,0.0
97,0.04506103197733561,5.034107276270727,0.0
98,0.04500706990559896,5.034224929698442,0.0
99,0.051575263341267906,5.034322090240381,0.0
100,0.04962468147277832,5.034432655243304,0.0
101,0.04571390151977539,5.034531113832116,0.0
102,0.05116168657938639,5.034628802830658,0.0
103,0.04624501864115397,5.034731674621635,0.0
104,0.05103937784830729,5.034813837993027,0.0
105,0.05320533116658529,5.034922774390103,0.0
106,0.04737393061319987,5.034997880967155,0.0
107,0.052836338678995766,5.03510378314817,0.0
108,0.0559690793355306,5.035182038257135,0.0
109,0.05868864059448242,5.035274305286581,0.0
110,0.06003435452779134,5.035360870380352,0.0
111,0.05052471160888672,5.035435135618691,0.0
112,0.055286248524983726,5.035530626865876,0.0
113,0.051603078842163086,5.035594910786802,0.0
114,0.058747291564941406,5.035690946372569,0.0
115,0.05518968900044759,5.035754103268985,0.0
116,0.05345559120178223,5.035841618786077,0.0
117,0.06406831741333008,5.035911184042671,0.0
118,0.053968350092569985,5.035983727893936,0.0
119,0.06479406356811523,5.03606383739703,0.0
120,0.05560731887817383,5.036124560885095,0.0
121,0.05672224362691244,5.036207865234688,0.0
122,0.06213482220967611,5.036264229641773,0.0
123,0.0579533576965332,5.036342903875211,0.0
124,0.0604244073232015,5.036401588809306,0.0
125,0.059028069178263344,5.036470298592969,0.0
126,0.06274763743082683,5.036535687200583,0.0
127,0.06434138615926106,5.036596145526619,0.0
128,NaN,NaN,NaN
129,0.06368899345397949,5.036720386482701,0.0
130,0.07053367296854655,5.036788223492405,0.0
131,0.062319040298461914,5.036842103200968,0.0
132,NaN,NaN,NaN
133,0.06425237655639648,5.036960597926276,0.0
134,0.06798068682352702,5.037017694138557,0.0
135,0.06484031677246094,5.037075288949217,0.0
136,0.07594060897827148,5.037129566904339,0.0
137,0.08295766512552898,5.037185766126991,0.0
138,0.0658880074818929,5.037238762316573,0.0
139,0.07748874028523763,5.037291880341417,0.0
140,0.06670069694519043,5.037344738244422,0.0
141,0.07944822311401367,5.037396016253135,0.0
142,0.0670766035715739,5.037447060187112,0.0
143,0.06668798128763835,5.03749786798888,0.0
144,0.07951863606770833,5.0375453823806415,0.0
145,0.07336632410685222,5.037596924911365,0.0
146,0.08675265312194824,5.037641001798032,0.0
147,0.07245826721191406,5.037692762707748,0.0
148,0.07685939470926921,5.037736862135982,0.0
149,0.08501863479614258,5.037785051233204,0.0
150,0.07938369115193684,5.037830524663745,0.0
151,0.09215625127156575,5.037873533909119,0.0
152,0.07548967997233073,5.037921272584679,0.0
153,0.07605171203613281,5.037959621304331,0.0
154,0.08920089403788249,5.038008837688863,0.0
155,0.0871726671854655,5.03804597497566,0.0
156,0.08724792798360188,5.038092920123222,0.0
157,NaN,NaN,NaN
158,0.08477131525675456,5.0381733459799385,0.0
159,0.0924230416615804,5.038215919065713,0.0
160,0.08191927274068196,5.0382516306322,0.0
161,0.10063393910725911,5.0382966475421815,0.0
162,0.07985639572143555,5.038329900278459,0.0
163,0.08096035321553548,5.038373923587826,0.0
164,0.08618823687235515,5.0384076537173605,0.0
165,0.09058602650960286,5.0384477546254205,0.0
166,0.11374704043070476,5.038484445667602,0.0
167,0.0830553372701009,5.038519606363807,0.0
168,0.0912482738494873,5.038559409768893,0.0
169,0.08343132336934407,5.03859116817572,0.0
170,0.09035603205362956,5.038631125445856,0.0
171,0.11445196469624837,5.038662052182752,0.0
172,0.09575502077738444,5.03869940242327,0.0
173,0.08734170595804851,5.038731848787976,0.0
174,0.0865182876586914,5.038765870771593,0.0
175,0.09310523668924968,5.038800282091255,0.0
176,0.1269847551981608,5.0388319011967395,0.0
177,0.10200897852579753,5.0388669519109195,0.0
178,0.10445332527160645,5.038897034766643,0.0
179,0.09735933939615886,5.038930648815525,0.0
180,0.08918468157450359,5.038961004465465,0.0
181,0.1346410115559896,5.038992683007489,0.0
182,0.08986560503641765,5.039023559362262,0.0
183,0.10087672869364421,5.039053999916515,0.0
184,0.10170396169026692,5.03908448035976,0.0
185,0.09260368347167969,5.0391143029733465,0.0
186,0.1374936898549398,5.039143587378059,0.0
187,0.09333634376525879,5.039173379833152,0.0
188,0.10339728991190593,5.039201844788871,0.0
189,0.10785237948099773,5.039231022449114,0.0
190,0.10391569137573242,5.0392592364804285,0.0
191,0.10408369700113933,5.039287010817879,0.0
192,0.1075446605682373,5.039315499216251,0.0
193,0.14728172620137533,5.039341282954119,0.0
194,0.10756897926330566,5.0393704487622575,0.0
195,0.10994370778401692,5.039395264451028,0.0
196,0.11166238784790039,5.039423912825231,0.0
197,0.10954968134562175,5.039449192542492,0.0
198,0.14739298820495605,5.039475739697809,0.0
199,0.11511039733886719,5.039502028847477,0.0
200,0.11510833104451497,5.039525906553471,0.0
201,0.11275005340576172,5.039553476262779,0.0
202,0.10313065846761067,5.0395757575429165,0.0


==> Bicycle/benchmark2/results/NL_bkwEuler_ALL.csv <==
"Nck","t_opt_ALL","J_opt_ALL","crash_ALL"
2,0.0016219615936279297,4.5936221036315805,0.0
3,0.0017487208048502605,4.701365089494396,0.0
4,0.00247804323832194,4.787255297919152,0.0
5,0.002182642618815104,4.840299565424192,0.0
6,0.002934614817301432,4.858473674898456,0.0
7,0.0031881332397460938,4.905145330533081,0.0
8,0.003567934036254883,4.895510450644592,0.0
9,0.0039370059967041016,4.93579246835874,0.0
10,0.004501899083455403,4.932697554274587,0.0
11,0.004459937413533528,4.953279781027113,0.0
12,0.004705270131429036,4.957676455612053,1.0
13,0.005029042561848958,4.964471106545647,1.0
14,0.008621295293172201,4.972625459211589,1.0
15,0.011111736297607422,4.972403789464276,0.0
16,0.009637037913004557,4.982257064597577,1.0
17,0.009923299153645834,4.981022882426383,0.0
18,0.005955934524536133,4.98881682089171,0.0
19,0.008832693099975586,4.989173717208333,0.0
20,0.011411269505818685,4.993481577113908,0.0
21,0.016361236572265625,4.995861179987592,0.0
22,0.008432308832804361,4.997058600399384,0.0
23,0.01675860087076823,5.0007134313855675,0.0
24,0.010720968246459961,5.000810291883667,0.0
25,0.009376287460327148,5.004276734451061,0.0
26,0.020009597142537434,5.004454635119623,0.0
27,0.0108642578125,5.0069451790779,0.0
28,0.014029582341512045,5.0077475682581065,0.0
29,0.011654297510782877,5.009072641983972,0.0
30,0.015622695287068685,5.010622500427581,0.0
31,0.0166016419728597,5.011219926991358,0.0
32,0.014974673589070639,5.0129241121363695,0.0
33,0.023325681686401367,5.013293579447329,0.0
34,0.013221343358357748,5.014706876021613,0.0
35,0.01628764470418294,5.015205961502923,0.0
36,0.0492852528889974,5.016165642651227,0.0
37,0.0162961483001709,5.016926351974463,0.0
38,0.01689632733662923,5.0175944964949535,1.0
39,0.019767045974731445,5.018451608547656,0.0
40,0.02583034833272298,5.018956622864697,1.0
41,0.015654643376668293,5.019753221459632,0.0
42,0.019212961196899414,5.020217464031092,0.0
43,0.01935466130574544,5.020842236595527,0.0
44,0.017995913823445637,5.021363568981257,0.0
45,0.01715540885925293,5.021885997736271,0.0
46,0.018358627955118816,5.0223929346395835,0.0
47,0.017585118611653645,5.0228686131044205,0.0
48,0.022522608439127605,5.023309854588032,0.0
49,0.020826021830240887,5.023776059178639,0.0
50,0.023450692494710285,5.024155770162067,1.0
51,0.017340342203776043,5.024603162464006,0.0
52,0.022119919459025066,5.024967134991806,0.0
53,0.02200969060262044,5.025349921443226,0.0
54,0.02256472905476888,5.025723251158988,1.0
55,0.02497100830078125,5.026019229164467,0.0
56,0.022997061411539715,5.0264187984849755,0.0
57,0.26019899050394696,5.026647775643928,0.0
58,0.024973710378011067,5.02705247565293,1.0
59,0.02918831507364909,5.027284498293273,0.0
60,0.02572027842203776,5.027625417761346,1.0
61,0.026926358540852863,5.027893873569898,0.0
62,0.027844349543253582,5.028140169818985,0.0
63,0.02646191914876302,5.028452387019685,0.0
64,0.026934305826822918,5.028627104923356,1.0
65,0.02784840265909831,5.0289604489056074,0.0
66,0.027085065841674805,5.0291174099026215,0.0
67,0.027757008870442707,5.029419758896228,1.0
68,0.03037603696187337,5.029599953232142,1.0
69,0.03532902399698893,5.0298327310059285,0.0
70,0.032001336415608726,5.030062403262449,0.0
71,0.03169369697570801,5.030225096649872,0.0
72,0.030840078989664715,5.030484271680783,0.0
73,0.031257947285970054,5.030617002062588,0.0
74,0.031017065048217773,5.03086549981715,0.0
75,0.03142404556274414,5.031001145583765,0.0
76,0.03745897610982259,5.031208263554966,0.0
77,0.0359346866607666,5.031372424992213,0.0
78,0.03529969851175944,5.03153480920717,0.0
79,0.04323275883992513,5.031726985969214,0.0
80,0.034182071685791016,5.031858063657705,0.0
81,0.03982933362325033,5.032052175364016,0.0
82,0.03533633550008138,5.032173274475443,0.0
83,0.042073329289754234,5.032344725978052,0.0
84,0.03743457794189453,5.032477080338748,0.0
85,0.04224499066670736,5.032623659540916,0.0
86,0.03990332285563151,5.032767196922264,0.0
87,0.03881963094075521,5.032897406242572,0.0
88,0.04427425066630045,5.033042078815789,0.0
89,0.03800209363301595,5.033162843542133,0.0
90,0.046066681543986,5.033297296791085,0.0
91,0.03902029991149902,5.033417802104777,0.0
92,0.04242070515950521,5.03354070725263,0.0
93,0.038691043853759766,5.033660672890431,0.0
94,0.04222369194030762,5.033777720496355,0.0
95,0.04726433753967285,5.033890506719422,0.0
96,0.04179771741231283,5.0340062825842855,0.0
97,0.04506103197733561,5.034107276270727,0.0
98,0.04500706990559896,5.034224929698442,0.0
99,0.051575263341267906,5.034322090240381,0.0
100,0.04962468147277832,5.034432655243304,0.0
101,0.04571390151977539,5.034531113832116,0.0
102,0.05116168657938639,5.034628802830658,0.0
103,0.04624501864115397,5.034731674621635,0.0
104,0.05103937784830729,5.034813837993027,0.0
105,0.05320533116658529,5.034922774390103,0.0
106,0.04737393061319987,5.034997880967155,0.0
107,0.052836338678995766,5.03510378314817,0.0
108,0.0559690793355306,5.035182038257135,0.0
109,0.05868864059448242,5.035274305286581,0.0
110,0.06003435452779134,5.035360870380352,0.0
111,0.05052471160888672,5.035435135618691,0.0
112,0.055286248524983726,5.035530626865876,0.0
113,0.051603078842163086,5.035594910786802,0.0
114,0.058747291564941406,5.035690946372569,0.0
115,0.05518968900044759,5.035754103268985,0.0
116,0.05345559120178223,5.035841618786077,0.0
117,0.06406831741333008,5.035911184042671,0.0
118,0.053968350092569985,5.035983727893936,0.0
119,0.06479406356811523,5.03606383739703,0.0
120,0.05560731887817383,5.036124560885095,0.0
121,0.05672224362691244,5.036207865234688,0.0
122,0.06213482220967611,5.036264229641773,0.0
123,0.0579533576965332,5.036342903875211,0.0
124,0.0604244073232015,5.036401588809306,0.0
125,0.059028069178263344,5.036470298592969,0.0
126,0.06274763743082683,5.036535687200583,0.0
127,0.06434138615926106,5.036596145526619,0.0
128,0.0655679702758789,5.036665624845043,1.0
129,0.06368899345397949,5.036720386482701,0.0
130,0.07053367296854655,5.036788223492405,0.0
131,0.062319040298461914,5.036842103200968,0.0
132,0.07801500956217448,5.03690384475959,1.0
133,0.06425237655639648,5.036960597926276,0.0
134,0.06798068682352702,5.037017694138557,0.0
135,0.06484031677246094,5.037075288949217,0.0
136,0.07594060897827148,5.037129566904339,0.0
137,0.08295766512552898,5.037185766126991,0.0
138,0.0658880074818929,5.037238762316573,0.0
139,0.07748874028523763,5.037291880341417,0.0
140,0.06670069694519043,5.037344738244422,0.0
141,0.07944822311401367,5.037396016253135,0.0
142,0.0670766035715739,5.037447060187112,0.0
143,0.06668798128763835,5.03749786798888,0.0
144,0.07951863606770833,5.0375453823806415,0.0
145,0.07336632410685222,5.037596924911365,0.0
146,0.08675265312194824,5.037641001798032,0.0
147,0.07245826721191406,5.037692762707748,0.0
148,0.07685939470926921,5.037736862135982,0.0
149,0.08501863479614258,5.037785051233204,0.0
150,0.07938369115193684,5.037830524663745,0.0
151,0.09215625127156575,5.037873533909119,0.0
152,0.07548967997233073,5.037921272584679,0.0
153,0.07605171203613281,5.037959621304331,0.0
154,0.08920089403788249,5.038008837688863,0.0
155,0.0871726671854655,5.03804597497566,0.0
156,0.08724792798360188,5.038092920123222,0.0
157,0.08386603991190593,5.038131997985693,1.0
158,0.08477131525675456,5.0381733459799385,0.0
159,0.0924230416615804,5.038215919065713,0.0
160,0.08191927274068196,5.0382516306322,0.0
161,0.10063393910725911,5.0382966475421815,0.0
162,0.07985639572143555,5.038329900278459,0.0
163,0.08096035321553548,5.038373923587826,0.0
164,0.08618823687235515,5.0384076537173605,0.0
165,0.09058602650960286,5.0384477546254205,0.0
166,0.11374704043070476,5.038484445667602,0.0
167,0.0830553372701009,5.038519606363807,0.0
168,0.0912482738494873,5.038559409768893,0.0
169,0.08343132336934407,5.03859116817572,0.0
170,0.09035603205362956,5.038631125445856,0.0
171,0.11445196469624837,5.038662052182752,0.0
172,0.09575502077738444,5.03869940242327,0.0
173,0.08734170595804851,5.038731848787976,0.0
174,0.0865182876586914,5.038765870771593,0.0
175,0.09310523668924968,5.038800282091255,0.0
176,0.1269847551981608,5.0388319011967395,0.0
177,0.10200897852579753,5.0388669519109195,0.0
178,0.10445332527160645,5.038897034766643,0.0
179,0.09735933939615886,5.038930648815525,0.0
180,0.08918468157450359,5.038961004465465,0.0
181,0.1346410115559896,5.038992683007489,0.0
182,0.08986560503641765,5.039023559362262,0.0
183,0.10087672869364421,5.039053999916515,0.0
184,0.10170396169026692,5.03908448035976,0.0
185,0.09260368347167969,5.0391143029733465,0.0
186,0.1374936898549398,5.039143587378059,0.0
187,0.09333634376525879,5.039173379833152,0.0
188,0.10339728991190593,5.039201844788871,0.0
189,0.10785237948099773,5.039231022449114,0.0
190,0.10391569137573242,5.0392592364804285,0.0
191,0.10408369700113933,5.039287010817879,0.0
192,0.1075446605682373,5.039315499216251,0.0
193,0.14728172620137533,5.039341282954119,0.0
194,0.10756897926330566,5.0393704487622575,0.0
195,0.10994370778401692,5.039395264451028,0.0
196,0.11166238784790039,5.039423912825231,0.0
197,0.10954968134562175,5.039449192542492,0.0
198,0.14739298820495605,5.039475739697809,0.0
199,0.11511039733886719,5.039502028847477,0.0
200,0.11510833104451497,5.039525906553471,0.0
201,0.11275005340576172,5.039553476262779,0.0
202,0.10313065846761067,5.0395757575429165,0.0


==> Bicycle/benchmark2/results/NL_lgrExplicit_1.csv <==
"Nck","t_opt_ave","J_opt_ave","crash_ave"
2,0.001332680384318034,4.999599974681876,0.0
3,0.005133708318074544,4.999599974631072,0.0
4,0.002199967702229818,5.046247260793168,0.0
5,0.0036792755126953125,4.999600005063053,0.0
6,0.005685567855834961,5.05016868292056,0.0
7,0.003214756647745768,4.999599975457709,0.0
8,0.004283348719278972,5.0462814301981425,0.0
9,0.005188306172688802,5.006336985554928,0.0
10,0.007963975270589193,5.042175049268724,0.0
11,0.009058713912963867,5.02973815931105,0.0
12,0.011997699737548828,5.038713357463245,0.0
13,0.010569016138712565,5.039870552552622,0.0
14,0.009872992833455404,5.0358883840110975,0.0
15,0.009851614634195963,5.0441801168905345,0.0
16,0.013643980026245117,5.0335795167622805,0.0
17,0.015930334726969402,5.045728919519437,0.0
18,0.017281611760457356,5.032221578741787,0.0
19,0.015325705210367838,5.045903222437701,0.0
20,0.019623279571533203,5.0351781303472825,0.0
21,0.018078406651814777,5.045379700614596,0.0
22,0.021877606709798176,5.039388128556124,0.0
23,0.02361273765563965,5.044506173455545,0.0
24,0.029494206110636394,5.042276102003499,0.0
25,0.032419681549072266,5.043468690195402,0.0
26,0.03159554799397787,5.04395666225344,0.0
27,0.0407559871673584,5.042369142550912,0.0
28,NaN,NaN,NaN
29,0.04540808995564779,5.0414218781740745,0.0
30,0.04735398292541504,5.04520605665649,0.0
31,0.0507206916809082,5.041454409908399,0.0
32,0.06466102600097656,5.045213427099971,0.0
33,0.056814988454182945,5.042076312342355,0.0
34,NaN,NaN,NaN
35,NaN,NaN,NaN
36,0.06310367584228516,5.04459268635028,0.0
37,0.07365036010742188,5.043851639304319,0.0
38,0.07195695241292317,5.04409716980556,0.0
39,0.08233372370402019,5.044471425045799,0.0
40,0.08651502927144368,5.043588674043057,0.0
41,NaN,NaN,NaN
42,0.09592787424723308,5.0434102846670195,0.0
43,0.10455640157063802,5.044950790643905,0.0
44,NaN,NaN,NaN
45,0.11268099149068196,5.044929482306807,0.0
46,NaN,NaN,NaN
47,0.1332685947418213,5.044789561374252,0.0
48,0.14225506782531738,5.043971678995576,0.0
49,NaN,NaN,NaN
50,NaN,NaN,NaN
51,NaN,NaN,NaN
52,NaN,NaN,NaN
53,0.15633130073547363,5.0441404393602385,0.0
54,NaN,NaN,NaN
55,0.1752330462137858,5.044111222103266,0.0
56,NaN,NaN,NaN
57,NaN,NaN,NaN
58,0.2466003100077311,5.044774465206853,0.0
59,NaN,NaN,NaN
60,0.25587161382039386,5.044676216203563,0.0
61,NaN,NaN,NaN
62,NaN,NaN,NaN
63,0.3127149740854899,5.044467082319162,0.0
64,NaN,NaN,NaN
65,NaN,NaN,NaN
66,NaN,NaN,NaN
67,NaN,NaN,NaN
68,NaN,NaN,NaN
69,NaN,NaN,NaN
70,0.31209198633829754,5.044425461865585,0.0
71,0.2964865366617839,5.044676790826242,0.0
72,0.31157883008321124,5.04446289076535,0.0
73,0.7781873544057211,5.044605674039733,0.0
74,0.7685786883036295,5.044506031474659,0.0
75,0.4018592834472656,5.044553317742522,0.0
76,0.3285505771636963,5.044549613690741,0.0
77,0.3897329966227214,5.0445295074559775,0.0
78,0.3562716643015544,5.044589927171155,0.0
79,0.4189269542694092,5.0445245204797535,0.0
80,0.4649670124053955,5.044624340723895,0.0
81,0.4106876055399577,5.0445310922491835,0.0
82,0.44663333892822266,5.044636348140822,0.0
83,0.4183833599090576,5.044543817021921,0.0
84,0.47921061515808105,5.044611118493639,0.0
85,0.5018513997395834,5.0445586682113195,0.0
86,0.9021519819895426,5.044588678130587,0.0
87,0.4592099189758301,5.044572693783063,0.0
88,0.5015873114267985,5.044579845186713,0.0
89,0.512266476949056,5.044583713067451,0.0
90,0.5068513552347819,5.044579596521009,0.0
91,0.5856497287750244,5.044590242553437,0.0
92,0.5285379886627197,5.044583977319007,0.0
93,0.6876145203908285,5.044591194163091,0.0
94,0.5588502883911133,5.0445900471624805,0.0
95,1.184905767440796,5.044586212419007,0.0
96,0.5972206592559814,5.044595564451595,0.0
97,0.6581767400105795,5.044584972983267,0.0
98,0.6592939694722494,5.0445988377793824,0.0
99,0.6580673058827718,5.044589271472695,0.0
100,0.7405140399932861,5.044598699604244,0.0
101,0.6898910204569498,5.044596265745342,0.0
102,0.7942149639129639,5.044594246704464,0.0
103,0.7283819516499838,5.044603844047303,0.0
104,0.8536655902862549,5.044584897463213,0.0
105,0.8011149565378824,5.044610331278542,0.0
106,0.9559220472971598,5.044571776768973,0.0
107,1.3538637161254883,5.044614527696783,0.0
108,0.958794116973877,5.04456905332395,0.0
109,1.4540200233459473,5.044615453665489,0.0
110,1.014318307240804,5.044577292247062,0.0
111,1.4858122666676838,5.044612494682226,0.0
112,1.0531176726023357,5.044591152513135,0.0
113,0.9682556788126627,5.0446050913576554,0.0
114,0.990465005238851,5.0446034458245075,0.0
115,1.667763312657674,5.044592969555193,0.0
116,NaN,NaN,NaN
117,1.1703442732493083,5.044578787727817,0.0
118,1.739454984664917,5.044619163259301,0.0
119,1.2607862949371338,5.044572958144652,0.0
120,1.1131820678710938,5.044621374596766,0.0
121,1.1534000237782795,5.044574381975749,0.0
122,1.1074716250101726,5.044619336680309,0.0
123,1.236653725306193,5.044581177909012,0.0
124,1.1520640055338542,5.044612817393766,0.0
125,1.3258733749389648,5.044591715551394,0.0
126,1.506589651107788,5.044601599126555,0.0
127,1.4662006696065266,5.0446040874487155,0.0
128,1.3474256992340088,5.044589659161726,0.0
129,1.2889080047607422,5.0446133911982365,0.0
130,1.394652287165324,5.044583807599666,0.0
131,1.3432023525238037,5.044618373921225,0.0
132,1.7217296759287517,5.044582655700665,0.0
133,1.783600648244222,5.044618887748814,0.0
134,1.6011916796366374,5.044584954585246,0.0
135,1.72160808245341,5.044614883687644,0.0
136,1.4945769309997559,5.0445895569967165,0.0
137,2.1324659983317056,5.044606289958632,0.0
138,1.5580140749613445,5.044595542739022,0.0
139,1.8739623228708904,5.044598000003293,0.0
140,2.652695655822754,5.044602122710678,0.0
141,2.4578150113423667,5.0445937035281085,0.0
142,2.4371163845062256,5.044608647780183,0.0
143,1.9090046882629395,5.044592333902726,0.0
144,2.2014986673990884,5.044612317651315,0.0
145,2.4062143166859946,5.044592918127893,0.0
146,2.519977331161499,5.04461146621648,0.0
147,2.5340553919474282,5.044594787861066,0.0
148,2.4527453581492105,5.0446063303642,0.0
149,2.6761790116628013,5.044597262299747,0.0
150,2.256829341252645,5.0446019691575,0.0
151,3.451300621032715,5.0445998121554325,0.0
152,3.3125367164611816,5.044599933680338,0.0
153,3.4624396165211997,5.04460193415008,0.0
154,2.1842126846313477,5.044599507361202,0.0
155,3.1972359816233316,5.044603275616347,0.0
156,2.9446842670440674,5.044600068116388,0.0
157,3.839585224787394,5.044603503043574,0.0
158,3.5409069856007895,5.044601077930714,0.0
159,3.4313839276631675,5.044602065878826,0.0
160,3.228698412577311,5.044602120704605,0.0
161,3.1531894207000732,5.04460140968207,0.0
162,3.3310209115346274,5.044602797547878,0.0
163,3.217427968978882,5.044601902629659,0.0
164,3.5277880827585855,5.044602744118713,0.0
165,3.383987029393514,5.04460307136698,0.0
166,4.203961928685506,5.044601770831869,0.0
167,3.825141350428263,5.044604469834328,0.0
168,3.8032413323720298,5.044599469903736,0.0
169,3.797959645589193,5.044605772941154,0.0
170,3.9200936953226724,5.044596637267383,0.0
171,4.582183361053467,5.044606602035948,0.0
172,4.204650084177653,5.044596982588338,0.0
173,4.057476043701172,5.044606721739814,0.0
174,4.404591639836629,5.0445998787512245,0.0
175,4.181727647781372,5.0446059065029445,0.0
176,4.484314362208049,5.04460291446307,0.0
177,3.972233613332113,5.044603919103033,0.0
178,6.242874940236409,5.044605648088251,0.0
179,4.71114166577657,5.044600612040759,0.0
180,4.810328722000122,5.044607818182083,0.0
181,4.243880033493042,5.044596835982951,0.0
182,5.0136410395304365,5.044609223970363,0.0
183,4.930319309234619,5.044595583491695,0.0
184,4.522895574569702,5.0446096134867195,0.0
185,5.785833279291789,5.044596681868978,0.0
186,4.846674998601277,5.0446088508358695,0.0
187,6.518970727920532,5.044599627997772,0.0
188,4.919146299362183,5.0446068269329665,0.0
189,6.604922691980998,5.044603700398407,0.0
190,5.32651933034261,5.04460341167709,0.0
191,5.374059279759725,5.044607118594857,0.0
192,6.045914014180501,5.044599553010286,0.0
193,5.934263626734416,5.04460943246123,0.0
194,7.61018951733907,5.04459767743777,0.0
195,5.284172296524048,5.0446105915374355,0.0
196,7.000583012898763,5.044597533470284,0.0
197,5.52251664797465,5.044610444244575,0.0
198,6.371374607086182,5.044598769817084,0.0
199,5.872746308644612,5.04460893976226,0.0
200,7.315611680348714,5.04460097841683,0.0
201,8.998764355977377,5.044605952837089,0.0
202,6.40835173924764,5.044603963041726,0.0


==> Bicycle/benchmark2/results/NL_lgrExplicit_1_ALL.csv <==
"Nck","t_opt_ALL","J_opt_ALL","crash_ALL"
2,0.001332680384318034,4.999599974681876,0.0
3,0.005133708318074544,4.999599974631072,0.0
4,0.002199967702229818,5.046247260793168,0.0
5,0.0036792755126953125,4.999600005063053,0.0
6,0.005685567855834961,5.05016868292056,0.0
7,0.003214756647745768,4.999599975457709,0.0
8,0.004283348719278972,5.0462814301981425,0.0
9,0.005188306172688802,5.006336985554928,0.0
10,0.007963975270589193,5.042175049268724,0.0
11,0.009058713912963867,5.02973815931105,0.0
12,0.011997699737548828,5.038713357463245,0.0
13,0.010569016138712565,5.039870552552622,0.0
14,0.009872992833455404,5.0358883840110975,0.0
15,0.009851614634195963,5.0441801168905345,0.0
16,0.013643980026245117,5.0335795167622805,0.0
17,0.015930334726969402,5.045728919519437,0.0
18,0.017281611760457356,5.032221578741787,0.0
19,0.015325705210367838,5.045903222437701,0.0
20,0.019623279571533203,5.0351781303472825,0.0
21,0.018078406651814777,5.045379700614596,0.0
22,0.021877606709798176,5.039388128556124,0.0
23,0.02361273765563965,5.044506173455545,0.0
24,0.029494206110636394,5.042276102003499,0.0
25,0.032419681549072266,5.043468690195402,0.0
26,0.03159554799397787,5.04395666225344,0.0
27,0.0407559871673584,5.042369142550912,0.0
28,0.040149291356404625,5.044844970357821,1.0
29,0.04540808995564779,5.0414218781740745,0.0
30,0.04735398292541504,5.04520605665649,0.0
31,0.0507206916809082,5.041454409908399,0.0
32,0.06466102600097656,5.045213427099971,0.0
33,0.056814988454182945,5.042076312342355,0.0
34,0.4694942633310954,5.044982770941602,1.0
35,0.06854033470153809,5.042945166540181,1.0
36,0.06310367584228516,5.04459268635028,0.0
37,0.07365036010742188,5.043851639304319,0.0
38,0.07195695241292317,5.04409716980556,0.0
39,0.08233372370402019,5.044471425045799,0.0
40,0.08651502927144368,5.043588674043057,0.0
41,0.44942665100097656,5.044815085049365,1.0
42,0.09592787424723308,5.0434102846670195,0.0
43,0.10455640157063802,5.044950790643905,0.0
44,0.4719039599100749,5.043480703483922,1.0
45,0.11268099149068196,5.044929482306807,0.0
46,0.1135694185892741,5.0436906103683805,1.0
47,0.1332685947418213,5.044789561374252,0.0
48,0.14225506782531738,5.043971678995576,0.0
49,0.14283434549967447,5.044560242678405,1.0
50,0.17048843701680502,5.044281092922975,1.0
51,0.15784374872843424,5.04428547555374,1.0
52,0.18686366081237793,5.044571457856674,1.0
53,0.15633130073547363,5.0441404393602385,0.0
54,0.1821296215057373,5.044741351958963,1.0
55,0.1752330462137858,5.044111222103266,0.0
56,0.25821701685587567,5.044801901145449,1.0
57,0.2020266056060791,5.04415454517003,1.0
58,0.2466003100077311,5.044774465206853,0.0
59,0.3088386058807373,5.0442407742123905,1.0
60,0.25587161382039386,5.044676216203563,0.0
61,0.33977826436360675,5.044349587191636,1.0
62,0.2624611059824626,5.044530092769558,1.0
63,0.3127149740854899,5.044467082319162,0.0
64,0.2922073205312093,5.044436533045925,1.0
65,0.3784180482228597,5.044583805113429,1.0
66,0.43608299891153973,5.044400081804343,1.0
67,0.3474857807159424,5.044676509316279,1.0
68,0.5670866171518961,5.04440111469163,1.0
69,0.26565297444661456,5.044704710333323,1.0
70,0.31209198633829754,5.044425461865585,0.0
71,0.2964865366617839,5.044676790826242,0.0
72,0.31157883008321124,5.04446289076535,0.0
73,0.7781873544057211,5.044605674039733,0.0
74,0.7685786883036295,5.044506031474659,0.0
75,0.4018592834472656,5.044553317742522,0.0
76,0.3285505771636963,5.044549613690741,0.0
77,0.3897329966227214,5.0445295074559775,0.0
78,0.3562716643015544,5.044589927171155,0.0
79,0.4189269542694092,5.0445245204797535,0.0
80,0.4649670124053955,5.044624340723895,0.0
81,0.4106876055399577,5.0445310922491835,0.0
82,0.44663333892822266,5.044636348140822,0.0
83,0.4183833599090576,5.044543817021921,0.0
84,0.47921061515808105,5.044611118493639,0.0
85,0.5018513997395834,5.0445586682113195,0.0
86,0.9021519819895426,5.044588678130587,0.0
87,0.4592099189758301,5.044572693783063,0.0
88,0.5015873114267985,5.044579845186713,0.0
89,0.512266476949056,5.044583713067451,0.0
90,0.5068513552347819,5.044579596521009,0.0
91,0.5856497287750244,5.044590242553437,0.0
92,0.5285379886627197,5.044583977319007,0.0
93,0.6876145203908285,5.044591194163091,0.0
94,0.5588502883911133,5.0445900471624805,0.0
95,1.184905767440796,5.044586212419007,0.0
96,0.5972206592559814,5.044595564451595,0.0
97,0.6581767400105795,5.044584972983267,0.0
98,0.6592939694722494,5.0445988377793824,0.0
99,0.6580673058827718,5.044589271472695,0.0
100,0.7405140399932861,5.044598699604244,0.0
101,0.6898910204569498,5.044596265745342,0.0
102,0.7942149639129639,5.044594246704464,0.0
103,0.7283819516499838,5.044603844047303,0.0
104,0.8536655902862549,5.044584897463213,0.0
105,0.8011149565378824,5.044610331278542,0.0
106,0.9559220472971598,5.044571776768973,0.0
107,1.3538637161254883,5.044614527696783,0.0
108,0.958794116973877,5.04456905332395,0.0
109,1.4540200233459473,5.044615453665489,0.0
110,1.014318307240804,5.044577292247062,0.0
111,1.4858122666676838,5.044612494682226,0.0
112,1.0531176726023357,5.044591152513135,0.0
113,0.9682556788126627,5.0446050913576554,0.0
114,0.990465005238851,5.0446034458245075,0.0
115,1.667763312657674,5.044592969555193,0.0
116,1.1801447073618572,5.04461299265292,1.0
117,1.1703442732493083,5.044578787727817,0.0
118,1.739454984664917,5.044619163259301,0.0
119,1.2607862949371338,5.044572958144652,0.0
120,1.1131820678710938,5.044621374596766,0.0
121,1.1534000237782795,5.044574381975749,0.0
122,1.1074716250101726,5.044619336680309,0.0
123,1.236653725306193,5.044581177909012,0.0
124,1.1520640055338542,5.044612817393766,0.0
125,1.3258733749389648,5.044591715551394,0.0
126,1.506589651107788,5.044601599126555,0.0
127,1.4662006696065266,5.0446040874487155,0.0
128,1.3474256992340088,5.044589659161726,0.0
129,1.2889080047607422,5.0446133911982365,0.0
130,1.394652287165324,5.044583807599666,0.0
131,1.3432023525238037,5.044618373921225,0.0
132,1.7217296759287517,5.044582655700665,0.0
133,1.783600648244222,5.044618887748814,0.0
134,1.6011916796366374,5.044584954585246,0.0
135,1.72160808245341,5.044614883687644,0.0
136,1.4945769309997559,5.0445895569967165,0.0
137,2.1324659983317056,5.044606289958632,0.0
138,1.5580140749613445,5.044595542739022,0.0
139,1.8739623228708904,5.044598000003293,0.0
140,2.652695655822754,5.044602122710678,0.0
141,2.4578150113423667,5.0445937035281085,0.0
142,2.4371163845062256,5.044608647780183,0.0
143,1.9090046882629395,5.044592333902726,0.0
144,2.2014986673990884,5.044612317651315,0.0
145,2.4062143166859946,5.044592918127893,0.0
146,2.519977331161499,5.04461146621648,0.0
147,2.5340553919474282,5.044594787861066,0.0
148,2.4527453581492105,5.0446063303642,0.0
149,2.6761790116628013,5.044597262299747,0.0
150,2.256829341252645,5.0446019691575,0.0
151,3.451300621032715,5.0445998121554325,0.0
152,3.3125367164611816,5.044599933680338,0.0
153,3.4624396165211997,5.04460193415008,0.0
154,2.1842126846313477,5.044599507361202,0.0
155,3.1972359816233316,5.044603275616347,0.0
156,2.9446842670440674,5.044600068116388,0.0
157,3.839585224787394,5.044603503043574,0.0
158,3.5409069856007895,5.044601077930714,0.0
159,3.4313839276631675,5.044602065878826,0.0
160,3.228698412577311,5.044602120704605,0.0
161,3.1531894207000732,5.04460140968207,0.0
162,3.3310209115346274,5.044602797547878,0.0
163,3.217427968978882,5.044601902629659,0.0
164,3.5277880827585855,5.044602744118713,0.0
165,3.383987029393514,5.04460307136698,0.0
166,4.203961928685506,5.044601770831869,0.0
167,3.825141350428263,5.044604469834328,0.0
168,3.8032413323720298,5.044599469903736,0.0
169,3.797959645589193,5.044605772941154,0.0
170,3.9200936953226724,5.044596637267383,0.0
171,4.582183361053467,5.044606602035948,0.0
172,4.204650084177653,5.044596982588338,0.0
173,4.057476043701172,5.044606721739814,0.0
174,4.404591639836629,5.0445998787512245,0.0
175,4.181727647781372,5.0446059065029445,0.0
176,4.484314362208049,5.04460291446307,0.0
177,3.972233613332113,5.044603919103033,0.0
178,6.242874940236409,5.044605648088251,0.0
179,4.71114166577657,5.044600612040759,0.0
180,4.810328722000122,5.044607818182083,0.0
181,4.243880033493042,5.044596835982951,0.0
182,5.0136410395304365,5.044609223970363,0.0
183,4.930319309234619,5.044595583491695,0.0
184,4.522895574569702,5.0446096134867195,0.0
185,5.785833279291789,5.044596681868978,0.0
186,4.846674998601277,5.0446088508358695,0.0
187,6.518970727920532,5.044599627997772,0.0
188,4.919146299362183,5.0446068269329665,0.0
189,6.604922691980998,5.044603700398407,0.0
190,5.32651933034261,5.04460341167709,0.0
191,5.374059279759725,5.044607118594857,0.0
192,6.045914014180501,5.044599553010286,0.0
193,5.934263626734416,5.04460943246123,0.0
194,7.61018951733907,5.04459767743777,0.0
195,5.284172296524048,5.0446105915374355,0.0
196,7.000583012898763,5.044597533470284,0.0
197,5.52251664797465,5.044610444244575,0.0
198,6.371374607086182,5.044598769817084,0.0
199,5.872746308644612,5.04460893976226,0.0
200,7.315611680348714,5.04460097841683,0.0
201,8.998764355977377,5.044605952837089,0.0
202,6.40835173924764,5.044603963041726,0.0


==> Bicycle/benchmark2/results/NL_trapezoidal.csv <==
"Nck","t_opt_ave","J_opt_ave","crash_max"
2,0.0018913745880126953,5.025582376533341,0.0
3,0.0019985834757486978,4.999599974406438,0.0
4,0.0026433467864990234,5.0171912101620775,0.0
5,0.0024529298146565757,5.0401918045041905,0.0
6,0.006531715393066406,5.015484005103588,0.0
7,0.0039040247599283853,5.051141296898223,0.0
8,0.010225613911946615,5.0147688308000475,0.0
9,0.004834413528442383,5.049612345137483,0.0
10,0.005226691563924153,5.035431067444929,0.0
11,0.005526304244995117,5.04625868654721,0.0
12,NaN,NaN,NaN
13,0.005746682484944661,5.042962001070754,0.0
14,NaN,NaN,NaN
15,0.0095823605855306,5.0400730834774,0.0
16,0.0077593326568603516,5.0473440542881045,0.0
17,0.008849700291951498,5.041055252252703,0.0
18,0.008246262868245443,5.04658984464447,0.0
19,0.00983572006225586,5.044240493302891,0.0
20,0.012330293655395508,5.045377141556973,0.0
21,0.012849013010660807,5.045790149224575,0.0
22,0.014154990514119467,5.043994917648729,0.0
23,0.04750704765319824,5.04627951624395,0.0
24,0.01446835199991862,5.043393375339524,0.0
25,0.016919612884521484,5.046151383062212,0.0
26,NaN,NaN,NaN
27,0.017199595769246418,5.045662418198386,0.0
28,0.015631357828776043,5.045198859592735,0.0
29,0.01648736000061035,5.044965867695603,0.0
30,0.015885273615519207,5.045674225429375,0.0
31,0.01584307352701823,5.044381930525902,0.0
32,0.015965064366658527,5.045756067895034,0.0
33,0.014897346496582031,5.044444025936284,0.0
34,0.01876695950826009,5.045573116257717,0.0
35,0.0226589838663737,5.044858695833434,0.0
36,0.021300315856933594,5.045212376706307,0.0
37,0.02002231280008952,5.045285285591432,0.0
38,0.0211943785349528,5.044794921708087,0.0
39,0.02521936098734538,5.04544785498901,0.0
40,0.017827908198038738,5.044680572316434,0.0
41,0.022775967915852863,5.045412339433206,0.0
42,0.06291564305623372,5.0447889116592775,0.0
43,0.02593366305033366,5.045232141446684,0.0
44,0.02935202916463216,5.045015667848137,0.0
45,0.029047648111979168,5.044958978550713,0.0
46,0.027250051498413086,5.045208607946835,0.0
47,0.031236648559570312,5.0448156964623,0.0
48,0.02580602963765462,5.04525008630804,0.0
49,0.028408288955688477,5.044813415547168,0.0
50,0.030171950658162434,5.045174003637011,0.0
51,0.03435468673706055,5.044894254898324,0.0
52,0.03600541750590006,5.045007873311957,0.0
53,0.035074869791666664,5.045019666877612,0.0
54,0.036610682805379234,5.044878589623409,0.0
55,0.03376666704813639,5.04510326786674,0.0
56,0.035129706064860024,5.044839673009001,0.0
57,0.04262375831604004,5.045090331990962,0.0
58,0.032673041025797524,5.044857295044608,0.0
59,NaN,NaN,NaN
60,0.03645165761311849,5.044907819086419,0.0
61,0.03341372807820638,5.044896768007934,0.0
62,NaN,NaN,NaN
63,0.0344850222269694,5.044850693326815,0.0
64,0.042890071868896484,5.045001256616254,0.0
65,NaN,NaN,NaN
66,NaN,NaN,NaN
67,NaN,NaN,NaN
68,NaN,NaN,NaN
69,0.05550010999043783,5.04488421272915,0.0
70,NaN,NaN,NaN
71,0.04921762148539225,5.044914713564382,0.0
72,0.04338224728902181,5.044830566395024,0.0
73,0.04861164093017578,5.044910015171745,0.0
74,0.051935036977132164,5.044829304821305,0.0
75,0.04947503407796224,5.0448644935687375,0.0
76,0.04817700386047363,5.044836151157635,0.0
77,0.0507345994313558,5.044832087031795,0.0
78,0.05229806900024414,5.044845848479795,0.0
79,0.05514208475748698,5.044815584859655,0.0
80,0.056917667388916016,5.044853256455472,0.0
81,0.04953169822692871,5.0448085989988565,0.0
82,0.06660159428914388,5.044831927728489,0.0
83,0.05507906277974447,5.044806350387335,0.0
84,0.061502297719319664,5.04480948029263,0.0
85,0.05562233924865723,5.044805221901794,0.0
86,0.05191262563069662,5.044796673312912,0.0
87,0.06495523452758789,5.044802577083895,0.0
88,0.05604736010233561,5.044789264061334,0.0
89,0.06827600797017415,5.044794786705444,0.0
90,0.05967307090759277,5.044783926028304,0.0
91,0.0634010632832845,5.044781964006905,0.0
92,0.06675028800964355,5.044778239132657,0.0
93,0.061060031255086265,5.044774401963042,0.0
94,0.06686711311340332,5.044770323719939,0.0
95,0.07033300399780273,5.044769185094801,0.0
96,0.0681780179341634,5.044758939512306,0.0
97,0.07291372617085774,5.044764082484176,0.0
98,0.07603740692138672,5.044751602279793,0.0
99,0.0758057435353597,5.044757394233051,0.0
100,0.07471505800882976,5.0447495685203165,0.0
101,0.07135725021362305,5.044747850096442,0.0
102,0.07861630121866862,5.044747823490508,0.0
103,0.06784582138061523,5.04473559232713,0.0
104,0.08105103174845378,5.044744696367224,0.0
105,0.08003703753153484,5.044728245422961,0.0
106,0.0726023515065511,5.044739039580507,0.0
107,0.08026631673177083,5.044725484080224,0.0
108,0.07180436452229817,5.044729930685635,0.0
109,0.09064364433288574,5.044725300723333,0.0
110,0.08280531565348308,5.0447195175987325,0.0
111,0.07531929016113281,5.0447249006970205,0.0
112,0.08558352788289388,5.044713337430523,0.0
113,0.07891599337259929,5.0447214052392555,0.0
114,0.08375072479248047,5.044710023933762,0.0
115,0.08905895551045735,5.044714079639849,0.0
116,0.0814966360727946,5.044708092242033,0.0
117,0.0919176737467448,5.044706838004166,0.0
118,0.08258565266927083,5.044706336322336,0.0
119,0.08952569961547852,5.044702519266116,0.0
120,0.08989397684733073,5.044703792153766,0.0
121,0.08085862795511882,5.044699725147555,0.0
122,0.10093204180399577,5.0446991636371985,0.0
123,0.08573802312215169,5.0446973582344175,0.0
124,0.09157498677571614,5.044695514367445,0.0
125,0.08710805575052898,5.044694518639677,0.0
126,0.08739407857259114,5.044693395417727,0.0
127,0.10149701436360677,5.044690460068728,0.0
128,0.08757201830546062,5.044691780107017,0.0
129,0.09967462221781413,5.044685241985152,0.0
130,0.08927369117736816,5.044689840936411,0.0
131,0.10262505213419597,5.044684427092057,0.0
132,0.10303902626037598,5.044686901512315,0.0
133,0.09563032786051433,5.044684660668288,0.0
134,0.10585562388102214,5.0446823920022625,0.0
135,0.09472934405008952,5.044684620557919,0.0
136,NaN,NaN,NaN
137,0.10042206446329753,5.044683659089832,0.0
138,0.09893886248270671,5.044673846614274,0.0
139,0.11108096440633138,5.044681265183507,0.0
140,0.10759329795837402,5.044675672536673,0.0
141,0.12316528956095378,5.044677078207236,0.0
142,NaN,NaN,NaN
143,0.10575342178344727,5.044670877386602,0.0
144,NaN,NaN,NaN
145,0.10438243548075359,5.044667181310397,0.0
146,NaN,NaN,NaN
147,0.11040536562601726,5.044667106366091,0.0
148,0.11061906814575195,5.044672884994896,0.0
149,0.12717254956563315,5.04466965848689,0.0
150,0.11579537391662598,5.044667245049559,0.0
151,0.13388665517171225,5.044671525904647,0.0
152,0.10906362533569336,5.04466302402205,0.0
153,0.11288142204284668,5.0446713264808425,0.0
154,0.13257233301798502,5.044661692196859,0.0
155,0.11577804883321126,5.044668961480444,0.0
156,0.1324152946472168,5.044662483966548,0.0
157,0.12770573298136392,5.04466422776198,0.0
158,0.1268612543741862,5.044664672188846,0.0
159,0.11706169446309407,5.044660043469137,0.0
160,0.11835066477457683,5.044665851072913,0.0
161,NaN,NaN,NaN
162,0.12089268366495769,5.044664762146593,0.0
163,0.1239486535390218,5.044657753539497,0.0
164,0.13272523880004883,5.044661185847642,0.0
165,0.12030355135599773,5.044658508603716,0.0
166,0.1368743578592936,5.044657388108732,0.0
167,0.13658833503723145,5.044659838453845,0.0
168,0.12546571095784506,5.044655399446936,0.0
169,0.13787968953450522,5.044660067986985,0.0
170,0.13288108507792154,5.044654526670942,0.0
171,0.16891002655029297,5.044657753330952,0.0
172,0.12284501393636067,5.044654357508786,0.0
173,0.14043164253234863,5.044654778183575,0.0
174,0.14272705713907877,5.0446545554849935,0.0
175,0.1342655817667643,5.044652940271443,0.0
176,0.16708842913309732,5.044654673053478,0.0
177,0.12997659047444662,5.04465191775904,0.0
178,0.14625128110249838,5.044653662440509,0.0
179,0.15037067731221518,5.044651383981868,0.0
180,0.1473863124847412,5.044651646632022,0.0
181,0.17126838366190592,5.044650873412021,0.0
182,0.14991521835327148,5.044650361635042,0.0
183,0.15409700075785318,5.044650172250168,0.0
184,0.1521620750427246,5.044649530687982,0.0
185,0.14528457323710123,5.044649004235581,0.0
186,0.1519803206125895,5.04464884836389,0.0
187,0.15245699882507324,5.044647920122367,0.0
188,0.17946934700012207,5.044648055741063,0.0
189,0.1500075658162435,5.0446473205818085,0.0
190,0.15659896532694498,5.044646911939099,0.0
191,0.1598517100016276,5.044646886441391,0.0
192,0.15155776341756186,5.044645231607739,0.0
193,0.1655736764272054,5.044646363150106,0.0
194,0.1554570198059082,5.044643978560907,0.0
195,0.15954160690307617,5.044645596190162,0.0
196,0.15514596303304037,5.04464370435194,0.0
197,0.1586004098256429,5.044644320671016,0.0
198,0.18897326787312826,5.044643883243606,0.0
199,0.16660992304484049,5.044642457460442,0.0
200,0.15762662887573242,5.044643731467459,0.0
201,0.17083962758382162,5.0446411291474424,0.0
202,0.17351563771565756,5.044643167472839,0.0


==> Bicycle/benchmark2/results/NL_trapezoidal_ALL.csv <==
"Nck","t_opt_ALL","J_opt_ALL","crash_ALL"
2,0.0018913745880126953,5.025582376533341,0.0
3,0.0019985834757486978,4.999599974406438,0.0
4,0.0026433467864990234,5.0171912101620775,0.0
5,0.0024529298146565757,5.0401918045041905,0.0
6,0.006531715393066406,5.015484005103588,0.0
7,0.0039040247599283853,5.051141296898223,0.0
8,0.010225613911946615,5.0147688308000475,0.0
9,0.004834413528442383,5.049612345137483,0.0
10,0.005226691563924153,5.035431067444929,0.0
11,0.005526304244995117,5.04625868654721,0.0
12,0.005417982737223308,5.04421211361205,1.0
13,0.005746682484944661,5.042962001070754,0.0
14,0.006808678309122722,5.04702029063055,1.0
15,0.0095823605855306,5.0400730834774,0.0
16,0.0077593326568603516,5.0473440542881045,0.0
17,0.008849700291951498,5.041055252252703,0.0
18,0.008246262868245443,5.04658984464447,0.0
19,0.00983572006225586,5.044240493302891,0.0
20,0.012330293655395508,5.045377141556973,0.0
21,0.012849013010660807,5.045790149224575,0.0
22,0.014154990514119467,5.043994917648729,0.0
23,0.04750704765319824,5.04627951624395,0.0
24,0.01446835199991862,5.043393375339524,0.0
25,0.016919612884521484,5.046151383062212,0.0
26,0.014902750651041666,5.044173587738038,1.0
27,0.017199595769246418,5.045662418198386,0.0
28,0.015631357828776043,5.045198859592735,0.0
29,0.01648736000061035,5.044965867695603,0.0
30,0.015885273615519207,5.045674225429375,0.0
31,0.01584307352701823,5.044381930525902,0.0
32,0.015965064366658527,5.045756067895034,0.0
33,0.014897346496582031,5.044444025936284,0.0
34,0.01876695950826009,5.045573116257717,0.0
35,0.0226589838663737,5.044858695833434,0.0
36,0.021300315856933594,5.045212376706307,0.0
37,0.02002231280008952,5.045285285591432,0.0
38,0.0211943785349528,5.044794921708087,0.0
39,0.02521936098734538,5.04544785498901,0.0
40,0.017827908198038738,5.044680572316434,0.0
41,0.022775967915852863,5.045412339433206,0.0
42,0.06291564305623372,5.0447889116592775,0.0
43,0.02593366305033366,5.045232141446684,0.0
44,0.02935202916463216,5.045015667848137,0.0
45,0.029047648111979168,5.044958978550713,0.0
46,0.027250051498413086,5.045208607946835,0.0
47,0.031236648559570312,5.0448156964623,0.0
48,0.02580602963765462,5.04525008630804,0.0
49,0.028408288955688477,5.044813415547168,0.0
50,0.030171950658162434,5.045174003637011,0.0
51,0.03435468673706055,5.044894254898324,0.0
52,0.03600541750590006,5.045007873311957,0.0
53,0.035074869791666664,5.045019666877612,0.0
54,0.036610682805379234,5.044878589623409,0.0
55,0.03376666704813639,5.04510326786674,0.0
56,0.035129706064860024,5.044839673009001,0.0
57,0.04262375831604004,5.045090331990962,0.0
58,0.032673041025797524,5.044857295044608,0.0
59,0.04161500930786133,5.045000060177769,1.0
60,0.03645165761311849,5.044907819086419,0.0
61,0.03341372807820638,5.044896768007934,0.0
62,0.047155300776163735,5.044974526901204,1.0
63,0.0344850222269694,5.044850693326815,0.0
64,0.042890071868896484,5.045001256616254,0.0
65,0.039215644200642906,5.044842494704215,1.0
66,0.04513072967529297,5.044961836783847,1.0
67,0.04346799850463867,5.0448573226809,1.0
68,0.044006665547688804,5.044888389635551,1.0
69,0.05550010999043783,5.04488421272915,0.0
70,0.046674648920694985,5.044847028984168,1.0
71,0.04921762148539225,5.044914713564382,0.0
72,0.04338224728902181,5.044830566395024,0.0
73,0.04861164093017578,5.044910015171745,0.0
74,0.051935036977132164,5.044829304821305,0.0
75,0.04947503407796224,5.0448644935687375,0.0
76,0.04817700386047363,5.044836151157635,0.0
77,0.0507345994313558,5.044832087031795,0.0
78,0.05229806900024414,5.044845848479795,0.0
79,0.05514208475748698,5.044815584859655,0.0
80,0.056917667388916016,5.044853256455472,0.0
81,0.04953169822692871,5.0448085989988565,0.0
82,0.06660159428914388,5.044831927728489,0.0
83,0.05507906277974447,5.044806350387335,0.0
84,0.061502297719319664,5.04480948029263,0.0
85,0.05562233924865723,5.044805221901794,0.0
86,0.05191262563069662,5.044796673312912,0.0
87,0.06495523452758789,5.044802577083895,0.0
88,0.05604736010233561,5.044789264061334,0.0
89,0.06827600797017415,5.044794786705444,0.0
90,0.05967307090759277,5.044783926028304,0.0
91,0.0634010632832845,5.044781964006905,0.0
92,0.06675028800964355,5.044778239132657,0.0
93,0.061060031255086265,5.044774401963042,0.0
94,0.06686711311340332,5.044770323719939,0.0
95,0.07033300399780273,5.044769185094801,0.0
96,0.0681780179341634,5.044758939512306,0.0
97,0.07291372617085774,5.044764082484176,0.0
98,0.07603740692138672,5.044751602279793,0.0
99,0.0758057435353597,5.044757394233051,0.0
100,0.07471505800882976,5.0447495685203165,0.0
101,0.07135725021362305,5.044747850096442,0.0
102,0.07861630121866862,5.044747823490508,0.0
103,0.06784582138061523,5.04473559232713,0.0
104,0.08105103174845378,5.044744696367224,0.0
105,0.08003703753153484,5.044728245422961,0.0
106,0.0726023515065511,5.044739039580507,0.0
107,0.08026631673177083,5.044725484080224,0.0
108,0.07180436452229817,5.044729930685635,0.0
109,0.09064364433288574,5.044725300723333,0.0
110,0.08280531565348308,5.0447195175987325,0.0
111,0.07531929016113281,5.0447249006970205,0.0
112,0.08558352788289388,5.044713337430523,0.0
113,0.07891599337259929,5.0447214052392555,0.0
114,0.08375072479248047,5.044710023933762,0.0
115,0.08905895551045735,5.044714079639849,0.0
116,0.0814966360727946,5.044708092242033,0.0
117,0.0919176737467448,5.044706838004166,0.0
118,0.08258565266927083,5.044706336322336,0.0
119,0.08952569961547852,5.044702519266116,0.0
120,0.08989397684733073,5.044703792153766,0.0
121,0.08085862795511882,5.044699725147555,0.0
122,0.10093204180399577,5.0446991636371985,0.0
123,0.08573802312215169,5.0446973582344175,0.0
124,0.09157498677571614,5.044695514367445,0.0
125,0.08710805575052898,5.044694518639677,0.0
126,0.08739407857259114,5.044693395417727,0.0
127,0.10149701436360677,5.044690460068728,0.0
128,0.08757201830546062,5.044691780107017,0.0
129,0.09967462221781413,5.044685241985152,0.0
130,0.08927369117736816,5.044689840936411,0.0
131,0.10262505213419597,5.044684427092057,0.0
132,0.10303902626037598,5.044686901512315,0.0
133,0.09563032786051433,5.044684660668288,0.0
134,0.10585562388102214,5.0446823920022625,0.0
135,0.09472934405008952,5.044684620557919,0.0
136,0.09949247042338054,5.044676288284479,1.0
137,0.10042206446329753,5.044683659089832,0.0
138,0.09893886248270671,5.044673846614274,0.0
139,0.11108096440633138,5.044681265183507,0.0
140,0.10759329795837402,5.044675672536673,0.0
141,0.12316528956095378,5.044677078207236,0.0
142,0.10340499877929688,5.044677368911288,1.0
143,0.10575342178344727,5.044670877386602,0.0
144,0.11023743947347005,5.044677732731599,1.0
145,0.10438243548075359,5.044667181310397,0.0
146,0.12821237246195474,5.044676348499077,1.0
147,0.11040536562601726,5.044667106366091,0.0
148,0.11061906814575195,5.044672884994896,0.0
149,0.12717254956563315,5.04466965848689,0.0
150,0.11579537391662598,5.044667245049559,0.0
151,0.13388665517171225,5.044671525904647,0.0
152,0.10906362533569336,5.04466302402205,0.0
153,0.11288142204284668,5.0446713264808425,0.0
154,0.13257233301798502,5.044661692196859,0.0
155,0.11577804883321126,5.044668961480444,0.0
156,0.1324152946472168,5.044662483966548,0.0
157,0.12770573298136392,5.04466422776198,0.0
158,0.1268612543741862,5.044664672188846,0.0
159,0.11706169446309407,5.044660043469137,0.0
160,0.11835066477457683,5.044665851072913,0.0
161,0.1400153636932373,5.044658137718993,1.0
162,0.12089268366495769,5.044664762146593,0.0
163,0.1239486535390218,5.044657753539497,0.0
164,0.13272523880004883,5.044661185847642,0.0
165,0.12030355135599773,5.044658508603716,0.0
166,0.1368743578592936,5.044657388108732,0.0
167,0.13658833503723145,5.044659838453845,0.0
168,0.12546571095784506,5.044655399446936,0.0
169,0.13787968953450522,5.044660067986985,0.0
170,0.13288108507792154,5.044654526670942,0.0
171,0.16891002655029297,5.044657753330952,0.0
172,0.12284501393636067,5.044654357508786,0.0
173,0.14043164253234863,5.044654778183575,0.0
174,0.14272705713907877,5.0446545554849935,0.0
175,0.1342655817667643,5.044652940271443,0.0
176,0.16708842913309732,5.044654673053478,0.0
177,0.12997659047444662,5.04465191775904,0.0
178,0.14625128110249838,5.044653662440509,0.0
179,0.15037067731221518,5.044651383981868,0.0
180,0.1473863124847412,5.044651646632022,0.0
181,0.17126838366190592,5.044650873412021,0.0
182,0.14991521835327148,5.044650361635042,0.0
183,0.15409700075785318,5.044650172250168,0.0
184,0.1521620750427246,5.044649530687982,0.0
185,0.14528457323710123,5.044649004235581,0.0
186,0.1519803206125895,5.04464884836389,0.0
187,0.15245699882507324,5.044647920122367,0.0
188,0.17946934700012207,5.044648055741063,0.0
189,0.1500075658162435,5.0446473205818085,0.0
190,0.15659896532694498,5.044646911939099,0.0
191,0.1598517100016276,5.044646886441391,0.0
192,0.15155776341756186,5.044645231607739,0.0
193,0.1655736764272054,5.044646363150106,0.0
194,0.1554570198059082,5.044643978560907,0.0
195,0.15954160690307617,5.044645596190162,0.0
196,0.15514596303304037,5.04464370435194,0.0
197,0.1586004098256429,5.044644320671016,0.0
198,0.18897326787312826,5.044643883243606,0.0
199,0.16660992304484049,5.044642457460442,0.0
200,0.15762662887573242,5.044643731467459,0.0
201,0.17083962758382162,5.0446411291474424,0.0
202,0.17351563771565756,5.044643167472839,0.0


==> Bicycle/benchmark2/results/PROPT_four.csv <==
Nck,t_opt_ave,J_opt_ave,crash_max
2,0.787258333333333,5.04756438588803,0
3,0.513158,21.2392891464109,0
4,1.34305233333333,5.04250499164122,0
5,1.46956933333333,5.04551668583479,0
6,2.23105266666667,5.04195121981068,0
7,1.66816666666667,5.04400732013809,0
8,2.348568,5.04505840978995,0
9,2.17805233333333,5.04358764122863,0
10,3.04215266666667,5.04432558507323,0
11,3.40574066666667,5.04484903759433,0
12,3.819218,5.04419684519408,0
13,3.58667433333333,5.04448168035634,0
14,4.08810633333333,5.04472856570093,0
15,3.39118133333333,5.04444423196149,0
16,5.01766266666667,5.04456006625919,0
17,3.63434,5.04465155335264,0
18,4.78813066666667,5.04455138730374,0
19,5.03452966666667,5.04459666006988,0
20,7.267452,5.04459620791754,0
21,6.43346733333333,5.04459595625782,0
22,6.67726833333333,5.04461623629076,0
23,8.81535433333333,5.04457351861504,0
24,5.95033066666667,5.04461382198849,0
25,10.9851656666667,5.04461214206907,0
26,6.09195566666667,5.04457842055533,0
27,8.077182,5.04461468955991,0
28,12.4418356666667,5.04460742572555,0
29,12.0139356666667,5.04458798804425,0
30,11.773684,5.04460879009222,0
31,11.0668093333333,5.04460117411531,0
32,16.2218883333333,5.04459736840205,0
33,16.6733296666667,5.04460505357959,0
34,16.8429056666667,5.04459958081195,0
35,15.8360793333333,5.04460406302307,0
36,18.2820286666667,5.04460320792335,0
37,21.8515536666667,5.04459954087259,0
38,19.770671,5.04460846596253,0
39,19.7685896666667,5.04460206074729,0
40,22.6577026666667,5.04459995214084,0
41,21.3241056666667,5.0446159676522,0
42,21.5905683333333,5.04460118603217,0
43,21.5049596666667,5.04460087177095,0
44,19.9064986666667,5.0446107283656,0
45,25.6755873333333,5.0446025342479,0
46,24.503104,5.04460308041312,0
47,21.998528,5.04460942282754,0
48,31.424363,5.0446040631898,0
49,28.680697,5.04460542892182,0
50,38.5089063333333,5.04460649009643,0
51,36.1064746666667,5.04460557814432,0
52,37.428468,5.04460729205804,0
53,38.2537853333333,5.04460409066344,0
54,34.604829,5.04460634312839,0
55,48.97066,5.04460794690638,0
56,43.43008,5.04460352431775,0
57,50.3594883333333,5.04460650457935,0
58,56.3589123333333,5.04460802991336,0
59,45.119341,5.04460435232608,0
60,52.6044826666667,5.04460631315216,0
61,44.3305596666667,5.04460734428289,0
62,65.1386703333333,5.04460779652771,0
63,61.0661456666667,5.04460637614649,0
64,61.213235,5.04460641429284,0
65,57.7832143333333,5.04460580262178,0
66,66.7711983333333,5.04460647099414,0
67,59.1345,5.04460566833127,0
68,77.205837,5.04460663631821,0
69,95.9614356666667,5.0446065925574,0
70,84.9643503333333,5.04460507601797,0
71,80.5616546666667,5.04460727801278,0
72,87.39434,5.04460693631099,0
73,101.480112666667,5.04460518079966,0
74,81.3905383333333,5.04460778511885,0
75,81.544869,5.04460629419,0
76,110.201249,5.04460576265029,0
77,90.4662416666667,5.04461692446597,0
78,127.998444,5.04460621958686,0
79,105.806299666667,5.04460717386463,0
80,97.5092426666667,5.04460681861169,0
81,116.43837,5.0446062799744,0
82,121.092088666667,5.04460662988683,0
83,110.193424333333,5.04460652533953,0
84,115.521530333333,5.04460646046074,0
85,117.008525666667,5.0446073917181,0
86,174.464826333333,5.04460620919714,0
87,151.305038,5.04460658258355,0
88,130.421635,5.0446072137045,0
89,119.403854,5.04461366191324,0
90,202.542920333333,5.04460634192503,0
91,142.673622333333,5.04460721266743,0
92,217.726225,5.04460634200527,0
93,132.265536,5.04460661813001,0
94,174.005344333333,5.04460803800502,0
95,229.855244333333,5.04460658094179,0
96,244.980602666667,5.04460708629567,0
97,238.432643333333,5.04460734737608,0
98,250.60335,5.04460673602728,0
99,218.269096,5.04460683547606,0
100,158.664307333333,5.04460629891812,0
101,261.303148333333,5.04460713269901,0
102,210.324763333333,5.04460841717571,0
103,228.888967333333,5.04460738261589,0
104,214.357399333333,5.04460772105977,0
105,269.416556,5.04460685684107,0
106,NaN,NaN,NaN
107,NaN,NaN,NaN
108,NaN,NaN,NaN
109,260.960537666667,5.04460976160026,0
110,184.308723,5.04460673458755,0
111,NaN,NaN,NaN
112,267.375020666667,5.04461069829545,0
113,NaN,NaN,NaN
114,NaN,NaN,NaN
115,NaN,NaN,NaN
116,278.746546,5.04461187933681,0
117,NaN,NaN,NaN
118,NaN,NaN,NaN
119,NaN,NaN,NaN
120,NaN,NaN,NaN
121,NaN,NaN,NaN
122,NaN,NaN,NaN
123,NaN,NaN,NaN
124,NaN,NaN,NaN
125,NaN,NaN,NaN
126,NaN,NaN,NaN
127,NaN,NaN,NaN
128,NaN,NaN,NaN
129,NaN,NaN,NaN
130,NaN,NaN,NaN
131,NaN,NaN,NaN
132,NaN,NaN,NaN
133,NaN,NaN,NaN
134,NaN,NaN,NaN
135,NaN,NaN,NaN
136,NaN,NaN,NaN
137,NaN,NaN,NaN
138,NaN,NaN,NaN
139,NaN,NaN,NaN
140,NaN,NaN,NaN
141,NaN,NaN,NaN
142,NaN,NaN,NaN
143,NaN,NaN,NaN
144,NaN,NaN,NaN
145,NaN,NaN,NaN
146,NaN,NaN,NaN
147,NaN,NaN,NaN
148,NaN,NaN,NaN
149,NaN,NaN,NaN
150,NaN,NaN,NaN
151,NaN,NaN,NaN
152,NaN,NaN,NaN
153,NaN,NaN,NaN
154,NaN,NaN,NaN
155,NaN,NaN,NaN
156,NaN,NaN,NaN
157,NaN,NaN,NaN
158,NaN,NaN,NaN
159,NaN,NaN,NaN
160,NaN,NaN,NaN
161,NaN,NaN,NaN
162,NaN,NaN,NaN
163,NaN,NaN,NaN
164,NaN,NaN,NaN
165,NaN,NaN,NaN
166,NaN,NaN,NaN
167,NaN,NaN,NaN
168,NaN,NaN,NaN
169,NaN,NaN,NaN
170,NaN,NaN,NaN
171,NaN,NaN,NaN
172,NaN,NaN,NaN
173,NaN,NaN,NaN
174,NaN,NaN,NaN
175,NaN,NaN,NaN
176,NaN,NaN,NaN
177,NaN,NaN,NaN
178,NaN,NaN,NaN
179,NaN,NaN,NaN
180,NaN,NaN,NaN
181,NaN,NaN,NaN
182,NaN,NaN,NaN
183,NaN,NaN,NaN
184,NaN,NaN,NaN
185,NaN,NaN,NaN
186,NaN,NaN,NaN
187,NaN,NaN,NaN
188,NaN,NaN,NaN
189,NaN,NaN,NaN
190,NaN,NaN,NaN
191,NaN,NaN,NaN
192,NaN,NaN,NaN
193,NaN,NaN,NaN
194,NaN,NaN,NaN
195,NaN,NaN,NaN
196,NaN,NaN,NaN
197,NaN,NaN,NaN
198,NaN,NaN,NaN
199,NaN,NaN,NaN
200,NaN,NaN,NaN
201,NaN,NaN,NaN
202,NaN,NaN,NaN


==> Bicycle/benchmark2/results/PROPT_four_ALL.csv <==
Nck,t_opt_ALL,J_opt_ALL,crash_ALL
2,0.787258333333333,5.04756438588803,0
3,0.513158,21.2392891464109,0
4,1.34305233333333,5.04250499164122,0
5,1.46956933333333,5.04551668583479,0
6,2.23105266666667,5.04195121981068,0
7,1.66816666666667,5.04400732013809,0
8,2.348568,5.04505840978995,0
9,2.17805233333333,5.04358764122863,0
10,3.04215266666667,5.04432558507323,0
11,3.40574066666667,5.04484903759433,0
12,3.819218,5.04419684519408,0
13,3.58667433333333,5.04448168035634,0
14,4.08810633333333,5.04472856570093,0
15,3.39118133333333,5.04444423196149,0
16,5.01766266666667,5.04456006625919,0
17,3.63434,5.04465155335264,0
18,4.78813066666667,5.04455138730374,0
19,5.03452966666667,5.04459666006988,0
20,7.267452,5.04459620791754,0
21,6.43346733333333,5.04459595625782,0
22,6.67726833333333,5.04461623629076,0
23,8.81535433333333,5.04457351861504,0
24,5.95033066666667,5.04461382198849,0
25,10.9851656666667,5.04461214206907,0
26,6.09195566666667,5.04457842055533,0
27,8.077182,5.04461468955991,0
28,12.4418356666667,5.04460742572555,0
29,12.0139356666667,5.04458798804425,0
30,11.773684,5.04460879009222,0
31,11.0668093333333,5.04460117411531,0
32,16.2218883333333,5.04459736840205,0
33,16.6733296666667,5.04460505357959,0
34,16.8429056666667,5.04459958081195,0
35,15.8360793333333,5.04460406302307,0
36,18.2820286666667,5.04460320792335,0
37,21.8515536666667,5.04459954087259,0
38,19.770671,5.04460846596253,0
39,19.7685896666667,5.04460206074729,0
40,22.6577026666667,5.04459995214084,0
41,21.3241056666667,5.0446159676522,0
42,21.5905683333333,5.04460118603217,0
43,21.5049596666667,5.04460087177095,0
44,19.9064986666667,5.0446107283656,0
45,25.6755873333333,5.0446025342479,0
46,24.503104,5.04460308041312,0
47,21.998528,5.04460942282754,0
48,31.424363,5.0446040631898,0
49,28.680697,5.04460542892182,0
50,38.5089063333333,5.04460649009643,0
51,36.1064746666667,5.04460557814432,0
52,37.428468,5.04460729205804,0
53,38.2537853333333,5.04460409066344,0
54,34.604829,5.04460634312839,0
55,48.97066,5.04460794690638,0
56,43.43008,5.04460352431775,0
57,50.3594883333333,5.04460650457935,0
58,56.3589123333333,5.04460802991336,0
59,45.119341,5.04460435232608,0
60,52.6044826666667,5.04460631315216,0
61,44.3305596666667,5.04460734428289,0
62,65.1386703333333,5.04460779652771,0
63,61.0661456666667,5.04460637614649,0
64,61.213235,5.04460641429284,0
65,57.7832143333333,5.04460580262178,0
66,66.7711983333333,5.04460647099414,0
67,59.1345,5.04460566833127,0
68,77.205837,5.04460663631821,0
69,95.9614356666667,5.0446065925574,0
70,84.9643503333333,5.04460507601797,0
71,80.5616546666667,5.04460727801278,0
72,87.39434,5.04460693631099,0
73,101.480112666667,5.04460518079966,0
74,81.3905383333333,5.04460778511885,0
75,81.544869,5.04460629419,0
76,110.201249,5.04460576265029,0
77,90.4662416666667,5.04461692446597,0
78,127.998444,5.04460621958686,0
79,105.806299666667,5.04460717386463,0
80,97.5092426666667,5.04460681861169,0
81,116.43837,5.0446062799744,0
82,121.092088666667,5.04460662988683,0
83,110.193424333333,5.04460652533953,0
84,115.521530333333,5.04460646046074,0
85,117.008525666667,5.0446073917181,0
86,174.464826333333,5.04460620919714,0
87,151.305038,5.04460658258355,0
88,130.421635,5.0446072137045,0
89,119.403854,5.04461366191324,0
90,202.542920333333,5.04460634192503,0
91,142.673622333333,5.04460721266743,0
92,217.726225,5.04460634200527,0
93,132.265536,5.04460661813001,0
94,174.005344333333,5.04460803800502,0
95,229.855244333333,5.04460658094179,0
96,244.980602666667,5.04460708629567,0
97,238.432643333333,5.04460734737608,0
98,250.60335,5.04460673602728,0
99,218.269096,5.04460683547606,0
100,158.664307333333,5.04460629891812,0
101,261.303148333333,5.04460713269901,0
102,210.324763333333,5.04460841717571,0
103,228.888967333333,5.04460738261589,0
104,214.357399333333,5.04460772105977,0
105,269.416556,5.04460685684107,0
106,NaN,NaN,NaN
107,NaN,NaN,NaN
108,NaN,NaN,NaN
109,260.960537666667,5.04460976160026,0
110,184.308723,5.04460673458755,0
111,NaN,NaN,NaN
112,267.375020666667,5.04461069829545,0
113,NaN,NaN,NaN
114,NaN,NaN,NaN
115,NaN,NaN,NaN
116,278.746546,5.04461187933681,0
117,NaN,NaN,NaN
118,NaN,NaN,NaN
119,NaN,NaN,NaN
120,NaN,NaN,NaN
121,NaN,NaN,NaN
122,NaN,NaN,NaN
123,NaN,NaN,NaN
124,NaN,NaN,NaN
125,NaN,NaN,NaN
126,NaN,NaN,NaN
127,NaN,NaN,NaN
128,NaN,NaN,NaN
129,NaN,NaN,NaN
130,NaN,NaN,NaN
131,NaN,NaN,NaN
132,NaN,NaN,NaN
133,NaN,NaN,NaN
134,NaN,NaN,NaN
135,NaN,NaN,NaN
136,NaN,NaN,NaN
137,NaN,NaN,NaN
138,NaN,NaN,NaN
139,NaN,NaN,NaN
140,NaN,NaN,NaN
141,NaN,NaN,NaN
142,NaN,NaN,NaN
143,NaN,NaN,NaN
144,NaN,NaN,NaN
145,NaN,NaN,NaN
146,NaN,NaN,NaN
147,NaN,NaN,NaN
148,NaN,NaN,NaN
149,NaN,NaN,NaN
150,NaN,NaN,NaN
151,NaN,NaN,NaN
152,NaN,NaN,NaN
153,NaN,NaN,NaN
154,NaN,NaN,NaN
155,NaN,NaN,NaN
156,NaN,NaN,NaN
157,NaN,NaN,NaN
158,NaN,NaN,NaN
159,NaN,NaN,NaN
160,NaN,NaN,NaN
161,NaN,NaN,NaN
162,NaN,NaN,NaN
163,NaN,NaN,NaN
164,NaN,NaN,NaN
165,NaN,NaN,NaN
166,NaN,NaN,NaN
167,NaN,NaN,NaN
168,NaN,NaN,NaN
169,NaN,NaN,NaN
170,NaN,NaN,NaN
171,NaN,NaN,NaN
172,NaN,NaN,NaN
173,NaN,NaN,NaN
174,NaN,NaN,NaN
175,NaN,NaN,NaN
176,NaN,NaN,NaN
177,NaN,NaN,NaN
178,NaN,NaN,NaN
179,NaN,NaN,NaN
180,NaN,NaN,NaN
181,NaN,NaN,NaN
182,NaN,NaN,NaN
183,NaN,NaN,NaN
184,NaN,NaN,NaN
185,NaN,NaN,NaN
186,NaN,NaN,NaN
187,NaN,NaN,NaN
188,NaN,NaN,NaN
189,NaN,NaN,NaN
190,NaN,NaN,NaN
191,NaN,NaN,NaN
192,NaN,NaN,NaN
193,NaN,NaN,NaN
194,NaN,NaN,NaN
195,NaN,NaN,NaN
196,NaN,NaN,NaN
197,NaN,NaN,NaN
198,NaN,NaN,NaN
199,NaN,NaN,NaN
200,NaN,NaN,NaN
201,NaN,NaN,NaN
202,NaN,NaN,NaN


==> Bicycle/benchmark2/results/PROPT_single.csv <==
Nck,t_opt_ave,J_opt_ave,crash_max
2,NaN,NaN,NaN
3,NaN,NaN,NaN
4,NaN,NaN,NaN
5,NaN,NaN,NaN
6,NaN,NaN,NaN
7,NaN,NaN,NaN
8,NaN,NaN,NaN
9,NaN,NaN,NaN
10,0.151528,5.0461889196658,0
11,NaN,NaN,NaN
12,0.205943333333333,5.04699070500489,0
13,NaN,NaN,NaN
14,0.234785333333333,5.04598459049399,0
15,NaN,NaN,NaN
16,0.254030666666667,5.04437021935841,0
17,NaN,NaN,NaN
18,0.221081,5.04260835205748,0
19,0.329586,5.04297150275204,0
20,NaN,NaN,NaN
21,0.302863666666667,5.04473327846052,0
22,NaN,NaN,NaN
23,0.422219,5.04543813403608,0
24,NaN,NaN,NaN
25,0.359651666666667,5.04550596186767,0
26,NaN,NaN,NaN
27,0.435406,5.04518735837574,0
28,0.339797333333333,5.04174063975686,0
29,0.559249666666667,5.04463581583241,0
30,0.508175666666667,5.04333484106385,0
31,0.694226333333333,5.04394726372862,0
32,0.580299,5.04432217504583,0
33,0.69149,5.0431829257645,0
34,0.318271,5.04485484552484,0
35,0.64121,5.04271076350333,0
36,0.697504333333333,5.0450734114117,0
37,0.591022333333333,5.04277059317683,0
38,0.707613333333333,5.04506701957005,0
39,1.10914033333333,5.04311219738929,0
40,0.77259,5.04489159951458,0
41,0.697459,5.04358939020064,0
42,1.387354,5.04460089181589,0
43,1.01978,5.04411598126094,0
44,0.979279333333333,5.04422663293985,0
45,1.16086466666667,5.044544997636,0
46,1.28182733333333,5.0439288026245,0
47,1.260785,5.04478669554056,0
48,1.15183633333333,5.04384531750353,0
49,1.82451833333333,5.04487661566405,0
50,1.61640966666667,5.04389939084261,0
51,1.71050233333333,5.04485374194146,0
52,1.68468233333333,5.04402970899143,0
53,1.71942033333333,5.04473793030539,0
54,1.90646966666667,5.0442045185477,0
55,2.28532,5.0445517676913,0
56,2.75263066666667,5.04439348087881,0
57,2.24136333333333,5.04437732988714,0
58,2.92248,5.04458584675884,0
59,3.486847,5.04429792448938,0
60,2.67804,5.0447126266619,0
61,2.74971266666667,5.04428678780886,0
62,3.52960633333333,5.04475470030027,0
63,4.08681633333333,5.04431938449987,0
64,3.581032,5.0447272690147,0
65,4.181795,5.04437500749433,0
66,3.180108,5.04464312223663,0
67,5.26215866666667,5.04444439507563,0
68,4.79990366666667,5.0445455823393,0
69,5.71036633333333,5.04451860878738,0
70,5.05287166666667,5.04449269677141,0
71,5.87643233333333,5.04458942858663,0
72,7.658079,5.04447453023973,0
73,6.77089533333333,5.04465273875856,0
74,7.549884,5.04447908684225,0
75,6.62424366666667,5.04467223236444,0
76,7.049211,5.04449691948047,0
77,6.50616833333333,5.04464462863334,0
78,7.694691,5.04452120531712,0
79,5.92735133333333,5.04459646088777,0
80,7.856154,5.04454729524225,0
81,9.18895433333334,5.04456983957627,0
82,7.97218233333333,5.04457197907081,0
83,8.19727433333333,5.04455996673443,0
84,8.621625,5.04459318792781,0
85,9.48233266666667,5.04456020156765,0
86,9.236701,5.04460767876749,0
87,8.760407,5.04456698945345,0
88,9.96813033333333,5.04461208648623,0
89,8.652079,5.04457525392435,0
90,11.6014173333333,5.04459637409501,0
91,10.7407796666667,5.0445837321453,0
92,8.156987,5.04458996655357,0
93,11.7908073333333,5.04458945821938,0
94,10.7219826666667,5.0445902528921,0
95,12.1589623333333,5.04459185767826,0
96,12.1573203333333,5.04459456121865,0
97,12.146001,5.04458955437067,0
98,10.391319,5.04460025975077,0
99,13.8649423333333,5.04458142321689,0
100,15.590464,5.0446085531868,0
101,13.7228393333333,5.04457443690948,0
102,14.5664676666667,5.04460830732184,0
103,14.288419,5.04458100121108,0
104,20.6545216666667,5.04460813151395,0
105,18.37282,5.04459139197967,0
106,15.951148,5.04460392058792,0
107,13.3148503333333,5.0446012949895,0
108,18.03561,5.04459531946866,0
109,17.2074193333333,5.04461012552139,0
110,16.8793356666667,5.04458156770201,0
111,18.4912846666667,5.04461650345288,0
112,22.4790176666667,5.04457126301106,0
113,21.879139,5.04461954468587,0
114,20.8972356666667,5.04457109507409,0
115,23.666617,5.04462256606473,0
116,23.9449496666667,5.04457855313391,0
117,22.615306,5.04461578816362,0
118,22.2611983333333,5.0445915887147,0
119,24.2657856666667,5.04460459723528,0
120,24.958476,5.04460467391673,0
121,25.8557343333333,5.04459064109244,0
122,25.428681,5.04461417009145,0
123,30.98114,5.04458075075238,0
124,25.1479616666667,5.04461970695873,0
125,23.8868553333333,5.04457772189408,0
126,27.1810093333333,5.04462103318918,0
127,23.7680336666667,5.04457979072234,0
128,22.0795313333333,5.04461825461377,0
129,24.423498,5.04458546369345,0
130,20.7684826666667,5.04461029689599,0
131,23.821035,5.04459391018441,0
132,24.232516,5.04459897185416,0
133,26.4518533333333,5.04460297156637,0
134,27.5198086666667,5.0445939735861,0
135,25.4126486666667,5.04461194451869,0
136,38.996786,5.04458815880622,0
137,30.420835,5.04461588321272,0
138,32.0626803333333,5.04458800842118,0
139,35.3403063333333,5.04461604333502,0
140,34.2496036666667,5.04459019551244,0
141,27.5579806666667,5.04461093416775,0
142,36.7395036666667,5.04459369128607,0
143,43.4942973333333,5.04460338190528,0
144,32.563961,5.04459782480378,0
145,42.2224733333333,5.04459886047358,0
146,28.9804866666667,5.04460235765185,0
147,37.9168543333333,5.0445970999551,0
148,35.9691433333333,5.04460569786371,0
149,34.254814,5.04459666428273,0
150,30.4644373333333,5.0446081205551,0
151,38.8187476666667,5.04459735667376,0
152,37.548634,5.04460676060909,0
153,42.7761776666667,5.0445988253303,0
154,35.740955,5.04460330116967,0
155,42.3487983333333,5.04460035312999,0
156,37.9660843333333,5.0446066739998,0
157,50.3993586666667,5.04460174537476,0
158,44.7878243333333,5.04460169456249,0
159,35.041781,5.04460693612805,0
160,42.2509136666667,5.044602622867,0
161,39.7104373333333,5.04460419395762,0
162,49.7640523333333,5.04460333040853,0
163,57.690417,5.04459943019478,0
164,38.7798076666667,5.04460433714113,0
165,48.8165413333333,5.04459924562672,0
166,48.2848146666667,5.04460524887314,0
167,35.4694363333333,5.04460046565726,0
168,44.472602,5.04461005135237,0
169,46.5279276666667,5.04460239453668,0
170,47.2318753333333,5.04460903872892,0
171,50.3455113333333,5.04460452394367,0
172,34.343185,5.04460230640203,0
173,42.04267,5.04460659312938,0
174,38.340628,5.04459796525064,0
175,49.442045,5.04460778891856,0
176,56.6327436666667,5.04459685349924,0
177,38.9975416666667,5.04460855311651,0
178,57.059192,5.04459679496281,0
179,19.5414393333333,5.04460817411216,0
180,6.00646033333333,5.04459963205174,0
181,59.7629706666667,5.04461093115534,0
182,77.1683813333333,5.04460348269227,0
183,81.3599906666667,5.04460390688111,0
184,91.5040673333333,5.04460674274421,0
185,77.642483,5.04459990399777,0
186,77.6141053333333,5.04460885925935,0
187,113.300782333333,5.04459722631637,0
188,92.9309676666667,5.044610361303,0
189,99.62182,5.04459649771148,0
190,123.907768666667,5.04461036094138,0
191,109.961709333333,5.04459756178507,0
192,143.815428666667,5.04460925710285,0
193,104.156643,5.04460042118854,0
194,132.087201666667,5.04460670760962,0
195,111.001641333333,5.04460412569174,0
196,82.9515316666667,5.04460281054924,0
197,93.524223,5.04460735847382,0
198,101.799858666667,5.04460005823419,0
199,114.157886666667,5.0446096398535,0
200,100.586939666667,5.04460088719521,0
201,104.747763666667,5.04461069379505,0
202,120.969148,5.04459912219924,0


==> Bicycle/benchmark2/results/PROPT_single_ALL.csv <==
Nck,t_opt_ALL,J_opt_ALL,crash_ALL
2,0.05294,4.99959860495022,1
3,0.0573793333333333,5.01720839862143,1
4,0.085922,4.9996000207877,1
5,0.103423666666667,5.01499735480263,1
6,0.122702666666667,5.01748894928913,1
7,0.131445666666667,5.01428191383041,1
8,0.143386666666667,5.04015707200197,1
9,0.151551666666667,5.01392979112597,1
10,0.151528,5.0461889196658,0
11,0.165458333333333,5.01372036195927,1
12,0.205943333333333,5.04699070500489,0
13,0.218205,5.02047505643503,1
14,0.234785333333333,5.04598459049399,0
15,0.216697333333333,5.03276189170894,1
16,0.254030666666667,5.04437021935841,0
17,0.252236666666667,5.0394214266399,1
18,0.221081,5.04260835205748,0
19,0.329586,5.04297150275204,0
20,0.337493666666667,5.04088049319368,1
21,0.302863666666667,5.04473327846052,0
22,0.352803333333333,5.03925804824449,1
23,0.422219,5.04543813403608,0
24,0.370985666666667,5.03879191646101,1
25,0.359651666666667,5.04550596186767,0
26,0.387329666666667,5.03998290933341,1
27,0.435406,5.04518735837574,0
28,0.339797333333333,5.04174063975686,0
29,0.559249666666667,5.04463581583241,0
30,0.508175666666667,5.04333484106385,0
31,0.694226333333333,5.04394726372862,0
32,0.580299,5.04432217504583,0
33,0.69149,5.0431829257645,0
34,0.318271,5.04485484552484,0
35,0.64121,5.04271076350333,0
36,0.697504333333333,5.0450734114117,0
37,0.591022333333333,5.04277059317683,0
38,0.707613333333333,5.04506701957005,0
39,1.10914033333333,5.04311219738929,0
40,0.77259,5.04489159951458,0
41,0.697459,5.04358939020064,0
42,1.387354,5.04460089181589,0
43,1.01978,5.04411598126094,0
44,0.979279333333333,5.04422663293985,0
45,1.16086466666667,5.044544997636,0
46,1.28182733333333,5.0439288026245,0
47,1.260785,5.04478669554056,0
48,1.15183633333333,5.04384531750353,0
49,1.82451833333333,5.04487661566405,0
50,1.61640966666667,5.04389939084261,0
51,1.71050233333333,5.04485374194146,0
52,1.68468233333333,5.04402970899143,0
53,1.71942033333333,5.04473793030539,0
54,1.90646966666667,5.0442045185477,0
55,2.28532,5.0445517676913,0
56,2.75263066666667,5.04439348087881,0
57,2.24136333333333,5.04437732988714,0
58,2.92248,5.04458584675884,0
59,3.486847,5.04429792448938,0
60,2.67804,5.0447126266619,0
61,2.74971266666667,5.04428678780886,0
62,3.52960633333333,5.04475470030027,0
63,4.08681633333333,5.04431938449987,0
64,3.581032,5.0447272690147,0
65,4.181795,5.04437500749433,0
66,3.180108,5.04464312223663,0
67,5.26215866666667,5.04444439507563,0
68,4.79990366666667,5.0445455823393,0
69,5.71036633333333,5.04451860878738,0
70,5.05287166666667,5.04449269677141,0
71,5.87643233333333,5.04458942858663,0
72,7.658079,5.04447453023973,0
73,6.77089533333333,5.04465273875856,0
74,7.549884,5.04447908684225,0
75,6.62424366666667,5.04467223236444,0
76,7.049211,5.04449691948047,0
77,6.50616833333333,5.04464462863334,0
78,7.694691,5.04452120531712,0
79,5.92735133333333,5.04459646088777,0
80,7.856154,5.04454729524225,0
81,9.18895433333334,5.04456983957627,0
82,7.97218233333333,5.04457197907081,0
83,8.19727433333333,5.04455996673443,0
84,8.621625,5.04459318792781,0
85,9.48233266666667,5.04456020156765,0
86,9.236701,5.04460767876749,0
87,8.760407,5.04456698945345,0
88,9.96813033333333,5.04461208648623,0
89,8.652079,5.04457525392435,0
90,11.6014173333333,5.04459637409501,0
91,10.7407796666667,5.0445837321453,0
92,8.156987,5.04458996655357,0
93,11.7908073333333,5.04458945821938,0
94,10.7219826666667,5.0445902528921,0
95,12.1589623333333,5.04459185767826,0
96,12.1573203333333,5.04459456121865,0
97,12.146001,5.04458955437067,0
98,10.391319,5.04460025975077,0
99,13.8649423333333,5.04458142321689,0
100,15.590464,5.0446085531868,0
101,13.7228393333333,5.04457443690948,0
102,14.5664676666667,5.04460830732184,0
103,14.288419,5.04458100121108,0
104,20.6545216666667,5.04460813151395,0
105,18.37282,5.04459139197967,0
106,15.951148,5.04460392058792,0
107,13.3148503333333,5.0446012949895,0
108,18.03561,5.04459531946866,0
109,17.2074193333333,5.04461012552139,0
110,16.8793356666667,5.04458156770201,0
111,18.4912846666667,5.04461650345288,0
112,22.4790176666667,5.04457126301106,0
113,21.879139,5.04461954468587,0
114,20.8972356666667,5.04457109507409,0
115,23.666617,5.04462256606473,0
116,23.9449496666667,5.04457855313391,0
117,22.615306,5.04461578816362,0
118,22.2611983333333,5.0445915887147,0
119,24.2657856666667,5.04460459723528,0
120,24.958476,5.04460467391673,0
121,25.8557343333333,5.04459064109244,0
122,25.428681,5.04461417009145,0
123,30.98114,5.04458075075238,0
124,25.1479616666667,5.04461970695873,0
125,23.8868553333333,5.04457772189408,0
126,27.1810093333333,5.04462103318918,0
127,23.7680336666667,5.04457979072234,0
128,22.0795313333333,5.04461825461377,0
129,24.423498,5.04458546369345,0
130,20.7684826666667,5.04461029689599,0
131,23.821035,5.04459391018441,0
132,24.232516,5.04459897185416,0
133,26.4518533333333,5.04460297156637,0
134,27.5198086666667,5.0445939735861,0
135,25.4126486666667,5.04461194451869,0
136,38.996786,5.04458815880622,0
137,30.420835,5.04461588321272,0
138,32.0626803333333,5.04458800842118,0
139,35.3403063333333,5.04461604333502,0
140,34.2496036666667,5.04459019551244,0
141,27.5579806666667,5.04461093416775,0
142,36.7395036666667,5.04459369128607,0
143,43.4942973333333,5.04460338190528,0
144,32.563961,5.04459782480378,0
145,42.2224733333333,5.04459886047358,0
146,28.9804866666667,5.04460235765185,0
147,37.9168543333333,5.0445970999551,0
148,35.9691433333333,5.04460569786371,0
149,34.254814,5.04459666428273,0
150,30.4644373333333,5.0446081205551,0
151,38.8187476666667,5.04459735667376,0
152,37.548634,5.04460676060909,0
153,42.7761776666667,5.0445988253303,0
154,35.740955,5.04460330116967,0
155,42.3487983333333,5.04460035312999,0
156,37.9660843333333,5.0446066739998,0
157,50.3993586666667,5.04460174537476,0
158,44.7878243333333,5.04460169456249,0
159,35.041781,5.04460693612805,0
160,42.2509136666667,5.044602622867,0
161,39.7104373333333,5.04460419395762,0
162,49.7640523333333,5.04460333040853,0
163,57.690417,5.04459943019478,0
164,38.7798076666667,5.04460433714113,0
165,48.8165413333333,5.04459924562672,0
166,48.2848146666667,5.04460524887314,0
167,35.4694363333333,5.04460046565726,0
168,44.472602,5.04461005135237,0
169,46.5279276666667,5.04460239453668,0
170,47.2318753333333,5.04460903872892,0
171,50.3455113333333,5.04460452394367,0
172,34.343185,5.04460230640203,0
173,42.04267,5.04460659312938,0
174,38.340628,5.04459796525064,0
175,49.442045,5.04460778891856,0
176,56.6327436666667,5.04459685349924,0
177,38.9975416666667,5.04460855311651,0
178,57.059192,5.04459679496281,0
179,19.5414393333333,5.04460817411216,0
180,6.00646033333333,5.04459963205174,0
181,59.7629706666667,5.04461093115534,0
182,77.1683813333333,5.04460348269227,0
183,81.3599906666667,5.04460390688111,0
184,91.5040673333333,5.04460674274421,0
185,77.642483,5.04459990399777,0
186,77.6141053333333,5.04460885925935,0
187,113.300782333333,5.04459722631637,0
188,92.9309676666667,5.044610361303,0
189,99.62182,5.04459649771148,0
190,123.907768666667,5.04461036094138,0
191,109.961709333333,5.04459756178507,0
192,143.815428666667,5.04460925710285,0
193,104.156643,5.04460042118854,0
194,132.087201666667,5.04460670760962,0
195,111.001641333333,5.04460412569174,0
196,82.9515316666667,5.04460281054924,0
197,93.524223,5.04460735847382,0
198,101.799858666667,5.04460005823419,0
199,114.157886666667,5.0446096398535,0
200,100.586939666667,5.04460088719521,0
201,104.747763666667,5.04461069379505,0
202,120.969148,5.04459912219924,0


==> Bicycle/benchmark2/results/PROPT_two.csv <==
Nck,t_opt_ave,J_opt_ave,crash_max
2,NaN,NaN,NaN
3,0.359288333333333,5.0478442108027,0
4,NaN,NaN,NaN
5,NaN,NaN,NaN
6,0.820478333333333,5.04163712281404,0
7,0.487047333333333,5.04576656543679,0
8,0.795776666666667,5.04439463655465,0
9,0.700981,5.04143726448431,0
10,0.787720666666667,5.04264226553493,0
11,1.10119666666667,5.04498770570186,0
12,1.28997966666667,5.04492743575824,0
13,1.29156933333333,5.04365974915673,0
14,0.808558666666667,5.04356042712047,0
15,1.10766666666667,5.04457154587128,0
16,1.94174466666667,5.04489774710993,0
17,1.35637966666667,5.04436255867178,0
18,1.16282166666667,5.04410992880023,0
19,NaN,NaN,NaN
20,2.159912,5.04476697853497,0
21,1.99169233333333,5.04458976956411,0
22,2.673348,5.04439128251552,0
23,1.55311233333333,5.04448167917425,0
24,4.651326,5.04463374129533,0
25,2.372211,5.04463962278243,0
26,2.90860566666667,5.04452330612891,0
27,2.864934,5.04454881095579,0
28,3.466707,5.04460496093429,0
29,3.510656,5.04461687358835,0
30,3.78968633333333,5.04457407619072,0
31,4.38452366666667,5.04459026839289,0
32,3.897368,5.0446087276312,0
33,5.05877533333333,5.04459213721726,0
34,3.92821466666667,5.04458139766713,0
35,4.285205,5.04460681370995,0
36,6.65713966666667,5.04461817901111,0
37,7.56733533333333,5.04459544699072,0
38,4.127216,5.04457435791715,0
39,4.25377066666667,5.04460395462711,0
40,6.014928,5.04462318365178,0
41,6.99739466666667,5.04460491255136,0
42,8.430909,5.04457945015731,0
43,7.59797833333333,5.04459356507482,0
44,9.47454466666667,5.0446166541244,0
45,6.272677,5.04460880366446,0
46,9.56331066666667,5.04458967180182,0
47,10.009362,5.0445958774206,0
48,9.47737066666667,5.04460632463714,0
49,10.8517016666667,5.04460750108436,0
50,10.8924223333333,5.04459771014243,0
51,13.5649703333333,5.04460037296575,0
52,14.045645,5.04460448394908,0
53,13.3486116666667,5.04460142069876,0
54,11.9231286666667,5.04459977530125,0
55,19.016924,5.04460443441953,0
56,9.33790833333333,5.04460689156066,0
57,16.7965096666667,5.04460056541175,0
58,15.928935,5.0445975205607,0
59,19.5835126666667,5.04460608000226,0
60,15.616234,5.04460991529426,0
61,12.498476,5.04460328093661,0
62,14.1962193333333,5.04459680429171,0
63,14.720679,5.04460447988799,0
64,21.0564323333333,5.04461074407421,0
65,20.3436913333333,5.04460675135676,0
66,26.8214516666667,5.04459862761985,0
67,23.9040703333333,5.04460204829115,0
68,34.254838,5.04460946257341,0
69,24.171384,5.04460822157995,0
70,33.673881,5.04460211033633,0
71,19.7479636666667,5.04460274705377,0
72,20.8229946666667,5.04460692936318,0
73,22.0464606666667,5.04460812830655,0
74,28.4373816666667,5.04460390809531,0
75,26.9637573333333,5.04460435762678,0
76,28.2892226666667,5.04460615600888,0
77,31.2364333333333,5.04460628701846,0
78,30.4027996666667,5.04460492613509,0
79,21.8070186666667,5.04460600798607,0
80,43.6341723333333,5.04460697860013,0
81,33.6049773333333,5.04460548968741,0
82,51.3151556666667,5.04460372340556,0
83,45.5672556666667,5.04460713834701,0
84,40.453608,5.044608037961,0
85,23.824936,5.04460614022799,0
86,40.975571,5.04460337793895,0
87,44.5132576666667,5.04460576990372,0
88,39.5229263333333,5.04460830496094,0
89,38.7771513333333,5.04460695592231,0
90,69.2949276666667,5.04460398104474,0
91,46.028138,5.044605197798,0
92,42.1908413333333,5.04460751505179,0
93,61.4376483333333,5.04460742238428,0
94,46.331951,5.04460492869417,0
95,32.9081446666667,5.04460507842265,0
96,97.8124573333333,5.0446064349454,0
97,74.1329623333333,5.04460712624068,0
98,75.451789,5.04460560020666,0
99,78.6399006666667,5.04460575908001,0
100,73.1127323333333,5.0446064373433,0
101,96.2906156666667,5.04460645225454,0
102,85.3030003333333,5.04460567213218,0
103,80.0464573333333,5.04460719792369,0
104,96.980701,5.04460744451738,0
105,78.3655516666667,5.04460616881413,0
106,114.912389333333,5.0446057288864,0
107,111.055344,5.04460651143306,0
108,108.297037333333,5.04460749592459,0
109,119.102798666667,5.04460653991459,0
110,98.2053403333333,5.04460561908125,0
111,94.7880906666667,5.0446060195117,0
112,152.100500666667,5.04460748318774,0
113,55.310184,5.04460708389952,0
114,124.690509333333,5.04460537140016,0
115,130.513608666667,5.04460576579411,0
116,142.932112,5.04460713911472,0
117,142.816342,5.04460758719373,0
118,51.300386,5.04460655176146,0
119,135.774241666667,5.04460585401007,0
120,136.238789666667,5.0446068121581,0
121,75.07016,5.04460710015241,0
122,165.060532666667,5.0446084627529,0
123,174.717811333333,5.04460630266591,0
124,195.114426,5.0446068628065,0
125,183.401215,5.0446066379447,0
126,102.368463333333,5.0446062494451,0
127,140.527901333333,5.04460671978896,0
128,216.808816333333,5.04460688813075,0
129,170.218303333333,5.04460656289884,0
130,190.786490333333,5.04460591404656,0
131,181.106528666667,5.04460658610116,0
132,170.703108,5.04460727013394,0
133,144.754699,5.04460678431873,0
134,160.602213666667,5.04460591082128,0
135,199.389559,5.04460628233105,0
136,226.523333333333,5.0446071387077,0
137,132.901944333333,5.0446070031808,0
138,171.602294333333,5.04460617676402,0
139,277.082816333333,5.04460616246804,0
140,164.069250333333,5.04460687999937,0
141,202.521805,5.04460708173293,0
142,193.343506666667,5.04460631549482,0
143,189.897749333333,5.04460659827414,0
144,251.254198666667,5.0446066284798,0
145,187.702427,5.04460698326455,0
146,176.435561333333,5.0446064742585,0
147,278.988959333333,5.04460647119646,0
148,198.650637333333,5.04460683646343,0
149,195.724061666667,5.04460665178819,0
150,280.886768666667,5.04460639904202,0
151,225.667443333333,5.04460685748873,0
152,NaN,NaN,NaN
153,277.783559,5.04460685000296,0
154,281.464317666667,5.0446061950925,0
155,220.528630666667,5.04460662809383,0
156,295.505608666667,5.04460697524217,0
157,NaN,NaN,NaN
158,247.699427666667,5.04460633951012,0
159,254.115091666667,5.04460639357004,0
160,NaN,NaN,NaN
161,NaN,NaN,NaN
162,NaN,NaN,NaN
163,NaN,NaN,NaN
164,NaN,NaN,NaN
165,NaN,NaN,NaN
166,NaN,NaN,NaN
167,NaN,NaN,NaN
168,NaN,NaN,NaN
169,NaN,NaN,NaN
170,NaN,NaN,NaN
171,280.192752333333,5.04460662848161,0
172,NaN,NaN,NaN
173,NaN,NaN,NaN
174,NaN,NaN,NaN
175,NaN,NaN,NaN
176,NaN,NaN,NaN
177,NaN,NaN,NaN
178,NaN,NaN,NaN
179,NaN,NaN,NaN
180,NaN,NaN,NaN
181,NaN,NaN,NaN
182,NaN,NaN,NaN
183,NaN,NaN,NaN
184,NaN,NaN,NaN
185,NaN,NaN,NaN
186,NaN,NaN,NaN
187,NaN,NaN,NaN
188,NaN,NaN,NaN
189,NaN,NaN,NaN
190,NaN,NaN,NaN
191,NaN,NaN,NaN
192,NaN,NaN,NaN
193,NaN,NaN,NaN
194,NaN,NaN,NaN
195,NaN,NaN,NaN
196,NaN,NaN,NaN
197,NaN,NaN,NaN
198,282.145257333333,5.04460659348006,0
199,NaN,NaN,NaN
200,NaN,NaN,NaN
201,NaN,NaN,NaN
202,NaN,NaN,NaN


==> Bicycle/benchmark2/results/PROPT_two_ALL.csv <==
Nck,t_opt_ALL,J_opt_ALL,crash_ALL
2,0.239209333333333,5.03252283309854,1
3,0.359288333333333,5.0478442108027,0
4,0.371092666666667,5.03995545854707,1
5,0.654211,5.03295706614835,1
6,0.820478333333333,5.04163712281404,0
7,0.487047333333333,5.04576656543679,0
8,0.795776666666667,5.04439463655465,0
9,0.700981,5.04143726448431,0
10,0.787720666666667,5.04264226553493,0
11,1.10119666666667,5.04498770570186,0
12,1.28997966666667,5.04492743575824,0
13,1.29156933333333,5.04365974915673,0
14,0.808558666666667,5.04356042712047,0
15,1.10766666666667,5.04457154587128,0
16,1.94174466666667,5.04489774710993,0
17,1.35637966666667,5.04436255867178,0
18,1.16282166666667,5.04410992880023,0
19,1.75956466666667,14.3796292569779,1
20,2.159912,5.04476697853497,0
21,1.99169233333333,5.04458976956411,0
22,2.673348,5.04439128251552,0
23,1.55311233333333,5.04448167917425,0
24,4.651326,5.04463374129533,0
25,2.372211,5.04463962278243,0
26,2.90860566666667,5.04452330612891,0
27,2.864934,5.04454881095579,0
28,3.466707,5.04460496093429,0
29,3.510656,5.04461687358835,0
30,3.78968633333333,5.04457407619072,0
31,4.38452366666667,5.04459026839289,0
32,3.897368,5.0446087276312,0
33,5.05877533333333,5.04459213721726,0
34,3.92821466666667,5.04458139766713,0
35,4.285205,5.04460681370995,0
36,6.65713966666667,5.04461817901111,0
37,7.56733533333333,5.04459544699072,0
38,4.127216,5.04457435791715,0
39,4.25377066666667,5.04460395462711,0
40,6.014928,5.04462318365178,0
41,6.99739466666667,5.04460491255136,0
42,8.430909,5.04457945015731,0
43,7.59797833333333,5.04459356507482,0
44,9.47454466666667,5.0446166541244,0
45,6.272677,5.04460880366446,0
46,9.56331066666667,5.04458967180182,0
47,10.009362,5.0445958774206,0
48,9.47737066666667,5.04460632463714,0
49,10.8517016666667,5.04460750108436,0
50,10.8924223333333,5.04459771014243,0
51,13.5649703333333,5.04460037296575,0
52,14.045645,5.04460448394908,0
53,13.3486116666667,5.04460142069876,0
54,11.9231286666667,5.04459977530125,0
55,19.016924,5.04460443441953,0
56,9.33790833333333,5.04460689156066,0
57,16.7965096666667,5.04460056541175,0
58,15.928935,5.0445975205607,0
59,19.5835126666667,5.04460608000226,0
60,15.616234,5.04460991529426,0
61,12.498476,5.04460328093661,0
62,14.1962193333333,5.04459680429171,0
63,14.720679,5.04460447988799,0
64,21.0564323333333,5.04461074407421,0
65,20.3436913333333,5.04460675135676,0
66,26.8214516666667,5.04459862761985,0
67,23.9040703333333,5.04460204829115,0
68,34.254838,5.04460946257341,0
69,24.171384,5.04460822157995,0
70,33.673881,5.04460211033633,0
71,19.7479636666667,5.04460274705377,0
72,20.8229946666667,5.04460692936318,0
73,22.0464606666667,5.04460812830655,0
74,28.4373816666667,5.04460390809531,0
75,26.9637573333333,5.04460435762678,0
76,28.2892226666667,5.04460615600888,0
77,31.2364333333333,5.04460628701846,0
78,30.4027996666667,5.04460492613509,0
79,21.8070186666667,5.04460600798607,0
80,43.6341723333333,5.04460697860013,0
81,33.6049773333333,5.04460548968741,0
82,51.3151556666667,5.04460372340556,0
83,45.5672556666667,5.04460713834701,0
84,40.453608,5.044608037961,0
85,23.824936,5.04460614022799,0
86,40.975571,5.04460337793895,0
87,44.5132576666667,5.04460576990372,0
88,39.5229263333333,5.04460830496094,0
89,38.7771513333333,5.04460695592231,0
90,69.2949276666667,5.04460398104474,0
91,46.028138,5.044605197798,0
92,42.1908413333333,5.04460751505179,0
93,61.4376483333333,5.04460742238428,0
94,46.331951,5.04460492869417,0
95,32.9081446666667,5.04460507842265,0
96,97.8124573333333,5.0446064349454,0
97,74.1329623333333,5.04460712624068,0
98,75.451789,5.04460560020666,0
99,78.6399006666667,5.04460575908001,0
100,73.1127323333333,5.0446064373433,0
101,96.2906156666667,5.04460645225454,0
102,85.3030003333333,5.04460567213218,0
103,80.0464573333333,5.04460719792369,0
104,96.980701,5.04460744451738,0
105,78.3655516666667,5.04460616881413,0
106,114.912389333333,5.0446057288864,0
107,111.055344,5.04460651143306,0
108,108.297037333333,5.04460749592459,0
109,119.102798666667,5.04460653991459,0
110,98.2053403333333,5.04460561908125,0
111,94.7880906666667,5.0446060195117,0
112,152.100500666667,5.04460748318774,0
113,55.310184,5.04460708389952,0
114,124.690509333333,5.04460537140016,0
115,130.513608666667,5.04460576579411,0
116,142.932112,5.04460713911472,0
117,142.816342,5.04460758719373,0
118,51.300386,5.04460655176146,0
119,135.774241666667,5.04460585401007,0
120,136.238789666667,5.0446068121581,0
121,75.07016,5.04460710015241,0
122,165.060532666667,5.0446084627529,0
123,174.717811333333,5.04460630266591,0
124,195.114426,5.0446068628065,0
125,183.401215,5.0446066379447,0
126,102.368463333333,5.0446062494451,0
127,140.527901333333,5.04460671978896,0
128,216.808816333333,5.04460688813075,0
129,170.218303333333,5.04460656289884,0
130,190.786490333333,5.04460591404656,0
131,181.106528666667,5.04460658610116,0
132,170.703108,5.04460727013394,0
133,144.754699,5.04460678431873,0
134,160.602213666667,5.04460591082128,0
135,199.389559,5.04460628233105,0
136,226.523333333333,5.0446071387077,0
137,132.901944333333,5.0446070031808,0
138,171.602294333333,5.04460617676402,0
139,277.082816333333,5.04460616246804,0
140,164.069250333333,5.04460687999937,0
141,202.521805,5.04460708173293,0
142,193.343506666667,5.04460631549482,0
143,189.897749333333,5.04460659827414,0
144,251.254198666667,5.0446066284798,0
145,187.702427,5.04460698326455,0
146,176.435561333333,5.0446064742585,0
147,278.988959333333,5.04460647119646,0
148,198.650637333333,5.04460683646343,0
149,195.724061666667,5.04460665178819,0
150,280.886768666667,5.04460639904202,0
151,225.667443333333,5.04460685748873,0
152,NaN,NaN,NaN
153,277.783559,5.04460685000296,0
154,281.464317666667,5.0446061950925,0
155,220.528630666667,5.04460662809383,0
156,295.505608666667,5.04460697524217,0
157,NaN,NaN,NaN
158,247.699427666667,5.04460633951012,0
159,254.115091666667,5.04460639357004,0
160,NaN,NaN,NaN
161,NaN,NaN,NaN
162,NaN,NaN,NaN
163,NaN,NaN,NaN
164,NaN,NaN,NaN
165,NaN,NaN,NaN
166,NaN,NaN,NaN
167,NaN,NaN,NaN
168,NaN,NaN,NaN
169,NaN,NaN,NaN
170,NaN,NaN,NaN
171,280.192752333333,5.04460662848161,0
172,NaN,NaN,NaN
173,NaN,NaN,NaN
174,NaN,NaN,NaN
175,NaN,NaN,NaN
176,NaN,NaN,NaN
177,NaN,NaN,NaN
178,NaN,NaN,NaN
179,NaN,NaN,NaN
180,NaN,NaN,NaN
181,NaN,NaN,NaN
182,NaN,NaN,NaN
183,NaN,NaN,NaN
184,NaN,NaN,NaN
185,NaN,NaN,NaN
186,NaN,NaN,NaN
187,NaN,NaN,NaN
188,NaN,NaN,NaN
189,NaN,NaN,NaN
190,NaN,NaN,NaN
191,NaN,NaN,NaN
192,NaN,NaN,NaN
193,NaN,NaN,NaN
194,NaN,NaN,NaN
195,NaN,NaN,NaN
196,NaN,NaN,NaN
197,NaN,NaN,NaN
198,282.145257333333,5.04460659348006,0
199,NaN,NaN,NaN
200,NaN,NaN,NaN
201,NaN,NaN,NaN
202,NaN,NaN,NaN


==> Bicycle/case1/NOTE.txt <==
four interval 10 pts per interval

Elapsed time is 2.080820 seconds.

>> subs(objective,solution)

ans = 5.0443


==> Bicycle/case1/results/PROPT_4_10_col_pts.csv <==
t,x,y,psi,ux,sa,ax
0.0164517346676169,0.0365415610609279,0.244329237322153,1.55104002290464,15.0329034692907,-0.264545426193909,1.99999999759694
0.0850765176889266,0.189830199106505,1.2692689052089,1.49297265335506,15.1701530352232,-0.147029092966317,1.99999999891296
0.202129820970434,0.454509444217528,3.03900382192329,1.44737292570781,15.4042596416868,-0.0523657722374897,1.99999999924031
0.357239880610355,0.81148629255356,5.42587171620557,1.42851331297519,15.7144797608572,-0.0129255178591647,1.99999999936116
0.536628234885844,1.23321380762117,8.24568445740653,1.42352223309001,16.0732564693,-0.00247881391259582,1.99999999939444
0.724356504415214,1.68474172294366,11.264752749693,1.42253715443495,16.448713008241,-0.000416865536469053,1.99999999936774
0.903744858690703,2.12595136539992,14.2148295808515,1.42237610527393,16.8074897166743,-7.97598123744927e-05,1.99999999927557
1.05885491833062,2.51512236188309,16.8169584322313,1.42234324913981,17.1177098358252,-1.09858438278962e-05,1.99999999907445
1.17590822161213,2.81352116696142,18.8121537237804,1.42234286848714,17.3518164422636,-1.01891013334107e-05,1.99999999860149
1.24453300463344,2.99034802137921,19.9944778529259,1.42233727832688,17.489066008162,1.51212585663607e-06,1.99999999680753
1.27743647396867,3.07562517541042,20.5646697347406,1.42233887398879,17.5548729467133,-1.8277990178888e-06,1.99999999677918
1.34606125698998,3.25451316256424,21.760775294669,1.42233843376429,17.692122512608,-9.06247344473252e-07,1.99999999853606
1.46311456027149,3.56285721912086,23.8224679009342,1.42233813016285,17.9262291190367,-2.70716026969616e-07,1.99999999896815
1.61822461991141,3.97769532616132,26.5962157326032,1.42233802620026,18.2364492381669,-5.30164255643852e-08,1.99999999912174
1.7976129741869,4.46634071844059,29.8634640265818,1.4223380046913,18.5952259465681,-7.98246902708995e-09,1.99999999915471
1.98534124371627,4.98789757928737,33.3507695262759,1.42233800129354,18.9706824854611,-8.32859740526474e-10,1.99999999910178
2.16472959799176,5.49602509877687,36.7482819102217,1.42233800106331,19.3294591938433,-2.53200312739053e-10,1.99999999895144
2.31983965763168,5.94305735338253,39.7372906990457,1.4223380008982,19.6396793129348,2.06562330019229e-10,1.99999999863621
2.43689296091319,6.28512096900822,42.0244436802461,1.42233800109575,19.8737859193127,-6.23453627485416e-11,1.99999999790886
2.5055177439345,6.48754717044481,43.3779337017189,1.42233800102746,20.0110354851385,4.72116277079356e-10,1.99999999518263
2.53842121326973,6.59032352209542,44.0279255713187,1.41936045025004,20.0768424236289,-0.00601301686991783,1.99999999511747
2.60704599629104,6.7808821680046,45.4011077647951,1.42754534610365,20.2140919894462,0.0108525755427965,1.99999999775934
2.72409929957255,7.15325767526799,47.7459137114363,1.41450594665973,20.4481985958021,-0.0119101315310356,1.99999999839181
2.87920935921247,7.44228394482295,50.9286601671331,1.49297217615898,20.7584187148454,0.185629908059138,1.99999999859567
3.05859771348796,7.00633909434435,54.6548607335893,1.68870959172824,21.1171954231537,0.123792389595293,1.99999999860474
3.24632598301733,6.35905417892173,58.597812579456,1.72193770419411,21.4926519619331,-0.0235787297745994,1.99999999845885
3.42571433729282,5.79554242203968,62.4470089303487,1.72067613152634,21.8514286701887,0.0236848840789654,1.9999999981212
3.58082439693274,5.25251900418867,65.8149550283887,1.72720407277172,22.1616487891228,-0.0200586013277984,1.9999999974459
3.69787770021425,4.87528098866451,68.3968762144845,1.71904113041655,22.3957553953326,0.018351949768066,1.99999999593048
3.76650248323556,4.62600491483906,69.917212450739,1.7278070872209,22.5330049609469,-0.0144030407356249,1.99999999038725
3.79940595257079,4.51890036397783,70.6523761496239,1.72348235472101,22.5988118993443,0.000193604829562168,1.99999999013326
3.8680307355921,4.28216950047238,72.1898051209536,1.72353736337033,22.7360614646998,7.84615962531598e-05,1.9999999953415
3.98508403887361,3.87507000744089,74.8336790351487,1.72356685668734,22.9701680711441,1.67266509893779e-05,1.99999999647087
4.14019409851353,3.32918845702091,78.3788615174472,1.72357389161214,23.2803881894585,2.00127915491154e-06,1.99999999663573
4.31958245278902,2.68873200731367,82.5382528437696,1.72357472380267,23.639164897941,2.59365858658946e-07,1.99999999617551
4.50731072231839,2.00801189662846,86.9591331787329,1.72357487894493,24.0146214354246,-6.53628901413705e-08,1.99999999483759
4.68669907659388,1.34751073685714,91.2487032128032,1.7235748080724,24.3733981438444,8.29884522580093e-08,1.99999999148908
4.8418091362338,0.768505372547722,95.0090055583238,1.72357488903722,24.6836182596274,-8.64879322593987e-08,1.99999998151271
4.95886243951531,0.326712604925214,97.8781920680953,1.72357480498314,24.9177248651027,8.94426231177492e-08,1.99999993561139
5.02748722253661,0.0657638169540473,99.5729023419,1.72357488461859,25.0549744096092,-7.72235275787296e-08,1.99999925361914


==> Bicycle/case1/results/PROPT_4_10_poly_pts.csv <==
t,x,y,psi,ux,sa,ax
0,0,0,1.5707963267949,15,-0.303787239234153,1.99999999695567
0.0168693610608837,0.0374702086774324,0.250538489370916,1.5505735983795,15.0337387220762,-0.263614688253942,1.99999999761103
0.0337387221217674,0.0750246027675256,0.501639868889183,1.53305672091539,15.067477444162,-0.228511268513451,1.9999999981022
0.0506080831826512,0.112663182190318,0.753304138566906,1.51789268937549,15.101216166255,-0.197880445559882,1.99999999846352
0.0674774442435349,0.150385946884391,1.00553129841338,1.50477273137794,15.1349548883531,-0.171189241255139,1.9999999987237
0.0843468053044186,0.188192896803355,1.25832134843561,1.49342712346025,15.168693610455,-0.14796232699248,1.99999999890648
0.101216166365302,0.226084031912869,1.51167428863879,1.48362055277487,15.2024323325595,-0.1277765731125,1.99999999903128
0.118085527426186,0.264059352188131,1.76559011902667,1.47514797555546,15.2361710546656,-0.110256027227498,1.99999999911378
0.13495488848707,0.302118857611768,2.02006883960187,1.46783092709556,15.2699097767729,-0.0950672952827951,1.99999999916644
0.151824249547953,0.340262548172102,2.27511045036614,1.46151424121123,15.3036484988809,-0.0819153002794318,1.99999999919896
0.168693610608837,0.378490423861718,2.5307149513206,1.45606314023128,15.3373872209894,-0.0705393946550671,1.99999999921876
0.185562971669721,0.416802484676311,2.78688234246591,1.45136065947631,15.3711259430981,-0.0607098033687108,1.9999999992313
0.202432332730605,0.455198730613758,3.04361262380239,1.44730537295536,15.4048646652069,-0.0522243757601847,1.99999999924046
0.219301693791488,0.493679161673399,3.30090579533012,1.44380938963026,15.438603387316,-0.0449056252569333,1.99999999924885
0.236171054852372,0.532243777855475,3.55876185704909,1.44079659207621,15.4723421094251,-0.038598036978979,1.99999999925806
0.253040415913256,0.570892579160713,3.81718080895919,1.43820109170803,15.5060808315345,-0.0331656242474387,1.99999999926889
0.26990977697414,0.609625565590026,4.07616265106028,1.43596587694689,15.539819553644,-0.0284897159331017,1.99999999928156
0.286779138035023,0.648442737144304,4.33570738335223,1.43404163277794,15.5735582757538,-0.0244669574890959,1.99999999929588
0.303648499095907,0.687344093824281,4.59581500583495,1.43238571209808,15.6072969978638,-0.021007509395654,1.99999999931139
0.320517860156791,0.726329635630468,4.85648551850835,1.43096124107864,15.6410357199741,-0.0180334276054259,1.99999999932746
0.337387221217674,0.765399362563116,5.1177189213724,1.42973634247566,15.6747744420846,-0.0154772114146732,1.99999999934341
0.354256582278558,0.80455327462223,5.37951521442711,1.42868346241249,15.7085131641955,-0.0132805049990194,1.9999999993586
0.371125943339442,0.843791371807592,5.64187439767252,1.42777878764125,15.7422518863065,-0.0113929396422235,1.99999999937241
0.387995304400326,0.883113654118801,5.9047964711087,1.42700174166439,15.7759906084178,-0.00977110445269004,1.99999999938437
0.404864665461209,0.922520121555328,6.1682814347357,1.42633454936911,15.8097293305293,-0.00837763410512474,1.9999999993941
0.421734026522093,0.962010774116568,6.43232928855365,1.42576186100052,15.8434680526409,-0.007180402863896,1.99999999940141
0.438603387582977,1.00158561180188,6.69694003256263,1.42527042737631,15.8772067747526,-0.00615181484026358,1.99999999940621
0.45547274864386,1.04124463461065,6.96211366676273,1.42484881923276,15.9109454968644,-0.00526818110769122,1.99999999940858
0.472342109704744,1.08098784254232,7.22785019115405,1.42448718449061,15.9446842189762,-0.00450917494796646,1.99999999940869
0.489211470765628,1.1208152355964,7.49414960573664,1.42417703804538,15.978422941088,-0.00385735712581037,1.99999999940684
0.506080831826512,1.16072681377251,7.76101191051058,1.4239110794232,16.0121616631997,-0.00329776369107184,1.99999999940339
0.522950192887395,1.20072257707041,8.02843710547588,1.42368303430424,16.0459003853113,-0.00281754938546479,1.99999999939876
0.539819553948279,1.24080252548995,8.29642519063259,1.42348751650559,16.0796391074229,-0.00240568028512378,1.99999999939338
0.556688915009163,1.2809666590311,8.56497616598069,1.42331990753726,16.1133778295344,-0.00205266984102181,1.99999999938771
0.573558276070047,1.32121497769395,8.83409003152017,1.42317625130382,16.1471165516458,-0.0017503529865159,1.99999999938214
0.59042763713093,1.36154748147865,9.10376678725101,1.42305316192257,16.1808552737571,-0.00149169346495951,1.99999999937705
0.607296998191814,1.40196417038545,9.37400643317317,1.42294774297258,16.2145939958683,-0.00127061999044687,1.99999999937271
0.624166359252698,1.44246504441461,9.6448089692866,1.42285751678009,16.2483327179795,-0.00108188729133319,1.99999999936933
0.641035720313581,1.48305010356643,9.91617439559128,1.4227803625891,16.2820714400906,-0.000920958499204964,1.99999999936702
0.657905081374465,1.5237193478412,10.1881027120871,1.42271446266589,16.3158101622017,-0.000783905735458454,1.99999999936577
0.674774442435349,1.56447277723919,10.4605939187742,1.42265825554535,16.3495488843127,-0.000667326113579757,1.99999999936548
0.691643803496233,1.60531039176062,10.7336480156523,1.42261039575078,16.3832876064238,-0.000568270717607995,1.99999999936593
0.708513164557116,1.64623219140565,11.0072650027215,1.42256971941042,16.4170263285349,-0.00048418443610365,1.99999999936683
0.725382525618,1.68723817617439,11.2814448799818,1.42253521525687,16.450765050646,-0.00041285482623681,1.99999999936779
0.742251886678884,1.72832834606686,11.5561876474332,1.42250600053504,16.4845037727571,-0.00035236845435545,1.99999999936838
0.759121247739767,1.76950270108301,11.8314933050757,1.42248130136287,16.5182424948682,-0.000301073407591341,1.9999999993681
0.775990608800651,1.81076124122274,12.1073618529092,1.42246043709155,16.5519812169793,-0.000257546895711313,1.99999999936648
0.792859969861535,1.85210396648586,12.3837932909339,1.42244280820212,16.5857199390903,-0.000220567063523912,1.99999999936305
0.809729330922418,1.89353087687216,12.6607876191497,1.42242788725694,16.6194586612013,-0.000189088311706329,1.99999999935737
0.826598691983302,1.9350419723814,12.9383448375568,1.4224152124014,16.6531973833122,-0.000162219577923624,1.99999999934912
0.843468053044186,1.97663725301333,13.216464946155,1.42240438288811,16.6869361054229,-0.00013920516057191,1.99999999933806
0.86033741410507,2.01831671876769,13.4951479449445,1.42239505607533,16.7206748275334,-0.000119407774389005,1.99999999932409
0.877206775165953,2.06008036964429,13.7743938339253,1.42238694533881,16.7544135496436,-0.000102293610540556,1.99999999930725
0.894076136226837,2.10192820564297,14.0542026130974,1.42237981833435,16.7881522717535,-8.74192336062714e-05,1.99999999928778
0.910945497287721,2.14386022676363,14.3345742824608,1.42237349506222,16.8218909938631,-7.44201841601012e-05,1.99999999926605
0.927814858348605,2.18587643300627,14.6155088420155,1.42236784521693,16.8556297159723,-6.30011683597126e-05,1.99999999924262
0.944684219409488,2.22797682437095,14.8970062917615,1.42236278436193,16.8893684380811,-5.29277051345196e-05,1.99999999921814
0.961553580470372,2.27016140085783,15.1790666316988,1.42235826855111,16.9231071601894,-4.40190671878464e-05,1.9999999991934
0.978422941531256,2.31243016246714,15.4616898618272,1.42235428713297,16.9568458822974,-3.61422941075195e-05,1.99999999916917
0.99529230259214,2.35478310919917,15.7448759821469,1.4223508536214,16.9905846044049,-2.92069744102571e-05,1.99999999914617
1.01216166365302,2.39722024105426,16.0286249926577,1.42234799470489,17.0243233265121,-2.31603883286847e-05,1.99999999912491
1.02903102471391,2.43974155803274,16.3129368933595,1.42234573769524,17.0580620486189,-1.79824745857631e-05,1.99999999910557
1.04590038577479,2.48234706013493,16.5978116842523,1.42234409699435,17.0918007707255,-1.36799322896132e-05,1.99999999908777
1.06276974683567,2.52503674736107,16.883249365336,1.42234306048429,17.1255394928317,-1.02785934223611e-05,1.99999999907035
1.07963910789656,2.56781061971132,17.1692499366107,1.42234257712834,17.1592782149376,-7.81300218977034e-06,1.99999999905108
1.09650846895744,2.6106686771857,17.4558133980764,1.42234254751047,17.1930169370432,-6.31191474376562e-06,1.99999999902634
1.11337783001833,2.65361091978406,17.7429397497329,1.4223428195441,17.2267556591482,-5.77818648787949e-06,1.99999999899069
1.13024719107921,2.6966373475061,18.0306289915805,1.42234319214973,17.2604943812525,-6.16124432575441e-06,1.99999999893641
1.14711655214009,2.73974796035138,18.318881123619,1.42234343034074,17.2942331033557,-7.3200478156012e-06,1.99999999885299
1.16398591320098,2.78294275831936,18.6076961458487,1.42234329587027,17.3279718254571,-8.97412624839007e-06,1.9999999987265
1.18085527426186,2.82622174140954,18.8970740582694,1.42234259838421,17.3617105475559,-1.06399381749945e-05,1.99999999853888
1.19772463532274,2.86958490962156,19.1870148608813,1.42234127289909,17.3954492696509,-1.15494358673289e-05,1.99999999826718
1.21459399638363,2.91303226295553,19.4775185536842,1.42233949038403,17.4291879917404,-1.05473296106368e-05,1.99999999788265
1.23146335744451,2.95656380141231,19.7685851366779,1.42233780927584,17.4629267138222,-5.96313558872444e-06,1.99999999734974
1.2483327185054,3.00017952499399,20.0602146098618,1.42233737690057,17.4966654358934,4.54634355921187e-06,1.99999999662499
1.26520207956628,3.04387943370097,20.3524069732359,1.42233898969285,17.5304041579515,-2.06898184692064e-06,1.99999999616736
1.28207144062716,3.08766352751793,20.6451622268021,1.42233883373248,17.5641428800158,-1.7437657737219e-06,1.99999999698005
1.29894080168805,3.13153180645121,20.9384803705599,1.4223387020905,17.597881602092,-1.4685716942239e-06,1.99999999758772
1.31581016274893,3.17548427050344,21.2323614045089,1.42233859104785,17.631620324177,-1.23603055466144e-06,1.99999999803326
1.33267952380981,3.21952091967632,21.5268053286491,1.42233849743245,17.6653590462685,-1.03977638320545e-06,1.99999999835259
1.3495488848707,3.26364175397083,21.8218121429804,1.42233841854445,17.6990977683644,-8.74326134314282e-07,1.99999999857551
1.36641824593158,3.30784677338747,22.1173818475027,1.42233835209062,17.7328364904635,-7.3497145124783e-07,1.99999999872639
1.38328760699247,3.3521359779264,22.4135144422162,1.42233829612673,17.7665752125647,-6.17681443337036e-07,1.99999999882495
1.40015696805335,3.39650936758756,22.7102099271208,1.42233824900727,17.8003139346672,-5.19015620629027e-07,1.99999999888685
1.41702632911423,3.44096694237075,23.0074683022166,1.42233820934169,17.8340526567705,-4.36046173379939e-07,1.99999999892428
1.43389569017512,3.48550870227574,23.3052895675037,1.42233817595642,17.8677913788744,-3.66288827545512e-07,1.99999999894653
1.450765051236,3.53013464730227,23.603673722982,1.42233814786202,17.9015301009785,-3.07641549922472e-07,1.99999999896043
1.46763441229688,3.57484477745013,23.9026207686516,1.42233812422496,17.9352688230828,-2.58330417922194e-07,1.99999999897079
1.48450377335777,3.61963909271916,24.2021307045125,1.42233810434339,17.9690075451873,-2.16862009111911e-07,1.99999999898079
1.50137313441865,3.66451759310925,24.5022035305649,1.42233808762639,18.002746267292,-1.81981704637881e-07,1.99999999899233
1.51824249547953,3.70948027862036,24.8028392468086,1.4223380735764,18.0364849893968,-1.52637338449412e-07,1.99999999900632
1.53511185654042,3.7545271492525,25.1040378532436,1.42233806177427,18.070223711502,-1.27947660872526e-07,1.99999999902289
1.5519812176013,3.79965820500575,25.4057993498701,1.42233805186668,18.1039624336074,-1.07175120537216e-07,1.99999999904169
1.56885057866219,3.84487344588023,25.7081237366879,1.42233804355553,18.1377011557132,-8.97025029428713e-08,1.99999999906203
1.58571993972307,3.89017287187608,26.011011013697,1.42233803658909,18.1714398778193,-7.50129970523174e-08,1.999999999083
1.60258930078395,3.93555648299347,26.3144611808974,1.42233803075456,18.2051785999258,-6.26732932362625e-08,1.99999999910366
1.61945866184484,3.98102427923258,26.6184742382892,1.42233802587188,18.2389173220326,-5.23193466465207e-08,1.99999999912311
1.63632802290572,4.02657626059361,26.9230501858722,1.42233802178867,18.2726560441398,-4.36444696784357e-08,1.99999999914052
1.6531973839666,4.0722124270767,27.2281890236465,1.42233801837588,18.3063947662472,-3.63894455902486e-08,1.99999999915525
1.67006674502749,4.11793277868204,27.533890751612,1.42233801552429,18.3401334883548,-3.03343825798818e-08,1.99999999916681
1.68693610608837,4.16373731540974,27.8401553697687,1.42233801314156,18.3738722104625,-2.52920536776794e-08,1.99999999917496
1.70380546714926,4.20962603725994,28.1469828781167,1.42233801114977,18.4076109325704,-2.11024926970659e-08,1.9999999991796
1.72067482821014,4.2555989442327,28.4543732766558,1.42233800948331,18.4413496546784,-1.76286401938766e-08,1.99999999918087
1.73754418927102,4.3016560363281,28.7623265653862,1.42233800808717,18.4750883767863,-1.47528559192473e-08,1.99999999917905
1.75441355033191,4.34779731354615,29.0708427443077,1.42233800691542,18.5088270988942,-1.23741356104546e-08,1.99999999917456
1.77128291139279,4.39402277588686,29.3799218134203,1.42233800592994,18.542565821002,-1.04058901489493e-08,1.99999999916792
1.78815227245367,4.44033242335022,29.6895637727242,1.42233800509926,18.5763045431096,-8.77416412504049e-09,1.99999999915974
1.80502163351456,4.48672625593618,29.9997686222192,1.42233800439758,18.6100432652172,-7.41618868425633e-09,1.99999999915064
1.82189099457544,4.53320427364469,30.3105363619054,1.42233800380392,18.6437819873245,-6.27918019133257e-09,1.99999999914123
1.83876035563633,4.57976647647567,30.6218669917829,1.42233800330127,18.6775207094317,-5.31931173406726e-09,1.9999999991321
1.85562971669721,4.62641286442905,30.9337605118515,1.42233800287596,18.7112594315388,-4.50079880091643e-09,1.99999999912372
1.87249907775809,4.67314343750474,31.2462169221113,1.42233800251698,18.7449981536457,-3.79505360320644e-09,1.99999999911649
1.88936843881898,4.71995819570265,31.5592362225624,1.42233800221543,18.7787368757525,-3.17987447519168e-09,1.99999999911068
1.90623779987986,4.76685713902268,31.8728184132047,1.42233800196405,18.8124755978592,-2.63864757289941e-09,1.99999999910641
1.92310716094074,4.81384026746475,32.1869634940382,1.42233800175679,18.8462143199659,-2.15954770577167e-09,1.99999999910363
1.93997652200163,4.86090758102876,32.5016714650631,1.42233800158843,18.8799530420725,-1.73473357354082e-09,1.99999999910218
1.95684588306251,4.90805907971463,32.8169423262792,1.4223380014543,18.9136917641792,-1.35953994455802e-09,1.9999999991017
1.9737152441234,4.95529476352228,33.1327760776866,1.4223380013501,18.9474304862858,-1.03167540093453e-09,1.99999999910174
1.99058460518428,5.00261463245162,33.4491727192852,1.42233800127168,18.9811692083924,-7.50439190352687e-10,1.99999999910173
2.00745396624516,5.05001868650258,33.7661322510753,1.42233800121496,19.014907930499,-5.15974464258272e-10,1.99999999910099
2.02432332730605,5.09750692567506,34.0836546730566,1.42233800117591,19.0486466526056,-3.28577747356761e-10,1.99999999909882
2.04119268836693,5.145079349969,34.4017399852293,1.42233800115055,19.0823853747121,-1.88085873905216e-10,1.99999999909451
2.05806204942781,5.19273595938432,34.7203881875933,1.42233800113499,19.1161240968185,-9.33618422166814e-11,1.99999999908737
2.0749314104887,5.24047675392092,35.0395992801487,1.42233800112555,19.1498628189249,-4.19000800770289e-11,1.9999999990768
2.09180077154958,5.28830173357872,35.3593732628955,1.42233800111887,19.1836015410309,-2.95694804134695e-11,1.99999999906232
2.10867013261046,5.33621089835763,35.6797101358336,1.42233800111201,19.2173402631367,-5.05092585516482e-11,1.99999999904362
2.12553949367135,5.38420424825757,36.0006098989631,1.42233800110262,19.2510789852422,-9.7188199751066e-11,1.99999999902058
2.14240885473223,5.43228178327845,36.322072552284,1.42233800108906,19.2848177073472,-1.60632208420836e-10,1.99999999899332
2.15927821579312,5.48044350342017,36.6440980957963,1.42233800107044,19.3185564294517,-2.30818238484611e-10,1.99999999896222
2.176147576854,5.52868940868267,36.9666865295,1.42233800104673,19.3522951515557,-2.97224677789914e-10,1.99999999892788
2.19301693791488,5.57701949906586,37.2898378533951,1.42233800101873,19.3860338736591,-3.49519078238382e-10,1.99999999889114
2.20988629897577,5.6254337745697,37.6135520674816,1.42233800098804,19.4197725957618,-3.7835376745334e-10,1.99999999885305
2.22675566003665,5.67393223519413,37.9378291717594,1.42233800095691,19.4535113178639,-3.76228347297388e-10,1.99999999881473
2.24362502109753,5.72251488093915,38.2626691662287,1.42233800092804,19.4872500399653,-3.38365379406077e-10,1.99999999877735
2.26049438215842,5.77118171180474,38.5880720508893,1.42233800090437,19.5209887620662,-2.63531678114524e-10,1.99999999874191
2.2773637432193,5.81993272779093,38.9140378257413,1.42233800088872,19.5547274841664,-1.54722576721279e-10,1.99999999870908
2.29423310428019,5.86876792889775,39.2405664907847,1.42233800088343,19.5884662062662,-1.96103039586017e-11,1.99999999867895
2.31110246534107,5.91768731512523,39.5676580460193,1.42233800088999,19.6222049283654,1.29359796179891e-10,1.99999999865071
2.32797182640195,5.96669088647337,39.8953124914453,1.42233800090869,19.6559436504642,2.7536004646436e-10,1.99999999862229
2.34484118746284,6.01577864294216,40.2235298270627,1.42233800093827,19.6896823725624,3.98212818520898e-10,1.99999999858988
2.36171054852372,6.06495058453148,40.5523100528713,1.4223380009758,19.7234210946601,4.7624004085178e-10,1.99999999854741
2.3785799095846,6.11420671124109,40.8816531688714,1.42233800101664,19.7571598167568,4.89127460934828e-10,1.99999999848591
2.39544927064549,6.16354702307051,41.2115591750628,1.42233800105474,19.7908985388523,4.22024566485768e-10,1.99999999839277
2.41231863170637,6.21297152001899,41.5420280714457,1.42233800108337,19.8246372609459,2.71125522542955e-10,1.99999999825087
2.42918799276726,6.26248020208535,41.8730598580202,1.42233800109628,19.8583759830365,5.10021072526727e-11,1.99999999803765
2.44605735382814,6.31207306926782,42.2046545347866,1.42233800108965,19.8921147051226,-1.96013569905294e-10,1.99999999772393
2.46292671488902,6.36175012156389,42.536812101745,1.42233800106478,19.9258534272024,-3.88070808207662e-10,1.9999999972727
2.47979607594991,6.41151135897006,42.8695325588959,1.42233800103194,19.9595921492731,-3.89311604701653e-10,1.99999999663767
2.49666543701079,6.46135678148156,43.2028159062399,1.42233800101546,19.9933308713311,7.73374203873468e-12,1.99999999576167
2.51353479807167,6.51128638909202,43.5366621437776,1.42233800106037,20.0270695933719,1.10328344702963e-09,1.99999999457486
2.53040415913256,6.56486540245081,43.8693553425748,1.42014151554341,20.0608083153959,-0.0302210509656125,1.99999999454165
2.54727352019344,6.61689743400315,44.2039966340889,1.41955402457295,20.0945470374356,0.01245711794442,1.99999999567038
2.56414288125433,6.66448321288947,44.5412302988072,1.42168098664033,20.1282857594918,0.0290088445813082,1.9999999965156
2.58101224231521,6.71008704402584,44.8793896301341,1.4245091850216,20.1620244815603,0.0286022173357987,1.99999999713512
2.59788160337609,6.75564228551894,45.2175528758618,1.4267889803864,20.1957632036377,0.0184414913641987,1.99999999757795
2.61475096443698,6.80252668162737,45.5553260086353,1.42786637300046,20.2295019257213,0.00403742485103041,1.99999999788516
2.63162032549786,6.85157276425919,45.8926699078021,1.42753803860295,20.2632406478093,-0.0105451159871379,1.99999999809073
2.64848968655874,6.90310482667842,46.229765493829,1.42592752217368,20.2969793699001,-0.0224614309210306,1.99999999822239
2.66535904761963,6.95699509014787,46.56691100419,1.42338081911311,20.3307180919926,-0.0298822632073699,1.99999999830237
2.68222840868051,7.01273271797847,46.9044462066634,1.4203796234337,20.3644568140861,-0.0318091843935767,1.99999999834813
2.6990977697414,7.06950028469782,47.2426989135311,1.41747057706043,20.3981955361803,-0.0279091723040612,1.99999999837301
2.71596713080228,7.12625318360598,47.5819496894812,1.4152089129155,20.4319342582747,-0.0183674528112339,1.99999999838689
2.73283649186316,7.18179825666612,47.9224111382773,1.41411494677239,20.4656729803693,-0.00375766340044825,1.99999999839675
2.74970585292405,7.2348686592948,48.2642186097196,1.41464193856242,20.4994117024642,0.0150716133772708,1.99999999840717
2.76657521398493,7.28419263198296,48.6074295902728,1.41715391255823,20.5331504245591,0.0370949057076594,1.99999999842085
2.78344457504581,7.3285544436068,48.9520294292238,1.42191209729726,20.5668891466544,0.061193461272002,1.99999999843897
2.8003139361067,7.36684630058975,49.2979414085506,1.42906871989981,20.60062786875,0.0862253745431685,1.99999999846162
2.81718329716758,7.3981104845661,49.6450394900762,1.43866696523564,20.6343665908461,0.111083197400913,1.99999999848808
2.83405265822846,7.42157139168318,49.9931623691438,1.45064598785468,20.6681053129426,0.134739994371046,1.99999999851711
2.85092201928935,7.43665750197883,50.3421277312255,1.46484994337689,20.7018440350396,0.156284797637103,1.99999999854721
2.86779138035023,7.44301361019188,50.6917458477613,1.48104008578802,20.7355827571371,0.174948408138611,1.99999999857677
2.88466074141112,7.44050390272186,51.0418318613586,1.4989090574672,20.7693214792351,0.190120477556952,1.99999999860423
2.901530102472,7.42920667205993,51.392216299475,1.51809657943374,20.8030602013335,0.20135879179821,1.99999999862825
2.91839946353288,7.40940162267929,51.7427535210677,1.53820582989925,20.8367989234323,0.208391659712141,1.99999999864769
2.93526882459377,7.38155084391303,52.0933279436705,1.55881987940214,20.8705376455314,0.211114291237719,1.99999999866178
2.95213818565465,7.34627460857149,52.4438580201359,1.57951763023939,20.9042763676307,0.209580026938321,1.99999999867005
2.96900754671553,7.30432320377327,52.7942980361076,1.59988878625062,20.93801508973,0.203987255983827,1.99999999867238
2.98587690777642,7.25654601549569,53.144637882363,1.61954745590644,20.9717538118294,0.194662832052433,1.99999999866897
3.0027462688373,7.20385907350472,53.4949010217247,1.63814406676192,21.0054925339286,0.182042766362026,1.99999999866032
3.01961562989819,7.14721222141268,53.8451409194868,1.65537534231168,21.0392312560277,0.166650944099428,1.99999999864716
3.03648499095907,7.08755701044716,54.1954362404681,1.67099216278052,21.0729699781265,0.149076574895735,1.99999999863041
3.05335435201995,7.02581632790974,54.5458851361059,1.68480519905773,21.106708700225,0.129951049697331,1.99999999861109
3.07022371308084,6.96285666506837,54.8965989526523,1.69668827348878,21.1404474223232,0.109924835404938,1.9999999985903
3.08709307414172,6.8994638071779,55.247695687768,1.70657946223042,21.174186144421,0.0896449949973505,1.99999999856912
3.1039624352026,6.83632259326897,55.5992935088221,1.71448001100902,21.2079248665184,0.0697338745221516,1.99999999854854
3.12083179626349,6.77400124810042,55.9515046232399,1.7204511890519,21.2416635886155,0.0507694493228589,1.99999999852941
3.13770115732437,6.71294063604575,56.3044297605037,1.72460925434311,21.2754023107124,0.0332677701805242,1.99999999851242
3.15457051838526,6.65344862949328,56.6581534881224,1.72711874684254,21.3091410328089,0.0176678956778343,1.99999999849799
3.17143987944614,6.59569962539391,57.0127405412728,1.72818436455635,21.3428797549052,0.00431964004522808,1.99999999848631
3.18830924050702,6.53973908570264,57.3682332990858,1.72804171001155,21.3766184770014,-0.00652559397855455,1.99999999847728
3.20517860156791,6.48549282344267,57.7246504909341,1.72694722142378,21.4103571990974,-0.01472069014471,1.9999999984705
3.22204796262879,6.43278060878628,58.0819871647907,1.72516762330914,21.4440959211933,-0.020225259508814,1.99999999846533
3.23891732368967,6.38133353170619,58.4402158979829,1.72296924513408,21.4778346432892,-0.0231045727816548,1.99999999846087
3.25578668475056,6.33081443221924,58.7992891796962,1.72060756347586,21.5115733653849,-0.0235249803779441,1.99999999845599
3.27265604581144,6.28084059883053,59.1591428455944,1.71831732273588,21.5453120874806,-0.0217458894442655,1.99999999844945
3.28952540687233,6.23100784330557,59.519700399141,1.71630358136323,21.5790508095761,-0.0181084429460427,1.99999999843988
3.30639476793321,6.18091498816084,59.8808780128526,1.71473401446153,21.6127895316715,-0.0130211243702885,1.99999999842593
3.32326412899409,6.13018775508342,60.2425899670063,1.71373277922398,21.6465282537665,-0.00694259275642958,1.9999999984063
3.34013349005498,6.0785010206786,60.6047542544754,1.71337621652268,21.6802669758612,-0.000362136601597231,1.99999999837984
3.35700285111586,6.02559841331512,60.9672980596086,1.71369061982639,21.7140056979554,0.00622177830058964,1.99999999834566
3.37387221217674,5.97130826420103,61.3301628076085,1.71465225108777,21.7477444200489,0.0123243028375079,1.99999999830317
3.39074157323763,5.91555499999298,61.6933084799305,1.71618972198454,21.7814831421416,0.0174976842512927,1.9999999982522
3.40761093429851,5.85836517603007,62.0567169020304,1.71818878757185,21.8152218642334,0.021354680840571,1.99999999819301
3.4244802953594,5.79986750150179,62.4203937335569,1.72049951766151,21.8489605863241,0.0235910637949945,1.99999999812634
3.44134965642028,5.74028640332163,62.784368929035,1.72294571874177,21.8826993084137,0.02400625836197,1.99999999805343
3.45821901748116,5.67992891699482,63.1486954904382,1.72533637564497,21.916438030502,0.0225210739610107,1.99999999797593
3.47508837854205,5.61916498315359,63.5134464030132,1.72747876711323,21.9501767525889,0.0191913675985922,1.99999999789586
3.49195773960293,5.55840157049808,63.8787097335365,1.72919278256051,21.9839154746745,0.0142163769953055,1.99999999781543
3.50882710066381,5.4980514424381,64.244581977043,1.73032582833739,22.0176541967587,0.00794034921745612,1.99999999773682
3.5256964617247,5.43849783859311,64.6111598652205,1.7307675603269,22.0513929188417,0.000845977307046064,1.99999999766187
3.54256582278558,5.38005685628627,64.9785309983003,1.7304635153926,22.0851316409234,-0.00646195857266867,1.99999999759168
3.55943518384646,5.32293989407708,65.3467638336428,1.72942653671618,22.118870363004,-0.0132844676141863,1.99999999752607
3.57630454490735,5.26721916202696,65.7158977595072,1.72774469705848,22.1526090850835,-0.0188695859373215,1.99999999746293
3.59317390596823,5.21279997459624,66.0859342029528,1.72558421910835,22.1863478071619,-0.0224689427397593,1.99999999739744
3.61004326702912,5.1594043246414,66.4568299676448,1.72318567300364,22.2200865292392,-0.0234117492020022,1.99999999732106
3.62691262809,5.10657109373088,66.8284942717621,1.7208514974732,22.2538252513149,-0.0211984336916545,1.99999999722041
3.64378198915088,5.05367918773776,67.2007912594426,1.71892264251196,22.2875639733886,-0.0156162788600881,1.99999999707591
3.66065135021177,5.00000090021152,67.5735500924685,1.71774186771886,22.3213026954594,-0.00687955095116786,1.99999999686016
3.67752071127265,4.94479390219047,67.9465850934251,1.71760095105442,22.3550414175256,0.00420325095306282,1.99999999653613
3.69439007233353,4.88744143870408,68.3197288085547,1.71866876746498,22.3887801395852,0.0160322579410983,1.99999999605503
3.71125943339442,4.8276515820424,68.692881289222,1.72089688523066,22.4225188616348,0.0259862959641067,1.99999999535387
3.7281287944553,4.76572775275052,69.0660793565019,1.72389899967739,22.4562575836702,0.0301570961996635,1.99999999435273
3.74499815551619,4.70292417405191,69.4395901151354,1.72680017870597,22.4899963056856,0.023044446955809,1.99999999295163
3.76186751657707,4.641901476828,69.8140335221732,1.72805153208657,22.523735027673,-0.00279106781381752,1.99999999102704
3.77873687763795,4.58729932319418,70.1905393932835,1.72520553630246,22.5574737496225,-0.0571212517895488,1.99999998842792
3.79560623869884,4.53196613253254,70.5675215987045,1.72347763462253,22.5912124716351,0.000203371474800357,1.9999999916456
3.81247559975972,4.47392527280108,70.9444631514879,1.72349693110548,22.6249511935722,0.000163323550796588,1.99999998751452
3.8293449608206,4.41579779694214,71.3219672255041,1.72351243505988,22.6586899154839,0.000130918458920649,1.99999998812785
3.84621432188149,4.35758370495562,71.7000338207613,1.72352487207348,22.6924286374275,0.000104789943064991,1.999999990967
3.86308368294237,4.29928299684169,72.0786629372637,1.72353483701947,22.7261673594258,8.37905200293283e-05,1.99999999438577
3.87995304400326,4.24089567260067,72.4578545750131,1.72354281524178,22.7599060814793,6.69616383253535e-05,1.99999999739774
3.89682240506414,4.18242173223299,72.837608734009,1.72354920080748,22.7936448035763,5.35071130255017e-05,1.99999999950041
3.91369176612502,4.12386117573904,73.2179254142505,1.72355431215368,22.8273835256999,4.27695678855163e-05,2.00000000053185
3.93056112718591,4.06521400311923,73.598804615736,1.72355840542853,22.8611222478321,3.4209630546466e-05,2.00000000055568
3.94743048824679,4.00648021437387,73.980246338464,1.72356168580079,22.8948609699576,2.73876408065135e-05,1.99999999977077
3.96429984930767,3.9476598095032,74.3622505824331,1.72356431698745,22.9285996920649,2.19476457462747e-05,1.99999999844211
3.98116921036856,3.88875278850741,74.7448173476425,1.7235664292264,22.9623384141471,1.76034688939121e-05,1.99999999684976
3.99803857142944,3.8297591513866,75.1279466340915,1.72356812589972,22.9960771362021,1.41266536272614e-05,1.99999999525294
4.01490793249032,3.77067889814081,75.5116384417799,1.7235694889924,23.0298158582317,1.13360936302522e-05,1.99999999386682
4.03177729355121,3.71151202877002,75.8958927707081,1.72357058355326,23.0635545802408,9.08917544966782e-06,1.99999999284944
4.04864665461209,3.6522585432742,76.2807096208763,1.72357146130648,23.0972933022366,7.27427003589207e-06,1.99999999229679
4.06551601567298,3.59291844165325,76.6660889922854,1.72357216354616,23.1310320242272,5.80442159771201e-06,1.99999999224418
4.08238537673386,3.5334917239071,77.0520308849361,1.72357272343106,23.1647707462212,4.612093156491e-06,1.99999999267224
4.09925473779474,3.47397839003567,77.4385352988293,1.72357316778231,23.1985094682259,3.64483884908184e-06,1.99999999351603
4.11612409885563,3.41437844003887,77.8256022339656,1.72357351847441,23.2322481902477,2.861783301735e-06,1.99999999467616
4.13299345991651,3.35469187391667,78.2132316903458,1.72357379349721,23.2659869122909,2.23079827895245e-06,1.99999999603079
4.1498628209774,3.29491869166902,78.6014236679705,1.72357400775628,23.2997256343577,1.72627630175838e-06,1.9999999974476
4.16673218203828,3.23505889329592,78.9901781668399,1.72357417366866,23.3334643564479,1.32741002919563e-06,1.9999999987951
4.18360154309916,3.17511247879739,79.3794951869542,1.72357430160214,23.3672030785595,1.01689490501264e-06,1.99999999995273
4.20047090416005,3.11507944817346,79.7693747283133,1.72357440019816,23.4009418006883,7.79980888483895e-07,2.0000000008192
4.21734026522093,3.05495980142422,80.1598167909169,1.72357447661079,23.4346805228286,6.03807014100856e-07,2.00000000131895
4.23420962628181,2.99475353854973,80.5508213747646,1.72357453668826,23.4684192449739,4.76960059486321e-07,2.00000000140651
4.2510789873427,2.93446065955011,80.9423884798561,1.72357458511719,23.5021579671172,3.89205744319012e-07,2.00000000106865
4.26794834840358,2.87408116442545,81.3345181061904,1.72357462554532,23.5358966892512,3.31347635308432e-07,2.00000000032438
4.28481770946447,2.81361505317586,81.7272102537671,1.72357466069365,23.5696354113696,2.95175293332986e-07,1.99999999922309
4.30168707052535,2.75306232580145,82.1204649225854,1.72357469246551,23.603374133467,2.73469168746234e-07,1.99999999784067
4.31855643158623,2.69242298230229,82.5142821126449,1.72357472205712,23.6371128555393,2.60035329567264e-07,1.99999999627429
4.33542579264712,2.63169702267847,82.9086618239449,1.72357475007137,23.6708515775844,2.49748294801787e-07,1.99999999463583
4.352295153708,2.57088444693003,83.3036040564852,1.72357477663474,23.7045902996021,2.38585041490163e-07,1.99999999304451
4.36916451476888,2.50998525505702,83.6991088102654,1.72357480151593,23.7383290215942,2.23637659247643e-07,1.99999999161894
4.38603387582977,2.44899944705943,84.0951760852855,1.72357482424331,23.7720677435644,2.03096140050319e-07,1.99999999046918
4.40290323689065,2.38792702293726,84.4918058815457,1.72357484421797,23.8058064655182,1.76196413827794e-07,1.99999998968902
4.41977259795153,2.32676798269048,84.888998199046,1.72357486081866,23.8395451874625,1.4313197205039e-07,1.99999998934899
4.43664195901242,2.26552232631902,85.2867530377871,1.72357487349497,23.8732839094052,1.04930261944643e-07,1.99999998949045
4.4535113200733,2.20419005382282,85.6850703977693,1.72357488184528,23.9070226313543,6.32974832363054e-08,1.99999999012115
4.47038068113419,2.1427711652018,86.0839502789934,1.72357488567667,23.940761353318,2.04374774044196e-08,1.99999999121246
4.48725004219507,2.08126566045588,86.4833926814599,1.72357488504449,23.9745000753036,-2.11479336660047e-08,1.99999999269865
4.50411940325595,2.01967353958498,86.8833976051695,1.72357488027028,24.0082387973168,-5.88685270221844e-08,1.99999999447836
4.52098876431684,1.95799480258904,87.2839650501228,1.72357487193757,24.0419775193617,-9.02556588197091e-08,1.99999999641835
4.53785812537772,1.89622944946798,87.6850950163205,1.72357486086629,24.0757162414395,-1.1316263482222e-07,1.9999999983597
4.5547274864386,1.83437748022179,88.0867875037627,1.72357484806727,24.1094549635489,-1.25945358529236e-07,2.00000000012619
4.57159684749949,1.77243889485045,88.4890425124497,1.72357483467972,24.1431936856853,-1.27613433236719e-07,2.00000000153481
4.58846620856037,1.710413693354,88.8918600423816,1.72357482189526,24.1769324078412,-1.17942574515561e-07,2.00000000240824
4.60533556962126,1.64830187573249,89.295240093558,1.72357481087309,24.2106711300062,-9.75402609545107e-08,2.00000000258854
4.62220493068214,1.58610344198601,89.6991826659784,1.72357480265172,24.2444098521675,-6.78580135562496e-08,2.00000000195184
4.63907429174302,1.52381839211468,90.103687759642,1.72357479806305,24.2781485743106,-3.11455478980566e-08,2.00000000042307
4.65594365280391,1.46144672611867,90.5087553745481,1.72357479765511,24.3118872964202,9.65571192777812e-09,1.99999999798997
4.67281301386479,1.39898844399814,90.9143855106953,1.72357480162992,24.3456260184815,5.10796324944695e-08,1.99999999471525
4.68968237492567,1.33644354575327,91.3205781680825,1.72357480980249,24.3793647404815,8.93597309776029e-08,1.99999999074577
4.70655173598656,1.27381203138426,91.7273333467085,1.7235748215867,24.4131034624102,1.2070432503814e-07,1.99999998631707
4.72342109704744,1.21109390089127,92.1346510465721,1.72357483601273,24.4468421842626,1.4161209221471e-07,1.99999998175179
4.74029045810833,1.14828915427445,92.5425312676723,1.72357485177945,24.4805809060395,1.49213457581072e-07,1.99999997745008
4.75715981916921,1.08539779153393,92.9509740100085,1.7235748673432,24.5143196277494,1.41618636436602e-07,1.99999997386976
4.77402918023009,1.02241981266976,93.3599792735803,1.72357488104239,24.5480583494083,1.18248175628924e-07,1.99999997149395
4.79089854129098,0.959355217681935,93.7695470583878,1.72357489125417,24.5817970710405,8.0116462758263e-08,1.99999997078358
4.80776790235186,0.896204006570386,94.1796773644317,1.72357489657614,24.6155357926776,3.00329069828577e-08,1.99999997211183
4.82463726341274,0.832966179334968,94.5903701917131,1.72357489602198,24.6492745143558,-2.73206615661741e-08,1.99999997567738
4.84150662447363,0.769641735975486,95.0016255402337,1.72357488921518,24.6830132361127,-8.54843746438941e-08,1.99999998139295
4.85837598553451,0.706230676491687,95.4134434099955,1.72357487655942,24.7167519579808,-1.36541430980372e-07,1.99999998874548
4.87524534659539,0.642733000883329,95.8258238010005,1.72357485935816,24.7504906799796,-1.71728193808242e-07,1.99999999662377
4.89211470765628,0.579148709150207,96.2387667132504,1.72357483984893,24.7842294021028,-1.82403272472045e-07,2.00000000310919
4.90898406871716,0.51547780129225,96.652272146746,1.72357482110996,24.8179681243037,-1.61453692376932e-07,2.00000000522488
4.92585342977805,0.451720277309624,97.0663401014862,1.72357480678799,24.851706846474,-1.05224761329865e-07,1.99999999863807
4.94272279083893,0.38787613720287,97.4809705774674,1.72357480058683,24.8854455684188,-1.60691353025021e-08,1.99999997731039
4.95959215189981,0.323945380973106,97.8961635746813,1.72357480544521,24.9191842898238,9.43801271980462e-08,1.99999993309012
4.9764615129607,0.259928008622234,98.3119190931143,1.72357482232129,24.9529230102163,2.01098055626853e-07,1.99999985524034
4.99333087402158,0.195824020153271,98.7282371327438,1.72357484848828,24.9866617289169,2.60593267724967e-07,1.9999997298963
5.01020023508246,0.131633415570674,99.1451176935367,1.72357487523224,25.0204004449816,2.04735484928176e-07,1.999999539445
5.02706959614335,0.0673561948807922,99.5625607754453,1.72357488482806,25.0541391571327,-6.66607827605396e-08,1.99999926181977
5.04393895720423,0.00299235809240435,99.9805663784037,1.72357484665382,25.0878778636771,-6.94653470116479e-07,1.99999886970166


==> Bicycle/case1/results/figs/KB_c1_pos.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'KB_c1_pos.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{425.95498657bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.97998616)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{KB_c1_pos.pdf}}%
  \end{picture}%
\endgroup%


==> Bicycle/case1/results/figs/KB_c1_st_ctr.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'KB_c1_st_ctr.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{716.35699463bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.98474924)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{KB_c1_st_ctr.pdf}}%
  \end{picture}%
\endgroup%


==> Bicycle/case1/results/st_ctr.csv <==
t,x,y,psi,ux,sa,ax
0.0,-0.0,-0.0,1.5707963267948966,15.0,-0.3099446296009404,1.9999996638458042
0.045725119519073765,0.10405138958016352,0.6800534578441552,1.5209590600581961,15.091450231442597,-0.21103793874525512,1.9999999436035634
0.1489106757557117,0.34118331520966955,2.2298841583442317,1.4600842325306933,15.297821341752934,-0.08589886977303762,1.9999999660911647
0.2991064577659559,0.692105758729601,4.523420038815728,1.4296785605788804,15.598212899637517,-0.022414648817073796,1.999999973360314
0.4815964807937534,1.1276640311820958,7.370112338461259,1.4209854566264868,15.963192942531784,-0.004221250866917179,1.9999999757117504
0.6785149395142571,1.6089591882612633,10.515729293314342,1.4192856050522467,16.357029853949996,-0.0006631673342769245,1.9999999752476414
0.8705856725935566,2.0897059562652105,13.657761601749508,1.4190218639907917,16.74117131618648,-0.00011110896875927497,1.9999999720693862
1.0390081852997464,2.520444805919279,16.472955916198043,1.4189749729131973,17.07801633540822,-1.2963032088890089e-5,1.9999999646475888
1.1673000622028278,2.8543073169946656,18.654991925922122,1.4189754019833152,17.334600084675515,-1.3874800807438939e-5,1.9999999468654905
1.2429351574647964,3.0534703603639914,19.956668394039298,1.4189666088174049,17.4858702686832,4.498782833568778e-6,1.9999998790137683
1.261110802969821,3.101588539258286,20.271155860333792,1.4189698576849552,17.522221557397682,-2.3208489264658475e-6,1.999999552545234
1.3068359224888948,3.2230830623736706,21.065211453766445,1.418969444969368,17.61367178631929,-1.4552754694320509e-6,1.9999999247037061
1.4100214787255327,3.4995775283490502,22.872305077067413,1.4189689908071197,17.820042895877943,-5.039003895772904e-7,1.9999999544070821
1.5602172607357767,3.907795786980407,25.540310066012626,1.4189688006151526,18.120434451638577,-1.0437346106221524e-7,1.999999963788164
1.7427072837635746,4.412969165464949,28.84198771108091,1.4189687583486428,18.485414493316288,-1.4980429789533525e-8,1.9999999665058499
1.9396257424840782,4.969383584660658,32.478563066320056,1.4189687524259083,18.8792514024488,-4.0406627563944606e-10,1.99999996527565
2.1316964755633774,5.523400255964865,36.09946740765903,1.418968752996093,19.26339286297149,2.0666567831817086e-10,1.9999999600814073
2.3001189882695674,6.018387893629787,39.33457384339528,1.4189687534440734,19.600237879544444,1.51401386553714e-9,1.99999994855149
2.428410865172649,6.401190349748256,41.83646801762266,1.418968753549851,19.85682162660304,-3.5330821249157494e-9,1.9999999214981743
2.5040459604346172,6.6292061968612535,43.32671840575976,1.418968751371819,20.008091807522053,-3.4410238481333372e-9,1.999999819550363
2.522221605939642,6.684257892666978,43.686521514303,1.4189687512763602,20.04444309507321,-0.14788602054174835,1.9999993307621982
2.567946725458716,6.820418815622747,44.594305200328286,1.4208538874437593,20.135893318963934,0.06632577625127556,1.9999998867705855
2.6711322816953538,7.1487048497896035,46.65397838045964,1.4120992327945863,20.34226442697634,-0.06621080122976723,1.9999999304215386
2.821328063705598,7.494154036372407,49.70393186812852,1.4719584059172386,20.642655978353105,0.2221320212376194,1.9999999434830762
3.0038180867333955,7.045898666676175,53.485627585178705,1.692603606929763,21.00763601731864,0.10005939225416485,1.9999999460334152
3.200736545453899,6.404576775260744,57.597589161827194,1.7105226119700907,21.401472921317506,0.0028637265325882023,1.9999999417276986
3.3928072785331986,5.79163895490843,61.7108815302932,1.7282538508628826,21.785614377520645,-0.004684353647913348,1.9999999298195565
3.5612297912393887,5.2351053775630945,65.35684458123818,1.7126887579207926,22.122459387323094,0.01000591792835575,1.9999999050396662
3.68952166814247,4.8108775047227885,68.18726985906004,1.7292075628779033,22.3790431280593,-0.01278804018106213,1.9999998487489452
3.7651567634044385,4.5554088878443055,69.86084949225507,1.7135751265912011,22.53031330006335,0.01232954916631585,1.9999996422854132
3.7833324089094633,4.494756629801156,70.26832862381659,1.7210490932926534,22.56666458406982,-0.00044277955397965075,1.9999986643934713
3.829057528428537,4.34020228784092,71.29066628140946,1.7209536704772637,22.658114791896423,-0.00024304070089037252,1.9999997695894298
3.932243084665175,3.989130540188052,73.61291657770727,1.7208673809617652,22.86448589787045,-6.241905585628741e-5,1.9999998517198228
4.082438866675419,3.4724256014526853,77.03078827812422,1.7208414680680777,23.164877428118128,-8.177210600561905e-6,1.9999998694298653
4.264928889703216,2.8355465707246874,81.24358100669876,1.7208380301771435,23.529857466884984,-9.80326554650688e-7,1.999999858705286
4.461847348423721,2.137145233067793,85.86332813100147,1.7208374281985428,23.923694329321677,2.803009915828428e-7,1.9999998156033882
4.653918081503019,1.4447690103263002,90.44322064814989,1.7208377492849414,24.30783578567412,-3.9166592107719285e-7,1.9999997031666052
4.8223405942092095,0.828564212075503,94.51925857617972,1.7208373436983335,24.64468068432195,4.571868465723915e-7,1.9999993658825002
4.950632471112291,0.3534946710771584,97.66172269875283,1.7208378096042223,24.901264393600012,-5.189994093111008e-7,1.999997815342651
5.026267566374259,0.07110956638072957,99.52962831269572,1.7208373285176037,25.05253378457832,4.876959774069504e-7,1.999974833045946
5.044443211879284,0.0029955690406605856,99.98018507320329,1.7208375726690952,25.088884506091144,NaN,NaN


==> Bicycle/case1/results/st_ctr_poly.csv <==
t,x,y,psi,ux,sa,ax
0.0,0.0,0.0,1.5707963267948966,15.0,-0.3099446296009404,1.9999996638458042
0.017042037877970553,0.03870662000879119,0.2529769895575098,1.5499220642483582,15.0340840713822,-0.2689085402616363,1.9999998317831462
0.03408407575594111,0.07750116078325535,0.5065281464622603,1.5318656675723858,15.068168144786474,-0.2329601051965997,1.999999915764538
0.05112611363391166,0.11638359467414008,0.7606534758908541,1.5162565474612266,15.102252219404665,-0.20153709477176945,1.9999999512106257
0.06816815151188221,0.1553539024716251,1.01535298143433,1.5027708855763924,15.136336294673983,-0.1741280239447705,1.9999999615771533
0.08521018938985277,0.19441207143836786,1.2706266654684788,1.4911261145731112,15.170420370219986,-0.1502691417732664,1.9999999615071888
0.10225222726782332,0.2335580936919846,1.5264745294582933,1.481075983768053,15.20450444580985,-0.12954140800309027,1.9999999593482842
0.11929426514579389,0.2727919648906305,1.7828965742052605,1.472406157636503,15.238588521314174,-0.1115674849048841,1.9999999591296347
0.13633630302376443,0.31211368317971616,2.0398928000454517,1.4649302980624557,15.272672596676452,-0.09600876903790881,1.9999999620843325
0.153378340901735,0.3515232483618859,2.297463207005528,1.4584865848187265,15.306756671888873,-0.08256248434916033,1.9999999677923785
0.17042037877970553,0.3910206612562387,2.5556077949231,1.4529346321307062,15.340840746973697,-0.07095885495879964,1.999999975011439
0.1874624166576761,0.4306059232163663,2.8143265635371724,1.448152762381202,15.374924821969145,-0.06095837313299645,1.9999999822541823
0.20450445453564664,0.47027903578014446,3.073619512553791,1.4440356010496154,15.409008896919156,-0.052349175296459355,1.9999999881636272
0.2215464924136172,0.5100400004273367,3.333486641691378,1.4404919598507706,15.44309297186623,-0.04494453648299996,1.9999999917309232
0.23858853029158777,0.5498888184239786,3.593927950709765,1.437442977751771,15.477177046846855,-0.038580491357311675,1.9999999923937748
0.2556305681695583,0.5898254907351974,3.8549434394263553,1.434820492103623,15.511261121888849,-0.0331135878585624,1.9999999900478085
0.27267260604752885,0.6298500179905897,4.116533107722414,1.4325656145327221,15.545345197010366,-0.028418777610255127,1.9999999849980252
0.28971464392549945,0.6699624004885681,4.378696955542036,1.4306274884999415,15.5794292722199,-0.024387445504933866,1.999999977872586
0.30675668180347,0.710162638228167,4.64143498288597,1.4289622075567514,15.61351334751717,-0.020925579300550657,1.9999999695170152
0.3237987196814405,0.7504507309586919,4.904747189802164,1.4275318753128188,15.6475974228946,-0.017952078651497807,1.9999999608829762
0.34084075755941107,0.7908266782393112,5.1686335763743685,1.4263037899824702,15.681681498338971,-0.015397201735292515,1.9999999529224064
0.35788279543738166,0.8312904795022511,5.433094142710198,1.4252497381028553,15.715765573833282,-0.013201146519516411,1.9999999464948242
0.3749248333153522,0.8718421341146176,5.698128888929373,1.4243453836189435,15.749849649358568,-0.011312762736701287,1.999999942293005
0.39196687119332274,0.9124816414351187,5.963737815153031,1.4235697400142857,15.78393372489552,-0.009688389791254701,1.999999940790004
0.4090089090712933,0.953209000863022,6.229920921494463,1.4229047145361857,15.818017800425984,-0.008290815106076129,1.9999999422086343
0.4260509469492639,0.9940242118776402,6.496678208051677,1.4223347148241343,15.852101875934071,-0.007088346821064227,1.9999999465129519
0.4430929848272344,1.034927274067428,6.764009674901936,1.421846309405481,15.886185951407123,-0.006053994275102242,1.999999953420061
0.46013502270520495,1.0759181871484644,7.031915322098296,1.421427934576944,15.920270026836175,-0.005164749331167342,1.9999999624295868
0.47717706058317555,1.1169969509726652,7.300395149668083,1.4210696411491635,15.954354102216287,-0.004400961334786177,1.9999999728674611
0.4942190984611461,1.1581635655265057,7.5694491576131755,1.4207628753985424,15.988438177546492,-0.003745798322988869,1.999999983940233
0.5112611363391166,1.1994180309214106,7.839077345911871,1.420500289350717,16.02252225282959,-0.003184787018040246,1.9999999947958529
0.5283031742170872,1.240760347377205,8.109279714522016,1.4202755762175059,16.056606328071602,-0.0027054241413895256,2.0000000045868243
0.5453452120950577,1.2821905152001987,8.3800562633852,1.4200833274287863,16.090690403281183,-0.0022968516623182804,2.00000001253182
0.5623872499730282,1.3237085347575759,8.651406992431626,1.4199189082467594,16.124774478468893,-0.0019495887465217638,2.0000000179720474
0.5794292878509989,1.365314406449763,8.923331901585307,1.4197783494271623,16.15885855364634,-0.0016553133861706571,2.0000000204191566
0.5964713257289694,1.4070081306824154,9.195830990769396,1.4196582528045705,16.192942628825364,-0.0014066869687098683,2.0000000195919796
0.61351336360694,1.44878970783957,9.468904259911287,1.4195557090315263,16.22702670401726,-0.0011972153705971337,2.0000000154399853
0.6305554014849105,1.490659138259333,9.742551708947161,1.4194682259984037,16.261110779232013,-0.001021140538209284,2.0000000081520963
0.647597439362881,1.5326164222133045,10.0167733378259,1.4193936667070592,16.295194854477675,-0.0008733569350859026,1.9999999981501515
0.6646394772408516,1.5746615598907117,10.291569146512034,1.419330195571091,16.32927892975986,-0.0007493476863811875,1.9999999860671511
0.6816815151188221,1.6167945513879658,10.566939134987736,1.4192762322732522,16.36336300508144,-0.0006451357316940721,1.999999972711113
0.6987235529967928,1.6590153967040762,10.842883303253638,1.419230412430921,16.397447080442312,-0.0005572458001849209,1.999999959016154
0.7157655908747633,1.7013240957421116,11.119401651328525,1.4191915544079288,16.431531155839476,-0.00048267354090457144,1.9999999459830846
0.7328076287527339,1.7437206483165677,11.39649417924796,1.4191586316699651,16.4656152312672,-0.0004188586703983475,1.9999999346124753
0.7498496666307044,1.7862050541662438,11.674160887061756,1.4191307501158552,16.499699306717357,-0.00036365953274439055,1.9999999258336691
0.7668917045086749,1.8287773129719747,11.95240177483066,1.4191071298326017,16.533783382179944,-0.00031532699808227855,1.9999999204337167
0.7839337423866455,1.8714374243782799,12.231216842622167,1.4190870907227708,16.567867457643676,-0.00027247614822510093,1.999999918990474
0.800975780264616,1.914185388017819,12.51060609050597,1.419070041443124,16.6019515330968,-0.00023405470596560063,1.9999999218143572
0.8180178181425866,1.9570212035373,12.790569518548931,1.4190554710777565,16.63603560852775,-0.00019930765202591115,1.9999999289031598
0.8350598560205572,1.9999448706233922,13.071107126810297,1.419042942952036,16.670119683926067,-0.0001677379340998442,1.9999999399142352
0.8521018938985278,2.042956389027071,13.352218915336998,1.4190320899797144,16.704203759283047,-0.0001390635999383558,1.9999999541579032
0.8691439317764983,2.0860557585847976,13.633904884159685,1.419022610929337,16.73828783459245,-0.0001131720747716502,1.9999999706153047
0.8861859696544688,2.1292429792349603,13.916165033289637,1.419014267001919,16.77237190985107,-9.007264638665694e-5,1.9999999879830694
0.9032280075324394,2.17251805102812,14.198999362716831,1.4190068781343355,16.806455985059074,-6.984851272615637e-5,2.0000000047459503
0.9202700454104099,2.2158809741297474,14.482407872409466,1.4190003184864939,16.84054006022015,-5.260998078597076e-5,2.0000000192771337
0.9373120832883804,2.259331748814464,14.766390562315067,1.4189945106396396,16.874624135341428,-3.845057569983245e-5,2.00000002996415
0.9543541211663511,2.302870375451115,15.050947432363387,1.4189894181325204,16.90870821043307,-2.7407919057889824e-5,2.0000000353561447
0.9713961590443216,2.3464968544785023,15.336078482470993,1.4189850360962422,16.942792285507526,-1.9431259544657258e-5,2.0000000343258044
0.9884381969222922,2.3902111863721722,15.621783712547646,1.4189813799218527,16.976876360578633,-1.4357480746093982e-5,2.0000000262363327
1.0054802348002627,2.4340133716033585,15.908063122504068,1.4189784721115934,17.01096043566025,-1.1897264303094022e-5,2.000000011100562
1.0225222726782333,2.477903410592009,16.194916712260948,1.418976327729847,17.045044510764807,-1.1632845321075633e-5,1.999999989715618
1.0395643105562038,2.521881303656747,16.48234448175838,1.4189749391875188,17.079128585901486,-1.3028454922142174e-5,1.9999999637522865
1.0566063484341743,2.5659470509658115,16.770346430965247,1.4189742614685927,17.11321266107453,-1.545409588821841e-5,1.9999999357737037
1.0736483863121449,2.6101006524941233,17.05892255988733,1.4189741993441631,17.14729673628136,-1.8222735330672545e-5,1.9999999091527378
1.0906904241901154,2.654342107993202,17.34807286857303,1.4189745986221365,17.181380811511026,-2.0640317074635477e-5,1.9999998878518555
1.107732462068086,2.698671416982074,17.63779735711512,1.4189752440542902,17.215464886743014,-2.2067189804771988e-5,1.9999998760230284
1.1247744999460565,2.7430885787691546,17.92809602564652,1.4189758671711443,17.249548961946665,-2.1988608823879522e-5,1.9999998773784877
1.1418165378240273,2.787593592516979,18.21896887432809,1.4189761680435649,17.283633037081593,-2.009089336684865e-5,1.999999894275816
1.1588585757019978,2.8321864573637328,18.51041590332543,1.4189758557826964,17.317717112099285,-1.6338601630254894e-5,1.9999999264529063
1.1759006135799683,2.8768671726179127,18.802437112772026,1.4189747134912625,17.35180118694657,-1.1046715862673671e-5,1.999999969339779
1.1929426514579389,2.921635738044868,19.095032502714822,1.4189726943739063,17.38588526157118,-4.94030385291612e-6,2.000000011865018
1.2099846893359094,2.966492154266753,19.388202073038354,1.4189700568066534,17.419969335930098,8.075652069690673e-7,2.00000003366473
1.22702672721388,3.011436423300312,19.68194582336267,1.4189675473602341,17.454053410001322,4.570729379518914e-6,2.0000000015913644
1.2440687650918505,3.056468549260126,19.976263752909936,1.418966642073387,17.488137483799683,4.310777600419365e-6,1.999999865408435
1.261110802969821,3.101588539258286,20.271155860333792,1.4189698576849552,17.522221557397682,-2.3208489264658475e-6,1.999999552545234
1.261110802969821,3.101588539258286,20.271155860333792,1.4189698576849552,17.522221557397682,-2.3208489264658475e-6,1.999999552545234
1.2781528408477916,3.146796376312492,20.566622148831662,1.4189696812606996,17.55630562733069,0.00922502055922022,1.9999997789909845
1.295194878725762,3.1920920657080267,20.862662617328674,1.4189695326984502,17.59038969995369,0.005382281623860723,1.9999998894461488
1.3122369166037327,3.2374756074930318,21.15927726585011,1.418969407646198,17.624473774191493,-0.0026160566658252624,1.99999993395909
1.3292789544817032,3.282947001696374,21.456466094411876,1.4189693024163923,17.65855784929519,-0.00972305526741979,1.999999945391879
1.3463209923596737,3.328506248333368,21.75422910302303,1.4189692138898244,17.69264192476656,-0.013585123391064427,1.9999999439990148
1.3633630302376443,3.3741533474102336,22.052566291687764,1.418969139432006,17.726726000295685,-0.01362567644355765,1.9999999410766534
1.3804050681156148,3.419888298927531,22.351477660407134,1.4189690768206973,17.760810075710346,-0.010345830999577506,1.999999941822304
1.3974471059935856,3.465711102882683,22.650963209180155,1.418969024183309,17.794894150935292,-0.00480579783914996,1.999999947530036
1.414489143871556,3.5116217592718044,22.95102293800475,1.4189689799430598,17.82897822596012,0.0017451978619241824,1.999999957232467
1.4315311817495266,3.557620268090943,23.25165684687849,1.4189689427728365,17.863062300814455,0.008118769589123808,1.9999999688879058
1.4485732196274972,3.603706629336847,23.552864935799022,1.4189689115558135,17.897146375549163,0.013341713148113277,1.9999999801990473
1.4656152575054677,3.649880843007389,23.854647204764373,1.4189688853519842,17.931230450222746,0.016736252632625258,1.99999998913864
1.4826572953834383,3.6961429091017166,24.157003653773163,1.4189688633698192,17.965314524891802,0.01794456209205794,1.999999994247283
1.4996993332614088,3.7424928276201865,24.459934282824584,1.4189688449423725,17.999398599604923,0.0169131552360365,1.9999999947592602
1.5167413711393793,3.7889305985642157,24.763439091918514,1.418968829507208,18.03348267439921,0.013850201654638194,1.9999999906037076
1.5337834090173499,3.835456221935995,25.067518081055354,1.4189688165895933,18.067566749298834,0.009166531301407472,1.9999999823206949
1.5508254468953204,3.8820696977382116,25.37217125023595,1.4189688057884777,18.101650824315126,0.003409019313730057,1.9999999709247325
1.567867484773291,3.928771025973738,25.67739859946153,1.4189687967648195,18.135734899447737,-0.0028068094363669976,1.9999999577419598
1.5849095226512615,3.9755602066453646,25.983200128733532,1.4189687892318885,18.169818974686596,-0.008859762426330532,1.999999944241554
1.601951560529232,4.022437239755542,26.289575838053487,1.4189687829472053,18.203903050014066,-0.014177803470727605,1.9999999318769515
1.6189935984072026,4.0694021253061985,26.596525727422918,1.41896877770585,18.23798712540753,-0.01828223599714145,1.99999992194808
1.6360356362851731,4.116454863298606,26.904049796843204,1.4189687733348844,18.272071200841673,-0.02081984839192678,1.999999915491961
1.6530776741631439,4.163595453733298,27.21214804631559,1.4189687696886828,18.306155276290767,-0.021582542943075003,1.9999999132058255
1.6701197120411144,4.210823896610037,27.52082047584097,1.4189687666450095,18.340239351730567,-0.02051473206979119,1.999999915404097
1.687161749919085,4.25814019192788,27.83006708542007,1.4189687641016864,18.37432342713992,-0.01770940117540791,1.9999999220083704
1.7042037877970555,4.305544339685214,28.13988787505319,1.4189687619737297,18.40840750250183,-0.013394216659915666,1.9999999325676656
1.721245825675026,4.353036339879902,28.450282844740403,1.4189687601908947,18.44249157780437,-0.00790941044863908,1.9999999463048936
1.7382878635529966,4.400616192509411,28.761251994481462,1.418968758695499,18.476575653040886,-0.0016794089023904623,1.9999999621844002
1.7553299014309671,4.448283897570974,29.072795324275894,1.418968757440523,18.51065972821008,0.0048196957602491385,1.9999999789948648
1.7723719393089377,4.496039455061751,29.384912834122982,1.4189687563879017,18.544743803315598,0.011094699308077076,1.9999999954414613
1.7894139771869082,4.543882864979002,29.69760452402192,1.4189687555070083,18.578827878365477,0.01666978440716844,2.0000000102411764
1.8064560150648787,4.59181412732023,30.01087039397176,1.4189687547732883,18.612911953371224,0.0211190124502221,2.000000022215378
1.8234980529428493,4.639833242083324,30.324710443971572,1.4189687541670422,18.646996028346894,0.024095050189059428,2.000000030374196
1.8405400908208198,4.6879402092666425,30.639124674020415,1.4189687536723417,18.681080103307938,0.025352622986673158,2.000000033987909
1.8575821286987904,4.736135028869111,30.954113084117512,1.4189687532760882,18.715164178270175,0.02476548227363431,2.000000032641343
1.874624166576761,4.784417700890239,31.2696756742622,1.418968752967199,18.74924825324866,0.022336006329834405,2.000000026268191
1.8916662044547317,4.832788225330121,31.585812444453975,1.4189687527359278,18.78333232825668,0.0181969107485056,2.0000000151632675
1.9087082423327022,4.881246602189399,31.9025233946926,1.4189687525733252,18.81741640330501,0.01260491780726473,1.999999999971717
1.9257502802106727,4.92979283146918,32.21980852497806,1.4189687524708274,18.851500478401135,0.00592661240260347,1.9999999816554128
1.9427923180886433,4.978426913170931,32.537667835310586,1.4189687524199799,18.885584553548878,-0.001382913868158726,1.9999999614378705
1.9598343559666138,5.027148847296323,32.856101325690595,1.418968752412284,18.9196686287481,-0.008807669537898641,1.9999999407301174
1.9768763938445844,5.075958633847092,33.17510899611876,1.4189687524391636,18.95375270399476,-0.01580332535859042,1.9999999210410058
1.993918431722555,5.124856272824863,33.49469084659599,1.4189687524920394,18.98783677928119,-0.021833135985414504,1.9999999038764256
2.0109604696005254,5.173841764230955,33.81484687712317,1.4189687525624834,19.021920854596434,-0.026405370361764203,1.9999998906326313
2.028002507478496,5.222915108066253,34.13557708770144,1.418968752642459,19.056004929927102,-0.02911019952308983,1.9999998824896703
2.0450445453564665,5.272076304331027,34.456881478331816,1.4189687527245973,19.09008900525803,-0.02965385506162036,1.9999998803112549
2.062086583234437,5.321325353024843,34.77876004901532,1.418968752802512,19.12417308057338,-0.02788781099791638,1.999999884557782
2.0791286211124076,5.370662254146484,35.10121279975286,1.4189687528710988,19.158257155857616,-0.023830766356893338,1.9999998952191114
2.096170658990378,5.420087007693942,35.424239730545125,1.4189687529268127,19.19234123109655,-0.017681325413374648,1.9999999117734875
2.1132126968683487,5.46959961366447,35.747840841392616,1.4189687529678874,19.226425306278408,-0.009819497423348702,1.9999999331783695
2.130254734746319,5.519200072054699,36.07201613229542,1.4189687529944581,19.26050938139467,-0.0007954777598750399,1.9999999578979375
2.1472967726242898,5.568888382860859,36.39676560325341,1.4189687530085868,19.294593456440875,0.008695362205027776,1.9999999839707776
2.1643388105022603,5.618664546079049,36.72208925426594,1.4189687530141346,19.328677531417057,0.017851748321214604,2.0000000091194012
2.181380848380231,5.66852856170563,37.04798708533208,1.4189687530164976,19.36276160632801,0.025819765567164237,2.0000000309011545
2.1984228862582014,5.718480429737646,37.37445909645041,1.4189687530221673,19.396845681183073,0.03175893243684249,2.000000046897287
2.215464924136172,5.7685201501733765,37.7015052876192,1.4189687530381394,19.43092975599571,0.03491884422040746,2.0000000549338606
2.2325069620141424,5.818647723012875,38.02912565883639,1.4189687530711583,19.465013830782517,0.03472289855260187,2.0000000533243494
2.249548999892113,5.86886314825858,38.35732021009962,1.4189687531268405,19.499097905561918,0.03085418783540773,2.0000000411195504
2.2665910377700835,5.9191664259159005,38.686088941406304,1.4189687532087059,19.53318198035244,0.023337018578928802,2.0000000183454594
2.2836330756480545,5.96955755599377,39.01543185275375,1.4189687533171802,19.567266055170624,0.012605687278548428,1.9999999862042184
2.300675113526025,6.0200365385051064,39.345348944139246,1.4189687534486533,19.601350130028774,-0.00044990391076746663,1.9999999472070529
2.3177171514039956,6.070603373467114,39.67584021556011,1.4189687535946947,19.63543420493242,-0.014474480798566546,1.999999905201105
2.334759189281966,6.121258060901343,40.00690566701373,1.4189687537415614,19.669518279877856,-0.02768867760053388,1.999999865244496
2.3518012271599367,6.1720006008334645,40.33854529849774,1.418968753870177,19.703602354849984,-0.03799931627552429,1.9999998332754503
2.368843265037907,6.222830993292598,40.670759110009854,1.4189687539567637,19.73768642982048,-0.043199647597729804,1.9999998155121061
2.3858853029158777,6.273749238310114,41.0035471015479,1.4189687539743925,19.77177050474694,-0.04128379383663217,1.9999998175095812
2.4029273407938483,6.324755335917785,41.336909273109704,1.4189687538957232,19.805854579573143,-0.030903186289342646,1.9999998427899062
2.419969378671819,6.375849286145039,41.67084562469261,1.4189687536972648,19.83993865423092,-0.01199663068887481,1.9999998909486336
2.4370114165497894,6.42703108901533,42.00535615629339,1.4189687533655635,19.874022728644476,0.01337023023420606,1.9999999551292
2.45405345442776,6.478300744541183,42.340440867907375,1.4189687529057293,19.90810680273728,0.03991584496250367,2.0000000187423326
2.4710954923057304,6.529658252717921,42.676099759527816,1.418968752352834,19.942190876442766,0.057759100692942406,2.00000005129319
2.488137530183701,6.581103613515662,43.01233283114471,1.4189687517867302,19.97627494971933,0.050691032559890374,2.0000000031631013
2.5051795680616715,6.632636826869431,43.349140082743475,1.4189687513509464,20.010359022570803,-0.005953585821523286,1.9999997991760607
2.522221605939642,6.684257892666978,43.686521514303,1.4189687512763602,20.04444309507321,-0.14788602054174835,1.9999993307621982
2.522221605939642,6.684257892666978,43.686521514303,1.4189687512763602,20.04444309507321,-0.14788602054174835,1.9999993307621982
2.5392636438176126,6.746523075735818,44.02238785988929,1.41299770365734,20.07852716211718,0.011355423621164639,1.999999682846385
2.556305681695583,6.792470451240367,44.36168751441073,1.4166091405561339,20.112611233180182,0.06562533428838166,1.9999998421387948
2.5733477195735537,6.833286749122939,44.702314054075686,1.4228077368414709,20.146695306655527,0.06039038064228361,1.9999998966867907
2.590389757451524,6.875764536469941,45.043092723690656,1.4276431660455007,20.18077938142379,0.027344498722844467,1.9999999031058184
2.6074317953294948,6.9233968253070275,45.38350559400858,1.429340262501295,20.21486345673997,-0.012501441935307443,1.9999998951671294
2.6244738332074653,6.977279989090691,45.72347392169591,1.4276039289295217,20.24894753214052,-0.04625363834151051,1.9999998906131542
2.641515871085436,7.036849129674996,46.063189230439946,1.4230737143306462,20.2830316073677,-0.06702672366099004,1.9999998964703387
2.6585579089634064,7.100467914830337,46.40298549869284,1.4169054788570452,20.317115682308827,-0.0722321983431241,1.9999999131003812
2.675599946841377,7.1658929027876415,46.743245651054636,1.410459898428846,20.35119975694822,-0.062209256239488,1.9999999372039756
2.6926419847193475,7.230630481609991,47.08433630802174,1.4050797468756258,20.38528383133017,-0.03914864300152954,1.9999999639661459
2.709684022597318,7.292202774288982,47.426565454462484,1.401939931991035,20.419367905530812,-0.006265159951242276,1.9999999885090451
2.7267260604752885,7.348337192159978,47.77015834242123,1.40195615873655,20.453451979637798,0.032820915590107545,2.000000006796751
2.7437680983532595,7.397092756361988,48.1152475503819,1.4057398525813731,20.48753605373593,0.07452887304922312,2.000000016116745
2.76081013623123,7.436934846470027,48.46187368063947,1.4135886032758949,20.521620127898085,0.11562040298676557,2.0000000152447903
2.7778521741092006,7.466768673933697,48.80999369062006,1.4255028888833927,20.55570420217994,0.15338778942227788,2.0000000043833124
2.794894211987171,7.485940512400198,49.15949432454733,1.4412212162965785,20.589788276617806,0.18575154304312758,1.9999999849483903
2.8119362498651417,7.494214544217628,49.510208540471744,1.4602670723998419,20.623872351228744,0.2112883439940102,1.999999959266915
2.828978287743112,7.4917320992389715,49.86193321604402,1.4820022241620234,20.65795642601233,0.2292072080003583,1.9999999302332288
2.8460203256210828,7.47895906531377,50.21444676622107,1.505681940916085,20.69204050095342,0.23928908414017605,1.9999999009637288
2.8630623634990533,7.456626336396699,50.567525619030256,1.5305086425585954,20.72612457602562,0.2418026268432585,1.9999998744782526
2.880104401377024,7.425667330855156,50.92095877327847,1.5556813080412364,20.76020865119489,0.23740664886339236,1.9999998534286674
2.8971464392549944,7.387155856155455,51.27455990636696,1.5804387139860705,20.794292726423194,0.2270477462369042,1.9999998398877397
2.914188477132965,7.342246913483797,51.62817671285167,1.604095218193811,20.828376801671777,0.21185978080875542,1.9999998352051747
2.9312305150109355,7.292122423848327,51.98169733676474,1.6260683618872975,20.86246087690411,0.1930703009741979,1.999999839932428
2.948272552888906,7.237943312646445,52.3350539146746,1.6458980423985339,20.89654495208821,0.17191756704875333,1.9999998538136297
2.9653145907668765,7.180808909401691,52.688223373704055,1.6632574093245132,20.93062902719843,0.14958061434086198,1.9999998758365416
2.982356628644847,7.121724200211098,53.04122573093518,1.677955966602273,20.96471310221657,0.12712372475892664,1.9999999043348364
2.9993986665228176,7.061575109231656,53.39412021950177,1.68993562514484,20.998797177132463,0.10545577683655392,1.999999937131175
3.016440704400788,7.001111679107163,53.74699962389265,1.6992606502945051,21.032881251943945,0.08530419460552188,1.9999999717093553
3.0334827422787587,6.940938765429488,54.09998324425532,1.7061025900458233,21.066965326656355,0.06720260798429385,2.0000000054032934
3.0505247801567292,6.881513653974625,54.45320892848925,1.710721358425544,21.101049401281564,0.051490861479693194,2.0000000355905994
3.0675668180346998,6.823149848389,54.806824613344354,1.7134436882478583,21.135133475836806,0.03832565421957787,2.000000059879061
3.0846088559126703,6.766026157058926,55.16097980328024,1.7146401633485493,21.169217550343106,0.02769985284393684,2.0000000762752626
3.101650893790641,6.710200127911096,55.51581739019345,1.7147019969985533,21.203301624823705,0.01946837977970739,2.0000000833259515
3.1186929316686114,6.65562483569805,55.87146617996588,1.7140186451634927,21.237385699302333,0.013378533109705174,2.000000080224365
3.135734969546582,6.602168014754729,56.2280344448274,1.7129572352687645,21.271469773801662,0.009102630817306003,2.000000066875632
3.152777007424553,6.549632548104425,56.58560476544326,1.7118446578072049,21.305553848341752,0.006270981844843864,2.0000000439174723
3.1698190453025235,6.497777367979309,56.94423036512853,1.7109530141458889,21.339637922938795,0.004503359344025436,2.000000012694554
3.186861083180494,6.446337890136426,57.30393307234721,1.7104889439078779,21.373721997604108,0.0034373779199373777,1.9999999751871698
3.2039031210584645,6.3950451916291104,57.664702978360665,1.71058717398126,21.407806072343405,0.0027524467753714745,1.9999999338971455
3.220945158936435,6.343643245770528,58.02649978624682,1.7113084431993286,21.441890147156446,0.0021882746481371052,1.9999998916960477
3.2379871968144056,6.291903645734612,58.3892557772012,1.712641766699714,21.47597422203701,0.0015572304997093793,1.9999998516428474
3.255029234692376,6.239637376414977,58.75288025175122,1.7145108165644758,21.5100582969733,0.0007502062578985504,1.9999998167800466
3.2720712725703467,6.186703329637998,59.1172652389528,1.7167840152250435,21.544142371948567,-0.00026402526184628715,1.9999997899188586
3.2891133104483172,6.133013397437478,59.48229220748759,1.7192877699431923,21.578226446942175,-0.0014456226334377514,1.9999997734253885
3.3061553483262878,6.078534118678437,59.84783946052833,1.721822125109492,21.61231052193081,-0.002695997298495744,1.9999997690205733
3.3231973862042583,6.023284992702144,60.21378985298297,1.724177978791524,21.646394596889962,-0.0038746818008002,1.9999997776071923
3.340239424082229,5.967333706686766,60.58003843695349,1.7261549055732217,21.680478671795438,-0.004819515610024398,1.9999997991371614
3.3572814619601994,5.9107886479131615,60.94649962064766,1.7275785539115718,21.714562746625116,-0.005368697174093937,1.9999998325317339
3.37432349983817,5.853789184927234,61.31311341924649,1.7283165476551856,21.748646821360296,-0.005383082974517175,1.999999875665953
3.3913655377161405,5.796494299533687,61.67985038505732,1.7282918226786546,21.782730895987285,-0.004767010623933955,1.999999925426817
3.408407575594111,5.7390702314747415,62.04671483035146,1.7274923754445242,21.81681497049844,-0.0034858932410003944,1.999999977851842
3.4254496134720815,5.681677856376482,62.41374600129922,1.7259764953690433,21.85089904489293,-0.0015788862656379698,2.000000028351235
3.442491651350052,5.624460551918852,62.78101692705692,1.72387270179595,21.884983119177235,0.0008349246613040726,2.000000072012471
3.4595336892280226,5.567533314037225,63.14863075602321,1.721373813832166,21.919067193364825,0.003558115334723719,2.0000001039806836
3.476575727105993,5.510973861128961,63.516714503260616,1.7187248519280254,21.953151267475498,0.006325230788578622,2.000000119901947
3.4936177649839637,5.4548164065507825,63.88541027075745,1.7162048085500636,21.987235341533964,0.008822259049366095,2.0000001164090624
3.5106598028619342,5.3990486849875845,64.25486416728256,1.7141027362541728,22.021319415567902,0.010715101019140059,2.000000091620901
3.527701840739905,5.343612683383749,64.62521334874586,1.7126890895785631,22.05540348960519,0.011686104524814434,2.000000045616538
3.5447438786178753,5.288409348889686,64.99657182491916,1.712183827097303,22.089487563670836,0.011476816088352252,1.9999999808344495
3.561785916495846,5.233307321522248,65.3690159357792,1.712723436363476,22.123571637783222,0.009934027349689416,1.9999999023345871
3.578827954373817,5.178155464803469,65.74257069230218,1.7143297919842646,22.15765571195017,0.007054944509821936,1.999999817847458
3.5958699922517874,5.122798640361112,66.11719850395944,1.7168846003657334,22.191739786164845,0.003025878854325861,1.9999997375191119
3.612912030129758,5.067095789181902,66.49279218012423,1.720114128400678,22.225823860401988,-0.00175276543339271,1.9999996732442122
3.6299540680077285,5.010938939737818,66.86917449679294,1.723589962205987,22.25990793461457,-0.006664253155667951,1.9999996374610718
3.646996105885699,4.954271258392341,67.24610706514437,1.7267527006043752,22.29399200873162,-0.010907111009317707,1.99999964126262
3.6640381437636695,4.897101687170968,67.62331172619308,1.7289667610464918,22.32807608265756,-0.013573888136732075,1.999999691655601
3.68108018164164,4.8395130749833495,68.00050822783444,1.7296158677410478,22.362160156273834,-0.013792906973389842,1.9999997877769116
3.6981222195196106,4.781659997547266,68.37747251861703,1.7282503075602844,22.396244229443546,-0.010951553631955907,1.9999999158507602
3.715164257397581,4.72375167542169,68.75412061830622,1.7247986834734375,22.430328302020136,-0.00502263399941358,2.000000042643205
3.7322062952755517,4.666014535541823,69.13062370040831,1.719858672489457,22.464412373860895,0.002981441188714138,2.000000107141511
3.7492483331535222,4.608628016297592,69.50756074800648,1.7150832100197761,22.498496444846793,0.010398371993028666,2.0000000101547384
3.766290371031493,4.551626186342998,69.88611592319775,1.7136805798598957,22.532580514909924,0.012117528536369573,1.999999601498746
3.7833324089094633,4.494756629801156,70.26832862381659,1.7210490932926534,22.56666458406982,-0.00044277955397965075,1.9999986643934713
3.7833324089094633,4.494756629801156,70.26832862381659,1.7210490932926534,22.56666458406982,-0.00044277955397965075,1.9999986643934713
3.800374446787434,4.43722632846254,70.64887693348653,1.7210067651229692,22.600748642088153,-0.000354429039067687,1.9999992207237531
3.8174164846654044,4.37960920044229,71.02999957898113,1.7209728545730159,22.63483270799809,-0.00028334311810644463,1.9999995969385664
3.834458522543375,4.321905245729583,71.41169656045417,1.720945715720086,22.668916779050342,-0.0002263187621018458,1.9999998301491124
3.8515005604213455,4.264114464322162,71.79396787798193,1.7209240099599985,22.703000853101482,-0.000180691138529769,1.9999999542133187
3.868542598299316,4.206236856223174,72.17681353159001,1.720906653756193,22.737084928552687,-0.00014425614289953644,1.9999999991060096
3.8855846361772866,4.148272421438751,72.56023352127374,1.7208927740263225,22.771169004280196,-0.0001152019112007201,1.999999990568786
3.902626674055257,4.0902211599762905,72.94422784701277,1.7208816702657201,22.805253079561908,-9.204853704821247e-5,1.999999949991133
3.9196687119332276,4.032083071843267,73.32879650878169,1.7208727825863679,22.8393371540035,-7.359526151285914e-5,1.9999998944787656
3.936710749811198,3.973858157046451,73.7139395065568,1.7208656649245573,22.87342122746713,-5.887444655864836e-5,1.9999998370695315
3.9537527876891687,3.91554641559148,74.09965684032016,1.7208599627406203,22.90750530000473,-4.711168470249189e-5,1.999999787061288
3.9707948255671393,3.8571478474826804,74.48594851006158,1.720855394599959,22.941589371797683,-3.769143796902218e-5,1.9999997504200993
3.98783686344511,3.798662452723074,74.87281451577887,1.7208517370861922,22.975673443103904,-3.0127638430561365e-5,1.9999997302408752
4.004878901323081,3.740090231314501,75.26025485747722,1.7208488125548946,23.009757514213018,-2.4038720601497468e-5,1.9999997272360988
4.021920939201051,3.681431183257847,75.64826953516787,1.7208464792899902,23.04384158541005,-1.912659269672796e-5,1.9999997402317191
4.038962977079022,3.6226853085532804,76.03685854886608,1.7208446236747448,23.0779256569474,-1.5159089265595214e-5,1.9999997666524338
4.056005014956992,3.5638526072005314,76.42602189858933,1.720843154035481,23.112009729024894,-1.195548197586383e-5,1.999999802981641
4.073047052834963,3.5049330791991276,76.8157595843553,1.7208419958587742,23.14609380177749,-9.374658346735982e-6,1.9999998451841676
4.090089090712933,3.4459267245486402,77.20607160618036,1.7208410881221285,23.180177875269628,-7.305610015721367e-6,1.9999998890825101
4.107131128590904,3.3868335432488395,77.59695796407807,1.7208403805140755,23.2142619494957,-5.659902671317096e-6,1.9999999306798193
4.124173166468874,3.3276535352998575,77.98841865805811,1.720839831352465,23.248346024385427,-4.365829091959963e-6,1.9999999664251231
4.141215204346845,3.268386700702246,78.38045368812581,1.7208394060394954,23.282430099813347,-3.3639748015476524e-6,1.9999999934184
4.158257242224815,3.2090330394570405,78.77306305428162,1.7208390759189434,23.31651417561114,-2.6039526830198248e-6,2.0000000095550146
4.175299280102786,3.1495925515657266,79.16624675652153,1.7208388174252096,23.350598251582092,-2.042088484017983e-6,2.0000000136107876
4.192341317980756,3.0900652370302124,79.56000479483735,1.7208386114353116,23.384682327516337,-1.639863502525982e-6,2.0000000052705023
4.209383355858727,3.0304510958527238,79.95433716921738,1.7208384427540024,23.418766403206263,-1.362943855614235e-6,1.9999999851040278
4.226425393736697,2.97075012803572,80.34924387964735,1.7208382996788638,23.452850478461038,-1.1806476109826377e-6,1.9999999544954283
4.243467431614668,2.9109623335817467,80.7447249261115,1.7208381736066467,23.486934553119575,-1.0657216989104246e-6,1.999999915531431
4.260509469492638,2.8510877124933263,81.14078030859376,1.7208380586544947,23.521018627061363,-9.943199214838202e-7,1.9999998708564342
4.277551507370609,2.7911262647728035,81.53741002707865,1.7208379512800227,23.555102700214462,-9.460915365769264e-7,1.9999998235018968
4.2945935452485795,2.7310779904222504,81.93461408155254,1.7208378498927863,23.589186772560605,-9.043068160139134e-7,1.9999997766983804
4.3116355831265505,2.670942889443331,82.3323924720045,1.7208377544564502,23.623270844136847,-8.559616606371773e-7,1.9999997336787994
4.328677621004521,2.610720961837259,82.73074519842709,1.7208376660862528,23.657354915034013,-7.918177996490395e-7,1.9999996974815315
4.345719658882492,2.5504122076046993,83.12967226081685,1.7208375866500973,23.691438985391645,-7.063483075824778e-7,1.999999670761923
4.362761696760462,2.4900166267457746,83.52917365917438,1.7208375183841331,23.72552305539003,-5.975701395899424e-7,1.999999655620458
4.379803734638433,2.4295342192600695,83.92924939350506,1.7208374635349364,23.759607125239555,-4.667561144186178e-7,1.999999653455431
4.396845772516403,2.3689649851466688,84.32989946381777,1.7208374240406177,23.793691195167476,-3.180282644644544e-7,1.999999664847228
4.413887810394374,2.3083089244042343,84.73112387012536,1.720837401262561,23.82777526540348,-1.578427236679923e-7,1.9999996894806316
4.430929848272345,2.247566037031118,85.13292261244314,1.720837395777909,23.861859336163924,5.61666327010384e-9,1.999999726110409
4.447971886150315,2.1867363230254973,85.53529569078849,1.7208374072408463,23.89594340763613,1.631130528144831e-7,1.999999772574373
4.465013924028286,2.1258197823855016,85.93824310517925,1.7208374343179664,23.930027479963098,3.050721427162132e-7,1.999999825856635
4.482055961906256,2.0648164151094135,86.34176485563277,1.7208374747000066,23.964111553230012,4.223077506317258e-7,1.9999998822022946
4.499097999784227,2.0037262211958025,86.74586094216446,1.7208375251887733,23.99819562745284,5.067245834450357e-7,1.9999999372829829
4.516140037662197,1.9425492006437226,87.15053136478642,1.720837581854671,24.032279702570435,5.519645300551997e-7,1.9999999864108366
4.533182075540168,1.8812853534528335,87.5557761235065,1.7208376402566643,24.066363778440476,5.53963229603091e-7,2.000000024796297
4.550224113418138,1.8199346796235571,87.96159521832689,1.7208376957131541,24.10044785484022,5.113853249773634e-7,2.0000000478428985
4.567266151296109,1.7584971791571489,88.36798864924384,1.7208377436090865,24.134531931472544,4.2590970796026026e-7,2.000000051469692
4.584308189174079,1.6969728520557714,88.77495641624641,1.7208377797218528,24.168616007977505,3.02340197549498e-7,2.000000032449318
4.60135022705205,1.6353616983224823,89.18249851931726,1.7208378005462996,24.20270008394991,1.4852246682133027e-7,1.9999999887469009
4.61839226493002,1.5736637179612032,89.59061495843233,1.7208378035975596,24.236784158962323,-2.494535381491441e-8,1.9999999198419092
4.635434302807991,1.5118789109765793,89.9993057335617,1.7208377876695626,24.27086823259337,-2.052131179824687e-7,1.9999998270118966
4.652476340685961,1.4500072773738422,90.40857084467137,1.7208377530272074,24.30495230446045,-3.778857805408676e-7,1.9999997135537289
4.669518378563932,1.3880488171585412,90.81841029172465,1.720837701511216,24.339036374255343,-5.279224933983146e-7,1.9999995849142085
4.686560416441902,1.3260035303362863,91.22882407468425,1.7208376365370197,24.373120441781115,-6.407014156004159e-7,1.999999448698373
4.703602454319873,1.2638714169123901,91.63981219351541,1.7208375629725743,24.40720450698792,-7.032111676066584e-7,1.9999993145197352
4.720644492197843,1.2016524768915309,92.05137464818807,1.7208374868849898,24.44128857000449,-7.053158152542893e-7,1.9999991936526134
4.737686530075814,1.139346710277368,92.46351143868073,1.720837415152443,24.475372631161942,-6.410249858434844e-7,1.9999990984424585
4.7547285679537845,1.0769541170722179,92.87622256498247,1.7208373549460316,24.509456691004836,-5.09684197057514e-7,1.999999041425493
4.7717706058317555,1.0144746972767507,93.28950802709574,1.7208373130963546,24.54354075028457,-3.1698271905623027e-7,1.999999034104422
4.788812643709726,0.9519084508898427,93.70336782503828,1.72083729537158,24.577624809928555,-7.565729105226577e-8,1.9999990853220422
4.805854681587697,0.8892553779085342,94.11780195884322,1.7208373057078248,24.61170887097772,1.9425022400512418e-7,1.999999199169552
4.822896719465667,0.8265154783282794,94.53281042855821,1.7208373454490522,24.645792934484007,4.6574463935146344e-7,1.9999993723612062
4.839938757343638,0.7636887521434493,94.9483932342421,1.7208374126722585,24.67987700135805,7.060248066405397e-7,1.9999995910014596
4.856980795221608,0.7007751993482851,95.36455037595792,1.7208375016948718,24.713961072155872,8.786366018431766e-7,1.999999826665239
4.874022833099579,0.6377748199383189,95.78128185376342,1.7208376028850325,24.74804514679263,9.468667884677651e-7,2.0000000317061963
4.891064870977549,0.574687613912469,96.1985876676953,1.7208377029218154,24.782129224168862,8.786394427142995e-7,2.0000001337018025
4.90810690885552,0.5115135812758602,96.6164678177492,1.7208377856818398,24.816213301694305,6.532042947861331e-7,2.0000000289380724
4.92514894673349,0.44825272204362065,97.03492230385098,1.7208378339609678,24.850297374691444,2.6993524884792526e-7,1.9999995748303445
4.942190984611461,0.38490503624573447,97.45395112582104,1.720837832275297,24.884381435660433,-2.404125089607484e-7,1.999998581170066
4.959233022489431,0.3214705239332495,97.8735542833281,1.7208377710242833,24.918465473383737,-8.01607019471985e-7,1.9999968000808441
4.976275060367402,0.25794918518595317,98.2937317758311,1.720837652340956,24.95254947184779,-1.2745932571840199e-6,1.9999939145601415
4.993317098245372,0.19434102012187057,98.71448360250834,1.7208374979997907,24.986633408956497,-1.4364497526059923e-6,1.9999895254759885
5.010359136123343,0.13064602890874186,99.13580976217034,1.720837359802021,25.020717255008936,-9.551667466189188e-7,1.9999831368807937
5.027401174001313,0.06686421177788508,99.55771025315504,1.720837332911244,25.05480097091133,6.40271846975235e-7,1.9999741394969721
5.044443211879284,0.0029955690406605856,99.98018507320329,1.7208375726690952,25.088884506091144,3.995057973391526e-6,1.9999617922214896


==> BrysonDenham/benchmark1/NOTE.txt <==
PROPT file ran on 12/11/2017

==> BrysonDenham/benchmark1/results/NL_bench_data.csv <==
Nck,t,mea,h_error_ave,v_error_ave,u_error_ave,cs_x_error_ave,cs_v_error_ave
2,NaN,NaN,NaN,NaN,NaN,NaN,NaN
12,0.004153649,0.0307170519,0.0024989304,0.0307170519,0.5676714105,19.7216985037,0.5676714102
22,0.0113716125,0.0094873631,0.0006448371,0.0094873631,0.3737407832,17.9306404247,0.3737396928
32,0.0240542094,0.0058229121,0.0005407272,0.0058229121,0.2579791685,18.4967420178,0.2579791685
42,0.0329143206,0.0041595189,0.0003369775,0.0041595189,0.1788546892,18.3778677773,0.1788546892
52,0.0637339751,0.0019675585,0.0001430179,0.0019675585,0.1684046485,17.3116766363,0.1684046485
62,0.0690172513,0.0024751551,0.0002277865,0.0024751551,0.1428974004,18.2880916931,0.1428974004
72,0.0930636724,0.0014742021,0.0001311774,0.0014742021,0.1076905423,17.9206353225,0.1076905423
82,0.1143394311,0.0008807663,0.0001074239,0.0008807663,0.1121396645,17.4385750237,0.1121396645
92,0.1391870181,0.0011877635,0.0001557206,0.0011877635,0.1007558854,17.5083494194,0.1007558854
102,0.1970073382,0.0007594979,8.37038553282895E-05,0.0007594979,0.078076407,17.8764643282,0.078076407
112,0.2791823546,0.00045523,3.47593426790055E-05,0.00045523,0.0805197902,16.9645837117,0.0805197902
122,0.2992179394,0.000660003,6.7848491177247E-05,0.000660003,0.0747106822,17.4654197057,0.0747106822
132,0.3727693558,0.0005754454,9.26719489200885E-05,0.0005754454,0.064638689,18.2702930687,0.064638689
142,0.3938569228,0.0007988079,0.0001302581,0.0007988079,0.0736137846,18.1062708155,0.0736137846
152,0.5085430145,0.0004337774,5.7339833180875E-05,0.0004337774,0.0610940846,17.1921672117,0.0610940846
162,0.6607559522,0.0003086575,4.28196275422723E-05,0.0003086575,0.0499553177,17.742002748,0.0499553177
172,0.7678619226,0.0002168303,3.31200520857315E-05,0.0002168303,0.0541774901,17.1207594054,0.0541774901
182,0.8470903238,0.0003039246,4.32065469952771E-05,0.0003039246,0.05121611,17.0685792107,0.05121611
192,1.0080773036,0.0002304063,3.62348972490073E-05,0.0002304063,0.04253148,17.7666983163,0.04253148
202,1.2032734553,0.0001842932,2.97265821167514E-05,0.0001842932,0.04649414,17.1527200104,0.04649414
212,1.2988696893,0.0002252811,3.50817107494748E-05,0.0002252811,0.0441369399,16.9645724052,0.0441369399
222,1.5267175833,0.0001919334,3.13017428813187E-05,0.0001919334,0.0370271317,17.7688971515,0.0370271317
232,1.9773630301,0.0001789744,2.93897726541907E-05,0.0001789744,0.0410409041,17.1631605227,0.0410409041
242,1.9338929653,0.000192308,3.13519273992905E-05,0.000192308,0.0388942295,16.9389929683,0.0388942295
252,2.2341606617,0.0001622653,2.68703078859696E-05,0.0001622653,0.0327208754,17.7407375603,0.0327208754
262,2.4743053118,0.0001602584,2.64374109077934E-05,0.0001602584,0.036511632,17.1243627064,0.0365061949
272,2.7041124503,0.0001577374,2.58778723296281E-05,0.0001577374,0.0345941573,16.8776144325,0.0345941573
282,3.0150773525,0.0001164249,1.85685473203847E-05,0.0001164249,0.0288430533,17.4532353202,0.0288430533
292,3.3380906582,0.0001645034,2.71472380535172E-05,0.0001645034,0.0331736176,17.1327520544,0.0331736176
302,3.5495100021,0.0003478294,5.78666655174041E-05,0.0003478294,0.0341622521,18.1605168949,0.0341622521
312,4.0331992308,0.0001775966,2.95624706878837E-05,0.0001775966,0.0277217251,17.9077197389,0.0276565597
322,4.8728671074,0.000124355,2.05998935917199E-05,0.000124355,0.0297906627,17.0244149287,0.0297602901
332,5.2023059527,0.0002899542,0.000048491,0.0002899542,0.0309384646,18.0504208887,0.0309384646
342,5.9118540287,0.000106111,0.000017681,0.000106111,0.0241712599,17.5788821605,0.0241553906
352,6.1642393271,8.57432061588069E-05,1.42023775839828E-05,8.57432061588069E-05,0.0267798721,16.8683705946,0.0267798721
362,6.547773997,0.0003152404,5.20683029079279E-05,0.0003152404,0.028775577,18.224218114,0.028775577
372,7.3776676655,0.0001518859,2.52008394747196E-05,0.0001518859,0.0235282972,17.8970900092,0.0235282972
382,8.4013964335,0.0001045498,1.73532066156621E-05,0.0001045498,0.0251886053,16.9375467344,0.0251791069
392,8.5882023176,0.0002279863,3.78673699801315E-05,0.0002279863,0.0260471831,17.8769404596,0.0260471831
402,9.7632024288,0.0001298832,2.15887433448146E-05,0.0001298832,0.0216077302,17.8026277686,0.0216077302
412,10.7372546991,0.000100614,1.67143585557185E-05,0.000100614,0.0234237266,16.917075236,0.0234169027
422,11.4516770045,0.0001078546,1.80699402537639E-05,0.0001078546,0.022590221,16.8556568734,0.022590221
432,12.2935606639,0.0001166148,0.000019471,0.0001166148,0.0200261369,17.7613835498,0.0200261369
442,12.9861673514,0.0004100391,6.77807034241279E-05,0.0004100391,0.0272382971,18.1239826248,0.0272382971
452,14.1827379862,0.0001429558,2.38588008528486E-05,0.0001429558,0.0218785794,17.3389606834,0.0218785794
462,15.3665472666,9.89687211976394E-05,1.65169197041866E-05,9.89687211976394E-05,0.0185293242,17.651694352,0.0185293242
472,16.1874876817,0.0003242594,5.35715797657007E-05,0.0003242594,0.024665179,17.7876445071,0.024665179
482,17.6848355929,0.000204461,3.37901087126881E-05,0.000204461,0.0216427916,17.9750280901,0.0214718489
492,18.6456373533,0.0002900499,4.76213541572059E-05,0.0002900499,0.0223998659,19.3736251306,0.0223998659
502,19.7399425507,0.0003489322,0.000057629,0.0003489322,0.0239736757,18.0504973508,0.0239736757
512,22.5645843347,9.12867221430104E-05,1.52778283870938E-05,9.12867221430104E-05,0.0186839657,16.8109093973,0.0186839657
522,23.1366533438,0.0002032775,3.35235678471056E-05,0.0002032775,0.019105303,18.7571158307,0.0188214171
532,26.0261776447,8.59039342090094E-05,0.000014127,8.59039342090094E-05,0.0183897401,16.7467164552,0.018384776
542,27.8390030066,8.28880807663944E-05,1.39733718261953E-05,8.28880807663944E-05,0.0177940759,16.8923279448,0.0177940759
552,28.7758880456,9.76301392369937E-05,1.6264080468074E-05,9.76301392369937E-05,0.0158900699,17.6498532166,0.015770208
562,32.1512910525,6.32640599437775E-05,1.0473409405104E-05,6.32640599437775E-05,0.0170159765,16.6246725446,0.0170087842
572,31.9909763336,0.0002009317,3.31534261164557E-05,0.0002009317,0.0189871177,18.5580561222,0.0189230892
582,33.0921889941,0.0001470618,2.42927796234212E-05,0.0001470618,0.0164053168,18.4488561772,0.0162356087
592,34.2167949677,0.0002458215,4.06657688197624E-05,0.0002458215,0.0195959358,17.5657062753,0.0195959358
602,36.655739069,9.14151984908954E-05,1.52606060751098E-05,9.14151984908954E-05,0.0162050982,16.9984278207,0.0162050982


==> BrysonDenham/benchmark1/results/NL_bench_data_b1.csv <==
Nck,t,mea,h_error_ave,v_error_ave,u_error_ave,cs_x_error_ave,cs_v_error_ave
2,NaN,NaN,NaN,NaN,NaN,NaN,NaN
12,0.004008928934733073,0.030717051947899213,0.0024989304494946463,0.030717051947899213,0.5676714104758895,19.721698503653705,0.5676714102221164
22,0.009421666463216146,0.009487363071850155,0.0006448370676938644,0.009487363071850155,0.3737407832122581,17.93064042465062,0.37373969278488284
32,0.018609285354614258,0.005822912076006687,0.0005407272147355582,0.005822912076006687,0.25797916851220765,18.496742017828335,0.2579791685122074
42,0.03551801045735677,0.004159518857483317,0.0003369774957190606,0.004159518857483317,0.1788546891827291,18.37786777726353,0.17885468918272895
52,0.05325126647949219,0.0019675584962824144,0.00014301786374239234,0.0019675584962824144,0.16840464853244544,17.311676636265783,0.1684046485324455
62,0.06247131029764811,0.002475155105539348,0.00022778647830234514,0.002475155105539348,0.14289740043918533,18.28809169311081,0.14289740043918533
72,0.09300669034322102,0.0014742021020375088,0.0001311773760584306,0.0014742021020375088,0.10769054233736709,17.92063532247581,0.10769054233736708
82,0.11159332593282063,0.0008807663020685003,0.00010742387983775359,0.0008807663020685003,0.1121396644658258,17.438575023688824,0.11213966446582567
92,0.13620328903198242,0.0011877635369134804,0.00015572059516637723,0.0011877635369134804,0.10075588541156265,17.508349419365093,0.10075588541156326
102,0.17494463920593262,0.0007594978851127032,8.370385532828946e-5,0.0007594978851127032,0.07807640701399891,17.87646432819818,0.07807640701399869
112,0.23312791188557944,0.00045523000962612953,3.475934267900549e-5,0.00045523000962612953,0.08051979018437785,16.964583711732462,0.08051979018437792
122,0.2577068010965983,0.000660003046255996,6.7848491177247e-5,0.000660003046255996,0.07471068221549054,17.465419705711753,0.07471068221549015
132,0.3198223114013672,0.0005754454416953339,9.267194892008852e-5,0.0005754454416953339,0.06463868898862425,18.27029306872008,0.06463868898862413
142,0.36266080538431805,0.0007988079040060388,0.00013025813101072425,0.0007988079040060388,0.07361378457837862,18.10627081550383,0.0736137845783786
152,0.48542165756225586,0.00043377741521700525,5.733983318087499e-5,0.00043377741521700525,0.061094084582415886,17.192167211740852,0.061094084582415865
162,0.5993200937906901,0.0003086574676885098,4.2819627542272275e-5,0.0003086574676885098,0.04995531774740624,17.742002747977093,0.04995531774740599
172,0.7545690536499023,0.00021683033562267204,3.312005208573147e-5,0.00021683033562267204,0.054177490144952045,17.12075940543882,0.05417749014495218
182,0.8312033812204996,0.0003039246263138844,4.3206546995277116e-5,0.0003039246263138844,0.05121610996499864,17.06857921071753,0.051216109964999555
192,0.9911473592122396,0.00023040631256739338,3.62348972490073e-5,0.00023040631256739338,0.04253147995613466,17.766698316328842,0.04253147995613419
202,1.1571377118428547,0.00018429319391839814,2.9726582116751388e-5,0.00018429319391839814,0.04649414001916758,17.152720010364806,0.04649414001916755
212,1.4344496726989746,0.00022528105116491337,3.508171074947478e-5,0.00022528105116491337,0.04413693993920498,16.96457240516877,0.044136939939205234
222,1.5168619950612385,0.00019193338839128388,3.130174288131874e-5,0.00019193338839128388,0.03702713167052665,17.768897151461882,0.03702713167052618
232,1.768824577331543,0.00017897443125464152,2.9389772654190665e-5,0.00017897443125464152,0.04104090410977727,17.163160522672403,0.0410409041097774
242,2.0950422286987305,0.0001923080178098073,3.1351927399290526e-5,0.0001923080178098073,0.03889422950510162,16.93899296825257,0.0388942295051015
252,2.180997371673584,0.00016226534697283296,2.687030788596963e-5,0.00016226534697283296,0.03272087538514989,17.740737560300104,0.03272087538514993
262,2.4558592637379966,0.00016025838718510566,2.643741090779343e-5,0.00016025838718510566,0.03651163200564942,17.124362706395754,0.03650619485119605
272,2.6628684202829995,0.00015773740404379996,2.5877872329628054e-5,0.00015773740404379996,0.034594157312384854,16.877614432498632,0.03459415731238461
282,2.938176393508911,0.0001164248564147069,1.856854732038467e-5,0.0001164248564147069,0.028843053318747053,17.453235320207146,0.028843053318747442
292,3.2708280086517334,0.00016450343058010212,2.7147238053517226e-5,0.00016450343058010212,0.03317361760474514,17.13275205438363,0.033173617604745055
302,3.358248313268026,0.0003478293958155386,5.786666551740408e-5,0.0003478293958155386,0.03416225213759604,18.16051689494352,0.03416225213759557
312,3.8687137762705484,0.00017759657411040944,2.9562470687883684e-5,0.00017759657411040944,0.02772172511193834,17.907719738854812,0.027656559716514446
322,4.796815951665242,0.0001243549750796167,2.0599893591719914e-5,0.0001243549750796167,0.029790662671964573,17.024414928675345,0.02976029005144339
332,5.148823976516724,0.00028995418776231403,4.84909751053327e-5,0.00028995418776231403,0.030938464627223994,18.050420888748288,0.030938464627223865
342,5.633919795354207,0.00010611102504647664,1.7681036243842135e-5,0.00010611102504647664,0.0241712598954656,17.578882160462687,0.024155390638902558
352,6.029831012090047,8.574320615880686e-5,1.4202377583982795e-5,8.574320615880686e-5,0.026779872095228804,16.868370594553614,0.02677987209522868
362,6.446369647979736,0.00031524036638156994,5.206830290792793e-5,0.00031524036638156994,0.028775577042856448,18.22421811404392,0.028775577042856087
372,7.289517800013225,0.00015188591562014311,2.520083947471959e-5,0.00015188591562014311,0.02352829720511818,17.897090009194915,0.023528297205118138
382,8.079283952713013,0.00010454979550176639,1.7353206615662125e-5,0.00010454979550176639,0.025188605314410976,16.937546734351283,0.02517910690519848
392,8.49986203511556,0.00022798627927341636,3.786736998013148e-5,0.00022798627927341636,0.026047183100270776,17.876940459608488,0.026047183100271026
402,9.639406681060791,0.0001298831849838103,2.158874334481457e-5,0.0001298831849838103,0.021607730235417528,17.80262776862662,0.021607730235418215
412,10.71589732170105,0.00010061396035736016,1.671435855571853e-5,0.00010061396035736016,0.023423726567806714,16.91707523601365,0.02341690267783982
422,11.392410357793173,0.00010785458188652663,1.8069940253763923e-5,0.00010785458188652663,0.022590220958983175,16.85565687341909,0.02259022095898307
432,12.253684997558594,0.00011661477966340428,1.9471008011242203e-5,0.00011661477966340428,0.020026136929109924,17.761383549803853,0.020026136929109335
442,12.76795768737793,0.00041003908710482195,6.77807034241279e-5,0.00041003908710482195,0.027238297099241967,18.123982624763034,0.027238297099241988
452,14.051856994628906,0.00014295580892447176,2.38588008528486e-5,0.00014295580892447176,0.021878579359407586,17.33896068338299,0.021878579359407402
462,15.09239935874939,9.896872119763943e-5,1.6516919704186634e-5,9.896872119763943e-5,0.018529324194966865,17.651694352035047,0.018529324194967778
472,15.763065576553345,0.0003242593776158105,5.357157976570067e-5,0.0003242593776158105,0.0246651790327089,17.78764450706598,0.024665179032709077
482,17.499286651611328,0.0002044610428005387,3.379010871268814e-5,0.0002044610428005387,0.021642791639162634,17.975028090099947,0.02147184892896455
492,18.58533231417338,0.0002900498969873281,4.7621354157205885e-5,0.0002900498969873281,0.02239986593878777,19.373625130601965,0.022399865938788288
502,19.689967393875122,0.0003489322405173627,5.762898242757849e-5,0.0003489322405173627,0.023973675716544893,18.050497350846058,0.023973675716544813
512,22.275787591934204,9.128672214301035e-5,1.5277828387093757e-5,9.128672214301035e-5,0.01868396574316458,16.810909397281986,0.018683965743164926
522,23.07690175374349,0.00020327752485247916,3.3523567847105563e-5,0.00020327752485247916,0.01910530304006595,18.757115830738442,0.01882141706379022
532,25.848554929097492,8.590393420900937e-5,1.4126955763966534e-5,8.590393420900937e-5,0.018389740146626258,16.746716455160172,0.018384775952599446
542,27.811233679453533,8.288808076639444e-5,1.3973371826195291e-5,8.288808076639444e-5,0.01779407590706911,16.892327944818316,0.017794075907071383
552,29.091635942459106,9.763013923699364e-5,1.6264080468073965e-5,9.763013923699364e-5,0.01589006985114924,17.649853216570975,0.01577020796415581
562,32.6449294090271,6.326405994377753e-5,1.0473409405103995e-5,6.326405994377753e-5,0.01701597649800529,16.624672544568927,0.017008784152313845
572,32.05709036191305,0.00020093165900724732,3.3153426116455664e-5,0.00020093165900724732,0.018987117655878377,18.55805612215949,0.01892308916602148
582,32.95594501495361,0.00014706175634107121,2.4292779623421208e-5,0.00014706175634107121,0.01640531679070827,18.448856177198916,0.01623560869725334
592,34.24142495791117,0.0002458215242957049,4.0665768819762395e-5,0.0002458215242957049,0.019595935772158596,17.565706275283425,0.019595935772158308
602,36.78795067469279,9.141519849089538e-5,1.5260606075109817e-5,9.141519849089538e-5,0.016205098164390086,16.998427820674845,0.016205098164392046


==> BrysonDenham/benchmark1/results/PROPT_result_ALL.csv <==
Nck,t,mea,x_error_ave,v_error_ave,a_error_ave,cs_x_error_ave,cs_v_error_ave
2,NaN,NaN,NaN,NaN,NaN,NaN,NaN
12,0.009315,0.0171161554,0.0016987688,0.0171161554,0.6010749024,8.2609025967,0.1053547559
22,0.0101703333,0.0144629064,0.0016608266,0.0144629064,0.3475189603,13.123447875,0.1118724841
32,0.01289,0.0017000417,5.32587847050237E-05,0.0017000417,0.1589968313,14.4986315153,0.103862423
42,0.015305,0.0019892458,0.0002346431,0.0019892458,0.2019528855,8.4160931224,0.0335774795
52,0.0187266667,0.0027753401,0.0003296133,0.0027753401,0.1500249415,11.9021747284,0.053263022
62,0.027601,0.0005229388,2.82461609383278E-05,0.0005229388,0.0868795848,14.5388711203,0.0584930636
72,0.045721,0.0007345181,9.27244121458615E-05,0.0007345181,0.1223784927,8.3615131341,0.0244967637
82,0.046499,0.0011788931,0.0001702469,0.0011788931,0.0988727539,11.5182350403,0.0393036698
92,0.061397,0.0002516972,1.91036903406244E-05,0.0002516972,0.0598115803,14.5590978812,0.0407593475
102,0.084109,0.0004369564,6.94991582604887E-05,0.0004369564,0.089089375,8.4776132142,0.0191544001
112,0.089517,0.0006535891,0.0001076418,0.0006535891,0.0735190633,11.3472859791,0.0305265161
122,0.146448,0.0001495018,1.91814979355331E-05,0.0001495018,0.0457131658,14.6200300205,0.0313673325
132,0.1654766667,0.0004017379,6.49662338236962E-05,0.0004017379,0.0708971085,8.6690455682,0.0163306716
142,0.1926516667,0.0004761251,7.52174235441883E-05,0.0004761251,0.059831299,11.1584724073,0.0265221384
152,0.2555673333,0.0005308179,0.000080397,0.0005308179,0.0396815668,15.6264593196,0.0274187988
162,0.282752,0.0004232698,6.85149326551809E-05,0.0004232698,0.0598481418,8.9714145116,0.0172049125
172,0.334454,0.0004842825,7.73403648194476E-05,0.0004842825,0.0535780287,10.8267691792,0.0271308965
182,0.455666,6.75006504574306E-05,6.53260374447462E-06,6.75006504574306E-05,0.0307311002,14.5255120021,0.0213010361
192,0.5412696667,0.0004470207,6.90868761702157E-05,0.0004470207,0.0526179227,9.3682866408,0.0186285254
202,0.5803443333,0.0009346901,0.0001479703,0.0009346901,0.0579504051,9.7267284652,0.0383139166
212,0.7654286667,5.96802374460137E-05,9.32265140669852E-06,5.96802374460137E-05,0.0265892767,14.6250319513,0.0184843159
222,0.893491,0.0003530143,5.77463956512175E-05,0.0003530143,0.0448238557,9.1701538678,0.014655149
232,1.0614826667,0.0008312839,0.000135262,0.0008312839,0.0498310771,9.6571593852,0.0327466549
242,1.3053573333,8.04843569432396E-05,1.23356864822899E-05,8.04843569432396E-05,0.0234436859,14.6986244508,0.0163265926
252,2.8979866667,0.0002154953,3.61878939156429E-05,0.0002154953,0.0381320676,8.7766542348,0.0101305789
262,1.5763946667,0.0005202582,8.51310749578754E-05,0.0005202582,0.0391010974,10.0847924947,0.0228954925
272,1.7191473333,0.0009852143,0.000157764,0.0009852143,0.0391718182,17.3056350792,0.0317989837
282,2.1127353333,0.0003034087,4.91318062671997E-05,0.0003034087,0.0359306799,9.3146244694,0.0127770659
292,2.1526506667,0.0004781491,7.81860628743108E-05,0.0004781491,0.03770449,9.9391227398,0.0237805303
302,2.3268013333,0.0008201194,0.0001352552,0.0008201194,0.033805312,17.1839672126,0.0272368675
312,3.237072,0.0001208675,1.98623274002968E-05,0.0001208675,0.0302448622,8.5625522339,0.0073407603
322,3.0973026667,0.0004958273,7.91058114859855E-05,0.0004958273,0.0363325275,9.762574834,0.0242597229
332,3.6635376667,4.43777320563589E-05,7.18430504179079E-06,4.43777320563589E-05,0.0170257871,14.6529033363,0.0119631059
342,4.3548146667,9.07033595164146E-05,1.52897464955337E-05,9.07033595164146E-05,0.0273940179,8.4856949453,0.0066921317
352,4.3387456667,0.0004084726,6.74776916115838E-05,0.0004084726,0.0319594866,9.7237168386,0.0206573196
362,4.529245,0.0007369863,0.0001220701,0.0007369863,0.0301148384,17.5885504614,0.024561795
372,5.79321,0.0002069145,3.33353590468016E-05,0.0002069145,0.0272464687,9.3042015806,0.0097463239
382,6.0260723333,0.0002184363,0.000036467,0.0002184363,0.0245219424,10.5034490629,0.0132201383
392,6.37575,0.0005657243,9.31930517936164E-05,0.0005657243,0.0259938787,17.2312245249,0.0209938099
402,7.262915,9.18792553050341E-05,1.52732671338807E-05,9.18792553050341E-05,0.023566125,8.5917405278,0.00580968
412,7.8259936667,0.000264095,4.22098067146687E-05,0.000264095,0.0250184322,10.2038432319,0.014956618
422,8.2683346667,0.0005057391,8.34465835274772E-05,0.0005057391,0.023272013,17.131524656,0.018671188
432,9.4136076667,0.0001908479,3.13644508162236E-05,0.0001908479,0.0237845771,9.4144720883,0.0088567301
442,10.318796,9.05177492845915E-05,1.52586676854805E-05,9.05177492845915E-05,0.0189654881,11.0405255387,0.008631367
452,11.9773716667,3.49531243249195E-05,5.53114138827915E-06,3.49531243249195E-05,0.0125092947,14.6932804859,0.0088570422
462,11.930149,5.77524009506475E-05,9.7396476523709E-06,5.77524009506475E-05,0.0201901323,8.4459095329,0.0050142307
472,12.8583936667,8.54881889665975E-05,1.45243366810183E-05,8.54881889665975E-05,0.0178619393,10.9860816261,0.0082466273
482,13.8735576667,0.0004201893,6.86897241332918E-05,0.0004201893,0.0218176615,17.2259745949,0.0178227912
492,14.9166626667,0.0001500488,2.46860916650465E-05,0.0001500488,0.0204037166,9.2104792741,0.0071278373
502,16.426719,6.662128859442E-05,1.13522231347252E-05,6.662128859442E-05,0.0163948974,11.0846809418,0.0073226673
512,19.071286,2.75407579980535E-05,4.42852412903261E-06,2.75407579980535E-05,0.0109437966,14.6234325069,0.0078018451
522,18.2086816667,0.0005510769,8.99814807370364E-05,0.0005510769,0.0261390748,12.8346537464,0.0203161431
532,20.172404,0.0001073423,1.79402212515389E-05,0.0001073423,0.0167076224,10.7093225434,0.0084407288
542,22.1371573333,0.0001398239,2.17740818963807E-05,0.0001398239,0.0111380521,15.7014166909,0.0081029234
552,23.442055,0.0002336781,3.56403127204225E-05,0.0002336781,0.0214857478,11.0998297723,0.0127385649
562,25.2715366667,3.84265121211862E-05,0.000006636,3.84265121211862E-05,0.0142553695,11.2030303571,0.0060876988
572,27.1691446667,0.000051062,8.34257878608302E-06,0.000051062,0.0099670954,14.8323173352,0.007080877
582,27.6780693333,0.0001770527,2.91074983852502E-05,0.0001770527,0.0181293934,9.7853235788,0.0079131721
592,30.192222,5.31956984319638E-05,0.000009039,5.31956984319638E-05,0.0139195054,11.0667522689,0.006336167
602,32.0362716667,8.41297164466288E-05,1.38103437531539E-05,8.41297164466288E-05,0.009702376,15.3079814504,0.0069859837


==> BrysonDenham/benchmark1/results/figs/err_time.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'err_time.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{425.95498657bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.97283756)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{err_time.pdf}}%
  \end{picture}%
\endgroup%


==> BrysonDenham/benchmark1/results/optimal_solution.csv <==
"t","h","v","u"
0.0,0.0,1.0,-8.0
0.00010001000100010001,9.996999833383757e-5,0.999200080024004,-7.996799679967997
0.00020002000200020003,0.00019986001267486656,0.9984004801120177,-7.993599359935994
0.00030003000300030005,0.00029967007503271337,0.9976012002640408,-7.99039903990399
0.00040004000400040005,0.000399400217416949,0.9968022404800736,-7.987198719871987
0.0005000500050005,0.0004990504718372091,0.996003600760116,-7.983998399839984
0.0006000600060006001,0.0005986208703030644,0.9952052811041681,-7.980798079807981
0.0007000700070007,0.0006981114448241417,0.9944072815122296,-7.9775977597759775
0.0008000800080008001,0.0007975222274100209,0.9936096019843008,-7.974397439743974
0.0009000900090009,0.0008968532500703286,0.9928122425203816,-7.971197119711971
0.001000100010001,0.0009961045448146355,0.9920152031204721,-7.967996799679968
0.0011001100110011,0.0010952761436525773,0.991218483784572,-7.964796479647965
0.0012001200120012002,0.0011943680785937345,0.9904220845126817,-7.9615961596159615
0.0013001300130013002,0.0012933803816477147,0.9896260053048008,-7.958395839583958
0.0014001400140014,0.0013923130848241168,0.9888302461609297,-7.955195519551955
0.0015001500150015,0.0014911662201325577,0.9880348070810681,-7.951995199519952
0.0016001600160016002,0.0015899398195826087,0.9872396880652161,-7.948794879487949
0.0017001700170017002,0.001688633915183905,0.9864448891133737,-7.945594559455945
0.0018001800180018,0.001787248538946018,0.985650410225541,-7.942394239423942
0.0019001900190019003,0.001885783722878583,0.9848562514017177,-7.939193919391939
0.002000200020002,0.001984239498991171,0.9840624126419042,-7.935993599359936
0.0021002100210021,0.0020826158992934087,0.9832688939461002,-7.9327932793279325
0.0022002200220022,0.002180912955794867,0.9824756953143059,-7.929592959295929
0.0023002300230023,0.00227913070050519,0.981682816746521,-7.926392639263926
0.0024002400240024004,0.002377269165433941,0.9808902582427459,-7.923192319231923
0.0025002500250025004,0.002475328382590745,0.9800980198029803,-7.91999199919992
0.0026002600260026003,0.0025733083839851916,0.9793061014272244,-7.9167916791679165
0.0027002700270027003,0.0026712092016268987,0.9785145031154779,-7.913591359135913
0.0028002800280028,0.002769030867525446,0.9777232248677412,-7.91039103910391
0.0029002900290029,0.0028667734136904504,0.976932266684014,-7.907190719071907
0.003000300030003,0.002964436872131502,0.9761416285642965,-7.903990399039904
0.0031003100310031005,0.0030620212748582267,0.9753513105085885,-7.9007900790079
0.0032003200320032004,0.003159526653880205,0.9745613125168902,-7.897589758975897
0.0033003300330033004,0.0032569530412070447,0.9737716345892014,-7.894389438943894
0.0034003400340034003,0.003354300468848335,0.9729822767255223,-7.891189118911891
0.0035003500350035003,0.003451568968813712,0.9721932389258526,-7.887988798879888
0.0036003600360036,0.003548758573112737,0.9714045211901927,-7.884788478847884
0.0037003700370037006,0.0036458693137550457,0.9706161235185423,-7.881588158815881
0.0038003800380038005,0.003742901222750209,0.9698280459109017,-7.878387838783878
0.0039003900390039005,0.0038398543321078353,0.9690402883672706,-7.875187518751876
0.004000400040004,0.0039367286738375504,0.9682528508876491,-7.871987198719872
0.004100410041004101,0.004033524279948944,0.9674657334720371,-7.868786878687869
0.0042004200420042,0.004130241182451616,0.9666789361204349,-7.865586558655866
0.004300430043004301,0.004226879413355172,0.965892458832842,-7.862386238623863
0.0044004400440044,0.004323439004669212,0.9651063016092589,-7.8591859185918596
0.004500450045004501,0.0044199199884033345,0.9643204644496853,-7.855985598559856
0.0046004600460046,0.0045163223965671295,0.9635349473541215,-7.852785278527853
0.0047004700470047005,0.004612646261170241,0.962749750322567,-7.84958495849585
0.004800480048004801,0.0047088916142222215,0.9619648733550223,-7.846384638463847
0.0049004900490049,0.004805058487732697,0.9611803164514872,-7.8431843184318435
0.005000500050005001,0.004901146913711259,0.9603960796119617,-7.83998399839984
0.0051005100510051,0.0049971569241675316,0.9596121628364457,-7.836783678367837
0.005200520052005201,0.005093088551111097,0.9588285661249394,-7.833583358335834
0.0053005300530053,0.005188941826551561,0.9580452894774426,-7.830383038303831
0.0054005400540054005,0.0052847167824985235,0.9572623328939556,-7.827182718271827
0.005500550055005501,0.005380413450961592,0.9564796963744779,-7.823982398239824
0.0056005600560056,0.005476031863950366,0.95569737991901,-7.820782078207821
0.005700570057005701,0.005571572053474453,0.9549153835275517,-7.817581758175818
0.0058005800580058,0.005667034051543432,0.954133707200103,-7.814381438143815
0.005900590059005901,0.005762417890166941,0.9533523509366638,-7.811181118111811
0.006000600060006,0.005857723601354549,0.9525713147372343,-7.807980798079808
0.006100610061006101,0.005952951217115883,0.9517905986018144,-7.804780478047805
0.006200620062006201,0.006048100769460524,0.9510102025304041,-7.801580158015802
0.0063006300630063005,0.006143172290398097,0.9502301265230033,-7.7983798379837985
0.006400640064006401,0.006238165811938173,0.9494503705796122,-7.795179517951795
0.0065006500650065,0.006333081366090379,0.9486709347002308,-7.791979197919792
0.006600660066006601,0.006427918984864315,0.9478918188848588,-7.788778877887789
0.0067006700670067,0.0065226787002695685,0.9471130231334965,-7.785578557855786
0.006800680068006801,0.006617360544315757,0.9463345474461438,-7.7823782378237825
0.006900690069006901,0.00671196454901247,0.9455563918228007,-7.779177917791779
0.0070007000700070005,0.006806490746369326,0.9447785562634672,-7.775977597759776
0.007100710071007101,0.006900939168395903,0.9440010407681433,-7.772777277727773
0.0072007200720072,0.006995309847101829,0.9432238453368289,-7.76957695769577
0.007300730073007301,0.007089602814496683,0.9424469699695243,-7.766376637663766
0.007400740074007401,0.007183818102590084,0.9416704146662291,-7.763176317631763
0.007500750075007501,0.007277955743391619,0.9408941794269436,-7.75997599759976
0.007600760076007601,0.007372015768910907,0.9401182642516677,-7.756775677567757
0.007700770077007701,0.007465998211157528,0.9393426691404014,-7.7535753575357536
0.007800780078007801,0.007559903102141108,0.9385673940931447,-7.75037503750375
0.0079007900790079,0.007653730473871236,0.9377924391098976,-7.747174717471747
0.008000800080008,0.007747480358357511,0.93701780419066,-7.743974397439744
0.008100810081008101,0.00784115278760954,0.9362434893354322,-7.740774077407741
0.008200820082008202,0.007934747793636926,0.9354694945442139,-7.7375737573757375
0.0083008300830083,0.008028265408449262,0.9346958198170052,-7.734373437343734
0.0084008400840084,0.008121705664056178,0.9339224651538061,-7.731173117311731
0.008500850085008501,0.008215068592467234,0.9331494305546166,-7.727972797279728
0.008600860086008601,0.008308354225692056,0.9323767160194367,-7.724772477247725
0.0087008700870087,0.008401562595740245,0.9316043215482664,-7.721572157215721
0.0088008800880088,0.008494693734621406,0.9308322471411057,-7.718371837183718
0.0089008900890089,0.008587747674345132,0.9300604927979547,-7.715171517151715
0.009000900090009001,0.008680724446921029,0.9292890585188132,-7.711971197119712
0.009100910091009102,0.008773624084358694,0.9285179443036813,-7.708770877087709
0.0092009200920092,0.008866446618667746,0.9277471501525589,-7.705570557055705
0.0093009300930093,0.008959192081857756,0.9269766760654463,-7.702370237023702
0.009400940094009401,0.009051860505938359,0.9262065220423432,-7.699169916991699
0.009500950095009501,0.009144451922919137,0.9254366880832497,-7.695969596959696
0.009600960096009602,0.009236966364809696,0.9246671741881658,-7.6927692769276925
0.0097009700970097,0.009329403863619634,0.9238979803570916,-7.689568956895689
0.0098009800980098,0.00942176445135857,0.9231291065900269,-7.686368636863686
0.009900990099009901,0.009514048160036082,0.9223605528869718,-7.683168316831683
0.010001000100010001,0.0096062550216618,0.9215923192479263,-7.67996799679968
0.010101010101010102,0.009698385068245292,0.9208244056728905,-7.6767676767676765
0.0102010201020102,0.009790438331796186,0.9200568121618642,-7.673567356735673
0.010301030103010301,0.00988241484432407,0.9192895387148475,-7.67036703670367
0.010401040104010401,0.009974314637838561,0.9185225853318404,-7.667166716671667
0.010501050105010502,0.010066137744349241,0.917755952012843,-7.663966396639664
0.0106010601060106,0.010157884195865736,0.9169896387578551,-7.66076607660766
0.0107010701070107,0.010249554024397626,0.9162236455668769,-7.657565756575657
0.010801080108010801,0.010341147261954526,0.9154579724399081,-7.654365436543654
0.010901090109010901,0.01043266394054602,0.9146926193769491,-7.651165116511651
0.011001100110011002,0.01052410409218173,0.9139275863779996,-7.6479647964796476
0.0111011101110111,0.01061546774887125,0.9131628734430598,-7.644764476447644
0.0112011201120112,0.010706754942624167,0.9123984805721297,-7.641564156415642
0.011301130113011301,0.010797965705450135,0.9116344077652089,-7.638363836383638
0.011401140114011402,0.010889100069358679,0.910870655022298,-7.635163516351636
0.011501150115011502,0.010980158066359491,0.9101072223433964,-7.6319631963196315
0.0116011601160116,0.011071139728462076,0.9093441097285047,-7.628762876287629
0.011701170117011701,0.011162045087676098,0.9085813171776225,-7.625562556255626
0.011801180118011801,0.011252874176011155,0.9078188446907498,-7.622362236223623
0.011901190119011902,0.011343627025476827,0.9070566922678868,-7.6191619161916195
0.012001200120012,0.011434303668082743,0.9062948599090332,-7.615961596159616
0.0121012101210121,0.011524904135838471,0.9055333476141895,-7.612761276127613
0.012201220122012201,0.01161542846075364,0.9047721553833552,-7.60956095609561
0.012301230123012302,0.011705876674837846,0.9040112832165306,-7.606360636063607
0.012401240124012402,0.01179624881010069,0.9032507311137155,-7.6031603160316035
0.0125012501250125,0.01188654489855176,0.9024904990749101,-7.5999599959996
0.012601260126012601,0.011976764972200682,0.9017305871001142,-7.596759675967597
0.012701270127012701,0.012066909063057036,0.900970995189328,-7.593559355935594
0.012801280128012802,0.012156977203130442,0.9002117233425513,-7.590359035903591
0.012901290129012902,0.012246969424430487,0.8994527715597843,-7.587158715871587
0.013001300130013,0.012336885758966779,0.8986941398410269,-7.583958395839584
0.013101310131013101,0.012426726238748926,0.897935828186279,-7.580758075807581
0.013201320132013201,0.01251649089578652,0.8971778365955408,-7.577557755775578
0.013301330133013302,0.012606179762089165,0.8964201650688122,-7.574357435743575
0.0134013401340134,0.01269579286966647,0.8956628136060931,-7.571157115711571
0.013501350135013501,0.012785330250528026,0.8949057822073837,-7.567956795679568
0.013601360136013601,0.01287479193668345,0.8941490708726839,-7.564756475647565
0.013701370137013702,0.012964177960142329,0.8933926796019936,-7.561556155615562
0.013801380138013802,0.013053488352914273,0.892636608395313,-7.5583558355835585
0.0139013901390139,0.013142723147008881,0.891880857252642,-7.555155515551555
0.014001400140014001,0.01323188237443575,0.8911254261739806,-7.551955195519552
0.014101410141014101,0.013320966067204499,0.8903703151593287,-7.548754875487549
0.014201420142014202,0.013409974257324708,0.8896155242086865,-7.545554555455546
0.014301430143014302,0.013498906976805992,0.8888610533220539,-7.542354235423542
0.0144014401440144,0.013587764257657953,0.8881069024994309,-7.539153915391539
0.014501450145014501,0.013676546131890194,0.8873530717408175,-7.535953595359536
0.014601460146014602,0.01376525263151231,0.8865995610462136,-7.532753275327533
0.014701470147014702,0.013853883788533897,0.8858463704156194,-7.52955295529553
0.014801480148014802,0.013942439634964571,0.8850934998490348,-7.526352635263526
0.014901490149014901,0.014030920202813935,0.8843409493464598,-7.523152315231523
0.015001500150015001,0.014119325524091581,0.8835887189078944,-7.51995199519952
0.015101510151015102,0.014207655630807114,0.8828368085333386,-7.516751675167517
0.015201520152015202,0.014295910554970138,0.8820852182227924,-7.5135513551355135
0.0153015301530153,0.014384090328590254,0.8813339479762557,-7.51035103510351
0.015401540154015401,0.014472194983677059,0.8805829977937287,-7.507150715071507
0.015501550155015502,0.014560224552240162,0.8798323676752113,-7.503950395039504
0.015601560156015602,0.01464817906628916,0.8790820576207036,-7.500750075007501
0.0157015701570157,0.014736058557833664,0.8783320676302053,-7.4975497549754975
0.0158015801580158,0.01482386305888327,0.8775823977037167,-7.494349434943494
0.0159015901590159,0.014911592601447568,0.8768330478412377,-7.491149114911491
0.016001600160016,0.014999247217536177,0.8760840180427684,-7.487948794879488
0.016101610161016102,0.015086826939158702,0.8753353083083085,-7.484748474847485
0.016201620162016202,0.015174331798324725,0.8745869186378583,-7.481548154815481
0.016301630163016303,0.015261761827043863,0.8738388490314177,-7.478347834783478
0.016401640164016403,0.015349117057325704,0.8730910994889868,-7.475147514751475
0.0165016501650165,0.015436397521179868,0.8723436700105653,-7.471947194719472
0.0166016601660166,0.01552360325061595,0.8715965605961535,-7.468746874687469
0.0167016701670167,0.015610734277643552,0.8708497712457514,-7.465546554655465
0.0168016801680168,0.015697790634272263,0.8701033019593588,-7.462346234623462
0.0169016901690169,0.015784772352511706,0.8693571527369758,-7.459145914591459
0.017001700170017002,0.015871679464371475,0.8686113235786024,-7.455945594559456
0.017101710171017102,0.015958512001861165,0.8678658144842386,-7.4527452745274525
0.017201720172017203,0.01604526999699038,0.8671206254538845,-7.449544954495449
0.017301730173017303,0.01613195348176873,0.8663757564875398,-7.446344634463446
0.0174017401740174,0.016218562488205808,0.865631207585205,-7.443144314431443
0.0175017501750175,0.016305097048311235,0.8648869787468795,-7.43994399439944
0.0176017601760176,0.016391557194094575,0.8641430699725637,-7.436743674367436
0.0177017701770177,0.016477942957565467,0.8633994812622575,-7.433543354335433
0.0178017801780178,0.01656425437073349,0.862656212615961,-7.43034303430343
0.017901790179017902,0.01665049146560827,0.861913264033674,-7.427142714271427
0.018001800180018002,0.016736654274199375,0.8611706355153966,-7.423942394239424
0.018101810181018103,0.01682274282851644,0.8604283270611288,-7.42074207420742
0.018201820182018203,0.016908757160569034,0.8596863386708707,-7.417541754175417
0.018301830183018303,0.01699469730236679,0.8589446703446222,-7.414341434143414
0.0184018401840184,0.0170805632859193,0.8582033220823831,-7.411141114111411
0.0185018501850185,0.01716635514323614,0.857462293884154,-7.407940794079408
0.0186018601860186,0.017252072906326972,0.8567215857499341,-7.404740474047404
0.0187018701870187,0.017337716607201327,0.855981197679724,-7.401540154015402
0.018801880188018802,0.017423286277868877,0.8552411296735233,-7.398339833983398
0.018901890189018902,0.017508781950339142,0.8545013817313325,-7.395139513951396
0.019001900190019003,0.017594203656621815,0.853761953853151,-7.3919391939193915
0.019101910191019103,0.01767955142872641,0.8530228460389794,-7.388738873887389
0.019201920192019203,0.017764825298662613,0.852284058288817,-7.385538553855385
0.0193019301930193,0.017850025298439938,0.8515455906026648,-7.382338233823383
0.0194019401940194,0.017935151460068067,0.8508074429805218,-7.3791379137913795
0.0195019501950195,0.01802020381555656,0.8500696154223885,-7.375937593759376
0.0196019601960196,0.018105182396915033,0.8493321079282646,-7.372737273727373
0.019701970197019702,0.01819008723615307,0.8485949204981506,-7.36953695369537
0.019801980198019802,0.018274918365280297,0.847858053132046,-7.366336633663367
0.019901990199019903,0.0183596758163063,0.847121505829951,-7.3631363136313634
0.020002000200020003,0.01844435962124069,0.8463852785918656,-7.35993599359936
0.020102010201020103,0.018528969812093045,0.84564937141779,-7.356735673567357
0.020202020202020204,0.018613506420873005,0.8449137843077238,-7.353535353535354
0.0203020302030203,0.018697969479590144,0.8441785172616673,-7.350335033503351
0.0204020402040204,0.01878235902025408,0.8434435702796202,-7.347134713471347
0.0205020502050205,0.0188666750748744,0.842708943361583,-7.343934393439344
0.020602060206020602,0.018950917675460716,0.8419746365075552,-7.340734073407341
0.020702070207020702,0.019035086854022627,0.8412406497175371,-7.337533753375338
0.020802080208020803,0.01911918264256974,0.8405069829915285,-7.3343334333433345
0.020902090209020903,0.019203205073111646,0.8397736363295296,-7.331133113311331
0.021002100210021003,0.01928715417765795,0.8390406097315403,-7.327932793279328
0.021102110211021104,0.01937102998821826,0.8383079031975605,-7.324732473247325
0.0212021202120212,0.01945483253680218,0.8375755167275903,-7.321532153215322
0.0213021302130213,0.0195385618554193,0.8368434503216299,-7.3183318331833185
0.0214021402140214,0.019622217976079232,0.8361117039796789,-7.315131513151315
0.0215021502150215,0.019705800930791578,0.8353802777017376,-7.311931193119312
0.021602160216021602,0.019789310751565932,0.8346491714878058,-7.308730873087309
0.021702170217021702,0.0198727474704119,0.8339183853378838,-7.305530553055306
0.021802180218021803,0.019956111119339093,0.8331879192519712,-7.302330233023302
0.021902190219021903,0.020039401730357093,0.8324577732300683,-7.299129912991299
0.022002200220022004,0.020122619335475517,0.831727947272175,-7.295929592959296
0.0221022102210221,0.02020576396670396,0.8309984413782913,-7.292729272927293
0.0222022202220222,0.02028883565605203,0.8302692555484171,-7.28952895289529
0.0223022302230223,0.02037183443552933,0.8295403897825526,-7.286328632863286
0.0224022402240224,0.020454760337145446,0.8288118440806977,-7.283128312831283
0.022502250225022502,0.02053761339291001,0.8280836184428524,-7.27992799279928
0.022602260226022602,0.020620393634832597,0.8273557128690167,-7.276727672767277
0.022702270227022703,0.02070310109492281,0.8266281273591906,-7.2735273527352735
0.022802280228022803,0.020785735805190265,0.8259008619133741,-7.27032703270327
0.022902290229022904,0.02086829779764456,0.8251739165315671,-7.267126712671267
0.023002300230023004,0.020950787104295293,0.8244472912137698,-7.263926392639264
0.0231023102310231,0.02103320375715207,0.8237209859599821,-7.260726072607261
0.0232023202320232,0.021115547788224477,0.822995000770204,-7.2575257525752574
0.0233023302330233,0.021197819229522148,0.8222693356444355,-7.254325432543254
0.023402340234023402,0.02128001811305466,0.8215439905826766,-7.251125112511251
0.023502350235023502,0.021362144470831613,0.8208189655849273,-7.247924792479248
0.023602360236023603,0.021444198334862614,0.8200942606511876,-7.244724472447245
0.023702370237023703,0.021526179737157286,0.8193698757814575,-7.241524152415241
0.023802380238023804,0.0216080887097252,0.818645810975737,-7.238323832383238
0.023902390239023904,0.021689925284575973,0.8179220662340261,-7.235123512351235
0.024002400240024,0.021771689493719205,0.8171986415563248,-7.231923192319232
0.0241024102410241,0.0218533813691645,0.8164755369426331,-7.2287228722872285
0.0242024202420242,0.021935000942921452,0.815752752392951,-7.225522552255225
0.024302430243024302,0.022016548246999675,0.8150302879072785,-7.222322232223222
0.024402440244024402,0.022098023313408755,0.8143081434856156,-7.219121912191219
0.024502450245024503,0.02217942617415832,0.8135863191279623,-7.215921592159216
0.024602460246024603,0.022260756861257936,0.8128648148343187,-7.2127212721272125
0.024702470247024703,0.022342015406717236,0.8121436306046845,-7.209520952095209
0.024802480248024804,0.022423201842545804,0.8114227664390601,-7.206320632063206
0.024902490249024904,0.02250431620075325,0.8107022223374452,-7.203120312031203
0.025002500250025,0.02258535851334917,0.80998199829984,-7.1999199919992
0.0251025102510251,0.022666328812343185,0.8092620943262442,-7.196719671967196
0.025202520252025202,0.022747227129744862,0.8085425104166581,-7.193519351935193
0.025302530253025302,0.022828053497563828,0.8078232465710817,-7.19031903190319
0.025402540254025403,0.022908807947809685,0.8071043027895148,-7.187118711871187
0.025502550255025503,0.022989490512492022,0.8063856790719576,-7.183918391839184
0.025602560256025603,0.023070101223620465,0.8056673754184098,-7.18071807180718
0.025702570257025704,0.023150640113204585,0.8049493918288718,-7.177517751775177
0.025802580258025804,0.023231107213254,0.8042317283033433,-7.174317431743174
0.0259025902590259,0.023311502555778303,0.8035143848418245,-7.171117111711171
0.026002600260026,0.023391826172787095,0.8027973614443153,-7.167916791679168
0.026102610261026102,0.023472078096290018,0.8020806581108155,-7.164716471647164
0.026202620262026202,0.023552258358296607,0.8013642748413257,-7.161516151615162
0.026302630263026303,0.023632366990816545,0.800648211635845,-7.158315831583158
0.026402640264026403,0.023712404025859342,0.7999324684943743,-7.1551155115511555
0.026502650265026503,0.02379236949543468,0.7992170454169129,-7.1519151915191514
0.026602660266026604,0.023872263431552083,0.7985019424034614,-7.148714871487149
0.026702670267026704,0.023952085866221252,0.7977871594540191,-7.145514551455145
0.0268026802680268,0.024031836831451686,0.7970726965685868,-7.142314231423143
0.0269026902690269,0.02411151635925305,0.796358553747164,-7.1391139113911395
0.027002700270027002,0.024191124481634935,0.7956447309897507,-7.135913591359136
0.027102710271027102,0.02427066123060694,0.7949312282963471,-7.132713271327133
0.027202720272027203,0.024350126638178666,0.794218045666953,-7.12951295129513
0.027302730273027303,0.024429520736359706,0.7935051831015686,-7.126312631263127
0.027402740274027403,0.02450884355715967,0.7927926406001937,-7.123112311231123
0.027502750275027504,0.024588095132588167,0.7920804181628285,-7.11991199119912
0.027602760276027604,0.024667275494654795,0.7913685157894728,-7.116711671167117
0.027702770277027704,0.02474638467536914,0.7906569334801268,-7.113511351135114
0.0278027802780278,0.024825422706740825,0.7899456712347903,-7.110311031103111
0.0279027902790279,0.024904389620779444,0.7892347290534635,-7.107110711071107
0.028002800280028002,0.024983285449494602,0.7885241069361462,-7.103910391039104
0.028102810281028102,0.025062110224895885,0.7878138048828386,-7.100710071007101
0.028202820282028203,0.025140863978992917,0.7871038228935405,-7.097509750975098
0.028302830283028303,0.025219546743795285,0.7863941609682521,-7.0943094309430945
0.028402840284028404,0.025298158551312594,0.7856848191069733,-7.091109110911091
0.028502850285028504,0.025376699433554452,0.784975797309704,-7.087908790879088
0.028602860286028604,0.02545516942253046,0.7842670955764444,-7.084708470847085
0.0287028702870287,0.025533568550250213,0.7835587139071943,-7.081508150815082
0.0288028802880288,0.025611896848723316,0.7828506523019539,-7.0783078307830785
0.028902890289028902,0.025690154349959377,0.7821429107607231,-7.075107510751075
0.029002900290029002,0.02576834108596799,0.7814354892835018,-7.071907190719072
0.029102910291029103,0.025846457088758757,0.7807283878702902,-7.068706870687069
0.029202920292029203,0.025924502390341282,0.7800216065210882,-7.065506550655066
0.029302930293029304,0.02600247702272518,0.7793151452358957,-7.062306230623062
0.029402940294029404,0.02608038101792002,0.7786090040147129,-7.059105910591059
0.029502950295029504,0.026158214407935438,0.7779031828575397,-7.055905590559056
0.029602960296029605,0.02623597722478102,0.7771976817643761,-7.052705270527053
0.0297029702970297,0.026313669500466364,0.776492500735222,-7.0495049504950495
0.029802980298029802,0.02639129126700109,0.7757876397700776,-7.046304630463046
0.029902990299029902,0.026468842556394773,0.7750830988689428,-7.043104310431043
0.030003000300030003,0.026546323400657035,0.7743788780318176,-7.03990399039904
0.030103010301030103,0.02662373383179748,0.7736749772587019,-7.036703670367037
0.030203020302030203,0.026701073881825705,0.7729713965495959,-7.0335033503350335
0.030303030303030304,0.0267783435827513,0.7722681359044995,-7.03030303030303
0.030403040304030404,0.02685554296658388,0.7715651953234127,-7.027102710271027
0.030503050305030505,0.026932672065333042,0.7708625748063355,-7.023902390239024
0.0306030603060306,0.02700973091100838,0.770160274353268,-7.020702070207021
0.030703070307030702,0.02708671953561952,0.7694582939642098,-7.017501750175017
0.030803080308030802,0.027163637971176047,0.7687566336391615,-7.014301430143014
0.030903090309030903,0.027240486249687564,0.7680552933781226,-7.011101110111011
0.031003100310031003,0.027317264403163666,0.7673542731810935,-7.007900790079008
0.031103110311031103,0.02739397246361397,0.7666535730480739,-7.004700470047005
0.031203120312031204,0.02747061046304808,0.7659531929790638,-7.001500150015001
0.0313031303130313,0.027547178433475566,0.7652531329740635,-6.998299829982998
0.0314031403140314,0.027623676406906068,0.7645533930330727,-6.995099509950995
0.0315031503150315,0.027700104415349175,0.7638539731560915,-6.991899189918992
0.0316031603160316,0.02777646249081448,0.7631548733431198,-6.9886988698869885
0.0317031703170317,0.027852750665311593,0.7624560935941579,-6.985498549854985
0.0318031803180318,0.02792896897085012,0.7617576339092055,-6.982298229822982
0.0319031903190319,0.028005117439439647,0.7610594942882627,-6.979097909790979
0.032003200320032,0.028081196103089796,0.7603616747313294,-6.975897589758976
0.032103210321032104,0.028157204993810154,0.7596641752384059,-6.9726972697269725
0.032203220322032204,0.028233144143610334,0.7589669958094919,-6.969496949694969
0.032303230323032305,0.02830901358449992,0.7582701364445875,-6.966296629662966
0.032403240324032405,0.028384813348488542,0.7575735971436927,-6.963096309630963
0.032503250325032505,0.02846054346758577,0.7568773779068075,-6.95989598959896
0.032603260326032606,0.028536203973801234,0.7561814787339319,-6.956695669566956
0.032703270327032706,0.028611794899144512,0.755485899625066,-6.953495349534953
0.032803280328032806,0.028687316275625225,0.7547906405802096,-6.95029502950295
0.0329032903290329,0.028762768135252942,0.754095701599363,-6.947094709470948
0.033003300330033,0.028838150510037342,0.7534010826825256,-6.9438943894389435
0.0331033103310331,0.028913463431987925,0.7527067838296982,-6.940694069406941
0.0332033203320332,0.028988706933114384,0.7520128050408801,-6.937493749374937
0.0333033303330333,0.02906388104542625,0.7513191463160719,-6.934293429342935
0.0334033403340334,0.029138985800933187,0.7506258076552729,-6.931093109310931
0.0335033503350335,0.029214021231644727,0.7499327890584839,-6.927892789278928
0.0336033603360336,0.029288987369570547,0.7492400905257042,-6.924692469246924
0.0337033703370337,0.02936388424672018,0.7485477120569344,-6.921492149214922
0.0338033803380338,0.029438711895103293,0.7478556536521738,-6.918291829182918
0.033903390339033904,0.02951347034672941,0.7471639153114232,-6.9150915091509155
0.034003400340034004,0.029588159633608224,0.7464724970346819,-6.911891189118911
0.034103410341034104,0.029662779787749255,0.7457813988219505,-6.908690869086909
0.034203420342034205,0.029737330841162174,0.7450906206732283,-6.905490549054905
0.034303430343034305,0.029811812825856505,0.7444001625885162,-6.902290229022903
0.034403440344034406,0.02988622577384194,0.7437100245678132,-6.899089908990899
0.034503450345034506,0.029960569717127995,0.7430202066111202,-6.895889588958896
0.034603460346034606,0.030034844687724355,0.7423307087184365,-6.892689268926892
0.03470347034703471,0.030109050717640536,0.7416415308897627,-6.88948894889489
0.0348034803480348,0.0301831878388862,0.7409526731250984,-6.886288628862887
0.0349034903490349,0.03025725608347094,0.7402641354244436,-6.883088308830883
0.035003500350035,0.030331255483404353,0.7395759177877984,-6.87988798879888
0.0351035103510351,0.030405186070696023,0.7388880202151629,-6.876687668766877
0.0352035203520352,0.030479047877355576,0.738200442706537,-6.873487348734874
0.0353035303530353,0.0305528409353926,0.7375131852619206,-6.870287028702871
0.0354035403540354,0.03062656527681671,0.7368262478813138,-6.867086708670867
0.0355035503550355,0.03070022093363749,0.7361396305647167,-6.863886388638864
0.0356035603560356,0.030773807937864557,0.7354533333121291,-6.860686068606861
0.035703570357035704,0.030847326321507502,0.7347673561235512,-6.857485748574858
0.035803580358035804,0.030920776116575933,0.7340816989989829,-6.8542854285428545
0.035903590359035904,0.03099415735507946,0.7333963619384241,-6.851085108510851
0.036003600360036005,0.031067470069027665,0.732711344941875,-6.847884788478848
0.036103610361036105,0.031140714290430166,0.7320266480093355,-6.844684468446845
0.036203620362036205,0.031213890051296562,0.7313422711408055,-6.841484148414842
0.036303630363036306,0.031286997383636446,0.7306582143362852,-6.838283828382838
0.036403640364036406,0.03136003631945944,0.7299744775957744,-6.835083508350835
0.03650365036503651,0.03143300689077511,0.7292910609192733,-6.831883188318832
0.03660366036603661,0.0315059091295931,0.7286079643067818,-6.828682868286829
0.0367036703670367,0.03157874306792299,0.7279251877582998,-6.825482548254826
0.0368036803680368,0.03165150873777439,0.7272427312738274,-6.822282228222822
0.0369036903690369,0.03172420617115688,0.7265605948533648,-6.819081908190819
0.037003700370037,0.03179683540008009,0.7258787784969116,-6.815881588158816
0.0371037103710371,0.0318693964565536,0.7251972822044681,-6.812681268126813
0.0372037203720372,0.03194188937258703,0.7245161059760341,-6.8094809480948095
0.0373037303730373,0.032014314180189976,0.7238352498116098,-6.806280628062806
0.0374037403740374,0.03208667091137203,0.7231547137111951,-6.803080308030803
0.0375037503750375,0.03215895959814281,0.72247449767479,-6.7998799879988
0.037603760376037604,0.03223118027251191,0.7217946017023945,-6.796679667966797
0.037703770377037704,0.03230333296648892,0.7211150257940085,-6.7934793479347935
0.037803780378037805,0.03237541771208347,0.7204357699496322,-6.79027902790279
0.037903790379037905,0.03244743454130514,0.7197568341692655,-6.787078707870787
0.038003800380038005,0.032519383486163525,0.7190782184529084,-6.783878387838784
0.038103810381038106,0.03259126457866826,0.7183999228005609,-6.780678067806781
0.038203820382038206,0.032663077850828906,0.7177219472122229,-6.777477747774777
0.038303830383038306,0.032734823334655105,0.7170442916878946,-6.774277427742774
0.03840384038403841,0.03280650106215642,0.716366956227576,-6.771077107710771
0.03850385038503851,0.03287811106534248,0.7156899408312668,-6.767876787678768
0.0386038603860386,0.03294965337622289,0.7150132454989673,-6.764676467646765
0.0387038703870387,0.03302112802680722,0.7143368702306774,-6.761476147614761
0.0388038803880388,0.0330925350491051,0.7136608150263971,-6.758275827582758
0.0389038903890389,0.03316387447512614,0.7129850798861264,-6.755075507550755
0.039003900390039,0.03323514633687991,0.7123096648098652,-6.751875187518752
0.0391039103910391,0.033306350666376036,0.7116345697976137,-6.7486748674867485
0.0392039203920392,0.03337748749562411,0.7109597948493719,-6.745474547454745
0.0393039303930393,0.03344855685663374,0.7102853399651395,-6.742274227422742
0.039403940394039404,0.03351955878141451,0.7096112051449169,-6.739073907390739
0.039503950395039504,0.03359049330197606,0.7089373903887037,-6.735873587358736
0.039603960396039604,0.03366136045032795,0.7082638956965003,-6.732673267326732
0.039703970397039705,0.033732160258479804,0.7075907210683064,-6.729472947294729
0.039803980398039805,0.033802892758441214,0.7069178665041221,-6.726272627262726
0.039903990399039906,0.0338735579822218,0.7062453320039475,-6.723072307230723
0.040004000400040006,0.03394415596183115,0.7055731175677823,-6.71987198719872
0.040104010401040106,0.03401468672927886,0.7049012231956269,-6.716671667166716
0.04020402040204021,0.03408515031657455,0.704229648887481,-6.713471347134713
0.04030403040304031,0.03415554675572781,0.7035583946433447,-6.71027102710271
0.04040404040404041,0.034225876078748246,0.7028874604632179,-6.707070707070707
0.0405040504050405,0.03429613831764544,0.7022168463471009,-6.7038703870387035
0.0406040604060406,0.034366333504429004,0.7015465522949936,-6.700670067006701
0.0407040704070407,0.034436461671108594,0.7008765783068955,-6.697469746974697
0.0408040804080408,0.034506522849693716,0.7002069243828074,-6.694269426942695
0.0409040904090409,0.034576517072194064,0.6995375905227286,-6.691069106910691
0.041004100410041,0.03464644437061915,0.6988685767266597,-6.687868786878688
0.0411041104110411,0.03471630477697868,0.6981998829946,-6.684668466846684
0.041204120412041204,0.034786098323282146,0.6975315093265503,-6.681468146814682
0.041304130413041304,0.03485582504153924,0.6968634557225099,-6.678267826782678
0.041404140414041404,0.034925484963759496,0.6961957221824794,-6.6750675067506755
0.041504150415041505,0.03499507812195258,0.6955283087064581,-6.671867186718671
0.041604160416041605,0.03506460454812802,0.6948612152944468,-6.668666866686669
0.041704170417041705,0.0351340642742955,0.6941944419464448,-6.665466546654665
0.041804180418041806,0.03520345733246455,0.6935279886624527,-6.662266226622663
0.041904190419041906,0.03527278375464483,0.6928618554424698,-6.659065906590659
0.04200420042004201,0.03534204357284588,0.692196042286497,-6.655865586558656
0.04210421042104211,0.035411236819077374,0.6915305491945333,-6.652665266526652
0.04220422042204221,0.035480363525348835,0.6908653761665796,-6.64946494649465
0.0423042304230423,0.03554942372366993,0.6902005232026354,-6.646264626462647
0.0424042404240424,0.03561841744605024,0.6895359903027007,-6.643064306430643
0.0425042504250425,0.03568734472449936,0.6888717774667756,-6.63986398639864
0.0426042604260426,0.035756205591026886,0.6882078846948602,-6.636663666366637
0.0427042704270427,0.035825000077642444,0.6875443119869543,-6.633463346334634
0.0428042804280428,0.035893728216355614,0.6868810593430581,-6.6302630263026305
0.0429042904290429,0.035962390039176007,0.6862181267631714,-6.627062706270627
0.043004300430043,0.036030985578113225,0.6855555142472943,-6.623862386238624
0.043104310431043104,0.036099514865176874,0.6848932217954269,-6.620662066206621
0.043204320432043204,0.036167977932376534,0.6842312494075691,-6.617461746174618
0.043304330433043305,0.036236374811721844,0.6835695970837208,-6.6142614261426145
0.043404340434043405,0.036304705535222366,0.6829082648238821,-6.611061106110611
0.043504350435043505,0.03637297013488773,0.6822472526280531,-6.607860786078608
0.043604360436043606,0.036441168642727534,0.6815865604962337,-6.604660466046605
0.043704370437043706,0.03650930109075137,0.6809261884284238,-6.601460146014602
0.043804380438043806,0.036577367510968836,0.6802661364246236,-6.598259825982598
0.04390439043904391,0.03664536793538954,0.679606404484833,-6.595059505950595
0.04400440044004401,0.03671330239602311,0.6789469926090519,-6.591859185918592
0.04410441044104411,0.036781170924879106,0.6782879007972805,-6.588658865886589
0.0442044204420442,0.03684897355396716,0.6776291290495187,-6.585458545854586
0.0443044304430443,0.03691671031529685,0.6769706773657664,-6.582258225822582
0.0444044404440444,0.03698438124087781,0.6763125457460237,-6.579057905790579
0.0445044504450445,0.0370519863627196,0.6756547341902908,-6.575857585758576
0.0446044604460446,0.03711952571283186,0.6749972426985673,-6.572657265726573
0.0447044704470447,0.03718699932322417,0.6743400712708535,-6.5694569456945695
0.0448044804480448,0.037254407225906144,0.6736832199071492,-6.566256625662566
0.044904490449044904,0.03732174945288737,0.6730266886074546,-6.563056305630563
0.045004500450045004,0.037389026036177456,0.6723704773717696,-6.55985598559856
0.045104510451045104,0.03745623700778601,0.6717145862000942,-6.556655665566557
0.045204520452045205,0.037523382399722624,0.6710590150924284,-6.5534553455345534
0.045304530453045305,0.037590462243996925,0.6704037640487721,-6.55025502550255
0.045404540454045406,0.03765747657261848,0.6697488330691255,-6.547054705470547
0.045504550455045506,0.03772442541759691,0.6690942221534885,-6.543854385438544
0.045604560456045606,0.03779130881094181,0.6684399313018611,-6.540654065406541
0.04570457045704571,0.037858126784662785,0.6677859605142432,-6.537453745374537
0.04580458045804581,0.037924879370769445,0.667132309790635,-6.534253425342534
0.04590459045904591,0.03799156660127138,0.6664789791310364,-6.531053105310531
0.04600460046004601,0.03805818850817819,0.6658259685354474,-6.527852785278528
0.0461046104610461,0.03812474512349949,0.6651732780038679,-6.5246524652465245
0.0462046204620462,0.03819123647924487,0.6645209075362981,-6.521452145214521
0.0463046304630463,0.03825766260742394,0.6638688571327379,-6.518251825182518
0.0464046404640464,0.0383240235400463,0.6632171267931873,-6.515051505150515
0.0465046504650465,0.038390319309121554,0.6625657165176463,-6.511851185118512
0.0466046604660466,0.038456549946659285,0.661914626306115,-6.5086508650865085
0.046704670467046704,0.03852271548466913,0.6612638561585931,-6.505450545054505
0.046804680468046804,0.03858881595516066,0.6606134060750809,-6.502250225022502
0.046904690469046904,0.03865485139014349,0.6599632760555784,-6.499049904990499
0.047004700470047005,0.03872082182162723,0.6593134661000853,-6.495849584958496
0.047104710471047105,0.038786727281621455,0.658663976208602,-6.492649264926492
0.047204720472047206,0.03885256780213579,0.6580148063811281,-6.489448944894489
0.047304730473047306,0.038918343415179836,0.657365956617664,-6.486248624862486
0.047404740474047406,0.03898405415276319,0.6567174269182093,-6.483048304830483
0.04750475047504751,0.03904970004689545,0.6560692172827643,-6.47984798479848
0.04760476047604761,0.03911528112958623,0.6554213277113289,-6.476647664766476
0.04770477047704771,0.03918079743284512,0.6547737582039032,-6.473447344734473
0.04780478047804781,0.03924624898868172,0.654126508760487,-6.47024702470247
0.04790479047904791,0.039311635829105636,0.6534795793810804,-6.467046704670467
0.048004800480048,0.039376957986126476,0.6528329700656834,-6.4638463846384635
0.0481048104810481,0.03944221549175382,0.6521866808142962,-6.460646064606461
0.0482048204820482,0.03950740837799733,0.6515407116269182,-6.457445744574457
0.0483048304830483,0.03957253667686651,0.6508950625035502,-6.454245424542455
0.0484048404840484,0.03963760042037107,0.6502497334441915,-6.451045104510451
0.048504850485048503,0.03970259964052052,0.6496047244488427,-6.447844784478448
0.048604860486048604,0.03976753436932454,0.648960035517503,-6.444644464446444
0.048704870487048704,0.03983240463879265,0.6483156666501735,-6.441444144414442
0.048804880488048805,0.03989721048093454,0.6476716178468531,-6.438243824382438
0.048904890489048905,0.039961951927759726,0.6470278891075427,-6.4350435043504355
0.049004900490049005,0.04002662901127788,0.6463844804322415,-6.431843184318431
0.049104910491049106,0.04009124176349854,0.6457413918209504,-6.428642864286429
0.049204920492049206,0.04015579021643138,0.6450986232736684,-6.425442544254425
0.049304930493049307,0.040220274402085934,0.6444561747903964,-6.422242224222423
0.04940494049404941,0.04028469435247187,0.6438140463711337,-6.4190419041904185
0.04950495049504951,0.040349050099598716,0.6431722380158809,-6.415841584158416
0.04960496049604961,0.040413341675476146,0.6425307497246373,-6.412641264126412
0.04970497049704971,0.0404775691121137,0.6418895814974037,-6.40944094409441
0.04980498049804981,0.040541732441521025,0.6412487333341794,-6.406240624062406
0.0499049904990499,0.040605831695707695,0.640608205234965,-6.403040304030403
0.05000500050005,0.040669866906683325,0.63996799719976,-6.3998399839984
0.0501050105010501,0.04073383810645752,0.6393281092285646,-6.396639663966397
0.0502050205020502,0.04079774532703988,0.6386885413213789,-6.393439343934394
0.0503050305030503,0.040861588600439994,0.6380492934782027,-6.3902390239023905
0.050405040504050404,0.040925367958667476,0.6374103656990362,-6.387038703870387
0.050505050505050504,0.040989083433731935,0.6367717579838792,-6.383838383838384
0.050605060506050605,0.04105273505764295,0.6361334703327319,-6.380638063806381
0.050705070507050705,0.04111632286241014,0.6354955027455942,-6.377437743774378
0.050805080508050805,0.041179846880043114,0.634857855222466,-6.3742374237423745
0.050905090509050906,0.04124330714255145,0.6342205277633475,-6.371037103710371
0.051005100510051006,0.04130670368194478,0.6335835203682385,-6.367836783678368
0.051105110511051106,0.04137003653023267,0.6329468330371392,-6.364636463646365
0.05120512051205121,0.04143330571942475,0.6323104657700493,-6.361436143614362
0.05130513051305131,0.041496511281530604,0.6316744185669693,-6.358235823582358
0.05140514051405141,0.041559653248559855,0.6310386914278987,-6.355035503550355
0.05150515051505151,0.041622731652522095,0.6304032843528378,-6.351835183518352
0.05160516051605161,0.041685746525426906,0.6297681973417865,-6.348634863486349
0.0517051705170517,0.041748697899283926,0.6291334303947447,-6.3454345434543455
0.0518051805180518,0.04181158580610273,0.6284989835117125,-6.342234223422342
0.0519051905190519,0.04187441027789293,0.62786485669269,-6.339033903390339
0.052005200520052,0.041937171346664116,0.6272310499376771,-6.335833583358336
0.0521052105210521,0.041999869044425917,0.6265975632466737,-6.332633263326333
0.052205220522052204,0.042062503403187915,0.62596439661968,-6.3294329432943295
0.052305230523052304,0.04212507445495971,0.6253315500566958,-6.326232623262326
0.052405240524052404,0.04218758223175091,0.6246990235577213,-6.323032303230323
0.052505250525052505,0.042250026765571116,0.6240668171227564,-6.31983198319832
0.052605260526052605,0.04231240808842993,0.623434930751801,-6.316631663166317
0.052705270527052706,0.04237472623233696,0.6228033644448553,-6.313431343134313
0.052805280528052806,0.042436981229301785,0.6221721182019192,-6.31023102310231
0.052905290529052906,0.04249917311133404,0.6215411920229926,-6.307030703070307
0.05300530053005301,0.0425613019104433,0.6209105859080758,-6.303830383038304
0.05310531053105311,0.04262336765863918,0.6202802998571684,-6.300630063006301
0.05320532053205321,0.042685370387931285,0.6196503338702707,-6.297429742974297
0.05330533053305331,0.04274731013032921,0.6190206879473826,-6.294229422942294
0.05340534053405341,0.04280918691784256,0.6183913620885041,-6.291029102910291
0.05350535053505351,0.04287100078248092,0.6177623562936352,-6.287828782878288
0.0536053605360536,0.04293275175625392,0.6171336705627758,-6.2846284628462845
0.0537053705370537,0.042994439871171145,0.6165053048959261,-6.281428142814281
0.0538053805380538,0.04305606515924221,0.615877259293086,-6.278227822782278
0.0539053905390539,0.04311762765247669,0.6152495337542555,-6.275027502750275
0.054005400540054004,0.04317912738288422,0.6146221282794345,-6.271827182718272
0.054105410541054104,0.04324056438247438,0.6139950428686233,-6.2686268626862685
0.054205420542054204,0.04330193868325678,0.6133682775218215,-6.265426542654265
0.054305430543054305,0.04336325031724103,0.6127418322390294,-6.262226222622262
0.054405440544054405,0.043424499316436715,0.612115707020247,-6.259025902590259
0.054505450545054505,0.04348568571285344,0.611489901865474,-6.255825582558256
0.054605460546054606,0.04354680953850082,0.6108644167747107,-6.252625262526252
0.054705470547054706,0.04360787082538843,0.610239251747957,-6.249424942494249
0.05480548054805481,0.043668869605525906,0.609614406785213,-6.246224622462246
0.05490549054905491,0.04372980591092283,0.6089898818864784,-6.243024302430243
0.05500550055005501,0.04379067977358882,0.6083656770517535,-6.2398239823982395
0.05510551055105511,0.043851491225533445,0.6077417922810382,-6.236623662366236
0.05520552055205521,0.043912240298766336,0.6071182275743325,-6.233423342334233
0.05530553055305531,0.04397292702529709,0.6064949829316364,-6.23022302230223
0.05540554055405541,0.04403355143713529,0.60587205835295,-6.227022702270227
0.0555055505550555,0.044094113566290574,0.605249453838273,-6.2238223822382235
0.0556055605560556,0.044154613444772506,0.604627169387606,-6.220622062206221
0.0557055705570557,0.04421505110459073,0.6040052050009481,-6.217421742174217
0.0558055805580558,0.044275426577754795,0.6033835606783001,-6.214221422142215
0.055905590559055904,0.04433573989627435,0.6027622364196615,-6.211021102110211
0.056005600560056004,0.04439599109215897,0.6021412322250328,-6.207820782078208
0.056105610561056105,0.044456180197418274,0.6015205480944134,-6.204620462046204
0.056205620562056205,0.04451630724406184,0.6009001840278038,-6.201420142014202
0.056305630563056305,0.04457637226409931,0.6002801400252036,-6.198219821982198
0.056405640564056406,0.04463637528954023,0.5996604160866132,-6.1950195019501955
0.056505650565056506,0.044696316352394266,0.5990410122120322,-6.191819181918191
0.056605660566056606,0.04475619548467095,0.5984219284014611,-6.188618861886189
0.05670567056705671,0.044816012718379955,0.5978031646548992,-6.185418541854185
0.05680568056805681,0.04487576808553082,0.5971847209723473,-6.182218221822183
0.05690569056905691,0.0449354616181332,0.5965665973538047,-6.1790179017901785
0.05700570057005701,0.04499509334819664,0.595948793799272,-6.175817581758176
0.05710571057105711,0.045054663307730815,0.5953313103087485,-6.172617261726172
0.05720572057205721,0.04511417152874525,0.594714146882235,-6.16941694169417
0.05730573057305731,0.04517361804324961,0.5940973035197308,-6.166216621662166
0.0574057405740574,0.04523300288325345,0.5934807802212365,-6.163016301630163
0.0575057505750575,0.0452923260807664,0.5928645769867517,-6.15981598159816
0.0576057605760576,0.045351587667798045,0.5922486938162764,-6.156615661566157
0.057705770577057704,0.04541078767635801,0.5916331307098107,-6.153415341534154
0.057805780578057804,0.045469926138455886,0.5910178876673546,-6.1502150215021505
0.057905790579057904,0.04552900308610126,0.5904029646889082,-6.147014701470147
0.058005800580058005,0.04558801855130375,0.5897883617744714,-6.143814381438144
0.058105810581058105,0.04564697256607295,0.589174078924044,-6.140614061406141
0.058205820582058206,0.04570586516241848,0.5885601161376264,-6.137413741374138
0.058305830583058306,0.0457646963723499,0.5879464734152183,-6.134213421342134
0.058405840584058406,0.04582346622787686,0.5873331507568199,-6.131013101310131
0.05850585058505851,0.045882174761008934,0.586720148162431,-6.127812781278128
0.05860586058605861,0.045940822003755745,0.5861074656320517,-6.124612461246125
0.05870587058705871,0.045999407988126864,0.5854951031656821,-6.121412141214122
0.05880588058805881,0.04605793274613191,0.5848830607633221,-6.118211821182118
0.05890589058905891,0.0461163963097805,0.5842713384249716,-6.115011501150115
0.05900590059005901,0.046174798711082196,0.5836599361506308,-6.111811181118112
0.05910591059105911,0.046233139982046645,0.5830488539402996,-6.108610861086109
0.05920592059205921,0.04629142015468342,0.5824380917939779,-6.1054105410541055
0.0593059305930593,0.046349639261002135,0.5818276497116659,-6.102210221022102
0.0594059405940594,0.04640779733301238,0.5812175276933634,-6.099009900990099
0.059505950595059504,0.046465894402723786,0.5806077257390706,-6.095809580958096
0.059605960596059604,0.04652393050214593,0.5799982438487873,-6.092609260926093
0.059705970597059704,0.0465819056632884,0.5793890820225137,-6.0894089408940895
0.059805980598059805,0.046639819918160824,0.5787802402602497,-6.086208620862086
0.059905990599059905,0.04669767329877279,0.5781717185619952,-6.083008300830083
0.060006000600060005,0.046755465837133914,0.5775635169277504,-6.07980798079808
0.060106010601060106,0.046813197565253796,0.5769556353575152,-6.076607660766077
0.060206020602060206,0.04687086851514203,0.5763480738512895,-6.073407340734073
0.06030603060306031,0.04692847871880821,0.5757408324090735,-6.07020702070207
0.06040604060406041,0.04698602820826195,0.5751339110308671,-6.067006700670067
0.06050605060506051,0.047043517015512855,0.5745273097166702,-6.063806380638064
0.06060606060606061,0.04710094517257052,0.573921028466483,-6.0606060606060606
0.06070607060706071,0.04715831271144455,0.5733150672803053,-6.057405740574057
0.06080608060806081,0.04721561966414454,0.5727094261581374,-6.054205420542054
0.06090609060906091,0.047272866062680094,0.5721041050999789,-6.051005100510051
0.06100610061006101,0.04733005193906082,0.5714991041058302,-6.047804780478048
0.0611061106110611,0.04738717732529633,0.5708944231756908,-6.0446044604460445
0.0612061206120612,0.0474442422533962,0.5702900623095613,-6.041404140414041
0.0613061306130613,0.04750124675537004,0.5696860215074413,-6.038203820382038
0.061406140614061404,0.04755819086322747,0.5690823007693309,-6.035003500350035
0.061506150615061504,0.04761507460897807,0.56847890009523,-6.031803180318032
0.061606160616061605,0.047671898024631454,0.5678758194851388,-6.028602860286028
0.061706170617061705,0.04772866114219722,0.5672730589390572,-6.025402540254025
0.061806180618061805,0.04778536399368497,0.5666706184569852,-6.022202220222022
0.061906190619061906,0.047842006611104305,0.5660684980389228,-6.019001900190019
0.062006200620062006,0.047898589026464836,0.5654666976848699,-6.015801580158016
0.062106210621062106,0.04795511127177615,0.5648652173948268,-6.012601260126012
0.06220622062206221,0.04801157337904786,0.5642640571687931,-6.009400940094009
0.06230623062306231,0.04806797538028956,0.5636632170067691,-6.006200620062006
0.06240624062406241,0.04812431730751086,0.5630626969087548,-6.003000300030003
0.0625062506250625,0.04818059919272134,0.5624624968747501,-5.999799979998
0.0626062606260626,0.04823682106793065,0.5618626169047547,-5.996599659965996
0.0627062706270627,0.048292982965148334,0.5612630569987693,-5.993399339933994
0.0628062806280628,0.048349084916384046,0.5606638171567931,-5.99019901990199
0.0629062906290629,0.04840512695364735,0.5600648973788269,-5.986998699869988
0.063006300630063,0.04846110910894788,0.5594662976648699,-5.9837983798379835
0.0631063106310631,0.048517031414295184,0.5588680180149229,-5.980598059805981
0.0632063206320632,0.048572893901698944,0.5582700584289851,-5.977397739773977
0.0633063306330633,0.04862869660316867,0.5576724189070573,-5.974197419741975
0.0634063406340634,0.048684439550714054,0.5570750994491388,-5.970997099709971
0.0635063506350635,0.04874012277634461,0.5564781000552301,-5.967796779677968
0.0636063606360636,0.04879574631207004,0.5558814207253308,-5.964596459645964
0.0637063706370637,0.048851310189899834,0.5552850614594413,-5.961396139613962
0.0638063806380638,0.04890681444184369,0.5546890222575612,-5.958195819581958
0.0639063906390639,0.04896225909991116,0.554093303119691,-5.954995499549955
0.064006400640064,0.049017644196111876,0.55349790404583,-5.951795179517951
0.06410641064106411,0.04907296976245538,0.552902825035979,-5.948594859485949
0.06420642064206421,0.04912823583095134,0.5523080660901373,-5.945394539453945
0.06430643064306431,0.049183442433609316,0.5517136272083054,-5.942194219421943
0.06440644064406441,0.049238589602438945,0.551119508390483,-5.9389938993899385
0.06450645064506451,0.0492936773694498,0.5505257096366704,-5.935793579357936
0.06460646064606461,0.04934870576665151,0.5499322309468669,-5.932593259325932
0.06470647064706471,0.04940367482605363,0.5493390723210736,-5.92939293929393
0.06480648064806481,0.04945858457966582,0.5487462337592894,-5.926192619261926
0.06490649064906491,0.04951343505949764,0.5481537152615152,-5.922992299229923
0.06500650065006501,0.04956822629755873,0.5475615168277502,-5.919791979197919
0.06510651065106511,0.04962295832585863,0.5469696384579953,-5.916591659165917
0.06520652065206521,0.04967763117640701,0.5463780801522495,-5.913391339133913
0.06530653065306531,0.04973224488121342,0.5457868419105137,-5.9101910191019105
0.06540654065406541,0.049786799472287493,0.5451959237327872,-5.906990699069906
0.06550655065506551,0.049841294981638806,0.5446053256190706,-5.903790379037904
0.06560656065606561,0.049895731441277014,0.5440150475693633,-5.9005900590059
0.06570657065706571,0.04995010888321164,0.5434250895836659,-5.897389738973898
0.0658065806580658,0.05000442733945235,0.5428354516619779,-5.894189418941894
0.0659065906590659,0.05005868684200872,0.5422461338042995,-5.890989098909891
0.066006600660066,0.05011288742289034,0.5416571360106308,-5.887788778877888
0.0661066106610661,0.050167029114106865,0.5410684582809716,-5.884588458845885
0.0662066206620662,0.05022111194766782,0.5404801006153221,-5.881388138813882
0.0663066306630663,0.05027513595558287,0.5398920630136821,-5.878187818781878
0.0664066406640664,0.050329101169861584,0.5393043454760518,-5.874987498749875
0.0665066506650665,0.050383007622513576,0.5387169480024311,-5.871787178717872
0.0666066606660666,0.05043685534554843,0.5381298705928199,-5.868586858685869
0.0667066706670667,0.05049064437097578,0.5375431132472184,-5.8653865386538655
0.0668066806680668,0.05054437473080521,0.5369566759656264,-5.862186218621862
0.0669066906690669,0.05059804645704631,0.5363705587480441,-5.858985898589859
0.067006700670067,0.050651659581708704,0.5357847615944713,-5.855785578557856
0.0671067106710671,0.050705214136801985,0.5351992845049082,-5.852585258525853
0.0672067206720672,0.05075871015433575,0.5346141274793547,-5.849384938493849
0.0673067306730673,0.0508121476663196,0.5340292905178107,-5.846184618461846
0.0674067406740674,0.05086552670476316,0.5334447736202763,-5.842984298429843
0.0675067506750675,0.05091884730167601,0.5328605767867516,-5.83978397839784
0.0676067606760676,0.05097210948906773,0.5322767000172365,-5.836583658365837
0.0677067706770677,0.05102531329894797,0.5316931433117309,-5.833383338333833
0.06780678067806781,0.05107845876332632,0.5311099066702349,-5.83018301830183
0.06790679067906791,0.05113154591421235,0.5305269900927486,-5.826982698269827
0.06800680068006801,0.05118457478361569,0.5299443935792719,-5.823782378237824
0.06810681068106811,0.05123754540354594,0.5293621171298047,-5.8205820582058205
0.06820682068206821,0.05129045780601269,0.5287801607443473,-5.817381738173817
0.06830683068306831,0.051343312023025556,0.5281985244228993,-5.814181418141814
0.06840684068406841,0.05139610808659413,0.527617208165461,-5.810981098109811
0.06850685068506851,0.05144884602872801,0.5270362119720323,-5.807780778077808
0.06860686068606861,0.05150152588143682,0.5264555358426132,-5.8045804580458045
0.06870687068706871,0.051554147676730146,0.5258751797772037,-5.801380138013801
0.06880688068806881,0.05160671144661758,0.5252951437758037,-5.798179817981798
0.06890689068906891,0.05165921722310874,0.5247154278384134,-5.794979497949795
0.06900690069006901,0.05171166503821323,0.5241360319650327,-5.791779177917792
0.06910691069106911,0.05176405492394063,0.5235569561556616,-5.788578857885788
0.06920692069206921,0.05181638691230056,0.5229782004103001,-5.785378537853785
0.06930693069306931,0.05186866103530263,0.5223997647289481,-5.782178217821782
0.06940694069406941,0.05192087732495643,0.5218216491116058,-5.778977897789779
0.06950695069506951,0.05197303581327155,0.5212438535582731,-5.775777577757776
0.0696069606960696,0.0520251365322576,0.5206663780689501,-5.772577257725773
0.0697069706970697,0.05207717951392421,0.5200892226436364,-5.769376937693769
0.0698069806980698,0.052129164790280916,0.5195123872823327,-5.766176617661767
0.0699069906990699,0.05218109239333742,0.5189358719850382,-5.762976297629763
0.07000700070007,0.05223296235510322,0.5183596767517537,-5.75977597759776
0.0701070107010701,0.052284774707587994,0.5177838015824784,-5.756575657565756
0.0702070207020702,0.05233652948280128,0.5172082464772131,-5.753375337533754
0.0703070307030703,0.052388226712752756,0.516633011435957,-5.75017501750175
0.0704070407040704,0.052439866429451934,0.5160580964587109,-5.7469746974697475
0.0705070507050705,0.05249144866490851,0.5154835015454741,-5.743774377437743
0.0706070607060706,0.052542973451132,0.5149092266962471,-5.740574057405741
0.0707070707070707,0.05259444082013207,0.5143352719110295,-5.737373737373737
0.0708070807080708,0.05264585080391829,0.5137616371898217,-5.734173417341735
0.0709070907090709,0.052697203434500274,0.5131883225326233,-5.730973097309731
0.071007100710071,0.05274849874388761,0.5126153279394347,-5.727772777277728
0.0711071107110711,0.05279973676408992,0.5120426534102555,-5.724572457245724
0.0712071207120712,0.05285091752711679,0.5114702989450861,-5.721372137213722
0.0713071307130713,0.052902041064977826,0.5108982645439261,-5.718171817181718
0.07140714071407141,0.05295310740968262,0.510326550206776,-5.714971497149715
0.07150715071507151,0.053004116593240815,0.5097551559336351,-5.711771177117711
0.07160716071607161,0.05305506864766195,0.5091840817245041,-5.708570857085709
0.07170717071707171,0.05310596360495569,0.5086133275793825,-5.705370537053705
0.07180718071807181,0.05315680149713157,0.5080428934982708,-5.702170217021703
0.07190719071907191,0.05320758235619927,0.5074727794811683,-5.6989698969896985
0.07200720072007201,0.05325830621416831,0.5069029855280758,-5.695769576957696
0.07210721072107211,0.05330897310304837,0.5063335116389925,-5.692569256925692
0.07220722072207221,0.05335958305484898,0.5057643578139193,-5.68936893689369
0.07230723072307231,0.053410136101579804,0.5051955240528553,-5.686168616861686
0.07240724072407241,0.05346063227525039,0.5046270103558012,-5.682968296829683
0.07250725072507251,0.05351107160787039,0.5040588167227563,-5.679767976797679
0.07260726072607261,0.05356145413144937,0.5034909431537213,-5.676567656765677
0.07270727072707271,0.05361177987799696,0.5029233896486958,-5.673367336733673
0.07280728072807281,0.05366204887952271,0.50235615620768,-5.6701670167016704
0.07290729072907291,0.05371226116803629,0.5017892428306736,-5.666966696669666
0.07300730073007301,0.05376241677554725,0.501222649517677,-5.663766376637664
0.07310731073107311,0.05381251573406524,0.5006563762686899,-5.66056605660566
0.07320732073207321,0.05386255807559979,0.5000904230837125,-5.657365736573658
0.07330733073307331,0.053912543832160584,0.4995247899627445,-5.6541654165416535
0.0734073407340734,0.053962473035757165,0.4989594769057864,-5.650965096509651
0.0735073507350735,0.05401234571839915,0.49839448391283775,-5.647764776477648
0.0736073607360736,0.05406216191209616,0.4978298109838987,-5.644564456445645
0.0737073707370737,0.05411192164885779,0.4972654581189692,-5.6413641364136415
0.0738073807380738,0.05416162496069361,0.4967014253180494,-5.638163816381638
0.0739073907390739,0.05421127187961326,0.49613771258113915,-5.634963496349635
0.074007400740074,0.054260862437626345,0.49557431990823847,-5.631763176317632
0.0741074107410741,0.05431039666674243,0.4950112472993474,-5.628562856285629
0.0742074207420742,0.05435987459897114,0.49444849475446595,-5.6253625362536255
0.0743074307430743,0.054409296266322085,0.4938860622735941,-5.622162216221622
0.0744074407440744,0.054458661700804836,0.4933239498567319,-5.618961896189619
0.0745074507450745,0.05450797093442904,0.4927621575038792,-5.615761576157616
0.0746074607460746,0.05455722399920426,0.4922006852150362,-5.612561256125613
0.0747074707470747,0.05460642092714011,0.49163953299020274,-5.609360936093609
0.0748074807480748,0.054655561750246204,0.4910787008293789,-5.606160616061606
0.0749074907490749,0.05470464650053214,0.49051818873256464,-5.602960296029603
0.075007500750075,0.05475367521000749,0.48995799669976,-5.5997599759976
0.07510751075107511,0.0548026479106819,0.48939812473096495,-5.596559655965597
0.07520752075207521,0.054851564634564955,0.4888385728261795,-5.593359335933593
0.07530753075307531,0.05490042541366624,0.48827934098540365,-5.59015901590159
0.07540754075407541,0.054949230279995376,0.48772042920863745,-5.586958695869587
0.07550755075507551,0.05499797926556195,0.48716183749588077,-5.583758375837584
0.07560756075607561,0.05504667240237558,0.48660356584713377,-5.5805580558055805
0.07570757075707571,0.05509530972244587,0.48604561426239634,-5.577357735773577
0.07580758075807581,0.05514389125778241,0.4854879827416685,-5.574157415741574
0.07590759075907591,0.0551924170403948,0.48493067128495027,-5.570957095709571
0.07600760076007601,0.05524088710229265,0.4843736798922416,-5.567756775677568
0.07610761076107611,0.05528930147548555,0.4838170085635426,-5.5645564556455644
0.07620762076207621,0.05533766019198312,0.4832606572988532,-5.561356135613561
0.07630763076307631,0.055385963283794956,0.48270462609817333,-5.558155815581558
0.07640764076407641,0.055434210782930655,0.48214891496150314,-5.554955495549555
0.07650765076507651,0.055482402721399815,0.4815935238888425,-5.551755175517552
0.07660766076607661,0.055530539131212045,0.4810384528801915,-5.548554855485548
0.07670767076707671,0.055578620044376956,0.48048370193555007,-5.545354535453545
0.07680768076807681,0.055626645492904137,0.4799292710549182,-5.542154215421542
0.07690769076907691,0.055674615508803184,0.479375160238296,-5.538953895389539
0.07700770077007701,0.055722530124083715,0.4788213694856834,-5.5357535753575355
0.0771077107710771,0.055770389370755305,0.47826789879708054,-5.532553255325533
0.0772077207720772,0.0558181932808276,0.477714748172487,-5.529352935293529
0.0773077307730773,0.055865941886310166,0.4771619176119033,-5.526152615261527
0.0774077407740774,0.055913635219212623,0.47660940711532895,-5.522952295229523
0.0775077507750775,0.055961273311544546,0.4760572166827645,-5.51975197519752
0.0776077607760776,0.05600885619531559,0.4755053463142093,-5.516551655165516
0.0777077707770777,0.05605638390253529,0.4749537960096641,-5.513351335133514
0.0778077807780778,0.05610385646521332,0.4744025657691281,-5.51015101510151
0.0779077907790779,0.05615127391535919,0.47385165559260206,-5.5069506950695075
0.078007800780078,0.0561986362849826,0.4733010654800853,-5.503750375037503
0.0781078107810781,0.056245943606093085,0.47275079543157844,-5.500550055005501
0.0782078207820782,0.05629319591070029,0.4722008454470809,-5.497349734973497
0.0783078307830783,0.05634039323081378,0.4716512155265932,-5.494149414941495
0.0784078407840784,0.056387535598443186,0.4711019056701149,-5.490949094909491
0.0785078507850785,0.05643462304559808,0.47055291587764647,-5.487748774877488
0.0786078607860786,0.0564816556042881,0.4700042461491873,-5.484548454845484
0.07870787078707871,0.05652863330652281,0.46945589648473807,-5.481348134813482
0.07880788078807881,0.05657555618431185,0.46890786688429814,-5.478147814781478
0.07890789078907891,0.05662242426966478,0.46836015734786807,-5.474947494749475
0.07900790079007901,0.056669237594591255,0.46781276787544734,-5.471747174717471
0.07910791079107911,0.05671599619110082,0.46726569846703647,-5.468546854685469
0.07920792079207921,0.05676270009120313,0.46671894912263495,-5.465346534653465
0.07930793079307931,0.05680934932690773,0.46617251984224334,-5.4621462146214625
0.07940794079407941,0.05685594393022428,0.46562641062586096,-5.4589458945894584
0.07950795079507951,0.05690248393316233,0.46508062147348855,-5.455745574557456
0.07960796079607961,0.05694896936773153,0.46453515238512544,-5.452545254525452
0.07970797079707971,0.05699540026594142,0.4639900033607722,-5.44934493449345
0.07980798079807981,0.05704177665980168,0.46344517440042826,-5.446144614461446
0.07990799079907991,0.057088098581321856,0.4629006655040942,-5.442944294429443
0.08000800080008001,0.05713436606251158,0.4623564766717695,-5.439743974397439
0.08010801080108011,0.05718057913538042,0.4618126079034547,-5.436543654365437
0.08020802080208021,0.057226737831938004,0.4612690591991491,-5.433343334333433
0.08030803080308031,0.05727284218419393,0.4607258305588535,-5.43014301430143
0.08040804080408041,0.057318892224157814,0.4601829219825672,-5.426942694269426
0.08050805080508051,0.05736488798383921,0.45964033347029076,-5.423742374237424
0.08060806080608061,0.05741082949524777,0.45909806502202366,-5.42054205420542
0.08070807080708071,0.05745671679039306,0.4585561166377664,-5.417341734173418
0.08080808080808081,0.05750254990128473,0.4580144883175185,-5.4141414141414135
0.0809080908090809,0.05754832885993233,0.4574731800612805,-5.410941094109411
0.081008100810081,0.057594053698345485,0.45693219186905193,-5.407740774077408
0.0811081108110811,0.0576397244485338,0.45639152374083297,-5.404540454045405
0.0812081208120812,0.05768534114250687,0.4558511756766236,-5.4013401340134015
0.0813081308130813,0.0577309038122743,0.45531114767642383,-5.398139813981398
0.0814081408140814,0.05777641248984568,0.45477143974023365,-5.394939493949395
0.0815081508150815,0.057821867207230634,0.4542320518680531,-5.391739173917392
0.0816081608160816,0.05786726799643875,0.4536929840598822,-5.388538853885389
0.0817081708170817,0.05791261488947964,0.4531542363157208,-5.3853385338533855
0.0818081808180818,0.057957907918362896,0.45261580863556905,-5.382138213821382
0.0819081908190819,0.05800314711509811,0.4520777010194269,-5.378937893789379
0.082008200820082,0.0580483325116949,0.45153991346729433,-5.375737573757376
0.0821082108210821,0.05809346414016288,0.4510024459791714,-5.372537253725373
0.0822082208220822,0.058138542032511634,0.450465298555058,-5.369336933693369
0.0823082308230823,0.05818356622075075,0.44992847119495427,-5.366136613661366
0.08240824082408241,0.05822853673688986,0.44939196389886016,-5.362936293629363
0.08250825082508251,0.05827345361293854,0.4488557766667756,-5.35973597359736
0.08260826082608261,0.05831831688090642,0.44831990949870065,-5.3565356535653565
0.08270827082708271,0.05836312657280307,0.4477843623946353,-5.353335333533353
0.08280828082808281,0.05840788272063811,0.44724913535457955,-5.35013501350135
0.08290829082908291,0.05845258535642115,0.4467142283785334,-5.346934693469347
0.08300830083008301,0.05849723451216178,0.44617964146649686,-5.343734373437344
0.08310831083108311,0.0585418302198696,0.4456453746184699,-5.3405340534053405
0.08320832083208321,0.0585863725115542,0.4451114278344526,-5.337333733373337
0.08330833083308331,0.05863086141922522,0.4445778011144449,-5.334133413341334
0.08340834083408341,0.058675296974892224,0.44404449445844674,-5.330933093309331
0.08350835083508351,0.05871967921056485,0.4435115078664582,-5.327732773277328
0.08360836083608361,0.05876400815825267,0.44297884133847926,-5.324532453245324
0.08370837083708371,0.05880828384996528,0.44244649487450993,-5.321332133213321
0.08380838083808381,0.05885250631771231,0.4419144684745502,-5.318131813181318
0.08390839083908391,0.058896675593503346,0.44138276213860006,-5.314931493149315
0.08400840084008401,0.058940791709347996,0.44085137586665957,-5.311731173117312
0.08410841084108411,0.058984854697255854,0.44032030965872865,-5.308530853085308
0.08420842084208421,0.05902886458923652,0.4397895635148073,-5.305330533053305
0.08430843084308431,0.059072821417299616,0.4392591374348956,-5.302130213021302
0.08440844084408441,0.059116725213454735,0.43872903141899344,-5.298929892989299
0.08450845084508452,0.05916057600971146,0.43819924546710093,-5.2957295729572955
0.0846084608460846,0.059204373838079395,0.43766977957921815,-5.292529252925293
0.0847084708470847,0.05924811873056819,0.4371406337553447,-5.289328932893289
0.0848084808480848,0.059291810719187384,0.4366118079954811,-5.286128612861287
0.0849084908490849,0.05933544983594663,0.4360833022996269,-5.282928292829283
0.085008500850085,0.05937903611285548,0.4355551166677825,-5.27972797279728
0.0851085108510851,0.05942256958192358,0.43502725109994744,-5.276527652765276
0.0852085208520852,0.0594660502751605,0.4344997055961223,-5.273327332733274
0.0853085308530853,0.05950947822457587,0.4339724801563064,-5.27012701270127
0.0854085408540854,0.059552853462179256,0.43344557478050044,-5.2669266926692675
0.0855085508550855,0.05959617601998031,0.4329189894687038,-5.263726372637263
0.0856085608560856,0.05963944592998858,0.432392724220917,-5.260526052605261
0.0857085708570857,0.059682663224213714,0.4318667790371396,-5.257325732573257
0.0858085808580858,0.05972582793466528,0.43134115391737204,-5.254125412541255
0.0859085908590859,0.05976894009335291,0.4308158488616138,-5.2509250925092505
0.086008600860086,0.05981199973228616,0.4302908638698654,-5.247724772477248
0.08610861086108611,0.0598550068834747,0.42976619894212637,-5.244524452445244
0.08620862086208621,0.05989796157892805,0.4292418540783972,-5.241324132413242
0.08630863086308631,0.05994086385065589,0.42871782927867735,-5.238123812381238
0.08640864086408641,0.059983713730667756,0.4281941245429674,-5.234923492349235
0.08650865086508651,0.060026511250973316,0.4276707398712668,-5.231723172317231
0.08660866086608661,0.06006925644358211,0.42714767526357605,-5.228522852285229
0.08670867086708671,0.06011194934050379,0.4266249307198946,-5.225322532253225
0.08680868086808681,0.0601545899737479,0.42610250624022306,-5.2221222122212225
0.08690869086908691,0.06019717837532412,0.4255804018245608,-5.218921892189218
0.08700870087008701,0.060239714577241976,0.42505861747290846,-5.215721572157216
0.08710871087108711,0.060282198611511115,0.4245371531852654,-5.212521252125212
0.08720872087208721,0.060324630510141114,0.4240160089616323,-5.20932093209321
0.08730873087308731,0.060367010305141605,0.4234951848020085,-5.206120612061206
0.08740874087408741,0.06040933802852215,0.42297468070639455,-5.202920292029203
0.08750875087508751,0.06045161371229241,0.4224544966747899,-5.199719971997199
0.08760876087608761,0.0604938373884619,0.42193463270719517,-5.196519651965197
0.08770877087708771,0.06053600908904031,0.4214150888036097,-5.193319331933193
0.08780878087808781,0.060578128846037194,0.4208958649640342,-5.19011901190119
0.08790879087908791,0.06062019669146216,0.42037696118846796,-5.186918691869186
0.08800880088008801,0.06066221265732481,0.4198583774769116,-5.183718371837184
0.08810881088108811,0.060704176775634756,0.41934011382936465,-5.18051805180518
0.08820882088208822,0.06074608907840158,0.4188221702458275,-5.177317731773178
0.08830883088308832,0.06078794959763493,0.4183045467262997,-5.1741174117411735
0.0884088408840884,0.060829758365344336,0.41778724327078176,-5.170917091709171
0.0885088508850885,0.06087151541353947,0.4172702598792733,-5.167716771677168
0.0886088608860886,0.06091322077422989,0.4167535965517744,-5.164516451645165
0.0887088708870887,0.060954874479425214,0.41623725328828515,-5.1613161316131615
0.0888088808880888,0.060996476561135035,0.41572123008880546,-5.158115811581158
0.0889088908890889,0.061038027051368966,0.4152055269533354,-5.154915491549155
0.089008900890089,0.0610795259821366,0.414690143881875,-5.151715171517152
0.0891089108910891,0.061120973385447544,0.4141750808744241,-5.148514851485149
0.0892089208920892,0.061162369293311404,0.41366033793098284,-5.145314531453145
0.0893089308930893,0.06120371373773777,0.4131459150515512,-5.142114211421142
0.0894089408940894,0.061245006750736256,0.4126318122361291,-5.138913891389139
0.0895089508950895,0.06128624836431646,0.41211802948471665,-5.135713571357136
0.0896089608960896,0.06132743861048798,0.41160456679731383,-5.132513251325133
0.08970897089708971,0.06136857752126042,0.4110914241739205,-5.129312931293129
0.08980898089808981,0.061409665128643376,0.4105786016145369,-5.126112611261126
0.08990899089908991,0.061450701464646464,0.41006609911916286,-5.122912291229123
0.09000900090009001,0.06149168656127927,0.4095539166877984,-5.11971197119712
0.09010901090109011,0.06153262045055141,0.40904205432044355,-5.1165116511651165
0.09020902090209021,0.06157350316447248,0.4085305120170983,-5.113311331133113
0.09030903090309031,0.06161433473505208,0.40801928977776264,-5.11011101110111
0.09040904090409041,0.061655115194299816,0.40750838760243663,-5.106910691069107
0.09050905090509051,0.06169584457422529,0.4069978054911202,-5.103710371037104
0.09060906090609061,0.0617365229068381,0.4064875434438133,-5.1005100510051005
0.09070907090709071,0.06177715022414785,0.4059776014605161,-5.097309730973097
0.09080908090809081,0.06181772655816414,0.40546797954122843,-5.094109410941094
0.09090909090909091,0.06185825194089657,0.4049586776859504,-5.090909090909091
0.09100910091009101,0.061898726404354745,0.40444969589468194,-5.087708770877088
0.09110911091109111,0.061939149980548266,0.4039410341674231,-5.084508450845084
0.09120912091209121,0.061979522701486746,0.4034326925041739,-5.081308130813081
0.09130913091309131,0.062019844599179766,0.4029246709049343,-5.078107810781078
0.09140914091409141,0.062060115705636944,0.4024169693697042,-5.074907490749075
0.09150915091509151,0.06210033605286788,0.4019095878984838,-5.0717071707170716
0.09160916091609161,0.062140505672882165,0.40140252649127295,-5.068506850685068
0.09170917091709171,0.062180624597689416,0.4008957851480717,-5.065306530653065
0.09180918091809182,0.06222069285929922,0.40038936386888013,-5.062106210621062
0.09190919091909192,0.062260710489721205,0.39988326265369806,-5.058905890589059
0.09200920092009202,0.06230067752096492,0.39937748150252567,-5.0557055705570555
0.0921092109210921,0.06234059398504003,0.39887202041536296,-5.052505250525053
0.0922092209220922,0.062380459913956104,0.3983668793922096,-5.049304930493049
0.0923092309230923,0.06242027533972273,0.39786205843306616,-5.046104610461047
0.0924092409240924,0.06246004029434955,0.39735755753793195,-5.042904290429043
0.0925092509250925,0.06249975480984613,0.3968533767068077,-5.03970397039704
0.0926092609260926,0.0625394189182221,0.39634951593969275,-5.036503650365036
0.0927092709270927,0.06257903265148704,0.39584597523658765,-5.033303330333034
0.0928092809280928,0.06261859604165057,0.3953427545974919,-5.03010301030103
0.0929092909290929,0.06265810912072226,0.394839854022406,-5.0269026902690275
0.093009300930093,0.06269757192071175,0.39433727351132947,-5.023702370237023
0.0931093109310931,0.0627369844736286,0.39383501306426283,-5.020502050205021
0.0932093209320932,0.06277634681148248,0.3933330726812055,-5.017301730173017
0.0933093309330933,0.06281565896628291,0.392831452362158,-5.014101410141015
0.09340934093409341,0.06285492097003957,0.39233015210711986,-5.0109010901090105
0.09350935093509351,0.06289413285476199,0.39182917191609157,-5.007700770077008
0.09360936093609361,0.06293329465245984,0.39132851178907263,-5.004500450045004
0.09370937093709371,0.06297240639514265,0.39082817172606354,-5.001300130013002
0.09380938093809381,0.06301146811482009,0.3903281517270638,-4.998099809980998
0.09390939093909391,0.06305047984350169,0.389828451792074,-4.994899489948995
0.09400940094009401,0.06308944161319713,0.38932907192109345,-4.991699169916991
0.09410941094109411,0.06312835345591596,0.38883001211412277,-4.988498849884989
0.09420942094209421,0.0631672154036678,0.38833127237116144,-4.985298529852985
0.09430943094309431,0.06320602748846224,0.38783285269220996,-4.9820982098209825
0.09440944094409441,0.06324478974230892,0.38733475307726783,-4.978897889788978
0.09450945094509451,0.06328350219721737,0.3868369735263356,-4.975697569756976
0.09460946094609461,0.06332216488519728,0.38633951403941263,-4.972497249724972
0.09470947094709471,0.06336077783825816,0.3858423746164996,-4.96929692969297
0.09480948094809481,0.0633993410884097,0.3853455552575959,-4.9660966096609656
0.09490949094909491,0.06343785466766141,0.384849055962702,-4.962896289628963
0.09500950095009501,0.063476318608023,0.3843528767318175,-4.959695969596959
0.09510951095109511,0.06351473294150398,0.38385701756494284,-4.956495649564957
0.09520952095209521,0.063553097700114,0.3833614784620775,-4.953295329532953
0.09530953095309531,0.06359141291586262,0.3828662594232221,-4.95009500950095
0.09540954095409541,0.0636296786207595,0.382371360448376,-4.946894689468946
0.09550955095509552,0.06366789484681419,0.38187678153753973,-4.943694369436944
0.09560956095609562,0.06370606162603634,0.3813825226907128,-4.94049404940494
0.09570957095709572,0.0637441789904355,0.38088858390789576,-4.9372937293729375
0.09580958095809582,0.06378224697202131,0.38039496518908805,-4.934093409340933
0.0959095909590959,0.06382026560280335,0.37990166653429025,-4.930893089308931
0.096009600960096,0.06385823491479124,0.37940868794350185,-4.927692769276928
0.0961096109610961,0.06389615493999456,0.3789160294167231,-4.924492449244925
0.0962096209620962,0.06393402571042295,0.3784236909539539,-4.9212921292129215
0.0963096309630963,0.06397184725808597,0.37793167255519433,-4.918091809180918
0.0964096409640964,0.06400961961499324,0.3774399742204444,-4.914891489148915
0.0965096509650965,0.06404734281315437,0.376948595949704,-4.911691169116912
0.0966096609660966,0.06408501688457895,0.37645753774297325,-4.908490849084909
0.0967096709670967,0.06412264186127659,0.3759667996002521,-4.905290529052905
0.0968096809680968,0.06416021777525686,0.3754763815215405,-4.902090209020902
0.0969096909690969,0.06419774465852941,0.37498628350683855,-4.898889888988899
0.09700970097009701,0.06423522254310382,0.37449650555614616,-4.895689568956896
0.09710971097109711,0.06427265146098969,0.3740070476694634,-4.892489248924893
0.09720972097209721,0.06431003144419661,0.3735179098467903,-4.889288928892889
0.09730973097309731,0.06434736252473422,0.37302909208812673,-4.886088608860886
0.09740974097409741,0.06438464473461208,0.37254059439347276,-4.882888288828883
0.09750975097509751,0.06442187810583982,0.3720524167628284,-4.87968796879688
0.09760976097609761,0.06445906267042703,0.37156455919619363,-4.8764876487648765
0.09770977097709771,0.06449619846038332,0.3710770216935685,-4.873287328732873
0.09780978097809781,0.06453328550771828,0.37058980425495297,-4.87008700870087
0.09790979097909791,0.06457032384444152,0.37010290688034697,-4.866886688668867
0.09800980098009801,0.06460731350256263,0.36961632956975066,-4.863686368636864
0.09810981098109811,0.06464425451409123,0.3691300723231639,-4.86048604860486
0.09820982098209821,0.06468114691103691,0.36864413514058675,-4.857285728572857
0.09830983098309831,0.06471799072540929,0.3681585180220192,-4.854085408540854
0.09840984098409841,0.06475478598921794,0.36767322096746125,-4.850885088508851
0.09850985098509851,0.06479153273447248,0.3671882439769129,-4.847684768476848
0.09860986098609861,0.06482823099318252,0.3667035870503742,-4.844484448444844
0.09870987098709871,0.06486488079735764,0.36621925018784507,-4.841284128412841
0.09880988098809881,0.06490148217900747,0.3657352333893255,-4.838083808380838
0.09890989098909891,0.06493803517014159,0.3652515366548156,-4.834883488348835
0.09900990099009901,0.06497453980276961,0.3647681599843152,-4.8316831683168315
0.09910991099109911,0.06501099610890113,0.3642851033778245,-4.828482848284828
0.09920992099209922,0.06504740412054574,0.3638023668353434,-4.825282528252825
0.09930993099309932,0.06508376386971307,0.36331995035687187,-4.822082208220822
0.09940994099409942,0.06512007538841272,0.3628378539424099,-4.818881888188819
0.09950995099509952,0.06515633870865425,0.3623560775919576,-4.8156815681568155
0.09960996099609962,0.06519255386244731,0.36187462130551484,-4.812481248124812
0.0997099709970997,0.06522872088180148,0.3613934850830817,-4.809280928092809
0.0998099809980998,0.06526483979872634,0.36091266892465834,-4.806080608060807
0.0999099909990999,0.06530091064523155,0.36043217283024426,-4.802880288028803
0.1000100010001,0.06533693345332665,0.3599519967998401,-4.7996799679968
0.1001100110011001,0.06537290825502129,0.35947214083344525,-4.796479647964796
0.1002100210021002,0.06540883508232503,0.3589926049310603,-4.793279327932794
0.1003100310031003,0.06544471396724753,0.3585133890926846,-4.79007900790079
0.1004100410041004,0.06548054494179834,0.3580344933183188,-4.7868786878687875
0.1005100510051005,0.06551632803798707,0.35755591760796235,-4.783678367836783
0.1006100610061006,0.06555206328782333,0.3570776619616158,-4.780478047804781
0.10071007100710071,0.06558775072331673,0.35659972637927856,-4.777277727772777
0.10081008100810081,0.06562339037647685,0.35612211086095114,-4.774077407740775
0.10091009100910091,0.06565898227931333,0.3556448154066331,-4.7708770877087705
0.10101010101010101,0.06569452646383571,0.35516784001632495,-4.767676767676768
0.10111011101110111,0.06573002296205366,0.3546911846900261,-4.764476447644764
0.10121012101210121,0.06576547180597672,0.3542148494277371,-4.761276127612762
0.10131013101310131,0.06580087302761456,0.3537388342294575,-4.758075807580758
0.10141014101410141,0.06583622665897672,0.3532631390951877,-4.754875487548755
0.10151015101510151,0.06587153273207284,0.3527877640249273,-4.751675167516751
0.10161016101610161,0.0659067912789125,0.35231270901867673,-4.748474847484749
0.10171017101710171,0.06594200233150532,0.35183797407643547,-4.745274527452745
0.10181018101810181,0.06597716592186088,0.3513635591982041,-4.7420742074207425
0.10191019101910191,0.06601228208198881,0.35088946438398205,-4.738873887388738
0.10201020102010201,0.06604735084389868,0.3504156896337699,-4.735673567356736
0.10211021102110211,0.06608237223960013,0.3499422349475671,-4.732473247324732
0.10221022102210221,0.06611734630110272,0.34946910032537415,-4.72927292729273
0.10231023102310231,0.06615227306041609,0.3489962857671905,-4.7260726072607255
0.10241024102410241,0.0661871525495498,0.34852379127301675,-4.722872287228723
0.10251025102510251,0.0662219848005135,0.3480516168428523,-4.719671967196719
0.10261026102610261,0.06625676984531675,0.34757976247669775,-4.716471647164717
0.10271027102710271,0.06629150771596919,0.34710822817455256,-4.713271327132713
0.10281028102810282,0.06632619844448037,0.34663701393641716,-4.71007100710071
0.10291029102910292,0.06636084206285996,0.34616611976229117,-4.706870687068706
0.10301030103010302,0.0663954386031175,0.34569554565217503,-4.703670367036704
0.10311031103110312,0.06642998809726264,0.3452252916060682,-4.7004700470047
0.10321032103210322,0.06646449057730493,0.34475535762397125,-4.6972697269726975
0.10331033103310332,0.06649894607525403,0.34428574370588366,-4.694069406940693
0.1034103410341034,0.06653335462311949,0.34381644985180587,-4.690869086908691
0.1035103510351035,0.06656771625291094,0.3433474760617376,-4.687668766876688
0.1036103610361036,0.06660203099663799,0.34287882233567896,-4.684468446844685
0.1037103710371037,0.06663629888631023,0.3424104886736299,-4.6812681268126815
0.1038103810381038,0.06667051995393725,0.3419424750755904,-4.678067806780678
0.1039103910391039,0.06670469423152867,0.3414747815415605,-4.674867486748675
0.104010401040104,0.06673882175109408,0.34100740807154023,-4.671667166716672
0.1041104110411041,0.06677290254464309,0.34054035466552957,-4.668466846684669
0.1042104210421042,0.0668069366441853,0.34007362132352853,-4.665266526652665
0.1043104310431043,0.0668409240817303,0.33960720804553707,-4.662066206620662
0.10441044104410441,0.0668748648892877,0.3391411148315552,-4.658865886588659
0.10451045104510451,0.06690875909886712,0.3386753416815829,-4.655665566556656
0.10461046104610461,0.06694260674247815,0.33820988859562023,-4.6524652465246525
0.10471047104710471,0.06697640785213038,0.3377447555736672,-4.649264926492649
0.10481048104810481,0.0670101624598334,0.33727994261572375,-4.646064606460646
0.10491049104910491,0.06704387059759687,0.33681544972178984,-4.642864286428643
0.10501050105010501,0.06707753229743033,0.3363512768918656,-4.63966396639664
0.10511051105110511,0.06711114759134341,0.33588742412595096,-4.6364636463646365
0.10521052105210521,0.06714471651134571,0.3354238914240459,-4.633263326332633
0.10531053105310531,0.06717823908944684,0.33496067878615043,-4.63006300630063
0.10541054105410541,0.06721171535765638,0.3344977862122646,-4.626862686268627
0.10551055105510551,0.06724514534798394,0.3340352137023883,-4.623662366236624
0.10561056105610561,0.06727852909243914,0.3335729612565217,-4.62046204620462
0.10571057105710571,0.06731186662303154,0.33311102887466465,-4.617261726172617
0.10581058105810581,0.06734515797177079,0.3326494165568172,-4.614061406140614
0.10591059105910591,0.06737840317066648,0.33218812430297934,-4.610861086108611
0.10601060106010601,0.0674116022517282,0.33172715211315107,-4.607660766076608
0.10611061106110611,0.06744475524696554,0.33126649998733243,-4.604460446044604
0.10621062106210621,0.06747786218838812,0.3308061679255234,-4.601260126012601
0.10631063106310631,0.06751092310800555,0.330346155927724,-4.598059805980598
0.10641064106410641,0.0675439380378274,0.3298864639939341,-4.594859485948595
0.10651065106510652,0.06757690700986332,0.3294270921241539,-4.5916591659165915
0.10661066106610662,0.06760983005612288,0.3289680403183832,-4.588458845884588
0.10671067106710672,0.06764270720861568,0.3285093085766222,-4.585258525852585
0.10681068106810682,0.06767553849935132,0.3280508968988708,-4.582058205820582
0.10691069106910692,0.06770832396033942,0.32759280528512896,-4.578857885788579
0.10701070107010702,0.06774106362358957,0.3271350337353967,-4.5756575657565755
0.10711071107110712,0.06777375752111138,0.3266775822496741,-4.572457245724572
0.1072107210721072,0.06780640568491444,0.32622045082796103,-4.569256925692569
0.1073107310731073,0.06783900814700836,0.32576363947025777,-4.566056605660567
0.1074107410741074,0.06787156493940275,0.3253071481765638,-4.562856285628563
0.1075107510751075,0.06790407609410717,0.3248509769468797,-4.55965596559656
0.1076107610761076,0.06793654164313129,0.32439512578120494,-4.556455645564556
0.1077107710771077,0.06796896161848466,0.32393959467954003,-4.553255325532554
0.1078107810781078,0.06800133605217691,0.3234843836418845,-4.55005500550055
0.1079107910791079,0.0680336649762176,0.3230294926682388,-4.546854685468547
0.10801080108010801,0.0680659484226164,0.3225749217586025,-4.543654365436543
0.10811081108110811,0.06809818642338285,0.32212067091297597,-4.540454045404541
0.10821082108210821,0.06813037901052658,0.3216667401313588,-4.537253725372537
0.10831083108310831,0.06816252621605719,0.3212131294137515,-4.534053405340535
0.10841084108410841,0.06819462807198429,0.32075983876015357,-4.5308530853085305
0.10851085108510851,0.06822668461031745,0.32030686817056553,-4.527652765276528
0.10861086108610861,0.0682586958630663,0.3198542176449868,-4.524452445244524
0.10871087108710871,0.06829066186224043,0.3194018871834179,-4.521252125212522
0.10881088108810881,0.06832258263984947,0.31894987678585834,-4.518051805180518
0.10891089108910891,0.06835445822790297,0.31849818645230865,-4.514851485148515
0.10901090109010901,0.06838628865841058,0.3180468161827683,-4.511651165116511
0.10911091109110911,0.06841807396338187,0.3175957659772379,-4.508450845084509
0.10921092109210921,0.06844981417482647,0.31714503583571674,-4.505250525052505
0.10931093109310931,0.06848150932475396,0.31669462575820545,-4.5020502050205025
0.10941094109410941,0.06851315944517394,0.3162445357447035,-4.498849884988498
0.10951095109510951,0.06854476456809602,0.31579476579521143,-4.495649564956496
0.10961096109610961,0.06857632472552982,0.3153453159097287,-4.492449244924492
0.10971097109710971,0.06860783994948491,0.3148961860882558,-4.48924892489249
0.10981098109810981,0.06863931027197093,0.31444737633079234,-4.4860486048604855
0.10991099109910991,0.06867073572499742,0.31399888663733866,-4.482848284828483
0.11001100110011001,0.06870211634057405,0.31355071700789433,-4.479647964796479
0.11011101110111012,0.06873345215071038,0.31310286744245985,-4.476447644764477
0.11021102110211022,0.06876474318741603,0.31265533794103473,-4.473247324732473
0.11031103110311032,0.06879598948270058,0.31220812850361945,-4.47004700470047
0.11041104110411042,0.06882719106857367,0.3117612391302136,-4.466846684668466
0.11051105110511052,0.06885834797704485,0.3113146698208175,-4.463646364636464
0.11061106110611062,0.0688894602401238,0.3108684205754308,-4.46044604460446
0.11071107110711072,0.06892052788982002,0.3104224913940539,-4.4572457245724575
0.11081108110811082,0.0689515509581432,0.3099768822766864,-4.454045404540453
0.1109110911091109,0.06898252947710289,0.30953159322332874,-4.450845084508451
0.111011101110111,0.06901346347870871,0.3090866242339806,-4.447644764476448
0.1111111111111111,0.06904435299497028,0.308641975308642,-4.444444444444445
0.1112111211121112,0.06907519805789716,0.308197646447313,-4.441244124412441
0.1113111311131113,0.06910599869949899,0.30775363764999364,-4.438043804380438
0.1114111411141114,0.06913675495178535,0.3073099489166839,-4.434843484348435
0.1115111511151115,0.06916746684676585,0.30686658024738367,-4.431643164316432
0.1116111611161116,0.06919813441645009,0.3064235316420931,-4.428442844284429
0.11171117111711171,0.06922875769284767,0.30598080310081216,-4.425242524252425
0.11181118111811181,0.06925933670796822,0.30553839462354077,-4.422042204220422
0.11191119111911191,0.06928987149382129,0.305096306210279,-4.418841884188419
0.11201120112011201,0.06932036208241651,0.30465453786102686,-4.415641564156416
0.11211121112111211,0.06935080850576349,0.30421308957578425,-4.4124412441244125
0.11221122112211221,0.06938121079587181,0.3037719613545513,-4.409240924092409
0.11231123112311231,0.06941156898475109,0.30333115319732795,-4.406040604060406
0.11241124112411241,0.06944188310441093,0.30289066510411417,-4.402840284028403
0.11251125112511251,0.06947215318686092,0.30245049707491,-4.3996399639964
0.11261126112611261,0.06950237926411068,0.3020106491097155,-4.3964396439643965
0.11271127112711271,0.0695325613681698,0.30157112120853047,-4.393239323932393
0.11281128112811281,0.06956269953104789,0.30113191337135514,-4.39003900390039
0.11291129112911291,0.06959279378475454,0.3006930255981894,-4.386838683868387
0.11301130113011301,0.06962284416129935,0.3002544578890332,-4.383638363836384
0.11311131113111311,0.06965285069269193,0.29981621024388666,-4.38043804380438
0.11321132113211321,0.06968281341094189,0.29937828266274974,-4.377237723772377
0.11331133113311331,0.06971273234805882,0.2989406751456224,-4.374037403740374
0.11341134113411341,0.06974260753605233,0.2985033876925046,-4.370837083708371
0.11351135113511351,0.069772439006932,0.2980664203033965,-4.3676367636763676
0.11361136113611361,0.06980222679270748,0.2976297729782979,-4.364436443644364
0.11371137113711371,0.06983197092538831,0.29719344571720896,-4.361236123612361
0.11381138113811382,0.06986167143698414,0.29675743852012965,-4.358035803580358
0.11391139113911392,0.06989132835950455,0.2963217513870599,-4.354835483548355
0.11401140114011402,0.06992094172495916,0.29588638431799974,-4.3516351635163515
0.11411141114111412,0.06995051156535755,0.2954513373129492,-4.348434843484348
0.11421142114211422,0.06998003791270932,0.29501661037190824,-4.345234523452345
0.11431143114311432,0.07000952079902409,0.2945822034948769,-4.342034203420342
0.11441144114411442,0.07003896025631146,0.2941481166818552,-4.338833883388339
0.11451145114511452,0.07006835631658101,0.29371434993284307,-4.335633563356335
0.11461146114611462,0.07009770901184238,0.2932809032478405,-4.332433243324332
0.1147114711471147,0.07012701837410514,0.2928477766268476,-4.329232923292329
0.1148114811481148,0.07015628443537889,0.29241497006986433,-4.326032603260327
0.1149114911491149,0.07018550722767326,0.2919824835768905,-4.322832283228323
0.115011501150115,0.07021468678299783,0.2915503171479265,-4.31963196319632
0.1151115111511151,0.07024382313336222,0.29111847078297187,-4.316431643164316
0.1152115211521152,0.070272916310776,0.29068694448202703,-4.313231323132314
0.11531153115311531,0.07030196634724882,0.2902557382450916,-4.31003100310031
0.11541154115411541,0.07033097327479022,0.289824852072166,-4.306830683068307
0.11551155115511551,0.07035993712540986,0.28939428596324973,-4.303630363036303
0.11561156115611561,0.07038885793111731,0.28896403991834335,-4.300430043004301
0.11571157115711571,0.07041773572392218,0.2885341139374463,-4.297229722972297
0.11581158115811581,0.07044657053583407,0.2881045080205591,-4.294029402940295
0.11591159115911591,0.0704753623988626,0.28767522216768127,-4.2908290829082905
0.11601160116011601,0.07050411134501733,0.2872462563788133,-4.287628762876288
0.11611161116111611,0.0705328174063079,0.2868176106539546,-4.284428442844284
0.11621162116211621,0.07056148061474389,0.28638928499310584,-4.281228122812282
0.11631163116311631,0.07059010100233493,0.2859612793962664,-4.278027802780278
0.11641164116411641,0.07061867860109058,0.2855335938634368,-4.274827482748275
0.11651165116511651,0.07064721344302048,0.2851062283946166,-4.271627162716271
0.11661166116611661,0.07067570556013421,0.2846791829898062,-4.268426842684269
0.11671167116711671,0.07070415498444138,0.28425245764900514,-4.265226522652265
0.11681168116811681,0.07073256174795159,0.283826052372214,-4.262026202620262
0.11691169116911691,0.07076092588267445,0.28339996715943216,-4.258825882588258
0.11701170117011701,0.07078924742061954,0.28297420201066015,-4.255625562556256
0.11711171117111711,0.0708175263937965,0.28254875692589754,-4.252425242524252
0.11721172117211721,0.07084576283421488,0.2821236319051448,-4.24922492249225
0.11731173117311731,0.07087395677388433,0.2816988269484013,-4.2460246024602455
0.11741174117411741,0.07090210824481442,0.28127434205566776,-4.242824282428243
0.11751175117511752,0.07093021727901479,0.28085017722694355,-4.239623962396239
0.11761176117611762,0.07095828390849498,0.28042633246222914,-4.236423642364237
0.11771177117711772,0.07098630816526466,0.28000280776152414,-4.233223322332233
0.11781178117811782,0.07101429008133336,0.279579603124829,-4.23002300230023
0.11791179117911792,0.07104222968871077,0.2791567185521432,-4.226822682268226
0.11801180118011802,0.0710701270194064,0.2787341540434672,-4.223622362236224
0.11811181118111812,0.07109798210542993,0.2783119095988006,-4.22042204220422
0.11821182118211822,0.0711257949787909,0.2778899852181438,-4.2172217221722175
0.11831183118311832,0.07115356567149897,0.2774683809014964,-4.214021402140213
0.11841184118411842,0.07118129421556368,0.27704709664885885,-4.210821082108211
0.1185118511851185,0.07120898064299469,0.27662613246023077,-4.207620762076208
0.1186118611861186,0.07123662498580155,0.27620548833561226,-4.204420442044205
0.1187118711871187,0.07126422727599391,0.2757851642750034,-4.201220122012201
0.1188118811881188,0.07129178754558133,0.2753651602784041,-4.198019801980198
0.1189118911891189,0.07131930582657345,0.2749454763458144,-4.194819481948195
0.11901190119011901,0.07134678215097984,0.27452611247723435,-4.191619161916192
0.11911191119111911,0.07137421655081011,0.2741070686726639,-4.188418841884189
0.11921192119211921,0.07140160905807388,0.273688344932103,-4.185218521852185
0.11931193119311931,0.07142895970478073,0.2732699412555517,-4.182018201820182
0.11941194119411941,0.07145626852294028,0.27285185764301007,-4.178817881788179
0.11951195119511951,0.07148353554456212,0.27243409409447794,-4.175617561756176
0.11961196119611961,0.07151076080165585,0.2720166506099555,-4.1724172417241725
0.11971197119711971,0.07153794432623108,0.27159952718944264,-4.169216921692169
0.11981198119811981,0.0715650861502974,0.27118272383293934,-4.166016601660166
0.11991199119911991,0.07159218630586442,0.2707662405404457,-4.162816281628163
0.12001200120012001,0.07161924482494175,0.27035007731196165,-4.15961596159616
0.12011201120112011,0.07164626173953899,0.2699342341474872,-4.156415641564156
0.12021202120212021,0.07167323708166573,0.2695187110470223,-4.153215321532153
0.12031203120312031,0.07170017088333157,0.26910350801056704,-4.15001500150015
0.12041204120412041,0.07172706317654612,0.26868862503812135,-4.146814681468147
0.12051205120512051,0.07175391399331899,0.2682740621296853,-4.143614361436144
0.12061206120612061,0.07178072336565977,0.26785981928525887,-4.14041404140414
0.12071207120712071,0.07180749132557807,0.267445896504842,-4.137213721372137
0.12081208120812081,0.07183421790508349,0.26703229378843474,-4.134013401340134
0.12091209120912091,0.07186090313618562,0.2666190111360371,-4.130813081308131
0.12101210121012101,0.07188754705089408,0.266206048547649,-4.1276127612761275
0.12111211121112112,0.07191414968121845,0.26579340602327056,-4.124412441244124
0.12121212121212122,0.07194071105916836,0.26538108356290174,-4.121212121212121
0.12131213121312132,0.07196723121675339,0.2649690811665425,-4.118011801180118
0.12141214121412142,0.07199371018598315,0.2645573988341928,-4.114811481148115
0.12151215121512152,0.07202014799886725,0.2641460365658528,-4.1116111611161115
0.12161216121612162,0.07204654468741525,0.26373499436152237,-4.108410841084108
0.12171217121712172,0.07207290028363682,0.26332427222120147,-4.105210521052105
0.12181218121812182,0.07209921481954151,0.26291387014489026,-4.102010201020102
0.12191219121912192,0.07212548832713894,0.2625037881325886,-4.098809880988099
0.12201220122012202,0.07215172083843872,0.26209402618429656,-4.095609560956095
0.12211221122112212,0.07217791238545043,0.2616845843000141,-4.092409240924092
0.1222122212221222,0.0722040630001837,0.2612754624797413,-4.089208920892089
0.1223122312231223,0.0722301727146481,0.2608666607234782,-4.086008600860087
0.1224122412241224,0.07225624156085327,0.2604581790312244,-4.082808280828083
0.1225122512251225,0.07228226957080876,0.2600500174029805,-4.07960796079608
0.1226122612261226,0.07230825677652422,0.25964217583874594,-4.076407640764076
0.12271227122712271,0.07233420321000923,0.2592346543385212,-4.073207320732074
0.12281228122812281,0.0723601089032734,0.2588274529023059,-4.07000700070007
0.12291229122912291,0.07238597388832632,0.2584205715301004,-4.066806680668067
0.12301230123012301,0.07241179819717761,0.25801401022190423,-4.063606360636063
0.12311231123112311,0.07243758186183685,0.2576077689777179,-4.060406040604061
0.12321232123212321,0.07246332491431368,0.25720184779754096,-4.057205720572057
0.12331233123312331,0.07248902738661764,0.25679624668137385,-4.0540054005400545
0.12341234123412341,0.0725146893107584,0.25639096562921615,-4.05080508050805
0.12351235123512351,0.0725403107187455,0.25598600464106824,-4.047604760476048
0.12361236123612361,0.07256589164258859,0.2555813637169297,-4.044404440444044
0.12371237123712371,0.07259143211429725,0.255177042856801,-4.041204120412042
0.12381238123812381,0.07261693216588108,0.2547730420606817,-4.038003800380038
0.12391239123912391,0.07264239182934969,0.2543693613285722,-4.034803480348035
0.12401240124012401,0.07266781113671268,0.25396600066047204,-4.031603160316031
0.12411241124112411,0.07269319011997964,0.25356296005638174,-4.028402840284029
0.12421242124212421,0.0727185288111602,0.2531602395163008,-4.025202520252025
0.12431243124312431,0.07274382724226393,0.2527578390402297,-4.022002200220022
0.12441244124412441,0.07276908544530046,0.252355758628168,-4.018801880188018
0.12451245124512451,0.07279430345227936,0.2519539982801161,-4.015601560156016
0.12461246124612461,0.07281948129521028,0.25155255799607357,-4.012401240124012
0.12471247124712471,0.07284461900610276,0.2511514377760409,-4.00920092009201
0.12481248124812482,0.07286971661696647,0.25075063762001754,-4.0060006000600055
0.12491249124912492,0.07289477415981094,0.25035015752800405,-4.002800280028003
0.125012501250125,0.07291979166664582,0.24994999750000008,-3.999599959996
0.1251125112511251,0.0729447691694807,0.24955015753600568,-3.9963996399639967
0.1252125212521252,0.0729697067003252,0.24915063763602086,-3.9931993199319935
0.1253125312531253,0.07299460429118888,0.24875143780004566,-3.9899989998999903
0.1254125412541254,0.07301946197408138,0.24835255802808007,-3.986798679867987
0.1255125512551255,0.07304427978101227,0.24795399832012407,-3.983598359835984
0.1256125612561256,0.0730690577439912,0.24755575867617768,-3.9803980398039807
0.1257125712571257,0.07309379589502772,0.2471578390962409,-3.9771977197719774
0.1258125812581258,0.07311849426613146,0.2467602395803137,-3.9739973997399742
0.1259125912591259,0.073143152889312,0.24636296012839612,-3.970797079707971
0.126012601260126,0.07316777179657899,0.2459660007404881,-3.967596759675968
0.1261126112611261,0.07319235101994198,0.24556936141658972,-3.9643964396439646
0.1262126212621262,0.07321689059141058,0.24517304215670094,-3.9611961196119614
0.1263126312631263,0.07324139054299442,0.24477704296082176,-3.957995799579958
0.1264126412641264,0.07326585090670308,0.24438136382895218,-3.954795479547955
0.1265126512651265,0.07329027171454616,0.2439860047610922,-3.9515951595159517
0.1266126612661266,0.07331465299853328,0.24359096575724182,-3.9483948394839485
0.1267126712671267,0.07333899479067402,0.24319624681740104,-3.9451945194519453
0.1268126812681268,0.07336329712297801,0.24280184794156984,-3.941994199419942
0.1269126912691269,0.07338756002745482,0.24240776912974826,-3.938793879387939
0.127012701270127,0.07341178353611406,0.2420140103819363,-3.9355935593559357
0.1271127112711271,0.07343596768096536,0.24162057169813392,-3.9323932393239325
0.1272127212721272,0.07346011249401829,0.24122745307834115,-3.9291929192919293
0.1273127312731273,0.07348421800728246,0.24083465452255798,-3.925992599259926
0.1274127412741274,0.07350828425276748,0.2404421760307844,-3.922792279227923
0.1275127512751275,0.07353231126248294,0.24005001760302044,-3.9195919591959196
0.1276127612761276,0.07355629906843844,0.23965817923926605,-3.9163916391639164
0.1277127712771277,0.0735802477026436,0.2392666609395213,-3.913191319131913
0.1278127812781278,0.07360415719710801,0.23887546270378612,-3.90999099909991
0.1279127912791279,0.07362802758384128,0.23848458453206056,-3.906790679067907
0.128012801280128,0.07365185889485301,0.2380940264243446,-3.9035903590359036
0.12811281128112811,0.07367565116215279,0.23770378838063824,-3.9003900390039004
0.12821282128212821,0.07369940441775022,0.23731387040094148,-3.897189718971897
0.12831283128312831,0.07372311869365492,0.23692427248525433,-3.893989398939894
0.12841284128412842,0.07374679402187648,0.23653499463357677,-3.8907890789078907
0.12851285128512852,0.07377043043442452,0.2361460368459088,-3.8875887588758875
0.12861286128612862,0.07379402796330861,0.23575739912225044,-3.8843884388438843
0.12871287128712872,0.07381758664053838,0.2353690814626017,-3.881188118811881
0.12881288128812882,0.07384110649812342,0.23498108386696254,-3.877987798779878
0.12891289128912892,0.07386458756807332,0.234593406335333,-3.8747874787478747
0.12901290129012902,0.0738880298823977,0.23420604886771304,-3.8715871587158714
0.12911291129112912,0.07391143347310616,0.2338190114641027,-3.8683868386838682
0.12921292129212922,0.07393479837220832,0.23343229412450195,-3.865186518651865
0.12931293129312932,0.07395812461171372,0.2330458968489108,-3.861986198619862
0.12941294129412942,0.07398141222363204,0.23265981963732923,-3.8587858785878586
0.12951295129512952,0.07400466123997282,0.2322740624897573,-3.8555855585558554
0.12961296129612962,0.07402787169274569,0.23188862540619495,-3.852385238523852
0.12971297129712972,0.07405104361396025,0.23150350838664221,-3.849184918491849
0.12981298129812982,0.07407417703562612,0.23111871143109908,-3.8459845984598457
0.12991299129912992,0.07409727198975286,0.23073423453956554,-3.8427842784278425
0.13001300130013002,0.0741203285083501,0.2303500777120416,-3.8395839583958393
0.13011301130113012,0.07414334662342743,0.22996624094852727,-3.836383638363836
0.13021302130213022,0.07416632636699447,0.22958272424902254,-3.833183318331833
0.13031303130313032,0.0741892677710608,0.22919952761352738,-3.8299829982998297
0.13041304130413042,0.07421217086763604,0.22881665104204185,-3.8267826782678265
0.13051305130513052,0.07423503568872977,0.22843409453456592,-3.8235823582358233
0.13061306130613062,0.07425786226635163,0.2280518580910996,-3.82038203820382
0.13071307130713072,0.07428065063251119,0.22766994171164287,-3.817181718171817
0.13081308130813082,0.07430340081921805,0.22728834539619575,-3.8139813981398136
0.13091309130913092,0.07432611285848181,0.22690706914475822,-3.8107810781078104
0.13101310131013102,0.0743487867823121,0.2265261129573303,-3.807580758075807
0.13111311131113113,0.07437142262271851,0.22614547683391198,-3.804380438043804
0.13121312131213123,0.07439402041171063,0.22576516077450323,-3.801180118011801
0.13131313131313133,0.07441658018129807,0.2253851647791041,-3.7979797979797976
0.13141314131413143,0.07443910196349043,0.2250054888477146,-3.7947794779477944
0.13151315131513153,0.07446158579029731,0.22462613298033468,-3.791579157915791
0.1316131613161316,0.0744840316937283,0.22424709717696448,-3.788378837883789
0.1317131713171317,0.07450643970579304,0.22386838143760376,-3.7851785178517856
0.1318131813181318,0.0745288098585011,0.22348998576225265,-3.7819781978197824
0.1319131913191319,0.0745511421838621,0.22311191015091114,-3.778777877787779
0.132013201320132,0.07457343671388564,0.2227341546035792,-3.775577557755776
0.1321132113211321,0.07459569348058129,0.2223567191202569,-3.7723772377237728
0.1322132213221322,0.07461791251595869,0.2219796037009442,-3.7691769176917695
0.1323132313231323,0.07464009385202743,0.22160280834564108,-3.7659765976597663
0.1324132413241324,0.0746622375207971,0.22122633305434758,-3.762776277627763
0.1325132513251325,0.07468434355427732,0.22085017782706368,-3.75957595759576
0.1326132613261326,0.07470641198447768,0.22047434266378937,-3.7563756375637567
0.1327132713271327,0.0747284428434078,0.22009882756452467,-3.7531753175317535
0.1328132813281328,0.07475043616307725,0.21972363252926957,-3.7499749974997503
0.1329132913291329,0.07477239197549565,0.21934875755802405,-3.746774677467747
0.133013301330133,0.07479431031267261,0.21897420265078815,-3.743574357435744
0.1331133113311331,0.07481619120661773,0.21859996780756186,-3.7403740374037406
0.1332133213321332,0.0748380346893406,0.21822605302834516,-3.7371737173717374
0.1333133313331333,0.07485984079285082,0.21785245831313807,-3.733973397339734
0.1334133413341334,0.07488160954915801,0.21747918366194058,-3.730773077307731
0.1335133513351335,0.07490334099027175,0.2171062290747527,-3.727572757275728
0.1336133613361336,0.07492503514820166,0.2167335945515744,-3.7243724372437246
0.1337133713371337,0.07494669205495733,0.2163612800924057,-3.7211721172117214
0.1338133813381338,0.07496831174254837,0.21598928569724662,-3.717971797179718
0.1339133913391339,0.07498989424298438,0.2156176113660971,-3.714771477147715
0.134013401340134,0.07501143958827497,0.21524625709895723,-3.7115711571157117
0.1341134113411341,0.07503294781042973,0.21487522289582695,-3.7083708370837085
0.1342134213421342,0.07505441894145826,0.21450450875670626,-3.7051705170517053
0.1343134313431343,0.07507585301337016,0.21413411468159518,-3.701970197019702
0.1344134413441344,0.07509725005817504,0.2137640406704937,-3.698769876987699
0.1345134513451345,0.07511861010788251,0.21339428672340183,-3.6955695569556957
0.1346134613461346,0.07513993319450216,0.21302485284031955,-3.6923692369236925
0.1347134713471347,0.07516121935004358,0.21265573902124688,-3.6891689168916892
0.1348134813481348,0.07518246860651641,0.2122869452661838,-3.685968596859686
0.1349134913491349,0.07520368099593022,0.21191847157513033,-3.682768276827683
0.135013501350135,0.07522485655029461,0.21155031794808643,-3.6795679567956796
0.1351135113511351,0.0752459953016192,0.21118248438505216,-3.6763676367636764
0.1352135213521352,0.07526709728191358,0.2108149708860275,-3.673167316731673
0.1353135313531353,0.07528816252318736,0.21044777745101242,-3.66996699669967
0.1354135413541354,0.07530919105745014,0.21008090408000696,-3.6667666766676668
0.13551355135513551,0.07533018291671152,0.2097143507730111,-3.6635663566356635
0.13561356135613561,0.0753511381329811,0.20934811753002483,-3.6603660366036603
0.13571357135713571,0.07537205673826848,0.20898220435104817,-3.657165716571657
0.13581358135813582,0.07539293876458326,0.2086166112360811,-3.653965396539654
0.13591359135913592,0.07541378424393506,0.20825133818512365,-3.6507650765076507
0.13601360136013602,0.07543459320833347,0.20788638519817576,-3.6475647564756475
0.13611361136113612,0.07545536568978808,0.2075217522752375,-3.6443644364436443
0.13621362136213622,0.07547610172030851,0.20715743941630885,-3.641164116411641
0.13631363136313632,0.07549680133190435,0.2067934466213898,-3.637963796379638
0.13641364136413642,0.07551746455658521,0.20642977389048034,-3.6347634763476346
0.13651365136513652,0.0755380914263607,0.2060664212235805,-3.6315631563156314
0.13661366136613662,0.0755586819732404,0.20570338862069024,-3.628362836283628
0.13671367136713672,0.07557923622923393,0.2053406760818096,-3.625162516251625
0.13681368136813682,0.07559975422635087,0.20497828360693854,-3.621962196219622
0.13691369136913692,0.07562023599660085,0.2046162111960771,-3.6187618761876186
0.13701370137013702,0.07564068157199345,0.20425445884922525,-3.6155615561556154
0.13711371137113712,0.07566109098453828,0.203893026566383,-3.612361236123612
0.13721372137213722,0.07568146426624496,0.20353191434755033,-3.609160916091609
0.13731373137313732,0.07570180144912306,0.2031711221927273,-3.6059605960596057
0.13741374137413742,0.07572210256518219,0.20281065010191385,-3.6027602760276025
0.13751375137513752,0.07574236764643197,0.20245049807511,-3.5995599559955993
0.13761376137613762,0.07576259672488199,0.20209066611231577,-3.596359635963596
0.13771377137713772,0.07578278983254184,0.20173115421353113,-3.593159315931593
0.13781378137813782,0.07580294700142115,0.2013719623787561,-3.5899589958995897
0.13791379137913792,0.0758230682635295,0.20101309060799066,-3.5867586758675865
0.13801380138013802,0.07584315365087649,0.20065453890123483,-3.5835583558355832
0.13811381138113812,0.07586320319547174,0.2002963072584886,-3.58035803580358
0.13821382138213822,0.07588321692932484,0.19993839567975197,-3.577157715771577
0.13831383138313832,0.07590319488444539,0.1995808041650249,-3.5739573957395736
0.13841384138413843,0.075923137092843,0.19922353271430748,-3.5707570757075704
0.13851385138513853,0.07594304358652726,0.19886658132759966,-3.567556755675567
0.13861386138613863,0.07596291439750778,0.19850995000490143,-3.564356435643564
0.13871387138713873,0.07598274955779416,0.1981536387462128,-3.5611561156115608
0.13881388138813883,0.07600254909939602,0.19779764755153378,-3.5579557955795575
0.13891389138913893,0.07602231305432293,0.19744197642086436,-3.5547554755475543
0.13901390139013903,0.07604204145458451,0.19708662535420454,-3.551555155515551
0.1391139113911391,0.07606173433219035,0.1967315943515544,-3.548354835483549
0.1392139213921392,0.07608139171915007,0.1963768834129138,-3.5451545154515456
0.1393139313931393,0.07610101364747326,0.19602249253828277,-3.5419541954195424
0.1394139413941394,0.07612060014916952,0.19566842172766136,-3.538753875387539
0.1395139513951395,0.07614015125624847,0.19531467098104954,-3.535553555355536
0.1396139613961396,0.07615966700071969,0.19496124029844733,-3.5323532353235327
0.1397139713971397,0.0761791474145928,0.19460812967985472,-3.5291529152915295
0.1398139813981398,0.07619859252987737,0.1942553391252717,-3.5259525952595263
0.1399139913991399,0.07621800237858305,0.1939028686346983,-3.522752275227523
0.14001400140014,0.0762373769927194,0.1935507182081345,-3.51955195519552
0.1401140114011401,0.07625671640429604,0.19319888784558029,-3.5163516351635167
0.1402140214021402,0.07627602064532257,0.19284737754703565,-3.5131513151315135
0.1403140314031403,0.07629528974780861,0.19249618731250065,-3.5099509950995103
0.1404140414041404,0.07631452374376373,0.19214531714197525,-3.506750675067507
0.1405140514051405,0.07633372266519754,0.19179476703545945,-3.503550355035504
0.1406140614061406,0.07635288654411965,0.19144453699295325,-3.5003500350035006
0.1407140714071407,0.07637201541253966,0.19109462701445665,-3.4971497149714974
0.1408140814081408,0.07639110930246718,0.19074503709996965,-3.493949394939494
0.1409140914091409,0.07641016824591179,0.19039576724949225,-3.490749074907491
0.141014101410141,0.07642919227488312,0.19004681746302446,-3.4875487548754878
0.1411141114111411,0.07644818142139076,0.18969818774056627,-3.4843484348434846
0.1412141214121412,0.07646713571744429,0.18934987808211767,-3.4811481148114813
0.1413141314131413,0.07648605519505333,0.18900188848767868,-3.477947794779478
0.1414141414141414,0.0765049398862275,0.1886542189572493,-3.474747474747475
0.1415141514151415,0.07652378982297639,0.18830686949082948,-3.4715471547154717
0.1416141614161416,0.07654260503730959,0.1879598400884193,-3.4683468346834685
0.1417141714171417,0.07656138556123669,0.1876131307500187,-3.4651465146514653
0.1418141814181418,0.07658013142676733,0.18726674147562772,-3.461946194619462
0.1419141914191419,0.07659884266591109,0.18692067226524633,-3.458745874587459
0.142014201420142,0.07661751931067756,0.18657492311887455,-3.4555455545554556
0.1421142114211421,0.07663616139307639,0.18622949403651237,-3.4523452345234524
0.1422142214221422,0.07665476894511711,0.1858843850181598,-3.449144914491449
0.1423142314231423,0.07667334199880939,0.18553959606381681,-3.445944594459446
0.1424142414241424,0.07669188058616279,0.18519512717348344,-3.442744274427443
0.1425142514251425,0.07671038473918693,0.18485097834715966,-3.4395439543954396
0.1426142614261426,0.07672885448989139,0.1845071495848455,-3.4363436343634364
0.1427142714271427,0.0767472898702858,0.1841636408865409,-3.433143314331433
0.14281428142814281,0.07676569091237975,0.18382045225224591,-3.42994299429943
0.14291429142914291,0.07678405764818283,0.18347758368196054,-3.4267426742674267
0.14301430143014301,0.07680239010970467,0.18313503517568477,-3.4235423542354235
0.14311431143114312,0.07682068832895486,0.1827928067334186,-3.4203420342034203
0.14321432143214322,0.07683895233794298,0.18245089835516204,-3.417141714171417
0.14331433143314332,0.07685718216867865,0.18210931004091507,-3.413941394139414
0.14341434143414342,0.07687537785317149,0.1817680417906777,-3.4107410741074107
0.14351435143514352,0.07689353942343108,0.18142709360444995,-3.4075407540754075
0.14361436143614362,0.076911666911467,0.18108646548223178,-3.4043404340434043
0.14371437143714372,0.0769297603492889,0.18074615742402322,-3.401140114011401
0.14381438143814382,0.07694781976890636,0.18040616942982426,-3.397939793979398
0.14391439143914392,0.07696584520232896,0.1800665014996349,-3.3947394739473946
0.14401440144014402,0.07698383668156634,0.17972715363345515,-3.3915391539153914
0.14411441144114412,0.07700179423862809,0.179388125831285,-3.388338833883388
0.14421442144214422,0.07701971790552381,0.17904941809312444,-3.385138513851385
0.14431443144314432,0.07703760771426307,0.17871103041897346,-3.3819381938193818
0.14441444144414442,0.07705546369685554,0.1783729628088321,-3.3787378737873786
0.14451445144514452,0.07707328588531076,0.17803521526270036,-3.3755375537553753
0.14461446144614462,0.07709107431163835,0.1776977877805782,-3.372337233723372
0.14471447144714472,0.07710882900784792,0.17736068036246566,-3.369136913691369
0.14481448144814482,0.07712655000594908,0.17702389300836271,-3.3659365936593657
0.14491449144914492,0.07714423733795141,0.17668742571826937,-3.3627362736273625
0.14501450145014502,0.07716189103586452,0.17635127849218563,-3.3595359535953593
0.14511451145114512,0.07717951113169802,0.17601545133011148,-3.356335633563356
0.14521452145214522,0.0771970976574615,0.17567994423204694,-3.353135313531353
0.14531453145314532,0.07721465064516458,0.175344757197992,-3.3499349934993496
0.14541454145414542,0.07723217012681684,0.17500989022794666,-3.3467346734673464
0.14551455145514552,0.07724965613442789,0.17467534332191093,-3.343534353435343
0.14561456145614562,0.07726710870000733,0.1743411164798848,-3.34033403340334
0.14571457145714573,0.07728452785556478,0.17400720970186825,-3.337133713371337
0.14581458145814583,0.07730191363310981,0.1736736229878613,-3.3339333933393336
0.14591459145914593,0.07731926606465206,0.17334035633786396,-3.3307330733073304
0.14601460146014603,0.0773365851822011,0.17300740975187623,-3.327532753275327
0.14611461146114613,0.07735387101776656,0.1726747832298981,-3.324332433243324
0.14621462146214623,0.077371123603358,0.17234247677192957,-3.3211321132113207
0.14631463146314633,0.07738834297098506,0.17201049037797064,-3.3179317931793175
0.14641464146414643,0.07740552915265733,0.17167882404802132,-3.3147314731473143
0.14651465146514653,0.07742268218038441,0.1713474777820816,-3.311531153115311
0.14661466146614663,0.0774398020861759,0.17101645158015147,-3.308330833083308
0.1467146714671467,0.07745688890204139,0.17068574544223103,-3.3051305130513056
0.1468146814681468,0.07747394265999052,0.1703553593683201,-3.3019301930193024
0.1469146914691469,0.07749096339203286,0.1700252933584188,-3.298729872987299
0.147014701470147,0.07750795113017803,0.16969554741252707,-3.295529552955296
0.1471147114711471,0.0775249059064356,0.16936612153064495,-3.2923292329232927
0.1472147214721472,0.0775418277528152,0.16903701571277244,-3.2891289128912895
0.1473147314731473,0.07755871670132644,0.16870822995890952,-3.2859285928592863
0.1474147414741474,0.07757557278397892,0.1683797642690562,-3.282728272827283
0.1475147514751475,0.0775923960327822,0.1680516186432125,-3.27952795279528
0.1476147614761476,0.07760918647974593,0.1677237930813784,-3.2763276327632767
0.1477147714771477,0.07762594415687969,0.16739628758355388,-3.2731273127312734
0.1478147814781478,0.07764266909619308,0.16706910214973897,-3.2699269926992702
0.1479147914791479,0.07765936132969573,0.16674223677993366,-3.266726672667267
0.148014801480148,0.0776760208893972,0.16641569147413793,-3.263526352635264
0.1481148114811481,0.07769264780730711,0.16608946623235182,-3.2603260326032606
0.1482148214821482,0.07770924211543506,0.16576356105457532,-3.2571257125712574
0.1483148314831483,0.07772580384579067,0.16543797594080842,-3.253925392539254
0.1484148414841484,0.07774233303038353,0.16511271089105112,-3.250725072507251
0.1485148514851485,0.07775882970122323,0.16478776590530342,-3.2475247524752477
0.1486148614861486,0.07777529389031938,0.16446314098356532,-3.2443244324432445
0.1487148714871487,0.07779172562968159,0.16413883612583682,-3.2411241124112413
0.1488148814881488,0.07780812495131945,0.16381485133211793,-3.237923792379238
0.1489148914891489,0.07782449188724257,0.16349118660240863,-3.234723472347235
0.149014901490149,0.07784082646946056,0.16316784193670894,-3.2315231523152317
0.1491149114911491,0.07785712872998299,0.16284481733501885,-3.2283228322832285
0.1492149214921492,0.07787339870081948,0.16252211279733836,-3.2251225122512253
0.1493149314931493,0.07788963641397965,0.16219972832366747,-3.221922192219222
0.1494149414941494,0.0779058419014731,0.16187766391400618,-3.218721872187219
0.1495149514951495,0.07792201519530939,0.1615559195683545,-3.2155215521552156
0.1496149614961496,0.07793815632749816,0.1612344952867124,-3.2123212321232124
0.1497149714971497,0.07795426533004901,0.16091339106907993,-3.209120912091209
0.1498149814981498,0.07797034223497153,0.16059260691545704,-3.205920592059206
0.1499149914991499,0.07798638707427533,0.16027214282584373,-3.2027202720272028
0.15001500150015,0.07800239987996999,0.15995199880024005,-3.1995199519951996
0.15011501150115011,0.07801838068406515,0.15963217483864597,-3.1963196319631964
0.15021502150215021,0.07803432951857038,0.1593126709410615,-3.193119311931193
0.15031503150315031,0.0780502464154953,0.15899348710748662,-3.18991899189919
0.15041504150415042,0.07806613140684951,0.15867462333792134,-3.1867186718671867
0.15051505150515052,0.0780819845246426,0.15835607963236567,-3.1835183518351835
0.15061506150615062,0.07809780580088418,0.1580378559908196,-3.1803180318031803
0.15071507150715072,0.07811359526758385,0.15771995241328313,-3.177117711771177
0.15081508150815082,0.07812935295675123,0.15740236889975626,-3.173917391739174
0.15091509150915092,0.07814507890039589,0.157085105450239,-3.1707170717071707
0.15101510151015102,0.07816077313052745,0.15676816206473132,-3.1675167516751674
0.15111511151115112,0.07817643567915551,0.15645153874323325,-3.1643164316431642
0.15121512151215122,0.07819206657828967,0.1561352354857448,-3.161116111611161
0.15131513151315132,0.07820766585993955,0.15581925229226593,-3.157915791579158
0.15141514151415142,0.07822323355611471,0.15550358916279666,-3.1547154715471546
0.15151515151515152,0.07823876969882479,0.155188246097337,-3.1515151515151514
0.15161516151615162,0.07825427432007938,0.15487322309588694,-3.148314831483148
0.15171517151715172,0.07826974745188808,0.15455852015844648,-3.145114511451145
0.15181518151815182,0.07828518912626048,0.15424413728501563,-3.1419141914191417
0.15191519151915192,0.07830059937520621,0.15393007447559437,-3.1387138713871385
0.15201520152015202,0.07831597823073486,0.1536163317301827,-3.1355135513551353
0.15211521152115212,0.07833132572485602,0.15330290904878063,-3.132313231323132
0.15221522152215222,0.0783466418895793,0.15298980643138818,-3.129112911291129
0.15231523152315232,0.0783619267569143,0.15267702387800533,-3.1259125912591257
0.15241524152415242,0.07837718035887062,0.15236456138863208,-3.1227122712271225
0.15251525152515252,0.07839240272745787,0.15205241896326843,-3.1195119511951193
0.15261526152615262,0.07840759389468566,0.15174059660191438,-3.116311631163116
0.15271527152715272,0.07842275389256356,0.15142909430456994,-3.113111311131113
0.15281528152815282,0.07843788275310122,0.1511179120712351,-3.1099109910991096
0.15291529152915292,0.07845298050830819,0.15080704990190985,-3.1067106710671064
0.15301530153015303,0.07846804719019411,0.1504965077965942,-3.103510351035103
0.15311531153115313,0.07848308283076856,0.15018628575528817,-3.1003100310031
0.15321532153215323,0.07849808746204115,0.14987638377799173,-3.0971097109710968
0.15331533153315333,0.07851306111602148,0.1495668018647049,-3.0939093909390936
0.15341534153415343,0.07852800382471917,0.14925754001542765,-3.0907090709070904
0.15351535153515353,0.07854291562014379,0.14894859823016002,-3.087508750875087
0.15361536153615363,0.07855779653430495,0.14863997650890198,-3.084308430843084
0.15371537153715373,0.07857264659921227,0.14833167485165355,-3.0811081108110807
0.15381538153815383,0.07858746584687534,0.14802369325841472,-3.0779077907790775
0.15391539153915393,0.07860225430930376,0.1477160317291855,-3.0747074707470743
0.15401540154015403,0.07861701201850714,0.14740869026396586,-3.071507150715071
0.15411541154115413,0.07863173900649507,0.14710166886275583,-3.068306830683068
0.1542154215421542,0.07864643530527717,0.1467949675255555,-3.0651065106510655
0.1543154315431543,0.07866110094686302,0.14648858625236466,-3.0619061906190623
0.1544154415441544,0.07867573596326223,0.14618252504318344,-3.058705870587059
0.1545154515451545,0.07869034038648443,0.1458767838980118,-3.055505550555056
0.1546154615461546,0.07870491424853916,0.1455713628168498,-3.0523052305230527
0.1547154715471547,0.07871945758143609,0.14526626179969734,-3.0491049104910495
0.1548154815481548,0.07873397041718477,0.14496148084655452,-3.0459045904590463
0.1549154915491549,0.07874845278779483,0.1446570199574213,-3.042704270427043
0.155015501550155,0.07876290472527586,0.1443528791322977,-3.03950395039504
0.1551155115511551,0.07877732626163747,0.14404905837118367,-3.0363036303630366
0.1552155215521552,0.07879171742888927,0.14374555767407926,-3.0331033103310334
0.1553155315531553,0.07880607825904083,0.14344237704098445,-3.02990299029903
0.1554155415541554,0.07882040878410178,0.14313951647189924,-3.026702670267027
0.1555155515551555,0.07883470903608172,0.14283697596682363,-3.023502350235024
0.1556155615561556,0.07884897904699023,0.14253475552575762,-3.0203020302030206
0.1557155715571557,0.07886321884883694,0.1422328551487012,-3.0171017101710174
0.1558155815581558,0.07887742847363144,0.1419312748356544,-3.013901390139014
0.1559155915591559,0.07889160795338333,0.1416300145866172,-3.010701070107011
0.156015601560156,0.07890575732010222,0.1413290744015896,-3.0075007500750077
0.1561156115611561,0.07891987660579769,0.1410284542805716,-3.0043004300430045
0.1562156215621562,0.07893396584247936,0.1407281542235632,-3.0011001100110013
0.1563156315631563,0.07894802506215684,0.1404281742305644,-2.997899789978998
0.1564156415641564,0.07896205429683971,0.1401285143015752,-2.994699469946995
0.1565156515651565,0.0789760535785376,0.1398291744365956,-2.9914991499149917
0.1566156615661566,0.07899002293926008,0.1395301546356256,-2.9882988298829884
0.1567156715671567,0.07900396241101676,0.1392314548986652,-2.9850985098509852
0.1568156815681568,0.07901787202581727,0.1389330752257144,-2.981898189818982
0.1569156915691569,0.07903175181567118,0.13863501561677322,-2.978697869786979
0.157015701570157,0.0790456018125881,0.13833727607184163,-2.9754975497549756
0.1571157115711571,0.07905942204857763,0.13803985659091964,-2.9722972297229724
0.1572157215721572,0.07907321255564939,0.13774275717400725,-2.969096909690969
0.1573157315731573,0.07908697336581295,0.13744597782110446,-2.965896589658966
0.15741574157415741,0.07910070451107795,0.13714951853221127,-2.9626962696269628
0.15751575157515751,0.07911440602345396,0.1368533793073277,-2.9594959495949595
0.15761576157615761,0.07912807793495061,0.1365575601464537,-2.9562956295629563
0.15771577157715772,0.07914172027757746,0.13626206104958932,-2.953095309530953
0.15781578157815782,0.07915533308334416,0.1359668820167345,-2.94989498949895
0.15791579157915792,0.07916891638426028,0.13567202304788933,-2.9466946694669467
0.15801580158015802,0.07918247021233543,0.13537748414305376,-2.9434943494349435
0.15811581158115812,0.07919599459957923,0.13508326530222778,-2.9402940294029403
0.15821582158215822,0.07920948957800125,0.1347893665254114,-2.937093709370937
0.15831583158315832,0.07922295517961112,0.13449578781260463,-2.933893389338934
0.15841584158415842,0.07923639143641842,0.13420252916380745,-2.9306930693069306
0.15851585158515852,0.07924979838043275,0.13390959057901988,-2.9274927492749274
0.15861586158615862,0.07926317604366374,0.1336169720582419,-2.924292429242924
0.15871587158715872,0.07927652445812097,0.13332467360147354,-2.921092109210921
0.15881588158815882,0.07928984365581405,0.13303269520871477,-2.917891789178918
0.15891589158915892,0.07930313366875258,0.1327410368799656,-2.9146914691469146
0.15901590159015902,0.07931639452894616,0.13244969861522604,-2.9114911491149114
0.15911591159115912,0.0793296262684044,0.13215868041449608,-2.908290829082908
0.15921592159215922,0.07934282891913688,0.1318679822777757,-2.905090509050905
0.15931593159315932,0.07935600251315322,0.13157760420506495,-2.9018901890189017
0.15941594159415942,0.07936914708246302,0.1312875461963638,-2.8986898689868985
0.15951595159515952,0.07938226265907589,0.13099780825167223,-2.8954895489548953
0.15961596159615962,0.07939534927500141,0.13070839037099027,-2.892289228922892
0.15971597159715972,0.07940840696224921,0.13041929255431792,-2.889088908890889
0.15981598159815982,0.07942143575282887,0.13013051480165516,-2.8858885888588857
0.15991599159915992,0.07943443567874998,0.129842057113002,-2.8826882688268824
0.16001600160016002,0.07944740677202218,0.12955391948835845,-2.8794879487948792
0.16011601160116012,0.07946034906465504,0.1292661019277245,-2.876287628762876
0.16021602160216022,0.0794732625886582,0.12897860443110015,-2.873087308730873
0.16031603160316032,0.0794861473760412,0.1286914269984854,-2.8698869886988696
0.16041604160416043,0.0794990034588137,0.12840456962988026,-2.8666866686668664
0.16051605160516053,0.07951183086898528,0.1281180323252847,-2.863486348634863
0.16061606160616063,0.07952462963856553,0.12783181508469876,-2.86028602860286
0.16071607160716073,0.07953739979956408,0.12754591790812242,-2.8570857085708568
0.16081608160816083,0.0795501413839905,0.12726034079555568,-2.8538853885388535
0.16091609160916093,0.07956285442385441,0.12697508374699853,-2.8506850685068503
0.16101610161016103,0.07957553895116543,0.126690146762451,-2.847484748474847
0.16111611161116113,0.07958819499793311,0.12640552984191306,-2.844284428442844
0.16121612161216123,0.0796008225961671,0.12612123298538472,-2.8410841084108407
0.16131613161316133,0.07961342177787699,0.12583725619286598,-2.8378837883788375
0.16141614161416143,0.07962599257507237,0.12555359946435685,-2.8346834683468343
0.16151615161516153,0.07963853501976284,0.1252702627998573,-2.831483148314831
0.16161616161616163,0.07965104914395803,0.12498724619936737,-2.828282828282828
0.1617161716171617,0.07966353497966751,0.12470454966288712,-2.8250825082508255
0.1618161816181618,0.0796759925589009,0.12442217319041639,-2.8218821882188223
0.1619161916191619,0.07968842191366779,0.12414011678195526,-2.818681868186819
0.162016201620162,0.0797008230759778,0.12385838043750373,-2.815481548154816
0.1621162116211621,0.07971319607784051,0.1235769641570618,-2.8122812281228127
0.1622162216221622,0.07972554095126554,0.12329586794062948,-2.8090809080908095
0.1623162316231623,0.07973785772826247,0.12301509178820676,-2.8058805880588062
0.1624162416241624,0.07975014644084094,0.12273463569979363,-2.802680268026803
0.1625162516251625,0.07976240712101051,0.12245449967539011,-2.7994799479948
0.1626162616261626,0.07977463980078081,0.1221746837149962,-2.7962796279627966
0.1627162716271627,0.07978684451216142,0.12189518781861187,-2.7930793079307934
0.1628162816281628,0.07979902128716197,0.12161601198623716,-2.78987898789879
0.1629162916291629,0.07981117015779204,0.12133715621787204,-2.786678667866787
0.163016301630163,0.07982329115606124,0.12105862051351653,-2.7834783478347838
0.1631163116311631,0.07983538431397916,0.12078040487317061,-2.7802780278027805
0.1632163216321632,0.07984744966355542,0.1205025092968343,-2.7770777077707773
0.1633163316331633,0.07985948723679961,0.12022493378450759,-2.773877387738774
0.1634163416341634,0.07987149706572133,0.11994767833619048,-2.770677067706771
0.1635163516351635,0.0798834791823302,0.11967074295188297,-2.7674767476747677
0.1636163616361636,0.0798954336186358,0.11939412763158506,-2.7642764276427645
0.1637163716371637,0.07990736040664775,0.11911783237529676,-2.7610761076107613
0.1638163816381638,0.07991925957837565,0.11884185718301805,-2.757875787578758
0.1639163916391639,0.07993113116582908,0.11856620205474895,-2.754675467546755
0.164016401640164,0.07994297520101765,0.11829086699048945,-2.7514751475147516
0.1641164116411641,0.07995479171595099,0.11801585199023955,-2.7482748274827484
0.1642164216421642,0.07996658074263867,0.11774115705399923,-2.745074507450745
0.1643164316431643,0.0799783423130903,0.11746678218176854,-2.741874187418742
0.1644164416441644,0.0799900764593155,0.11719272737354744,-2.738673867386739
0.1645164516451645,0.08000178321332382,0.11691899262933594,-2.7354735473547356
0.1646164616461646,0.08001346260712494,0.11664557794913405,-2.7322732273227324
0.16471647164716471,0.0800251146727284,0.11637248333294176,-2.729072907290729
0.16481648164816481,0.08003673944214382,0.11609970878075906,-2.725872587258726
0.16491649164916491,0.08004833694738081,0.11582725429258597,-2.7226722672267227
0.16501650165016502,0.08005990722044898,0.11555511986842248,-2.7194719471947195
0.16511651165116512,0.0800714502933579,0.1152833055082686,-2.7162716271627163
0.16521652165216522,0.0800829661981172,0.11501181121212431,-2.713071307130713
0.16531653165316532,0.08009445496673646,0.11474063697998962,-2.70987098709871
0.16541654165416542,0.08010591663122531,0.11446978281186454,-2.7066706670667067
0.16551655165516552,0.08011735122359331,0.11419924870774906,-2.7034703470347035
0.16561656165616562,0.08012875877585011,0.11392903466764318,-2.7002700270027002
0.16571657165716572,0.0801401393200053,0.1136591406915469,-2.697069706970697
0.16581658165816582,0.08015149288806844,0.11338956677946022,-2.693869386938694
0.16591659165916592,0.08016281951204919,0.11312031293138314,-2.6906690669066906
0.16601660166016602,0.08017411922395712,0.11285137914731566,-2.6874687468746874
0.16611661166116612,0.08018539205580183,0.11258276542725779,-2.684268426842684
0.16621662166216622,0.08019663803959293,0.11231447177120951,-2.681068106810681
0.16631663166316632,0.08020785720734003,0.11204649817917084,-2.6778677867786778
0.16641664166416642,0.08021904959105271,0.11177884465114177,-2.6746674667466745
0.16651665166516652,0.0802302152227406,0.1115115111871223,-2.6714671467146713
0.16661666166616662,0.08024135413441327,0.11124449778711243,-2.668266826682668
0.16671667166716672,0.08025246635808035,0.11097780445111216,-2.665066506650665
0.16681668166816682,0.08026355192575142,0.1107114311791215,-2.6618661866186617
0.16691669166916692,0.0802746108694361,0.11044537797114043,-2.6586658665866585
0.16701670167016702,0.080285643221144,0.11017964482716897,-2.6554655465546553
0.16711671167116712,0.08029664901288469,0.1099142317472071,-2.652265226522652
0.16721672167216722,0.08030762827666779,0.10964913873125484,-2.649064906490649
0.16731673167316732,0.0803185810445029,0.10938436577931218,-2.6458645864586456
0.16741674167416742,0.08032950734839962,0.10911991289137912,-2.6426642664266424
0.16751675167516752,0.08034040722036756,0.10885578006745567,-2.639463946394639
0.16761676167616762,0.08035128069241632,0.10859196730754181,-2.636263626362636
0.16771677167716773,0.0803621277965555,0.10832847461163755,-2.633063306330633
0.16781678167816783,0.08037294856479468,0.1080653019797429,-2.6298629862986296
0.16791679167916793,0.0803837430291435,0.10780244941185785,-2.6266626662666264
0.16801680168016803,0.08039451122161154,0.1075399169079824,-2.623462346234623
0.16811681168116813,0.08040525317420841,0.10727770446811655,-2.62026202620262
0.16821682168216823,0.0804159689189437,0.1070158120922603,-2.6170617061706167
0.16831683168316833,0.08042665848782701,0.10675423978041365,-2.6138613861386135
0.16841684168416843,0.08043732191286797,0.1064929875325766,-2.6106610661066103
0.16851685168516853,0.08044795922607616,0.10623205534874916,-2.607460746074607
0.16861686168616863,0.08045857045946117,0.10597144322893132,-2.604260426042604
0.16871687168716873,0.08046915564503264,0.10571115117312307,-2.6010601060106007
0.16881688168816883,0.08047971481480014,0.10545117918132443,-2.5978597859785975
0.16891689168916893,0.08049024800077328,0.10519152725353541,-2.5946594659465942
0.16901690169016903,0.08050075523496167,0.10493219538975597,-2.591459145914591
0.16911691169116913,0.08051123654937489,0.10467318358998613,-2.588258825882588
0.1692169216921692,0.08052169197602256,0.10441449185422597,-2.5850585058505855
0.1693169316931693,0.08053212154691429,0.10415612018247533,-2.5818581858185823
0.1694169416941694,0.08054252529405967,0.1038980685747343,-2.578657865786579
0.1695169516951695,0.08055290324946829,0.10364033703100287,-2.575457545754576
0.1696169616961696,0.08056325544514978,0.10338292555128104,-2.5722572257225726
0.1697169716971697,0.08057358191311371,0.1031258341355688,-2.5690569056905694
0.1698169816981698,0.0805838826853697,0.10286906278386618,-2.5658565856585662
0.1699169916991699,0.08059415779392737,0.10261261149617315,-2.562656265626563
0.17001700170017,0.08060440727079629,0.10235648027248972,-2.55945594559456
0.1701170117011701,0.08061463114798607,0.1021006691128159,-2.5562556255625566
0.1702170217021702,0.08062482945750632,0.10184517801715168,-2.5530553055305534
0.1703170317031703,0.08063500223136663,0.10159000698549706,-2.54985498549855
0.1704170417041704,0.08064514950157663,0.10133515601785203,-2.546654665466547
0.1705170517051705,0.08065527130014588,0.10108062511421662,-2.5434543454345437
0.1706170617061706,0.08066536765908403,0.1008264142745908,-2.5402540254025405
0.1707170717071707,0.08067543861040063,0.10057252349897458,-2.5370537053705373
0.1708170817081708,0.08068548418610533,0.10031895278736797,-2.533853385338534
0.1709170917091709,0.08069550441820769,0.10006570213977095,-2.530653065306531
0.171017101710171,0.08070549933871733,0.09981277155618354,-2.5274527452745277
0.1711171117111711,0.08071546897964386,0.09956016103660573,-2.5242524252425245
0.1712171217121712,0.08072541337299688,0.09930787058103752,-2.5210521052105213
0.1713171317131713,0.080735332550786,0.09905590018947891,-2.517851785178518
0.1714171417141714,0.08074522654502078,0.0988042498619299,-2.514651465146515
0.1715171517151715,0.08075509538771086,0.09855291959839049,-2.5114511451145116
0.1716171617161716,0.08076493911086585,0.09830190939886069,-2.5082508250825084
0.1717171717171717,0.08077475774649531,0.09805121926334048,-2.505050505050505
0.1718171817181718,0.08078455132660889,0.09780084919182988,-2.501850185018502
0.1719171917191719,0.08079431988321616,0.09755079918432888,-2.4986498649864988
0.172017201720172,0.08080406344832672,0.09730106924083748,-2.4954495449544956
0.17211721172117211,0.0808137820539502,0.09705165936135568,-2.4922492249224923
0.17221722172217221,0.08082347573209617,0.09680256954588348,-2.489048904890489
0.17231723172317231,0.08083314451477426,0.09655379979442089,-2.485848584858486
0.17241724172417242,0.08084278843399405,0.09630535010696789,-2.4826482648264827
0.17251725172517252,0.08085240752176515,0.0960572204835245,-2.4794479447944795
0.17261726172617262,0.08086200181009717,0.09580941092409072,-2.4762476247624763
0.17271727172717272,0.08087157133099969,0.09556192142866653,-2.473047304730473
0.17281728172817282,0.08088111611648234,0.09531475199725194,-2.46984698469847
0.17291729172917292,0.0808906361985547,0.09506790262984695,-2.4666466646664666
0.17301730173017302,0.08090013160922638,0.09482137332645156,-2.4634463446344634
0.17311731173117312,0.08090960238050698,0.09457516408706577,-2.4602460246024602
0.17321732173217322,0.08091904854440611,0.09432927491168959,-2.457045704570457
0.17331733173317332,0.08092847013293336,0.094083705800323,-2.453845384538454
0.17341734173417342,0.08093786717809834,0.09383845675296602,-2.4506450645064506
0.17351735173517352,0.08094723971191066,0.09359352776961864,-2.4474447444744474
0.17361736173617362,0.0809565877663799,0.09334891885028086,-2.444244424442444
0.17371737173717372,0.08096591137351568,0.09310462999495268,-2.441044104410441
0.17381738173817382,0.08097521056532758,0.0928606612036341,-2.4378437843784377
0.17391739173917392,0.08098448537382523,0.09261701247632513,-2.4346434643464345
0.17401740174017402,0.08099373583101822,0.09237368381302576,-2.4314431443144313
0.17411741174117412,0.08100296196891615,0.09213067521373598,-2.428242824282428
0.17421742174217422,0.08101216381952861,0.09188798667845581,-2.425042504250425
0.17431743174317432,0.08102134141486524,0.09164561820718524,-2.4218421842184217
0.17441744174417442,0.0810304947869356,0.09140356979992427,-2.4186418641864185
0.17451745174517452,0.0810396239677493,0.0911618414566729,-2.4154415441544153
0.17461746174617462,0.08104872898931598,0.09092043317743113,-2.412241224122412
0.17471747174717472,0.0810578098836452,0.09067934496219897,-2.409040904090409
0.17481748174817482,0.08106686668274656,0.0904385768109764,-2.4058405840584056
0.17491749174917492,0.08107589941862968,0.09019812872376345,-2.4026402640264024
0.17501750175017503,0.08108490812330416,0.08995800070056009,-2.399439943994399
0.17511751175117513,0.0810938928287796,0.08971819274136633,-2.396239623962396
0.17521752175217523,0.08110285356706562,0.08947870484618217,-2.3930393039303928
0.17531753175317533,0.08111179037017179,0.08923953701500761,-2.3898389838983896
0.17541754175417543,0.08112070327010772,0.08900068924784266,-2.3866386638663863
0.17551755175517553,0.08112959229888303,0.0887621615446873,-2.383438343834383
0.17561756175617563,0.08113845748850729,0.08852395390554155,-2.38023802380238
0.17571757175717573,0.08114729887099015,0.0882860663304054,-2.3770377037703767
0.17581758175817583,0.08115611647834116,0.08804849881927884,-2.3738373837383735
0.17591759175917593,0.08116491034256995,0.08781125137216189,-2.3706370637063703
0.17601760176017603,0.08117368049568613,0.08757432398905454,-2.367436743674367
0.17611761176117613,0.08118242696969928,0.0873377166699568,-2.364236423642364
0.17621762176217623,0.08119114979661901,0.08710142941486865,-2.3610361036103606
0.17631763176317633,0.08119984900845492,0.0868654622237901,-2.3578357835783574
0.17641764176417643,0.08120852463721663,0.08662981509672116,-2.3546354635463542
0.17651765176517653,0.08121717671491371,0.08639448803366181,-2.351435143514351
0.17661766176617663,0.0812258052735558,0.08615948103461207,-2.348234823482348
0.1767176717671767,0.08123441034515247,0.085924794099572,-2.3450345034503455
0.1768176817681768,0.08124299196171333,0.08569042722854146,-2.3418341834183423
0.1769176917691769,0.08125155015524799,0.08545638042152053,-2.338633863386339
0.177017701770177,0.08126008495776604,0.08522265367850919,-2.335433543354336
0.1771177117711771,0.0812685964012771,0.08498924699950745,-2.3322332233223326
0.1772177217721772,0.08127708451779074,0.08475616038451533,-2.3290329032903294
0.1773177317731773,0.08128554933931659,0.0845233938335328,-2.325832583258326
0.1774177417741774,0.08129399089786425,0.08429094734655987,-2.322632263226323
0.1775177517751775,0.08130240922544332,0.08405882092359654,-2.31943194319432
0.1776177617761776,0.08131080435406339,0.08382701456464281,-2.3162316231623166
0.1777177717771777,0.08131917631573407,0.08359552826969868,-2.3130313031303134
0.1778177817781778,0.08132752514246497,0.08336436203876416,-2.30983098309831
0.1779177917791779,0.08133585086626569,0.08313351587183923,-2.306630663066307
0.178017801780178,0.08134415351914581,0.08290298976892391,-2.3034303430343037
0.1781178117811781,0.08135243313311495,0.08267278373001818,-2.3002300230023005
0.1782178217821782,0.08136068974018272,0.08244289775512206,-2.2970297029702973
0.1783178317831783,0.08136892337235871,0.08221333184423554,-2.293829382938294
0.1784178417841784,0.0813771340616525,0.08198408599735862,-2.290629062906291
0.1785178517851785,0.08138532184007374,0.08175516021449131,-2.2874287428742877
0.1786178617861786,0.08139348673963201,0.08152655449563359,-2.2842284228422844
0.1787178717871787,0.0814016287923369,0.08129826884078549,-2.2810281028102812
0.1788178817881788,0.08140974803019801,0.08107030324994698,-2.277827782778278
0.1789178917891789,0.08141784448522499,0.08084265772311806,-2.274627462746275
0.179017901790179,0.08142591818942738,0.08061533226029875,-2.2714271427142716
0.1791179117911791,0.0814339691748148,0.08038832686148904,-2.2682268226822684
0.1792179217921792,0.08144199747339687,0.08016164152668893,-2.265026502650265
0.1793179317931793,0.08145000311718317,0.07993527625589843,-2.261826182618262
0.17941794179417941,0.08145798613818332,0.07970923104911752,-2.2586258625862587
0.17951795179517951,0.08146594656840692,0.07948350590634622,-2.2554255425542555
0.17961796179617961,0.08147388443986356,0.07925810082758451,-2.2522252225222523
0.17971797179717972,0.08148179978456285,0.07903301581283241,-2.249024902490249
0.17981798179817982,0.08148969263451439,0.07880825086208991,-2.245824582458246
0.17991799179917992,0.08149756302172778,0.07858380597535701,-2.2426242624262427
0.18001800180018002,0.08150541097821264,0.07835968115263373,-2.2394239423942395
0.18011801180118012,0.08151323653597854,0.07813587639392003,-2.2362236223622363
0.18021802180218022,0.0815210397270351,0.07791239169921593,-2.233023302330233
0.18031803180318032,0.08152882058339192,0.07768922706852144,-2.22982298229823
0.18041804180418042,0.08153657913705861,0.07746638250183654,-2.2266226622662266
0.18051805180518052,0.08154431542004476,0.07724385799916125,-2.2234223422342234
0.18061806180618062,0.08155202946435997,0.07702165356049556,-2.22022202220222
0.18071807180718072,0.08155972130201386,0.07679976918583947,-2.217021702170217
0.18081808180818082,0.081567390965016,0.07657820487519298,-2.213821382138214
0.18091809180918092,0.08157503848537603,0.0763569606285561,-2.2106210621062106
0.18101810181018102,0.08158266389510352,0.07613603644592881,-2.2074207420742074
0.18111811181118112,0.0815902672262081,0.07591543232731113,-2.204220422042204
0.18121812181218122,0.08159784851069934,0.07569514827270306,-2.201020102010201
0.18131813181318132,0.08160540778058688,0.07547518428210458,-2.1978197819781977
0.18141814181418142,0.08161294506788029,0.0752555403555157,-2.1946194619461945
0.18151815181518152,0.08162046040458917,0.07503621649293642,-2.1914191419141913
0.18161816181618162,0.08162795382272316,0.07481721269436674,-2.188218821882188
0.18171817181718172,0.08163542535429183,0.07459852895980666,-2.185018501850185
0.18181818181818182,0.08164287503130478,0.07438016528925619,-2.1818181818181817
0.18191819181918192,0.08165030288577163,0.07416212168271531,-2.1786178617861784
0.18201820182018202,0.08165770894970197,0.07394439814018404,-2.1754175417541752
0.18211821182118212,0.0816650932551054,0.07372699466166237,-2.172217221722172
0.18221822182218222,0.08167245583399152,0.0735099112471503,-2.169016901690169
0.18231823182318233,0.08167979671836995,0.07329314789664784,-2.1658165816581656
0.18241824182418243,0.08168711594025027,0.07307670461015497,-2.1626162616261624
0.18251825182518253,0.08169441353164211,0.07286058138767171,-2.159415941594159
0.18261826182618263,0.08170168952455505,0.07264477822919804,-2.156215621562156
0.18271827182718273,0.08170894395099869,0.07242929513473398,-2.1530153015301527
0.18281828182818283,0.08171617684298263,0.07221413210427952,-2.1498149814981495
0.18291829182918293,0.08172338823251649,0.07199928913783465,-2.1466146614661463
0.18301830183018303,0.08173057815160986,0.0717847662353994,-2.143414341434143
0.18311831183118313,0.08173774663227235,0.07157056339697374,-2.14021402140214
0.18321832183218323,0.08174489370651356,0.07135668062255768,-2.1370137013701367
0.18331833183318333,0.08175201940634307,0.07114311791215124,-2.1338133813381335
0.18341834183418343,0.08175912376377051,0.07092987526575438,-2.1306130613061303
0.18351835183518353,0.08176620681080546,0.07071695268336713,-2.127412741274127
0.18361836183618363,0.08177326857945755,0.07050435016498947,-2.124212421242124
0.18371837183718373,0.08178030910173636,0.07029206771062142,-2.1210121012101206
0.18381838183818383,0.0817873284096515,0.07008010532026297,-2.1178117811781174
0.18391839183918393,0.08179432653521256,0.06986846299391412,-2.114611461146114
0.18401840184018403,0.08180130351042916,0.06965714073157488,-2.111411141114111
0.18411841184118413,0.08180825936731088,0.06944613853324523,-2.1082108210821078
0.1842184218421842,0.08181519413786734,0.06923545639892525,-2.1050105010501055
0.1843184318431843,0.08182210785410815,0.06902509432861481,-2.1018101810181022
0.1844184418441844,0.08182900054804289,0.06881505232231397,-2.098609860986099
0.1845184518451845,0.08183587225168117,0.06860533038002273,-2.095409540954096
0.1846184618461846,0.08184272299703259,0.06839592850174109,-2.0922092209220926
0.1847184718471847,0.08184955281610676,0.06818684668746905,-2.0890089008900894
0.1848184818481848,0.08185636174091326,0.06797808493720661,-2.085808580858086
0.1849184918491849,0.08186314980346174,0.06776964325095378,-2.082608260826083
0.185018501850185,0.08186991703576174,0.06756152162871056,-2.0794079407940798
0.1851185118511851,0.08187666346982292,0.06735372007047692,-2.0762076207620765
0.1852185218521852,0.08188338913765483,0.06714623857625289,-2.0730073007300733
0.1853185318531853,0.08189009407126711,0.06693907714603846,-2.06980698069807
0.1854185418541854,0.08189677830266934,0.06673223577983363,-2.066606660666067
0.1855185518551855,0.08190344186387113,0.0665257144776384,-2.0634063406340637
0.1856185618561856,0.0819100847868821,0.06631951323945277,-2.0602060206020605
0.1857185718571857,0.08191670710371181,0.06611363206527675,-2.0570057005700573
0.1858185818581858,0.08192330884636989,0.06590807095511032,-2.053805380538054
0.1859185918591859,0.08192989004686595,0.06570282990895351,-2.050605060506051
0.186018601860186,0.08193645073720957,0.06549790892680629,-2.0474047404740476
0.1861186118611861,0.08194299094941036,0.06529330800866867,-2.0442044204420444
0.1862186218621862,0.08194951071547793,0.06508902715454065,-2.041004100410041
0.1863186318631863,0.08195601006742187,0.06488506636442223,-2.037803780378038
0.1864186418641864,0.0819624890372518,0.06468142563831342,-2.034603460346035
0.1865186518651865,0.08196894765697729,0.0644781049762142,-2.0314031403140316
0.1866186618661866,0.08197538595860798,0.06427510437812459,-2.0282028202820284
0.18671867186718671,0.08198180397415344,0.06407242384404457,-2.025002500250025
0.18681868186818681,0.08198820173562328,0.06387006337397418,-2.021802180218022
0.18691869186918691,0.08199457927502712,0.06366802296791337,-2.0186018601860187
0.18701870187018702,0.08200093662437455,0.06346630262586216,-2.0154015401540155
0.18711871187118712,0.08200727381567516,0.06326490234782055,-2.0122012201220123
0.18721872187218722,0.08201359088093857,0.06306382213378854,-2.009000900090009
0.18731873187318732,0.08201988785217437,0.06286306198376614,-2.005800580058006
0.18741874187418742,0.08202616476139216,0.06266262189775333,-2.0026002600260027
0.18751875187518752,0.08203242164060157,0.062462501875750136,-1.9993999399939995
0.18761876187618762,0.08203865852181216,0.062262701917756534,-1.9961996199619962
0.18771877187718772,0.08204487543703355,0.062063222023772534,-1.992999299929993
0.18781878187818782,0.08205107241827536,0.06186406219379814,-1.9897989798979898
0.18791879187918792,0.08205724949754717,0.061665222427833344,-1.9865986598659866
0.18801880188018802,0.08206340670685858,0.06146670272587815,-1.9833983398339834
0.18811881188118812,0.0820695440782192,0.06126850308793255,-1.9801980198019802
0.18821882188218822,0.08207566164363865,0.061070623513996565,-1.976997699769977
0.18831883188318832,0.0820817594351265,0.06087306400407017,-1.9737973797379738
0.18841884188418842,0.08208783748469237,0.06067582455815338,-1.9705970597059705
0.18851885188518852,0.08209389582434586,0.06047890517624619,-1.9673967396739673
0.18861886188618862,0.08209993448609657,0.06028230585834861,-1.9641964196419641
0.18871887188718872,0.08210595350195408,0.06008602660446062,-1.960996099609961
0.18881888188818882,0.08211195290392803,0.059890067414582235,-1.9577957795779577
0.18891889188918892,0.08211793272402801,0.05969442828871345,-1.9545954595459545
0.18901890189018902,0.0821238929942636,0.05949910922685427,-1.9513951395139513
0.18911891189118912,0.08212983374664444,0.05930411022900469,-1.948194819481948
0.18921892189218922,0.0821357550131801,0.05910943129516471,-1.9449944994499448
0.18931893189318932,0.0821416568258802,0.058915072425334336,-1.9417941794179416
0.18941894189418942,0.08214753921675433,0.05872103361951356,-1.9385938593859384
0.18951895189518952,0.08215340221781209,0.05852731487770238,-1.9353935393539352
0.18961896189618963,0.0821592458610631,0.058333916199900804,-1.932193219321932
0.18971897189718973,0.08216507017851694,0.058140837586108836,-1.9289928992899288
0.18981898189818983,0.08217087520218323,0.05794807903632646,-1.9257925792579256
0.18991899189918993,0.08217666096407156,0.05775564055055369,-1.9225922592259224
0.19001900190019003,0.08218242749619155,0.057563522128790526,-1.9193919391939191
0.19011901190119013,0.08218817483055277,0.057371723771036956,-1.916191619161916
0.19021902190219023,0.08219390299916485,0.05718024547729299,-1.9129912991299127
0.19031903190319033,0.08219961203403738,0.05698908724755862,-1.9097909790979095
0.19041904190419043,0.08220530196717996,0.05679824908183386,-1.9065906590659063
0.19051905190519053,0.0822109728306022,0.056607730980118696,-1.903390339033903
0.19061906190619063,0.0822166246563137,0.05641753294241313,-1.9001900190018999
0.19071907190719073,0.08222225747632406,0.05622765496871718,-1.8969896989698967
0.19081908190819083,0.08222787132264288,0.05603809705903082,-1.8937893789378935
0.19091909190919093,0.08223346622727976,0.05584885921335406,-1.8905890589058902
0.19101910191019103,0.0822390422222443,0.0556599414316869,-1.887388738873887
0.19111911191119113,0.08224459933954612,0.05547134371402935,-1.8841884188418838
0.19121912191219123,0.08225013761119482,0.05528306606038139,-1.8809880988098806
0.19131913191319133,0.08225565706919996,0.05509510847074304,-1.8777877787778774
0.19141914191419143,0.08226115774557119,0.05490747094511429,-1.8745874587458742
0.19151915191519153,0.08226663967231809,0.05472015348349514,-1.871387138713871
0.19161916191619163,0.08227210288145029,0.05453315608588559,-1.8681868186818678
0.19171917191719173,0.08227754740497734,0.05434647875228565,-1.8649864986498645
0.1918191819181918,0.08228297327490888,0.05416012148269535,-1.8617861786178622
0.1919191919191919,0.08228838052325452,0.05397408427711461,-1.858585858585859
0.192019201920192,0.08229376918202383,0.05378836713554346,-1.8553855385538558
0.1921192119211921,0.08229913928322641,0.05360297005798192,-1.8521852185218526
0.1922192219221922,0.0823044908588719,0.053417893044429975,-1.8489848984898494
0.1923192319231923,0.08230982394096988,0.05323313609488764,-1.8457845784578462
0.1924192419241924,0.08231513856152994,0.0530486992093549,-1.842584258425843
0.1925192519251925,0.0823204347525617,0.05286458238783176,-1.8393839383938397
0.1926192619261926,0.08232571254607476,0.05268078563031823,-1.8361836183618365
0.1927192719271927,0.08233097197407872,0.05249730893681429,-1.8329832983298333
0.1928192819281928,0.08233621306858319,0.05231415230731996,-1.82978297829783
0.1929192919291929,0.08234143586159774,0.05213131574183523,-1.8265826582658269
0.193019301930193,0.08234664038513201,0.0519487992403601,-1.8233823382338237
0.1931193119311931,0.08235182667119557,0.051766602802894565,-1.8201820182018205
0.1932193219321932,0.08235699475179806,0.05158472642943864,-1.8169816981698172
0.1933193319331933,0.08236214465894903,0.05140317011999231,-1.813781378137814
0.1934193419341934,0.08236727642465813,0.051221933874555585,-1.8105810581058108
0.1935193519351935,0.08237239008093494,0.05104101769312846,-1.8073807380738076
0.1936193619361936,0.08237748565978907,0.05086042157571094,-1.8041804180418044
0.1937193719371937,0.08238256319323012,0.050680145522303016,-1.8009800980098012
0.1938193819381938,0.08238762271326769,0.050500189532904693,-1.797779777977798
0.1939193919391939,0.08239266425191137,0.05032055360751598,-1.7945794579457948
0.19401940194019401,0.08239768784117077,0.05014123774613686,-1.7913791379137916
0.19411941194119411,0.08240269351305551,0.04996224194876734,-1.7881788178817883
0.19421942194219421,0.08240768129957517,0.04978356621540743,-1.7849784978497851
0.19431943194319432,0.08241265123273936,0.04960521054605711,-1.781778177817782
0.19441944194419442,0.08241760334455768,0.0494271749407164,-1.7785778577857787
0.19451945194519452,0.08242253766703973,0.04924945939938529,-1.7753775377537755
0.19461946194619462,0.08242745423219512,0.04907206392206378,-1.7721772177217723
0.19471947194719472,0.08243235307203345,0.04889498850875187,-1.768976897689769
0.19481948194819482,0.0824372342185643,0.048718233159449564,-1.7657765776577659
0.19491949194919492,0.08244209770379732,0.048541797874156856,-1.7625762576257626
0.19501950195019502,0.08244694355974205,0.04836568265287375,-1.7593759375937594
0.19511951195119512,0.08245177181840815,0.04818988749560025,-1.7561756175617562
0.19521952195219522,0.08245658251180518,0.048014412402336344,-1.752975297529753
0.19531953195319532,0.08246137567194277,0.04783925737308204,-1.7497749774977498
0.19541954195419542,0.0824661513308305,0.047664422407837345,-1.7465746574657466
0.19551955195519552,0.08247090952047799,0.047489907506602244,-1.7433743374337434
0.19561956195619562,0.08247565027289483,0.047315712669376744,-1.7401740174017402
0.19571957195719572,0.08248037362009063,0.04714183789616085,-1.736973697369737
0.19581958195819582,0.08248507959407499,0.046968283186954556,-1.7337733773377337
0.19591959195919592,0.0824897682268575,0.04679504854175787,-1.7305730573057305
0.19601960196019602,0.08249443955044777,0.04662213396057077,-1.7273727372737273
0.19611961196119612,0.08249909359685541,0.04644953944339328,-1.724172417241724
0.19621962196219622,0.08250373039809002,0.04627726499022539,-1.7209720972097209
0.19631963196319632,0.08250834998616119,0.0461053106010671,-1.7177717771777177
0.19641964196419642,0.08251295239307853,0.04593367627591841,-1.7145714571457145
0.19651965196519652,0.08251753765085164,0.04576236201477933,-1.7113711371137112
0.19661966196619662,0.08252210579149012,0.045591367817649844,-1.708170817081708
0.19671967196719672,0.08252665684700358,0.04542069368452996,-1.7049704970497048
0.19681968196819682,0.08253119084940162,0.04525033961541968,-1.7017701770177016
0.19691969196919692,0.08253570783069383,0.045080305610319,-1.6985698569856984
0.19701970197019703,0.08254020782288984,0.044910591669227916,-1.6953695369536952
0.19711971197119713,0.08254469085799922,0.04474119779214644,-1.692169216921692
0.19721972197219723,0.08254915696803158,0.04457212397907456,-1.6889688968896888
0.19731973197319733,0.08255360618499653,0.04440337023001229,-1.6857685768576856
0.19741974197419743,0.08255803854090367,0.044234936544959615,-1.6825682568256823
0.19751975197519753,0.0825624540677626,0.04406682292391654,-1.6793679367936791
0.19761976197619763,0.08256685279758291,0.04389902936688307,-1.676167616761676
0.19771977197719773,0.08257123476237424,0.0437315558738592,-1.6729672967296727
0.19781978197819783,0.08257559999414615,0.04356440244484493,-1.6697669766976695
0.19791979197919793,0.08257994852490826,0.04339756907984026,-1.6665666566656663
0.19801980198019803,0.08258428038667018,0.043231055778845194,-1.663366336633663
0.19811981198119813,0.08258859561144148,0.04306486254185973,-1.6601660166016599
0.19821982198219823,0.0825928942312318,0.042898989368883866,-1.6569656965696566
0.19831983198319833,0.08259717627805072,0.0427334362599176,-1.6537653765376534
0.19841984198419843,0.08260144178390785,0.042568203214960944,-1.6505650565056502
0.19851985198519853,0.08260569078081278,0.04240329023401388,-1.647364736473647
0.19861986198619863,0.08260992330077514,0.042238697317076426,-1.6441644164416438
0.19871987198719873,0.0826141393758045,0.042074424464148566,-1.6409640964096406
0.19881988198819883,0.08261833903791048,0.04191047167523031,-1.6377637763776374
0.19891989198919893,0.08262252231910268,0.041746838950321656,-1.6345634563456342
0.19901990199019903,0.08262668925139069,0.0415835262894226,-1.631363136313631
0.19911991199119913,0.08263083986678413,0.04142053369253315,-1.6281628162816277
0.19921992199219923,0.0826349741972926,0.0412578611596533,-1.6249624962496245
0.1993199319931993,0.08263909227492568,0.04109550869078309,-1.6217621762176222
0.1994199419941994,0.08264319413169299,0.04093347628592244,-1.618561856185619
0.1995199519951995,0.08264727979960412,0.0407717639450714,-1.6153615361536158
0.1996199619961996,0.0826513493106687,0.04061037166822995,-1.6121612161216126
0.1997199719971997,0.08265540269689631,0.0404492994553981,-1.6089608960896093
0.1998199819981998,0.08265943999029654,0.04028854730657586,-1.6057605760576061
0.1999199919991999,0.08266346122287901,0.04012811522176322,-1.602560256025603
0.2000200020002,0.08266746642665333,0.03996800320096018,-1.5993599359935997
0.2001200120012001,0.08267145563362908,0.03980821124416674,-1.5961596159615965
0.2002200220022002,0.08267542887581589,0.0396487393513829,-1.5929592959295933
0.2003200320032003,0.08267938618522333,0.039489587522608664,-1.58975897589759
0.2004200420042004,0.08268332759386102,0.039330755757844026,-1.5865586558655869
0.2005200520052005,0.08268725313373854,0.039172244057088995,-1.5833583358335837
0.2006200620062006,0.08269116283686553,0.03901405242034356,-1.5801580158015804
0.2007200720072007,0.08269505673525157,0.038856180847607724,-1.5769576957695772
0.2008200820082008,0.08269893486090625,0.0386986293388815,-1.573757375737574
0.2009200920092009,0.0827027972458392,0.038541397894164865,-1.5705570557055708
0.201020102010201,0.08270664392206001,0.03838448651345784,-1.5673567356735676
0.2011201120112011,0.08271047492157826,0.03822789519676041,-1.5641564156415644
0.2012201220122012,0.08271429027640359,0.03807162394407258,-1.5609560956095612
0.20132013201320131,0.08271809001854558,0.03791567275539436,-1.557755775577558
0.20142014201420141,0.08272187418001384,0.03776004163072574,-1.5545554555455547
0.20152015201520151,0.08272564279281795,0.03760473057006672,-1.5513551355135515
0.20162016201620162,0.08272939588896754,0.037449739573417296,-1.5481548154815483
0.20172017201720172,0.0827331335004722,0.03729506864077747,-1.544954495449545
0.20182018201820182,0.08273685565934152,0.03714071777214726,-1.541754175417542
0.20192019201920192,0.08274056239758514,0.03698668696752664,-1.5385538553855387
0.20202020202020202,0.08274425374721263,0.03683297622691563,-1.5353535353535355
0.20212021202120212,0.0827479297402336,0.03667958555031421,-1.5321532153215323
0.20222022202220222,0.08275159040865764,0.0365265149377224,-1.528952895289529
0.20232023202320232,0.08275523578449435,0.03637376438914019,-1.5257525752575258
0.20242024202420242,0.08275886589975337,0.036221333904567575,-1.5225522552255226
0.20252025202520252,0.08276248078644427,0.03606922348400457,-1.5193519351935194
0.20262026202620262,0.08276608047657666,0.03591743312745116,-1.5161516151615162
0.20272027202720272,0.08276966500216013,0.03576596283490736,-1.512951295129513
0.20282028202820282,0.0827732343952043,0.03561481260637315,-1.5097509750975098
0.20292029202920292,0.08277678868771876,0.03546398244184855,-1.5065506550655066
0.20302030203020302,0.08278032791171312,0.03531347234133354,-1.5033503350335033
0.20312031203120312,0.08278385209919698,0.03516328230482814,-1.5001500150015001
0.20322032203220322,0.08278736128217994,0.03501341233233234,-1.496949694969497
0.20332033203320332,0.0827908554926716,0.03486386242384614,-1.4937493749374937
0.20342034203420342,0.08279433476268155,0.03471463257936955,-1.4905490549054905
0.20352035203520352,0.08279779912421942,0.03456572279890255,-1.4873487348734873
0.20362036203620362,0.08280124860929479,0.03441713308244516,-1.484148414841484
0.20372037203720372,0.08280468324991727,0.03426886342999736,-1.4809480948094809
0.20382038203820382,0.08280810307809647,0.03412091384155917,-1.4777477747774777
0.20392039203920392,0.08281150812584198,0.03397328431713058,-1.4745474547454744
0.20402040204020402,0.0828148984251634,0.033825974856711585,-1.4713471347134712
0.20412041204120412,0.08281827400807035,0.0336789854603022,-1.468146814681468
0.20422042204220422,0.0828216349065724,0.03353231612790241,-1.4649464946494648
0.20432043204320433,0.0828249811526792,0.03338596685951223,-1.4617461746174616
0.20442044204420443,0.08282831277840029,0.03323993765513164,-1.4585458545854584
0.20452045204520453,0.08283162981574532,0.03309422851476066,-1.4553455345534552
0.20462046204620463,0.08283493229672388,0.032948839438399276,-1.452145214521452
0.20472047204720473,0.08283822025334556,0.0328037704260475,-1.4489448944894487
0.20482048204820483,0.08284149371761998,0.032659021477705316,-1.4457445744574455
0.20492049204920493,0.08284475272155672,0.03251459259337274,-1.4425442544254423
0.20502050205020503,0.08284799729716541,0.03237048377304976,-1.439343934393439
0.20512051205120513,0.08285122747645562,0.03222669501673638,-1.436143614361436
0.20522052205220523,0.08285444329143699,0.03208322632443261,-1.4329432943294327
0.20532053205320533,0.08285764477411908,0.031940077696138436,-1.4297429742974295
0.20542054205420543,0.08286083195651152,0.03179724913185387,-1.4265426542654263
0.20552055205520553,0.0828640048706239,0.031654740631578894,-1.423342334233423
0.20562056205620563,0.08286716354846582,0.03151255219531353,-1.4201420142014198
0.20572057205720573,0.08287030802204691,0.03137068382305776,-1.4169416941694166
0.20582058205820583,0.08287343832337674,0.03122913551481159,-1.4137413741374134
0.20592059205920593,0.0828765544844649,0.031087907270575026,-1.4105410541054102
0.20602060206020603,0.08287965653732104,0.03094699909034806,-1.407340734073407
0.20612061206120613,0.08288274451395472,0.0308064109741307,-1.4041404140414038
0.20622062206220623,0.08288581844637558,0.030666142921922938,-1.4009400940094006
0.20632063206320633,0.08288887836659317,0.030526194933724778,-1.3977397739773973
0.20642064206420643,0.08289192430661714,0.03038656700953622,-1.3945394539453941
0.20652065206520653,0.08289495629845707,0.03024725914935726,-1.391339133913391
0.20662066206620663,0.08289797437412257,0.030108271353187905,-1.3881388138813877
0.20672067206720673,0.08290097856562323,0.02996960362102815,-1.3849384938493845
0.2068206820682068,0.08290396890496865,0.029831255952878034,-1.3817381738173822
0.2069206920692069,0.08290694542416846,0.029693228348737482,-1.378537853785379
0.207020702070207,0.08290990815523223,0.02955552080860653,-1.3753375337533758
0.2071207120712071,0.08291285713016958,0.02941813333248518,-1.3721372137213725
0.2072207220722072,0.0829157923809901,0.029281065920373432,-1.3689368936893693
0.2073207320732073,0.0829187139397034,0.029144318572271285,-1.3657365736573661
0.2074207420742074,0.08292162183831908,0.02900789128817874,-1.362536253625363
0.2075207520752075,0.08292451610884675,0.028871784068095794,-1.3593359335933597
0.2076207620762076,0.08292739678329601,0.02873599691202245,-1.3561356135613565
0.2077207720772077,0.08293026389367644,0.028600529819958708,-1.3529352935293533
0.2078207820782078,0.08293311747199766,0.028465382791904567,-1.34973497349735
0.2079207920792079,0.08293595755026928,0.028330555827860027,-1.3465346534653468
0.208020802080208,0.08293878416050089,0.02819604892782509,-1.3433343334333436
0.2081208120812081,0.08294159733470209,0.028061862091799752,-1.3401340134013404
0.2082208220822082,0.0829443971048825,0.027927995319784016,-1.3369336933693372
0.2083208320832083,0.08294718350305169,0.02779444861177788,-1.333733373337334
0.2084208420842084,0.08294995656121928,0.027661221967781348,-1.3305330533053308
0.2085208520852085,0.08295271631139488,0.027528315387794416,-1.3273327332733276
0.2086208620862086,0.08295546278558807,0.027395728871817085,-1.3241324132413244
0.20872087208720871,0.08295819601580848,0.027263462419849355,-1.3209320932093211
0.20882088208820881,0.08296091603406569,0.027131516031891227,-1.317731773177318
0.20892089208920891,0.08296362287236932,0.0269998897079427,-1.3145314531453147
0.20902090209020902,0.08296631656272896,0.026868583448003774,-1.3113311331133115
0.20912091209120912,0.0829689971371542,0.02673759725207445,-1.3081308130813083
0.20922092209220922,0.08297166462765465,0.026606931120154727,-1.304930493049305
0.20932093209320932,0.08297431906623993,0.026476585052244605,-1.3017301730173019
0.20942094209420942,0.08297696048491963,0.026346559048344084,-1.2985298529852987
0.20952095209520952,0.08297958891570335,0.026216853108453165,-1.2953295329532954
0.20962096209620962,0.0829822043906007,0.026087467232571847,-1.2921292129212922
0.20972097209720972,0.08298480694162126,0.02595840142070013,-1.288928892889289
0.20982098209820982,0.08298739660077464,0.025829655672838014,-1.2857285728572858
0.20992099209920992,0.08298997340007047,0.0257012299889855,-1.2825282528252826
0.21002100210021002,0.08299253737151832,0.025573124369142587,-1.2793279327932794
0.21012101210121012,0.08299508854712781,0.025445338813309275,-1.2761276127612762
0.21022102210221022,0.08299762695890853,0.025317873321485565,-1.272927292729273
0.21032103210321032,0.08300015263887008,0.025190727893671456,-1.2697269726972698
0.21042104210421042,0.08300266561902207,0.025063902529866948,-1.2665266526652665
0.21052105210521052,0.08300516593137411,0.02493739723007204,-1.2633263326332633
0.21062106210621062,0.08300765360793577,0.024811211994286736,-1.2601260126012601
0.21072107210721072,0.0830101286807167,0.024685346822511032,-1.256925692569257
0.21082108210821082,0.08301259118172646,0.02455980171474493,-1.2537253725372537
0.21092109210921092,0.08301504114297467,0.024434576670988428,-1.2505250525052505
0.21102110211021102,0.08301747859647093,0.02430967169124153,-1.2473247324732473
0.21112111211121112,0.08301990357422484,0.024185086775504232,-1.244124412441244
0.21122112211221122,0.08302231610824601,0.024060821923776534,-1.2409240924092408
0.21132113211321132,0.08302471623054403,0.023936877136058438,-1.2377237723772376
0.21142114211421142,0.08302710397312851,0.023813252412349942,-1.2345234523452344
0.21152115211521152,0.08302947936800904,0.02368994775265105,-1.2313231323132312
0.21162116211621163,0.08303184244719525,0.023566963156961756,-1.228122812281228
0.21172117211721173,0.0830341932426967,0.023444298625282065,-1.2249224922492248
0.21182118211821183,0.08303653178652304,0.023321954157611974,-1.2217221722172216
0.21192119211921193,0.08303885811068383,0.023199929753951486,-1.2185218521852184
0.21202120212021203,0.0830411722471887,0.023078225414300598,-1.2153215321532151
0.21212121212121213,0.08304347422804723,0.022956841138659312,-1.212121212121212
0.21222122212221223,0.08304576408526904,0.02283577692702763,-1.2089208920892087
0.21232123212321233,0.08304804185086372,0.022715032779405547,-1.2057205720572055
0.21242124212421243,0.08305030755684087,0.022594608695793064,-1.2025202520252023
0.21252125212521253,0.0830525612352101,0.022474504676190183,-1.199319931993199
0.21262126212621263,0.08305480291798102,0.022354720720596903,-1.1961196119611959
0.21272127212721273,0.08305703263716321,0.022235256829013225,-1.1929192919291927
0.21282128212821283,0.0830592504247663,0.022116113001439147,-1.1897189718971894
0.21292129212921293,0.08306145631279988,0.02199728923787467,-1.1865186518651862
0.21302130213021303,0.08306365033327354,0.021878785538319796,-1.183318331833183
0.21312131213121313,0.08306583251819688,0.021760601902774526,-1.1801180118011798
0.21322132213221323,0.08306800289957952,0.021642738331238854,-1.1769176917691766
0.21332133213321333,0.08307016150943106,0.021525194823712783,-1.1737173717371734
0.21342134213421343,0.08307230837976108,0.021407971380196313,-1.1705170517051702
0.21352135213521353,0.0830744435425792,0.021291068000689445,-1.167316731673167
0.21362136213621363,0.08307656702989502,0.021174484685192178,-1.1641164116411638
0.21372137213721373,0.08307867887371816,0.021058221433704512,-1.1609160916091605
0.21382138213821383,0.08308077910605818,0.020942278246226447,-1.1577157715771573
0.21392139213921393,0.08308286775892472,0.020826655122757987,-1.1545154515451541
0.21402140214021403,0.08308494486432737,0.020711352063299125,-1.151315131513151
0.21412141214121413,0.08308701045427572,0.020596369067849864,-1.1481148114811477
0.21422142214221424,0.08308906456077939,0.020481706136410205,-1.1449144914491445
0.2143214321432143,0.08309110721584796,0.020367363268980178,-1.1417141714171422
0.2144214421442144,0.08309313845149105,0.02025334046555972,-1.138513851385139
0.2145214521452145,0.08309515829971825,0.02013963772614887,-1.1353135313531357
0.2146214621462146,0.08309716679253919,0.020026255050747614,-1.1321132113211325
0.2147214721472147,0.08309916396196343,0.01991319243935596,-1.1289128912891293
0.2148214821482148,0.08310114984000061,0.01980044989197391,-1.125712571257126
0.2149214921492149,0.0831031244586603,0.01968802740860146,-1.1225122512251229
0.215021502150215,0.08310508784995212,0.01957592498923861,-1.1193119311931197
0.2151215121512151,0.08310704004588566,0.01946414263388536,-1.1161116111611165
0.2152215221522152,0.08310898107847055,0.019352680342541718,-1.1129112911291132
0.2153215321532153,0.08311091097971636,0.019241538115207672,-1.10971097109711
0.2154215421542154,0.0831128297816327,0.019130715951883228,-1.1065106510651068
0.2155215521552155,0.08311473751622919,0.019020213852568385,-1.1033103310331036
0.2156215621562156,0.0831166342155154,0.018910031817263143,-1.1001100110011004
0.2157215721572157,0.08311851991150096,0.018800169845967503,-1.0969096909690972
0.2158215821582158,0.08312039463619547,0.018690627938681467,-1.093709370937094
0.2159215921592159,0.08312225842160852,0.01858140609540503,-1.0905090509050908
0.21602160216021601,0.0831241112997497,0.018472504316138193,-1.0873087308730875
0.21612161216121611,0.08312595330262865,0.018363922600880957,-1.0841084108410843
0.21622162216221621,0.08312778446225494,0.018255660949633323,-1.0809080908090811
0.21632163216321632,0.08312960481063816,0.018147719362395294,-1.077707770777078
0.21642164216421642,0.08313141437978797,0.018040097839166862,-1.0745074507450747
0.21652165216521652,0.0831332132017139,0.017932796379948032,-1.0713071307130715
0.21662166216621662,0.08313500130842562,0.017825814984738803,-1.0681068106810683
0.21672167216721672,0.08313677873193268,0.017719153653539176,-1.064906490649065
0.21682168216821682,0.08313854550424471,0.01761281238634915,-1.0617061706170619
0.21692169216921692,0.0831403016573713,0.017506791183168727,-1.0585058505850586
0.21702170217021702,0.08314204722332205,0.017401090043997904,-1.0553055305530554
0.21712171217121712,0.08314378223410657,0.01729570896883668,-1.0521052105210522
0.21722172217221722,0.08314550672173446,0.01719064795768506,-1.048904890489049
0.21732173217321732,0.08314722071821531,0.017085907010543043,-1.0457045704570458
0.21742174217421742,0.08314892425555875,0.016981486127410624,-1.0425042504250426
0.21752175217521752,0.08315061736577437,0.016877385308287807,-1.0393039303930394
0.21762176217621762,0.08315230008087174,0.01677360455317459,-1.0361036103610362
0.21772177217721772,0.0831539724328605,0.016670143862070975,-1.032903290329033
0.21782178217821782,0.08315563445375024,0.016567003234976965,-1.0297029702970297
0.21792179217921792,0.08315728617555057,0.016464182671892553,-1.0265026502650265
0.21802180218021802,0.08315892763027108,0.01636168217281774,-1.0233023302330233
0.21812181218121812,0.08316055884992136,0.016259501737752532,-1.02010201020102
0.21822182218221822,0.08316217986651105,0.016157641366696927,-1.0169016901690169
0.21832183218321832,0.08316379071204971,0.01605610105965092,-1.0137013701370137
0.21842184218421842,0.08316539141854698,0.015954880816614513,-1.0105010501050105
0.21852185218521852,0.08316698201801244,0.01585398063758771,-1.0073007300730072
0.21862186218621862,0.08316856254245569,0.01575340052257051,-1.004100410041004
0.21872187218721872,0.08317013302388634,0.015653140471562906,-1.0009000900090008
0.21882188218821882,0.083171693494314,0.015553200484564905,-0.9976997699769976
0.21892189218921893,0.08317324398574824,0.015453580561576507,-0.9944994499449944
0.21902190219021903,0.08317478453019869,0.015354280702597709,-0.9912991299129912
0.21912191219121913,0.08317631515967495,0.015255300907628513,-0.988098809880988
0.21922192219221923,0.08317783590618662,0.015156641176668918,-0.9848984898489848
0.21932193219321933,0.0831793468017433,0.015058301509718925,-0.9816981698169815
0.21942194219421943,0.08318084787835459,0.014960281906778531,-0.9784978497849783
0.21952195219521953,0.08318233916803008,0.014862582367847741,-0.9752975297529751
0.21962196219621963,0.0831838207027794,0.01476520289292655,-0.9720972097209719
0.21972197219721973,0.08318529251461212,0.014668143482014962,-0.9688968896889687
0.21982198219821983,0.08318675463553787,0.014571404135112974,-0.9656965696569655
0.21992199219921993,0.08318820709756625,0.014474984852220589,-0.9624962496249623
0.22002200220022003,0.08318964993270683,0.014378885633337805,-0.9592959295929591
0.22012201220122013,0.08319108317296925,0.01428310647846462,-0.9560956095609559
0.22022202220222023,0.08319250685036308,0.01418764738760104,-0.9528952895289526
0.22032203220322033,0.08319392099689796,0.014092508360747057,-0.9496949694969494
0.22042204220422043,0.08319532564458346,0.013997689397902678,-0.9464946494649462
0.22052205220522053,0.0831967208254292,0.0139031904990679,-0.943294329432943
0.22062206220622063,0.08319810657144476,0.013809011664242723,-0.9400940094009398
0.22072207220722073,0.08319948291463977,0.013715152893427148,-0.9368936893689366
0.22082208220822083,0.08320084988702381,0.013621614186621172,-0.9336933693369334
0.22092209220922093,0.08320220752060649,0.0135283955438248,-0.9304930493049302
0.22102210221022103,0.08320355584739741,0.013435496965038029,-0.9272927292729269
0.22112211221122113,0.08320489489940618,0.013342918450260857,-0.9240924092409237
0.22122212221222123,0.08320622470864239,0.013250659999493288,-0.9208920892089205
0.22132213221322133,0.08320754530711565,0.013158721612735319,-0.9176917691769173
0.22142214221422143,0.08320885672683556,0.013067103289986953,-0.9144914491449141
0.22152215221522153,0.08321015899981171,0.012975805031248188,-0.9112911291129109
0.22162216221622164,0.08321145215805373,0.012884826836519023,-0.9080908090809077
0.22172217221722174,0.0832127362335712,0.01279416870579946,-0.9048904890489045
0.2218221822182218,0.08321401125837372,0.012703830639089524,-0.9016901690169021
0.2219221922192219,0.0832152772644709,0.012613812636389164,-0.8984898489848989
0.222022202220222,0.08321653428387235,0.012524114697698404,-0.8952895289528957
0.2221222122212221,0.08321778234858765,0.012434736823017246,-0.8920892089208925
0.2222222222222222,0.08321902149062643,0.01234567901234569,-0.8888888888888893
0.2223222322232223,0.08322025174199826,0.012256941265683734,-0.8856885688568861
0.2224222422242224,0.08322147313471277,0.01216852358303138,-0.8824882488248829
0.2225222522252225,0.08322268570077955,0.012080425964388629,-0.8792879287928796
0.2226222622262226,0.0832238894722082,0.011992648409755476,-0.8760876087608764
0.2227222722272227,0.08322508448100832,0.011905190919131926,-0.8728872887288732
0.2228222822282228,0.08322627075918952,0.011818053492517978,-0.86968696869687
0.2229222922292229,0.0832274483387614,0.01173123612991363,-0.8664866486648668
0.223022302230223,0.08322861725173356,0.011644738831318883,-0.8632863286328636
0.2231223122312231,0.0832297775301156,0.011558561596733739,-0.8600860086008604
0.2232223222322232,0.08323092920591713,0.011472704426158194,-0.8568856885688572
0.22332233223322331,0.08323207231114774,0.011387167319592252,-0.853685368536854
0.22342234223422341,0.08323320687781703,0.011301950277035911,-0.8504850485048507
0.22352235223522351,0.08323433293793461,0.011217053298489172,-0.8472847284728475
0.22362236223622362,0.0832354505235101,0.011132476383952032,-0.8440844084408443
0.22372237223722372,0.08323655966655308,0.011048219533424495,-0.8408840884088411
0.22382238223822382,0.08323766039907314,0.01096428274690656,-0.8376837683768379
0.22392239223922392,0.0832387527530799,0.010880666024398224,-0.8344834483448347
0.22402240224022402,0.08323983676058297,0.01079736936589949,-0.8312831283128315
0.22412241224122412,0.08324091245359194,0.010714392771410359,-0.8280828082808283
0.22422242224222422,0.08324197986411641,0.010631736240930828,-0.824882488248825
0.22432243224322432,0.08324303902416598,0.010549399774460897,-0.8216821682168218
0.22442244224422442,0.08324408996575026,0.01046738337200057,-0.8184818481848186
0.22452245224522452,0.08324513272087886,0.010385687033549843,-0.8152815281528154
0.22462246224622462,0.08324616732156136,0.010304310759108717,-0.8120812081208122
0.22472247224722472,0.08324719379980737,0.010223254548677193,-0.808880888088809
0.22482248224822482,0.0832482121876265,0.010142518402255269,-0.8056805680568058
0.22492249224922492,0.08324922251702835,0.010062102319842947,-0.8024802480248026
0.22502250225022502,0.0832502248200225,0.009982006301440227,-0.7992799279927993
0.22512251225122512,0.08325121912861859,0.009902230347047108,-0.7960796079607961
0.22522252225222522,0.0832522054748262,0.00982277445666359,-0.7928792879287929
0.22532253225322532,0.08325318389065492,0.009743638630289672,-0.7896789678967897
0.22542254225422542,0.08325415440811439,0.009664822867925357,-0.7864786478647865
0.22552255225522552,0.08325511705921418,0.009586327169570643,-0.7832783278327833
0.22562256225622562,0.08325607187596389,0.00950815153522553,-0.7800780078007801
0.22572257225722572,0.08325701889037312,0.009430295964890019,-0.7768776877687769
0.22582258225822582,0.08325795813445151,0.009352760458564107,-0.7736773677367736
0.22592259225922592,0.08325888964020862,0.009275545016247798,-0.7704770477047704
0.22602260226022602,0.08325981343965408,0.00919864963794109,-0.7672767276727672
0.22612261226122612,0.08326072956479748,0.009122074323643984,-0.764076407640764
0.22622262226222623,0.08326163804764841,0.009045819073356479,-0.7608760876087608
0.22632263226322633,0.08326253892021648,0.008969883887078575,-0.7576757675767576
0.22642264226422643,0.08326343221451131,0.008894268764810273,-0.7544754475447544
0.22652265226522653,0.08326431796254248,0.00881897370655157,-0.7512751275127512
0.22662266226622663,0.08326519619631961,0.00874399871230247,-0.748074807480748
0.22672267226722673,0.08326606694785227,0.008669343782062971,-0.7448744874487447
0.22682268226822683,0.0832669302491501,0.008595008915833074,-0.7416741674167415
0.22692269226922693,0.08326778613222269,0.008520994113612778,-0.7384738473847383
0.22702270227022703,0.08326863462907962,0.008447299375402083,-0.7352735273527351
0.22712271227122713,0.08326947577173051,0.00837392470120099,-0.7320732073207319
0.22722272227222723,0.08327030959218497,0.008300870091009497,-0.7288728872887287
0.22732273227322733,0.08327113612245259,0.008228135544827606,-0.7256725672567255
0.22742274227422743,0.08327195539454296,0.008155721062655316,-0.7224722472247223
0.22752275227522753,0.08327276744046572,0.008083626644492628,-0.719271927192719
0.22762276227622763,0.08327357229223044,0.008011852290339539,-0.7160716071607158
0.22772277227722773,0.08327436998184673,0.007940398000196053,-0.7128712871287126
0.22782278227822783,0.08327516054132418,0.007869263774062168,-0.7096709670967094
0.22792279227922793,0.08327594400267242,0.007798449611937886,-0.7064706470647062
0.22802280228022803,0.08327672039790103,0.0077279555138232035,-0.703270327032703
0.22812281228122813,0.08327748975901962,0.007657781479718122,-0.7000700070006998
0.22822282228222823,0.08327825211803778,0.007587927509622642,-0.6968696869686966
0.22832283228322833,0.08327900750696514,0.007518393603536764,-0.6936693669366933
0.22842284228422843,0.08327975595781127,0.007449179761460487,-0.6904690469046901
0.22852285228522853,0.08328049750258579,0.007380285983393811,-0.6872687268726869
0.22862286228622863,0.0832812321732983,0.007311712269336737,-0.6840684068406837
0.22872287228722873,0.0832819600019584,0.0072434586192892635,-0.6808680868086805
0.22882288228822883,0.08328268102057569,0.0071755250332513915,-0.6776677667766773
0.22892289228922894,0.08328339526115977,0.007107911511223121,-0.6744674467446741
0.22902290229022904,0.08328410275572025,0.0070406180532044515,-0.6712671267126709
0.22912291229122914,0.08328480353626672,0.006973644659195383,-0.6680668066806676
0.22922292229222924,0.0832854976348088,0.0069069913291959165,-0.6648664866486644
0.22932293229322934,0.08328618508335607,0.006840658063206051,-0.6616661666166612
0.2294229422942294,0.08328686591391815,0.006774644861225806,-0.6584658465846589
0.2295229522952295,0.08328754015850463,0.006708951723255143,-0.6552655265526557
0.2296229622962296,0.08328820784912512,0.006643578649294081,-0.6520652065206525
0.2297229722972297,0.08328886901778922,0.0065785256393426205,-0.6488648864886493
0.2298229822982298,0.08328952369650652,0.006513792693400761,-0.645664566456646
0.2299229922992299,0.08329017191728665,0.006449379811468503,-0.6424642464246428
0.23002300230023,0.08329081371213919,0.006385286993545847,-0.6392639263926396
0.2301230123012301,0.08329144911307373,0.006321514239632791,-0.6360636063606364
0.2302230223022302,0.08329207815209991,0.006258061549729337,-0.6328632863286332
0.2303230323032303,0.0832927008612273,0.006194928923835484,-0.62966296629663
0.2304230423042304,0.08329331727246551,0.006132116361951233,-0.6264626462646268
0.2305230523052305,0.08329392741782415,0.0060696238640765825,-0.6232623262326236
0.23062306230623061,0.0832945313293128,0.0060074514302115335,-0.6200620062006204
0.23072307230723071,0.0832951290389411,0.005945599060356086,-0.6168616861686171
0.23082308230823081,0.08329572057871862,0.005884066754510239,-0.6136613661366139
0.23092309230923092,0.08329630598065497,0.005822854512673994,-0.6104610461046107
0.23102310231023102,0.08329688527675977,0.005761962334847351,-0.6072607260726075
0.23112311231123112,0.08329745849904258,0.005701390221030308,-0.6040604060406043
0.23122312231223122,0.08329802567951304,0.005641138171222867,-0.6008600860086011
0.23132313231323132,0.08329858685018074,0.005581206185425027,-0.5976597659765979
0.23142314231423142,0.08329914204305527,0.005521594263636788,-0.5944594459445947
0.23152315231523152,0.08329969129014626,0.005462302405858151,-0.5912591259125914
0.23162316231623162,0.0833002346234633,0.005403330612089115,-0.5880588058805882
0.23172317231723172,0.08330077207501597,0.00534467888232968,-0.584858485848585
0.23182318231823182,0.0833013036768139,0.005286347216579846,-0.5816581658165818
0.23192319231923192,0.08330182946086667,0.005228335614839614,-0.5784578457845786
0.23202320232023202,0.08330234945918391,0.0051706440771089835,-0.5752575257525754
0.23212321232123212,0.08330286370377518,0.005113272603387954,-0.5720572057205722
0.23222322232223222,0.08330337222665013,0.005056221193676525,-0.568856885688569
0.23232323232323232,0.08330387505981833,0.0049994898479746985,-0.5656565656565657
0.23242324232423242,0.08330437223528939,0.004943078566282472,-0.5624562456245625
0.23252325232523252,0.0833048637850729,0.0048869873485998475,-0.5592559255925593
0.23262326232623262,0.0833053497411785,0.004831216194926824,-0.5560556055605561
0.23272327232723272,0.08330583013561575,0.0047757651052634026,-0.5528552855285529
0.23282328232823282,0.08330630500039427,0.0047206340796095815,-0.5496549654965497
0.23292329232923292,0.08330677436752366,0.004665823117965362,-0.5464546454645465
0.23302330233023302,0.08330723826901353,0.004611332220330744,-0.5432543254325433
0.23312331233123312,0.08330769673687347,0.004557161386705727,-0.54005400540054
0.23322332233223322,0.08330814980311307,0.004503310617090312,-0.5368536853685368
0.23332333233323332,0.08330859749974197,0.004449779911484497,-0.5336533653365336
0.23342334233423342,0.08330903985876974,0.004396569269888284,-0.5304530453045304
0.23352335233523352,0.083309476912206,0.004343678692301673,-0.5272527252725272
0.23362336233623363,0.08330990869206033,0.004291108178724662,-0.524052405240524
0.23372337233723373,0.08331033523034236,0.004238857729157253,-0.5208520852085208
0.23382338233823383,0.08331075655906166,0.004186927343599445,-0.5176517651765176
0.23392339233923393,0.08331117271022787,0.004135317022051239,-0.5144514451445144
0.23402340234023403,0.08331158371585055,0.004084026764512633,-0.5112511251125111
0.23412341234123413,0.08331198960793934,0.0040330565709836294,-0.5080508050805079
0.23422342234223423,0.08331239041850381,0.003982406441464226,-0.5048504850485047
0.23432343234323433,0.0833127861795536,0.003932076375954425,-0.5016501650165015
0.23442344234423443,0.08331317692309827,0.0038820663744542246,-0.4984498449844983
0.23452345234523453,0.08331356268114744,0.0038323764369636256,-0.4952495249524951
0.23462346234623463,0.08331394348571072,0.003783006563482628,-0.49204920492049187
0.23472347234723473,0.0833143193687977,0.0037339567540112316,-0.48884888488848866
0.23482348234823483,0.083314690362418,0.003685227008549437,-0.48564856485648544
0.23492349234923493,0.08331505649858119,0.003636817327097243,-0.48244824482448223
0.23502350235023503,0.0833154178092969,0.0035887277096546505,-0.479247924792479
0.23512351235123513,0.08331577432657472,0.003540958156221659,-0.4760476047604758
0.23522352235223523,0.08331612608242425,0.003493508666798269,-0.4728472847284726
0.23532353235323533,0.08331647310885511,0.0034463792413844804,-0.4696469646964694
0.23542354235423543,0.08331681543787688,0.0033995698799802933,-0.46644664466446617
0.23552355235523553,0.08331715310149918,0.003353080582585707,-0.46324632463246296
0.23562356235623563,0.08331748613173158,0.003306911349200722,-0.46004600460045975
0.23572357235723573,0.08331781456058372,0.003261062179825339,-0.45684568456845653
0.23582358235823583,0.08331813842006518,0.0032155330744595566,-0.4536453645364533
0.23592359235923593,0.08331845774218558,0.0031703240331033755,-0.4504450445044501
0.23602360236023603,0.0833187725589545,0.003125435055756796,-0.4472447244724469
0.23612361236123613,0.08331908290238155,0.0030808661424198175,-0.4440444044404437
0.23622362236223624,0.08331938880447633,0.0030366172930924406,-0.4408440844084405
0.23632363236323634,0.08331969029724845,0.0029926885077746646,-0.43764376437643726
0.23642364236423644,0.0833199874127075,0.00294907978646649,-0.43444344434443405
0.23652365236523654,0.08332028018286311,0.002905791129167917,-0.43124312431243084
0.23662366236623664,0.08332056863972484,0.0028628225358789446,-0.4280428042804276
0.23672367236723674,0.08332085281530233,0.002820174006599574,-0.4248424842484244
0.23682368236823684,0.08332113274160516,0.002777845541329805,-0.4216421642164212
0.2369236923692369,0.08332140845064293,0.0027358371400696482,-0.4184418441844189
0.237023702370237,0.08332167997442524,0.002694148802819081,-0.41524152415241566
0.2371237123712371,0.08332194734496172,0.0026527805295781157,-0.41204120412041245
0.2372237223722372,0.08332221059426195,0.002611732320346751,-0.40884088408840924
0.2373237323732373,0.08332246975433552,0.0025710041751249883,-0.40564056405640603
0.2374237423742374,0.08332272485719205,0.0025305960939128263,-0.4024402440244028
0.2375237523752375,0.08332297593484116,0.002490508076710266,-0.3992399239923996
0.2376237623762376,0.08332322301929242,0.0024507401235173065,-0.3960396039603964
0.2377237723772377,0.08332346614255544,0.0024112922343339487,-0.3928392839283932
0.2378237823782378,0.08332370533663983,0.002372164409160192,-0.38963896389638997
0.23792379237923791,0.08332394063355517,0.0023333566479960366,-0.38643864386438675
0.23802380238023801,0.08332417206531109,0.0022948689508414826,-0.38323832383238354
0.23812381238123811,0.08332439966391716,0.0022567013176965295,-0.38003800380038033
0.23822382238223822,0.08332462346138303,0.002218853748561178,-0.3768376837683771
0.23832383238323832,0.08332484348971826,0.002181326243435428,-0.3736373637363739
0.23842384238423842,0.08332505978093246,0.0021441188023192787,-0.3704370437043707
0.23852385238523852,0.08332527236703527,0.002107231425212731,-0.3672367236723675
0.23862386238623862,0.08332548128003622,0.002070664112115785,-0.36403640364036427
0.23872387238723872,0.08332568655194497,0.0020344168630284398,-0.36083608360836106
0.23882388238823882,0.0833258882147711,0.0019984896779506956,-0.35763576357635785
0.23892389238923892,0.08332608630052422,0.001962882556882553,-0.35443544354435463
0.23902390239023902,0.08332628084121393,0.0019275954998240119,-0.3512351235123514
0.23912391239123912,0.08332647186884982,0.001892628506775072,-0.3480348034803482
0.23922392239223922,0.08332665941544151,0.001857981577735733,-0.344834483448345
0.23932393239323932,0.08332684351299859,0.0018236547127059956,-0.3416341634163418
0.23942394239423942,0.08332702419353066,0.0017896479116858595,-0.3384338433843386
0.23952395239523952,0.08332720148904732,0.0017559611746753247,-0.33523352335233536
0.23962396239623962,0.08332737543155819,0.001722594501674391,-0.33203320332033215
0.23972397239723972,0.08332754605307285,0.0016895478926830588,-0.32883288328832894
0.23982398239823982,0.08332771338560094,0.0016568213477013277,-0.3256325632563257
0.23992399239923992,0.08332787746115201,0.001624414866729198,-0.3224322432243225
0.24002400240024002,0.08332803831173569,0.0015923284497666695,-0.3192319231923193
0.24012401240124012,0.08332819596936158,0.0015605620968137423,-0.3160316031603161
0.24022402240224022,0.08332835046603929,0.0015291158078704163,-0.3128312831283129
0.24032403240324032,0.0833285018337784,0.0014979895829366919,-0.30963096309630966
0.24042404240424042,0.08332865010458854,0.0014671834220125685,-0.30643064306430645
0.24052405240524052,0.08332879531047928,0.0014366973250980464,-0.30323032303230324
0.24062406240624062,0.08332893748346024,0.0014065312921931257,-0.3000300030003
0.24072407240724072,0.08332907665554101,0.0013766853232978062,-0.2968296829682968
0.24082408240824082,0.08332921285873122,0.001347159418412088,-0.2936293629362936
0.24092409240924093,0.08332934612504045,0.001317953577535971,-0.2904290429042904
0.24102410241024103,0.08332947648647832,0.0012890678006694555,-0.2872287228722872
0.24112411241124113,0.08332960397505439,0.001260502087812541,-0.28402840284028397
0.24122412241224123,0.08332972862277829,0.001232256438965228,-0.28082808280828075
0.24132413241324133,0.08332985046165964,0.0012043308541275163,-0.27762776277627754
0.24142414241424143,0.08332996952370803,0.0011767253332994056,-0.27442744274427433
0.24152415241524153,0.08333008584093303,0.0011494398764808965,-0.2712271227122711
0.24162416241624163,0.08333019944534428,0.0011224744836719886,-0.2680268026802679
0.24172417241724173,0.08333031036895136,0.001095829154872682,-0.2648264826482647
0.24182418241824183,0.08333041864376389,0.0010695038900829766,-0.2616261626162615
0.24192419241924193,0.08333052430179147,0.0010434986893028725,-0.25842584258425827
0.24202420242024203,0.08333062737504368,0.0010178135525323697,-0.25522552255225506
0.24212421242124213,0.08333072789553014,0.0009924484797714682,-0.25202520252025185
0.24222422242224223,0.08333082589526046,0.0009674034710201678,-0.24882488248824863
0.24232423242324233,0.08333092140624422,0.0009426785262784689,-0.24562456245624542
0.24242424242424243,0.08333101446049104,0.0009182736455463712,-0.2424242424242422
0.24252425242524253,0.08333110509001052,0.0008941888288238747,-0.239223922392239
0.24262426242624263,0.08333119332681224,0.0008704240761109797,-0.23602360236023578
0.24272427242724273,0.08333127920290583,0.0008469793874076859,-0.23282328232823257
0.24282428242824283,0.08333136275030087,0.0008238547627139933,-0.22962296229622936
0.24292429242924293,0.08333144400100698,0.000801050202029902,-0.22642264226422615
0.24302430243024303,0.08333152298703375,0.000778565705355412,-0.22322232223222294
0.24312431243124313,0.08333159974039078,0.0007564012726905233,-0.22002200220021972
0.24322432243224323,0.08333167429308769,0.0007345569040352359,-0.2168216821682165
0.24332433243324333,0.08333174667713407,0.0007130325993895498,-0.2136213621362133
0.24342434243424343,0.08333181692453952,0.0006918283587534649,-0.2104210421042101
0.24352435243524354,0.08333188506731364,0.0006709441821269814,-0.20722072207220688
0.24362436243624364,0.08333195113746603,0.0006503800695100991,-0.20402040204020366
0.24372437243724374,0.08333201516700631,0.000630136020902818,-0.20082008200820045
0.24382438243824384,0.08333207718794405,0.0006102120363051383,-0.19761976197619724
0.24392439243924394,0.0833321372322889,0.0005906081157170599,-0.19441944194419403
0.24402440244024404,0.08333219533205041,0.0005713242591385827,-0.19121912191219081
0.24412441244124414,0.08333225151923822,0.0005523604665697068,-0.1880188018801876
0.24422442244224424,0.08333230582586192,0.0005337167380104322,-0.1848184818481844
0.24432443244324434,0.0833323582839311,0.0005153930734607589,-0.18161816181618118
0.2444244424442444,0.08333240892545536,0.0004973894729206919,-0.17841784178417885
0.2445244524452445,0.08333245778244433,0.000479705936390221,-0.17521752175217564
0.2446244624462446,0.08333250488690759,0.00046234246386935143,-0.17201720172017243
0.2447244724472447,0.08333255027085475,0.00044529905535808316,-0.16881688168816922
0.2448244824482448,0.0833325939662954,0.0004285757108564162,-0.165616561656166
0.2449244924492449,0.08333263600523916,0.0004121724303643505,-0.1624162416241628
0.245024502450245,0.0833326764196956,0.0003960892138818861,-0.15921592159215958
0.2451245124512451,0.08333271524167438,0.0003803260614090229,-0.15601560156015637
0.2452245224522452,0.08333275250318505,0.00036488297294576103,-0.15281528152815316
0.24532453245324531,0.08333278823623722,0.0003497599484921005,-0.14961496149614995
0.24542454245424541,0.0833328224728405,0.0003349569880480412,-0.14641464146414673
0.24552455245524551,0.0833328552450045,0.00032047409161358316,-0.14321432143214352
0.24562456245624562,0.08333288658473882,0.00030631125918872645,-0.1400140014001403
0.24572457245724572,0.08333291652405304,0.000292468490773471,-0.1368136813681371
0.24582458245824582,0.0833329450949568,0.00027894578636781684,-0.13361336133613388
0.24592459245924592,0.08333297232945966,0.00026574314597176395,-0.13041304130413067
0.24602460246024602,0.08333299825957124,0.00025286056958531233,-0.12721272127212746
0.24612461246124612,0.08333302291730116,0.00024029805720846204,-0.12401240124012425
0.24622462246224622,0.083333046334659,0.000228055608841213,-0.12081208120812104
0.24632463246324632,0.08333306854365437,0.00021613322448356525,-0.11761176117611782
0.24642464246424642,0.08333308957629687,0.00020453090413551878,-0.11441144114411461
0.24652465246524652,0.08333310946459609,0.00019324864779707358,-0.1112111211121114
0.24662466246624662,0.08333312824056165,0.00018228645546822968,-0.10801080108010819
0.24672467246724672,0.08333314593620314,0.00017164432714898706,-0.10481048104810498
0.24682468246824682,0.08333316258353018,0.00016132226283934573,-0.10161016101610176
0.24692469246924692,0.08333317821455236,0.00015132026253930568,-0.09840984098409855
0.24702470247024702,0.08333319286127926,0.0001416383262488669,-0.09520952095209534
0.24712471247124712,0.08333320655572052,0.0001322764539680294,-0.09200920092009213
0.24722472247224722,0.08333321932988572,0.00012323464569679319,-0.08880888088808891
0.24732473247324732,0.08333323121578445,0.00011451290143515827,-0.0856085608560857
0.24742474247424742,0.08333324224542635,0.00010611122118312462,-0.08240824082408249
0.24752475247524752,0.083333252450821,9.802960494069226e-5,-0.07920792079207928
0.24762476247624762,0.08333326186397799,9.026805270786118e-5,-0.07600760076007607
0.24772477247724772,0.08333327051690695,8.282656448463138e-5,-0.07280728072807285
0.24782478247824782,0.08333327844161746,7.570514027100287e-5,-0.06960696069606964
0.24792479247924792,0.08333328567011913,6.890378006697564e-5,-0.06640664066406643
0.24802480248024802,0.08333329223442155,6.242248387254969e-5,-0.06320632063206322
0.24812481248124812,0.08333329816653434,5.6261251687725026e-5,-0.060006000600060005
0.24822482248224823,0.0833333034984671,5.0420083512501644e-5,-0.05680568056805679
0.24832483248324833,0.08333330826222941,4.489897934687954e-5,-0.05360536053605358
0.24842484248424843,0.0833333124898309,3.969793919085872e-5,-0.05040504050405037
0.24852485248524853,0.08333331621328116,3.4816963044439185e-5,-0.04720472047204716
0.24862486248624863,0.08333331946458979,3.0256050907620933e-5,-0.044004400440043945
0.24872487248724873,0.0833333222757664,2.6015202780403963e-5,-0.04080408040804073
0.24882488248824883,0.08333332467882057,2.2094418662788274e-5,-0.03760376037603752
0.24892489248924893,0.08333332670576192,1.8493698554773868e-5,-0.03440344034403431
0.24902490249024903,0.08333332838860005,1.5213042456360743e-5,-0.031203120312031096
0.24912491249124913,0.08333332975934457,1.2252450367548902e-5,-0.028002800280027884
0.24922492249224923,0.08333333085000508,9.611922288338344e-6,-0.024802480248024672
0.24932493249324933,0.08333333169259116,7.291458218729068e-6,-0.02160216021602146
0.24942494249424943,0.08333333231911243,5.291058158721074e-6,-0.018401840184018248
0.24952495249524953,0.08333333276157848,3.610722108314363e-6,-0.015201520152015036
0.24962496249624963,0.08333333305199894,2.2504500675089344e-6,-0.012001200120011823
0.24972497249724973,0.08333333322238337,1.2102420363047884e-6,-0.008800880088008611
0.24982498249824983,0.08333333330474142,4.90098014701925e-7,-0.005600560056005399
0.24992499249924993,0.08333333333108266,9.001800270034406e-8,-0.002400240024002187
0.25002500250025,0.08333333333333333,0.0,0.0
0.25012501250125013,0.08333333333333333,0.0,0.0
0.2502250225022502,0.08333333333333333,0.0,0.0
0.25032503250325033,0.08333333333333333,0.0,0.0
0.2504250425042504,0.08333333333333333,0.0,0.0
0.25052505250525053,0.08333333333333333,0.0,0.0
0.2506250625062506,0.08333333333333333,0.0,0.0
0.25072507250725073,0.08333333333333333,0.0,0.0
0.2508250825082508,0.08333333333333333,0.0,0.0
0.25092509250925094,0.08333333333333333,0.0,0.0
0.251025102510251,0.08333333333333333,0.0,0.0
0.25112511251125114,0.08333333333333333,0.0,0.0
0.2512251225122512,0.08333333333333333,0.0,0.0
0.25132513251325134,0.08333333333333333,0.0,0.0
0.2514251425142514,0.08333333333333333,0.0,0.0
0.25152515251525154,0.08333333333333333,0.0,0.0
0.2516251625162516,0.08333333333333333,0.0,0.0
0.25172517251725174,0.08333333333333333,0.0,0.0
0.2518251825182518,0.08333333333333333,0.0,0.0
0.25192519251925194,0.08333333333333333,0.0,0.0
0.252025202520252,0.08333333333333333,0.0,0.0
0.25212521252125214,0.08333333333333333,0.0,0.0
0.2522252225222522,0.08333333333333333,0.0,0.0
0.25232523252325234,0.08333333333333333,0.0,0.0
0.2524252425242524,0.08333333333333333,0.0,0.0
0.25252525252525254,0.08333333333333333,0.0,0.0
0.2526252625262526,0.08333333333333333,0.0,0.0
0.25272527252725274,0.08333333333333333,0.0,0.0
0.2528252825282528,0.08333333333333333,0.0,0.0
0.25292529252925294,0.08333333333333333,0.0,0.0
0.253025302530253,0.08333333333333333,0.0,0.0
0.25312531253125314,0.08333333333333333,0.0,0.0
0.2532253225322532,0.08333333333333333,0.0,0.0
0.25332533253325334,0.08333333333333333,0.0,0.0
0.2534253425342534,0.08333333333333333,0.0,0.0
0.25352535253525355,0.08333333333333333,0.0,0.0
0.2536253625362536,0.08333333333333333,0.0,0.0
0.25372537253725375,0.08333333333333333,0.0,0.0
0.2538253825382538,0.08333333333333333,0.0,0.0
0.25392539253925395,0.08333333333333333,0.0,0.0
0.254025402540254,0.08333333333333333,0.0,0.0
0.25412541254125415,0.08333333333333333,0.0,0.0
0.2542254225422542,0.08333333333333333,0.0,0.0
0.25432543254325435,0.08333333333333333,0.0,0.0
0.2544254425442544,0.08333333333333333,0.0,0.0
0.25452545254525455,0.08333333333333333,0.0,0.0
0.2546254625462546,0.08333333333333333,0.0,0.0
0.25472547254725475,0.08333333333333333,0.0,0.0
0.2548254825482548,0.08333333333333333,0.0,0.0
0.25492549254925495,0.08333333333333333,0.0,0.0
0.255025502550255,0.08333333333333333,0.0,0.0
0.25512551255125515,0.08333333333333333,0.0,0.0
0.2552255225522552,0.08333333333333333,0.0,0.0
0.25532553255325535,0.08333333333333333,0.0,0.0
0.2554255425542554,0.08333333333333333,0.0,0.0
0.25552555255525555,0.08333333333333333,0.0,0.0
0.2556255625562556,0.08333333333333333,0.0,0.0
0.2557255725572557,0.08333333333333333,0.0,0.0
0.2558255825582558,0.08333333333333333,0.0,0.0
0.2559255925592559,0.08333333333333333,0.0,0.0
0.256025602560256,0.08333333333333333,0.0,0.0
0.2561256125612561,0.08333333333333333,0.0,0.0
0.25622562256225623,0.08333333333333333,0.0,0.0
0.2563256325632563,0.08333333333333333,0.0,0.0
0.25642564256425643,0.08333333333333333,0.0,0.0
0.2565256525652565,0.08333333333333333,0.0,0.0
0.25662566256625663,0.08333333333333333,0.0,0.0
0.2567256725672567,0.08333333333333333,0.0,0.0
0.25682568256825683,0.08333333333333333,0.0,0.0
0.2569256925692569,0.08333333333333333,0.0,0.0
0.25702570257025703,0.08333333333333333,0.0,0.0
0.2571257125712571,0.08333333333333333,0.0,0.0
0.25722572257225723,0.08333333333333333,0.0,0.0
0.2573257325732573,0.08333333333333333,0.0,0.0
0.25742574257425743,0.08333333333333333,0.0,0.0
0.2575257525752575,0.08333333333333333,0.0,0.0
0.25762576257625763,0.08333333333333333,0.0,0.0
0.2577257725772577,0.08333333333333333,0.0,0.0
0.25782578257825783,0.08333333333333333,0.0,0.0
0.2579257925792579,0.08333333333333333,0.0,0.0
0.25802580258025803,0.08333333333333333,0.0,0.0
0.2581258125812581,0.08333333333333333,0.0,0.0
0.25822582258225824,0.08333333333333333,0.0,0.0
0.2583258325832583,0.08333333333333333,0.0,0.0
0.25842584258425844,0.08333333333333333,0.0,0.0
0.2585258525852585,0.08333333333333333,0.0,0.0
0.25862586258625864,0.08333333333333333,0.0,0.0
0.2587258725872587,0.08333333333333333,0.0,0.0
0.25882588258825884,0.08333333333333333,0.0,0.0
0.2589258925892589,0.08333333333333333,0.0,0.0
0.25902590259025904,0.08333333333333333,0.0,0.0
0.2591259125912591,0.08333333333333333,0.0,0.0
0.25922592259225924,0.08333333333333333,0.0,0.0
0.2593259325932593,0.08333333333333333,0.0,0.0
0.25942594259425944,0.08333333333333333,0.0,0.0
0.2595259525952595,0.08333333333333333,0.0,0.0
0.25962596259625964,0.08333333333333333,0.0,0.0
0.2597259725972597,0.08333333333333333,0.0,0.0
0.25982598259825984,0.08333333333333333,0.0,0.0
0.2599259925992599,0.08333333333333333,0.0,0.0
0.26002600260026004,0.08333333333333333,0.0,0.0
0.2601260126012601,0.08333333333333333,0.0,0.0
0.26022602260226024,0.08333333333333333,0.0,0.0
0.2603260326032603,0.08333333333333333,0.0,0.0
0.26042604260426044,0.08333333333333333,0.0,0.0
0.2605260526052605,0.08333333333333333,0.0,0.0
0.26062606260626064,0.08333333333333333,0.0,0.0
0.2607260726072607,0.08333333333333333,0.0,0.0
0.26082608260826085,0.08333333333333333,0.0,0.0
0.2609260926092609,0.08333333333333333,0.0,0.0
0.26102610261026105,0.08333333333333333,0.0,0.0
0.2611261126112611,0.08333333333333333,0.0,0.0
0.26122612261226125,0.08333333333333333,0.0,0.0
0.2613261326132613,0.08333333333333333,0.0,0.0
0.26142614261426145,0.08333333333333333,0.0,0.0
0.2615261526152615,0.08333333333333333,0.0,0.0
0.26162616261626165,0.08333333333333333,0.0,0.0
0.2617261726172617,0.08333333333333333,0.0,0.0
0.26182618261826185,0.08333333333333333,0.0,0.0
0.2619261926192619,0.08333333333333333,0.0,0.0
0.26202620262026205,0.08333333333333333,0.0,0.0
0.2621262126212621,0.08333333333333333,0.0,0.0
0.26222622262226225,0.08333333333333333,0.0,0.0
0.2623262326232623,0.08333333333333333,0.0,0.0
0.26242624262426245,0.08333333333333333,0.0,0.0
0.2625262526252625,0.08333333333333333,0.0,0.0
0.26262626262626265,0.08333333333333333,0.0,0.0
0.2627262726272627,0.08333333333333333,0.0,0.0
0.26282628262826285,0.08333333333333333,0.0,0.0
0.2629262926292629,0.08333333333333333,0.0,0.0
0.26302630263026305,0.08333333333333333,0.0,0.0
0.2631263126312631,0.08333333333333333,0.0,0.0
0.2632263226322632,0.08333333333333333,0.0,0.0
0.2633263326332633,0.08333333333333333,0.0,0.0
0.2634263426342634,0.08333333333333333,0.0,0.0
0.2635263526352635,0.08333333333333333,0.0,0.0
0.2636263626362636,0.08333333333333333,0.0,0.0
0.26372637263726373,0.08333333333333333,0.0,0.0
0.2638263826382638,0.08333333333333333,0.0,0.0
0.26392639263926393,0.08333333333333333,0.0,0.0
0.264026402640264,0.08333333333333333,0.0,0.0
0.26412641264126413,0.08333333333333333,0.0,0.0
0.2642264226422642,0.08333333333333333,0.0,0.0
0.26432643264326433,0.08333333333333333,0.0,0.0
0.2644264426442644,0.08333333333333333,0.0,0.0
0.26452645264526453,0.08333333333333333,0.0,0.0
0.2646264626462646,0.08333333333333333,0.0,0.0
0.26472647264726473,0.08333333333333333,0.0,0.0
0.2648264826482648,0.08333333333333333,0.0,0.0
0.26492649264926493,0.08333333333333333,0.0,0.0
0.265026502650265,0.08333333333333333,0.0,0.0
0.26512651265126513,0.08333333333333333,0.0,0.0
0.2652265226522652,0.08333333333333333,0.0,0.0
0.26532653265326533,0.08333333333333333,0.0,0.0
0.2654265426542654,0.08333333333333333,0.0,0.0
0.26552655265526554,0.08333333333333333,0.0,0.0
0.2656265626562656,0.08333333333333333,0.0,0.0
0.26572657265726574,0.08333333333333333,0.0,0.0
0.2658265826582658,0.08333333333333333,0.0,0.0
0.26592659265926594,0.08333333333333333,0.0,0.0
0.266026602660266,0.08333333333333333,0.0,0.0
0.26612661266126614,0.08333333333333333,0.0,0.0
0.2662266226622662,0.08333333333333333,0.0,0.0
0.26632663266326634,0.08333333333333333,0.0,0.0
0.2664266426642664,0.08333333333333333,0.0,0.0
0.26652665266526654,0.08333333333333333,0.0,0.0
0.2666266626662666,0.08333333333333333,0.0,0.0
0.26672667266726674,0.08333333333333333,0.0,0.0
0.2668266826682668,0.08333333333333333,0.0,0.0
0.26692669266926694,0.08333333333333333,0.0,0.0
0.267026702670267,0.08333333333333333,0.0,0.0
0.26712671267126714,0.08333333333333333,0.0,0.0
0.2672267226722672,0.08333333333333333,0.0,0.0
0.26732673267326734,0.08333333333333333,0.0,0.0
0.2674267426742674,0.08333333333333333,0.0,0.0
0.26752675267526754,0.08333333333333333,0.0,0.0
0.2676267626762676,0.08333333333333333,0.0,0.0
0.26772677267726774,0.08333333333333333,0.0,0.0
0.2678267826782678,0.08333333333333333,0.0,0.0
0.26792679267926794,0.08333333333333333,0.0,0.0
0.268026802680268,0.08333333333333333,0.0,0.0
0.26812681268126815,0.08333333333333333,0.0,0.0
0.2682268226822682,0.08333333333333333,0.0,0.0
0.26832683268326835,0.08333333333333333,0.0,0.0
0.2684268426842684,0.08333333333333333,0.0,0.0
0.26852685268526855,0.08333333333333333,0.0,0.0
0.2686268626862686,0.08333333333333333,0.0,0.0
0.26872687268726875,0.08333333333333333,0.0,0.0
0.2688268826882688,0.08333333333333333,0.0,0.0
0.26892689268926895,0.08333333333333333,0.0,0.0
0.269026902690269,0.08333333333333333,0.0,0.0
0.26912691269126915,0.08333333333333333,0.0,0.0
0.2692269226922692,0.08333333333333333,0.0,0.0
0.26932693269326935,0.08333333333333333,0.0,0.0
0.2694269426942694,0.08333333333333333,0.0,0.0
0.26952695269526955,0.08333333333333333,0.0,0.0
0.2696269626962696,0.08333333333333333,0.0,0.0
0.26972697269726975,0.08333333333333333,0.0,0.0
0.2698269826982698,0.08333333333333333,0.0,0.0
0.26992699269926995,0.08333333333333333,0.0,0.0
0.27002700270027,0.08333333333333333,0.0,0.0
0.27012701270127015,0.08333333333333333,0.0,0.0
0.2702270227022702,0.08333333333333333,0.0,0.0
0.27032703270327035,0.08333333333333333,0.0,0.0
0.2704270427042704,0.08333333333333333,0.0,0.0
0.27052705270527055,0.08333333333333333,0.0,0.0
0.2706270627062706,0.08333333333333333,0.0,0.0
0.2707270727072707,0.08333333333333333,0.0,0.0
0.2708270827082708,0.08333333333333333,0.0,0.0
0.2709270927092709,0.08333333333333333,0.0,0.0
0.27102710271027103,0.08333333333333333,0.0,0.0
0.2711271127112711,0.08333333333333333,0.0,0.0
0.27122712271227123,0.08333333333333333,0.0,0.0
0.2713271327132713,0.08333333333333333,0.0,0.0
0.27142714271427143,0.08333333333333333,0.0,0.0
0.2715271527152715,0.08333333333333333,0.0,0.0
0.27162716271627163,0.08333333333333333,0.0,0.0
0.2717271727172717,0.08333333333333333,0.0,0.0
0.27182718271827183,0.08333333333333333,0.0,0.0
0.2719271927192719,0.08333333333333333,0.0,0.0
0.27202720272027203,0.08333333333333333,0.0,0.0
0.2721272127212721,0.08333333333333333,0.0,0.0
0.27222722272227223,0.08333333333333333,0.0,0.0
0.2723272327232723,0.08333333333333333,0.0,0.0
0.27242724272427243,0.08333333333333333,0.0,0.0
0.2725272527252725,0.08333333333333333,0.0,0.0
0.27262726272627263,0.08333333333333333,0.0,0.0
0.2727272727272727,0.08333333333333333,0.0,0.0
0.27282728272827284,0.08333333333333333,0.0,0.0
0.2729272927292729,0.08333333333333333,0.0,0.0
0.27302730273027304,0.08333333333333333,0.0,0.0
0.2731273127312731,0.08333333333333333,0.0,0.0
0.27322732273227324,0.08333333333333333,0.0,0.0
0.2733273327332733,0.08333333333333333,0.0,0.0
0.27342734273427344,0.08333333333333333,0.0,0.0
0.2735273527352735,0.08333333333333333,0.0,0.0
0.27362736273627364,0.08333333333333333,0.0,0.0
0.2737273727372737,0.08333333333333333,0.0,0.0
0.27382738273827384,0.08333333333333333,0.0,0.0
0.2739273927392739,0.08333333333333333,0.0,0.0
0.27402740274027404,0.08333333333333333,0.0,0.0
0.2741274127412741,0.08333333333333333,0.0,0.0
0.27422742274227424,0.08333333333333333,0.0,0.0
0.2743274327432743,0.08333333333333333,0.0,0.0
0.27442744274427444,0.08333333333333333,0.0,0.0
0.2745274527452745,0.08333333333333333,0.0,0.0
0.27462746274627464,0.08333333333333333,0.0,0.0
0.2747274727472747,0.08333333333333333,0.0,0.0
0.27482748274827484,0.08333333333333333,0.0,0.0
0.2749274927492749,0.08333333333333333,0.0,0.0
0.27502750275027504,0.08333333333333333,0.0,0.0
0.2751275127512751,0.08333333333333333,0.0,0.0
0.27522752275227524,0.08333333333333333,0.0,0.0
0.2753275327532753,0.08333333333333333,0.0,0.0
0.27542754275427545,0.08333333333333333,0.0,0.0
0.2755275527552755,0.08333333333333333,0.0,0.0
0.27562756275627565,0.08333333333333333,0.0,0.0
0.2757275727572757,0.08333333333333333,0.0,0.0
0.27582758275827585,0.08333333333333333,0.0,0.0
0.2759275927592759,0.08333333333333333,0.0,0.0
0.27602760276027605,0.08333333333333333,0.0,0.0
0.2761276127612761,0.08333333333333333,0.0,0.0
0.27622762276227625,0.08333333333333333,0.0,0.0
0.2763276327632763,0.08333333333333333,0.0,0.0
0.27642764276427645,0.08333333333333333,0.0,0.0
0.2765276527652765,0.08333333333333333,0.0,0.0
0.27662766276627665,0.08333333333333333,0.0,0.0
0.2767276727672767,0.08333333333333333,0.0,0.0
0.27682768276827685,0.08333333333333333,0.0,0.0
0.2769276927692769,0.08333333333333333,0.0,0.0
0.27702770277027705,0.08333333333333333,0.0,0.0
0.2771277127712771,0.08333333333333333,0.0,0.0
0.27722772277227725,0.08333333333333333,0.0,0.0
0.2773277327732773,0.08333333333333333,0.0,0.0
0.27742774277427745,0.08333333333333333,0.0,0.0
0.2775277527752775,0.08333333333333333,0.0,0.0
0.27762776277627765,0.08333333333333333,0.0,0.0
0.2777277727772777,0.08333333333333333,0.0,0.0
0.27782778277827785,0.08333333333333333,0.0,0.0
0.2779277927792779,0.08333333333333333,0.0,0.0
0.27802780278027805,0.08333333333333333,0.0,0.0
0.2781278127812781,0.08333333333333333,0.0,0.0
0.2782278227822782,0.08333333333333333,0.0,0.0
0.27832783278327833,0.08333333333333333,0.0,0.0
0.2784278427842784,0.08333333333333333,0.0,0.0
0.27852785278527853,0.08333333333333333,0.0,0.0
0.2786278627862786,0.08333333333333333,0.0,0.0
0.27872787278727873,0.08333333333333333,0.0,0.0
0.2788278827882788,0.08333333333333333,0.0,0.0
0.27892789278927893,0.08333333333333333,0.0,0.0
0.279027902790279,0.08333333333333333,0.0,0.0
0.27912791279127913,0.08333333333333333,0.0,0.0
0.2792279227922792,0.08333333333333333,0.0,0.0
0.27932793279327933,0.08333333333333333,0.0,0.0
0.2794279427942794,0.08333333333333333,0.0,0.0
0.27952795279527953,0.08333333333333333,0.0,0.0
0.2796279627962796,0.08333333333333333,0.0,0.0
0.27972797279727973,0.08333333333333333,0.0,0.0
0.2798279827982798,0.08333333333333333,0.0,0.0
0.27992799279927993,0.08333333333333333,0.0,0.0
0.28002800280028,0.08333333333333333,0.0,0.0
0.28012801280128014,0.08333333333333333,0.0,0.0
0.2802280228022802,0.08333333333333333,0.0,0.0
0.28032803280328034,0.08333333333333333,0.0,0.0
0.2804280428042804,0.08333333333333333,0.0,0.0
0.28052805280528054,0.08333333333333333,0.0,0.0
0.2806280628062806,0.08333333333333333,0.0,0.0
0.28072807280728074,0.08333333333333333,0.0,0.0
0.2808280828082808,0.08333333333333333,0.0,0.0
0.28092809280928094,0.08333333333333333,0.0,0.0
0.281028102810281,0.08333333333333333,0.0,0.0
0.28112811281128114,0.08333333333333333,0.0,0.0
0.2812281228122812,0.08333333333333333,0.0,0.0
0.28132813281328134,0.08333333333333333,0.0,0.0
0.2814281428142814,0.08333333333333333,0.0,0.0
0.28152815281528154,0.08333333333333333,0.0,0.0
0.2816281628162816,0.08333333333333333,0.0,0.0
0.28172817281728174,0.08333333333333333,0.0,0.0
0.2818281828182818,0.08333333333333333,0.0,0.0
0.28192819281928194,0.08333333333333333,0.0,0.0
0.282028202820282,0.08333333333333333,0.0,0.0
0.28212821282128214,0.08333333333333333,0.0,0.0
0.2822282228222822,0.08333333333333333,0.0,0.0
0.28232823282328234,0.08333333333333333,0.0,0.0
0.2824282428242824,0.08333333333333333,0.0,0.0
0.28252825282528254,0.08333333333333333,0.0,0.0
0.2826282628262826,0.08333333333333333,0.0,0.0
0.28272827282728275,0.08333333333333333,0.0,0.0
0.2828282828282828,0.08333333333333333,0.0,0.0
0.28292829282928295,0.08333333333333333,0.0,0.0
0.283028302830283,0.08333333333333333,0.0,0.0
0.28312831283128315,0.08333333333333333,0.0,0.0
0.2832283228322832,0.08333333333333333,0.0,0.0
0.28332833283328335,0.08333333333333333,0.0,0.0
0.2834283428342834,0.08333333333333333,0.0,0.0
0.28352835283528355,0.08333333333333333,0.0,0.0
0.2836283628362836,0.08333333333333333,0.0,0.0
0.28372837283728375,0.08333333333333333,0.0,0.0
0.2838283828382838,0.08333333333333333,0.0,0.0
0.28392839283928395,0.08333333333333333,0.0,0.0
0.284028402840284,0.08333333333333333,0.0,0.0
0.28412841284128415,0.08333333333333333,0.0,0.0
0.2842284228422842,0.08333333333333333,0.0,0.0
0.28432843284328435,0.08333333333333333,0.0,0.0
0.2844284428442844,0.08333333333333333,0.0,0.0
0.28452845284528455,0.08333333333333333,0.0,0.0
0.2846284628462846,0.08333333333333333,0.0,0.0
0.28472847284728475,0.08333333333333333,0.0,0.0
0.2848284828482848,0.08333333333333333,0.0,0.0
0.28492849284928495,0.08333333333333333,0.0,0.0
0.285028502850285,0.08333333333333333,0.0,0.0
0.28512851285128515,0.08333333333333333,0.0,0.0
0.2852285228522852,0.08333333333333333,0.0,0.0
0.28532853285328535,0.08333333333333333,0.0,0.0
0.2854285428542854,0.08333333333333333,0.0,0.0
0.28552855285528556,0.08333333333333333,0.0,0.0
0.28562856285628563,0.08333333333333333,0.0,0.0
0.2857285728572857,0.08333333333333333,0.0,0.0
0.28582858285828583,0.08333333333333333,0.0,0.0
0.2859285928592859,0.08333333333333333,0.0,0.0
0.28602860286028603,0.08333333333333333,0.0,0.0
0.2861286128612861,0.08333333333333333,0.0,0.0
0.28622862286228623,0.08333333333333333,0.0,0.0
0.2863286328632863,0.08333333333333333,0.0,0.0
0.28642864286428643,0.08333333333333333,0.0,0.0
0.2865286528652865,0.08333333333333333,0.0,0.0
0.28662866286628663,0.08333333333333333,0.0,0.0
0.2867286728672867,0.08333333333333333,0.0,0.0
0.28682868286828683,0.08333333333333333,0.0,0.0
0.2869286928692869,0.08333333333333333,0.0,0.0
0.28702870287028703,0.08333333333333333,0.0,0.0
0.2871287128712871,0.08333333333333333,0.0,0.0
0.28722872287228723,0.08333333333333333,0.0,0.0
0.2873287328732873,0.08333333333333333,0.0,0.0
0.28742874287428744,0.08333333333333333,0.0,0.0
0.2875287528752875,0.08333333333333333,0.0,0.0
0.28762876287628764,0.08333333333333333,0.0,0.0
0.2877287728772877,0.08333333333333333,0.0,0.0
0.28782878287828784,0.08333333333333333,0.0,0.0
0.2879287928792879,0.08333333333333333,0.0,0.0
0.28802880288028804,0.08333333333333333,0.0,0.0
0.2881288128812881,0.08333333333333333,0.0,0.0
0.28822882288228824,0.08333333333333333,0.0,0.0
0.2883288328832883,0.08333333333333333,0.0,0.0
0.28842884288428844,0.08333333333333333,0.0,0.0
0.2885288528852885,0.08333333333333333,0.0,0.0
0.28862886288628864,0.08333333333333333,0.0,0.0
0.2887288728872887,0.08333333333333333,0.0,0.0
0.28882888288828884,0.08333333333333333,0.0,0.0
0.2889288928892889,0.08333333333333333,0.0,0.0
0.28902890289028904,0.08333333333333333,0.0,0.0
0.2891289128912891,0.08333333333333333,0.0,0.0
0.28922892289228924,0.08333333333333333,0.0,0.0
0.2893289328932893,0.08333333333333333,0.0,0.0
0.28942894289428944,0.08333333333333333,0.0,0.0
0.2895289528952895,0.08333333333333333,0.0,0.0
0.28962896289628964,0.08333333333333333,0.0,0.0
0.2897289728972897,0.08333333333333333,0.0,0.0
0.28982898289828984,0.08333333333333333,0.0,0.0
0.2899289928992899,0.08333333333333333,0.0,0.0
0.29002900290029004,0.08333333333333333,0.0,0.0
0.2901290129012901,0.08333333333333333,0.0,0.0
0.29022902290229025,0.08333333333333333,0.0,0.0
0.2903290329032903,0.08333333333333333,0.0,0.0
0.29042904290429045,0.08333333333333333,0.0,0.0
0.2905290529052905,0.08333333333333333,0.0,0.0
0.29062906290629065,0.08333333333333333,0.0,0.0
0.2907290729072907,0.08333333333333333,0.0,0.0
0.29082908290829085,0.08333333333333333,0.0,0.0
0.2909290929092909,0.08333333333333333,0.0,0.0
0.29102910291029105,0.08333333333333333,0.0,0.0
0.2911291129112911,0.08333333333333333,0.0,0.0
0.29122912291229125,0.08333333333333333,0.0,0.0
0.2913291329132913,0.08333333333333333,0.0,0.0
0.29142914291429145,0.08333333333333333,0.0,0.0
0.2915291529152915,0.08333333333333333,0.0,0.0
0.29162916291629165,0.08333333333333333,0.0,0.0
0.2917291729172917,0.08333333333333333,0.0,0.0
0.29182918291829185,0.08333333333333333,0.0,0.0
0.2919291929192919,0.08333333333333333,0.0,0.0
0.29202920292029205,0.08333333333333333,0.0,0.0
0.2921292129212921,0.08333333333333333,0.0,0.0
0.29222922292229225,0.08333333333333333,0.0,0.0
0.2923292329232923,0.08333333333333333,0.0,0.0
0.29242924292429245,0.08333333333333333,0.0,0.0
0.2925292529252925,0.08333333333333333,0.0,0.0
0.29262926292629265,0.08333333333333333,0.0,0.0
0.2927292729272927,0.08333333333333333,0.0,0.0
0.29282928292829286,0.08333333333333333,0.0,0.0
0.29292929292929293,0.08333333333333333,0.0,0.0
0.29302930293029306,0.08333333333333333,0.0,0.0
0.29312931293129313,0.08333333333333333,0.0,0.0
0.29322932293229326,0.08333333333333333,0.0,0.0
0.29332933293329333,0.08333333333333333,0.0,0.0
0.2934293429342934,0.08333333333333333,0.0,0.0
0.29352935293529353,0.08333333333333333,0.0,0.0
0.2936293629362936,0.08333333333333333,0.0,0.0
0.29372937293729373,0.08333333333333333,0.0,0.0
0.2938293829382938,0.08333333333333333,0.0,0.0
0.29392939293929393,0.08333333333333333,0.0,0.0
0.294029402940294,0.08333333333333333,0.0,0.0
0.29412941294129413,0.08333333333333333,0.0,0.0
0.2942294229422942,0.08333333333333333,0.0,0.0
0.29432943294329433,0.08333333333333333,0.0,0.0
0.2944294429442944,0.08333333333333333,0.0,0.0
0.29452945294529453,0.08333333333333333,0.0,0.0
0.2946294629462946,0.08333333333333333,0.0,0.0
0.29472947294729473,0.08333333333333333,0.0,0.0
0.2948294829482948,0.08333333333333333,0.0,0.0
0.29492949294929494,0.08333333333333333,0.0,0.0
0.295029502950295,0.08333333333333333,0.0,0.0
0.29512951295129514,0.08333333333333333,0.0,0.0
0.2952295229522952,0.08333333333333333,0.0,0.0
0.29532953295329534,0.08333333333333333,0.0,0.0
0.2954295429542954,0.08333333333333333,0.0,0.0
0.29552955295529554,0.08333333333333333,0.0,0.0
0.2956295629562956,0.08333333333333333,0.0,0.0
0.29572957295729574,0.08333333333333333,0.0,0.0
0.2958295829582958,0.08333333333333333,0.0,0.0
0.29592959295929594,0.08333333333333333,0.0,0.0
0.296029602960296,0.08333333333333333,0.0,0.0
0.29612961296129614,0.08333333333333333,0.0,0.0
0.2962296229622962,0.08333333333333333,0.0,0.0
0.29632963296329634,0.08333333333333333,0.0,0.0
0.2964296429642964,0.08333333333333333,0.0,0.0
0.29652965296529654,0.08333333333333333,0.0,0.0
0.2966296629662966,0.08333333333333333,0.0,0.0
0.29672967296729674,0.08333333333333333,0.0,0.0
0.2968296829682968,0.08333333333333333,0.0,0.0
0.29692969296929694,0.08333333333333333,0.0,0.0
0.297029702970297,0.08333333333333333,0.0,0.0
0.29712971297129714,0.08333333333333333,0.0,0.0
0.2972297229722972,0.08333333333333333,0.0,0.0
0.29732973297329734,0.08333333333333333,0.0,0.0
0.2974297429742974,0.08333333333333333,0.0,0.0
0.29752975297529755,0.08333333333333333,0.0,0.0
0.2976297629762976,0.08333333333333333,0.0,0.0
0.29772977297729775,0.08333333333333333,0.0,0.0
0.2978297829782978,0.08333333333333333,0.0,0.0
0.29792979297929795,0.08333333333333333,0.0,0.0
0.298029802980298,0.08333333333333333,0.0,0.0
0.29812981298129815,0.08333333333333333,0.0,0.0
0.2982298229822982,0.08333333333333333,0.0,0.0
0.29832983298329835,0.08333333333333333,0.0,0.0
0.2984298429842984,0.08333333333333333,0.0,0.0
0.29852985298529855,0.08333333333333333,0.0,0.0
0.2986298629862986,0.08333333333333333,0.0,0.0
0.29872987298729875,0.08333333333333333,0.0,0.0
0.2988298829882988,0.08333333333333333,0.0,0.0
0.29892989298929895,0.08333333333333333,0.0,0.0
0.299029902990299,0.08333333333333333,0.0,0.0
0.29912991299129915,0.08333333333333333,0.0,0.0
0.2992299229922992,0.08333333333333333,0.0,0.0
0.29932993299329935,0.08333333333333333,0.0,0.0
0.2994299429942994,0.08333333333333333,0.0,0.0
0.29952995299529955,0.08333333333333333,0.0,0.0
0.2996299629962996,0.08333333333333333,0.0,0.0
0.29972997299729975,0.08333333333333333,0.0,0.0
0.2998299829982998,0.08333333333333333,0.0,0.0
0.29992999299929995,0.08333333333333333,0.0,0.0
0.3000300030003,0.08333333333333333,0.0,0.0
0.30013001300130016,0.08333333333333333,0.0,0.0
0.30023002300230023,0.08333333333333333,0.0,0.0
0.30033003300330036,0.08333333333333333,0.0,0.0
0.30043004300430043,0.08333333333333333,0.0,0.0
0.30053005300530056,0.08333333333333333,0.0,0.0
0.30063006300630063,0.08333333333333333,0.0,0.0
0.30073007300730076,0.08333333333333333,0.0,0.0
0.30083008300830083,0.08333333333333333,0.0,0.0
0.3009300930093009,0.08333333333333333,0.0,0.0
0.30103010301030103,0.08333333333333333,0.0,0.0
0.3011301130113011,0.08333333333333333,0.0,0.0
0.30123012301230123,0.08333333333333333,0.0,0.0
0.3013301330133013,0.08333333333333333,0.0,0.0
0.30143014301430143,0.08333333333333333,0.0,0.0
0.3015301530153015,0.08333333333333333,0.0,0.0
0.30163016301630163,0.08333333333333333,0.0,0.0
0.3017301730173017,0.08333333333333333,0.0,0.0
0.30183018301830183,0.08333333333333333,0.0,0.0
0.3019301930193019,0.08333333333333333,0.0,0.0
0.30203020302030203,0.08333333333333333,0.0,0.0
0.3021302130213021,0.08333333333333333,0.0,0.0
0.30223022302230224,0.08333333333333333,0.0,0.0
0.3023302330233023,0.08333333333333333,0.0,0.0
0.30243024302430244,0.08333333333333333,0.0,0.0
0.3025302530253025,0.08333333333333333,0.0,0.0
0.30263026302630264,0.08333333333333333,0.0,0.0
0.3027302730273027,0.08333333333333333,0.0,0.0
0.30283028302830284,0.08333333333333333,0.0,0.0
0.3029302930293029,0.08333333333333333,0.0,0.0
0.30303030303030304,0.08333333333333333,0.0,0.0
0.3031303130313031,0.08333333333333333,0.0,0.0
0.30323032303230324,0.08333333333333333,0.0,0.0
0.3033303330333033,0.08333333333333333,0.0,0.0
0.30343034303430344,0.08333333333333333,0.0,0.0
0.3035303530353035,0.08333333333333333,0.0,0.0
0.30363036303630364,0.08333333333333333,0.0,0.0
0.3037303730373037,0.08333333333333333,0.0,0.0
0.30383038303830384,0.08333333333333333,0.0,0.0
0.3039303930393039,0.08333333333333333,0.0,0.0
0.30403040304030404,0.08333333333333333,0.0,0.0
0.3041304130413041,0.08333333333333333,0.0,0.0
0.30423042304230424,0.08333333333333333,0.0,0.0
0.3043304330433043,0.08333333333333333,0.0,0.0
0.30443044304430444,0.08333333333333333,0.0,0.0
0.3045304530453045,0.08333333333333333,0.0,0.0
0.30463046304630464,0.08333333333333333,0.0,0.0
0.3047304730473047,0.08333333333333333,0.0,0.0
0.30483048304830485,0.08333333333333333,0.0,0.0
0.3049304930493049,0.08333333333333333,0.0,0.0
0.30503050305030505,0.08333333333333333,0.0,0.0
0.3051305130513051,0.08333333333333333,0.0,0.0
0.30523052305230525,0.08333333333333333,0.0,0.0
0.3053305330533053,0.08333333333333333,0.0,0.0
0.30543054305430545,0.08333333333333333,0.0,0.0
0.3055305530553055,0.08333333333333333,0.0,0.0
0.30563056305630565,0.08333333333333333,0.0,0.0
0.3057305730573057,0.08333333333333333,0.0,0.0
0.30583058305830585,0.08333333333333333,0.0,0.0
0.3059305930593059,0.08333333333333333,0.0,0.0
0.30603060306030605,0.08333333333333333,0.0,0.0
0.3061306130613061,0.08333333333333333,0.0,0.0
0.30623062306230625,0.08333333333333333,0.0,0.0
0.3063306330633063,0.08333333333333333,0.0,0.0
0.30643064306430645,0.08333333333333333,0.0,0.0
0.3065306530653065,0.08333333333333333,0.0,0.0
0.30663066306630665,0.08333333333333333,0.0,0.0
0.3067306730673067,0.08333333333333333,0.0,0.0
0.30683068306830685,0.08333333333333333,0.0,0.0
0.3069306930693069,0.08333333333333333,0.0,0.0
0.30703070307030705,0.08333333333333333,0.0,0.0
0.3071307130713071,0.08333333333333333,0.0,0.0
0.30723072307230725,0.08333333333333333,0.0,0.0
0.3073307330733073,0.08333333333333333,0.0,0.0
0.30743074307430746,0.08333333333333333,0.0,0.0
0.30753075307530753,0.08333333333333333,0.0,0.0
0.30763076307630766,0.08333333333333333,0.0,0.0
0.30773077307730773,0.08333333333333333,0.0,0.0
0.30783078307830786,0.08333333333333333,0.0,0.0
0.30793079307930793,0.08333333333333333,0.0,0.0
0.30803080308030806,0.08333333333333333,0.0,0.0
0.30813081308130813,0.08333333333333333,0.0,0.0
0.30823082308230826,0.08333333333333333,0.0,0.0
0.30833083308330833,0.08333333333333333,0.0,0.0
0.3084308430843084,0.08333333333333333,0.0,0.0
0.30853085308530853,0.08333333333333333,0.0,0.0
0.3086308630863086,0.08333333333333333,0.0,0.0
0.30873087308730873,0.08333333333333333,0.0,0.0
0.3088308830883088,0.08333333333333333,0.0,0.0
0.30893089308930893,0.08333333333333333,0.0,0.0
0.309030903090309,0.08333333333333333,0.0,0.0
0.30913091309130913,0.08333333333333333,0.0,0.0
0.3092309230923092,0.08333333333333333,0.0,0.0
0.30933093309330933,0.08333333333333333,0.0,0.0
0.3094309430943094,0.08333333333333333,0.0,0.0
0.30953095309530954,0.08333333333333333,0.0,0.0
0.3096309630963096,0.08333333333333333,0.0,0.0
0.30973097309730974,0.08333333333333333,0.0,0.0
0.3098309830983098,0.08333333333333333,0.0,0.0
0.30993099309930994,0.08333333333333333,0.0,0.0
0.31003100310031,0.08333333333333333,0.0,0.0
0.31013101310131014,0.08333333333333333,0.0,0.0
0.3102310231023102,0.08333333333333333,0.0,0.0
0.31033103310331034,0.08333333333333333,0.0,0.0
0.3104310431043104,0.08333333333333333,0.0,0.0
0.31053105310531054,0.08333333333333333,0.0,0.0
0.3106310631063106,0.08333333333333333,0.0,0.0
0.31073107310731074,0.08333333333333333,0.0,0.0
0.3108310831083108,0.08333333333333333,0.0,0.0
0.31093109310931094,0.08333333333333333,0.0,0.0
0.311031103110311,0.08333333333333333,0.0,0.0
0.31113111311131114,0.08333333333333333,0.0,0.0
0.3112311231123112,0.08333333333333333,0.0,0.0
0.31133113311331134,0.08333333333333333,0.0,0.0
0.3114311431143114,0.08333333333333333,0.0,0.0
0.31153115311531154,0.08333333333333333,0.0,0.0
0.3116311631163116,0.08333333333333333,0.0,0.0
0.31173117311731174,0.08333333333333333,0.0,0.0
0.3118311831183118,0.08333333333333333,0.0,0.0
0.31193119311931194,0.08333333333333333,0.0,0.0
0.312031203120312,0.08333333333333333,0.0,0.0
0.31213121312131215,0.08333333333333333,0.0,0.0
0.3122312231223122,0.08333333333333333,0.0,0.0
0.31233123312331235,0.08333333333333333,0.0,0.0
0.3124312431243124,0.08333333333333333,0.0,0.0
0.31253125312531255,0.08333333333333333,0.0,0.0
0.3126312631263126,0.08333333333333333,0.0,0.0
0.31273127312731275,0.08333333333333333,0.0,0.0
0.3128312831283128,0.08333333333333333,0.0,0.0
0.31293129312931295,0.08333333333333333,0.0,0.0
0.313031303130313,0.08333333333333333,0.0,0.0
0.31313131313131315,0.08333333333333333,0.0,0.0
0.3132313231323132,0.08333333333333333,0.0,0.0
0.31333133313331335,0.08333333333333333,0.0,0.0
0.3134313431343134,0.08333333333333333,0.0,0.0
0.31353135313531355,0.08333333333333333,0.0,0.0
0.3136313631363136,0.08333333333333333,0.0,0.0
0.31373137313731375,0.08333333333333333,0.0,0.0
0.3138313831383138,0.08333333333333333,0.0,0.0
0.31393139313931395,0.08333333333333333,0.0,0.0
0.314031403140314,0.08333333333333333,0.0,0.0
0.31413141314131415,0.08333333333333333,0.0,0.0
0.3142314231423142,0.08333333333333333,0.0,0.0
0.31433143314331435,0.08333333333333333,0.0,0.0
0.3144314431443144,0.08333333333333333,0.0,0.0
0.31453145314531455,0.08333333333333333,0.0,0.0
0.3146314631463146,0.08333333333333333,0.0,0.0
0.31473147314731476,0.08333333333333333,0.0,0.0
0.31483148314831483,0.08333333333333333,0.0,0.0
0.31493149314931496,0.08333333333333333,0.0,0.0
0.31503150315031503,0.08333333333333333,0.0,0.0
0.31513151315131516,0.08333333333333333,0.0,0.0
0.31523152315231523,0.08333333333333333,0.0,0.0
0.31533153315331536,0.08333333333333333,0.0,0.0
0.31543154315431543,0.08333333333333333,0.0,0.0
0.31553155315531556,0.08333333333333333,0.0,0.0
0.31563156315631563,0.08333333333333333,0.0,0.0
0.31573157315731576,0.08333333333333333,0.0,0.0
0.31583158315831583,0.08333333333333333,0.0,0.0
0.3159315931593159,0.08333333333333333,0.0,0.0
0.31603160316031603,0.08333333333333333,0.0,0.0
0.3161316131613161,0.08333333333333333,0.0,0.0
0.31623162316231623,0.08333333333333333,0.0,0.0
0.3163316331633163,0.08333333333333333,0.0,0.0
0.31643164316431643,0.08333333333333333,0.0,0.0
0.3165316531653165,0.08333333333333333,0.0,0.0
0.31663166316631663,0.08333333333333333,0.0,0.0
0.3167316731673167,0.08333333333333333,0.0,0.0
0.31683168316831684,0.08333333333333333,0.0,0.0
0.3169316931693169,0.08333333333333333,0.0,0.0
0.31703170317031704,0.08333333333333333,0.0,0.0
0.3171317131713171,0.08333333333333333,0.0,0.0
0.31723172317231724,0.08333333333333333,0.0,0.0
0.3173317331733173,0.08333333333333333,0.0,0.0
0.31743174317431744,0.08333333333333333,0.0,0.0
0.3175317531753175,0.08333333333333333,0.0,0.0
0.31763176317631764,0.08333333333333333,0.0,0.0
0.3177317731773177,0.08333333333333333,0.0,0.0
0.31783178317831784,0.08333333333333333,0.0,0.0
0.3179317931793179,0.08333333333333333,0.0,0.0
0.31803180318031804,0.08333333333333333,0.0,0.0
0.3181318131813181,0.08333333333333333,0.0,0.0
0.31823182318231824,0.08333333333333333,0.0,0.0
0.3183318331833183,0.08333333333333333,0.0,0.0
0.31843184318431844,0.08333333333333333,0.0,0.0
0.3185318531853185,0.08333333333333333,0.0,0.0
0.31863186318631864,0.08333333333333333,0.0,0.0
0.3187318731873187,0.08333333333333333,0.0,0.0
0.31883188318831884,0.08333333333333333,0.0,0.0
0.3189318931893189,0.08333333333333333,0.0,0.0
0.31903190319031904,0.08333333333333333,0.0,0.0
0.3191319131913191,0.08333333333333333,0.0,0.0
0.31923192319231924,0.08333333333333333,0.0,0.0
0.3193319331933193,0.08333333333333333,0.0,0.0
0.31943194319431945,0.08333333333333333,0.0,0.0
0.3195319531953195,0.08333333333333333,0.0,0.0
0.31963196319631965,0.08333333333333333,0.0,0.0
0.3197319731973197,0.08333333333333333,0.0,0.0
0.31983198319831985,0.08333333333333333,0.0,0.0
0.3199319931993199,0.08333333333333333,0.0,0.0
0.32003200320032005,0.08333333333333333,0.0,0.0
0.3201320132013201,0.08333333333333333,0.0,0.0
0.32023202320232025,0.08333333333333333,0.0,0.0
0.3203320332033203,0.08333333333333333,0.0,0.0
0.32043204320432045,0.08333333333333333,0.0,0.0
0.3205320532053205,0.08333333333333333,0.0,0.0
0.32063206320632065,0.08333333333333333,0.0,0.0
0.3207320732073207,0.08333333333333333,0.0,0.0
0.32083208320832085,0.08333333333333333,0.0,0.0
0.3209320932093209,0.08333333333333333,0.0,0.0
0.32103210321032105,0.08333333333333333,0.0,0.0
0.3211321132113211,0.08333333333333333,0.0,0.0
0.32123212321232125,0.08333333333333333,0.0,0.0
0.3213321332133213,0.08333333333333333,0.0,0.0
0.32143214321432145,0.08333333333333333,0.0,0.0
0.3215321532153215,0.08333333333333333,0.0,0.0
0.32163216321632165,0.08333333333333333,0.0,0.0
0.3217321732173217,0.08333333333333333,0.0,0.0
0.32183218321832185,0.08333333333333333,0.0,0.0
0.3219321932193219,0.08333333333333333,0.0,0.0
0.32203220322032206,0.08333333333333333,0.0,0.0
0.32213221322132213,0.08333333333333333,0.0,0.0
0.32223222322232226,0.08333333333333333,0.0,0.0
0.32233223322332233,0.08333333333333333,0.0,0.0
0.32243224322432246,0.08333333333333333,0.0,0.0
0.32253225322532253,0.08333333333333333,0.0,0.0
0.32263226322632266,0.08333333333333333,0.0,0.0
0.32273227322732273,0.08333333333333333,0.0,0.0
0.32283228322832286,0.08333333333333333,0.0,0.0
0.32293229322932293,0.08333333333333333,0.0,0.0
0.32303230323032306,0.08333333333333333,0.0,0.0
0.32313231323132313,0.08333333333333333,0.0,0.0
0.32323232323232326,0.08333333333333333,0.0,0.0
0.32333233323332333,0.08333333333333333,0.0,0.0
0.3234323432343234,0.08333333333333333,0.0,0.0
0.32353235323532353,0.08333333333333333,0.0,0.0
0.3236323632363236,0.08333333333333333,0.0,0.0
0.32373237323732373,0.08333333333333333,0.0,0.0
0.3238323832383238,0.08333333333333333,0.0,0.0
0.32393239323932393,0.08333333333333333,0.0,0.0
0.324032403240324,0.08333333333333333,0.0,0.0
0.32413241324132414,0.08333333333333333,0.0,0.0
0.3242324232423242,0.08333333333333333,0.0,0.0
0.32433243324332434,0.08333333333333333,0.0,0.0
0.3244324432443244,0.08333333333333333,0.0,0.0
0.32453245324532454,0.08333333333333333,0.0,0.0
0.3246324632463246,0.08333333333333333,0.0,0.0
0.32473247324732474,0.08333333333333333,0.0,0.0
0.3248324832483248,0.08333333333333333,0.0,0.0
0.32493249324932494,0.08333333333333333,0.0,0.0
0.325032503250325,0.08333333333333333,0.0,0.0
0.32513251325132514,0.08333333333333333,0.0,0.0
0.3252325232523252,0.08333333333333333,0.0,0.0
0.32533253325332534,0.08333333333333333,0.0,0.0
0.3254325432543254,0.08333333333333333,0.0,0.0
0.32553255325532554,0.08333333333333333,0.0,0.0
0.3256325632563256,0.08333333333333333,0.0,0.0
0.32573257325732574,0.08333333333333333,0.0,0.0
0.3258325832583258,0.08333333333333333,0.0,0.0
0.32593259325932594,0.08333333333333333,0.0,0.0
0.326032603260326,0.08333333333333333,0.0,0.0
0.32613261326132614,0.08333333333333333,0.0,0.0
0.3262326232623262,0.08333333333333333,0.0,0.0
0.32633263326332634,0.08333333333333333,0.0,0.0
0.3264326432643264,0.08333333333333333,0.0,0.0
0.32653265326532654,0.08333333333333333,0.0,0.0
0.3266326632663266,0.08333333333333333,0.0,0.0
0.32673267326732675,0.08333333333333333,0.0,0.0
0.3268326832683268,0.08333333333333333,0.0,0.0
0.32693269326932695,0.08333333333333333,0.0,0.0
0.327032703270327,0.08333333333333333,0.0,0.0
0.32713271327132715,0.08333333333333333,0.0,0.0
0.3272327232723272,0.08333333333333333,0.0,0.0
0.32733273327332735,0.08333333333333333,0.0,0.0
0.3274327432743274,0.08333333333333333,0.0,0.0
0.32753275327532755,0.08333333333333333,0.0,0.0
0.3276327632763276,0.08333333333333333,0.0,0.0
0.32773277327732775,0.08333333333333333,0.0,0.0
0.3278327832783278,0.08333333333333333,0.0,0.0
0.32793279327932795,0.08333333333333333,0.0,0.0
0.328032803280328,0.08333333333333333,0.0,0.0
0.32813281328132815,0.08333333333333333,0.0,0.0
0.3282328232823282,0.08333333333333333,0.0,0.0
0.32833283328332835,0.08333333333333333,0.0,0.0
0.3284328432843284,0.08333333333333333,0.0,0.0
0.32853285328532855,0.08333333333333333,0.0,0.0
0.3286328632863286,0.08333333333333333,0.0,0.0
0.32873287328732875,0.08333333333333333,0.0,0.0
0.3288328832883288,0.08333333333333333,0.0,0.0
0.32893289328932895,0.08333333333333333,0.0,0.0
0.329032903290329,0.08333333333333333,0.0,0.0
0.32913291329132915,0.08333333333333333,0.0,0.0
0.3292329232923292,0.08333333333333333,0.0,0.0
0.32933293329332936,0.08333333333333333,0.0,0.0
0.32943294329432943,0.08333333333333333,0.0,0.0
0.32953295329532956,0.08333333333333333,0.0,0.0
0.32963296329632963,0.08333333333333333,0.0,0.0
0.32973297329732976,0.08333333333333333,0.0,0.0
0.32983298329832983,0.08333333333333333,0.0,0.0
0.32993299329932996,0.08333333333333333,0.0,0.0
0.33003300330033003,0.08333333333333333,0.0,0.0
0.33013301330133016,0.08333333333333333,0.0,0.0
0.33023302330233023,0.08333333333333333,0.0,0.0
0.33033303330333036,0.08333333333333333,0.0,0.0
0.33043304330433043,0.08333333333333333,0.0,0.0
0.33053305330533056,0.08333333333333333,0.0,0.0
0.33063306330633063,0.08333333333333333,0.0,0.0
0.33073307330733076,0.08333333333333333,0.0,0.0
0.33083308330833083,0.08333333333333333,0.0,0.0
0.3309330933093309,0.08333333333333333,0.0,0.0
0.33103310331033103,0.08333333333333333,0.0,0.0
0.3311331133113311,0.08333333333333333,0.0,0.0
0.33123312331233123,0.08333333333333333,0.0,0.0
0.3313331333133313,0.08333333333333333,0.0,0.0
0.33143314331433144,0.08333333333333333,0.0,0.0
0.3315331533153315,0.08333333333333333,0.0,0.0
0.33163316331633164,0.08333333333333333,0.0,0.0
0.3317331733173317,0.08333333333333333,0.0,0.0
0.33183318331833184,0.08333333333333333,0.0,0.0
0.3319331933193319,0.08333333333333333,0.0,0.0
0.33203320332033204,0.08333333333333333,0.0,0.0
0.3321332133213321,0.08333333333333333,0.0,0.0
0.33223322332233224,0.08333333333333333,0.0,0.0
0.3323332333233323,0.08333333333333333,0.0,0.0
0.33243324332433244,0.08333333333333333,0.0,0.0
0.3325332533253325,0.08333333333333333,0.0,0.0
0.33263326332633264,0.08333333333333333,0.0,0.0
0.3327332733273327,0.08333333333333333,0.0,0.0
0.33283328332833284,0.08333333333333333,0.0,0.0
0.3329332933293329,0.08333333333333333,0.0,0.0
0.33303330333033304,0.08333333333333333,0.0,0.0
0.3331333133313331,0.08333333333333333,0.0,0.0
0.33323332333233324,0.08333333333333333,0.0,0.0
0.3333333333333333,0.08333333333333333,0.0,0.0
0.33343334333433344,0.08333333333333333,0.0,0.0
0.3335333533353335,0.08333333333333333,0.0,0.0
0.33363336333633364,0.08333333333333333,0.0,0.0
0.3337333733373337,0.08333333333333333,0.0,0.0
0.33383338333833384,0.08333333333333333,0.0,0.0
0.3339333933393339,0.08333333333333333,0.0,0.0
0.33403340334033405,0.08333333333333333,0.0,0.0
0.3341334133413341,0.08333333333333333,0.0,0.0
0.33423342334233425,0.08333333333333333,0.0,0.0
0.3343334333433343,0.08333333333333333,0.0,0.0
0.33443344334433445,0.08333333333333333,0.0,0.0
0.3345334533453345,0.08333333333333333,0.0,0.0
0.33463346334633465,0.08333333333333333,0.0,0.0
0.3347334733473347,0.08333333333333333,0.0,0.0
0.33483348334833485,0.08333333333333333,0.0,0.0
0.3349334933493349,0.08333333333333333,0.0,0.0
0.33503350335033505,0.08333333333333333,0.0,0.0
0.3351335133513351,0.08333333333333333,0.0,0.0
0.33523352335233525,0.08333333333333333,0.0,0.0
0.3353335333533353,0.08333333333333333,0.0,0.0
0.33543354335433545,0.08333333333333333,0.0,0.0
0.3355335533553355,0.08333333333333333,0.0,0.0
0.33563356335633565,0.08333333333333333,0.0,0.0
0.3357335733573357,0.08333333333333333,0.0,0.0
0.33583358335833585,0.08333333333333333,0.0,0.0
0.3359335933593359,0.08333333333333333,0.0,0.0
0.33603360336033605,0.08333333333333333,0.0,0.0
0.3361336133613361,0.08333333333333333,0.0,0.0
0.33623362336233625,0.08333333333333333,0.0,0.0
0.3363336333633363,0.08333333333333333,0.0,0.0
0.33643364336433645,0.08333333333333333,0.0,0.0
0.3365336533653365,0.08333333333333333,0.0,0.0
0.33663366336633666,0.08333333333333333,0.0,0.0
0.3367336733673367,0.08333333333333333,0.0,0.0
0.33683368336833686,0.08333333333333333,0.0,0.0
0.33693369336933693,0.08333333333333333,0.0,0.0
0.33703370337033706,0.08333333333333333,0.0,0.0
0.33713371337133713,0.08333333333333333,0.0,0.0
0.33723372337233726,0.08333333333333333,0.0,0.0
0.33733373337333733,0.08333333333333333,0.0,0.0
0.33743374337433746,0.08333333333333333,0.0,0.0
0.33753375337533753,0.08333333333333333,0.0,0.0
0.33763376337633766,0.08333333333333333,0.0,0.0
0.33773377337733773,0.08333333333333333,0.0,0.0
0.33783378337833786,0.08333333333333333,0.0,0.0
0.33793379337933793,0.08333333333333333,0.0,0.0
0.33803380338033806,0.08333333333333333,0.0,0.0
0.33813381338133813,0.08333333333333333,0.0,0.0
0.33823382338233826,0.08333333333333333,0.0,0.0
0.33833383338333833,0.08333333333333333,0.0,0.0
0.3384338433843384,0.08333333333333333,0.0,0.0
0.33853385338533853,0.08333333333333333,0.0,0.0
0.3386338633863386,0.08333333333333333,0.0,0.0
0.33873387338733874,0.08333333333333333,0.0,0.0
0.3388338833883388,0.08333333333333333,0.0,0.0
0.33893389338933894,0.08333333333333333,0.0,0.0
0.339033903390339,0.08333333333333333,0.0,0.0
0.33913391339133914,0.08333333333333333,0.0,0.0
0.3392339233923392,0.08333333333333333,0.0,0.0
0.33933393339333934,0.08333333333333333,0.0,0.0
0.3394339433943394,0.08333333333333333,0.0,0.0
0.33953395339533954,0.08333333333333333,0.0,0.0
0.3396339633963396,0.08333333333333333,0.0,0.0
0.33973397339733974,0.08333333333333333,0.0,0.0
0.3398339833983398,0.08333333333333333,0.0,0.0
0.33993399339933994,0.08333333333333333,0.0,0.0
0.34003400340034,0.08333333333333333,0.0,0.0
0.34013401340134014,0.08333333333333333,0.0,0.0
0.3402340234023402,0.08333333333333333,0.0,0.0
0.34033403340334034,0.08333333333333333,0.0,0.0
0.3404340434043404,0.08333333333333333,0.0,0.0
0.34053405340534054,0.08333333333333333,0.0,0.0
0.3406340634063406,0.08333333333333333,0.0,0.0
0.34073407340734074,0.08333333333333333,0.0,0.0
0.3408340834083408,0.08333333333333333,0.0,0.0
0.34093409340934094,0.08333333333333333,0.0,0.0
0.341034103410341,0.08333333333333333,0.0,0.0
0.34113411341134114,0.08333333333333333,0.0,0.0
0.3412341234123412,0.08333333333333333,0.0,0.0
0.34133413341334135,0.08333333333333333,0.0,0.0
0.3414341434143414,0.08333333333333333,0.0,0.0
0.34153415341534155,0.08333333333333333,0.0,0.0
0.3416341634163416,0.08333333333333333,0.0,0.0
0.34173417341734175,0.08333333333333333,0.0,0.0
0.3418341834183418,0.08333333333333333,0.0,0.0
0.34193419341934195,0.08333333333333333,0.0,0.0
0.342034203420342,0.08333333333333333,0.0,0.0
0.34213421342134215,0.08333333333333333,0.0,0.0
0.3422342234223422,0.08333333333333333,0.0,0.0
0.34233423342334235,0.08333333333333333,0.0,0.0
0.3424342434243424,0.08333333333333333,0.0,0.0
0.34253425342534255,0.08333333333333333,0.0,0.0
0.3426342634263426,0.08333333333333333,0.0,0.0
0.34273427342734275,0.08333333333333333,0.0,0.0
0.3428342834283428,0.08333333333333333,0.0,0.0
0.34293429342934295,0.08333333333333333,0.0,0.0
0.343034303430343,0.08333333333333333,0.0,0.0
0.34313431343134315,0.08333333333333333,0.0,0.0
0.3432343234323432,0.08333333333333333,0.0,0.0
0.34333433343334335,0.08333333333333333,0.0,0.0
0.3434343434343434,0.08333333333333333,0.0,0.0
0.34353435343534355,0.08333333333333333,0.0,0.0
0.3436343634363436,0.08333333333333333,0.0,0.0
0.34373437343734375,0.08333333333333333,0.0,0.0
0.3438343834383438,0.08333333333333333,0.0,0.0
0.34393439343934396,0.08333333333333333,0.0,0.0
0.344034403440344,0.08333333333333333,0.0,0.0
0.34413441344134416,0.08333333333333333,0.0,0.0
0.34423442344234423,0.08333333333333333,0.0,0.0
0.34433443344334436,0.08333333333333333,0.0,0.0
0.34443444344434443,0.08333333333333333,0.0,0.0
0.34453445344534456,0.08333333333333333,0.0,0.0
0.34463446344634463,0.08333333333333333,0.0,0.0
0.34473447344734476,0.08333333333333333,0.0,0.0
0.34483448344834483,0.08333333333333333,0.0,0.0
0.34493449344934496,0.08333333333333333,0.0,0.0
0.34503450345034503,0.08333333333333333,0.0,0.0
0.34513451345134516,0.08333333333333333,0.0,0.0
0.34523452345234523,0.08333333333333333,0.0,0.0
0.34533453345334536,0.08333333333333333,0.0,0.0
0.34543454345434543,0.08333333333333333,0.0,0.0
0.34553455345534556,0.08333333333333333,0.0,0.0
0.34563456345634563,0.08333333333333333,0.0,0.0
0.34573457345734576,0.08333333333333333,0.0,0.0
0.34583458345834583,0.08333333333333333,0.0,0.0
0.3459345934593459,0.08333333333333333,0.0,0.0
0.34603460346034604,0.08333333333333333,0.0,0.0
0.3461346134613461,0.08333333333333333,0.0,0.0
0.34623462346234624,0.08333333333333333,0.0,0.0
0.3463346334633463,0.08333333333333333,0.0,0.0
0.34643464346434644,0.08333333333333333,0.0,0.0
0.3465346534653465,0.08333333333333333,0.0,0.0
0.34663466346634664,0.08333333333333333,0.0,0.0
0.3467346734673467,0.08333333333333333,0.0,0.0
0.34683468346834684,0.08333333333333333,0.0,0.0
0.3469346934693469,0.08333333333333333,0.0,0.0
0.34703470347034704,0.08333333333333333,0.0,0.0
0.3471347134713471,0.08333333333333333,0.0,0.0
0.34723472347234724,0.08333333333333333,0.0,0.0
0.3473347334733473,0.08333333333333333,0.0,0.0
0.34743474347434744,0.08333333333333333,0.0,0.0
0.3475347534753475,0.08333333333333333,0.0,0.0
0.34763476347634764,0.08333333333333333,0.0,0.0
0.3477347734773477,0.08333333333333333,0.0,0.0
0.34783478347834784,0.08333333333333333,0.0,0.0
0.3479347934793479,0.08333333333333333,0.0,0.0
0.34803480348034804,0.08333333333333333,0.0,0.0
0.3481348134813481,0.08333333333333333,0.0,0.0
0.34823482348234824,0.08333333333333333,0.0,0.0
0.3483348334833483,0.08333333333333333,0.0,0.0
0.34843484348434844,0.08333333333333333,0.0,0.0
0.3485348534853485,0.08333333333333333,0.0,0.0
0.34863486348634865,0.08333333333333333,0.0,0.0
0.3487348734873487,0.08333333333333333,0.0,0.0
0.34883488348834885,0.08333333333333333,0.0,0.0
0.3489348934893489,0.08333333333333333,0.0,0.0
0.34903490349034905,0.08333333333333333,0.0,0.0
0.3491349134913491,0.08333333333333333,0.0,0.0
0.34923492349234925,0.08333333333333333,0.0,0.0
0.3493349334933493,0.08333333333333333,0.0,0.0
0.34943494349434945,0.08333333333333333,0.0,0.0
0.3495349534953495,0.08333333333333333,0.0,0.0
0.34963496349634965,0.08333333333333333,0.0,0.0
0.3497349734973497,0.08333333333333333,0.0,0.0
0.34983498349834985,0.08333333333333333,0.0,0.0
0.3499349934993499,0.08333333333333333,0.0,0.0
0.35003500350035005,0.08333333333333333,0.0,0.0
0.3501350135013501,0.08333333333333333,0.0,0.0
0.35023502350235025,0.08333333333333333,0.0,0.0
0.3503350335033503,0.08333333333333333,0.0,0.0
0.35043504350435045,0.08333333333333333,0.0,0.0
0.3505350535053505,0.08333333333333333,0.0,0.0
0.35063506350635065,0.08333333333333333,0.0,0.0
0.3507350735073507,0.08333333333333333,0.0,0.0
0.35083508350835085,0.08333333333333333,0.0,0.0
0.3509350935093509,0.08333333333333333,0.0,0.0
0.35103510351035105,0.08333333333333333,0.0,0.0
0.3511351135113511,0.08333333333333333,0.0,0.0
0.35123512351235125,0.08333333333333333,0.0,0.0
0.3513351335133513,0.08333333333333333,0.0,0.0
0.35143514351435146,0.08333333333333333,0.0,0.0
0.35153515351535153,0.08333333333333333,0.0,0.0
0.35163516351635166,0.08333333333333333,0.0,0.0
0.35173517351735173,0.08333333333333333,0.0,0.0
0.35183518351835186,0.08333333333333333,0.0,0.0
0.35193519351935193,0.08333333333333333,0.0,0.0
0.35203520352035206,0.08333333333333333,0.0,0.0
0.35213521352135213,0.08333333333333333,0.0,0.0
0.35223522352235226,0.08333333333333333,0.0,0.0
0.35233523352335233,0.08333333333333333,0.0,0.0
0.35243524352435246,0.08333333333333333,0.0,0.0
0.35253525352535253,0.08333333333333333,0.0,0.0
0.35263526352635266,0.08333333333333333,0.0,0.0
0.35273527352735273,0.08333333333333333,0.0,0.0
0.35283528352835286,0.08333333333333333,0.0,0.0
0.35293529352935293,0.08333333333333333,0.0,0.0
0.35303530353035306,0.08333333333333333,0.0,0.0
0.35313531353135313,0.08333333333333333,0.0,0.0
0.35323532353235326,0.08333333333333333,0.0,0.0
0.35333533353335334,0.08333333333333333,0.0,0.0
0.3534353435343534,0.08333333333333333,0.0,0.0
0.35353535353535354,0.08333333333333333,0.0,0.0
0.3536353635363536,0.08333333333333333,0.0,0.0
0.35373537353735374,0.08333333333333333,0.0,0.0
0.3538353835383538,0.08333333333333333,0.0,0.0
0.35393539353935394,0.08333333333333333,0.0,0.0
0.354035403540354,0.08333333333333333,0.0,0.0
0.35413541354135414,0.08333333333333333,0.0,0.0
0.3542354235423542,0.08333333333333333,0.0,0.0
0.35433543354335434,0.08333333333333333,0.0,0.0
0.3544354435443544,0.08333333333333333,0.0,0.0
0.35453545354535454,0.08333333333333333,0.0,0.0
0.3546354635463546,0.08333333333333333,0.0,0.0
0.35473547354735474,0.08333333333333333,0.0,0.0
0.3548354835483548,0.08333333333333333,0.0,0.0
0.35493549354935494,0.08333333333333333,0.0,0.0
0.355035503550355,0.08333333333333333,0.0,0.0
0.35513551355135514,0.08333333333333333,0.0,0.0
0.3552355235523552,0.08333333333333333,0.0,0.0
0.35533553355335534,0.08333333333333333,0.0,0.0
0.3554355435543554,0.08333333333333333,0.0,0.0
0.35553555355535554,0.08333333333333333,0.0,0.0
0.3556355635563556,0.08333333333333333,0.0,0.0
0.35573557355735574,0.08333333333333333,0.0,0.0
0.3558355835583558,0.08333333333333333,0.0,0.0
0.35593559355935595,0.08333333333333333,0.0,0.0
0.356035603560356,0.08333333333333333,0.0,0.0
0.35613561356135615,0.08333333333333333,0.0,0.0
0.3562356235623562,0.08333333333333333,0.0,0.0
0.35633563356335635,0.08333333333333333,0.0,0.0
0.3564356435643564,0.08333333333333333,0.0,0.0
0.35653565356535655,0.08333333333333333,0.0,0.0
0.3566356635663566,0.08333333333333333,0.0,0.0
0.35673567356735675,0.08333333333333333,0.0,0.0
0.3568356835683568,0.08333333333333333,0.0,0.0
0.35693569356935695,0.08333333333333333,0.0,0.0
0.357035703570357,0.08333333333333333,0.0,0.0
0.35713571357135715,0.08333333333333333,0.0,0.0
0.3572357235723572,0.08333333333333333,0.0,0.0
0.35733573357335735,0.08333333333333333,0.0,0.0
0.3574357435743574,0.08333333333333333,0.0,0.0
0.35753575357535755,0.08333333333333333,0.0,0.0
0.3576357635763576,0.08333333333333333,0.0,0.0
0.35773577357735775,0.08333333333333333,0.0,0.0
0.3578357835783578,0.08333333333333333,0.0,0.0
0.35793579357935795,0.08333333333333333,0.0,0.0
0.358035803580358,0.08333333333333333,0.0,0.0
0.35813581358135815,0.08333333333333333,0.0,0.0
0.3582358235823582,0.08333333333333333,0.0,0.0
0.35833583358335835,0.08333333333333333,0.0,0.0
0.3584358435843584,0.08333333333333333,0.0,0.0
0.35853585358535855,0.08333333333333333,0.0,0.0
0.3586358635863586,0.08333333333333333,0.0,0.0
0.35873587358735876,0.08333333333333333,0.0,0.0
0.35883588358835883,0.08333333333333333,0.0,0.0
0.35893589358935896,0.08333333333333333,0.0,0.0
0.35903590359035903,0.08333333333333333,0.0,0.0
0.35913591359135916,0.08333333333333333,0.0,0.0
0.35923592359235923,0.08333333333333333,0.0,0.0
0.35933593359335936,0.08333333333333333,0.0,0.0
0.35943594359435943,0.08333333333333333,0.0,0.0
0.35953595359535956,0.08333333333333333,0.0,0.0
0.35963596359635963,0.08333333333333333,0.0,0.0
0.35973597359735976,0.08333333333333333,0.0,0.0
0.35983598359835983,0.08333333333333333,0.0,0.0
0.35993599359935996,0.08333333333333333,0.0,0.0
0.36003600360036003,0.08333333333333333,0.0,0.0
0.36013601360136016,0.08333333333333333,0.0,0.0
0.36023602360236023,0.08333333333333333,0.0,0.0
0.36033603360336036,0.08333333333333333,0.0,0.0
0.36043604360436043,0.08333333333333333,0.0,0.0
0.36053605360536056,0.08333333333333333,0.0,0.0
0.36063606360636064,0.08333333333333333,0.0,0.0
0.36073607360736076,0.08333333333333333,0.0,0.0
0.36083608360836084,0.08333333333333333,0.0,0.0
0.3609360936093609,0.08333333333333333,0.0,0.0
0.36103610361036104,0.08333333333333333,0.0,0.0
0.3611361136113611,0.08333333333333333,0.0,0.0
0.36123612361236124,0.08333333333333333,0.0,0.0
0.3613361336133613,0.08333333333333333,0.0,0.0
0.36143614361436144,0.08333333333333333,0.0,0.0
0.3615361536153615,0.08333333333333333,0.0,0.0
0.36163616361636164,0.08333333333333333,0.0,0.0
0.3617361736173617,0.08333333333333333,0.0,0.0
0.36183618361836184,0.08333333333333333,0.0,0.0
0.3619361936193619,0.08333333333333333,0.0,0.0
0.36203620362036204,0.08333333333333333,0.0,0.0
0.3621362136213621,0.08333333333333333,0.0,0.0
0.36223622362236224,0.08333333333333333,0.0,0.0
0.3623362336233623,0.08333333333333333,0.0,0.0
0.36243624362436244,0.08333333333333333,0.0,0.0
0.3625362536253625,0.08333333333333333,0.0,0.0
0.36263626362636264,0.08333333333333333,0.0,0.0
0.3627362736273627,0.08333333333333333,0.0,0.0
0.36283628362836284,0.08333333333333333,0.0,0.0
0.3629362936293629,0.08333333333333333,0.0,0.0
0.36303630363036304,0.08333333333333333,0.0,0.0
0.3631363136313631,0.08333333333333333,0.0,0.0
0.36323632363236324,0.08333333333333333,0.0,0.0
0.3633363336333633,0.08333333333333333,0.0,0.0
0.36343634363436345,0.08333333333333333,0.0,0.0
0.3635363536353635,0.08333333333333333,0.0,0.0
0.36363636363636365,0.08333333333333333,0.0,0.0
0.3637363736373637,0.08333333333333333,0.0,0.0
0.36383638363836385,0.08333333333333333,0.0,0.0
0.3639363936393639,0.08333333333333333,0.0,0.0
0.36403640364036405,0.08333333333333333,0.0,0.0
0.3641364136413641,0.08333333333333333,0.0,0.0
0.36423642364236425,0.08333333333333333,0.0,0.0
0.3643364336433643,0.08333333333333333,0.0,0.0
0.36443644364436445,0.08333333333333333,0.0,0.0
0.3645364536453645,0.08333333333333333,0.0,0.0
0.36463646364636465,0.08333333333333333,0.0,0.0
0.3647364736473647,0.08333333333333333,0.0,0.0
0.36483648364836485,0.08333333333333333,0.0,0.0
0.3649364936493649,0.08333333333333333,0.0,0.0
0.36503650365036505,0.08333333333333333,0.0,0.0
0.3651365136513651,0.08333333333333333,0.0,0.0
0.36523652365236525,0.08333333333333333,0.0,0.0
0.3653365336533653,0.08333333333333333,0.0,0.0
0.36543654365436545,0.08333333333333333,0.0,0.0
0.3655365536553655,0.08333333333333333,0.0,0.0
0.36563656365636565,0.08333333333333333,0.0,0.0
0.3657365736573657,0.08333333333333333,0.0,0.0
0.36583658365836585,0.08333333333333333,0.0,0.0
0.3659365936593659,0.08333333333333333,0.0,0.0
0.36603660366036606,0.08333333333333333,0.0,0.0
0.36613661366136613,0.08333333333333333,0.0,0.0
0.36623662366236626,0.08333333333333333,0.0,0.0
0.36633663366336633,0.08333333333333333,0.0,0.0
0.36643664366436646,0.08333333333333333,0.0,0.0
0.36653665366536653,0.08333333333333333,0.0,0.0
0.36663666366636666,0.08333333333333333,0.0,0.0
0.36673667366736673,0.08333333333333333,0.0,0.0
0.36683668366836686,0.08333333333333333,0.0,0.0
0.36693669366936693,0.08333333333333333,0.0,0.0
0.36703670367036706,0.08333333333333333,0.0,0.0
0.36713671367136713,0.08333333333333333,0.0,0.0
0.36723672367236726,0.08333333333333333,0.0,0.0
0.36733673367336733,0.08333333333333333,0.0,0.0
0.36743674367436746,0.08333333333333333,0.0,0.0
0.36753675367536753,0.08333333333333333,0.0,0.0
0.36763676367636766,0.08333333333333333,0.0,0.0
0.36773677367736773,0.08333333333333333,0.0,0.0
0.36783678367836786,0.08333333333333333,0.0,0.0
0.36793679367936794,0.08333333333333333,0.0,0.0
0.36803680368036806,0.08333333333333333,0.0,0.0
0.36813681368136814,0.08333333333333333,0.0,0.0
0.36823682368236826,0.08333333333333333,0.0,0.0
0.36833683368336834,0.08333333333333333,0.0,0.0
0.3684368436843684,0.08333333333333333,0.0,0.0
0.36853685368536854,0.08333333333333333,0.0,0.0
0.3686368636863686,0.08333333333333333,0.0,0.0
0.36873687368736874,0.08333333333333333,0.0,0.0
0.3688368836883688,0.08333333333333333,0.0,0.0
0.36893689368936894,0.08333333333333333,0.0,0.0
0.369036903690369,0.08333333333333333,0.0,0.0
0.36913691369136914,0.08333333333333333,0.0,0.0
0.3692369236923692,0.08333333333333333,0.0,0.0
0.36933693369336934,0.08333333333333333,0.0,0.0
0.3694369436943694,0.08333333333333333,0.0,0.0
0.36953695369536954,0.08333333333333333,0.0,0.0
0.3696369636963696,0.08333333333333333,0.0,0.0
0.36973697369736974,0.08333333333333333,0.0,0.0
0.3698369836983698,0.08333333333333333,0.0,0.0
0.36993699369936994,0.08333333333333333,0.0,0.0
0.37003700370037,0.08333333333333333,0.0,0.0
0.37013701370137014,0.08333333333333333,0.0,0.0
0.3702370237023702,0.08333333333333333,0.0,0.0
0.37033703370337034,0.08333333333333333,0.0,0.0
0.3704370437043704,0.08333333333333333,0.0,0.0
0.37053705370537054,0.08333333333333333,0.0,0.0
0.3706370637063706,0.08333333333333333,0.0,0.0
0.37073707370737075,0.08333333333333333,0.0,0.0
0.3708370837083708,0.08333333333333333,0.0,0.0
0.37093709370937095,0.08333333333333333,0.0,0.0
0.371037103710371,0.08333333333333333,0.0,0.0
0.37113711371137115,0.08333333333333333,0.0,0.0
0.3712371237123712,0.08333333333333333,0.0,0.0
0.37133713371337135,0.08333333333333333,0.0,0.0
0.3714371437143714,0.08333333333333333,0.0,0.0
0.37153715371537155,0.08333333333333333,0.0,0.0
0.3716371637163716,0.08333333333333333,0.0,0.0
0.37173717371737175,0.08333333333333333,0.0,0.0
0.3718371837183718,0.08333333333333333,0.0,0.0
0.37193719371937195,0.08333333333333333,0.0,0.0
0.372037203720372,0.08333333333333333,0.0,0.0
0.37213721372137215,0.08333333333333333,0.0,0.0
0.3722372237223722,0.08333333333333333,0.0,0.0
0.37233723372337235,0.08333333333333333,0.0,0.0
0.3724372437243724,0.08333333333333333,0.0,0.0
0.37253725372537255,0.08333333333333333,0.0,0.0
0.3726372637263726,0.08333333333333333,0.0,0.0
0.37273727372737275,0.08333333333333333,0.0,0.0
0.3728372837283728,0.08333333333333333,0.0,0.0
0.37293729372937295,0.08333333333333333,0.0,0.0
0.373037303730373,0.08333333333333333,0.0,0.0
0.37313731373137315,0.08333333333333333,0.0,0.0
0.3732373237323732,0.08333333333333333,0.0,0.0
0.37333733373337336,0.08333333333333333,0.0,0.0
0.37343734373437343,0.08333333333333333,0.0,0.0
0.37353735373537356,0.08333333333333333,0.0,0.0
0.37363736373637363,0.08333333333333333,0.0,0.0
0.37373737373737376,0.08333333333333333,0.0,0.0
0.37383738373837383,0.08333333333333333,0.0,0.0
0.37393739373937396,0.08333333333333333,0.0,0.0
0.37403740374037403,0.08333333333333333,0.0,0.0
0.37413741374137416,0.08333333333333333,0.0,0.0
0.37423742374237423,0.08333333333333333,0.0,0.0
0.37433743374337436,0.08333333333333333,0.0,0.0
0.37443744374437443,0.08333333333333333,0.0,0.0
0.37453745374537456,0.08333333333333333,0.0,0.0
0.37463746374637463,0.08333333333333333,0.0,0.0
0.37473747374737476,0.08333333333333333,0.0,0.0
0.37483748374837483,0.08333333333333333,0.0,0.0
0.37493749374937496,0.08333333333333333,0.0,0.0
0.37503750375037503,0.08333333333333333,0.0,0.0
0.37513751375137516,0.08333333333333333,0.0,0.0
0.37523752375237523,0.08333333333333333,0.0,0.0
0.37533753375337536,0.08333333333333333,0.0,0.0
0.37543754375437544,0.08333333333333333,0.0,0.0
0.37553755375537556,0.08333333333333333,0.0,0.0
0.37563756375637564,0.08333333333333333,0.0,0.0
0.37573757375737576,0.08333333333333333,0.0,0.0
0.37583758375837584,0.08333333333333333,0.0,0.0
0.37593759375937597,0.08333333333333333,0.0,0.0
0.37603760376037604,0.08333333333333333,0.0,0.0
0.3761376137613761,0.08333333333333333,0.0,0.0
0.37623762376237624,0.08333333333333333,0.0,0.0
0.3763376337633763,0.08333333333333333,0.0,0.0
0.37643764376437644,0.08333333333333333,0.0,0.0
0.3765376537653765,0.08333333333333333,0.0,0.0
0.37663766376637664,0.08333333333333333,0.0,0.0
0.3767376737673767,0.08333333333333333,0.0,0.0
0.37683768376837684,0.08333333333333333,0.0,0.0
0.3769376937693769,0.08333333333333333,0.0,0.0
0.37703770377037704,0.08333333333333333,0.0,0.0
0.3771377137713771,0.08333333333333333,0.0,0.0
0.37723772377237724,0.08333333333333333,0.0,0.0
0.3773377337733773,0.08333333333333333,0.0,0.0
0.37743774377437744,0.08333333333333333,0.0,0.0
0.3775377537753775,0.08333333333333333,0.0,0.0
0.37763776377637764,0.08333333333333333,0.0,0.0
0.3777377737773777,0.08333333333333333,0.0,0.0
0.37783778377837784,0.08333333333333333,0.0,0.0
0.3779377937793779,0.08333333333333333,0.0,0.0
0.37803780378037805,0.08333333333333333,0.0,0.0
0.3781378137813781,0.08333333333333333,0.0,0.0
0.37823782378237825,0.08333333333333333,0.0,0.0
0.3783378337833783,0.08333333333333333,0.0,0.0
0.37843784378437845,0.08333333333333333,0.0,0.0
0.3785378537853785,0.08333333333333333,0.0,0.0
0.37863786378637865,0.08333333333333333,0.0,0.0
0.3787378737873787,0.08333333333333333,0.0,0.0
0.37883788378837885,0.08333333333333333,0.0,0.0
0.3789378937893789,0.08333333333333333,0.0,0.0
0.37903790379037905,0.08333333333333333,0.0,0.0
0.3791379137913791,0.08333333333333333,0.0,0.0
0.37923792379237925,0.08333333333333333,0.0,0.0
0.3793379337933793,0.08333333333333333,0.0,0.0
0.37943794379437945,0.08333333333333333,0.0,0.0
0.3795379537953795,0.08333333333333333,0.0,0.0
0.37963796379637965,0.08333333333333333,0.0,0.0
0.3797379737973797,0.08333333333333333,0.0,0.0
0.37983798379837985,0.08333333333333333,0.0,0.0
0.3799379937993799,0.08333333333333333,0.0,0.0
0.38003800380038005,0.08333333333333333,0.0,0.0
0.3801380138013801,0.08333333333333333,0.0,0.0
0.38023802380238025,0.08333333333333333,0.0,0.0
0.3803380338033803,0.08333333333333333,0.0,0.0
0.38043804380438045,0.08333333333333333,0.0,0.0
0.3805380538053805,0.08333333333333333,0.0,0.0
0.38063806380638066,0.08333333333333333,0.0,0.0
0.38073807380738073,0.08333333333333333,0.0,0.0
0.38083808380838086,0.08333333333333333,0.0,0.0
0.38093809380938093,0.08333333333333333,0.0,0.0
0.38103810381038106,0.08333333333333333,0.0,0.0
0.38113811381138113,0.08333333333333333,0.0,0.0
0.38123812381238126,0.08333333333333333,0.0,0.0
0.38133813381338133,0.08333333333333333,0.0,0.0
0.38143814381438146,0.08333333333333333,0.0,0.0
0.38153815381538153,0.08333333333333333,0.0,0.0
0.38163816381638166,0.08333333333333333,0.0,0.0
0.38173817381738173,0.08333333333333333,0.0,0.0
0.38183818381838186,0.08333333333333333,0.0,0.0
0.38193819381938193,0.08333333333333333,0.0,0.0
0.38203820382038206,0.08333333333333333,0.0,0.0
0.38213821382138213,0.08333333333333333,0.0,0.0
0.38223822382238226,0.08333333333333333,0.0,0.0
0.38233823382338233,0.08333333333333333,0.0,0.0
0.38243824382438246,0.08333333333333333,0.0,0.0
0.38253825382538253,0.08333333333333333,0.0,0.0
0.38263826382638266,0.08333333333333333,0.0,0.0
0.38273827382738274,0.08333333333333333,0.0,0.0
0.38283828382838286,0.08333333333333333,0.0,0.0
0.38293829382938294,0.08333333333333333,0.0,0.0
0.38303830383038306,0.08333333333333333,0.0,0.0
0.38313831383138314,0.08333333333333333,0.0,0.0
0.38323832383238327,0.08333333333333333,0.0,0.0
0.38333833383338334,0.08333333333333333,0.0,0.0
0.38343834383438347,0.08333333333333333,0.0,0.0
0.38353835383538354,0.08333333333333333,0.0,0.0
0.3836383638363836,0.08333333333333333,0.0,0.0
0.38373837383738374,0.08333333333333333,0.0,0.0
0.3838383838383838,0.08333333333333333,0.0,0.0
0.38393839383938394,0.08333333333333333,0.0,0.0
0.384038403840384,0.08333333333333333,0.0,0.0
0.38413841384138414,0.08333333333333333,0.0,0.0
0.3842384238423842,0.08333333333333333,0.0,0.0
0.38433843384338434,0.08333333333333333,0.0,0.0
0.3844384438443844,0.08333333333333333,0.0,0.0
0.38453845384538454,0.08333333333333333,0.0,0.0
0.3846384638463846,0.08333333333333333,0.0,0.0
0.38473847384738474,0.08333333333333333,0.0,0.0
0.3848384838483848,0.08333333333333333,0.0,0.0
0.38493849384938494,0.08333333333333333,0.0,0.0
0.385038503850385,0.08333333333333333,0.0,0.0
0.38513851385138514,0.08333333333333333,0.0,0.0
0.3852385238523852,0.08333333333333333,0.0,0.0
0.38533853385338535,0.08333333333333333,0.0,0.0
0.3854385438543854,0.08333333333333333,0.0,0.0
0.38553855385538555,0.08333333333333333,0.0,0.0
0.3856385638563856,0.08333333333333333,0.0,0.0
0.38573857385738575,0.08333333333333333,0.0,0.0
0.3858385838583858,0.08333333333333333,0.0,0.0
0.38593859385938595,0.08333333333333333,0.0,0.0
0.386038603860386,0.08333333333333333,0.0,0.0
0.38613861386138615,0.08333333333333333,0.0,0.0
0.3862386238623862,0.08333333333333333,0.0,0.0
0.38633863386338635,0.08333333333333333,0.0,0.0
0.3864386438643864,0.08333333333333333,0.0,0.0
0.38653865386538655,0.08333333333333333,0.0,0.0
0.3866386638663866,0.08333333333333333,0.0,0.0
0.38673867386738675,0.08333333333333333,0.0,0.0
0.3868386838683868,0.08333333333333333,0.0,0.0
0.38693869386938695,0.08333333333333333,0.0,0.0
0.387038703870387,0.08333333333333333,0.0,0.0
0.38713871387138715,0.08333333333333333,0.0,0.0
0.3872387238723872,0.08333333333333333,0.0,0.0
0.38733873387338735,0.08333333333333333,0.0,0.0
0.3874387438743874,0.08333333333333333,0.0,0.0
0.38753875387538755,0.08333333333333333,0.0,0.0
0.3876387638763876,0.08333333333333333,0.0,0.0
0.38773877387738775,0.08333333333333333,0.0,0.0
0.3878387838783878,0.08333333333333333,0.0,0.0
0.38793879387938796,0.08333333333333333,0.0,0.0
0.38803880388038803,0.08333333333333333,0.0,0.0
0.38813881388138816,0.08333333333333333,0.0,0.0
0.38823882388238823,0.08333333333333333,0.0,0.0
0.38833883388338836,0.08333333333333333,0.0,0.0
0.38843884388438843,0.08333333333333333,0.0,0.0
0.38853885388538856,0.08333333333333333,0.0,0.0
0.38863886388638863,0.08333333333333333,0.0,0.0
0.38873887388738876,0.08333333333333333,0.0,0.0
0.38883888388838883,0.08333333333333333,0.0,0.0
0.38893889388938896,0.08333333333333333,0.0,0.0
0.38903890389038903,0.08333333333333333,0.0,0.0
0.38913891389138916,0.08333333333333333,0.0,0.0
0.38923892389238923,0.08333333333333333,0.0,0.0
0.38933893389338936,0.08333333333333333,0.0,0.0
0.38943894389438943,0.08333333333333333,0.0,0.0
0.38953895389538956,0.08333333333333333,0.0,0.0
0.38963896389638963,0.08333333333333333,0.0,0.0
0.38973897389738976,0.08333333333333333,0.0,0.0
0.38983898389838983,0.08333333333333333,0.0,0.0
0.38993899389938996,0.08333333333333333,0.0,0.0
0.39003900390039004,0.08333333333333333,0.0,0.0
0.39013901390139016,0.08333333333333333,0.0,0.0
0.39023902390239024,0.08333333333333333,0.0,0.0
0.39033903390339036,0.08333333333333333,0.0,0.0
0.39043904390439044,0.08333333333333333,0.0,0.0
0.39053905390539057,0.08333333333333333,0.0,0.0
0.39063906390639064,0.08333333333333333,0.0,0.0
0.39073907390739077,0.08333333333333333,0.0,0.0
0.39083908390839084,0.08333333333333333,0.0,0.0
0.39093909390939097,0.08333333333333333,0.0,0.0
0.39103910391039104,0.08333333333333333,0.0,0.0
0.3911391139113911,0.08333333333333333,0.0,0.0
0.39123912391239124,0.08333333333333333,0.0,0.0
0.3913391339133913,0.08333333333333333,0.0,0.0
0.39143914391439144,0.08333333333333333,0.0,0.0
0.3915391539153915,0.08333333333333333,0.0,0.0
0.39163916391639164,0.08333333333333333,0.0,0.0
0.3917391739173917,0.08333333333333333,0.0,0.0
0.39183918391839184,0.08333333333333333,0.0,0.0
0.3919391939193919,0.08333333333333333,0.0,0.0
0.39203920392039204,0.08333333333333333,0.0,0.0
0.3921392139213921,0.08333333333333333,0.0,0.0
0.39223922392239224,0.08333333333333333,0.0,0.0
0.3923392339233923,0.08333333333333333,0.0,0.0
0.39243924392439244,0.08333333333333333,0.0,0.0
0.3925392539253925,0.08333333333333333,0.0,0.0
0.39263926392639265,0.08333333333333333,0.0,0.0
0.3927392739273927,0.08333333333333333,0.0,0.0
0.39283928392839285,0.08333333333333333,0.0,0.0
0.3929392939293929,0.08333333333333333,0.0,0.0
0.39303930393039305,0.08333333333333333,0.0,0.0
0.3931393139313931,0.08333333333333333,0.0,0.0
0.39323932393239325,0.08333333333333333,0.0,0.0
0.3933393339333933,0.08333333333333333,0.0,0.0
0.39343934393439345,0.08333333333333333,0.0,0.0
0.3935393539353935,0.08333333333333333,0.0,0.0
0.39363936393639365,0.08333333333333333,0.0,0.0
0.3937393739373937,0.08333333333333333,0.0,0.0
0.39383938393839385,0.08333333333333333,0.0,0.0
0.3939393939393939,0.08333333333333333,0.0,0.0
0.39403940394039405,0.08333333333333333,0.0,0.0
0.3941394139413941,0.08333333333333333,0.0,0.0
0.39423942394239425,0.08333333333333333,0.0,0.0
0.3943394339433943,0.08333333333333333,0.0,0.0
0.39443944394439445,0.08333333333333333,0.0,0.0
0.3945394539453945,0.08333333333333333,0.0,0.0
0.39463946394639465,0.08333333333333333,0.0,0.0
0.3947394739473947,0.08333333333333333,0.0,0.0
0.39483948394839485,0.08333333333333333,0.0,0.0
0.3949394939493949,0.08333333333333333,0.0,0.0
0.39503950395039505,0.08333333333333333,0.0,0.0
0.3951395139513951,0.08333333333333333,0.0,0.0
0.39523952395239526,0.08333333333333333,0.0,0.0
0.39533953395339533,0.08333333333333333,0.0,0.0
0.39543954395439546,0.08333333333333333,0.0,0.0
0.39553955395539553,0.08333333333333333,0.0,0.0
0.39563956395639566,0.08333333333333333,0.0,0.0
0.39573957395739573,0.08333333333333333,0.0,0.0
0.39583958395839586,0.08333333333333333,0.0,0.0
0.39593959395939593,0.08333333333333333,0.0,0.0
0.39603960396039606,0.08333333333333333,0.0,0.0
0.39613961396139613,0.08333333333333333,0.0,0.0
0.39623962396239626,0.08333333333333333,0.0,0.0
0.39633963396339633,0.08333333333333333,0.0,0.0
0.39643964396439646,0.08333333333333333,0.0,0.0
0.39653965396539653,0.08333333333333333,0.0,0.0
0.39663966396639666,0.08333333333333333,0.0,0.0
0.39673967396739673,0.08333333333333333,0.0,0.0
0.39683968396839686,0.08333333333333333,0.0,0.0
0.39693969396939693,0.08333333333333333,0.0,0.0
0.39703970397039706,0.08333333333333333,0.0,0.0
0.39713971397139713,0.08333333333333333,0.0,0.0
0.39723972397239726,0.08333333333333333,0.0,0.0
0.39733973397339734,0.08333333333333333,0.0,0.0
0.39743974397439746,0.08333333333333333,0.0,0.0
0.39753975397539754,0.08333333333333333,0.0,0.0
0.39763976397639766,0.08333333333333333,0.0,0.0
0.39773977397739774,0.08333333333333333,0.0,0.0
0.39783978397839787,0.08333333333333333,0.0,0.0
0.39793979397939794,0.08333333333333333,0.0,0.0
0.39803980398039807,0.08333333333333333,0.0,0.0
0.39813981398139814,0.08333333333333333,0.0,0.0
0.39823982398239827,0.08333333333333333,0.0,0.0
0.39833983398339834,0.08333333333333333,0.0,0.0
0.39843984398439847,0.08333333333333333,0.0,0.0
0.39853985398539854,0.08333333333333333,0.0,0.0
0.3986398639863986,0.08333333333333333,0.0,0.0
0.39873987398739874,0.08333333333333333,0.0,0.0
0.3988398839883988,0.08333333333333333,0.0,0.0
0.39893989398939894,0.08333333333333333,0.0,0.0
0.399039903990399,0.08333333333333333,0.0,0.0
0.39913991399139914,0.08333333333333333,0.0,0.0
0.3992399239923992,0.08333333333333333,0.0,0.0
0.39933993399339934,0.08333333333333333,0.0,0.0
0.3994399439943994,0.08333333333333333,0.0,0.0
0.39953995399539954,0.08333333333333333,0.0,0.0
0.3996399639963996,0.08333333333333333,0.0,0.0
0.39973997399739974,0.08333333333333333,0.0,0.0
0.3998399839983998,0.08333333333333333,0.0,0.0
0.39993999399939995,0.08333333333333333,0.0,0.0
0.4000400040004,0.08333333333333333,0.0,0.0
0.40014001400140015,0.08333333333333333,0.0,0.0
0.4002400240024002,0.08333333333333333,0.0,0.0
0.40034003400340035,0.08333333333333333,0.0,0.0
0.4004400440044004,0.08333333333333333,0.0,0.0
0.40054005400540055,0.08333333333333333,0.0,0.0
0.4006400640064006,0.08333333333333333,0.0,0.0
0.40074007400740075,0.08333333333333333,0.0,0.0
0.4008400840084008,0.08333333333333333,0.0,0.0
0.40094009400940095,0.08333333333333333,0.0,0.0
0.401040104010401,0.08333333333333333,0.0,0.0
0.40114011401140115,0.08333333333333333,0.0,0.0
0.4012401240124012,0.08333333333333333,0.0,0.0
0.40134013401340135,0.08333333333333333,0.0,0.0
0.4014401440144014,0.08333333333333333,0.0,0.0
0.40154015401540155,0.08333333333333333,0.0,0.0
0.4016401640164016,0.08333333333333333,0.0,0.0
0.40174017401740175,0.08333333333333333,0.0,0.0
0.4018401840184018,0.08333333333333333,0.0,0.0
0.40194019401940195,0.08333333333333333,0.0,0.0
0.402040204020402,0.08333333333333333,0.0,0.0
0.40214021402140215,0.08333333333333333,0.0,0.0
0.4022402240224022,0.08333333333333333,0.0,0.0
0.40234023402340235,0.08333333333333333,0.0,0.0
0.4024402440244024,0.08333333333333333,0.0,0.0
0.40254025402540256,0.08333333333333333,0.0,0.0
0.40264026402640263,0.08333333333333333,0.0,0.0
0.40274027402740276,0.08333333333333333,0.0,0.0
0.40284028402840283,0.08333333333333333,0.0,0.0
0.40294029402940296,0.08333333333333333,0.0,0.0
0.40304030403040303,0.08333333333333333,0.0,0.0
0.40314031403140316,0.08333333333333333,0.0,0.0
0.40324032403240323,0.08333333333333333,0.0,0.0
0.40334033403340336,0.08333333333333333,0.0,0.0
0.40344034403440343,0.08333333333333333,0.0,0.0
0.40354035403540356,0.08333333333333333,0.0,0.0
0.40364036403640363,0.08333333333333333,0.0,0.0
0.40374037403740376,0.08333333333333333,0.0,0.0
0.40384038403840383,0.08333333333333333,0.0,0.0
0.40394039403940396,0.08333333333333333,0.0,0.0
0.40404040404040403,0.08333333333333333,0.0,0.0
0.40414041404140416,0.08333333333333333,0.0,0.0
0.40424042404240423,0.08333333333333333,0.0,0.0
0.40434043404340436,0.08333333333333333,0.0,0.0
0.40444044404440443,0.08333333333333333,0.0,0.0
0.40454045404540456,0.08333333333333333,0.0,0.0
0.40464046404640464,0.08333333333333333,0.0,0.0
0.40474047404740476,0.08333333333333333,0.0,0.0
0.40484048404840484,0.08333333333333333,0.0,0.0
0.40494049404940496,0.08333333333333333,0.0,0.0
0.40504050405040504,0.08333333333333333,0.0,0.0
0.40514051405140517,0.08333333333333333,0.0,0.0
0.40524052405240524,0.08333333333333333,0.0,0.0
0.40534053405340537,0.08333333333333333,0.0,0.0
0.40544054405440544,0.08333333333333333,0.0,0.0
0.40554055405540557,0.08333333333333333,0.0,0.0
0.40564056405640564,0.08333333333333333,0.0,0.0
0.40574057405740577,0.08333333333333333,0.0,0.0
0.40584058405840584,0.08333333333333333,0.0,0.0
0.40594059405940597,0.08333333333333333,0.0,0.0
0.40604060406040604,0.08333333333333333,0.0,0.0
0.4061406140614061,0.08333333333333333,0.0,0.0
0.40624062406240624,0.08333333333333333,0.0,0.0
0.4063406340634063,0.08333333333333333,0.0,0.0
0.40644064406440644,0.08333333333333333,0.0,0.0
0.4065406540654065,0.08333333333333333,0.0,0.0
0.40664066406640664,0.08333333333333333,0.0,0.0
0.4067406740674067,0.08333333333333333,0.0,0.0
0.40684068406840684,0.08333333333333333,0.0,0.0
0.4069406940694069,0.08333333333333333,0.0,0.0
0.40704070407040704,0.08333333333333333,0.0,0.0
0.4071407140714071,0.08333333333333333,0.0,0.0
0.40724072407240725,0.08333333333333333,0.0,0.0
0.4073407340734073,0.08333333333333333,0.0,0.0
0.40744074407440745,0.08333333333333333,0.0,0.0
0.4075407540754075,0.08333333333333333,0.0,0.0
0.40764076407640765,0.08333333333333333,0.0,0.0
0.4077407740774077,0.08333333333333333,0.0,0.0
0.40784078407840785,0.08333333333333333,0.0,0.0
0.4079407940794079,0.08333333333333333,0.0,0.0
0.40804080408040805,0.08333333333333333,0.0,0.0
0.4081408140814081,0.08333333333333333,0.0,0.0
0.40824082408240825,0.08333333333333333,0.0,0.0
0.4083408340834083,0.08333333333333333,0.0,0.0
0.40844084408440845,0.08333333333333333,0.0,0.0
0.4085408540854085,0.08333333333333333,0.0,0.0
0.40864086408640865,0.08333333333333333,0.0,0.0
0.4087408740874087,0.08333333333333333,0.0,0.0
0.40884088408840885,0.08333333333333333,0.0,0.0
0.4089408940894089,0.08333333333333333,0.0,0.0
0.40904090409040905,0.08333333333333333,0.0,0.0
0.4091409140914091,0.08333333333333333,0.0,0.0
0.40924092409240925,0.08333333333333333,0.0,0.0
0.4093409340934093,0.08333333333333333,0.0,0.0
0.40944094409440945,0.08333333333333333,0.0,0.0
0.4095409540954095,0.08333333333333333,0.0,0.0
0.40964096409640965,0.08333333333333333,0.0,0.0
0.4097409740974097,0.08333333333333333,0.0,0.0
0.40984098409840986,0.08333333333333333,0.0,0.0
0.4099409940994099,0.08333333333333333,0.0,0.0
0.41004100410041006,0.08333333333333333,0.0,0.0
0.41014101410141013,0.08333333333333333,0.0,0.0
0.41024102410241026,0.08333333333333333,0.0,0.0
0.41034103410341033,0.08333333333333333,0.0,0.0
0.41044104410441046,0.08333333333333333,0.0,0.0
0.41054105410541053,0.08333333333333333,0.0,0.0
0.41064106410641066,0.08333333333333333,0.0,0.0
0.41074107410741073,0.08333333333333333,0.0,0.0
0.41084108410841086,0.08333333333333333,0.0,0.0
0.41094109410941093,0.08333333333333333,0.0,0.0
0.41104110411041106,0.08333333333333333,0.0,0.0
0.41114111411141113,0.08333333333333333,0.0,0.0
0.41124112411241126,0.08333333333333333,0.0,0.0
0.41134113411341133,0.08333333333333333,0.0,0.0
0.41144114411441146,0.08333333333333333,0.0,0.0
0.41154115411541153,0.08333333333333333,0.0,0.0
0.41164116411641166,0.08333333333333333,0.0,0.0
0.41174117411741173,0.08333333333333333,0.0,0.0
0.41184118411841186,0.08333333333333333,0.0,0.0
0.41194119411941194,0.08333333333333333,0.0,0.0
0.41204120412041206,0.08333333333333333,0.0,0.0
0.41214121412141214,0.08333333333333333,0.0,0.0
0.41224122412241226,0.08333333333333333,0.0,0.0
0.41234123412341234,0.08333333333333333,0.0,0.0
0.41244124412441246,0.08333333333333333,0.0,0.0
0.41254125412541254,0.08333333333333333,0.0,0.0
0.41264126412641267,0.08333333333333333,0.0,0.0
0.41274127412741274,0.08333333333333333,0.0,0.0
0.41284128412841287,0.08333333333333333,0.0,0.0
0.41294129412941294,0.08333333333333333,0.0,0.0
0.41304130413041307,0.08333333333333333,0.0,0.0
0.41314131413141314,0.08333333333333333,0.0,0.0
0.41324132413241327,0.08333333333333333,0.0,0.0
0.41334133413341334,0.08333333333333333,0.0,0.0
0.41344134413441347,0.08333333333333333,0.0,0.0
0.41354135413541354,0.08333333333333333,0.0,0.0
0.4136413641364136,0.08333333333333333,0.0,0.0
0.41374137413741374,0.08333333333333333,0.0,0.0
0.4138413841384138,0.08333333333333333,0.0,0.0
0.41394139413941394,0.08333333333333333,0.0,0.0
0.414041404140414,0.08333333333333333,0.0,0.0
0.41414141414141414,0.08333333333333333,0.0,0.0
0.4142414241424142,0.08333333333333333,0.0,0.0
0.41434143414341434,0.08333333333333333,0.0,0.0
0.4144414441444144,0.08333333333333333,0.0,0.0
0.41454145414541455,0.08333333333333333,0.0,0.0
0.4146414641464146,0.08333333333333333,0.0,0.0
0.41474147414741475,0.08333333333333333,0.0,0.0
0.4148414841484148,0.08333333333333333,0.0,0.0
0.41494149414941495,0.08333333333333333,0.0,0.0
0.415041504150415,0.08333333333333333,0.0,0.0
0.41514151415141515,0.08333333333333333,0.0,0.0
0.4152415241524152,0.08333333333333333,0.0,0.0
0.41534153415341535,0.08333333333333333,0.0,0.0
0.4154415441544154,0.08333333333333333,0.0,0.0
0.41554155415541555,0.08333333333333333,0.0,0.0
0.4156415641564156,0.08333333333333333,0.0,0.0
0.41574157415741575,0.08333333333333333,0.0,0.0
0.4158415841584158,0.08333333333333333,0.0,0.0
0.41594159415941595,0.08333333333333333,0.0,0.0
0.416041604160416,0.08333333333333333,0.0,0.0
0.41614161416141615,0.08333333333333333,0.0,0.0
0.4162416241624162,0.08333333333333333,0.0,0.0
0.41634163416341635,0.08333333333333333,0.0,0.0
0.4164416441644164,0.08333333333333333,0.0,0.0
0.41654165416541655,0.08333333333333333,0.0,0.0
0.4166416641664166,0.08333333333333333,0.0,0.0
0.41674167416741675,0.08333333333333333,0.0,0.0
0.4168416841684168,0.08333333333333333,0.0,0.0
0.41694169416941695,0.08333333333333333,0.0,0.0
0.417041704170417,0.08333333333333333,0.0,0.0
0.41714171417141716,0.08333333333333333,0.0,0.0
0.4172417241724172,0.08333333333333333,0.0,0.0
0.41734173417341736,0.08333333333333333,0.0,0.0
0.41744174417441743,0.08333333333333333,0.0,0.0
0.41754175417541756,0.08333333333333333,0.0,0.0
0.41764176417641763,0.08333333333333333,0.0,0.0
0.41774177417741776,0.08333333333333333,0.0,0.0
0.41784178417841783,0.08333333333333333,0.0,0.0
0.41794179417941796,0.08333333333333333,0.0,0.0
0.41804180418041803,0.08333333333333333,0.0,0.0
0.41814181418141816,0.08333333333333333,0.0,0.0
0.41824182418241823,0.08333333333333333,0.0,0.0
0.41834183418341836,0.08333333333333333,0.0,0.0
0.41844184418441843,0.08333333333333333,0.0,0.0
0.41854185418541856,0.08333333333333333,0.0,0.0
0.41864186418641863,0.08333333333333333,0.0,0.0
0.41874187418741876,0.08333333333333333,0.0,0.0
0.41884188418841883,0.08333333333333333,0.0,0.0
0.41894189418941896,0.08333333333333333,0.0,0.0
0.41904190419041903,0.08333333333333333,0.0,0.0
0.41914191419141916,0.08333333333333333,0.0,0.0
0.41924192419241924,0.08333333333333333,0.0,0.0
0.41934193419341936,0.08333333333333333,0.0,0.0
0.41944194419441944,0.08333333333333333,0.0,0.0
0.41954195419541956,0.08333333333333333,0.0,0.0
0.41964196419641964,0.08333333333333333,0.0,0.0
0.41974197419741976,0.08333333333333333,0.0,0.0
0.41984198419841984,0.08333333333333333,0.0,0.0
0.41994199419941997,0.08333333333333333,0.0,0.0
0.42004200420042004,0.08333333333333333,0.0,0.0
0.42014201420142017,0.08333333333333333,0.0,0.0
0.42024202420242024,0.08333333333333333,0.0,0.0
0.42034203420342037,0.08333333333333333,0.0,0.0
0.42044204420442044,0.08333333333333333,0.0,0.0
0.42054205420542057,0.08333333333333333,0.0,0.0
0.42064206420642064,0.08333333333333333,0.0,0.0
0.42074207420742077,0.08333333333333333,0.0,0.0
0.42084208420842084,0.08333333333333333,0.0,0.0
0.42094209420942097,0.08333333333333333,0.0,0.0
0.42104210421042104,0.08333333333333333,0.0,0.0
0.4211421142114211,0.08333333333333333,0.0,0.0
0.42124212421242124,0.08333333333333333,0.0,0.0
0.4213421342134213,0.08333333333333333,0.0,0.0
0.42144214421442144,0.08333333333333333,0.0,0.0
0.4215421542154215,0.08333333333333333,0.0,0.0
0.42164216421642164,0.08333333333333333,0.0,0.0
0.4217421742174217,0.08333333333333333,0.0,0.0
0.42184218421842185,0.08333333333333333,0.0,0.0
0.4219421942194219,0.08333333333333333,0.0,0.0
0.42204220422042205,0.08333333333333333,0.0,0.0
0.4221422142214221,0.08333333333333333,0.0,0.0
0.42224222422242225,0.08333333333333333,0.0,0.0
0.4223422342234223,0.08333333333333333,0.0,0.0
0.42244224422442245,0.08333333333333333,0.0,0.0
0.4225422542254225,0.08333333333333333,0.0,0.0
0.42264226422642265,0.08333333333333333,0.0,0.0
0.4227422742274227,0.08333333333333333,0.0,0.0
0.42284228422842285,0.08333333333333333,0.0,0.0
0.4229422942294229,0.08333333333333333,0.0,0.0
0.42304230423042305,0.08333333333333333,0.0,0.0
0.4231423142314231,0.08333333333333333,0.0,0.0
0.42324232423242325,0.08333333333333333,0.0,0.0
0.4233423342334233,0.08333333333333333,0.0,0.0
0.42344234423442345,0.08333333333333333,0.0,0.0
0.4235423542354235,0.08333333333333333,0.0,0.0
0.42364236423642365,0.08333333333333333,0.0,0.0
0.4237423742374237,0.08333333333333333,0.0,0.0
0.42384238423842385,0.08333333333333333,0.0,0.0
0.4239423942394239,0.08333333333333333,0.0,0.0
0.42404240424042405,0.08333333333333333,0.0,0.0
0.4241424142414241,0.08333333333333333,0.0,0.0
0.42424242424242425,0.08333333333333333,0.0,0.0
0.4243424342434243,0.08333333333333333,0.0,0.0
0.42444244424442445,0.08333333333333333,0.0,0.0
0.4245424542454245,0.08333333333333333,0.0,0.0
0.42464246424642466,0.08333333333333333,0.0,0.0
0.42474247424742473,0.08333333333333333,0.0,0.0
0.42484248424842486,0.08333333333333333,0.0,0.0
0.42494249424942493,0.08333333333333333,0.0,0.0
0.42504250425042506,0.08333333333333333,0.0,0.0
0.42514251425142513,0.08333333333333333,0.0,0.0
0.42524252425242526,0.08333333333333333,0.0,0.0
0.42534253425342533,0.08333333333333333,0.0,0.0
0.42544254425442546,0.08333333333333333,0.0,0.0
0.42554255425542553,0.08333333333333333,0.0,0.0
0.42564256425642566,0.08333333333333333,0.0,0.0
0.42574257425742573,0.08333333333333333,0.0,0.0
0.42584258425842586,0.08333333333333333,0.0,0.0
0.42594259425942593,0.08333333333333333,0.0,0.0
0.42604260426042606,0.08333333333333333,0.0,0.0
0.42614261426142613,0.08333333333333333,0.0,0.0
0.42624262426242626,0.08333333333333333,0.0,0.0
0.42634263426342633,0.08333333333333333,0.0,0.0
0.42644264426442646,0.08333333333333333,0.0,0.0
0.42654265426542654,0.08333333333333333,0.0,0.0
0.42664266426642666,0.08333333333333333,0.0,0.0
0.42674267426742674,0.08333333333333333,0.0,0.0
0.42684268426842686,0.08333333333333333,0.0,0.0
0.42694269426942694,0.08333333333333333,0.0,0.0
0.42704270427042706,0.08333333333333333,0.0,0.0
0.42714271427142714,0.08333333333333333,0.0,0.0
0.42724272427242727,0.08333333333333333,0.0,0.0
0.42734273427342734,0.08333333333333333,0.0,0.0
0.42744274427442747,0.08333333333333333,0.0,0.0
0.42754275427542754,0.08333333333333333,0.0,0.0
0.42764276427642767,0.08333333333333333,0.0,0.0
0.42774277427742774,0.08333333333333333,0.0,0.0
0.42784278427842787,0.08333333333333333,0.0,0.0
0.42794279427942794,0.08333333333333333,0.0,0.0
0.42804280428042807,0.08333333333333333,0.0,0.0
0.42814281428142814,0.08333333333333333,0.0,0.0
0.42824282428242827,0.08333333333333333,0.0,0.0
0.42834283428342834,0.08333333333333333,0.0,0.0
0.42844284428442847,0.08333333333333333,0.0,0.0
0.42854285428542854,0.08333333333333333,0.0,0.0
0.4286428642864286,0.08333333333333333,0.0,0.0
0.42874287428742874,0.08333333333333333,0.0,0.0
0.4288428842884288,0.08333333333333333,0.0,0.0
0.42894289428942894,0.08333333333333333,0.0,0.0
0.429042904290429,0.08333333333333333,0.0,0.0
0.42914291429142915,0.08333333333333333,0.0,0.0
0.4292429242924292,0.08333333333333333,0.0,0.0
0.42934293429342935,0.08333333333333333,0.0,0.0
0.4294429442944294,0.08333333333333333,0.0,0.0
0.42954295429542955,0.08333333333333333,0.0,0.0
0.4296429642964296,0.08333333333333333,0.0,0.0
0.42974297429742975,0.08333333333333333,0.0,0.0
0.4298429842984298,0.08333333333333333,0.0,0.0
0.42994299429942995,0.08333333333333333,0.0,0.0
0.43004300430043,0.08333333333333333,0.0,0.0
0.43014301430143015,0.08333333333333333,0.0,0.0
0.4302430243024302,0.08333333333333333,0.0,0.0
0.43034303430343035,0.08333333333333333,0.0,0.0
0.4304430443044304,0.08333333333333333,0.0,0.0
0.43054305430543055,0.08333333333333333,0.0,0.0
0.4306430643064306,0.08333333333333333,0.0,0.0
0.43074307430743075,0.08333333333333333,0.0,0.0
0.4308430843084308,0.08333333333333333,0.0,0.0
0.43094309430943095,0.08333333333333333,0.0,0.0
0.431043104310431,0.08333333333333333,0.0,0.0
0.43114311431143115,0.08333333333333333,0.0,0.0
0.4312431243124312,0.08333333333333333,0.0,0.0
0.43134313431343135,0.08333333333333333,0.0,0.0
0.4314431443144314,0.08333333333333333,0.0,0.0
0.43154315431543155,0.08333333333333333,0.0,0.0
0.4316431643164316,0.08333333333333333,0.0,0.0
0.43174317431743175,0.08333333333333333,0.0,0.0
0.4318431843184318,0.08333333333333333,0.0,0.0
0.43194319431943196,0.08333333333333333,0.0,0.0
0.43204320432043203,0.08333333333333333,0.0,0.0
0.43214321432143216,0.08333333333333333,0.0,0.0
0.43224322432243223,0.08333333333333333,0.0,0.0
0.43234323432343236,0.08333333333333333,0.0,0.0
0.43244324432443243,0.08333333333333333,0.0,0.0
0.43254325432543256,0.08333333333333333,0.0,0.0
0.43264326432643263,0.08333333333333333,0.0,0.0
0.43274327432743276,0.08333333333333333,0.0,0.0
0.43284328432843283,0.08333333333333333,0.0,0.0
0.43294329432943296,0.08333333333333333,0.0,0.0
0.43304330433043303,0.08333333333333333,0.0,0.0
0.43314331433143316,0.08333333333333333,0.0,0.0
0.43324332433243323,0.08333333333333333,0.0,0.0
0.43334333433343336,0.08333333333333333,0.0,0.0
0.43344334433443343,0.08333333333333333,0.0,0.0
0.43354335433543356,0.08333333333333333,0.0,0.0
0.43364336433643363,0.08333333333333333,0.0,0.0
0.43374337433743376,0.08333333333333333,0.0,0.0
0.43384338433843384,0.08333333333333333,0.0,0.0
0.43394339433943396,0.08333333333333333,0.0,0.0
0.43404340434043404,0.08333333333333333,0.0,0.0
0.43414341434143416,0.08333333333333333,0.0,0.0
0.43424342434243424,0.08333333333333333,0.0,0.0
0.43434343434343436,0.08333333333333333,0.0,0.0
0.43444344434443444,0.08333333333333333,0.0,0.0
0.43454345434543457,0.08333333333333333,0.0,0.0
0.43464346434643464,0.08333333333333333,0.0,0.0
0.43474347434743477,0.08333333333333333,0.0,0.0
0.43484348434843484,0.08333333333333333,0.0,0.0
0.43494349434943497,0.08333333333333333,0.0,0.0
0.43504350435043504,0.08333333333333333,0.0,0.0
0.43514351435143517,0.08333333333333333,0.0,0.0
0.43524352435243524,0.08333333333333333,0.0,0.0
0.43534353435343537,0.08333333333333333,0.0,0.0
0.43544354435443544,0.08333333333333333,0.0,0.0
0.43554355435543557,0.08333333333333333,0.0,0.0
0.43564356435643564,0.08333333333333333,0.0,0.0
0.43574357435743577,0.08333333333333333,0.0,0.0
0.43584358435843584,0.08333333333333333,0.0,0.0
0.43594359435943597,0.08333333333333333,0.0,0.0
0.43604360436043604,0.08333333333333333,0.0,0.0
0.4361436143614361,0.08333333333333333,0.0,0.0
0.43624362436243624,0.08333333333333333,0.0,0.0
0.4363436343634363,0.08333333333333333,0.0,0.0
0.43644364436443644,0.08333333333333333,0.0,0.0
0.4365436543654365,0.08333333333333333,0.0,0.0
0.43664366436643665,0.08333333333333333,0.0,0.0
0.4367436743674367,0.08333333333333333,0.0,0.0
0.43684368436843685,0.08333333333333333,0.0,0.0
0.4369436943694369,0.08333333333333333,0.0,0.0
0.43704370437043705,0.08333333333333333,0.0,0.0
0.4371437143714371,0.08333333333333333,0.0,0.0
0.43724372437243725,0.08333333333333333,0.0,0.0
0.4373437343734373,0.08333333333333333,0.0,0.0
0.43744374437443745,0.08333333333333333,0.0,0.0
0.4375437543754375,0.08333333333333333,0.0,0.0
0.43764376437643765,0.08333333333333333,0.0,0.0
0.4377437743774377,0.08333333333333333,0.0,0.0
0.43784378437843785,0.08333333333333333,0.0,0.0
0.4379437943794379,0.08333333333333333,0.0,0.0
0.43804380438043805,0.08333333333333333,0.0,0.0
0.4381438143814381,0.08333333333333333,0.0,0.0
0.43824382438243825,0.08333333333333333,0.0,0.0
0.4383438343834383,0.08333333333333333,0.0,0.0
0.43844384438443845,0.08333333333333333,0.0,0.0
0.4385438543854385,0.08333333333333333,0.0,0.0
0.43864386438643865,0.08333333333333333,0.0,0.0
0.4387438743874387,0.08333333333333333,0.0,0.0
0.43884388438843885,0.08333333333333333,0.0,0.0
0.4389438943894389,0.08333333333333333,0.0,0.0
0.43904390439043905,0.08333333333333333,0.0,0.0
0.4391439143914391,0.08333333333333333,0.0,0.0
0.43924392439243926,0.08333333333333333,0.0,0.0
0.43934393439343933,0.08333333333333333,0.0,0.0
0.43944394439443946,0.08333333333333333,0.0,0.0
0.43954395439543953,0.08333333333333333,0.0,0.0
0.43964396439643966,0.08333333333333333,0.0,0.0
0.43974397439743973,0.08333333333333333,0.0,0.0
0.43984398439843986,0.08333333333333333,0.0,0.0
0.43994399439943993,0.08333333333333333,0.0,0.0
0.44004400440044006,0.08333333333333333,0.0,0.0
0.44014401440144013,0.08333333333333333,0.0,0.0
0.44024402440244026,0.08333333333333333,0.0,0.0
0.44034403440344033,0.08333333333333333,0.0,0.0
0.44044404440444046,0.08333333333333333,0.0,0.0
0.44054405440544053,0.08333333333333333,0.0,0.0
0.44064406440644066,0.08333333333333333,0.0,0.0
0.44074407440744073,0.08333333333333333,0.0,0.0
0.44084408440844086,0.08333333333333333,0.0,0.0
0.44094409440944093,0.08333333333333333,0.0,0.0
0.44104410441044106,0.08333333333333333,0.0,0.0
0.44114411441144114,0.08333333333333333,0.0,0.0
0.44124412441244126,0.08333333333333333,0.0,0.0
0.44134413441344134,0.08333333333333333,0.0,0.0
0.44144414441444146,0.08333333333333333,0.0,0.0
0.44154415441544154,0.08333333333333333,0.0,0.0
0.44164416441644166,0.08333333333333333,0.0,0.0
0.44174417441744174,0.08333333333333333,0.0,0.0
0.44184418441844187,0.08333333333333333,0.0,0.0
0.44194419441944194,0.08333333333333333,0.0,0.0
0.44204420442044207,0.08333333333333333,0.0,0.0
0.44214421442144214,0.08333333333333333,0.0,0.0
0.44224422442244227,0.08333333333333333,0.0,0.0
0.44234423442344234,0.08333333333333333,0.0,0.0
0.44244424442444247,0.08333333333333333,0.0,0.0
0.44254425442544254,0.08333333333333333,0.0,0.0
0.44264426442644267,0.08333333333333333,0.0,0.0
0.44274427442744274,0.08333333333333333,0.0,0.0
0.44284428442844287,0.08333333333333333,0.0,0.0
0.44294429442944294,0.08333333333333333,0.0,0.0
0.44304430443044307,0.08333333333333333,0.0,0.0
0.44314431443144314,0.08333333333333333,0.0,0.0
0.44324432443244327,0.08333333333333333,0.0,0.0
0.44334433443344334,0.08333333333333333,0.0,0.0
0.44344434443444347,0.08333333333333333,0.0,0.0
0.44354435443544354,0.08333333333333333,0.0,0.0
0.4436443644364436,0.08333333333333333,0.0,0.0
0.44374437443744374,0.08333333333333333,0.0,0.0
0.4438443844384438,0.08333333333333333,0.0,0.0
0.44394439443944395,0.08333333333333333,0.0,0.0
0.444044404440444,0.08333333333333333,0.0,0.0
0.44414441444144415,0.08333333333333333,0.0,0.0
0.4442444244424442,0.08333333333333333,0.0,0.0
0.44434443444344435,0.08333333333333333,0.0,0.0
0.4444444444444444,0.08333333333333333,0.0,0.0
0.44454445444544455,0.08333333333333333,0.0,0.0
0.4446444644464446,0.08333333333333333,0.0,0.0
0.44474447444744475,0.08333333333333333,0.0,0.0
0.4448444844484448,0.08333333333333333,0.0,0.0
0.44494449444944495,0.08333333333333333,0.0,0.0
0.445044504450445,0.08333333333333333,0.0,0.0
0.44514451445144515,0.08333333333333333,0.0,0.0
0.4452445244524452,0.08333333333333333,0.0,0.0
0.44534453445344535,0.08333333333333333,0.0,0.0
0.4454445444544454,0.08333333333333333,0.0,0.0
0.44554455445544555,0.08333333333333333,0.0,0.0
0.4456445644564456,0.08333333333333333,0.0,0.0
0.44574457445744575,0.08333333333333333,0.0,0.0
0.4458445844584458,0.08333333333333333,0.0,0.0
0.44594459445944595,0.08333333333333333,0.0,0.0
0.446044604460446,0.08333333333333333,0.0,0.0
0.44614461446144615,0.08333333333333333,0.0,0.0
0.4462446244624462,0.08333333333333333,0.0,0.0
0.44634463446344635,0.08333333333333333,0.0,0.0
0.4464446444644464,0.08333333333333333,0.0,0.0
0.44654465446544656,0.08333333333333333,0.0,0.0
0.44664466446644663,0.08333333333333333,0.0,0.0
0.44674467446744676,0.08333333333333333,0.0,0.0
0.44684468446844683,0.08333333333333333,0.0,0.0
0.44694469446944696,0.08333333333333333,0.0,0.0
0.44704470447044703,0.08333333333333333,0.0,0.0
0.44714471447144716,0.08333333333333333,0.0,0.0
0.44724472447244723,0.08333333333333333,0.0,0.0
0.44734473447344736,0.08333333333333333,0.0,0.0
0.44744474447444743,0.08333333333333333,0.0,0.0
0.44754475447544756,0.08333333333333333,0.0,0.0
0.44764476447644763,0.08333333333333333,0.0,0.0
0.44774477447744776,0.08333333333333333,0.0,0.0
0.44784478447844783,0.08333333333333333,0.0,0.0
0.44794479447944796,0.08333333333333333,0.0,0.0
0.44804480448044803,0.08333333333333333,0.0,0.0
0.44814481448144816,0.08333333333333333,0.0,0.0
0.44824482448244823,0.08333333333333333,0.0,0.0
0.44834483448344836,0.08333333333333333,0.0,0.0
0.44844484448444843,0.08333333333333333,0.0,0.0
0.44854485448544856,0.08333333333333333,0.0,0.0
0.44864486448644864,0.08333333333333333,0.0,0.0
0.44874487448744876,0.08333333333333333,0.0,0.0
0.44884488448844884,0.08333333333333333,0.0,0.0
0.44894489448944896,0.08333333333333333,0.0,0.0
0.44904490449044904,0.08333333333333333,0.0,0.0
0.44914491449144917,0.08333333333333333,0.0,0.0
0.44924492449244924,0.08333333333333333,0.0,0.0
0.44934493449344937,0.08333333333333333,0.0,0.0
0.44944494449444944,0.08333333333333333,0.0,0.0
0.44954495449544957,0.08333333333333333,0.0,0.0
0.44964496449644964,0.08333333333333333,0.0,0.0
0.44974497449744977,0.08333333333333333,0.0,0.0
0.44984498449844984,0.08333333333333333,0.0,0.0
0.44994499449944997,0.08333333333333333,0.0,0.0
0.45004500450045004,0.08333333333333333,0.0,0.0
0.45014501450145017,0.08333333333333333,0.0,0.0
0.45024502450245024,0.08333333333333333,0.0,0.0
0.45034503450345037,0.08333333333333333,0.0,0.0
0.45044504450445044,0.08333333333333333,0.0,0.0
0.45054505450545057,0.08333333333333333,0.0,0.0
0.45064506450645064,0.08333333333333333,0.0,0.0
0.45074507450745077,0.08333333333333333,0.0,0.0
0.45084508450845084,0.08333333333333333,0.0,0.0
0.45094509450945097,0.08333333333333333,0.0,0.0
0.45104510451045104,0.08333333333333333,0.0,0.0
0.4511451145114511,0.08333333333333333,0.0,0.0
0.45124512451245125,0.08333333333333333,0.0,0.0
0.4513451345134513,0.08333333333333333,0.0,0.0
0.45144514451445145,0.08333333333333333,0.0,0.0
0.4515451545154515,0.08333333333333333,0.0,0.0
0.45164516451645165,0.08333333333333333,0.0,0.0
0.4517451745174517,0.08333333333333333,0.0,0.0
0.45184518451845185,0.08333333333333333,0.0,0.0
0.4519451945194519,0.08333333333333333,0.0,0.0
0.45204520452045205,0.08333333333333333,0.0,0.0
0.4521452145214521,0.08333333333333333,0.0,0.0
0.45224522452245225,0.08333333333333333,0.0,0.0
0.4523452345234523,0.08333333333333333,0.0,0.0
0.45244524452445245,0.08333333333333333,0.0,0.0
0.4525452545254525,0.08333333333333333,0.0,0.0
0.45264526452645265,0.08333333333333333,0.0,0.0
0.4527452745274527,0.08333333333333333,0.0,0.0
0.45284528452845285,0.08333333333333333,0.0,0.0
0.4529452945294529,0.08333333333333333,0.0,0.0
0.45304530453045305,0.08333333333333333,0.0,0.0
0.4531453145314531,0.08333333333333333,0.0,0.0
0.45324532453245325,0.08333333333333333,0.0,0.0
0.4533453345334533,0.08333333333333333,0.0,0.0
0.45344534453445345,0.08333333333333333,0.0,0.0
0.4535453545354535,0.08333333333333333,0.0,0.0
0.45364536453645365,0.08333333333333333,0.0,0.0
0.4537453745374537,0.08333333333333333,0.0,0.0
0.45384538453845386,0.08333333333333333,0.0,0.0
0.45394539453945393,0.08333333333333333,0.0,0.0
0.45404540454045406,0.08333333333333333,0.0,0.0
0.45414541454145413,0.08333333333333333,0.0,0.0
0.45424542454245426,0.08333333333333333,0.0,0.0
0.45434543454345433,0.08333333333333333,0.0,0.0
0.45444544454445446,0.08333333333333333,0.0,0.0
0.45454545454545453,0.08333333333333333,0.0,0.0
0.45464546454645466,0.08333333333333333,0.0,0.0
0.45474547454745473,0.08333333333333333,0.0,0.0
0.45484548454845486,0.08333333333333333,0.0,0.0
0.45494549454945493,0.08333333333333333,0.0,0.0
0.45504550455045506,0.08333333333333333,0.0,0.0
0.45514551455145513,0.08333333333333333,0.0,0.0
0.45524552455245526,0.08333333333333333,0.0,0.0
0.45534553455345533,0.08333333333333333,0.0,0.0
0.45544554455445546,0.08333333333333333,0.0,0.0
0.45554555455545553,0.08333333333333333,0.0,0.0
0.45564556455645566,0.08333333333333333,0.0,0.0
0.45574557455745573,0.08333333333333333,0.0,0.0
0.45584558455845586,0.08333333333333333,0.0,0.0
0.45594559455945594,0.08333333333333333,0.0,0.0
0.45604560456045606,0.08333333333333333,0.0,0.0
0.45614561456145614,0.08333333333333333,0.0,0.0
0.45624562456245626,0.08333333333333333,0.0,0.0
0.45634563456345634,0.08333333333333333,0.0,0.0
0.45644564456445647,0.08333333333333333,0.0,0.0
0.45654565456545654,0.08333333333333333,0.0,0.0
0.45664566456645667,0.08333333333333333,0.0,0.0
0.45674567456745674,0.08333333333333333,0.0,0.0
0.45684568456845687,0.08333333333333333,0.0,0.0
0.45694569456945694,0.08333333333333333,0.0,0.0
0.45704570457045707,0.08333333333333333,0.0,0.0
0.45714571457145714,0.08333333333333333,0.0,0.0
0.45724572457245727,0.08333333333333333,0.0,0.0
0.45734573457345734,0.08333333333333333,0.0,0.0
0.45744574457445747,0.08333333333333333,0.0,0.0
0.45754575457545754,0.08333333333333333,0.0,0.0
0.45764576457645767,0.08333333333333333,0.0,0.0
0.45774577457745774,0.08333333333333333,0.0,0.0
0.45784578457845787,0.08333333333333333,0.0,0.0
0.45794579457945794,0.08333333333333333,0.0,0.0
0.45804580458045807,0.08333333333333333,0.0,0.0
0.45814581458145814,0.08333333333333333,0.0,0.0
0.45824582458245827,0.08333333333333333,0.0,0.0
0.45834583458345834,0.08333333333333333,0.0,0.0
0.4584458445844585,0.08333333333333333,0.0,0.0
0.45854585458545855,0.08333333333333333,0.0,0.0
0.4586458645864587,0.08333333333333333,0.0,0.0
0.45874587458745875,0.08333333333333333,0.0,0.0
0.4588458845884588,0.08333333333333333,0.0,0.0
0.45894589458945895,0.08333333333333333,0.0,0.0
0.459045904590459,0.08333333333333333,0.0,0.0
0.45914591459145915,0.08333333333333333,0.0,0.0
0.4592459245924592,0.08333333333333333,0.0,0.0
0.45934593459345935,0.08333333333333333,0.0,0.0
0.4594459445944594,0.08333333333333333,0.0,0.0
0.45954595459545955,0.08333333333333333,0.0,0.0
0.4596459645964596,0.08333333333333333,0.0,0.0
0.45974597459745975,0.08333333333333333,0.0,0.0
0.4598459845984598,0.08333333333333333,0.0,0.0
0.45994599459945995,0.08333333333333333,0.0,0.0
0.46004600460046,0.08333333333333333,0.0,0.0
0.46014601460146015,0.08333333333333333,0.0,0.0
0.4602460246024602,0.08333333333333333,0.0,0.0
0.46034603460346035,0.08333333333333333,0.0,0.0
0.4604460446044604,0.08333333333333333,0.0,0.0
0.46054605460546055,0.08333333333333333,0.0,0.0
0.4606460646064606,0.08333333333333333,0.0,0.0
0.46074607460746075,0.08333333333333333,0.0,0.0
0.4608460846084608,0.08333333333333333,0.0,0.0
0.46094609460946095,0.08333333333333333,0.0,0.0
0.461046104610461,0.08333333333333333,0.0,0.0
0.46114611461146116,0.08333333333333333,0.0,0.0
0.46124612461246123,0.08333333333333333,0.0,0.0
0.46134613461346136,0.08333333333333333,0.0,0.0
0.46144614461446143,0.08333333333333333,0.0,0.0
0.46154615461546156,0.08333333333333333,0.0,0.0
0.46164616461646163,0.08333333333333333,0.0,0.0
0.46174617461746176,0.08333333333333333,0.0,0.0
0.46184618461846183,0.08333333333333333,0.0,0.0
0.46194619461946196,0.08333333333333333,0.0,0.0
0.46204620462046203,0.08333333333333333,0.0,0.0
0.46214621462146216,0.08333333333333333,0.0,0.0
0.46224622462246223,0.08333333333333333,0.0,0.0
0.46234623462346236,0.08333333333333333,0.0,0.0
0.46244624462446243,0.08333333333333333,0.0,0.0
0.46254625462546256,0.08333333333333333,0.0,0.0
0.46264626462646263,0.08333333333333333,0.0,0.0
0.46274627462746276,0.08333333333333333,0.0,0.0
0.46284628462846283,0.08333333333333333,0.0,0.0
0.46294629462946296,0.08333333333333333,0.0,0.0
0.46304630463046303,0.08333333333333333,0.0,0.0
0.46314631463146316,0.08333333333333333,0.0,0.0
0.46324632463246324,0.08333333333333333,0.0,0.0
0.46334633463346336,0.08333333333333333,0.0,0.0
0.46344634463446344,0.08333333333333333,0.0,0.0
0.46354635463546356,0.08333333333333333,0.0,0.0
0.46364636463646364,0.08333333333333333,0.0,0.0
0.46374637463746377,0.08333333333333333,0.0,0.0
0.46384638463846384,0.08333333333333333,0.0,0.0
0.46394639463946397,0.08333333333333333,0.0,0.0
0.46404640464046404,0.08333333333333333,0.0,0.0
0.46414641464146417,0.08333333333333333,0.0,0.0
0.46424642464246424,0.08333333333333333,0.0,0.0
0.46434643464346437,0.08333333333333333,0.0,0.0
0.46444644464446444,0.08333333333333333,0.0,0.0
0.46454645464546457,0.08333333333333333,0.0,0.0
0.46464646464646464,0.08333333333333333,0.0,0.0
0.46474647464746477,0.08333333333333333,0.0,0.0
0.46484648464846484,0.08333333333333333,0.0,0.0
0.46494649464946497,0.08333333333333333,0.0,0.0
0.46504650465046504,0.08333333333333333,0.0,0.0
0.46514651465146517,0.08333333333333333,0.0,0.0
0.46524652465246524,0.08333333333333333,0.0,0.0
0.46534653465346537,0.08333333333333333,0.0,0.0
0.46544654465446544,0.08333333333333333,0.0,0.0
0.46554655465546557,0.08333333333333333,0.0,0.0
0.46564656465646564,0.08333333333333333,0.0,0.0
0.4657465746574658,0.08333333333333333,0.0,0.0
0.46584658465846585,0.08333333333333333,0.0,0.0
0.465946594659466,0.08333333333333333,0.0,0.0
0.46604660466046605,0.08333333333333333,0.0,0.0
0.4661466146614662,0.08333333333333333,0.0,0.0
0.46624662466246625,0.08333333333333333,0.0,0.0
0.4663466346634663,0.08333333333333333,0.0,0.0
0.46644664466446645,0.08333333333333333,0.0,0.0
0.4665466546654665,0.08333333333333333,0.0,0.0
0.46664666466646665,0.08333333333333333,0.0,0.0
0.4667466746674667,0.08333333333333333,0.0,0.0
0.46684668466846685,0.08333333333333333,0.0,0.0
0.4669466946694669,0.08333333333333333,0.0,0.0
0.46704670467046705,0.08333333333333333,0.0,0.0
0.4671467146714671,0.08333333333333333,0.0,0.0
0.46724672467246725,0.08333333333333333,0.0,0.0
0.4673467346734673,0.08333333333333333,0.0,0.0
0.46744674467446745,0.08333333333333333,0.0,0.0
0.4675467546754675,0.08333333333333333,0.0,0.0
0.46764676467646765,0.08333333333333333,0.0,0.0
0.4677467746774677,0.08333333333333333,0.0,0.0
0.46784678467846785,0.08333333333333333,0.0,0.0
0.4679467946794679,0.08333333333333333,0.0,0.0
0.46804680468046805,0.08333333333333333,0.0,0.0
0.4681468146814681,0.08333333333333333,0.0,0.0
0.46824682468246825,0.08333333333333333,0.0,0.0
0.4683468346834683,0.08333333333333333,0.0,0.0
0.46844684468446846,0.08333333333333333,0.0,0.0
0.46854685468546853,0.08333333333333333,0.0,0.0
0.46864686468646866,0.08333333333333333,0.0,0.0
0.46874687468746873,0.08333333333333333,0.0,0.0
0.46884688468846886,0.08333333333333333,0.0,0.0
0.46894689468946893,0.08333333333333333,0.0,0.0
0.46904690469046906,0.08333333333333333,0.0,0.0
0.46914691469146913,0.08333333333333333,0.0,0.0
0.46924692469246926,0.08333333333333333,0.0,0.0
0.46934693469346933,0.08333333333333333,0.0,0.0
0.46944694469446946,0.08333333333333333,0.0,0.0
0.46954695469546953,0.08333333333333333,0.0,0.0
0.46964696469646966,0.08333333333333333,0.0,0.0
0.46974697469746973,0.08333333333333333,0.0,0.0
0.46984698469846986,0.08333333333333333,0.0,0.0
0.46994699469946993,0.08333333333333333,0.0,0.0
0.47004700470047006,0.08333333333333333,0.0,0.0
0.47014701470147013,0.08333333333333333,0.0,0.0
0.47024702470247026,0.08333333333333333,0.0,0.0
0.47034703470347033,0.08333333333333333,0.0,0.0
0.47044704470447046,0.08333333333333333,0.0,0.0
0.47054705470547054,0.08333333333333333,0.0,0.0
0.47064706470647066,0.08333333333333333,0.0,0.0
0.47074707470747074,0.08333333333333333,0.0,0.0
0.47084708470847086,0.08333333333333333,0.0,0.0
0.47094709470947094,0.08333333333333333,0.0,0.0
0.47104710471047107,0.08333333333333333,0.0,0.0
0.47114711471147114,0.08333333333333333,0.0,0.0
0.47124712471247127,0.08333333333333333,0.0,0.0
0.47134713471347134,0.08333333333333333,0.0,0.0
0.47144714471447147,0.08333333333333333,0.0,0.0
0.47154715471547154,0.08333333333333333,0.0,0.0
0.47164716471647167,0.08333333333333333,0.0,0.0
0.47174717471747174,0.08333333333333333,0.0,0.0
0.47184718471847187,0.08333333333333333,0.0,0.0
0.47194719471947194,0.08333333333333333,0.0,0.0
0.47204720472047207,0.08333333333333333,0.0,0.0
0.47214721472147214,0.08333333333333333,0.0,0.0
0.47224722472247227,0.08333333333333333,0.0,0.0
0.47234723472347234,0.08333333333333333,0.0,0.0
0.47244724472447247,0.08333333333333333,0.0,0.0
0.47254725472547254,0.08333333333333333,0.0,0.0
0.47264726472647267,0.08333333333333333,0.0,0.0
0.47274727472747274,0.08333333333333333,0.0,0.0
0.47284728472847287,0.08333333333333333,0.0,0.0
0.47294729472947294,0.08333333333333333,0.0,0.0
0.4730473047304731,0.08333333333333333,0.0,0.0
0.47314731473147315,0.08333333333333333,0.0,0.0
0.4732473247324733,0.08333333333333333,0.0,0.0
0.47334733473347335,0.08333333333333333,0.0,0.0
0.4734473447344735,0.08333333333333333,0.0,0.0
0.47354735473547355,0.08333333333333333,0.0,0.0
0.4736473647364737,0.08333333333333333,0.0,0.0
0.47374737473747375,0.08333333333333333,0.0,0.0
0.4738473847384738,0.08333333333333333,0.0,0.0
0.47394739473947395,0.08333333333333333,0.0,0.0
0.474047404740474,0.08333333333333333,0.0,0.0
0.47414741474147415,0.08333333333333333,0.0,0.0
0.4742474247424742,0.08333333333333333,0.0,0.0
0.47434743474347435,0.08333333333333333,0.0,0.0
0.4744474447444744,0.08333333333333333,0.0,0.0
0.47454745474547455,0.08333333333333333,0.0,0.0
0.4746474647464746,0.08333333333333333,0.0,0.0
0.47474747474747475,0.08333333333333333,0.0,0.0
0.4748474847484748,0.08333333333333333,0.0,0.0
0.47494749474947495,0.08333333333333333,0.0,0.0
0.475047504750475,0.08333333333333333,0.0,0.0
0.47514751475147515,0.08333333333333333,0.0,0.0
0.4752475247524752,0.08333333333333333,0.0,0.0
0.47534753475347535,0.08333333333333333,0.0,0.0
0.4754475447544754,0.08333333333333333,0.0,0.0
0.47554755475547555,0.08333333333333333,0.0,0.0
0.4756475647564756,0.08333333333333333,0.0,0.0
0.47574757475747576,0.08333333333333333,0.0,0.0
0.47584758475847583,0.08333333333333333,0.0,0.0
0.47594759475947596,0.08333333333333333,0.0,0.0
0.47604760476047603,0.08333333333333333,0.0,0.0
0.47614761476147616,0.08333333333333333,0.0,0.0
0.47624762476247623,0.08333333333333333,0.0,0.0
0.47634763476347636,0.08333333333333333,0.0,0.0
0.47644764476447643,0.08333333333333333,0.0,0.0
0.47654765476547656,0.08333333333333333,0.0,0.0
0.47664766476647663,0.08333333333333333,0.0,0.0
0.47674767476747676,0.08333333333333333,0.0,0.0
0.47684768476847683,0.08333333333333333,0.0,0.0
0.47694769476947696,0.08333333333333333,0.0,0.0
0.47704770477047703,0.08333333333333333,0.0,0.0
0.47714771477147716,0.08333333333333333,0.0,0.0
0.47724772477247723,0.08333333333333333,0.0,0.0
0.47734773477347736,0.08333333333333333,0.0,0.0
0.47744774477447743,0.08333333333333333,0.0,0.0
0.47754775477547756,0.08333333333333333,0.0,0.0
0.47764776477647763,0.08333333333333333,0.0,0.0
0.47774777477747776,0.08333333333333333,0.0,0.0
0.47784778477847784,0.08333333333333333,0.0,0.0
0.47794779477947796,0.08333333333333333,0.0,0.0
0.47804780478047804,0.08333333333333333,0.0,0.0
0.47814781478147816,0.08333333333333333,0.0,0.0
0.47824782478247824,0.08333333333333333,0.0,0.0
0.47834783478347837,0.08333333333333333,0.0,0.0
0.47844784478447844,0.08333333333333333,0.0,0.0
0.47854785478547857,0.08333333333333333,0.0,0.0
0.47864786478647864,0.08333333333333333,0.0,0.0
0.47874787478747877,0.08333333333333333,0.0,0.0
0.47884788478847884,0.08333333333333333,0.0,0.0
0.47894789478947897,0.08333333333333333,0.0,0.0
0.47904790479047904,0.08333333333333333,0.0,0.0
0.47914791479147917,0.08333333333333333,0.0,0.0
0.47924792479247924,0.08333333333333333,0.0,0.0
0.47934793479347937,0.08333333333333333,0.0,0.0
0.47944794479447944,0.08333333333333333,0.0,0.0
0.47954795479547957,0.08333333333333333,0.0,0.0
0.47964796479647964,0.08333333333333333,0.0,0.0
0.47974797479747977,0.08333333333333333,0.0,0.0
0.47984798479847984,0.08333333333333333,0.0,0.0
0.47994799479947997,0.08333333333333333,0.0,0.0
0.48004800480048004,0.08333333333333333,0.0,0.0
0.48014801480148017,0.08333333333333333,0.0,0.0
0.48024802480248024,0.08333333333333333,0.0,0.0
0.4803480348034804,0.08333333333333333,0.0,0.0
0.48044804480448045,0.08333333333333333,0.0,0.0
0.4805480548054806,0.08333333333333333,0.0,0.0
0.48064806480648065,0.08333333333333333,0.0,0.0
0.4807480748074808,0.08333333333333333,0.0,0.0
0.48084808480848085,0.08333333333333333,0.0,0.0
0.480948094809481,0.08333333333333333,0.0,0.0
0.48104810481048105,0.08333333333333333,0.0,0.0
0.4811481148114812,0.08333333333333333,0.0,0.0
0.48124812481248125,0.08333333333333333,0.0,0.0
0.4813481348134813,0.08333333333333333,0.0,0.0
0.48144814481448145,0.08333333333333333,0.0,0.0
0.4815481548154815,0.08333333333333333,0.0,0.0
0.48164816481648165,0.08333333333333333,0.0,0.0
0.4817481748174817,0.08333333333333333,0.0,0.0
0.48184818481848185,0.08333333333333333,0.0,0.0
0.4819481948194819,0.08333333333333333,0.0,0.0
0.48204820482048205,0.08333333333333333,0.0,0.0
0.4821482148214821,0.08333333333333333,0.0,0.0
0.48224822482248225,0.08333333333333333,0.0,0.0
0.4823482348234823,0.08333333333333333,0.0,0.0
0.48244824482448245,0.08333333333333333,0.0,0.0
0.4825482548254825,0.08333333333333333,0.0,0.0
0.48264826482648265,0.08333333333333333,0.0,0.0
0.4827482748274827,0.08333333333333333,0.0,0.0
0.48284828482848285,0.08333333333333333,0.0,0.0
0.4829482948294829,0.08333333333333333,0.0,0.0
0.48304830483048306,0.08333333333333333,0.0,0.0
0.4831483148314831,0.08333333333333333,0.0,0.0
0.48324832483248326,0.08333333333333333,0.0,0.0
0.48334833483348333,0.08333333333333333,0.0,0.0
0.48344834483448346,0.08333333333333333,0.0,0.0
0.48354835483548353,0.08333333333333333,0.0,0.0
0.48364836483648366,0.08333333333333333,0.0,0.0
0.48374837483748373,0.08333333333333333,0.0,0.0
0.48384838483848386,0.08333333333333333,0.0,0.0
0.48394839483948393,0.08333333333333333,0.0,0.0
0.48404840484048406,0.08333333333333333,0.0,0.0
0.48414841484148413,0.08333333333333333,0.0,0.0
0.48424842484248426,0.08333333333333333,0.0,0.0
0.48434843484348433,0.08333333333333333,0.0,0.0
0.48444844484448446,0.08333333333333333,0.0,0.0
0.48454845484548453,0.08333333333333333,0.0,0.0
0.48464846484648466,0.08333333333333333,0.0,0.0
0.48474847484748473,0.08333333333333333,0.0,0.0
0.48484848484848486,0.08333333333333333,0.0,0.0
0.48494849484948493,0.08333333333333333,0.0,0.0
0.48504850485048506,0.08333333333333333,0.0,0.0
0.48514851485148514,0.08333333333333333,0.0,0.0
0.48524852485248526,0.08333333333333333,0.0,0.0
0.48534853485348534,0.08333333333333333,0.0,0.0
0.48544854485448546,0.08333333333333333,0.0,0.0
0.48554855485548554,0.08333333333333333,0.0,0.0
0.48564856485648566,0.08333333333333333,0.0,0.0
0.48574857485748574,0.08333333333333333,0.0,0.0
0.48584858485848587,0.08333333333333333,0.0,0.0
0.48594859485948594,0.08333333333333333,0.0,0.0
0.48604860486048607,0.08333333333333333,0.0,0.0
0.48614861486148614,0.08333333333333333,0.0,0.0
0.48624862486248627,0.08333333333333333,0.0,0.0
0.48634863486348634,0.08333333333333333,0.0,0.0
0.48644864486448647,0.08333333333333333,0.0,0.0
0.48654865486548654,0.08333333333333333,0.0,0.0
0.48664866486648667,0.08333333333333333,0.0,0.0
0.48674867486748674,0.08333333333333333,0.0,0.0
0.48684868486848687,0.08333333333333333,0.0,0.0
0.48694869486948694,0.08333333333333333,0.0,0.0
0.48704870487048707,0.08333333333333333,0.0,0.0
0.48714871487148714,0.08333333333333333,0.0,0.0
0.48724872487248727,0.08333333333333333,0.0,0.0
0.48734873487348734,0.08333333333333333,0.0,0.0
0.48744874487448747,0.08333333333333333,0.0,0.0
0.48754875487548754,0.08333333333333333,0.0,0.0
0.4876487648764877,0.08333333333333333,0.0,0.0
0.48774877487748775,0.08333333333333333,0.0,0.0
0.4878487848784879,0.08333333333333333,0.0,0.0
0.48794879487948795,0.08333333333333333,0.0,0.0
0.4880488048804881,0.08333333333333333,0.0,0.0
0.48814881488148815,0.08333333333333333,0.0,0.0
0.4882488248824883,0.08333333333333333,0.0,0.0
0.48834883488348835,0.08333333333333333,0.0,0.0
0.4884488448844885,0.08333333333333333,0.0,0.0
0.48854885488548855,0.08333333333333333,0.0,0.0
0.4886488648864887,0.08333333333333333,0.0,0.0
0.48874887488748875,0.08333333333333333,0.0,0.0
0.4888488848884888,0.08333333333333333,0.0,0.0
0.48894889488948895,0.08333333333333333,0.0,0.0
0.489048904890489,0.08333333333333333,0.0,0.0
0.48914891489148915,0.08333333333333333,0.0,0.0
0.4892489248924892,0.08333333333333333,0.0,0.0
0.48934893489348935,0.08333333333333333,0.0,0.0
0.4894489448944894,0.08333333333333333,0.0,0.0
0.48954895489548955,0.08333333333333333,0.0,0.0
0.4896489648964896,0.08333333333333333,0.0,0.0
0.48974897489748975,0.08333333333333333,0.0,0.0
0.4898489848984898,0.08333333333333333,0.0,0.0
0.48994899489948995,0.08333333333333333,0.0,0.0
0.49004900490049,0.08333333333333333,0.0,0.0
0.49014901490149015,0.08333333333333333,0.0,0.0
0.4902490249024902,0.08333333333333333,0.0,0.0
0.49034903490349036,0.08333333333333333,0.0,0.0
0.4904490449044904,0.08333333333333333,0.0,0.0
0.49054905490549056,0.08333333333333333,0.0,0.0
0.49064906490649063,0.08333333333333333,0.0,0.0
0.49074907490749076,0.08333333333333333,0.0,0.0
0.49084908490849083,0.08333333333333333,0.0,0.0
0.49094909490949096,0.08333333333333333,0.0,0.0
0.49104910491049103,0.08333333333333333,0.0,0.0
0.49114911491149116,0.08333333333333333,0.0,0.0
0.49124912491249123,0.08333333333333333,0.0,0.0
0.49134913491349136,0.08333333333333333,0.0,0.0
0.49144914491449143,0.08333333333333333,0.0,0.0
0.49154915491549156,0.08333333333333333,0.0,0.0
0.49164916491649163,0.08333333333333333,0.0,0.0
0.49174917491749176,0.08333333333333333,0.0,0.0
0.49184918491849183,0.08333333333333333,0.0,0.0
0.49194919491949196,0.08333333333333333,0.0,0.0
0.49204920492049203,0.08333333333333333,0.0,0.0
0.49214921492149216,0.08333333333333333,0.0,0.0
0.49224922492249223,0.08333333333333333,0.0,0.0
0.49234923492349236,0.08333333333333333,0.0,0.0
0.49244924492449244,0.08333333333333333,0.0,0.0
0.49254925492549256,0.08333333333333333,0.0,0.0
0.49264926492649264,0.08333333333333333,0.0,0.0
0.49274927492749276,0.08333333333333333,0.0,0.0
0.49284928492849284,0.08333333333333333,0.0,0.0
0.49294929492949296,0.08333333333333333,0.0,0.0
0.49304930493049304,0.08333333333333333,0.0,0.0
0.49314931493149317,0.08333333333333333,0.0,0.0
0.49324932493249324,0.08333333333333333,0.0,0.0
0.49334933493349337,0.08333333333333333,0.0,0.0
0.49344934493449344,0.08333333333333333,0.0,0.0
0.49354935493549357,0.08333333333333333,0.0,0.0
0.49364936493649364,0.08333333333333333,0.0,0.0
0.49374937493749377,0.08333333333333333,0.0,0.0
0.49384938493849384,0.08333333333333333,0.0,0.0
0.49394939493949397,0.08333333333333333,0.0,0.0
0.49404940494049404,0.08333333333333333,0.0,0.0
0.49414941494149417,0.08333333333333333,0.0,0.0
0.49424942494249424,0.08333333333333333,0.0,0.0
0.49434943494349437,0.08333333333333333,0.0,0.0
0.49444944494449444,0.08333333333333333,0.0,0.0
0.49454945494549457,0.08333333333333333,0.0,0.0
0.49464946494649464,0.08333333333333333,0.0,0.0
0.49474947494749477,0.08333333333333333,0.0,0.0
0.49484948494849484,0.08333333333333333,0.0,0.0
0.494949494949495,0.08333333333333333,0.0,0.0
0.49504950495049505,0.08333333333333333,0.0,0.0
0.4951495149514952,0.08333333333333333,0.0,0.0
0.49524952495249525,0.08333333333333333,0.0,0.0
0.4953495349534954,0.08333333333333333,0.0,0.0
0.49544954495449545,0.08333333333333333,0.0,0.0
0.4955495549554956,0.08333333333333333,0.0,0.0
0.49564956495649565,0.08333333333333333,0.0,0.0
0.4957495749574958,0.08333333333333333,0.0,0.0
0.49584958495849585,0.08333333333333333,0.0,0.0
0.495949594959496,0.08333333333333333,0.0,0.0
0.49604960496049605,0.08333333333333333,0.0,0.0
0.4961496149614962,0.08333333333333333,0.0,0.0
0.49624962496249625,0.08333333333333333,0.0,0.0
0.4963496349634963,0.08333333333333333,0.0,0.0
0.49644964496449645,0.08333333333333333,0.0,0.0
0.4965496549654965,0.08333333333333333,0.0,0.0
0.49664966496649665,0.08333333333333333,0.0,0.0
0.4967496749674967,0.08333333333333333,0.0,0.0
0.49684968496849685,0.08333333333333333,0.0,0.0
0.4969496949694969,0.08333333333333333,0.0,0.0
0.49704970497049705,0.08333333333333333,0.0,0.0
0.4971497149714971,0.08333333333333333,0.0,0.0
0.49724972497249725,0.08333333333333333,0.0,0.0
0.4973497349734973,0.08333333333333333,0.0,0.0
0.49744974497449745,0.08333333333333333,0.0,0.0
0.4975497549754975,0.08333333333333333,0.0,0.0
0.49764976497649765,0.08333333333333333,0.0,0.0
0.4977497749774977,0.08333333333333333,0.0,0.0
0.49784978497849786,0.08333333333333333,0.0,0.0
0.49794979497949793,0.08333333333333333,0.0,0.0
0.49804980498049806,0.08333333333333333,0.0,0.0
0.49814981498149813,0.08333333333333333,0.0,0.0
0.49824982498249826,0.08333333333333333,0.0,0.0
0.49834983498349833,0.08333333333333333,0.0,0.0
0.49844984498449846,0.08333333333333333,0.0,0.0
0.49854985498549853,0.08333333333333333,0.0,0.0
0.49864986498649866,0.08333333333333333,0.0,0.0
0.49874987498749873,0.08333333333333333,0.0,0.0
0.49884988498849886,0.08333333333333333,0.0,0.0
0.49894989498949893,0.08333333333333333,0.0,0.0
0.49904990499049906,0.08333333333333333,0.0,0.0
0.49914991499149913,0.08333333333333333,0.0,0.0
0.49924992499249926,0.08333333333333333,0.0,0.0
0.49934993499349933,0.08333333333333333,0.0,0.0
0.49944994499449946,0.08333333333333333,0.0,0.0
0.49954995499549953,0.08333333333333333,0.0,0.0
0.49964996499649966,0.08333333333333333,0.0,0.0
0.49974997499749974,0.08333333333333333,0.0,0.0
0.49984998499849986,0.08333333333333333,0.0,0.0
0.49994999499949994,0.08333333333333333,0.0,0.0
0.5000500050005,0.08333333333333333,0.0,0.0
0.5001500150015001,0.08333333333333333,0.0,0.0
0.5002500250025003,0.08333333333333333,0.0,0.0
0.5003500350035004,0.08333333333333333,0.0,0.0
0.5004500450045004,0.08333333333333333,0.0,0.0
0.5005500550055005,0.08333333333333333,0.0,0.0
0.5006500650065007,0.08333333333333333,0.0,0.0
0.5007500750075008,0.08333333333333333,0.0,0.0
0.5008500850085008,0.08333333333333333,0.0,0.0
0.5009500950095009,0.08333333333333333,0.0,0.0
0.5010501050105011,0.08333333333333333,0.0,0.0
0.5011501150115012,0.08333333333333333,0.0,0.0
0.5012501250125012,0.08333333333333333,0.0,0.0
0.5013501350135013,0.08333333333333333,0.0,0.0
0.5014501450145015,0.08333333333333333,0.0,0.0
0.5015501550155016,0.08333333333333333,0.0,0.0
0.5016501650165016,0.08333333333333333,0.0,0.0
0.5017501750175017,0.08333333333333333,0.0,0.0
0.5018501850185019,0.08333333333333333,0.0,0.0
0.501950195019502,0.08333333333333333,0.0,0.0
0.502050205020502,0.08333333333333333,0.0,0.0
0.5021502150215021,0.08333333333333333,0.0,0.0
0.5022502250225023,0.08333333333333333,0.0,0.0
0.5023502350235024,0.08333333333333333,0.0,0.0
0.5024502450245024,0.08333333333333333,0.0,0.0
0.5025502550255025,0.08333333333333333,0.0,0.0
0.5026502650265027,0.08333333333333333,0.0,0.0
0.5027502750275028,0.08333333333333333,0.0,0.0
0.5028502850285028,0.08333333333333333,0.0,0.0
0.502950295029503,0.08333333333333333,0.0,0.0
0.5030503050305031,0.08333333333333333,0.0,0.0
0.5031503150315032,0.08333333333333333,0.0,0.0
0.5032503250325032,0.08333333333333333,0.0,0.0
0.5033503350335033,0.08333333333333333,0.0,0.0
0.5034503450345035,0.08333333333333333,0.0,0.0
0.5035503550355036,0.08333333333333333,0.0,0.0
0.5036503650365036,0.08333333333333333,0.0,0.0
0.5037503750375038,0.08333333333333333,0.0,0.0
0.5038503850385039,0.08333333333333333,0.0,0.0
0.5039503950395039,0.08333333333333333,0.0,0.0
0.504050405040504,0.08333333333333333,0.0,0.0
0.5041504150415042,0.08333333333333333,0.0,0.0
0.5042504250425043,0.08333333333333333,0.0,0.0
0.5043504350435043,0.08333333333333333,0.0,0.0
0.5044504450445044,0.08333333333333333,0.0,0.0
0.5045504550455046,0.08333333333333333,0.0,0.0
0.5046504650465047,0.08333333333333333,0.0,0.0
0.5047504750475047,0.08333333333333333,0.0,0.0
0.5048504850485048,0.08333333333333333,0.0,0.0
0.504950495049505,0.08333333333333333,0.0,0.0
0.5050505050505051,0.08333333333333333,0.0,0.0
0.5051505150515051,0.08333333333333333,0.0,0.0
0.5052505250525052,0.08333333333333333,0.0,0.0
0.5053505350535054,0.08333333333333333,0.0,0.0
0.5054505450545055,0.08333333333333333,0.0,0.0
0.5055505550555055,0.08333333333333333,0.0,0.0
0.5056505650565056,0.08333333333333333,0.0,0.0
0.5057505750575058,0.08333333333333333,0.0,0.0
0.5058505850585059,0.08333333333333333,0.0,0.0
0.5059505950595059,0.08333333333333333,0.0,0.0
0.506050605060506,0.08333333333333333,0.0,0.0
0.5061506150615062,0.08333333333333333,0.0,0.0
0.5062506250625063,0.08333333333333333,0.0,0.0
0.5063506350635063,0.08333333333333333,0.0,0.0
0.5064506450645064,0.08333333333333333,0.0,0.0
0.5065506550655066,0.08333333333333333,0.0,0.0
0.5066506650665067,0.08333333333333333,0.0,0.0
0.5067506750675067,0.08333333333333333,0.0,0.0
0.5068506850685068,0.08333333333333333,0.0,0.0
0.506950695069507,0.08333333333333333,0.0,0.0
0.5070507050705071,0.08333333333333333,0.0,0.0
0.5071507150715071,0.08333333333333333,0.0,0.0
0.5072507250725072,0.08333333333333333,0.0,0.0
0.5073507350735074,0.08333333333333333,0.0,0.0
0.5074507450745075,0.08333333333333333,0.0,0.0
0.5075507550755075,0.08333333333333333,0.0,0.0
0.5076507650765076,0.08333333333333333,0.0,0.0
0.5077507750775078,0.08333333333333333,0.0,0.0
0.5078507850785079,0.08333333333333333,0.0,0.0
0.5079507950795079,0.08333333333333333,0.0,0.0
0.508050805080508,0.08333333333333333,0.0,0.0
0.5081508150815082,0.08333333333333333,0.0,0.0
0.5082508250825083,0.08333333333333333,0.0,0.0
0.5083508350835083,0.08333333333333333,0.0,0.0
0.5084508450845084,0.08333333333333333,0.0,0.0
0.5085508550855086,0.08333333333333333,0.0,0.0
0.5086508650865087,0.08333333333333333,0.0,0.0
0.5087508750875087,0.08333333333333333,0.0,0.0
0.5088508850885088,0.08333333333333333,0.0,0.0
0.508950895089509,0.08333333333333333,0.0,0.0
0.5090509050905091,0.08333333333333333,0.0,0.0
0.5091509150915091,0.08333333333333333,0.0,0.0
0.5092509250925092,0.08333333333333333,0.0,0.0
0.5093509350935094,0.08333333333333333,0.0,0.0
0.5094509450945095,0.08333333333333333,0.0,0.0
0.5095509550955095,0.08333333333333333,0.0,0.0
0.5096509650965096,0.08333333333333333,0.0,0.0
0.5097509750975098,0.08333333333333333,0.0,0.0
0.5098509850985099,0.08333333333333333,0.0,0.0
0.5099509950995099,0.08333333333333333,0.0,0.0
0.51005100510051,0.08333333333333333,0.0,0.0
0.5101510151015102,0.08333333333333333,0.0,0.0
0.5102510251025103,0.08333333333333333,0.0,0.0
0.5103510351035103,0.08333333333333333,0.0,0.0
0.5104510451045104,0.08333333333333333,0.0,0.0
0.5105510551055106,0.08333333333333333,0.0,0.0
0.5106510651065107,0.08333333333333333,0.0,0.0
0.5107510751075107,0.08333333333333333,0.0,0.0
0.5108510851085108,0.08333333333333333,0.0,0.0
0.510951095109511,0.08333333333333333,0.0,0.0
0.5110511051105111,0.08333333333333333,0.0,0.0
0.5111511151115111,0.08333333333333333,0.0,0.0
0.5112511251125113,0.08333333333333333,0.0,0.0
0.5113511351135114,0.08333333333333333,0.0,0.0
0.5114511451145114,0.08333333333333333,0.0,0.0
0.5115511551155115,0.08333333333333333,0.0,0.0
0.5116511651165117,0.08333333333333333,0.0,0.0
0.5117511751175118,0.08333333333333333,0.0,0.0
0.5118511851185118,0.08333333333333333,0.0,0.0
0.5119511951195119,0.08333333333333333,0.0,0.0
0.512051205120512,0.08333333333333333,0.0,0.0
0.5121512151215122,0.08333333333333333,0.0,0.0
0.5122512251225122,0.08333333333333333,0.0,0.0
0.5123512351235123,0.08333333333333333,0.0,0.0
0.5124512451245125,0.08333333333333333,0.0,0.0
0.5125512551255126,0.08333333333333333,0.0,0.0
0.5126512651265126,0.08333333333333333,0.0,0.0
0.5127512751275127,0.08333333333333333,0.0,0.0
0.5128512851285129,0.08333333333333333,0.0,0.0
0.512951295129513,0.08333333333333333,0.0,0.0
0.513051305130513,0.08333333333333333,0.0,0.0
0.5131513151315131,0.08333333333333333,0.0,0.0
0.5132513251325133,0.08333333333333333,0.0,0.0
0.5133513351335134,0.08333333333333333,0.0,0.0
0.5134513451345134,0.08333333333333333,0.0,0.0
0.5135513551355135,0.08333333333333333,0.0,0.0
0.5136513651365137,0.08333333333333333,0.0,0.0
0.5137513751375138,0.08333333333333333,0.0,0.0
0.5138513851385138,0.08333333333333333,0.0,0.0
0.5139513951395139,0.08333333333333333,0.0,0.0
0.5140514051405141,0.08333333333333333,0.0,0.0
0.5141514151415142,0.08333333333333333,0.0,0.0
0.5142514251425142,0.08333333333333333,0.0,0.0
0.5143514351435143,0.08333333333333333,0.0,0.0
0.5144514451445145,0.08333333333333333,0.0,0.0
0.5145514551455146,0.08333333333333333,0.0,0.0
0.5146514651465146,0.08333333333333333,0.0,0.0
0.5147514751475147,0.08333333333333333,0.0,0.0
0.5148514851485149,0.08333333333333333,0.0,0.0
0.514951495149515,0.08333333333333333,0.0,0.0
0.515051505150515,0.08333333333333333,0.0,0.0
0.5151515151515151,0.08333333333333333,0.0,0.0
0.5152515251525153,0.08333333333333333,0.0,0.0
0.5153515351535154,0.08333333333333333,0.0,0.0
0.5154515451545154,0.08333333333333333,0.0,0.0
0.5155515551555155,0.08333333333333333,0.0,0.0
0.5156515651565157,0.08333333333333333,0.0,0.0
0.5157515751575158,0.08333333333333333,0.0,0.0
0.5158515851585158,0.08333333333333333,0.0,0.0
0.5159515951595159,0.08333333333333333,0.0,0.0
0.5160516051605161,0.08333333333333333,0.0,0.0
0.5161516151615162,0.08333333333333333,0.0,0.0
0.5162516251625162,0.08333333333333333,0.0,0.0
0.5163516351635163,0.08333333333333333,0.0,0.0
0.5164516451645165,0.08333333333333333,0.0,0.0
0.5165516551655166,0.08333333333333333,0.0,0.0
0.5166516651665166,0.08333333333333333,0.0,0.0
0.5167516751675167,0.08333333333333333,0.0,0.0
0.5168516851685169,0.08333333333333333,0.0,0.0
0.516951695169517,0.08333333333333333,0.0,0.0
0.517051705170517,0.08333333333333333,0.0,0.0
0.5171517151715171,0.08333333333333333,0.0,0.0
0.5172517251725173,0.08333333333333333,0.0,0.0
0.5173517351735174,0.08333333333333333,0.0,0.0
0.5174517451745174,0.08333333333333333,0.0,0.0
0.5175517551755175,0.08333333333333333,0.0,0.0
0.5176517651765177,0.08333333333333333,0.0,0.0
0.5177517751775178,0.08333333333333333,0.0,0.0
0.5178517851785178,0.08333333333333333,0.0,0.0
0.517951795179518,0.08333333333333333,0.0,0.0
0.5180518051805181,0.08333333333333333,0.0,0.0
0.5181518151815182,0.08333333333333333,0.0,0.0
0.5182518251825182,0.08333333333333333,0.0,0.0
0.5183518351835184,0.08333333333333333,0.0,0.0
0.5184518451845185,0.08333333333333333,0.0,0.0
0.5185518551855186,0.08333333333333333,0.0,0.0
0.5186518651865186,0.08333333333333333,0.0,0.0
0.5187518751875188,0.08333333333333333,0.0,0.0
0.5188518851885189,0.08333333333333333,0.0,0.0
0.5189518951895189,0.08333333333333333,0.0,0.0
0.519051905190519,0.08333333333333333,0.0,0.0
0.5191519151915192,0.08333333333333333,0.0,0.0
0.5192519251925193,0.08333333333333333,0.0,0.0
0.5193519351935193,0.08333333333333333,0.0,0.0
0.5194519451945194,0.08333333333333333,0.0,0.0
0.5195519551955196,0.08333333333333333,0.0,0.0
0.5196519651965197,0.08333333333333333,0.0,0.0
0.5197519751975197,0.08333333333333333,0.0,0.0
0.5198519851985198,0.08333333333333333,0.0,0.0
0.51995199519952,0.08333333333333333,0.0,0.0
0.5200520052005201,0.08333333333333333,0.0,0.0
0.5201520152015201,0.08333333333333333,0.0,0.0
0.5202520252025202,0.08333333333333333,0.0,0.0
0.5203520352035204,0.08333333333333333,0.0,0.0
0.5204520452045205,0.08333333333333333,0.0,0.0
0.5205520552055205,0.08333333333333333,0.0,0.0
0.5206520652065206,0.08333333333333333,0.0,0.0
0.5207520752075208,0.08333333333333333,0.0,0.0
0.5208520852085209,0.08333333333333333,0.0,0.0
0.5209520952095209,0.08333333333333333,0.0,0.0
0.521052105210521,0.08333333333333333,0.0,0.0
0.5211521152115212,0.08333333333333333,0.0,0.0
0.5212521252125213,0.08333333333333333,0.0,0.0
0.5213521352135213,0.08333333333333333,0.0,0.0
0.5214521452145214,0.08333333333333333,0.0,0.0
0.5215521552155216,0.08333333333333333,0.0,0.0
0.5216521652165217,0.08333333333333333,0.0,0.0
0.5217521752175217,0.08333333333333333,0.0,0.0
0.5218521852185218,0.08333333333333333,0.0,0.0
0.521952195219522,0.08333333333333333,0.0,0.0
0.5220522052205221,0.08333333333333333,0.0,0.0
0.5221522152215221,0.08333333333333333,0.0,0.0
0.5222522252225222,0.08333333333333333,0.0,0.0
0.5223522352235224,0.08333333333333333,0.0,0.0
0.5224522452245225,0.08333333333333333,0.0,0.0
0.5225522552255225,0.08333333333333333,0.0,0.0
0.5226522652265226,0.08333333333333333,0.0,0.0
0.5227522752275228,0.08333333333333333,0.0,0.0
0.5228522852285229,0.08333333333333333,0.0,0.0
0.5229522952295229,0.08333333333333333,0.0,0.0
0.523052305230523,0.08333333333333333,0.0,0.0
0.5231523152315232,0.08333333333333333,0.0,0.0
0.5232523252325233,0.08333333333333333,0.0,0.0
0.5233523352335233,0.08333333333333333,0.0,0.0
0.5234523452345234,0.08333333333333333,0.0,0.0
0.5235523552355236,0.08333333333333333,0.0,0.0
0.5236523652365237,0.08333333333333333,0.0,0.0
0.5237523752375237,0.08333333333333333,0.0,0.0
0.5238523852385238,0.08333333333333333,0.0,0.0
0.523952395239524,0.08333333333333333,0.0,0.0
0.5240524052405241,0.08333333333333333,0.0,0.0
0.5241524152415241,0.08333333333333333,0.0,0.0
0.5242524252425242,0.08333333333333333,0.0,0.0
0.5243524352435244,0.08333333333333333,0.0,0.0
0.5244524452445245,0.08333333333333333,0.0,0.0
0.5245524552455245,0.08333333333333333,0.0,0.0
0.5246524652465246,0.08333333333333333,0.0,0.0
0.5247524752475248,0.08333333333333333,0.0,0.0
0.5248524852485249,0.08333333333333333,0.0,0.0
0.5249524952495249,0.08333333333333333,0.0,0.0
0.525052505250525,0.08333333333333333,0.0,0.0
0.5251525152515252,0.08333333333333333,0.0,0.0
0.5252525252525253,0.08333333333333333,0.0,0.0
0.5253525352535253,0.08333333333333333,0.0,0.0
0.5254525452545254,0.08333333333333333,0.0,0.0
0.5255525552555256,0.08333333333333333,0.0,0.0
0.5256525652565257,0.08333333333333333,0.0,0.0
0.5257525752575257,0.08333333333333333,0.0,0.0
0.5258525852585259,0.08333333333333333,0.0,0.0
0.525952595259526,0.08333333333333333,0.0,0.0
0.5260526052605261,0.08333333333333333,0.0,0.0
0.5261526152615261,0.08333333333333333,0.0,0.0
0.5262526252625263,0.08333333333333333,0.0,0.0
0.5263526352635264,0.08333333333333333,0.0,0.0
0.5264526452645264,0.08333333333333333,0.0,0.0
0.5265526552655265,0.08333333333333333,0.0,0.0
0.5266526652665267,0.08333333333333333,0.0,0.0
0.5267526752675268,0.08333333333333333,0.0,0.0
0.5268526852685268,0.08333333333333333,0.0,0.0
0.5269526952695269,0.08333333333333333,0.0,0.0
0.527052705270527,0.08333333333333333,0.0,0.0
0.5271527152715272,0.08333333333333333,0.0,0.0
0.5272527252725272,0.08333333333333333,0.0,0.0
0.5273527352735273,0.08333333333333333,0.0,0.0
0.5274527452745275,0.08333333333333333,0.0,0.0
0.5275527552755276,0.08333333333333333,0.0,0.0
0.5276527652765276,0.08333333333333333,0.0,0.0
0.5277527752775277,0.08333333333333333,0.0,0.0
0.5278527852785279,0.08333333333333333,0.0,0.0
0.527952795279528,0.08333333333333333,0.0,0.0
0.528052805280528,0.08333333333333333,0.0,0.0
0.5281528152815281,0.08333333333333333,0.0,0.0
0.5282528252825283,0.08333333333333333,0.0,0.0
0.5283528352835284,0.08333333333333333,0.0,0.0
0.5284528452845284,0.08333333333333333,0.0,0.0
0.5285528552855285,0.08333333333333333,0.0,0.0
0.5286528652865287,0.08333333333333333,0.0,0.0
0.5287528752875288,0.08333333333333333,0.0,0.0
0.5288528852885288,0.08333333333333333,0.0,0.0
0.5289528952895289,0.08333333333333333,0.0,0.0
0.5290529052905291,0.08333333333333333,0.0,0.0
0.5291529152915292,0.08333333333333333,0.0,0.0
0.5292529252925292,0.08333333333333333,0.0,0.0
0.5293529352935293,0.08333333333333333,0.0,0.0
0.5294529452945295,0.08333333333333333,0.0,0.0
0.5295529552955296,0.08333333333333333,0.0,0.0
0.5296529652965296,0.08333333333333333,0.0,0.0
0.5297529752975297,0.08333333333333333,0.0,0.0
0.5298529852985299,0.08333333333333333,0.0,0.0
0.52995299529953,0.08333333333333333,0.0,0.0
0.53005300530053,0.08333333333333333,0.0,0.0
0.5301530153015301,0.08333333333333333,0.0,0.0
0.5302530253025303,0.08333333333333333,0.0,0.0
0.5303530353035304,0.08333333333333333,0.0,0.0
0.5304530453045304,0.08333333333333333,0.0,0.0
0.5305530553055305,0.08333333333333333,0.0,0.0
0.5306530653065307,0.08333333333333333,0.0,0.0
0.5307530753075308,0.08333333333333333,0.0,0.0
0.5308530853085308,0.08333333333333333,0.0,0.0
0.5309530953095309,0.08333333333333333,0.0,0.0
0.5310531053105311,0.08333333333333333,0.0,0.0
0.5311531153115312,0.08333333333333333,0.0,0.0
0.5312531253125312,0.08333333333333333,0.0,0.0
0.5313531353135313,0.08333333333333333,0.0,0.0
0.5314531453145315,0.08333333333333333,0.0,0.0
0.5315531553155316,0.08333333333333333,0.0,0.0
0.5316531653165316,0.08333333333333333,0.0,0.0
0.5317531753175317,0.08333333333333333,0.0,0.0
0.5318531853185319,0.08333333333333333,0.0,0.0
0.531953195319532,0.08333333333333333,0.0,0.0
0.532053205320532,0.08333333333333333,0.0,0.0
0.5321532153215321,0.08333333333333333,0.0,0.0
0.5322532253225323,0.08333333333333333,0.0,0.0
0.5323532353235324,0.08333333333333333,0.0,0.0
0.5324532453245324,0.08333333333333333,0.0,0.0
0.5325532553255325,0.08333333333333333,0.0,0.0
0.5326532653265327,0.08333333333333333,0.0,0.0
0.5327532753275328,0.08333333333333333,0.0,0.0
0.5328532853285328,0.08333333333333333,0.0,0.0
0.532953295329533,0.08333333333333333,0.0,0.0
0.5330533053305331,0.08333333333333333,0.0,0.0
0.5331533153315332,0.08333333333333333,0.0,0.0
0.5332533253325332,0.08333333333333333,0.0,0.0
0.5333533353335334,0.08333333333333333,0.0,0.0
0.5334533453345335,0.08333333333333333,0.0,0.0
0.5335533553355336,0.08333333333333333,0.0,0.0
0.5336533653365336,0.08333333333333333,0.0,0.0
0.5337533753375338,0.08333333333333333,0.0,0.0
0.5338533853385339,0.08333333333333333,0.0,0.0
0.5339533953395339,0.08333333333333333,0.0,0.0
0.534053405340534,0.08333333333333333,0.0,0.0
0.5341534153415342,0.08333333333333333,0.0,0.0
0.5342534253425343,0.08333333333333333,0.0,0.0
0.5343534353435343,0.08333333333333333,0.0,0.0
0.5344534453445344,0.08333333333333333,0.0,0.0
0.5345534553455346,0.08333333333333333,0.0,0.0
0.5346534653465347,0.08333333333333333,0.0,0.0
0.5347534753475347,0.08333333333333333,0.0,0.0
0.5348534853485348,0.08333333333333333,0.0,0.0
0.534953495349535,0.08333333333333333,0.0,0.0
0.5350535053505351,0.08333333333333333,0.0,0.0
0.5351535153515351,0.08333333333333333,0.0,0.0
0.5352535253525352,0.08333333333333333,0.0,0.0
0.5353535353535354,0.08333333333333333,0.0,0.0
0.5354535453545355,0.08333333333333333,0.0,0.0
0.5355535553555355,0.08333333333333333,0.0,0.0
0.5356535653565356,0.08333333333333333,0.0,0.0
0.5357535753575358,0.08333333333333333,0.0,0.0
0.5358535853585359,0.08333333333333333,0.0,0.0
0.5359535953595359,0.08333333333333333,0.0,0.0
0.536053605360536,0.08333333333333333,0.0,0.0
0.5361536153615362,0.08333333333333333,0.0,0.0
0.5362536253625363,0.08333333333333333,0.0,0.0
0.5363536353635363,0.08333333333333333,0.0,0.0
0.5364536453645364,0.08333333333333333,0.0,0.0
0.5365536553655366,0.08333333333333333,0.0,0.0
0.5366536653665367,0.08333333333333333,0.0,0.0
0.5367536753675367,0.08333333333333333,0.0,0.0
0.5368536853685368,0.08333333333333333,0.0,0.0
0.536953695369537,0.08333333333333333,0.0,0.0
0.5370537053705371,0.08333333333333333,0.0,0.0
0.5371537153715371,0.08333333333333333,0.0,0.0
0.5372537253725372,0.08333333333333333,0.0,0.0
0.5373537353735374,0.08333333333333333,0.0,0.0
0.5374537453745375,0.08333333333333333,0.0,0.0
0.5375537553755375,0.08333333333333333,0.0,0.0
0.5376537653765376,0.08333333333333333,0.0,0.0
0.5377537753775378,0.08333333333333333,0.0,0.0
0.5378537853785379,0.08333333333333333,0.0,0.0
0.5379537953795379,0.08333333333333333,0.0,0.0
0.538053805380538,0.08333333333333333,0.0,0.0
0.5381538153815382,0.08333333333333333,0.0,0.0
0.5382538253825383,0.08333333333333333,0.0,0.0
0.5383538353835383,0.08333333333333333,0.0,0.0
0.5384538453845384,0.08333333333333333,0.0,0.0
0.5385538553855386,0.08333333333333333,0.0,0.0
0.5386538653865387,0.08333333333333333,0.0,0.0
0.5387538753875387,0.08333333333333333,0.0,0.0
0.5388538853885388,0.08333333333333333,0.0,0.0
0.538953895389539,0.08333333333333333,0.0,0.0
0.5390539053905391,0.08333333333333333,0.0,0.0
0.5391539153915391,0.08333333333333333,0.0,0.0
0.5392539253925392,0.08333333333333333,0.0,0.0
0.5393539353935394,0.08333333333333333,0.0,0.0
0.5394539453945395,0.08333333333333333,0.0,0.0
0.5395539553955395,0.08333333333333333,0.0,0.0
0.5396539653965396,0.08333333333333333,0.0,0.0
0.5397539753975398,0.08333333333333333,0.0,0.0
0.5398539853985399,0.08333333333333333,0.0,0.0
0.5399539953995399,0.08333333333333333,0.0,0.0
0.54005400540054,0.08333333333333333,0.0,0.0
0.5401540154015402,0.08333333333333333,0.0,0.0
0.5402540254025403,0.08333333333333333,0.0,0.0
0.5403540354035403,0.08333333333333333,0.0,0.0
0.5404540454045405,0.08333333333333333,0.0,0.0
0.5405540554055406,0.08333333333333333,0.0,0.0
0.5406540654065407,0.08333333333333333,0.0,0.0
0.5407540754075407,0.08333333333333333,0.0,0.0
0.5408540854085409,0.08333333333333333,0.0,0.0
0.540954095409541,0.08333333333333333,0.0,0.0
0.5410541054105411,0.08333333333333333,0.0,0.0
0.5411541154115411,0.08333333333333333,0.0,0.0
0.5412541254125413,0.08333333333333333,0.0,0.0
0.5413541354135414,0.08333333333333333,0.0,0.0
0.5414541454145414,0.08333333333333333,0.0,0.0
0.5415541554155415,0.08333333333333333,0.0,0.0
0.5416541654165417,0.08333333333333333,0.0,0.0
0.5417541754175418,0.08333333333333333,0.0,0.0
0.5418541854185418,0.08333333333333333,0.0,0.0
0.5419541954195419,0.08333333333333333,0.0,0.0
0.5420542054205421,0.08333333333333333,0.0,0.0
0.5421542154215422,0.08333333333333333,0.0,0.0
0.5422542254225422,0.08333333333333333,0.0,0.0
0.5423542354235423,0.08333333333333333,0.0,0.0
0.5424542454245425,0.08333333333333333,0.0,0.0
0.5425542554255426,0.08333333333333333,0.0,0.0
0.5426542654265426,0.08333333333333333,0.0,0.0
0.5427542754275427,0.08333333333333333,0.0,0.0
0.5428542854285429,0.08333333333333333,0.0,0.0
0.542954295429543,0.08333333333333333,0.0,0.0
0.543054305430543,0.08333333333333333,0.0,0.0
0.5431543154315431,0.08333333333333333,0.0,0.0
0.5432543254325433,0.08333333333333333,0.0,0.0
0.5433543354335434,0.08333333333333333,0.0,0.0
0.5434543454345434,0.08333333333333333,0.0,0.0
0.5435543554355435,0.08333333333333333,0.0,0.0
0.5436543654365437,0.08333333333333333,0.0,0.0
0.5437543754375438,0.08333333333333333,0.0,0.0
0.5438543854385438,0.08333333333333333,0.0,0.0
0.5439543954395439,0.08333333333333333,0.0,0.0
0.5440544054405441,0.08333333333333333,0.0,0.0
0.5441544154415442,0.08333333333333333,0.0,0.0
0.5442544254425442,0.08333333333333333,0.0,0.0
0.5443544354435443,0.08333333333333333,0.0,0.0
0.5444544454445445,0.08333333333333333,0.0,0.0
0.5445544554455446,0.08333333333333333,0.0,0.0
0.5446544654465446,0.08333333333333333,0.0,0.0
0.5447544754475447,0.08333333333333333,0.0,0.0
0.5448544854485449,0.08333333333333333,0.0,0.0
0.544954495449545,0.08333333333333333,0.0,0.0
0.545054505450545,0.08333333333333333,0.0,0.0
0.5451545154515451,0.08333333333333333,0.0,0.0
0.5452545254525453,0.08333333333333333,0.0,0.0
0.5453545354535454,0.08333333333333333,0.0,0.0
0.5454545454545454,0.08333333333333333,0.0,0.0
0.5455545554555455,0.08333333333333333,0.0,0.0
0.5456545654565457,0.08333333333333333,0.0,0.0
0.5457545754575458,0.08333333333333333,0.0,0.0
0.5458545854585458,0.08333333333333333,0.0,0.0
0.5459545954595459,0.08333333333333333,0.0,0.0
0.5460546054605461,0.08333333333333333,0.0,0.0
0.5461546154615462,0.08333333333333333,0.0,0.0
0.5462546254625462,0.08333333333333333,0.0,0.0
0.5463546354635463,0.08333333333333333,0.0,0.0
0.5464546454645465,0.08333333333333333,0.0,0.0
0.5465546554655466,0.08333333333333333,0.0,0.0
0.5466546654665466,0.08333333333333333,0.0,0.0
0.5467546754675467,0.08333333333333333,0.0,0.0
0.5468546854685469,0.08333333333333333,0.0,0.0
0.546954695469547,0.08333333333333333,0.0,0.0
0.547054705470547,0.08333333333333333,0.0,0.0
0.5471547154715471,0.08333333333333333,0.0,0.0
0.5472547254725473,0.08333333333333333,0.0,0.0
0.5473547354735474,0.08333333333333333,0.0,0.0
0.5474547454745474,0.08333333333333333,0.0,0.0
0.5475547554755475,0.08333333333333333,0.0,0.0
0.5476547654765477,0.08333333333333333,0.0,0.0
0.5477547754775478,0.08333333333333333,0.0,0.0
0.5478547854785478,0.08333333333333333,0.0,0.0
0.547954795479548,0.08333333333333333,0.0,0.0
0.5480548054805481,0.08333333333333333,0.0,0.0
0.5481548154815482,0.08333333333333333,0.0,0.0
0.5482548254825482,0.08333333333333333,0.0,0.0
0.5483548354835484,0.08333333333333333,0.0,0.0
0.5484548454845485,0.08333333333333333,0.0,0.0
0.5485548554855486,0.08333333333333333,0.0,0.0
0.5486548654865486,0.08333333333333333,0.0,0.0
0.5487548754875488,0.08333333333333333,0.0,0.0
0.5488548854885489,0.08333333333333333,0.0,0.0
0.5489548954895489,0.08333333333333333,0.0,0.0
0.549054905490549,0.08333333333333333,0.0,0.0
0.5491549154915492,0.08333333333333333,0.0,0.0
0.5492549254925493,0.08333333333333333,0.0,0.0
0.5493549354935493,0.08333333333333333,0.0,0.0
0.5494549454945494,0.08333333333333333,0.0,0.0
0.5495549554955496,0.08333333333333333,0.0,0.0
0.5496549654965497,0.08333333333333333,0.0,0.0
0.5497549754975497,0.08333333333333333,0.0,0.0
0.5498549854985498,0.08333333333333333,0.0,0.0
0.54995499549955,0.08333333333333333,0.0,0.0
0.5500550055005501,0.08333333333333333,0.0,0.0
0.5501550155015501,0.08333333333333333,0.0,0.0
0.5502550255025502,0.08333333333333333,0.0,0.0
0.5503550355035504,0.08333333333333333,0.0,0.0
0.5504550455045505,0.08333333333333333,0.0,0.0
0.5505550555055505,0.08333333333333333,0.0,0.0
0.5506550655065506,0.08333333333333333,0.0,0.0
0.5507550755075508,0.08333333333333333,0.0,0.0
0.5508550855085509,0.08333333333333333,0.0,0.0
0.5509550955095509,0.08333333333333333,0.0,0.0
0.551055105510551,0.08333333333333333,0.0,0.0
0.5511551155115512,0.08333333333333333,0.0,0.0
0.5512551255125513,0.08333333333333333,0.0,0.0
0.5513551355135513,0.08333333333333333,0.0,0.0
0.5514551455145514,0.08333333333333333,0.0,0.0
0.5515551555155516,0.08333333333333333,0.0,0.0
0.5516551655165517,0.08333333333333333,0.0,0.0
0.5517551755175517,0.08333333333333333,0.0,0.0
0.5518551855185518,0.08333333333333333,0.0,0.0
0.551955195519552,0.08333333333333333,0.0,0.0
0.5520552055205521,0.08333333333333333,0.0,0.0
0.5521552155215521,0.08333333333333333,0.0,0.0
0.5522552255225522,0.08333333333333333,0.0,0.0
0.5523552355235524,0.08333333333333333,0.0,0.0
0.5524552455245525,0.08333333333333333,0.0,0.0
0.5525552555255525,0.08333333333333333,0.0,0.0
0.5526552655265526,0.08333333333333333,0.0,0.0
0.5527552755275528,0.08333333333333333,0.0,0.0
0.5528552855285529,0.08333333333333333,0.0,0.0
0.5529552955295529,0.08333333333333333,0.0,0.0
0.553055305530553,0.08333333333333333,0.0,0.0
0.5531553155315532,0.08333333333333333,0.0,0.0
0.5532553255325533,0.08333333333333333,0.0,0.0
0.5533553355335533,0.08333333333333333,0.0,0.0
0.5534553455345534,0.08333333333333333,0.0,0.0
0.5535553555355536,0.08333333333333333,0.0,0.0
0.5536553655365537,0.08333333333333333,0.0,0.0
0.5537553755375537,0.08333333333333333,0.0,0.0
0.5538553855385538,0.08333333333333333,0.0,0.0
0.553955395539554,0.08333333333333333,0.0,0.0
0.5540554055405541,0.08333333333333333,0.0,0.0
0.5541554155415541,0.08333333333333333,0.0,0.0
0.5542554255425542,0.08333333333333333,0.0,0.0
0.5543554355435544,0.08333333333333333,0.0,0.0
0.5544554455445545,0.08333333333333333,0.0,0.0
0.5545554555455545,0.08333333333333333,0.0,0.0
0.5546554655465546,0.08333333333333333,0.0,0.0
0.5547554755475548,0.08333333333333333,0.0,0.0
0.5548554855485549,0.08333333333333333,0.0,0.0
0.5549554955495549,0.08333333333333333,0.0,0.0
0.555055505550555,0.08333333333333333,0.0,0.0
0.5551555155515552,0.08333333333333333,0.0,0.0
0.5552555255525553,0.08333333333333333,0.0,0.0
0.5553555355535553,0.08333333333333333,0.0,0.0
0.5554555455545555,0.08333333333333333,0.0,0.0
0.5555555555555556,0.08333333333333333,0.0,0.0
0.5556555655565557,0.08333333333333333,0.0,0.0
0.5557555755575557,0.08333333333333333,0.0,0.0
0.5558555855585559,0.08333333333333333,0.0,0.0
0.555955595559556,0.08333333333333333,0.0,0.0
0.5560556055605561,0.08333333333333333,0.0,0.0
0.5561556155615561,0.08333333333333333,0.0,0.0
0.5562556255625563,0.08333333333333333,0.0,0.0
0.5563556355635564,0.08333333333333333,0.0,0.0
0.5564556455645564,0.08333333333333333,0.0,0.0
0.5565556555655565,0.08333333333333333,0.0,0.0
0.5566556655665567,0.08333333333333333,0.0,0.0
0.5567556755675568,0.08333333333333333,0.0,0.0
0.5568556855685568,0.08333333333333333,0.0,0.0
0.5569556955695569,0.08333333333333333,0.0,0.0
0.5570557055705571,0.08333333333333333,0.0,0.0
0.5571557155715572,0.08333333333333333,0.0,0.0
0.5572557255725572,0.08333333333333333,0.0,0.0
0.5573557355735573,0.08333333333333333,0.0,0.0
0.5574557455745575,0.08333333333333333,0.0,0.0
0.5575557555755576,0.08333333333333333,0.0,0.0
0.5576557655765576,0.08333333333333333,0.0,0.0
0.5577557755775577,0.08333333333333333,0.0,0.0
0.5578557855785579,0.08333333333333333,0.0,0.0
0.557955795579558,0.08333333333333333,0.0,0.0
0.558055805580558,0.08333333333333333,0.0,0.0
0.5581558155815581,0.08333333333333333,0.0,0.0
0.5582558255825583,0.08333333333333333,0.0,0.0
0.5583558355835584,0.08333333333333333,0.0,0.0
0.5584558455845584,0.08333333333333333,0.0,0.0
0.5585558555855585,0.08333333333333333,0.0,0.0
0.5586558655865587,0.08333333333333333,0.0,0.0
0.5587558755875588,0.08333333333333333,0.0,0.0
0.5588558855885588,0.08333333333333333,0.0,0.0
0.5589558955895589,0.08333333333333333,0.0,0.0
0.5590559055905591,0.08333333333333333,0.0,0.0
0.5591559155915592,0.08333333333333333,0.0,0.0
0.5592559255925592,0.08333333333333333,0.0,0.0
0.5593559355935593,0.08333333333333333,0.0,0.0
0.5594559455945595,0.08333333333333333,0.0,0.0
0.5595559555955596,0.08333333333333333,0.0,0.0
0.5596559655965596,0.08333333333333333,0.0,0.0
0.5597559755975597,0.08333333333333333,0.0,0.0
0.5598559855985599,0.08333333333333333,0.0,0.0
0.55995599559956,0.08333333333333333,0.0,0.0
0.56005600560056,0.08333333333333333,0.0,0.0
0.5601560156015601,0.08333333333333333,0.0,0.0
0.5602560256025603,0.08333333333333333,0.0,0.0
0.5603560356035604,0.08333333333333333,0.0,0.0
0.5604560456045604,0.08333333333333333,0.0,0.0
0.5605560556055605,0.08333333333333333,0.0,0.0
0.5606560656065607,0.08333333333333333,0.0,0.0
0.5607560756075608,0.08333333333333333,0.0,0.0
0.5608560856085608,0.08333333333333333,0.0,0.0
0.560956095609561,0.08333333333333333,0.0,0.0
0.5610561056105611,0.08333333333333333,0.0,0.0
0.5611561156115612,0.08333333333333333,0.0,0.0
0.5612561256125612,0.08333333333333333,0.0,0.0
0.5613561356135613,0.08333333333333333,0.0,0.0
0.5614561456145615,0.08333333333333333,0.0,0.0
0.5615561556155616,0.08333333333333333,0.0,0.0
0.5616561656165616,0.08333333333333333,0.0,0.0
0.5617561756175617,0.08333333333333333,0.0,0.0
0.5618561856185619,0.08333333333333333,0.0,0.0
0.561956195619562,0.08333333333333333,0.0,0.0
0.562056205620562,0.08333333333333333,0.0,0.0
0.5621562156215621,0.08333333333333333,0.0,0.0
0.5622562256225623,0.08333333333333333,0.0,0.0
0.5623562356235624,0.08333333333333333,0.0,0.0
0.5624562456245624,0.08333333333333333,0.0,0.0
0.5625562556255626,0.08333333333333333,0.0,0.0
0.5626562656265627,0.08333333333333333,0.0,0.0
0.5627562756275628,0.08333333333333333,0.0,0.0
0.5628562856285628,0.08333333333333333,0.0,0.0
0.562956295629563,0.08333333333333333,0.0,0.0
0.5630563056305631,0.08333333333333333,0.0,0.0
0.5631563156315632,0.08333333333333333,0.0,0.0
0.5632563256325632,0.08333333333333333,0.0,0.0
0.5633563356335634,0.08333333333333333,0.0,0.0
0.5634563456345635,0.08333333333333333,0.0,0.0
0.5635563556355636,0.08333333333333333,0.0,0.0
0.5636563656365636,0.08333333333333333,0.0,0.0
0.5637563756375638,0.08333333333333333,0.0,0.0
0.5638563856385639,0.08333333333333333,0.0,0.0
0.5639563956395639,0.08333333333333333,0.0,0.0
0.564056405640564,0.08333333333333333,0.0,0.0
0.5641564156415642,0.08333333333333333,0.0,0.0
0.5642564256425643,0.08333333333333333,0.0,0.0
0.5643564356435643,0.08333333333333333,0.0,0.0
0.5644564456445644,0.08333333333333333,0.0,0.0
0.5645564556455646,0.08333333333333333,0.0,0.0
0.5646564656465647,0.08333333333333333,0.0,0.0
0.5647564756475647,0.08333333333333333,0.0,0.0
0.5648564856485648,0.08333333333333333,0.0,0.0
0.564956495649565,0.08333333333333333,0.0,0.0
0.5650565056505651,0.08333333333333333,0.0,0.0
0.5651565156515651,0.08333333333333333,0.0,0.0
0.5652565256525652,0.08333333333333333,0.0,0.0
0.5653565356535654,0.08333333333333333,0.0,0.0
0.5654565456545655,0.08333333333333333,0.0,0.0
0.5655565556555655,0.08333333333333333,0.0,0.0
0.5656565656565656,0.08333333333333333,0.0,0.0
0.5657565756575658,0.08333333333333333,0.0,0.0
0.5658565856585659,0.08333333333333333,0.0,0.0
0.5659565956595659,0.08333333333333333,0.0,0.0
0.566056605660566,0.08333333333333333,0.0,0.0
0.5661566156615662,0.08333333333333333,0.0,0.0
0.5662566256625663,0.08333333333333333,0.0,0.0
0.5663566356635663,0.08333333333333333,0.0,0.0
0.5664566456645664,0.08333333333333333,0.0,0.0
0.5665566556655666,0.08333333333333333,0.0,0.0
0.5666566656665667,0.08333333333333333,0.0,0.0
0.5667566756675667,0.08333333333333333,0.0,0.0
0.5668566856685668,0.08333333333333333,0.0,0.0
0.566956695669567,0.08333333333333333,0.0,0.0
0.5670567056705671,0.08333333333333333,0.0,0.0
0.5671567156715671,0.08333333333333333,0.0,0.0
0.5672567256725672,0.08333333333333333,0.0,0.0
0.5673567356735674,0.08333333333333333,0.0,0.0
0.5674567456745675,0.08333333333333333,0.0,0.0
0.5675567556755675,0.08333333333333333,0.0,0.0
0.5676567656765676,0.08333333333333333,0.0,0.0
0.5677567756775678,0.08333333333333333,0.0,0.0
0.5678567856785679,0.08333333333333333,0.0,0.0
0.5679567956795679,0.08333333333333333,0.0,0.0
0.568056805680568,0.08333333333333333,0.0,0.0
0.5681568156815682,0.08333333333333333,0.0,0.0
0.5682568256825683,0.08333333333333333,0.0,0.0
0.5683568356835683,0.08333333333333333,0.0,0.0
0.5684568456845684,0.08333333333333333,0.0,0.0
0.5685568556855686,0.08333333333333333,0.0,0.0
0.5686568656865687,0.08333333333333333,0.0,0.0
0.5687568756875687,0.08333333333333333,0.0,0.0
0.5688568856885688,0.08333333333333333,0.0,0.0
0.568956895689569,0.08333333333333333,0.0,0.0
0.5690569056905691,0.08333333333333333,0.0,0.0
0.5691569156915691,0.08333333333333333,0.0,0.0
0.5692569256925692,0.08333333333333333,0.0,0.0
0.5693569356935694,0.08333333333333333,0.0,0.0
0.5694569456945695,0.08333333333333333,0.0,0.0
0.5695569556955695,0.08333333333333333,0.0,0.0
0.5696569656965697,0.08333333333333333,0.0,0.0
0.5697569756975698,0.08333333333333333,0.0,0.0
0.5698569856985699,0.08333333333333333,0.0,0.0
0.5699569956995699,0.08333333333333333,0.0,0.0
0.57005700570057,0.08333333333333333,0.0,0.0
0.5701570157015702,0.08333333333333333,0.0,0.0
0.5702570257025703,0.08333333333333333,0.0,0.0
0.5703570357035703,0.08333333333333333,0.0,0.0
0.5704570457045705,0.08333333333333333,0.0,0.0
0.5705570557055706,0.08333333333333333,0.0,0.0
0.5706570657065707,0.08333333333333333,0.0,0.0
0.5707570757075707,0.08333333333333333,0.0,0.0
0.5708570857085709,0.08333333333333333,0.0,0.0
0.570957095709571,0.08333333333333333,0.0,0.0
0.5710571057105711,0.08333333333333333,0.0,0.0
0.5711571157115711,0.08333333333333333,0.0,0.0
0.5712571257125713,0.08333333333333333,0.0,0.0
0.5713571357135714,0.08333333333333333,0.0,0.0
0.5714571457145714,0.08333333333333333,0.0,0.0
0.5715571557155715,0.08333333333333333,0.0,0.0
0.5716571657165717,0.08333333333333333,0.0,0.0
0.5717571757175718,0.08333333333333333,0.0,0.0
0.5718571857185718,0.08333333333333333,0.0,0.0
0.5719571957195719,0.08333333333333333,0.0,0.0
0.5720572057205721,0.08333333333333333,0.0,0.0
0.5721572157215722,0.08333333333333333,0.0,0.0
0.5722572257225722,0.08333333333333333,0.0,0.0
0.5723572357235723,0.08333333333333333,0.0,0.0
0.5724572457245725,0.08333333333333333,0.0,0.0
0.5725572557255726,0.08333333333333333,0.0,0.0
0.5726572657265726,0.08333333333333333,0.0,0.0
0.5727572757275727,0.08333333333333333,0.0,0.0
0.5728572857285729,0.08333333333333333,0.0,0.0
0.572957295729573,0.08333333333333333,0.0,0.0
0.573057305730573,0.08333333333333333,0.0,0.0
0.5731573157315731,0.08333333333333333,0.0,0.0
0.5732573257325733,0.08333333333333333,0.0,0.0
0.5733573357335734,0.08333333333333333,0.0,0.0
0.5734573457345734,0.08333333333333333,0.0,0.0
0.5735573557355735,0.08333333333333333,0.0,0.0
0.5736573657365737,0.08333333333333333,0.0,0.0
0.5737573757375738,0.08333333333333333,0.0,0.0
0.5738573857385738,0.08333333333333333,0.0,0.0
0.5739573957395739,0.08333333333333333,0.0,0.0
0.5740574057405741,0.08333333333333333,0.0,0.0
0.5741574157415742,0.08333333333333333,0.0,0.0
0.5742574257425742,0.08333333333333333,0.0,0.0
0.5743574357435743,0.08333333333333333,0.0,0.0
0.5744574457445745,0.08333333333333333,0.0,0.0
0.5745574557455746,0.08333333333333333,0.0,0.0
0.5746574657465746,0.08333333333333333,0.0,0.0
0.5747574757475747,0.08333333333333333,0.0,0.0
0.5748574857485749,0.08333333333333333,0.0,0.0
0.574957495749575,0.08333333333333333,0.0,0.0
0.575057505750575,0.08333333333333333,0.0,0.0
0.5751575157515751,0.08333333333333333,0.0,0.0
0.5752575257525753,0.08333333333333333,0.0,0.0
0.5753575357535754,0.08333333333333333,0.0,0.0
0.5754575457545754,0.08333333333333333,0.0,0.0
0.5755575557555755,0.08333333333333333,0.0,0.0
0.5756575657565757,0.08333333333333333,0.0,0.0
0.5757575757575758,0.08333333333333333,0.0,0.0
0.5758575857585758,0.08333333333333333,0.0,0.0
0.575957595759576,0.08333333333333333,0.0,0.0
0.5760576057605761,0.08333333333333333,0.0,0.0
0.5761576157615762,0.08333333333333333,0.0,0.0
0.5762576257625762,0.08333333333333333,0.0,0.0
0.5763576357635763,0.08333333333333333,0.0,0.0
0.5764576457645765,0.08333333333333333,0.0,0.0
0.5765576557655766,0.08333333333333333,0.0,0.0
0.5766576657665766,0.08333333333333333,0.0,0.0
0.5767576757675767,0.08333333333333333,0.0,0.0
0.5768576857685769,0.08333333333333333,0.0,0.0
0.576957695769577,0.08333333333333333,0.0,0.0
0.577057705770577,0.08333333333333333,0.0,0.0
0.5771577157715772,0.08333333333333333,0.0,0.0
0.5772577257725773,0.08333333333333333,0.0,0.0
0.5773577357735774,0.08333333333333333,0.0,0.0
0.5774577457745774,0.08333333333333333,0.0,0.0
0.5775577557755776,0.08333333333333333,0.0,0.0
0.5776577657765777,0.08333333333333333,0.0,0.0
0.5777577757775778,0.08333333333333333,0.0,0.0
0.5778577857785778,0.08333333333333333,0.0,0.0
0.577957795779578,0.08333333333333333,0.0,0.0
0.5780578057805781,0.08333333333333333,0.0,0.0
0.5781578157815782,0.08333333333333333,0.0,0.0
0.5782578257825782,0.08333333333333333,0.0,0.0
0.5783578357835784,0.08333333333333333,0.0,0.0
0.5784578457845785,0.08333333333333333,0.0,0.0
0.5785578557855786,0.08333333333333333,0.0,0.0
0.5786578657865786,0.08333333333333333,0.0,0.0
0.5787578757875788,0.08333333333333333,0.0,0.0
0.5788578857885789,0.08333333333333333,0.0,0.0
0.5789578957895789,0.08333333333333333,0.0,0.0
0.579057905790579,0.08333333333333333,0.0,0.0
0.5791579157915792,0.08333333333333333,0.0,0.0
0.5792579257925793,0.08333333333333333,0.0,0.0
0.5793579357935793,0.08333333333333333,0.0,0.0
0.5794579457945794,0.08333333333333333,0.0,0.0
0.5795579557955796,0.08333333333333333,0.0,0.0
0.5796579657965797,0.08333333333333333,0.0,0.0
0.5797579757975797,0.08333333333333333,0.0,0.0
0.5798579857985798,0.08333333333333333,0.0,0.0
0.57995799579958,0.08333333333333333,0.0,0.0
0.5800580058005801,0.08333333333333333,0.0,0.0
0.5801580158015801,0.08333333333333333,0.0,0.0
0.5802580258025802,0.08333333333333333,0.0,0.0
0.5803580358035804,0.08333333333333333,0.0,0.0
0.5804580458045805,0.08333333333333333,0.0,0.0
0.5805580558055805,0.08333333333333333,0.0,0.0
0.5806580658065806,0.08333333333333333,0.0,0.0
0.5807580758075808,0.08333333333333333,0.0,0.0
0.5808580858085809,0.08333333333333333,0.0,0.0
0.5809580958095809,0.08333333333333333,0.0,0.0
0.581058105810581,0.08333333333333333,0.0,0.0
0.5811581158115812,0.08333333333333333,0.0,0.0
0.5812581258125813,0.08333333333333333,0.0,0.0
0.5813581358135813,0.08333333333333333,0.0,0.0
0.5814581458145814,0.08333333333333333,0.0,0.0
0.5815581558155816,0.08333333333333333,0.0,0.0
0.5816581658165817,0.08333333333333333,0.0,0.0
0.5817581758175817,0.08333333333333333,0.0,0.0
0.5818581858185818,0.08333333333333333,0.0,0.0
0.581958195819582,0.08333333333333333,0.0,0.0
0.5820582058205821,0.08333333333333333,0.0,0.0
0.5821582158215821,0.08333333333333333,0.0,0.0
0.5822582258225822,0.08333333333333333,0.0,0.0
0.5823582358235824,0.08333333333333333,0.0,0.0
0.5824582458245825,0.08333333333333333,0.0,0.0
0.5825582558255825,0.08333333333333333,0.0,0.0
0.5826582658265826,0.08333333333333333,0.0,0.0
0.5827582758275828,0.08333333333333333,0.0,0.0
0.5828582858285829,0.08333333333333333,0.0,0.0
0.5829582958295829,0.08333333333333333,0.0,0.0
0.583058305830583,0.08333333333333333,0.0,0.0
0.5831583158315832,0.08333333333333333,0.0,0.0
0.5832583258325833,0.08333333333333333,0.0,0.0
0.5833583358335833,0.08333333333333333,0.0,0.0
0.5834583458345834,0.08333333333333333,0.0,0.0
0.5835583558355836,0.08333333333333333,0.0,0.0
0.5836583658365837,0.08333333333333333,0.0,0.0
0.5837583758375837,0.08333333333333333,0.0,0.0
0.5838583858385838,0.08333333333333333,0.0,0.0
0.583958395839584,0.08333333333333333,0.0,0.0
0.5840584058405841,0.08333333333333333,0.0,0.0
0.5841584158415841,0.08333333333333333,0.0,0.0
0.5842584258425843,0.08333333333333333,0.0,0.0
0.5843584358435844,0.08333333333333333,0.0,0.0
0.5844584458445845,0.08333333333333333,0.0,0.0
0.5845584558455845,0.08333333333333333,0.0,0.0
0.5846584658465847,0.08333333333333333,0.0,0.0
0.5847584758475848,0.08333333333333333,0.0,0.0
0.5848584858485849,0.08333333333333333,0.0,0.0
0.5849584958495849,0.08333333333333333,0.0,0.0
0.585058505850585,0.08333333333333333,0.0,0.0
0.5851585158515852,0.08333333333333333,0.0,0.0
0.5852585258525853,0.08333333333333333,0.0,0.0
0.5853585358535853,0.08333333333333333,0.0,0.0
0.5854585458545855,0.08333333333333333,0.0,0.0
0.5855585558555856,0.08333333333333333,0.0,0.0
0.5856585658565857,0.08333333333333333,0.0,0.0
0.5857585758575857,0.08333333333333333,0.0,0.0
0.5858585858585859,0.08333333333333333,0.0,0.0
0.585958595859586,0.08333333333333333,0.0,0.0
0.5860586058605861,0.08333333333333333,0.0,0.0
0.5861586158615861,0.08333333333333333,0.0,0.0
0.5862586258625863,0.08333333333333333,0.0,0.0
0.5863586358635864,0.08333333333333333,0.0,0.0
0.5864586458645865,0.08333333333333333,0.0,0.0
0.5865586558655865,0.08333333333333333,0.0,0.0
0.5866586658665867,0.08333333333333333,0.0,0.0
0.5867586758675868,0.08333333333333333,0.0,0.0
0.5868586858685868,0.08333333333333333,0.0,0.0
0.5869586958695869,0.08333333333333333,0.0,0.0
0.5870587058705871,0.08333333333333333,0.0,0.0
0.5871587158715872,0.08333333333333333,0.0,0.0
0.5872587258725872,0.08333333333333333,0.0,0.0
0.5873587358735873,0.08333333333333333,0.0,0.0
0.5874587458745875,0.08333333333333333,0.0,0.0
0.5875587558755876,0.08333333333333333,0.0,0.0
0.5876587658765876,0.08333333333333333,0.0,0.0
0.5877587758775877,0.08333333333333333,0.0,0.0
0.5878587858785879,0.08333333333333333,0.0,0.0
0.587958795879588,0.08333333333333333,0.0,0.0
0.588058805880588,0.08333333333333333,0.0,0.0
0.5881588158815881,0.08333333333333333,0.0,0.0
0.5882588258825883,0.08333333333333333,0.0,0.0
0.5883588358835884,0.08333333333333333,0.0,0.0
0.5884588458845884,0.08333333333333333,0.0,0.0
0.5885588558855885,0.08333333333333333,0.0,0.0
0.5886588658865887,0.08333333333333333,0.0,0.0
0.5887588758875888,0.08333333333333333,0.0,0.0
0.5888588858885888,0.08333333333333333,0.0,0.0
0.5889588958895889,0.08333333333333333,0.0,0.0
0.5890589058905891,0.08333333333333333,0.0,0.0
0.5891589158915892,0.08333333333333333,0.0,0.0
0.5892589258925892,0.08333333333333333,0.0,0.0
0.5893589358935893,0.08333333333333333,0.0,0.0
0.5894589458945895,0.08333333333333333,0.0,0.0
0.5895589558955896,0.08333333333333333,0.0,0.0
0.5896589658965896,0.08333333333333333,0.0,0.0
0.5897589758975897,0.08333333333333333,0.0,0.0
0.5898589858985899,0.08333333333333333,0.0,0.0
0.58995899589959,0.08333333333333333,0.0,0.0
0.59005900590059,0.08333333333333333,0.0,0.0
0.5901590159015901,0.08333333333333333,0.0,0.0
0.5902590259025903,0.08333333333333333,0.0,0.0
0.5903590359035904,0.08333333333333333,0.0,0.0
0.5904590459045904,0.08333333333333333,0.0,0.0
0.5905590559055905,0.08333333333333333,0.0,0.0
0.5906590659065907,0.08333333333333333,0.0,0.0
0.5907590759075908,0.08333333333333333,0.0,0.0
0.5908590859085908,0.08333333333333333,0.0,0.0
0.590959095909591,0.08333333333333333,0.0,0.0
0.5910591059105911,0.08333333333333333,0.0,0.0
0.5911591159115912,0.08333333333333333,0.0,0.0
0.5912591259125912,0.08333333333333333,0.0,0.0
0.5913591359135913,0.08333333333333333,0.0,0.0
0.5914591459145915,0.08333333333333333,0.0,0.0
0.5915591559155916,0.08333333333333333,0.0,0.0
0.5916591659165916,0.08333333333333333,0.0,0.0
0.5917591759175918,0.08333333333333333,0.0,0.0
0.5918591859185919,0.08333333333333333,0.0,0.0
0.591959195919592,0.08333333333333333,0.0,0.0
0.592059205920592,0.08333333333333333,0.0,0.0
0.5921592159215922,0.08333333333333333,0.0,0.0
0.5922592259225923,0.08333333333333333,0.0,0.0
0.5923592359235924,0.08333333333333333,0.0,0.0
0.5924592459245924,0.08333333333333333,0.0,0.0
0.5925592559255926,0.08333333333333333,0.0,0.0
0.5926592659265927,0.08333333333333333,0.0,0.0
0.5927592759275928,0.08333333333333333,0.0,0.0
0.5928592859285928,0.08333333333333333,0.0,0.0
0.592959295929593,0.08333333333333333,0.0,0.0
0.5930593059305931,0.08333333333333333,0.0,0.0
0.5931593159315932,0.08333333333333333,0.0,0.0
0.5932593259325932,0.08333333333333333,0.0,0.0
0.5933593359335934,0.08333333333333333,0.0,0.0
0.5934593459345935,0.08333333333333333,0.0,0.0
0.5935593559355936,0.08333333333333333,0.0,0.0
0.5936593659365936,0.08333333333333333,0.0,0.0
0.5937593759375938,0.08333333333333333,0.0,0.0
0.5938593859385939,0.08333333333333333,0.0,0.0
0.593959395939594,0.08333333333333333,0.0,0.0
0.594059405940594,0.08333333333333333,0.0,0.0
0.5941594159415942,0.08333333333333333,0.0,0.0
0.5942594259425943,0.08333333333333333,0.0,0.0
0.5943594359435943,0.08333333333333333,0.0,0.0
0.5944594459445944,0.08333333333333333,0.0,0.0
0.5945594559455946,0.08333333333333333,0.0,0.0
0.5946594659465947,0.08333333333333333,0.0,0.0
0.5947594759475947,0.08333333333333333,0.0,0.0
0.5948594859485948,0.08333333333333333,0.0,0.0
0.594959495949595,0.08333333333333333,0.0,0.0
0.5950595059505951,0.08333333333333333,0.0,0.0
0.5951595159515951,0.08333333333333333,0.0,0.0
0.5952595259525952,0.08333333333333333,0.0,0.0
0.5953595359535954,0.08333333333333333,0.0,0.0
0.5954595459545955,0.08333333333333333,0.0,0.0
0.5955595559555955,0.08333333333333333,0.0,0.0
0.5956595659565956,0.08333333333333333,0.0,0.0
0.5957595759575958,0.08333333333333333,0.0,0.0
0.5958595859585959,0.08333333333333333,0.0,0.0
0.5959595959595959,0.08333333333333333,0.0,0.0
0.596059605960596,0.08333333333333333,0.0,0.0
0.5961596159615962,0.08333333333333333,0.0,0.0
0.5962596259625963,0.08333333333333333,0.0,0.0
0.5963596359635963,0.08333333333333333,0.0,0.0
0.5964596459645964,0.08333333333333333,0.0,0.0
0.5965596559655966,0.08333333333333333,0.0,0.0
0.5966596659665967,0.08333333333333333,0.0,0.0
0.5967596759675967,0.08333333333333333,0.0,0.0
0.5968596859685968,0.08333333333333333,0.0,0.0
0.596959695969597,0.08333333333333333,0.0,0.0
0.5970597059705971,0.08333333333333333,0.0,0.0
0.5971597159715971,0.08333333333333333,0.0,0.0
0.5972597259725972,0.08333333333333333,0.0,0.0
0.5973597359735974,0.08333333333333333,0.0,0.0
0.5974597459745975,0.08333333333333333,0.0,0.0
0.5975597559755975,0.08333333333333333,0.0,0.0
0.5976597659765976,0.08333333333333333,0.0,0.0
0.5977597759775978,0.08333333333333333,0.0,0.0
0.5978597859785979,0.08333333333333333,0.0,0.0
0.5979597959795979,0.08333333333333333,0.0,0.0
0.598059805980598,0.08333333333333333,0.0,0.0
0.5981598159815982,0.08333333333333333,0.0,0.0
0.5982598259825983,0.08333333333333333,0.0,0.0
0.5983598359835983,0.08333333333333333,0.0,0.0
0.5984598459845984,0.08333333333333333,0.0,0.0
0.5985598559855986,0.08333333333333333,0.0,0.0
0.5986598659865987,0.08333333333333333,0.0,0.0
0.5987598759875987,0.08333333333333333,0.0,0.0
0.5988598859885989,0.08333333333333333,0.0,0.0
0.598959895989599,0.08333333333333333,0.0,0.0
0.5990599059905991,0.08333333333333333,0.0,0.0
0.5991599159915991,0.08333333333333333,0.0,0.0
0.5992599259925993,0.08333333333333333,0.0,0.0
0.5993599359935994,0.08333333333333333,0.0,0.0
0.5994599459945995,0.08333333333333333,0.0,0.0
0.5995599559955995,0.08333333333333333,0.0,0.0
0.5996599659965997,0.08333333333333333,0.0,0.0
0.5997599759975998,0.08333333333333333,0.0,0.0
0.5998599859985999,0.08333333333333333,0.0,0.0
0.5999599959995999,0.08333333333333333,0.0,0.0
0.6000600060006,0.08333333333333333,0.0,0.0
0.6001600160016002,0.08333333333333333,0.0,0.0
0.6002600260026003,0.08333333333333333,0.0,0.0
0.6003600360036003,0.08333333333333333,0.0,0.0
0.6004600460046005,0.08333333333333333,0.0,0.0
0.6005600560056006,0.08333333333333333,0.0,0.0
0.6006600660066007,0.08333333333333333,0.0,0.0
0.6007600760076007,0.08333333333333333,0.0,0.0
0.6008600860086009,0.08333333333333333,0.0,0.0
0.600960096009601,0.08333333333333333,0.0,0.0
0.6010601060106011,0.08333333333333333,0.0,0.0
0.6011601160116011,0.08333333333333333,0.0,0.0
0.6012601260126013,0.08333333333333333,0.0,0.0
0.6013601360136014,0.08333333333333333,0.0,0.0
0.6014601460146015,0.08333333333333333,0.0,0.0
0.6015601560156015,0.08333333333333333,0.0,0.0
0.6016601660166017,0.08333333333333333,0.0,0.0
0.6017601760176018,0.08333333333333333,0.0,0.0
0.6018601860186018,0.08333333333333333,0.0,0.0
0.6019601960196019,0.08333333333333333,0.0,0.0
0.6020602060206021,0.08333333333333333,0.0,0.0
0.6021602160216022,0.08333333333333333,0.0,0.0
0.6022602260226022,0.08333333333333333,0.0,0.0
0.6023602360236023,0.08333333333333333,0.0,0.0
0.6024602460246025,0.08333333333333333,0.0,0.0
0.6025602560256026,0.08333333333333333,0.0,0.0
0.6026602660266026,0.08333333333333333,0.0,0.0
0.6027602760276027,0.08333333333333333,0.0,0.0
0.6028602860286029,0.08333333333333333,0.0,0.0
0.602960296029603,0.08333333333333333,0.0,0.0
0.603060306030603,0.08333333333333333,0.0,0.0
0.6031603160316031,0.08333333333333333,0.0,0.0
0.6032603260326033,0.08333333333333333,0.0,0.0
0.6033603360336034,0.08333333333333333,0.0,0.0
0.6034603460346034,0.08333333333333333,0.0,0.0
0.6035603560356035,0.08333333333333333,0.0,0.0
0.6036603660366037,0.08333333333333333,0.0,0.0
0.6037603760376038,0.08333333333333333,0.0,0.0
0.6038603860386038,0.08333333333333333,0.0,0.0
0.6039603960396039,0.08333333333333333,0.0,0.0
0.6040604060406041,0.08333333333333333,0.0,0.0
0.6041604160416042,0.08333333333333333,0.0,0.0
0.6042604260426042,0.08333333333333333,0.0,0.0
0.6043604360436043,0.08333333333333333,0.0,0.0
0.6044604460446045,0.08333333333333333,0.0,0.0
0.6045604560456046,0.08333333333333333,0.0,0.0
0.6046604660466046,0.08333333333333333,0.0,0.0
0.6047604760476047,0.08333333333333333,0.0,0.0
0.6048604860486049,0.08333333333333333,0.0,0.0
0.604960496049605,0.08333333333333333,0.0,0.0
0.605060506050605,0.08333333333333333,0.0,0.0
0.6051605160516051,0.08333333333333333,0.0,0.0
0.6052605260526053,0.08333333333333333,0.0,0.0
0.6053605360536054,0.08333333333333333,0.0,0.0
0.6054605460546054,0.08333333333333333,0.0,0.0
0.6055605560556055,0.08333333333333333,0.0,0.0
0.6056605660566057,0.08333333333333333,0.0,0.0
0.6057605760576058,0.08333333333333333,0.0,0.0
0.6058605860586058,0.08333333333333333,0.0,0.0
0.605960596059606,0.08333333333333333,0.0,0.0
0.6060606060606061,0.08333333333333333,0.0,0.0
0.6061606160616062,0.08333333333333333,0.0,0.0
0.6062606260626062,0.08333333333333333,0.0,0.0
0.6063606360636064,0.08333333333333333,0.0,0.0
0.6064606460646065,0.08333333333333333,0.0,0.0
0.6065606560656066,0.08333333333333333,0.0,0.0
0.6066606660666066,0.08333333333333333,0.0,0.0
0.6067606760676068,0.08333333333333333,0.0,0.0
0.6068606860686069,0.08333333333333333,0.0,0.0
0.606960696069607,0.08333333333333333,0.0,0.0
0.607060706070607,0.08333333333333333,0.0,0.0
0.6071607160716072,0.08333333333333333,0.0,0.0
0.6072607260726073,0.08333333333333333,0.0,0.0
0.6073607360736074,0.08333333333333333,0.0,0.0
0.6074607460746074,0.08333333333333333,0.0,0.0
0.6075607560756076,0.08333333333333333,0.0,0.0
0.6076607660766077,0.08333333333333333,0.0,0.0
0.6077607760776078,0.08333333333333333,0.0,0.0
0.6078607860786078,0.08333333333333333,0.0,0.0
0.607960796079608,0.08333333333333333,0.0,0.0
0.6080608060806081,0.08333333333333333,0.0,0.0
0.6081608160816082,0.08333333333333333,0.0,0.0
0.6082608260826082,0.08333333333333333,0.0,0.0
0.6083608360836084,0.08333333333333333,0.0,0.0
0.6084608460846085,0.08333333333333333,0.0,0.0
0.6085608560856086,0.08333333333333333,0.0,0.0
0.6086608660866086,0.08333333333333333,0.0,0.0
0.6087608760876088,0.08333333333333333,0.0,0.0
0.6088608860886089,0.08333333333333333,0.0,0.0
0.608960896089609,0.08333333333333333,0.0,0.0
0.609060906090609,0.08333333333333333,0.0,0.0
0.6091609160916092,0.08333333333333333,0.0,0.0
0.6092609260926093,0.08333333333333333,0.0,0.0
0.6093609360936093,0.08333333333333333,0.0,0.0
0.6094609460946094,0.08333333333333333,0.0,0.0
0.6095609560956096,0.08333333333333333,0.0,0.0
0.6096609660966097,0.08333333333333333,0.0,0.0
0.6097609760976097,0.08333333333333333,0.0,0.0
0.6098609860986098,0.08333333333333333,0.0,0.0
0.60996099609961,0.08333333333333333,0.0,0.0
0.6100610061006101,0.08333333333333333,0.0,0.0
0.6101610161016101,0.08333333333333333,0.0,0.0
0.6102610261026102,0.08333333333333333,0.0,0.0
0.6103610361036104,0.08333333333333333,0.0,0.0
0.6104610461046105,0.08333333333333333,0.0,0.0
0.6105610561056105,0.08333333333333333,0.0,0.0
0.6106610661066106,0.08333333333333333,0.0,0.0
0.6107610761076108,0.08333333333333333,0.0,0.0
0.6108610861086109,0.08333333333333333,0.0,0.0
0.6109610961096109,0.08333333333333333,0.0,0.0
0.611061106110611,0.08333333333333333,0.0,0.0
0.6111611161116112,0.08333333333333333,0.0,0.0
0.6112611261126113,0.08333333333333333,0.0,0.0
0.6113611361136113,0.08333333333333333,0.0,0.0
0.6114611461146114,0.08333333333333333,0.0,0.0
0.6115611561156116,0.08333333333333333,0.0,0.0
0.6116611661166117,0.08333333333333333,0.0,0.0
0.6117611761176117,0.08333333333333333,0.0,0.0
0.6118611861186118,0.08333333333333333,0.0,0.0
0.611961196119612,0.08333333333333333,0.0,0.0
0.6120612061206121,0.08333333333333333,0.0,0.0
0.6121612161216121,0.08333333333333333,0.0,0.0
0.6122612261226122,0.08333333333333333,0.0,0.0
0.6123612361236124,0.08333333333333333,0.0,0.0
0.6124612461246125,0.08333333333333333,0.0,0.0
0.6125612561256125,0.08333333333333333,0.0,0.0
0.6126612661266126,0.08333333333333333,0.0,0.0
0.6127612761276128,0.08333333333333333,0.0,0.0
0.6128612861286129,0.08333333333333333,0.0,0.0
0.6129612961296129,0.08333333333333333,0.0,0.0
0.613061306130613,0.08333333333333333,0.0,0.0
0.6131613161316132,0.08333333333333333,0.0,0.0
0.6132613261326133,0.08333333333333333,0.0,0.0
0.6133613361336133,0.08333333333333333,0.0,0.0
0.6134613461346134,0.08333333333333333,0.0,0.0
0.6135613561356136,0.08333333333333333,0.0,0.0
0.6136613661366137,0.08333333333333333,0.0,0.0
0.6137613761376137,0.08333333333333333,0.0,0.0
0.6138613861386139,0.08333333333333333,0.0,0.0
0.613961396139614,0.08333333333333333,0.0,0.0
0.6140614061406141,0.08333333333333333,0.0,0.0
0.6141614161416141,0.08333333333333333,0.0,0.0
0.6142614261426143,0.08333333333333333,0.0,0.0
0.6143614361436144,0.08333333333333333,0.0,0.0
0.6144614461446145,0.08333333333333333,0.0,0.0
0.6145614561456145,0.08333333333333333,0.0,0.0
0.6146614661466147,0.08333333333333333,0.0,0.0
0.6147614761476148,0.08333333333333333,0.0,0.0
0.6148614861486149,0.08333333333333333,0.0,0.0
0.6149614961496149,0.08333333333333333,0.0,0.0
0.6150615061506151,0.08333333333333333,0.0,0.0
0.6151615161516152,0.08333333333333333,0.0,0.0
0.6152615261526153,0.08333333333333333,0.0,0.0
0.6153615361536153,0.08333333333333333,0.0,0.0
0.6154615461546155,0.08333333333333333,0.0,0.0
0.6155615561556156,0.08333333333333333,0.0,0.0
0.6156615661566157,0.08333333333333333,0.0,0.0
0.6157615761576157,0.08333333333333333,0.0,0.0
0.6158615861586159,0.08333333333333333,0.0,0.0
0.615961596159616,0.08333333333333333,0.0,0.0
0.6160616061606161,0.08333333333333333,0.0,0.0
0.6161616161616161,0.08333333333333333,0.0,0.0
0.6162616261626163,0.08333333333333333,0.0,0.0
0.6163616361636164,0.08333333333333333,0.0,0.0
0.6164616461646165,0.08333333333333333,0.0,0.0
0.6165616561656165,0.08333333333333333,0.0,0.0
0.6166616661666167,0.08333333333333333,0.0,0.0
0.6167616761676168,0.08333333333333333,0.0,0.0
0.6168616861686168,0.08333333333333333,0.0,0.0
0.6169616961696169,0.08333333333333333,0.0,0.0
0.6170617061706171,0.08333333333333333,0.0,0.0
0.6171617161716172,0.08333333333333333,0.0,0.0
0.6172617261726172,0.08333333333333333,0.0,0.0
0.6173617361736173,0.08333333333333333,0.0,0.0
0.6174617461746175,0.08333333333333333,0.0,0.0
0.6175617561756176,0.08333333333333333,0.0,0.0
0.6176617661766176,0.08333333333333333,0.0,0.0
0.6177617761776177,0.08333333333333333,0.0,0.0
0.6178617861786179,0.08333333333333333,0.0,0.0
0.617961796179618,0.08333333333333333,0.0,0.0
0.618061806180618,0.08333333333333333,0.0,0.0
0.6181618161816181,0.08333333333333333,0.0,0.0
0.6182618261826183,0.08333333333333333,0.0,0.0
0.6183618361836184,0.08333333333333333,0.0,0.0
0.6184618461846184,0.08333333333333333,0.0,0.0
0.6185618561856185,0.08333333333333333,0.0,0.0
0.6186618661866187,0.08333333333333333,0.0,0.0
0.6187618761876188,0.08333333333333333,0.0,0.0
0.6188618861886188,0.08333333333333333,0.0,0.0
0.6189618961896189,0.08333333333333333,0.0,0.0
0.6190619061906191,0.08333333333333333,0.0,0.0
0.6191619161916192,0.08333333333333333,0.0,0.0
0.6192619261926192,0.08333333333333333,0.0,0.0
0.6193619361936193,0.08333333333333333,0.0,0.0
0.6194619461946195,0.08333333333333333,0.0,0.0
0.6195619561956196,0.08333333333333333,0.0,0.0
0.6196619661966196,0.08333333333333333,0.0,0.0
0.6197619761976197,0.08333333333333333,0.0,0.0
0.6198619861986199,0.08333333333333333,0.0,0.0
0.61996199619962,0.08333333333333333,0.0,0.0
0.62006200620062,0.08333333333333333,0.0,0.0
0.6201620162016201,0.08333333333333333,0.0,0.0
0.6202620262026203,0.08333333333333333,0.0,0.0
0.6203620362036204,0.08333333333333333,0.0,0.0
0.6204620462046204,0.08333333333333333,0.0,0.0
0.6205620562056205,0.08333333333333333,0.0,0.0
0.6206620662066207,0.08333333333333333,0.0,0.0
0.6207620762076208,0.08333333333333333,0.0,0.0
0.6208620862086208,0.08333333333333333,0.0,0.0
0.620962096209621,0.08333333333333333,0.0,0.0
0.6210621062106211,0.08333333333333333,0.0,0.0
0.6211621162116212,0.08333333333333333,0.0,0.0
0.6212621262126212,0.08333333333333333,0.0,0.0
0.6213621362136214,0.08333333333333333,0.0,0.0
0.6214621462146215,0.08333333333333333,0.0,0.0
0.6215621562156216,0.08333333333333333,0.0,0.0
0.6216621662166216,0.08333333333333333,0.0,0.0
0.6217621762176218,0.08333333333333333,0.0,0.0
0.6218621862186219,0.08333333333333333,0.0,0.0
0.621962196219622,0.08333333333333333,0.0,0.0
0.622062206220622,0.08333333333333333,0.0,0.0
0.6221622162216222,0.08333333333333333,0.0,0.0
0.6222622262226223,0.08333333333333333,0.0,0.0
0.6223622362236224,0.08333333333333333,0.0,0.0
0.6224622462246224,0.08333333333333333,0.0,0.0
0.6225622562256226,0.08333333333333333,0.0,0.0
0.6226622662266227,0.08333333333333333,0.0,0.0
0.6227622762276228,0.08333333333333333,0.0,0.0
0.6228622862286228,0.08333333333333333,0.0,0.0
0.622962296229623,0.08333333333333333,0.0,0.0
0.6230623062306231,0.08333333333333333,0.0,0.0
0.6231623162316232,0.08333333333333333,0.0,0.0
0.6232623262326232,0.08333333333333333,0.0,0.0
0.6233623362336234,0.08333333333333333,0.0,0.0
0.6234623462346235,0.08333333333333333,0.0,0.0
0.6235623562356236,0.08333333333333333,0.0,0.0
0.6236623662366236,0.08333333333333333,0.0,0.0
0.6237623762376238,0.08333333333333333,0.0,0.0
0.6238623862386239,0.08333333333333333,0.0,0.0
0.623962396239624,0.08333333333333333,0.0,0.0
0.624062406240624,0.08333333333333333,0.0,0.0
0.6241624162416242,0.08333333333333333,0.0,0.0
0.6242624262426243,0.08333333333333333,0.0,0.0
0.6243624362436243,0.08333333333333333,0.0,0.0
0.6244624462446244,0.08333333333333333,0.0,0.0
0.6245624562456246,0.08333333333333333,0.0,0.0
0.6246624662466247,0.08333333333333333,0.0,0.0
0.6247624762476247,0.08333333333333333,0.0,0.0
0.6248624862486248,0.08333333333333333,0.0,0.0
0.624962496249625,0.08333333333333333,0.0,0.0
0.6250625062506251,0.08333333333333333,0.0,0.0
0.6251625162516251,0.08333333333333333,0.0,0.0
0.6252625262526252,0.08333333333333333,0.0,0.0
0.6253625362536254,0.08333333333333333,0.0,0.0
0.6254625462546255,0.08333333333333333,0.0,0.0
0.6255625562556255,0.08333333333333333,0.0,0.0
0.6256625662566256,0.08333333333333333,0.0,0.0
0.6257625762576258,0.08333333333333333,0.0,0.0
0.6258625862586259,0.08333333333333333,0.0,0.0
0.6259625962596259,0.08333333333333333,0.0,0.0
0.626062606260626,0.08333333333333333,0.0,0.0
0.6261626162616262,0.08333333333333333,0.0,0.0
0.6262626262626263,0.08333333333333333,0.0,0.0
0.6263626362636263,0.08333333333333333,0.0,0.0
0.6264626462646264,0.08333333333333333,0.0,0.0
0.6265626562656266,0.08333333333333333,0.0,0.0
0.6266626662666267,0.08333333333333333,0.0,0.0
0.6267626762676267,0.08333333333333333,0.0,0.0
0.6268626862686268,0.08333333333333333,0.0,0.0
0.626962696269627,0.08333333333333333,0.0,0.0
0.6270627062706271,0.08333333333333333,0.0,0.0
0.6271627162716271,0.08333333333333333,0.0,0.0
0.6272627262726272,0.08333333333333333,0.0,0.0
0.6273627362736274,0.08333333333333333,0.0,0.0
0.6274627462746275,0.08333333333333333,0.0,0.0
0.6275627562756275,0.08333333333333333,0.0,0.0
0.6276627662766276,0.08333333333333333,0.0,0.0
0.6277627762776278,0.08333333333333333,0.0,0.0
0.6278627862786279,0.08333333333333333,0.0,0.0
0.6279627962796279,0.08333333333333333,0.0,0.0
0.628062806280628,0.08333333333333333,0.0,0.0
0.6281628162816282,0.08333333333333333,0.0,0.0
0.6282628262826283,0.08333333333333333,0.0,0.0
0.6283628362836283,0.08333333333333333,0.0,0.0
0.6284628462846285,0.08333333333333333,0.0,0.0
0.6285628562856286,0.08333333333333333,0.0,0.0
0.6286628662866287,0.08333333333333333,0.0,0.0
0.6287628762876287,0.08333333333333333,0.0,0.0
0.6288628862886289,0.08333333333333333,0.0,0.0
0.628962896289629,0.08333333333333333,0.0,0.0
0.6290629062906291,0.08333333333333333,0.0,0.0
0.6291629162916291,0.08333333333333333,0.0,0.0
0.6292629262926293,0.08333333333333333,0.0,0.0
0.6293629362936294,0.08333333333333333,0.0,0.0
0.6294629462946295,0.08333333333333333,0.0,0.0
0.6295629562956295,0.08333333333333333,0.0,0.0
0.6296629662966297,0.08333333333333333,0.0,0.0
0.6297629762976298,0.08333333333333333,0.0,0.0
0.6298629862986299,0.08333333333333333,0.0,0.0
0.6299629962996299,0.08333333333333333,0.0,0.0
0.6300630063006301,0.08333333333333333,0.0,0.0
0.6301630163016302,0.08333333333333333,0.0,0.0
0.6302630263026303,0.08333333333333333,0.0,0.0
0.6303630363036303,0.08333333333333333,0.0,0.0
0.6304630463046305,0.08333333333333333,0.0,0.0
0.6305630563056306,0.08333333333333333,0.0,0.0
0.6306630663066307,0.08333333333333333,0.0,0.0
0.6307630763076307,0.08333333333333333,0.0,0.0
0.6308630863086309,0.08333333333333333,0.0,0.0
0.630963096309631,0.08333333333333333,0.0,0.0
0.6310631063106311,0.08333333333333333,0.0,0.0
0.6311631163116311,0.08333333333333333,0.0,0.0
0.6312631263126313,0.08333333333333333,0.0,0.0
0.6313631363136314,0.08333333333333333,0.0,0.0
0.6314631463146315,0.08333333333333333,0.0,0.0
0.6315631563156315,0.08333333333333333,0.0,0.0
0.6316631663166317,0.08333333333333333,0.0,0.0
0.6317631763176318,0.08333333333333333,0.0,0.0
0.6318631863186318,0.08333333333333333,0.0,0.0
0.6319631963196319,0.08333333333333333,0.0,0.0
0.6320632063206321,0.08333333333333333,0.0,0.0
0.6321632163216322,0.08333333333333333,0.0,0.0
0.6322632263226322,0.08333333333333333,0.0,0.0
0.6323632363236323,0.08333333333333333,0.0,0.0
0.6324632463246325,0.08333333333333333,0.0,0.0
0.6325632563256326,0.08333333333333333,0.0,0.0
0.6326632663266326,0.08333333333333333,0.0,0.0
0.6327632763276327,0.08333333333333333,0.0,0.0
0.6328632863286329,0.08333333333333333,0.0,0.0
0.632963296329633,0.08333333333333333,0.0,0.0
0.633063306330633,0.08333333333333333,0.0,0.0
0.6331633163316331,0.08333333333333333,0.0,0.0
0.6332633263326333,0.08333333333333333,0.0,0.0
0.6333633363336334,0.08333333333333333,0.0,0.0
0.6334633463346334,0.08333333333333333,0.0,0.0
0.6335633563356335,0.08333333333333333,0.0,0.0
0.6336633663366337,0.08333333333333333,0.0,0.0
0.6337633763376338,0.08333333333333333,0.0,0.0
0.6338633863386338,0.08333333333333333,0.0,0.0
0.6339633963396339,0.08333333333333333,0.0,0.0
0.6340634063406341,0.08333333333333333,0.0,0.0
0.6341634163416342,0.08333333333333333,0.0,0.0
0.6342634263426342,0.08333333333333333,0.0,0.0
0.6343634363436343,0.08333333333333333,0.0,0.0
0.6344634463446345,0.08333333333333333,0.0,0.0
0.6345634563456346,0.08333333333333333,0.0,0.0
0.6346634663466346,0.08333333333333333,0.0,0.0
0.6347634763476347,0.08333333333333333,0.0,0.0
0.6348634863486349,0.08333333333333333,0.0,0.0
0.634963496349635,0.08333333333333333,0.0,0.0
0.635063506350635,0.08333333333333333,0.0,0.0
0.6351635163516351,0.08333333333333333,0.0,0.0
0.6352635263526353,0.08333333333333333,0.0,0.0
0.6353635363536354,0.08333333333333333,0.0,0.0
0.6354635463546354,0.08333333333333333,0.0,0.0
0.6355635563556356,0.08333333333333333,0.0,0.0
0.6356635663566357,0.08333333333333333,0.0,0.0
0.6357635763576358,0.08333333333333333,0.0,0.0
0.6358635863586358,0.08333333333333333,0.0,0.0
0.635963596359636,0.08333333333333333,0.0,0.0
0.6360636063606361,0.08333333333333333,0.0,0.0
0.6361636163616362,0.08333333333333333,0.0,0.0
0.6362636263626362,0.08333333333333333,0.0,0.0
0.6363636363636364,0.08333333333333333,0.0,0.0
0.6364636463646365,0.08333333333333333,0.0,0.0
0.6365636563656366,0.08333333333333333,0.0,0.0
0.6366636663666366,0.08333333333333333,0.0,0.0
0.6367636763676368,0.08333333333333333,0.0,0.0
0.6368636863686369,0.08333333333333333,0.0,0.0
0.636963696369637,0.08333333333333333,0.0,0.0
0.637063706370637,0.08333333333333333,0.0,0.0
0.6371637163716372,0.08333333333333333,0.0,0.0
0.6372637263726373,0.08333333333333333,0.0,0.0
0.6373637363736374,0.08333333333333333,0.0,0.0
0.6374637463746374,0.08333333333333333,0.0,0.0
0.6375637563756376,0.08333333333333333,0.0,0.0
0.6376637663766377,0.08333333333333333,0.0,0.0
0.6377637763776378,0.08333333333333333,0.0,0.0
0.6378637863786378,0.08333333333333333,0.0,0.0
0.637963796379638,0.08333333333333333,0.0,0.0
0.6380638063806381,0.08333333333333333,0.0,0.0
0.6381638163816382,0.08333333333333333,0.0,0.0
0.6382638263826382,0.08333333333333333,0.0,0.0
0.6383638363836384,0.08333333333333333,0.0,0.0
0.6384638463846385,0.08333333333333333,0.0,0.0
0.6385638563856386,0.08333333333333333,0.0,0.0
0.6386638663866386,0.08333333333333333,0.0,0.0
0.6387638763876388,0.08333333333333333,0.0,0.0
0.6388638863886389,0.08333333333333333,0.0,0.0
0.638963896389639,0.08333333333333333,0.0,0.0
0.639063906390639,0.08333333333333333,0.0,0.0
0.6391639163916392,0.08333333333333333,0.0,0.0
0.6392639263926393,0.08333333333333333,0.0,0.0
0.6393639363936393,0.08333333333333333,0.0,0.0
0.6394639463946394,0.08333333333333333,0.0,0.0
0.6395639563956396,0.08333333333333333,0.0,0.0
0.6396639663966397,0.08333333333333333,0.0,0.0
0.6397639763976397,0.08333333333333333,0.0,0.0
0.6398639863986398,0.08333333333333333,0.0,0.0
0.63996399639964,0.08333333333333333,0.0,0.0
0.6400640064006401,0.08333333333333333,0.0,0.0
0.6401640164016401,0.08333333333333333,0.0,0.0
0.6402640264026402,0.08333333333333333,0.0,0.0
0.6403640364036404,0.08333333333333333,0.0,0.0
0.6404640464046405,0.08333333333333333,0.0,0.0
0.6405640564056405,0.08333333333333333,0.0,0.0
0.6406640664066406,0.08333333333333333,0.0,0.0
0.6407640764076408,0.08333333333333333,0.0,0.0
0.6408640864086409,0.08333333333333333,0.0,0.0
0.6409640964096409,0.08333333333333333,0.0,0.0
0.641064106410641,0.08333333333333333,0.0,0.0
0.6411641164116412,0.08333333333333333,0.0,0.0
0.6412641264126413,0.08333333333333333,0.0,0.0
0.6413641364136413,0.08333333333333333,0.0,0.0
0.6414641464146414,0.08333333333333333,0.0,0.0
0.6415641564156416,0.08333333333333333,0.0,0.0
0.6416641664166417,0.08333333333333333,0.0,0.0
0.6417641764176417,0.08333333333333333,0.0,0.0
0.6418641864186418,0.08333333333333333,0.0,0.0
0.641964196419642,0.08333333333333333,0.0,0.0
0.6420642064206421,0.08333333333333333,0.0,0.0
0.6421642164216421,0.08333333333333333,0.0,0.0
0.6422642264226422,0.08333333333333333,0.0,0.0
0.6423642364236424,0.08333333333333333,0.0,0.0
0.6424642464246425,0.08333333333333333,0.0,0.0
0.6425642564256425,0.08333333333333333,0.0,0.0
0.6426642664266426,0.08333333333333333,0.0,0.0
0.6427642764276428,0.08333333333333333,0.0,0.0
0.6428642864286429,0.08333333333333333,0.0,0.0
0.6429642964296429,0.08333333333333333,0.0,0.0
0.643064306430643,0.08333333333333333,0.0,0.0
0.6431643164316432,0.08333333333333333,0.0,0.0
0.6432643264326433,0.08333333333333333,0.0,0.0
0.6433643364336433,0.08333333333333333,0.0,0.0
0.6434643464346435,0.08333333333333333,0.0,0.0
0.6435643564356436,0.08333333333333333,0.0,0.0
0.6436643664366437,0.08333333333333333,0.0,0.0
0.6437643764376437,0.08333333333333333,0.0,0.0
0.6438643864386439,0.08333333333333333,0.0,0.0
0.643964396439644,0.08333333333333333,0.0,0.0
0.6440644064406441,0.08333333333333333,0.0,0.0
0.6441644164416441,0.08333333333333333,0.0,0.0
0.6442644264426443,0.08333333333333333,0.0,0.0
0.6443644364436444,0.08333333333333333,0.0,0.0
0.6444644464446445,0.08333333333333333,0.0,0.0
0.6445644564456445,0.08333333333333333,0.0,0.0
0.6446644664466447,0.08333333333333333,0.0,0.0
0.6447644764476448,0.08333333333333333,0.0,0.0
0.6448644864486449,0.08333333333333333,0.0,0.0
0.6449644964496449,0.08333333333333333,0.0,0.0
0.6450645064506451,0.08333333333333333,0.0,0.0
0.6451645164516452,0.08333333333333333,0.0,0.0
0.6452645264526453,0.08333333333333333,0.0,0.0
0.6453645364536453,0.08333333333333333,0.0,0.0
0.6454645464546455,0.08333333333333333,0.0,0.0
0.6455645564556456,0.08333333333333333,0.0,0.0
0.6456645664566457,0.08333333333333333,0.0,0.0
0.6457645764576457,0.08333333333333333,0.0,0.0
0.6458645864586459,0.08333333333333333,0.0,0.0
0.645964596459646,0.08333333333333333,0.0,0.0
0.6460646064606461,0.08333333333333333,0.0,0.0
0.6461646164616461,0.08333333333333333,0.0,0.0
0.6462646264626463,0.08333333333333333,0.0,0.0
0.6463646364636464,0.08333333333333333,0.0,0.0
0.6464646464646465,0.08333333333333333,0.0,0.0
0.6465646564656465,0.08333333333333333,0.0,0.0
0.6466646664666467,0.08333333333333333,0.0,0.0
0.6467646764676468,0.08333333333333333,0.0,0.0
0.6468646864686468,0.08333333333333333,0.0,0.0
0.6469646964696469,0.08333333333333333,0.0,0.0
0.6470647064706471,0.08333333333333333,0.0,0.0
0.6471647164716472,0.08333333333333333,0.0,0.0
0.6472647264726472,0.08333333333333333,0.0,0.0
0.6473647364736473,0.08333333333333333,0.0,0.0
0.6474647464746475,0.08333333333333333,0.0,0.0
0.6475647564756476,0.08333333333333333,0.0,0.0
0.6476647664766476,0.08333333333333333,0.0,0.0
0.6477647764776477,0.08333333333333333,0.0,0.0
0.6478647864786479,0.08333333333333333,0.0,0.0
0.647964796479648,0.08333333333333333,0.0,0.0
0.648064806480648,0.08333333333333333,0.0,0.0
0.6481648164816481,0.08333333333333333,0.0,0.0
0.6482648264826483,0.08333333333333333,0.0,0.0
0.6483648364836484,0.08333333333333333,0.0,0.0
0.6484648464846484,0.08333333333333333,0.0,0.0
0.6485648564856485,0.08333333333333333,0.0,0.0
0.6486648664866487,0.08333333333333333,0.0,0.0
0.6487648764876488,0.08333333333333333,0.0,0.0
0.6488648864886488,0.08333333333333333,0.0,0.0
0.648964896489649,0.08333333333333333,0.0,0.0
0.6490649064906491,0.08333333333333333,0.0,0.0
0.6491649164916492,0.08333333333333333,0.0,0.0
0.6492649264926492,0.08333333333333333,0.0,0.0
0.6493649364936493,0.08333333333333333,0.0,0.0
0.6494649464946495,0.08333333333333333,0.0,0.0
0.6495649564956496,0.08333333333333333,0.0,0.0
0.6496649664966496,0.08333333333333333,0.0,0.0
0.6497649764976497,0.08333333333333333,0.0,0.0
0.6498649864986499,0.08333333333333333,0.0,0.0
0.64996499649965,0.08333333333333333,0.0,0.0
0.65006500650065,0.08333333333333333,0.0,0.0
0.6501650165016502,0.08333333333333333,0.0,0.0
0.6502650265026503,0.08333333333333333,0.0,0.0
0.6503650365036504,0.08333333333333333,0.0,0.0
0.6504650465046504,0.08333333333333333,0.0,0.0
0.6505650565056506,0.08333333333333333,0.0,0.0
0.6506650665066507,0.08333333333333333,0.0,0.0
0.6507650765076508,0.08333333333333333,0.0,0.0
0.6508650865086508,0.08333333333333333,0.0,0.0
0.650965096509651,0.08333333333333333,0.0,0.0
0.6510651065106511,0.08333333333333333,0.0,0.0
0.6511651165116512,0.08333333333333333,0.0,0.0
0.6512651265126512,0.08333333333333333,0.0,0.0
0.6513651365136514,0.08333333333333333,0.0,0.0
0.6514651465146515,0.08333333333333333,0.0,0.0
0.6515651565156516,0.08333333333333333,0.0,0.0
0.6516651665166516,0.08333333333333333,0.0,0.0
0.6517651765176518,0.08333333333333333,0.0,0.0
0.6518651865186519,0.08333333333333333,0.0,0.0
0.651965196519652,0.08333333333333333,0.0,0.0
0.652065206520652,0.08333333333333333,0.0,0.0
0.6521652165216522,0.08333333333333333,0.0,0.0
0.6522652265226523,0.08333333333333333,0.0,0.0
0.6523652365236524,0.08333333333333333,0.0,0.0
0.6524652465246524,0.08333333333333333,0.0,0.0
0.6525652565256526,0.08333333333333333,0.0,0.0
0.6526652665266527,0.08333333333333333,0.0,0.0
0.6527652765276528,0.08333333333333333,0.0,0.0
0.6528652865286528,0.08333333333333333,0.0,0.0
0.652965296529653,0.08333333333333333,0.0,0.0
0.6530653065306531,0.08333333333333333,0.0,0.0
0.6531653165316532,0.08333333333333333,0.0,0.0
0.6532653265326532,0.08333333333333333,0.0,0.0
0.6533653365336534,0.08333333333333333,0.0,0.0
0.6534653465346535,0.08333333333333333,0.0,0.0
0.6535653565356536,0.08333333333333333,0.0,0.0
0.6536653665366536,0.08333333333333333,0.0,0.0
0.6537653765376538,0.08333333333333333,0.0,0.0
0.6538653865386539,0.08333333333333333,0.0,0.0
0.653965396539654,0.08333333333333333,0.0,0.0
0.654065406540654,0.08333333333333333,0.0,0.0
0.6541654165416542,0.08333333333333333,0.0,0.0
0.6542654265426543,0.08333333333333333,0.0,0.0
0.6543654365436543,0.08333333333333333,0.0,0.0
0.6544654465446544,0.08333333333333333,0.0,0.0
0.6545654565456546,0.08333333333333333,0.0,0.0
0.6546654665466547,0.08333333333333333,0.0,0.0
0.6547654765476547,0.08333333333333333,0.0,0.0
0.6548654865486548,0.08333333333333333,0.0,0.0
0.654965496549655,0.08333333333333333,0.0,0.0
0.6550655065506551,0.08333333333333333,0.0,0.0
0.6551655165516551,0.08333333333333333,0.0,0.0
0.6552655265526552,0.08333333333333333,0.0,0.0
0.6553655365536554,0.08333333333333333,0.0,0.0
0.6554655465546555,0.08333333333333333,0.0,0.0
0.6555655565556555,0.08333333333333333,0.0,0.0
0.6556655665566556,0.08333333333333333,0.0,0.0
0.6557655765576558,0.08333333333333333,0.0,0.0
0.6558655865586559,0.08333333333333333,0.0,0.0
0.6559655965596559,0.08333333333333333,0.0,0.0
0.656065606560656,0.08333333333333333,0.0,0.0
0.6561656165616562,0.08333333333333333,0.0,0.0
0.6562656265626563,0.08333333333333333,0.0,0.0
0.6563656365636563,0.08333333333333333,0.0,0.0
0.6564656465646564,0.08333333333333333,0.0,0.0
0.6565656565656566,0.08333333333333333,0.0,0.0
0.6566656665666567,0.08333333333333333,0.0,0.0
0.6567656765676567,0.08333333333333333,0.0,0.0
0.6568656865686568,0.08333333333333333,0.0,0.0
0.656965696569657,0.08333333333333333,0.0,0.0
0.6570657065706571,0.08333333333333333,0.0,0.0
0.6571657165716571,0.08333333333333333,0.0,0.0
0.6572657265726572,0.08333333333333333,0.0,0.0
0.6573657365736574,0.08333333333333333,0.0,0.0
0.6574657465746575,0.08333333333333333,0.0,0.0
0.6575657565756575,0.08333333333333333,0.0,0.0
0.6576657665766577,0.08333333333333333,0.0,0.0
0.6577657765776578,0.08333333333333333,0.0,0.0
0.6578657865786579,0.08333333333333333,0.0,0.0
0.6579657965796579,0.08333333333333333,0.0,0.0
0.658065806580658,0.08333333333333333,0.0,0.0
0.6581658165816582,0.08333333333333333,0.0,0.0
0.6582658265826583,0.08333333333333333,0.0,0.0
0.6583658365836583,0.08333333333333333,0.0,0.0
0.6584658465846585,0.08333333333333333,0.0,0.0
0.6585658565856586,0.08333333333333333,0.0,0.0
0.6586658665866587,0.08333333333333333,0.0,0.0
0.6587658765876587,0.08333333333333333,0.0,0.0
0.6588658865886589,0.08333333333333333,0.0,0.0
0.658965896589659,0.08333333333333333,0.0,0.0
0.6590659065906591,0.08333333333333333,0.0,0.0
0.6591659165916591,0.08333333333333333,0.0,0.0
0.6592659265926593,0.08333333333333333,0.0,0.0
0.6593659365936594,0.08333333333333333,0.0,0.0
0.6594659465946595,0.08333333333333333,0.0,0.0
0.6595659565956595,0.08333333333333333,0.0,0.0
0.6596659665966597,0.08333333333333333,0.0,0.0
0.6597659765976598,0.08333333333333333,0.0,0.0
0.6598659865986599,0.08333333333333333,0.0,0.0
0.6599659965996599,0.08333333333333333,0.0,0.0
0.6600660066006601,0.08333333333333333,0.0,0.0
0.6601660166016602,0.08333333333333333,0.0,0.0
0.6602660266026603,0.08333333333333333,0.0,0.0
0.6603660366036603,0.08333333333333333,0.0,0.0
0.6604660466046605,0.08333333333333333,0.0,0.0
0.6605660566056606,0.08333333333333333,0.0,0.0
0.6606660666066607,0.08333333333333333,0.0,0.0
0.6607660766076607,0.08333333333333333,0.0,0.0
0.6608660866086609,0.08333333333333333,0.0,0.0
0.660966096609661,0.08333333333333333,0.0,0.0
0.6610661066106611,0.08333333333333333,0.0,0.0
0.6611661166116611,0.08333333333333333,0.0,0.0
0.6612661266126613,0.08333333333333333,0.0,0.0
0.6613661366136614,0.08333333333333333,0.0,0.0
0.6614661466146615,0.08333333333333333,0.0,0.0
0.6615661566156615,0.08333333333333333,0.0,0.0
0.6616661666166617,0.08333333333333333,0.0,0.0
0.6617661766176618,0.08333333333333333,0.0,0.0
0.6618661866186618,0.08333333333333333,0.0,0.0
0.6619661966196619,0.08333333333333333,0.0,0.0
0.6620662066206621,0.08333333333333333,0.0,0.0
0.6621662166216622,0.08333333333333333,0.0,0.0
0.6622662266226622,0.08333333333333333,0.0,0.0
0.6623662366236623,0.08333333333333333,0.0,0.0
0.6624662466246625,0.08333333333333333,0.0,0.0
0.6625662566256626,0.08333333333333333,0.0,0.0
0.6626662666266626,0.08333333333333333,0.0,0.0
0.6627662766276627,0.08333333333333333,0.0,0.0
0.6628662866286629,0.08333333333333333,0.0,0.0
0.662966296629663,0.08333333333333333,0.0,0.0
0.663066306630663,0.08333333333333333,0.0,0.0
0.6631663166316631,0.08333333333333333,0.0,0.0
0.6632663266326633,0.08333333333333333,0.0,0.0
0.6633663366336634,0.08333333333333333,0.0,0.0
0.6634663466346634,0.08333333333333333,0.0,0.0
0.6635663566356635,0.08333333333333333,0.0,0.0
0.6636663666366637,0.08333333333333333,0.0,0.0
0.6637663766376638,0.08333333333333333,0.0,0.0
0.6638663866386638,0.08333333333333333,0.0,0.0
0.663966396639664,0.08333333333333333,0.0,0.0
0.6640664066406641,0.08333333333333333,0.0,0.0
0.6641664166416642,0.08333333333333333,0.0,0.0
0.6642664266426642,0.08333333333333333,0.0,0.0
0.6643664366436643,0.08333333333333333,0.0,0.0
0.6644664466446645,0.08333333333333333,0.0,0.0
0.6645664566456646,0.08333333333333333,0.0,0.0
0.6646664666466646,0.08333333333333333,0.0,0.0
0.6647664766476648,0.08333333333333333,0.0,0.0
0.6648664866486649,0.08333333333333333,0.0,0.0
0.664966496649665,0.08333333333333333,0.0,0.0
0.665066506650665,0.08333333333333333,0.0,0.0
0.6651665166516652,0.08333333333333333,0.0,0.0
0.6652665266526653,0.08333333333333333,0.0,0.0
0.6653665366536654,0.08333333333333333,0.0,0.0
0.6654665466546654,0.08333333333333333,0.0,0.0
0.6655665566556656,0.08333333333333333,0.0,0.0
0.6656665666566657,0.08333333333333333,0.0,0.0
0.6657665766576658,0.08333333333333333,0.0,0.0
0.6658665866586658,0.08333333333333333,0.0,0.0
0.665966596659666,0.08333333333333333,0.0,0.0
0.6660666066606661,0.08333333333333333,0.0,0.0
0.6661666166616662,0.08333333333333333,0.0,0.0
0.6662666266626662,0.08333333333333333,0.0,0.0
0.6663666366636664,0.08333333333333333,0.0,0.0
0.6664666466646665,0.08333333333333333,0.0,0.0
0.6665666566656666,0.08333333333333333,0.0,0.0
0.6666666666666666,0.08333333333333333,0.0,0.0
0.6667666766676668,0.08333333333333333,0.0,0.0
0.6668666866686669,0.08333333333333333,0.0,0.0
0.666966696669667,0.08333333333333333,0.0,0.0
0.667066706670667,0.08333333333333333,0.0,0.0
0.6671667166716672,0.08333333333333333,0.0,0.0
0.6672667266726673,0.08333333333333333,0.0,0.0
0.6673667366736674,0.08333333333333333,0.0,0.0
0.6674667466746674,0.08333333333333333,0.0,0.0
0.6675667566756676,0.08333333333333333,0.0,0.0
0.6676667666766677,0.08333333333333333,0.0,0.0
0.6677667766776678,0.08333333333333333,0.0,0.0
0.6678667866786678,0.08333333333333333,0.0,0.0
0.667966796679668,0.08333333333333333,0.0,0.0
0.6680668066806681,0.08333333333333333,0.0,0.0
0.6681668166816682,0.08333333333333333,0.0,0.0
0.6682668266826682,0.08333333333333333,0.0,0.0
0.6683668366836684,0.08333333333333333,0.0,0.0
0.6684668466846685,0.08333333333333333,0.0,0.0
0.6685668566856686,0.08333333333333333,0.0,0.0
0.6686668666866686,0.08333333333333333,0.0,0.0
0.6687668766876688,0.08333333333333333,0.0,0.0
0.6688668866886689,0.08333333333333333,0.0,0.0
0.668966896689669,0.08333333333333333,0.0,0.0
0.669066906690669,0.08333333333333333,0.0,0.0
0.6691669166916692,0.08333333333333333,0.0,0.0
0.6692669266926693,0.08333333333333333,0.0,0.0
0.6693669366936693,0.08333333333333333,0.0,0.0
0.6694669466946694,0.08333333333333333,0.0,0.0
0.6695669566956696,0.08333333333333333,0.0,0.0
0.6696669666966697,0.08333333333333333,0.0,0.0
0.6697669766976697,0.08333333333333333,0.0,0.0
0.6698669866986698,0.08333333333333333,0.0,0.0
0.66996699669967,0.08333333333333333,0.0,0.0
0.6700670067006701,0.08333333333333333,0.0,0.0
0.6701670167016701,0.08333333333333333,0.0,0.0
0.6702670267026702,0.08333333333333333,0.0,0.0
0.6703670367036704,0.08333333333333333,0.0,0.0
0.6704670467046705,0.08333333333333333,0.0,0.0
0.6705670567056705,0.08333333333333333,0.0,0.0
0.6706670667066706,0.08333333333333333,0.0,0.0
0.6707670767076708,0.08333333333333333,0.0,0.0
0.6708670867086709,0.08333333333333333,0.0,0.0
0.6709670967096709,0.08333333333333333,0.0,0.0
0.671067106710671,0.08333333333333333,0.0,0.0
0.6711671167116712,0.08333333333333333,0.0,0.0
0.6712671267126713,0.08333333333333333,0.0,0.0
0.6713671367136713,0.08333333333333333,0.0,0.0
0.6714671467146714,0.08333333333333333,0.0,0.0
0.6715671567156716,0.08333333333333333,0.0,0.0
0.6716671667166717,0.08333333333333333,0.0,0.0
0.6717671767176717,0.08333333333333333,0.0,0.0
0.6718671867186718,0.08333333333333333,0.0,0.0
0.671967196719672,0.08333333333333333,0.0,0.0
0.6720672067206721,0.08333333333333333,0.0,0.0
0.6721672167216721,0.08333333333333333,0.0,0.0
0.6722672267226723,0.08333333333333333,0.0,0.0
0.6723672367236724,0.08333333333333333,0.0,0.0
0.6724672467246725,0.08333333333333333,0.0,0.0
0.6725672567256725,0.08333333333333333,0.0,0.0
0.6726672667266727,0.08333333333333333,0.0,0.0
0.6727672767276728,0.08333333333333333,0.0,0.0
0.6728672867286729,0.08333333333333333,0.0,0.0
0.6729672967296729,0.08333333333333333,0.0,0.0
0.673067306730673,0.08333333333333333,0.0,0.0
0.6731673167316732,0.08333333333333333,0.0,0.0
0.6732673267326733,0.08333333333333333,0.0,0.0
0.6733673367336733,0.08333333333333333,0.0,0.0
0.6734673467346735,0.08333333333333333,0.0,0.0
0.6735673567356736,0.08333333333333333,0.0,0.0
0.6736673667366737,0.08333333333333333,0.0,0.0
0.6737673767376737,0.08333333333333333,0.0,0.0
0.6738673867386739,0.08333333333333333,0.0,0.0
0.673967396739674,0.08333333333333333,0.0,0.0
0.6740674067406741,0.08333333333333333,0.0,0.0
0.6741674167416741,0.08333333333333333,0.0,0.0
0.6742674267426743,0.08333333333333333,0.0,0.0
0.6743674367436744,0.08333333333333333,0.0,0.0
0.6744674467446745,0.08333333333333333,0.0,0.0
0.6745674567456745,0.08333333333333333,0.0,0.0
0.6746674667466747,0.08333333333333333,0.0,0.0
0.6747674767476748,0.08333333333333333,0.0,0.0
0.6748674867486749,0.08333333333333333,0.0,0.0
0.6749674967496749,0.08333333333333333,0.0,0.0
0.6750675067506751,0.08333333333333333,0.0,0.0
0.6751675167516752,0.08333333333333333,0.0,0.0
0.6752675267526753,0.08333333333333333,0.0,0.0
0.6753675367536753,0.08333333333333333,0.0,0.0
0.6754675467546755,0.08333333333333333,0.0,0.0
0.6755675567556756,0.08333333333333333,0.0,0.0
0.6756675667566757,0.08333333333333333,0.0,0.0
0.6757675767576757,0.08333333333333333,0.0,0.0
0.6758675867586759,0.08333333333333333,0.0,0.0
0.675967596759676,0.08333333333333333,0.0,0.0
0.6760676067606761,0.08333333333333333,0.0,0.0
0.6761676167616761,0.08333333333333333,0.0,0.0
0.6762676267626763,0.08333333333333333,0.0,0.0
0.6763676367636764,0.08333333333333333,0.0,0.0
0.6764676467646765,0.08333333333333333,0.0,0.0
0.6765676567656765,0.08333333333333333,0.0,0.0
0.6766676667666767,0.08333333333333333,0.0,0.0
0.6767676767676768,0.08333333333333333,0.0,0.0
0.6768676867686768,0.08333333333333333,0.0,0.0
0.6769676967696769,0.08333333333333333,0.0,0.0
0.6770677067706771,0.08333333333333333,0.0,0.0
0.6771677167716772,0.08333333333333333,0.0,0.0
0.6772677267726772,0.08333333333333333,0.0,0.0
0.6773677367736773,0.08333333333333333,0.0,0.0
0.6774677467746775,0.08333333333333333,0.0,0.0
0.6775677567756776,0.08333333333333333,0.0,0.0
0.6776677667766776,0.08333333333333333,0.0,0.0
0.6777677767776777,0.08333333333333333,0.0,0.0
0.6778677867786779,0.08333333333333333,0.0,0.0
0.677967796779678,0.08333333333333333,0.0,0.0
0.678067806780678,0.08333333333333333,0.0,0.0
0.6781678167816781,0.08333333333333333,0.0,0.0
0.6782678267826783,0.08333333333333333,0.0,0.0
0.6783678367836784,0.08333333333333333,0.0,0.0
0.6784678467846784,0.08333333333333333,0.0,0.0
0.6785678567856785,0.08333333333333333,0.0,0.0
0.6786678667866787,0.08333333333333333,0.0,0.0
0.6787678767876788,0.08333333333333333,0.0,0.0
0.6788678867886788,0.08333333333333333,0.0,0.0
0.678967896789679,0.08333333333333333,0.0,0.0
0.6790679067906791,0.08333333333333333,0.0,0.0
0.6791679167916792,0.08333333333333333,0.0,0.0
0.6792679267926792,0.08333333333333333,0.0,0.0
0.6793679367936794,0.08333333333333333,0.0,0.0
0.6794679467946795,0.08333333333333333,0.0,0.0
0.6795679567956796,0.08333333333333333,0.0,0.0
0.6796679667966796,0.08333333333333333,0.0,0.0
0.6797679767976798,0.08333333333333333,0.0,0.0
0.6798679867986799,0.08333333333333333,0.0,0.0
0.67996799679968,0.08333333333333333,0.0,0.0
0.68006800680068,0.08333333333333333,0.0,0.0
0.6801680168016802,0.08333333333333333,0.0,0.0
0.6802680268026803,0.08333333333333333,0.0,0.0
0.6803680368036804,0.08333333333333333,0.0,0.0
0.6804680468046804,0.08333333333333333,0.0,0.0
0.6805680568056806,0.08333333333333333,0.0,0.0
0.6806680668066807,0.08333333333333333,0.0,0.0
0.6807680768076808,0.08333333333333333,0.0,0.0
0.6808680868086808,0.08333333333333333,0.0,0.0
0.680968096809681,0.08333333333333333,0.0,0.0
0.6810681068106811,0.08333333333333333,0.0,0.0
0.6811681168116812,0.08333333333333333,0.0,0.0
0.6812681268126812,0.08333333333333333,0.0,0.0
0.6813681368136814,0.08333333333333333,0.0,0.0
0.6814681468146815,0.08333333333333333,0.0,0.0
0.6815681568156816,0.08333333333333333,0.0,0.0
0.6816681668166816,0.08333333333333333,0.0,0.0
0.6817681768176818,0.08333333333333333,0.0,0.0
0.6818681868186819,0.08333333333333333,0.0,0.0
0.681968196819682,0.08333333333333333,0.0,0.0
0.682068206820682,0.08333333333333333,0.0,0.0
0.6821682168216822,0.08333333333333333,0.0,0.0
0.6822682268226823,0.08333333333333333,0.0,0.0
0.6823682368236824,0.08333333333333333,0.0,0.0
0.6824682468246824,0.08333333333333333,0.0,0.0
0.6825682568256826,0.08333333333333333,0.0,0.0
0.6826682668266827,0.08333333333333333,0.0,0.0
0.6827682768276828,0.08333333333333333,0.0,0.0
0.6828682868286828,0.08333333333333333,0.0,0.0
0.682968296829683,0.08333333333333333,0.0,0.0
0.6830683068306831,0.08333333333333333,0.0,0.0
0.6831683168316832,0.08333333333333333,0.0,0.0
0.6832683268326832,0.08333333333333333,0.0,0.0
0.6833683368336834,0.08333333333333333,0.0,0.0
0.6834683468346835,0.08333333333333333,0.0,0.0
0.6835683568356836,0.08333333333333333,0.0,0.0
0.6836683668366836,0.08333333333333333,0.0,0.0
0.6837683768376838,0.08333333333333333,0.0,0.0
0.6838683868386839,0.08333333333333333,0.0,0.0
0.683968396839684,0.08333333333333333,0.0,0.0
0.684068406840684,0.08333333333333333,0.0,0.0
0.6841684168416842,0.08333333333333333,0.0,0.0
0.6842684268426843,0.08333333333333333,0.0,0.0
0.6843684368436843,0.08333333333333333,0.0,0.0
0.6844684468446844,0.08333333333333333,0.0,0.0
0.6845684568456846,0.08333333333333333,0.0,0.0
0.6846684668466847,0.08333333333333333,0.0,0.0
0.6847684768476847,0.08333333333333333,0.0,0.0
0.6848684868486848,0.08333333333333333,0.0,0.0
0.684968496849685,0.08333333333333333,0.0,0.0
0.6850685068506851,0.08333333333333333,0.0,0.0
0.6851685168516851,0.08333333333333333,0.0,0.0
0.6852685268526852,0.08333333333333333,0.0,0.0
0.6853685368536854,0.08333333333333333,0.0,0.0
0.6854685468546855,0.08333333333333333,0.0,0.0
0.6855685568556855,0.08333333333333333,0.0,0.0
0.6856685668566856,0.08333333333333333,0.0,0.0
0.6857685768576858,0.08333333333333333,0.0,0.0
0.6858685868586859,0.08333333333333333,0.0,0.0
0.6859685968596859,0.08333333333333333,0.0,0.0
0.686068606860686,0.08333333333333333,0.0,0.0
0.6861686168616862,0.08333333333333333,0.0,0.0
0.6862686268626863,0.08333333333333333,0.0,0.0
0.6863686368636863,0.08333333333333333,0.0,0.0
0.6864686468646864,0.08333333333333333,0.0,0.0
0.6865686568656866,0.08333333333333333,0.0,0.0
0.6866686668666867,0.08333333333333333,0.0,0.0
0.6867686768676867,0.08333333333333333,0.0,0.0
0.6868686868686869,0.08333333333333333,0.0,0.0
0.686968696869687,0.08333333333333333,0.0,0.0
0.6870687068706871,0.08333333333333333,0.0,0.0
0.6871687168716871,0.08333333333333333,0.0,0.0
0.6872687268726873,0.08333333333333333,0.0,0.0
0.6873687368736874,0.08333333333333333,0.0,0.0
0.6874687468746875,0.08333333333333333,0.0,0.0
0.6875687568756875,0.08333333333333333,0.0,0.0
0.6876687668766877,0.08333333333333333,0.0,0.0
0.6877687768776878,0.08333333333333333,0.0,0.0
0.6878687868786879,0.08333333333333333,0.0,0.0
0.6879687968796879,0.08333333333333333,0.0,0.0
0.688068806880688,0.08333333333333333,0.0,0.0
0.6881688168816882,0.08333333333333333,0.0,0.0
0.6882688268826883,0.08333333333333333,0.0,0.0
0.6883688368836883,0.08333333333333333,0.0,0.0
0.6884688468846885,0.08333333333333333,0.0,0.0
0.6885688568856886,0.08333333333333333,0.0,0.0
0.6886688668866887,0.08333333333333333,0.0,0.0
0.6887688768876887,0.08333333333333333,0.0,0.0
0.6888688868886889,0.08333333333333333,0.0,0.0
0.688968896889689,0.08333333333333333,0.0,0.0
0.6890689068906891,0.08333333333333333,0.0,0.0
0.6891689168916891,0.08333333333333333,0.0,0.0
0.6892689268926893,0.08333333333333333,0.0,0.0
0.6893689368936894,0.08333333333333333,0.0,0.0
0.6894689468946895,0.08333333333333333,0.0,0.0
0.6895689568956895,0.08333333333333333,0.0,0.0
0.6896689668966897,0.08333333333333333,0.0,0.0
0.6897689768976898,0.08333333333333333,0.0,0.0
0.6898689868986899,0.08333333333333333,0.0,0.0
0.6899689968996899,0.08333333333333333,0.0,0.0
0.6900690069006901,0.08333333333333333,0.0,0.0
0.6901690169016902,0.08333333333333333,0.0,0.0
0.6902690269026903,0.08333333333333333,0.0,0.0
0.6903690369036903,0.08333333333333333,0.0,0.0
0.6904690469046905,0.08333333333333333,0.0,0.0
0.6905690569056906,0.08333333333333333,0.0,0.0
0.6906690669066907,0.08333333333333333,0.0,0.0
0.6907690769076907,0.08333333333333333,0.0,0.0
0.6908690869086909,0.08333333333333333,0.0,0.0
0.690969096909691,0.08333333333333333,0.0,0.0
0.6910691069106911,0.08333333333333333,0.0,0.0
0.6911691169116911,0.08333333333333333,0.0,0.0
0.6912691269126913,0.08333333333333333,0.0,0.0
0.6913691369136914,0.08333333333333333,0.0,0.0
0.6914691469146915,0.08333333333333333,0.0,0.0
0.6915691569156915,0.08333333333333333,0.0,0.0
0.6916691669166917,0.08333333333333333,0.0,0.0
0.6917691769176918,0.08333333333333333,0.0,0.0
0.6918691869186918,0.08333333333333333,0.0,0.0
0.6919691969196919,0.08333333333333333,0.0,0.0
0.6920692069206921,0.08333333333333333,0.0,0.0
0.6921692169216922,0.08333333333333333,0.0,0.0
0.6922692269226922,0.08333333333333333,0.0,0.0
0.6923692369236923,0.08333333333333333,0.0,0.0
0.6924692469246925,0.08333333333333333,0.0,0.0
0.6925692569256926,0.08333333333333333,0.0,0.0
0.6926692669266926,0.08333333333333333,0.0,0.0
0.6927692769276927,0.08333333333333333,0.0,0.0
0.6928692869286929,0.08333333333333333,0.0,0.0
0.692969296929693,0.08333333333333333,0.0,0.0
0.693069306930693,0.08333333333333333,0.0,0.0
0.6931693169316931,0.08333333333333333,0.0,0.0
0.6932693269326933,0.08333333333333333,0.0,0.0
0.6933693369336934,0.08333333333333333,0.0,0.0
0.6934693469346934,0.08333333333333333,0.0,0.0
0.6935693569356935,0.08333333333333333,0.0,0.0
0.6936693669366937,0.08333333333333333,0.0,0.0
0.6937693769376938,0.08333333333333333,0.0,0.0
0.6938693869386938,0.08333333333333333,0.0,0.0
0.693969396939694,0.08333333333333333,0.0,0.0
0.6940694069406941,0.08333333333333333,0.0,0.0
0.6941694169416942,0.08333333333333333,0.0,0.0
0.6942694269426942,0.08333333333333333,0.0,0.0
0.6943694369436944,0.08333333333333333,0.0,0.0
0.6944694469446945,0.08333333333333333,0.0,0.0
0.6945694569456946,0.08333333333333333,0.0,0.0
0.6946694669466946,0.08333333333333333,0.0,0.0
0.6947694769476948,0.08333333333333333,0.0,0.0
0.6948694869486949,0.08333333333333333,0.0,0.0
0.694969496949695,0.08333333333333333,0.0,0.0
0.695069506950695,0.08333333333333333,0.0,0.0
0.6951695169516952,0.08333333333333333,0.0,0.0
0.6952695269526953,0.08333333333333333,0.0,0.0
0.6953695369536954,0.08333333333333333,0.0,0.0
0.6954695469546954,0.08333333333333333,0.0,0.0
0.6955695569556956,0.08333333333333333,0.0,0.0
0.6956695669566957,0.08333333333333333,0.0,0.0
0.6957695769576958,0.08333333333333333,0.0,0.0
0.6958695869586958,0.08333333333333333,0.0,0.0
0.695969596959696,0.08333333333333333,0.0,0.0
0.6960696069606961,0.08333333333333333,0.0,0.0
0.6961696169616962,0.08333333333333333,0.0,0.0
0.6962696269626962,0.08333333333333333,0.0,0.0
0.6963696369636964,0.08333333333333333,0.0,0.0
0.6964696469646965,0.08333333333333333,0.0,0.0
0.6965696569656966,0.08333333333333333,0.0,0.0
0.6966696669666966,0.08333333333333333,0.0,0.0
0.6967696769676968,0.08333333333333333,0.0,0.0
0.6968696869686969,0.08333333333333333,0.0,0.0
0.696969696969697,0.08333333333333333,0.0,0.0
0.697069706970697,0.08333333333333333,0.0,0.0
0.6971697169716972,0.08333333333333333,0.0,0.0
0.6972697269726973,0.08333333333333333,0.0,0.0
0.6973697369736974,0.08333333333333333,0.0,0.0
0.6974697469746974,0.08333333333333333,0.0,0.0
0.6975697569756976,0.08333333333333333,0.0,0.0
0.6976697669766977,0.08333333333333333,0.0,0.0
0.6977697769776978,0.08333333333333333,0.0,0.0
0.6978697869786978,0.08333333333333333,0.0,0.0
0.697969796979698,0.08333333333333333,0.0,0.0
0.6980698069806981,0.08333333333333333,0.0,0.0
0.6981698169816982,0.08333333333333333,0.0,0.0
0.6982698269826982,0.08333333333333333,0.0,0.0
0.6983698369836984,0.08333333333333333,0.0,0.0
0.6984698469846985,0.08333333333333333,0.0,0.0
0.6985698569856986,0.08333333333333333,0.0,0.0
0.6986698669866986,0.08333333333333333,0.0,0.0
0.6987698769876988,0.08333333333333333,0.0,0.0
0.6988698869886989,0.08333333333333333,0.0,0.0
0.698969896989699,0.08333333333333333,0.0,0.0
0.699069906990699,0.08333333333333333,0.0,0.0
0.6991699169916992,0.08333333333333333,0.0,0.0
0.6992699269926993,0.08333333333333333,0.0,0.0
0.6993699369936993,0.08333333333333333,0.0,0.0
0.6994699469946994,0.08333333333333333,0.0,0.0
0.6995699569956996,0.08333333333333333,0.0,0.0
0.6996699669966997,0.08333333333333333,0.0,0.0
0.6997699769976997,0.08333333333333333,0.0,0.0
0.6998699869986998,0.08333333333333333,0.0,0.0
0.6999699969997,0.08333333333333333,0.0,0.0
0.7000700070007001,0.08333333333333333,0.0,0.0
0.7001700170017001,0.08333333333333333,0.0,0.0
0.7002700270027002,0.08333333333333333,0.0,0.0
0.7003700370037004,0.08333333333333333,0.0,0.0
0.7004700470047005,0.08333333333333333,0.0,0.0
0.7005700570057005,0.08333333333333333,0.0,0.0
0.7006700670067006,0.08333333333333333,0.0,0.0
0.7007700770077008,0.08333333333333333,0.0,0.0
0.7008700870087009,0.08333333333333333,0.0,0.0
0.7009700970097009,0.08333333333333333,0.0,0.0
0.701070107010701,0.08333333333333333,0.0,0.0
0.7011701170117012,0.08333333333333333,0.0,0.0
0.7012701270127013,0.08333333333333333,0.0,0.0
0.7013701370137013,0.08333333333333333,0.0,0.0
0.7014701470147015,0.08333333333333333,0.0,0.0
0.7015701570157016,0.08333333333333333,0.0,0.0
0.7016701670167017,0.08333333333333333,0.0,0.0
0.7017701770177017,0.08333333333333333,0.0,0.0
0.7018701870187019,0.08333333333333333,0.0,0.0
0.701970197019702,0.08333333333333333,0.0,0.0
0.7020702070207021,0.08333333333333333,0.0,0.0
0.7021702170217021,0.08333333333333333,0.0,0.0
0.7022702270227023,0.08333333333333333,0.0,0.0
0.7023702370237024,0.08333333333333333,0.0,0.0
0.7024702470247025,0.08333333333333333,0.0,0.0
0.7025702570257025,0.08333333333333333,0.0,0.0
0.7026702670267027,0.08333333333333333,0.0,0.0
0.7027702770277028,0.08333333333333333,0.0,0.0
0.7028702870287029,0.08333333333333333,0.0,0.0
0.7029702970297029,0.08333333333333333,0.0,0.0
0.7030703070307031,0.08333333333333333,0.0,0.0
0.7031703170317032,0.08333333333333333,0.0,0.0
0.7032703270327033,0.08333333333333333,0.0,0.0
0.7033703370337033,0.08333333333333333,0.0,0.0
0.7034703470347035,0.08333333333333333,0.0,0.0
0.7035703570357036,0.08333333333333333,0.0,0.0
0.7036703670367037,0.08333333333333333,0.0,0.0
0.7037703770377037,0.08333333333333333,0.0,0.0
0.7038703870387039,0.08333333333333333,0.0,0.0
0.703970397039704,0.08333333333333333,0.0,0.0
0.7040704070407041,0.08333333333333333,0.0,0.0
0.7041704170417041,0.08333333333333333,0.0,0.0
0.7042704270427043,0.08333333333333333,0.0,0.0
0.7043704370437044,0.08333333333333333,0.0,0.0
0.7044704470447045,0.08333333333333333,0.0,0.0
0.7045704570457045,0.08333333333333333,0.0,0.0
0.7046704670467047,0.08333333333333333,0.0,0.0
0.7047704770477048,0.08333333333333333,0.0,0.0
0.7048704870487049,0.08333333333333333,0.0,0.0
0.7049704970497049,0.08333333333333333,0.0,0.0
0.7050705070507051,0.08333333333333333,0.0,0.0
0.7051705170517052,0.08333333333333333,0.0,0.0
0.7052705270527053,0.08333333333333333,0.0,0.0
0.7053705370537053,0.08333333333333333,0.0,0.0
0.7054705470547055,0.08333333333333333,0.0,0.0
0.7055705570557056,0.08333333333333333,0.0,0.0
0.7056705670567057,0.08333333333333333,0.0,0.0
0.7057705770577057,0.08333333333333333,0.0,0.0
0.7058705870587059,0.08333333333333333,0.0,0.0
0.705970597059706,0.08333333333333333,0.0,0.0
0.7060706070607061,0.08333333333333333,0.0,0.0
0.7061706170617061,0.08333333333333333,0.0,0.0
0.7062706270627063,0.08333333333333333,0.0,0.0
0.7063706370637064,0.08333333333333333,0.0,0.0
0.7064706470647065,0.08333333333333333,0.0,0.0
0.7065706570657065,0.08333333333333333,0.0,0.0
0.7066706670667067,0.08333333333333333,0.0,0.0
0.7067706770677068,0.08333333333333333,0.0,0.0
0.7068706870687068,0.08333333333333333,0.0,0.0
0.7069706970697069,0.08333333333333333,0.0,0.0
0.7070707070707071,0.08333333333333333,0.0,0.0
0.7071707170717072,0.08333333333333333,0.0,0.0
0.7072707270727072,0.08333333333333333,0.0,0.0
0.7073707370737073,0.08333333333333333,0.0,0.0
0.7074707470747075,0.08333333333333333,0.0,0.0
0.7075707570757076,0.08333333333333333,0.0,0.0
0.7076707670767076,0.08333333333333333,0.0,0.0
0.7077707770777077,0.08333333333333333,0.0,0.0
0.7078707870787079,0.08333333333333333,0.0,0.0
0.707970797079708,0.08333333333333333,0.0,0.0
0.708070807080708,0.08333333333333333,0.0,0.0
0.7081708170817081,0.08333333333333333,0.0,0.0
0.7082708270827083,0.08333333333333333,0.0,0.0
0.7083708370837084,0.08333333333333333,0.0,0.0
0.7084708470847084,0.08333333333333333,0.0,0.0
0.7085708570857085,0.08333333333333333,0.0,0.0
0.7086708670867087,0.08333333333333333,0.0,0.0
0.7087708770877088,0.08333333333333333,0.0,0.0
0.7088708870887088,0.08333333333333333,0.0,0.0
0.708970897089709,0.08333333333333333,0.0,0.0
0.7090709070907091,0.08333333333333333,0.0,0.0
0.7091709170917092,0.08333333333333333,0.0,0.0
0.7092709270927092,0.08333333333333333,0.0,0.0
0.7093709370937094,0.08333333333333333,0.0,0.0
0.7094709470947095,0.08333333333333333,0.0,0.0
0.7095709570957096,0.08333333333333333,0.0,0.0
0.7096709670967096,0.08333333333333333,0.0,0.0
0.7097709770977098,0.08333333333333333,0.0,0.0
0.7098709870987099,0.08333333333333333,0.0,0.0
0.70997099709971,0.08333333333333333,0.0,0.0
0.71007100710071,0.08333333333333333,0.0,0.0
0.7101710171017102,0.08333333333333333,0.0,0.0
0.7102710271027103,0.08333333333333333,0.0,0.0
0.7103710371037104,0.08333333333333333,0.0,0.0
0.7104710471047104,0.08333333333333333,0.0,0.0
0.7105710571057106,0.08333333333333333,0.0,0.0
0.7106710671067107,0.08333333333333333,0.0,0.0
0.7107710771077108,0.08333333333333333,0.0,0.0
0.7108710871087108,0.08333333333333333,0.0,0.0
0.710971097109711,0.08333333333333333,0.0,0.0
0.7110711071107111,0.08333333333333333,0.0,0.0
0.7111711171117112,0.08333333333333333,0.0,0.0
0.7112711271127112,0.08333333333333333,0.0,0.0
0.7113711371137114,0.08333333333333333,0.0,0.0
0.7114711471147115,0.08333333333333333,0.0,0.0
0.7115711571157116,0.08333333333333333,0.0,0.0
0.7116711671167116,0.08333333333333333,0.0,0.0
0.7117711771177118,0.08333333333333333,0.0,0.0
0.7118711871187119,0.08333333333333333,0.0,0.0
0.711971197119712,0.08333333333333333,0.0,0.0
0.712071207120712,0.08333333333333333,0.0,0.0
0.7121712171217122,0.08333333333333333,0.0,0.0
0.7122712271227123,0.08333333333333333,0.0,0.0
0.7123712371237124,0.08333333333333333,0.0,0.0
0.7124712471247124,0.08333333333333333,0.0,0.0
0.7125712571257126,0.08333333333333333,0.0,0.0
0.7126712671267127,0.08333333333333333,0.0,0.0
0.7127712771277128,0.08333333333333333,0.0,0.0
0.7128712871287128,0.08333333333333333,0.0,0.0
0.712971297129713,0.08333333333333333,0.0,0.0
0.7130713071307131,0.08333333333333333,0.0,0.0
0.7131713171317132,0.08333333333333333,0.0,0.0
0.7132713271327132,0.08333333333333333,0.0,0.0
0.7133713371337134,0.08333333333333333,0.0,0.0
0.7134713471347135,0.08333333333333333,0.0,0.0
0.7135713571357136,0.08333333333333333,0.0,0.0
0.7136713671367136,0.08333333333333333,0.0,0.0
0.7137713771377138,0.08333333333333333,0.0,0.0
0.7138713871387139,0.08333333333333333,0.0,0.0
0.713971397139714,0.08333333333333333,0.0,0.0
0.714071407140714,0.08333333333333333,0.0,0.0
0.7141714171417142,0.08333333333333333,0.0,0.0
0.7142714271427143,0.08333333333333333,0.0,0.0
0.7143714371437143,0.08333333333333333,0.0,0.0
0.7144714471447144,0.08333333333333333,0.0,0.0
0.7145714571457146,0.08333333333333333,0.0,0.0
0.7146714671467147,0.08333333333333333,0.0,0.0
0.7147714771477147,0.08333333333333333,0.0,0.0
0.7148714871487148,0.08333333333333333,0.0,0.0
0.714971497149715,0.08333333333333333,0.0,0.0
0.7150715071507151,0.08333333333333333,0.0,0.0
0.7151715171517151,0.08333333333333333,0.0,0.0
0.7152715271527152,0.08333333333333333,0.0,0.0
0.7153715371537154,0.08333333333333333,0.0,0.0
0.7154715471547155,0.08333333333333333,0.0,0.0
0.7155715571557155,0.08333333333333333,0.0,0.0
0.7156715671567156,0.08333333333333333,0.0,0.0
0.7157715771577158,0.08333333333333333,0.0,0.0
0.7158715871587159,0.08333333333333333,0.0,0.0
0.7159715971597159,0.08333333333333333,0.0,0.0
0.716071607160716,0.08333333333333333,0.0,0.0
0.7161716171617162,0.08333333333333333,0.0,0.0
0.7162716271627163,0.08333333333333333,0.0,0.0
0.7163716371637163,0.08333333333333333,0.0,0.0
0.7164716471647165,0.08333333333333333,0.0,0.0
0.7165716571657166,0.08333333333333333,0.0,0.0
0.7166716671667167,0.08333333333333333,0.0,0.0
0.7167716771677167,0.08333333333333333,0.0,0.0
0.7168716871687169,0.08333333333333333,0.0,0.0
0.716971697169717,0.08333333333333333,0.0,0.0
0.7170717071707171,0.08333333333333333,0.0,0.0
0.7171717171717171,0.08333333333333333,0.0,0.0
0.7172717271727173,0.08333333333333333,0.0,0.0
0.7173717371737174,0.08333333333333333,0.0,0.0
0.7174717471747175,0.08333333333333333,0.0,0.0
0.7175717571757175,0.08333333333333333,0.0,0.0
0.7176717671767177,0.08333333333333333,0.0,0.0
0.7177717771777178,0.08333333333333333,0.0,0.0
0.7178717871787179,0.08333333333333333,0.0,0.0
0.7179717971797179,0.08333333333333333,0.0,0.0
0.7180718071807181,0.08333333333333333,0.0,0.0
0.7181718171817182,0.08333333333333333,0.0,0.0
0.7182718271827183,0.08333333333333333,0.0,0.0
0.7183718371837183,0.08333333333333333,0.0,0.0
0.7184718471847185,0.08333333333333333,0.0,0.0
0.7185718571857186,0.08333333333333333,0.0,0.0
0.7186718671867187,0.08333333333333333,0.0,0.0
0.7187718771877187,0.08333333333333333,0.0,0.0
0.7188718871887189,0.08333333333333333,0.0,0.0
0.718971897189719,0.08333333333333333,0.0,0.0
0.7190719071907191,0.08333333333333333,0.0,0.0
0.7191719171917191,0.08333333333333333,0.0,0.0
0.7192719271927193,0.08333333333333333,0.0,0.0
0.7193719371937194,0.08333333333333333,0.0,0.0
0.7194719471947195,0.08333333333333333,0.0,0.0
0.7195719571957195,0.08333333333333333,0.0,0.0
0.7196719671967197,0.08333333333333333,0.0,0.0
0.7197719771977198,0.08333333333333333,0.0,0.0
0.7198719871987199,0.08333333333333333,0.0,0.0
0.7199719971997199,0.08333333333333333,0.0,0.0
0.7200720072007201,0.08333333333333333,0.0,0.0
0.7201720172017202,0.08333333333333333,0.0,0.0
0.7202720272027203,0.08333333333333333,0.0,0.0
0.7203720372037203,0.08333333333333333,0.0,0.0
0.7204720472047205,0.08333333333333333,0.0,0.0
0.7205720572057206,0.08333333333333333,0.0,0.0
0.7206720672067207,0.08333333333333333,0.0,0.0
0.7207720772077207,0.08333333333333333,0.0,0.0
0.7208720872087209,0.08333333333333333,0.0,0.0
0.720972097209721,0.08333333333333333,0.0,0.0
0.7210721072107211,0.08333333333333333,0.0,0.0
0.7211721172117211,0.08333333333333333,0.0,0.0
0.7212721272127213,0.08333333333333333,0.0,0.0
0.7213721372137214,0.08333333333333333,0.0,0.0
0.7214721472147215,0.08333333333333333,0.0,0.0
0.7215721572157215,0.08333333333333333,0.0,0.0
0.7216721672167217,0.08333333333333333,0.0,0.0
0.7217721772177218,0.08333333333333333,0.0,0.0
0.7218721872187218,0.08333333333333333,0.0,0.0
0.721972197219722,0.08333333333333333,0.0,0.0
0.7220722072207221,0.08333333333333333,0.0,0.0
0.7221722172217222,0.08333333333333333,0.0,0.0
0.7222722272227222,0.08333333333333333,0.0,0.0
0.7223722372237223,0.08333333333333333,0.0,0.0
0.7224722472247225,0.08333333333333333,0.0,0.0
0.7225722572257226,0.08333333333333333,0.0,0.0
0.7226722672267226,0.08333333333333333,0.0,0.0
0.7227722772277227,0.08333333333333333,0.0,0.0
0.7228722872287229,0.08333333333333333,0.0,0.0
0.722972297229723,0.08333333333333333,0.0,0.0
0.723072307230723,0.08333333333333333,0.0,0.0
0.7231723172317231,0.08333333333333333,0.0,0.0
0.7232723272327233,0.08333333333333333,0.0,0.0
0.7233723372337234,0.08333333333333333,0.0,0.0
0.7234723472347234,0.08333333333333333,0.0,0.0
0.7235723572357236,0.08333333333333333,0.0,0.0
0.7236723672367237,0.08333333333333333,0.0,0.0
0.7237723772377238,0.08333333333333333,0.0,0.0
0.7238723872387238,0.08333333333333333,0.0,0.0
0.723972397239724,0.08333333333333333,0.0,0.0
0.7240724072407241,0.08333333333333333,0.0,0.0
0.7241724172417242,0.08333333333333333,0.0,0.0
0.7242724272427242,0.08333333333333333,0.0,0.0
0.7243724372437244,0.08333333333333333,0.0,0.0
0.7244724472447245,0.08333333333333333,0.0,0.0
0.7245724572457246,0.08333333333333333,0.0,0.0
0.7246724672467246,0.08333333333333333,0.0,0.0
0.7247724772477248,0.08333333333333333,0.0,0.0
0.7248724872487249,0.08333333333333333,0.0,0.0
0.724972497249725,0.08333333333333333,0.0,0.0
0.725072507250725,0.08333333333333333,0.0,0.0
0.7251725172517252,0.08333333333333333,0.0,0.0
0.7252725272527253,0.08333333333333333,0.0,0.0
0.7253725372537254,0.08333333333333333,0.0,0.0
0.7254725472547254,0.08333333333333333,0.0,0.0
0.7255725572557256,0.08333333333333333,0.0,0.0
0.7256725672567257,0.08333333333333333,0.0,0.0
0.7257725772577258,0.08333333333333333,0.0,0.0
0.7258725872587258,0.08333333333333333,0.0,0.0
0.725972597259726,0.08333333333333333,0.0,0.0
0.7260726072607261,0.08333333333333333,0.0,0.0
0.7261726172617262,0.08333333333333333,0.0,0.0
0.7262726272627262,0.08333333333333333,0.0,0.0
0.7263726372637264,0.08333333333333333,0.0,0.0
0.7264726472647265,0.08333333333333333,0.0,0.0
0.7265726572657266,0.08333333333333333,0.0,0.0
0.7266726672667266,0.08333333333333333,0.0,0.0
0.7267726772677268,0.08333333333333333,0.0,0.0
0.7268726872687269,0.08333333333333333,0.0,0.0
0.726972697269727,0.08333333333333333,0.0,0.0
0.727072707270727,0.08333333333333333,0.0,0.0
0.7271727172717272,0.08333333333333333,0.0,0.0
0.7272727272727273,0.08333333333333333,0.0,0.0
0.7273727372737274,0.08333333333333333,0.0,0.0
0.7274727472747274,0.08333333333333333,0.0,0.0
0.7275727572757276,0.08333333333333333,0.0,0.0
0.7276727672767277,0.08333333333333333,0.0,0.0
0.7277727772777278,0.08333333333333333,0.0,0.0
0.7278727872787278,0.08333333333333333,0.0,0.0
0.727972797279728,0.08333333333333333,0.0,0.0
0.7280728072807281,0.08333333333333333,0.0,0.0
0.7281728172817282,0.08333333333333333,0.0,0.0
0.7282728272827282,0.08333333333333333,0.0,0.0
0.7283728372837284,0.08333333333333333,0.0,0.0
0.7284728472847285,0.08333333333333333,0.0,0.0
0.7285728572857286,0.08333333333333333,0.0,0.0
0.7286728672867286,0.08333333333333333,0.0,0.0
0.7287728772877288,0.08333333333333333,0.0,0.0
0.7288728872887289,0.08333333333333333,0.0,0.0
0.728972897289729,0.08333333333333333,0.0,0.0
0.729072907290729,0.08333333333333333,0.0,0.0
0.7291729172917292,0.08333333333333333,0.0,0.0
0.7292729272927293,0.08333333333333333,0.0,0.0
0.7293729372937293,0.08333333333333333,0.0,0.0
0.7294729472947294,0.08333333333333333,0.0,0.0
0.7295729572957296,0.08333333333333333,0.0,0.0
0.7296729672967297,0.08333333333333333,0.0,0.0
0.7297729772977297,0.08333333333333333,0.0,0.0
0.7298729872987298,0.08333333333333333,0.0,0.0
0.72997299729973,0.08333333333333333,0.0,0.0
0.7300730073007301,0.08333333333333333,0.0,0.0
0.7301730173017301,0.08333333333333333,0.0,0.0
0.7302730273027302,0.08333333333333333,0.0,0.0
0.7303730373037304,0.08333333333333333,0.0,0.0
0.7304730473047305,0.08333333333333333,0.0,0.0
0.7305730573057305,0.08333333333333333,0.0,0.0
0.7306730673067307,0.08333333333333333,0.0,0.0
0.7307730773077308,0.08333333333333333,0.0,0.0
0.7308730873087309,0.08333333333333333,0.0,0.0
0.7309730973097309,0.08333333333333333,0.0,0.0
0.731073107310731,0.08333333333333333,0.0,0.0
0.7311731173117312,0.08333333333333333,0.0,0.0
0.7312731273127313,0.08333333333333333,0.0,0.0
0.7313731373137313,0.08333333333333333,0.0,0.0
0.7314731473147315,0.08333333333333333,0.0,0.0
0.7315731573157316,0.08333333333333333,0.0,0.0
0.7316731673167317,0.08333333333333333,0.0,0.0
0.7317731773177317,0.08333333333333333,0.0,0.0
0.7318731873187319,0.08333333333333333,0.0,0.0
0.731973197319732,0.08333333333333333,0.0,0.0
0.7320732073207321,0.08333333333333333,0.0,0.0
0.7321732173217321,0.08333333333333333,0.0,0.0
0.7322732273227323,0.08333333333333333,0.0,0.0
0.7323732373237324,0.08333333333333333,0.0,0.0
0.7324732473247325,0.08333333333333333,0.0,0.0
0.7325732573257325,0.08333333333333333,0.0,0.0
0.7326732673267327,0.08333333333333333,0.0,0.0
0.7327732773277328,0.08333333333333333,0.0,0.0
0.7328732873287329,0.08333333333333333,0.0,0.0
0.7329732973297329,0.08333333333333333,0.0,0.0
0.7330733073307331,0.08333333333333333,0.0,0.0
0.7331733173317332,0.08333333333333333,0.0,0.0
0.7332733273327333,0.08333333333333333,0.0,0.0
0.7333733373337333,0.08333333333333333,0.0,0.0
0.7334733473347335,0.08333333333333333,0.0,0.0
0.7335733573357336,0.08333333333333333,0.0,0.0
0.7336733673367337,0.08333333333333333,0.0,0.0
0.7337733773377337,0.08333333333333333,0.0,0.0
0.7338733873387339,0.08333333333333333,0.0,0.0
0.733973397339734,0.08333333333333333,0.0,0.0
0.7340734073407341,0.08333333333333333,0.0,0.0
0.7341734173417341,0.08333333333333333,0.0,0.0
0.7342734273427343,0.08333333333333333,0.0,0.0
0.7343734373437344,0.08333333333333333,0.0,0.0
0.7344734473447345,0.08333333333333333,0.0,0.0
0.7345734573457345,0.08333333333333333,0.0,0.0
0.7346734673467347,0.08333333333333333,0.0,0.0
0.7347734773477348,0.08333333333333333,0.0,0.0
0.7348734873487349,0.08333333333333333,0.0,0.0
0.7349734973497349,0.08333333333333333,0.0,0.0
0.7350735073507351,0.08333333333333333,0.0,0.0
0.7351735173517352,0.08333333333333333,0.0,0.0
0.7352735273527353,0.08333333333333333,0.0,0.0
0.7353735373537353,0.08333333333333333,0.0,0.0
0.7354735473547355,0.08333333333333333,0.0,0.0
0.7355735573557356,0.08333333333333333,0.0,0.0
0.7356735673567357,0.08333333333333333,0.0,0.0
0.7357735773577357,0.08333333333333333,0.0,0.0
0.7358735873587359,0.08333333333333333,0.0,0.0
0.735973597359736,0.08333333333333333,0.0,0.0
0.7360736073607361,0.08333333333333333,0.0,0.0
0.7361736173617361,0.08333333333333333,0.0,0.0
0.7362736273627363,0.08333333333333333,0.0,0.0
0.7363736373637364,0.08333333333333333,0.0,0.0
0.7364736473647365,0.08333333333333333,0.0,0.0
0.7365736573657365,0.08333333333333333,0.0,0.0
0.7366736673667367,0.08333333333333333,0.0,0.0
0.7367736773677368,0.08333333333333333,0.0,0.0
0.7368736873687368,0.08333333333333333,0.0,0.0
0.736973697369737,0.08333333333333333,0.0,0.0
0.7370737073707371,0.08333333333333333,0.0,0.0
0.7371737173717372,0.08333333333333333,0.0,0.0
0.7372737273727372,0.08333333333333333,0.0,0.0
0.7373737373737373,0.08333333333333333,0.0,0.0
0.7374737473747375,0.08333333333333333,0.0,0.0
0.7375737573757376,0.08333333333333333,0.0,0.0
0.7376737673767376,0.08333333333333333,0.0,0.0
0.7377737773777377,0.08333333333333333,0.0,0.0
0.7378737873787379,0.08333333333333333,0.0,0.0
0.737973797379738,0.08333333333333333,0.0,0.0
0.738073807380738,0.08333333333333333,0.0,0.0
0.7381738173817382,0.08333333333333333,0.0,0.0
0.7382738273827383,0.08333333333333333,0.0,0.0
0.7383738373837384,0.08333333333333333,0.0,0.0
0.7384738473847384,0.08333333333333333,0.0,0.0
0.7385738573857386,0.08333333333333333,0.0,0.0
0.7386738673867387,0.08333333333333333,0.0,0.0
0.7387738773877388,0.08333333333333333,0.0,0.0
0.7388738873887388,0.08333333333333333,0.0,0.0
0.738973897389739,0.08333333333333333,0.0,0.0
0.7390739073907391,0.08333333333333333,0.0,0.0
0.7391739173917392,0.08333333333333333,0.0,0.0
0.7392739273927392,0.08333333333333333,0.0,0.0
0.7393739373937394,0.08333333333333333,0.0,0.0
0.7394739473947395,0.08333333333333333,0.0,0.0
0.7395739573957396,0.08333333333333333,0.0,0.0
0.7396739673967396,0.08333333333333333,0.0,0.0
0.7397739773977398,0.08333333333333333,0.0,0.0
0.7398739873987399,0.08333333333333333,0.0,0.0
0.73997399739974,0.08333333333333333,0.0,0.0
0.74007400740074,0.08333333333333333,0.0,0.0
0.7401740174017402,0.08333333333333333,0.0,0.0
0.7402740274027403,0.08333333333333333,0.0,0.0
0.7403740374037404,0.08333333333333333,0.0,0.0
0.7404740474047404,0.08333333333333333,0.0,0.0
0.7405740574057406,0.08333333333333333,0.0,0.0
0.7406740674067407,0.08333333333333333,0.0,0.0
0.7407740774077408,0.08333333333333333,0.0,0.0
0.7408740874087408,0.08333333333333333,0.0,0.0
0.740974097409741,0.08333333333333333,0.0,0.0
0.7410741074107411,0.08333333333333333,0.0,0.0
0.7411741174117412,0.08333333333333333,0.0,0.0
0.7412741274127412,0.08333333333333333,0.0,0.0
0.7413741374137414,0.08333333333333333,0.0,0.0
0.7414741474147415,0.08333333333333333,0.0,0.0
0.7415741574157416,0.08333333333333333,0.0,0.0
0.7416741674167416,0.08333333333333333,0.0,0.0
0.7417741774177418,0.08333333333333333,0.0,0.0
0.7418741874187419,0.08333333333333333,0.0,0.0
0.741974197419742,0.08333333333333333,0.0,0.0
0.742074207420742,0.08333333333333333,0.0,0.0
0.7421742174217422,0.08333333333333333,0.0,0.0
0.7422742274227423,0.08333333333333333,0.0,0.0
0.7423742374237424,0.08333333333333333,0.0,0.0
0.7424742474247424,0.08333333333333333,0.0,0.0
0.7425742574257426,0.08333333333333333,0.0,0.0
0.7426742674267427,0.08333333333333333,0.0,0.0
0.7427742774277428,0.08333333333333333,0.0,0.0
0.7428742874287428,0.08333333333333333,0.0,0.0
0.742974297429743,0.08333333333333333,0.0,0.0
0.7430743074307431,0.08333333333333333,0.0,0.0
0.7431743174317432,0.08333333333333333,0.0,0.0
0.7432743274327432,0.08333333333333333,0.0,0.0
0.7433743374337434,0.08333333333333333,0.0,0.0
0.7434743474347435,0.08333333333333333,0.0,0.0
0.7435743574357436,0.08333333333333333,0.0,0.0
0.7436743674367436,0.08333333333333333,0.0,0.0
0.7437743774377438,0.08333333333333333,0.0,0.0
0.7438743874387439,0.08333333333333333,0.0,0.0
0.743974397439744,0.08333333333333333,0.0,0.0
0.744074407440744,0.08333333333333333,0.0,0.0
0.7441744174417442,0.08333333333333333,0.0,0.0
0.7442744274427443,0.08333333333333333,0.0,0.0
0.7443744374437443,0.08333333333333333,0.0,0.0
0.7444744474447444,0.08333333333333333,0.0,0.0
0.7445744574457446,0.08333333333333333,0.0,0.0
0.7446744674467447,0.08333333333333333,0.0,0.0
0.7447744774477447,0.08333333333333333,0.0,0.0
0.7448744874487448,0.08333333333333333,0.0,0.0
0.744974497449745,0.08333333333333333,0.0,0.0
0.7450745074507451,0.08333333333333333,0.0,0.0
0.7451745174517451,0.08333333333333333,0.0,0.0
0.7452745274527453,0.08333333333333333,0.0,0.0
0.7453745374537454,0.08333333333333333,0.0,0.0
0.7454745474547455,0.08333333333333333,0.0,0.0
0.7455745574557455,0.08333333333333333,0.0,0.0
0.7456745674567457,0.08333333333333333,0.0,0.0
0.7457745774577458,0.08333333333333333,0.0,0.0
0.7458745874587459,0.08333333333333333,0.0,0.0
0.7459745974597459,0.08333333333333333,0.0,0.0
0.746074607460746,0.08333333333333333,0.0,0.0
0.7461746174617462,0.08333333333333333,0.0,0.0
0.7462746274627463,0.08333333333333333,0.0,0.0
0.7463746374637463,0.08333333333333333,0.0,0.0
0.7464746474647465,0.08333333333333333,0.0,0.0
0.7465746574657466,0.08333333333333333,0.0,0.0
0.7466746674667467,0.08333333333333333,0.0,0.0
0.7467746774677467,0.08333333333333333,0.0,0.0
0.7468746874687469,0.08333333333333333,0.0,0.0
0.746974697469747,0.08333333333333333,0.0,0.0
0.7470747074707471,0.08333333333333333,0.0,0.0
0.7471747174717471,0.08333333333333333,0.0,0.0
0.7472747274727473,0.08333333333333333,0.0,0.0
0.7473747374737474,0.08333333333333333,0.0,0.0
0.7474747474747475,0.08333333333333333,0.0,0.0
0.7475747574757475,0.08333333333333333,0.0,0.0
0.7476747674767477,0.08333333333333333,0.0,0.0
0.7477747774777478,0.08333333333333333,0.0,0.0
0.7478747874787479,0.08333333333333333,0.0,0.0
0.7479747974797479,0.08333333333333333,0.0,0.0
0.7480748074807481,0.08333333333333333,0.0,0.0
0.7481748174817482,0.08333333333333333,0.0,0.0
0.7482748274827483,0.08333333333333333,0.0,0.0
0.7483748374837483,0.08333333333333333,0.0,0.0
0.7484748474847485,0.08333333333333333,0.0,0.0
0.7485748574857486,0.08333333333333333,0.0,0.0
0.7486748674867487,0.08333333333333333,0.0,0.0
0.7487748774877487,0.08333333333333333,0.0,0.0
0.7488748874887489,0.08333333333333333,0.0,0.0
0.748974897489749,0.08333333333333333,0.0,0.0
0.7490749074907491,0.08333333333333333,0.0,0.0
0.7491749174917491,0.08333333333333333,0.0,0.0
0.7492749274927493,0.08333333333333333,0.0,0.0
0.7493749374937494,0.08333333333333333,0.0,0.0
0.7494749474947495,0.08333333333333333,0.0,0.0
0.7495749574957495,0.08333333333333333,0.0,0.0
0.7496749674967497,0.08333333333333333,0.0,0.0
0.7497749774977498,0.08333333333333333,0.0,0.0
0.7498749874987499,0.08333333333333333,0.0,0.0
0.7499749974997499,0.08333333333333333,0.0,0.0
0.7500750075007501,0.08333333333108266,-9.001800270034406e-8,-0.002400240024002187
0.7501750175017502,0.08333333330474142,-4.900980147020805e-7,-0.005600560056006287
0.7502750275027503,0.08333333322238337,-1.2102420363052771e-6,-0.008800880088010388
0.7503750375037503,0.08333333305199894,-2.2504500675086015e-6,-0.012001200120010935
0.7504750475047505,0.08333333276157848,-3.610722108314363e-6,-0.015201520152015036
0.7505750575057506,0.08333333231911243,-5.291058158721585e-6,-0.018401840184019136
0.7506750675067507,0.08333333169259116,-7.291458218730267e-6,-0.021602160216023236
0.7507750775077507,0.08333333085000508,-9.611922288337656e-6,-0.024802480248023784
0.7508750875087509,0.08333332975934457,-1.2252450367548902e-5,-0.028002800280027884
0.750975097509751,0.08333332838860005,-1.5213042456361609e-5,-0.031203120312031984
0.7510751075107511,0.08333332670576192,-1.8493698554775776e-5,-0.034403440344036085
0.7511751175117511,0.08333332467882057,-2.209441866278723e-5,-0.03760376037603663
0.7512751275127513,0.0833333222757664,-2.6015202780403963e-5,-0.04080408040804073
0.7513751375137514,0.08333331946458979,-3.0256050907622156e-5,-0.04400440044004483
0.7514751475147515,0.08333331621328116,-3.481696304444181e-5,-0.04720472047204893
0.7515751575157515,0.0833333124898309,-3.9697939190857324e-5,-0.05040504050404948
0.7516751675167517,0.08333330826222941,-4.489897934687954e-5,-0.05360536053605358
0.7517751775177518,0.0833333034984671,-5.042008351250322e-5,-0.05680568056805768
0.7518751875187519,0.08333329816653434,-5.626125168772836e-5,-0.06000600060006178
0.751975197519752,0.08333329223442155,-6.242248387254794e-5,-0.06320632063206233
0.7520752075207521,0.08333328567011913,-6.890378006697564e-5,-0.06640664066406643
0.7521752175217522,0.08333327844161746,-7.570514027100481e-5,-0.06960696069607053
0.7522752275227522,0.08333327051690695,-8.282656448462735e-5,-0.07280728072807108
0.7523752375237523,0.08333326186397799,-9.026805270785907e-5,-0.07600760076007518
0.7524752475247525,0.083333252450821,-9.802960494069226e-5,-0.07920792079207928
0.7525752575257526,0.08333324224542635,-0.00010611122118312691,-0.08240824082408338
0.7526752675267526,0.08333323121578445,-0.00011451290143515352,-0.08560856085608393
0.7527752775277528,0.08333321932988572,-0.00012323464569679072,-0.08880888088808803
0.7528752875287529,0.08333320655572052,-0.0001322764539680294,-0.09200920092009213
0.752975297529753,0.08333319286127926,-0.00014163832624886953,-0.09520952095209623
0.753075307530753,0.08333317821455236,-0.0001513202625393002,-0.09840984098409677
0.7531753175317532,0.08333316258353018,-0.0001613222628393429,-0.10161016101610088
0.7532753275327533,0.08333314593620314,-0.00017164432714898706,-0.10481048104810498
0.7533753375337534,0.08333312824056165,-0.0001822864554682327,-0.10801080108010908
0.7534753475347534,0.08333310946459609,-0.00019324864779706743,-0.11121112111210962
0.7535753575357536,0.08333308957629687,-0.0002045309041355156,-0.11441144114411372
0.7536753675367537,0.08333306854365437,-0.00021613322448356525,-0.11761176117611782
0.7537753775377538,0.083333046334659,-0.00022805560884121636,-0.12081208120812192
0.7538753875387538,0.08333302291730116,-0.00024029805720845516,-0.12401240124012247
0.753975397539754,0.08333299825957124,-0.0002528605695853088,-0.12721272127212657
0.7540754075407541,0.08333297232945966,-0.00026574314597176395,-0.13041304130413067
0.7541754175417542,0.0833329450949568,-0.00027894578636782053,-0.13361336133613477
0.7542754275427542,0.08333291652405304,-0.0002924684907734634,-0.13681368136813532
0.7543754375437544,0.08333288658473882,-0.00030631125918872254,-0.14001400140013942
0.7544754475447545,0.0833328552450045,-0.00032047409161358316,-0.14321432143214352
0.7545754575457546,0.0833328224728405,-0.00033495698804804526,-0.14641464146414762
0.7546754675467546,0.08333278823623722,-0.00034975994849209216,-0.14961496149614817
0.7547754775477548,0.08333275250318505,-0.0003648829729457568,-0.15281528152815227
0.7548754875487549,0.08333271524167438,-0.0003803260614090229,-0.15601560156015637
0.754975497549755,0.0833326764196956,-0.00039608921388189047,-0.15921592159216047
0.755075507550755,0.08333263600523916,-0.0004121724303643415,-0.16241624162416102
0.7551755175517552,0.0833325939662954,-0.0004285757108564116,-0.16561656165616512
0.7552755275527553,0.08333255027085475,-0.00044529905535808316,-0.16881688168816922
0.7553755375537554,0.08333250488690759,-0.0004623424638693562,-0.17201720172017332
0.7554755475547554,0.08333245778244433,-0.0004797059363902113,-0.17521752175217387
0.7555755575557556,0.08333240892545536,-0.0004973894729206869,-0.17841784178417797
0.7556755675567557,0.0833323582839311,-0.000515393073460764,-0.18161816181618207
0.7557755775577558,0.08333230582586192,-0.0005337167380104425,-0.18481848184818617
0.7558755875587558,0.08333225151923822,-0.0005523604665697016,-0.18801880188018671
0.755975597559756,0.08333219533205041,-0.0005713242591385827,-0.19121912191219081
0.7560756075607561,0.0833321372322889,-0.0005906081157170652,-0.19441944194419492
0.7561756175617562,0.08333207718794405,-0.0006102120363051493,-0.19761976197619902
0.7562756275627562,0.08333201516700631,-0.0006301360209028125,-0.20082008200819956
0.7563756375637564,0.08333195113746603,-0.0006503800695100991,-0.20402040204020366
0.7564756475647565,0.08333188506731364,-0.0006709441821269871,-0.20722072207220776
0.7565756575657566,0.08333181692453952,-0.0006918283587534766,-0.21042104210421186
0.7566756675667566,0.08333174667713407,-0.0007130325993895438,-0.2136213621362124
0.7567756775677568,0.08333167429308769,-0.0007345569040352359,-0.2168216821682165
0.7568756875687569,0.08333159974039078,-0.0007564012726905294,-0.2200220022002206
0.756975697569757,0.08333152298703375,-0.0007785657053554244,-0.2232223222322247
0.757075707570757,0.08333144400100698,-0.0008010502020298957,-0.22642264226422526
0.7571757175717572,0.08333136275030087,-0.0008238547627139933,-0.22962296229622936
0.7572757275727573,0.08333127920290583,-0.0008469793874076923,-0.23282328232823346
0.7573757375737574,0.08333119332681224,-0.0008704240761109928,-0.23602360236023756
0.7574757475747574,0.08333110509001052,-0.0008941888288238681,-0.2392239223922381
0.7575757575757576,0.08333101446049104,-0.0009182736455463712,-0.2424242424242422
0.7576757675767577,0.08333092140624422,-0.0009426785262784757,-0.2456245624562463
0.7577757775777578,0.08333082589526046,-0.0009674034710201817,-0.2488248824882504
0.7578757875787578,0.08333072789553014,-0.000992448479771461,-0.25202520252025096
0.757975797579758,0.08333062737504368,-0.0010178135525323697,-0.25522552255225506
0.7580758075807581,0.08333052430179147,-0.0010434986893028797,-0.25842584258425916
0.7581758175817582,0.08333041864376389,-0.0010695038900829911,-0.26162616261626326
0.7582758275827582,0.08333031036895136,-0.0010958291548726746,-0.2648264826482638
0.7583758375837584,0.08333019944534428,-0.0011224744836719886,-0.2680268026802679
0.7584758475847585,0.08333008584093303,-0.001149439876480904,-0.271227122712272
0.7585758575857586,0.08332996952370803,-0.001176725333299421,-0.2744274427442761
0.7586758675867586,0.08332985046165964,-0.0012043308541275085,-0.27762776277627665
0.7587758775877588,0.08332972862277829,-0.001232256438965228,-0.28082808280828075
0.7588758875887589,0.08332960397505439,-0.001260502087812549,-0.28402840284028485
0.758975897589759,0.08332947648647832,-0.0012890678006694713,-0.28722872287228896
0.759075907590759,0.08332934612504045,-0.001317953577535963,-0.2904290429042895
0.7591759175917592,0.08332921285873122,-0.001347159418412088,-0.2936293629362936
0.7592759275927593,0.08332907665554101,-0.0013766853232978144,-0.2968296829682977
0.7593759375937594,0.08332893748346024,-0.0014065312921931424,-0.3000300030003018
0.7594759475947594,0.08332879531047928,-0.0014366973250980381,-0.30323032303230235
0.7595759575957596,0.08332865010458854,-0.0014671834220125685,-0.30643064306430645
0.7596759675967597,0.0833285018337784,-0.0014979895829367003,-0.30963096309631055
0.7597759775977597,0.08332835046603929,-0.001529115807870399,-0.3128312831283111
0.7598759875987598,0.08332819596936158,-0.0015605620968137336,-0.3160316031603152
0.75997599759976,0.08332803831173569,-0.0015923284497666695,-0.3192319231923193
0.7600760076007601,0.08332787746115201,-0.0016244148667292069,-0.3224322432243234
0.7601760176017601,0.08332771338560094,-0.0016568213477013097,-0.32563256325632395
0.7602760276027603,0.08332754605307285,-0.0016895478926830497,-0.32883288328832805
0.7603760376037604,0.08332737543155819,-0.001722594501674391,-0.33203320332033215
0.7604760476047605,0.08332720148904732,-0.001755961174675334,-0.33523352335233625
0.7605760576057605,0.08332702419353066,-0.0017896479116858406,-0.3384338433843368
0.7606760676067607,0.08332684351299859,-0.001823654712705986,-0.3416341634163409
0.7607760776077608,0.08332665941544151,-0.001857981577735733,-0.344834483448345
0.7608760876087609,0.08332647186884982,-0.0018926285067750815,-0.3480348034803491
0.7609760976097609,0.08332628084121393,-0.0019275954998239924,-0.35123512351234965
0.761076107610761,0.08332608630052422,-0.001962882556882543,-0.35443544354435375
0.7611761176117612,0.0833258882147711,-0.0019984896779506956,-0.35763576357635785
0.7612761276127613,0.08332568655194497,-0.0020344168630284497,-0.36083608360836195
0.7613761376137613,0.08332548128003622,-0.0020706641121157644,-0.3640364036403625
0.7614761476147615,0.08332527236703527,-0.0021072314252127207,-0.3672367236723666
0.7615761576157616,0.08332505978093246,-0.0021441188023192787,-0.3704370437043707
0.7616761676167617,0.08332484348971826,-0.002181326243435438,-0.3736373637363748
0.7617761776177617,0.08332462346138303,-0.0022188537485611573,-0.37683768376837534
0.7618761876187619,0.08332439966391716,-0.002256701317696519,-0.38003800380037944
0.761976197619762,0.08332417206531109,-0.0022948689508414826,-0.38323832383238354
0.7620762076207621,0.08332394063355517,-0.0023333566479960474,-0.38643864386438764
0.7621762176217621,0.08332370533663983,-0.00237216440916017,-0.3896389638963882
0.7622762276227623,0.08332346614255544,-0.002411292234333938,-0.3928392839283923
0.7623762376237624,0.08332322301929242,-0.0024507401235173065,-0.3960396039603964
0.7624762476247625,0.08332297593484116,-0.002490508076710277,-0.3992399239924005
0.7625762576257625,0.08332272485719205,-0.002530596093912804,-0.40244024402440104
0.7626762676267627,0.08332246975433552,-0.002571004175124977,-0.40564056405640514
0.7627762776277628,0.08332221059426195,-0.002611732320346751,-0.40884088408840924
0.7628762876287629,0.08332194734496172,-0.002652780529578127,-0.41204120412041334
0.7629762976297629,0.08332167997442524,-0.002694148802819058,-0.4152415241524139
0.7630763076307631,0.08332140845064293,-0.0027358371400696365,-0.418441844184418
0.7631763176317632,0.08332113274160514,-0.0027778455413298166,-0.4216421642164221
0.7632763276327633,0.08332085281530233,-0.0028201740065995975,-0.4248424842484262
0.7633763376337633,0.08332056863972484,-0.002862822535878933,-0.42804280428042674
0.7634763476347635,0.08332028018286311,-0.002905791129167917,-0.43124312431243084
0.7635763576357636,0.0833199874127075,-0.002949079786466502,-0.43444344434443494
0.7636763676367637,0.08331969029724845,-0.002992688507774689,-0.43764376437643904
0.7637763776377637,0.08331938880447633,-0.003036617293092428,-0.4408440844084396
0.7638763876387639,0.08331908290238155,-0.0030808661424198175,-0.4440444044404437
0.763976397639764,0.0833187725589545,-0.0031254350557568082,-0.4472447244724478
0.7640764076407641,0.08331845774218558,-0.0031703240331034006,-0.4504450445044519
0.7641764176417641,0.08331813842006518,-0.003215533074459544,-0.45364536453645243
0.7642764276427643,0.08331781456058372,-0.003261062179825339,-0.45684568456845653
0.7643764376437644,0.08331748613173158,-0.0033069113492007352,-0.46004600460046063
0.7644764476447645,0.08331715310149918,-0.0033530805825857327,-0.46324632463246473
0.7645764576457645,0.08331681543787688,-0.0033995698799802803,-0.4664466446644653
0.7646764676467647,0.08331647310885511,-0.0034463792413844804,-0.4696469646964694
0.7647764776477648,0.08331612608242425,-0.003493508666798282,-0.4728472847284735
0.7648764876487649,0.08331577432657472,-0.0035409581562216856,-0.4760476047604776
0.7649764976497649,0.0833154178092969,-0.003588727709654637,-0.47924792479247813
0.7650765076507651,0.08331505649858119,-0.003636817327097243,-0.48244824482448223
0.7651765176517652,0.083314690362418,-0.0036852270085494503,-0.48564856485648633
0.7652765276527653,0.0833143193687977,-0.003733956754011259,-0.48884888488849043
0.7653765376537653,0.08331394348571072,-0.0037830065634826145,-0.492049204920491
0.7654765476547655,0.08331356268114744,-0.0038323764369636256,-0.4952495249524951
0.7655765576557656,0.08331317692309827,-0.0038820663744542384,-0.4984498449844992
0.7656765676567657,0.0833127861795536,-0.003932076375954453,-0.5016501650165033
0.7657765776577657,0.08331239041850381,-0.003982406441464212,-0.5048504850485038
0.7658765876587659,0.08331198960793934,-0.0040330565709836294,-0.5080508050805079
0.765976597659766,0.08331158371585055,-0.004084026764512647,-0.511251125112512
0.7660766076607661,0.08331117271022787,-0.004135317022051267,-0.5144514451445161
0.7661766176617661,0.08331075655906166,-0.004186927343599431,-0.5176517651765167
0.7662766276627663,0.08331033523034236,-0.004238857729157253,-0.5208520852085208
0.7663766376637664,0.08330990869206033,-0.004291108178724677,-0.5240524052405249
0.7664766476647665,0.083309476912206,-0.004343678692301702,-0.527252725272529
0.7665766576657665,0.08330903985876974,-0.004396569269888269,-0.5304530453045295
0.7666766676667667,0.08330859749974197,-0.004449779911484497,-0.5336533653365336
0.7667766776677668,0.08330814980311307,-0.004503310617090327,-0.5368536853685377
0.7668766876687669,0.08330769673687347,-0.004557161386705757,-0.5400540054005418
0.766976697669767,0.08330723826901353,-0.004611332220330729,-0.5432543254325424
0.7670767076707671,0.08330677436752366,-0.004665823117965362,-0.5464546454645465
0.7671767176717672,0.08330630500039427,-0.004720634079609597,-0.5496549654965506
0.7672767276727672,0.08330583013561575,-0.004775765105263371,-0.5528552855285511
0.7673767376737674,0.0833053497411785,-0.004831216194926809,-0.5560556055605552
0.7674767476747675,0.0833048637850729,-0.0048869873485998475,-0.5592559255925593
0.7675767576757676,0.08330437223528939,-0.004943078566282488,-0.5624562456245634
0.7676767676767676,0.08330387505981833,-0.004999489847974666,-0.565656565656564
0.7677767776777678,0.08330337222665013,-0.005056221193676509,-0.5688568856885681
0.7678767876787679,0.08330286370377518,-0.005113272603387954,-0.5720572057205722
0.767976797679768,0.08330234945918391,-0.005170644077108999,-0.5752575257525763
0.768076807680768,0.08330182946086667,-0.005228335614839582,-0.5784578457845768
0.7681768176817682,0.0833013036768139,-0.005286347216579831,-0.5816581658165809
0.7682768276827683,0.08330077207501597,-0.00534467888232968,-0.584858485848585
0.7683768376837684,0.0833002346234633,-0.005403330612089132,-0.5880588058805891
0.7684768476847684,0.08329969129014626,-0.005462302405858118,-0.5912591259125897
0.7685768576857686,0.08329914204305527,-0.005521594263636772,-0.5944594459445938
0.7686768676867687,0.08329858685018074,-0.005581206185425027,-0.5976597659765979
0.7687768776877688,0.08329802567951304,-0.0056411381712228835,-0.600860086008602
0.7688768876887688,0.08329745849904258,-0.005701390221030275,-0.6040604060406025
0.768976897689769,0.08329688527675977,-0.005761962334847334,-0.6072607260726066
0.7690769076907691,0.08329630598065497,-0.005822854512673994,-0.6104610461046107
0.7691769176917692,0.08329572057871862,-0.005884066754510257,-0.6136613661366148
0.7692769276927692,0.0832951290389411,-0.005945599060356052,-0.6168616861686154
0.7693769376937694,0.0832945313293128,-0.006007451430211516,-0.6200620062006195
0.7694769476947695,0.08329392741782415,-0.0060696238640765825,-0.6232623262326236
0.7695769576957696,0.08329331727246551,-0.00613211636195125,-0.6264626462646277
0.7696769676967696,0.0832927008612273,-0.00619492892383545,-0.6296629662966282
0.7697769776977698,0.08329207815209991,-0.00625806154972932,-0.6328632863286323
0.7698769876987699,0.08329144911307373,-0.006321514239632791,-0.6360636063606364
0.76997699769977,0.08329081371213919,-0.006385286993545864,-0.6392639263926405
0.77007700770077,0.08329017191728665,-0.006449379811468468,-0.6424642464246411
0.7701770177017702,0.08328952369650652,-0.006513792693400743,-0.6456645664566452
0.7702770277027703,0.08328886901778922,-0.0065785256393426205,-0.6488648864886493
0.7703770377037704,0.08328820784912512,-0.006643578649294098,-0.6520652065206534
0.7704770477047704,0.08328754015850463,-0.006708951723255106,-0.6552655265526539
0.7705770577057706,0.08328686591391815,-0.0067746448612257875,-0.658465846584658
0.7706770677067707,0.08328618508335607,-0.00684065806320607,-0.6616661666166621
0.7707770777077708,0.0832854976348088,-0.006906991329195954,-0.6648664866486662
0.7708770877087708,0.08328480353626672,-0.006973644659195365,-0.6680668066806668
0.770977097709771,0.08328410275572025,-0.0070406180532044515,-0.6712671267126709
0.7710771077107711,0.08328339526115977,-0.00710791151122314,-0.674467446744675
0.7711771177117712,0.08328268102057568,-0.00717552503325143,-0.6776677667766791
0.7712771277127712,0.0832819600019584,-0.007243458619289245,-0.6808680868086796
0.7713771377137714,0.0832812321732983,-0.007311712269336737,-0.6840684068406837
0.7714771477147715,0.08328049750258579,-0.00738028598339383,-0.6872687268726878
0.7715771577157716,0.08327975595781127,-0.007449179761460526,-0.6904690469046919
0.7716771677167716,0.08327900750696514,-0.007518393603536745,-0.6936693669366925
0.7717771777177718,0.08327825211803778,-0.007587927509622642,-0.6968696869686966
0.7718771877187719,0.08327748975901962,-0.007657781479718142,-0.7000700070007007
0.771977197719772,0.08327672039790103,-0.0077279555138232425,-0.7032703270327048
0.772077207720772,0.08327594400267242,-0.007798449611937866,-0.7064706470647053
0.7721772177217722,0.08327516054132418,-0.007869263774062168,-0.7096709670967094
0.7722772277227723,0.08327436998184673,-0.007940398000196074,-0.7128712871287135
0.7723772377237724,0.08327357229223044,-0.008011852290339579,-0.7160716071607176
0.7724772477247724,0.08327276744046572,-0.008083626644492607,-0.7192719271927182
0.7725772577257726,0.08327195539454296,-0.008155721062655316,-0.7224722472247223
0.7726772677267727,0.08327113612245259,-0.008228135544827625,-0.7256725672567264
0.7727772777277728,0.08327030959218497,-0.008300870091009537,-0.7288728872887305
0.7728772877287728,0.08326947577173051,-0.008373924701200968,-0.732073207320731
0.772977297729773,0.08326863462907962,-0.008447299375402083,-0.7352735273527351
0.7730773077307731,0.08326778613222269,-0.008520994113612798,-0.7384738473847392
0.7731773177317732,0.0832669302491501,-0.008595008915833115,-0.7416741674167433
0.7732773277327732,0.08326606694785227,-0.00866934378206295,-0.7448744874487438
0.7733773377337734,0.08326519619631961,-0.00874399871230247,-0.748074807480748
0.7734773477347735,0.08326431796254248,-0.00881897370655159,-0.751275127512752
0.7735773577357736,0.08326343221451131,-0.008894268764810314,-0.7544754475447562
0.7736773677367736,0.08326253892021648,-0.008969883887078554,-0.7576757675767567
0.7737773777377738,0.08326163804764841,-0.009045819073356479,-0.7608760876087608
0.7738773877387739,0.08326072956479748,-0.009122074323644005,-0.7640764076407649
0.773977397739774,0.08325981343965408,-0.009198649637941134,-0.767276727672769
0.774077407740774,0.08325888964020862,-0.009275545016247777,-0.7704770477047695
0.7741774177417742,0.08325795813445151,-0.009352760458564107,-0.7736773677367736
0.7742774277427743,0.08325701889037312,-0.00943029596489004,-0.7768776877687777
0.7743774377437744,0.08325607187596389,-0.009508151535225573,-0.7800780078007818
0.7744774477447744,0.08325511705921418,-0.00958632716957062,-0.7832783278327824
0.7745774577457746,0.08325415440811439,-0.009664822867925357,-0.7864786478647865
0.7746774677467747,0.08325318389065492,-0.009743638630289694,-0.7896789678967906
0.7747774777477747,0.0832522054748262,-0.009822774456663545,-0.7928792879287911
0.7748774877487749,0.08325121912861859,-0.009902230347047085,-0.7960796079607952
0.774977497749775,0.0832502248200225,-0.009982006301440227,-0.7992799279927993
0.7750775077507751,0.08324922251702835,-0.01006210231984297,-0.8024802480248034
0.7751775177517751,0.0832482121876265,-0.010142518402255225,-0.805680568056804
0.7752775277527753,0.08324719379980737,-0.01022325454867717,-0.8088808880888081
0.7753775377537754,0.08324616732156136,-0.010304310759108717,-0.8120812081208122
0.7754775477547755,0.08324513272087886,-0.010385687033549865,-0.8152815281528163
0.7755775577557755,0.08324408996575026,-0.010467383372000524,-0.8184818481848168
0.7756775677567757,0.083243039024166,-0.010549399774460875,-0.8216821682168209
0.7757775777577758,0.08324197986411641,-0.010631736240930828,-0.824882488248825
0.7758775877587759,0.08324091245359194,-0.010714392771410381,-0.8280828082808291
0.7759775977597759,0.08323983676058297,-0.010797369365899446,-0.8312831283128297
0.7760776077607761,0.0832387527530799,-0.010880666024398201,-0.8344834483448338
0.7761776177617762,0.08323766039907314,-0.01096428274690656,-0.8376837683768379
0.7762776277627763,0.08323655966655308,-0.011048219533424518,-0.840884088408842
0.7763776377637763,0.0832354505235101,-0.011132476383951985,-0.8440844084408425
0.7764776477647765,0.08323433293793461,-0.011217053298489148,-0.8472847284728466
0.7765776577657766,0.08323320687781703,-0.011301950277035911,-0.8504850485048507
0.7766776677667767,0.08323207231114774,-0.011387167319592276,-0.8536853685368548
0.7767776777677767,0.08323092920591713,-0.011472704426158147,-0.8568856885688554
0.7768776877687769,0.0832297775301156,-0.011558561596733715,-0.8600860086008595
0.776977697769777,0.08322861725173356,-0.011644738831318883,-0.8632863286328636
0.7770777077707771,0.0832274483387614,-0.011731236129913654,-0.8664866486648677
0.7771777177717771,0.08322627075918952,-0.01181805349251793,-0.8696869686968682
0.7772777277727773,0.08322508448100832,-0.011905190919131902,-0.8728872887288723
0.7773777377737774,0.0832238894722082,-0.011992648409755476,-0.8760876087608764
0.7774777477747775,0.08322268570077955,-0.012080425964388653,-0.8792879287928805
0.7775777577757775,0.08322147313471277,-0.012168523583031332,-0.8824882488248811
0.7776777677767777,0.08322025174199826,-0.01225694126568371,-0.8856885688568852
0.7777777777777778,0.08321902149062643,-0.01234567901234569,-0.8888888888888893
0.7778777877787779,0.08321778234858765,-0.01243473682301727,-0.8920892089208934
0.7779777977797779,0.08321653428387235,-0.012524114697698355,-0.8952895289528939
0.7780778077807781,0.0832152772644709,-0.012613812636389138,-0.898489848984898
0.7781778177817782,0.08321401125837372,-0.012703830639089524,-0.9016901690169021
0.7782778277827783,0.0832127362335712,-0.01279416870579951,-0.9048904890489062
0.7783778377837783,0.08321145215805373,-0.012884826836518998,-0.9080908090809068
0.7784778477847785,0.08321015899981171,-0.012975805031248188,-0.9112911291129109
0.7785778577857786,0.08320885672683556,-0.013067103289986979,-0.914491449144915
0.7786778677867787,0.08320754530711565,-0.013158721612735371,-0.9176917691769191
0.7787778777877787,0.08320622470864239,-0.013250659999493262,-0.9208920892089196
0.7788778877887789,0.08320489489940618,-0.013342918450260857,-0.9240924092409237
0.778977897789779,0.08320355584739741,-0.013435496965038053,-0.9272927292729278
0.7790779077907791,0.08320220752060649,-0.013528395543824852,-0.9304930493049319
0.7791779177917791,0.08320084988702381,-0.013621614186621146,-0.9336933693369325
0.7792779277927793,0.08319948291463977,-0.013715152893427148,-0.9368936893689366
0.7793779377937794,0.08319810657144476,-0.013809011664242749,-0.9400940094009407
0.7794779477947795,0.0831967208254292,-0.013903190499067953,-0.9432943294329448
0.7795779577957795,0.08319532564458346,-0.013997689397902652,-0.9464946494649453
0.7796779677967797,0.08319392099689796,-0.014092508360747057,-0.9496949694969494
0.7797779777977798,0.08319250685036308,-0.014187647387601065,-0.9528952895289535
0.7798779877987799,0.08319108317296925,-0.014283106478464674,-0.9560956095609576
0.7799779977997799,0.08318964993270683,-0.014378885633337777,-0.9592959295929582
0.7800780078007801,0.08318820709756625,-0.014474984852220589,-0.9624962496249623
0.7801780178017802,0.08318675463553787,-0.014571404135113002,-0.9656965696569664
0.7802780278027803,0.08318529251461212,-0.014668143482015016,-0.9688968896889705
0.7803780378037803,0.0831838207027794,-0.014765202892926524,-0.972097209720971
0.7804780478047805,0.08318233916803008,-0.014862582367847741,-0.9752975297529751
0.7805780578057806,0.08318084787835459,-0.014960281906778559,-0.9784978497849792
0.7806780678067807,0.0831793468017433,-0.015058301509718978,-0.9816981698169833
0.7807780778077807,0.08317783590618662,-0.01515664117666889,-0.9848984898489839
0.7808780878087809,0.08317631515967495,-0.015255300907628513,-0.988098809880988
0.780978097809781,0.08317478453019869,-0.015354280702597737,-0.9912991299129921
0.7810781078107811,0.08317324398574824,-0.015453580561576561,-0.9944994499449962
0.7811781178117811,0.083171693494314,-0.015553200484564877,-0.9976997699769967
0.7812781278127813,0.08317013302388634,-0.015653140471562906,-1.0009000900090008
0.7813781378137814,0.08316856254245569,-0.015753400522570536,-1.004100410041005
0.7814781478147815,0.08316698201801244,-0.015853980637587764,-1.007300730073009
0.7815781578157815,0.08316539141854698,-0.015954880816614486,-1.0105010501050096
0.7816781678167817,0.08316379071204971,-0.01605610105965092,-1.0137013701370137
0.7817781778177818,0.08316217986651105,-0.016157641366696954,-1.0169016901690178
0.7818781878187819,0.08316055884992136,-0.01625950173775259,-1.0201020102010219
0.781978197819782,0.08315892763027108,-0.016361682172817714,-1.0233023302330224
0.7820782078207821,0.08315728617555057,-0.016464182671892553,-1.0265026502650265
0.7821782178217822,0.08315563445375024,-0.016567003234976993,-1.0297029702970306
0.7822782278227822,0.0831539724328605,-0.01667014386207092,-1.0329032903290312
0.7823782378237824,0.08315230008087174,-0.016773604553174563,-1.0361036103610353
0.7824782478247825,0.08315061736577437,-0.016877385308287807,-1.0393039303930394
0.7825782578257826,0.08314892425555875,-0.016981486127410652,-1.0425042504250435
0.7826782678267826,0.08314722071821531,-0.017085907010542984,-1.045704570457044
0.7827782778277828,0.08314550672173446,-0.017190647957685032,-1.0489048904890481
0.7828782878287829,0.08314378223410657,-0.01729570896883668,-1.0521052105210522
0.782978297829783,0.08314204722332205,-0.01740109004399793,-1.0553055305530563
0.783078307830783,0.0831403016573713,-0.01750679118316867,-1.0585058505850569
0.7831783178317832,0.08313854550424471,-0.01761281238634912,-1.061706170617061
0.7832783278327833,0.08313677873193268,-0.017719153653539176,-1.064906490649065
0.7833783378337834,0.08313500130842562,-0.017825814984738834,-1.0681068106810692
0.7834783478347834,0.0831332132017139,-0.017932796379947973,-1.0713071307130697
0.7835783578357836,0.08313141437978797,-0.01804009783916683,-1.0745074507450738
0.7836783678367837,0.08312960481063816,-0.018147719362395294,-1.077707770777078
0.7837783778377838,0.08312778446225494,-0.018255660949633355,-1.080908090809082
0.7838783878387838,0.08312595330262865,-0.0183639226008809,-1.0841084108410826
0.783978397839784,0.0831241112997497,-0.01847250431613816,-1.0873087308730867
0.7840784078407841,0.08312225842160852,-0.01858140609540503,-1.0905090509050908
0.7841784178417842,0.08312039463619547,-0.018690627938681495,-1.0937093709370949
0.7842784278427842,0.08311851991150096,-0.018800169845967444,-1.0969096909690954
0.7843784378437844,0.0831166342155154,-0.018910031817263112,-1.1001100110010995
0.7844784478447845,0.08311473751622919,-0.019020213852568385,-1.1033103310331036
0.7845784578457846,0.0831128297816327,-0.01913071595188326,-1.1065106510651077
0.7846784678467846,0.08311091097971636,-0.01924153811520761,-1.1097109710971083
0.7847784778477848,0.08310898107847055,-0.019352680342541687,-1.1129112911291124
0.7848784878487849,0.08310704004588566,-0.01946414263388536,-1.1161116111611165
0.784978497849785,0.08310508784995212,-0.01957592498923864,-1.1193119311931206
0.785078507850785,0.0831031244586603,-0.019688027408601396,-1.122512251225121
0.7851785178517852,0.08310114984000061,-0.019800449891973878,-1.1257125712571252
0.7852785278527853,0.08309916396196343,-0.01991319243935596,-1.1289128912891293
0.7853785378537854,0.08309716679253919,-0.020026255050747645,-1.1321132113211334
0.7854785478547854,0.08309515829971825,-0.020139637726148803,-1.135313531353134
0.7855785578557856,0.08309313845149105,-0.02025334046555969,-1.138513851385138
0.7856785678567857,0.08309110721584796,-0.020367363268980178,-1.1417141714171422
0.7857785778577858,0.08308906456077939,-0.020481706136410267,-1.1449144914491463
0.7858785878587858,0.08308701045427572,-0.020596369067849833,-1.1481148114811468
0.785978597859786,0.08308494486432737,-0.020711352063299125,-1.151315131513151
0.7860786078607861,0.08308286775892472,-0.02082665512275802,-1.154515451545155
0.7861786178617862,0.08308077910605818,-0.020942278246226513,-1.157715771577159
0.7862786278627862,0.08307867887371816,-0.02105822143370448,-1.1609160916091597
0.7863786378637864,0.08307656702989502,-0.021174484685192178,-1.1641164116411638
0.7864786478647865,0.0830744435425792,-0.021291068000689476,-1.1673167316731679
0.7865786578657866,0.08307230837976108,-0.02140797138019638,-1.170517051705172
0.7866786678667866,0.08307016150943106,-0.02152519482371275,-1.1737173717371725
0.7867786778677868,0.08306800289957952,-0.021642738331238854,-1.1769176917691766
0.7868786878687869,0.08306583251819688,-0.021760601902774557,-1.1801180118011807
0.786978697869787,0.08306365033327354,-0.021878785538319862,-1.1833183318331848
0.787078707870787,0.08306145631279988,-0.02199728923787464,-1.1865186518651853
0.7871787178717872,0.0830592504247663,-0.022116113001439147,-1.1897189718971894
0.7872787278727873,0.08305703263716321,-0.02223525682901326,-1.1929192919291935
0.7873787378737874,0.08305480291798102,-0.02235472072059697,-1.1961196119611976
0.7874787478747874,0.08305256123521011,-0.02247450467619015,-1.1993199319931982
0.7875787578757876,0.08305030755684087,-0.022594608695793064,-1.2025202520252023
0.7876787678767877,0.08304804185086372,-0.022715032779405578,-1.2057205720572064
0.7877787778777878,0.08304576408526904,-0.022835776927027696,-1.2089208920892105
0.7878787878787878,0.08304347422804723,-0.02295684113865928,-1.212121212121211
0.787978797879788,0.0830411722471887,-0.023078225414300598,-1.2153215321532151
0.7880788078807881,0.08303885811068383,-0.02319992975395152,-1.2185218521852192
0.7881788178817882,0.08303653178652304,-0.023321954157612044,-1.2217221722172233
0.7882788278827882,0.0830341932426967,-0.02344429862528203,-1.224922492249224
0.7883788378837884,0.08303184244719525,-0.023566963156961756,-1.228122812281228
0.7884788478847885,0.08302947936800904,-0.023689947752651083,-1.231323132313232
0.7885788578857886,0.08302710397312851,-0.023813252412350012,-1.2345234523452362
0.7886788678867886,0.08302471623054403,-0.023936877136058403,-1.2377237723772367
0.7887788778877888,0.08302231610824601,-0.024060821923776534,-1.2409240924092408
0.7888788878887889,0.08301990357422484,-0.024185086775504266,-1.244124412441245
0.788978897889789,0.08301747859647093,-0.024309671691241597,-1.247324732473249
0.789078907890789,0.08301504114297467,-0.024434576670988393,-1.2505250525052496
0.7891789178917892,0.08301259118172646,-0.02455980171474493,-1.2537253725372537
0.7892789278927893,0.0830101286807167,-0.024685346822511067,-1.2569256925692578
0.7893789378937894,0.08300765360793577,-0.024811211994286805,-1.260126012601262
0.7894789478947895,0.08300516593137411,-0.024937397230072007,-1.2633263326332624
0.7895789578957896,0.08300266561902207,-0.025063902529866948,-1.2665266526652665
0.7896789678967897,0.08300015263887008,-0.02519072789367149,-1.2697269726972706
0.7897789778977897,0.08299762695890853,-0.025317873321485496,-1.2729272927292712
0.7898789878987899,0.08299508854712781,-0.02544533881330924,-1.2761276127612753
0.78997899789979,0.08299253737151832,-0.025573124369142587,-1.2793279327932794
0.7900790079007901,0.08298997340007047,-0.025701229988985535,-1.2825282528252835
0.7901790179017901,0.08298739660077464,-0.02582965567283794,-1.285728572857284
0.7902790279027903,0.08298480694162126,-0.025958401420700095,-1.2889288928892881
0.7903790379037904,0.0829822043906007,-0.026087467232571847,-1.2921292129212922
0.7904790479047905,0.08297958891570335,-0.0262168531084532,-1.2953295329532963
0.7905790579057905,0.08297696048491963,-0.02634655904834401,-1.2985298529852969
0.7906790679067907,0.08297431906623993,-0.026476585052244567,-1.301730173017301
0.7907790779077908,0.08297166462765465,-0.026606931120154727,-1.304930493049305
0.7908790879087909,0.0829689971371542,-0.026737597252074485,-1.3081308130813092
0.7909790979097909,0.08296631656272896,-0.0268685834480037,-1.3113311331133097
0.7910791079107911,0.08296362287236932,-0.026999889707942662,-1.3145314531453138
0.7911791179117912,0.08296091603406569,-0.027131516031891227,-1.317731773177318
0.7912791279127913,0.08295819601580848,-0.02726346241984939,-1.320932093209322
0.7913791379137913,0.08295546278558807,-0.027395728871817012,-1.3241324132413226
0.7914791479147915,0.08295271631139488,-0.027528315387794378,-1.3273327332733267
0.7915791579157916,0.08294995656121928,-0.027661221967781348,-1.3305330533053308
0.7916791679167917,0.08294718350305169,-0.027794448611777916,-1.3337333733373349
0.7917791779177917,0.0829443971048825,-0.02792799531978394,-1.3369336933693354
0.7918791879187919,0.08294159733470209,-0.028061862091799714,-1.3401340134013395
0.791979197919792,0.08293878416050089,-0.02819604892782509,-1.3433343334333436
0.7920792079207921,0.08293595755026928,-0.028330555827860066,-1.3465346534653477
0.7921792179217921,0.08293311747199766,-0.02846538279190449,-1.3497349734973483
0.7922792279227923,0.08293026389367644,-0.02860052981995867,-1.3529352935293524
0.7923792379237924,0.08292739678329601,-0.02873599691202245,-1.3561356135613565
0.7924792479247925,0.08292451610884675,-0.028871784068095832,-1.3593359335933606
0.7925792579257925,0.0829216218383191,-0.029007891288178662,-1.3625362536253611
0.7926792679267927,0.0829187139397034,-0.029144318572271247,-1.3657365736573652
0.7927792779277928,0.0829157923809901,-0.029281065920373432,-1.3689368936893693
0.7928792879287929,0.08291285713016958,-0.02941813333248522,-1.3721372137213734
0.7929792979297929,0.08290990815523223,-0.029555520808606454,-1.375337533753374
0.7930793079307931,0.08290694542416846,-0.029693228348737444,-1.378537853785378
0.7931793179317932,0.08290396890496865,-0.029831255952878034,-1.3817381738173822
0.7932793279327933,0.08290097856562323,-0.029969603621028226,-1.3849384938493863
0.7933793379337933,0.08289797437412257,-0.030108271353187867,-1.3881388138813868
0.7934793479347935,0.08289495629845707,-0.03024725914935726,-1.391339133913391
0.7935793579357936,0.08289192430661714,-0.030386567009536257,-1.394539453945395
0.7936793679367937,0.08288887836659317,-0.030526194933724857,-1.3977397739773991
0.7937793779377937,0.08288581844637558,-0.0306661429219229,-1.4009400940093997
0.7938793879387939,0.08288274451395472,-0.0308064109741307,-1.4041404140414038
0.793979397939794,0.08287965653732104,-0.030946999090348103,-1.4073407340734079
0.7940794079407941,0.0828765544844649,-0.031087907270575105,-1.410541054105412
0.7941794179417941,0.08287343832337674,-0.031229135514811553,-1.4137413741374125
0.7942794279427943,0.08287030802204691,-0.03137068382305776,-1.4169416941694166
0.7943794379437944,0.08286716354846582,-0.03151255219531356,-1.4201420142014207
0.7944794479447945,0.0828640048706239,-0.03165474063157898,-1.4233423342334248
0.7945794579457945,0.08286083195651152,-0.031797249131853826,-1.4265426542654254
0.7946794679467947,0.08285764477411908,-0.031940077696138436,-1.4297429742974295
0.7947794779477948,0.08285444329143699,-0.032083226324432654,-1.4329432943294336
0.7948794879487949,0.08285122747645562,-0.032226695016736466,-1.4361436143614377
0.7949794979497949,0.08284799729716541,-0.03237048377304972,-1.4393439343934382
0.7950795079507951,0.08284475272155672,-0.03251459259337274,-1.4425442544254423
0.7951795179517952,0.08284149371761998,-0.03265902147770536,-1.4457445744574464
0.7952795279527953,0.08283822025334556,-0.032803770426047575,-1.4489448944894505
0.7953795379537953,0.08283493229672388,-0.032948839438399234,-1.452145214521451
0.7954795479547955,0.08283162981574532,-0.03309422851476066,-1.4553455345534552
0.7955795579557956,0.08282831277840029,-0.03323993765513168,-1.4585458545854593
0.7956795679567957,0.0828249811526792,-0.033385966859512305,-1.4617461746174634
0.7957795779577957,0.0828216349065724,-0.03353231612790237,-1.464946494649464
0.7958795879587959,0.08281827400807035,-0.0336789854603022,-1.468146814681468
0.795979597959796,0.0828148984251634,-0.03382597485671163,-1.4713471347134721
0.7960796079607961,0.08281150812584198,-0.03397328431713066,-1.4745474547454762
0.7961796179617961,0.08280810307809647,-0.03412091384155913,-1.4777477747774768
0.7962796279627963,0.08280468324991727,-0.03426886342999736,-1.4809480948094809
0.7963796379637964,0.08280124860929479,-0.0344171330824452,-1.484148414841485
0.7964796479647965,0.08279779912421942,-0.03456572279890263,-1.487348734873489
0.7965796579657966,0.08279433476268155,-0.034714632579369506,-1.4905490549054896
0.7966796679667967,0.0827908554926716,-0.03486386242384614,-1.4937493749374937
0.7967796779677968,0.08278736128217992,-0.035013412332332385,-1.4969496949694978
0.7968796879687969,0.08278385209919698,-0.03516328230482822,-1.500150015001502
0.796979697969797,0.08278032791171312,-0.0353134723413335,-1.5033503350335025
0.7970797079707971,0.08277678868771876,-0.03546398244184855,-1.5065506550655066
0.7971797179717972,0.0827732343952043,-0.03561481260637319,-1.5097509750975107
0.7972797279727972,0.08276966500216013,-0.035765962834907274,-1.5129512951295112
0.7973797379737974,0.08276608047657666,-0.03591743312745112,-1.5161516151615153
0.7974797479747975,0.08276248078644427,-0.03606922348400457,-1.5193519351935194
0.7975797579757976,0.08275886589975337,-0.03622133390456762,-1.5225522552255235
0.7976797679767976,0.08275523578449437,-0.036373764389140105,-1.525752575257524
0.7977797779777978,0.08275159040865764,-0.036526514937722354,-1.5289528952895282
0.7978797879787979,0.0827479297402336,-0.03667958555031421,-1.5321532153215323
0.797979797979798,0.08274425374721261,-0.03683297622691567,-1.5353535353535364
0.798079807980798,0.08274056239758515,-0.03698668696752656,-1.538553855385537
0.7981798179817982,0.08273685565934152,-0.03714071777214722,-1.541754175417541
0.7982798279827983,0.0827331335004722,-0.03729506864077747,-1.544954495449545
0.7983798379837984,0.08272939588896754,-0.03744973957341734,-1.5481548154815492
0.7984798479847984,0.08272564279281795,-0.03760473057006663,-1.5513551355135498
0.7985798579857986,0.08272187418001384,-0.037760041630725695,-1.5545554555455539
0.7986798679867987,0.08271809001854558,-0.03791567275539436,-1.557755775577558
0.7987798779877988,0.08271429027640359,-0.03807162394407263,-1.560956095609562
0.7988798879887988,0.08271047492157826,-0.03822789519676032,-1.5641564156415626
0.798979897989799,0.08270664392206001,-0.03838448651345779,-1.5673567356735667
0.7990799079907991,0.0827027972458392,-0.038541397894164865,-1.5705570557055708
0.7991799179917992,0.08269893486090625,-0.03869862933888154,-1.573757375737575
0.7992799279927992,0.08269505673525157,-0.03885618084760764,-1.5769576957695755
0.7993799379937994,0.08269116283686553,-0.03901405242034352,-1.5801580158015796
0.7994799479947995,0.08268725313373854,-0.039172244057088995,-1.5833583358335837
0.7995799579957996,0.08268332759386102,-0.03933075575784407,-1.5865586558655878
0.7996799679967996,0.08267938618522333,-0.039489587522608574,-1.5897589758975883
0.7997799779977998,0.08267542887581589,-0.039648739351382856,-1.5929592959295924
0.7998799879987999,0.08267145563362908,-0.03980821124416674,-1.5961596159615965
0.7999799979998,0.08266746642665333,-0.03996800320096022,-1.5993599359936006
0.8000800080008,0.08266346122287901,-0.04012811522176313,-1.6025602560256011
0.8001800180018002,0.08265943999029654,-0.040288547306575814,-1.6057605760576052
0.8002800280028003,0.08265540269689631,-0.0404492994553981,-1.6089608960896093
0.8003800380038004,0.0826513493106687,-0.04061037166822999,-1.6121612161216134
0.8004800480048004,0.08264727979960412,-0.04077176394507131,-1.615361536153614
0.8005800580058006,0.08264319413169299,-0.0409334762859224,-1.618561856185618
0.8006800680068007,0.08263909227492568,-0.04109550869078309,-1.6217621762176222
0.8007800780078008,0.0826349741972926,-0.04125786115965339,-1.6249624962496263
0.8008800880088008,0.08263083986678413,-0.0414205336925331,-1.6281628162816268
0.800980098009801,0.08262668925139069,-0.0415835262894226,-1.631363136313631
0.8010801080108011,0.08262252231910268,-0.0417468389503217,-1.634563456345635
0.8011801180118012,0.08261833903791048,-0.0419104716752304,-1.6377637763776391
0.8012801280128012,0.0826141393758045,-0.04207442446414852,-1.6409640964096397
0.8013801380138014,0.08260992330077514,-0.042238697317076426,-1.6441644164416438
0.8014801480148015,0.08260569078081278,-0.04240329023401393,-1.647364736473648
0.8015801580158016,0.08260144178390785,-0.042568203214961034,-1.650565056505652
0.8016801680168016,0.08259717627805072,-0.04273343625991756,-1.6537653765376525
0.8017801780178018,0.0825928942312318,-0.042898989368883866,-1.6569656965696566
0.8018801880188019,0.08258859561144148,-0.043064862541859775,-1.6601660166016607
0.801980198019802,0.08258428038667016,-0.04323105577884529,-1.6633663366336648
0.802080208020802,0.08257994852490826,-0.043397569079840215,-1.6665666566656654
0.8021802180218022,0.08257559999414615,-0.04356440244484493,-1.6697669766976695
0.8022802280228023,0.08257123476237424,-0.04373155587385925,-1.6729672967296736
0.8023802380238024,0.08256685279758291,-0.04389902936688316,-1.6761676167616777
0.8024802480248024,0.08256245406776261,-0.0440668229239165,-1.6793679367936782
0.8025802580258026,0.08255803854090367,-0.044234936544959615,-1.6825682568256823
0.8026802680268027,0.08255360618499652,-0.04440337023001233,-1.6857685768576864
0.8027802780278028,0.08254915696803158,-0.04457212397907466,-1.6889688968896905
0.8028802880288028,0.08254469085799922,-0.044741197792146394,-1.692169216921691
0.802980298029803,0.08254020782288984,-0.044910591669227916,-1.6953695369536952
0.8030803080308031,0.08253570783069383,-0.045080305610319046,-1.6985698569856993
0.8031803180318032,0.08253119084940162,-0.04525033961541977,-1.7017701770177034
0.8032803280328032,0.08252665684700358,-0.04542069368452992,-1.704970497049704
0.8033803380338034,0.08252210579149012,-0.045591367817649844,-1.708170817081708
0.8034803480348035,0.08251753765085164,-0.04576236201477938,-1.7113711371137121
0.8035803580358036,0.08251295239307853,-0.04593367627591851,-1.7145714571457162
0.8036803680368036,0.08250834998616119,-0.046105310601067054,-1.7177717771777168
0.8037803780378038,0.08250373039809002,-0.04627726499022539,-1.7209720972097209
0.8038803880388039,0.08249909359685541,-0.04644953944339333,-1.724172417241725
0.803980398039804,0.08249443955044777,-0.04662213396057087,-1.727372737273729
0.804080408040804,0.0824897682268575,-0.04679504854175782,-1.7305730573057296
0.8041804180418042,0.08248507959407499,-0.046968283186954556,-1.7337733773377337
0.8042804280428043,0.08248037362009063,-0.0471418378961609,-1.7369736973697378
0.8043804380438044,0.08247565027289483,-0.04731571266937684,-1.740174017401742
0.8044804480448045,0.08247090952047799,-0.047489907506602196,-1.7433743374337425
0.8045804580458046,0.0824661513308305,-0.047664422407837345,-1.7465746574657466
0.8046804680468047,0.08246137567194277,-0.04783925737308209,-1.7497749774977507
0.8047804780478047,0.08245658251180518,-0.04801441240233625,-1.7529752975297512
0.8048804880488049,0.08245177181840815,-0.0481898874956002,-1.7561756175617553
0.804980498049805,0.08244694355974205,-0.04836568265287375,-1.7593759375937594
0.8050805080508051,0.08244209770379732,-0.048541797874156904,-1.7625762576257635
0.8051805180518051,0.0824372342185643,-0.04871823315944947,-1.765776577657764
0.8052805280528053,0.08243235307203345,-0.04889498850875182,-1.7689768976897682
0.8053805380538054,0.08242745423219512,-0.04907206392206378,-1.7721772177217723
0.8054805480548055,0.08242253766703973,-0.04924945939938534,-1.7753775377537764
0.8055805580558055,0.08241760334455768,-0.0494271749407163,-1.778577857785777
0.8056805680568057,0.08241265123273936,-0.049605210546057064,-1.781778177817781
0.8057805780578058,0.08240768129957517,-0.04978356621540743,-1.7849784978497851
0.8058805880588059,0.08240269351305551,-0.049962241948767395,-1.7881788178817892
0.8059805980598059,0.08239768784117077,-0.05014123774613676,-1.7913791379137898
0.8060806080608061,0.08239266425191137,-0.05032055360751593,-1.7945794579457939
0.8061806180618062,0.08238762271326769,-0.050500189532904693,-1.797779777977798
0.8062806280628063,0.08238256319323012,-0.050680145522303065,-1.800980098009802
0.8063806380638063,0.08237748565978908,-0.050860421575710836,-1.8041804180418026
0.8064806480648065,0.08237239008093494,-0.05104101769312841,-1.8073807380738067
0.8065806580658066,0.08236727642465813,-0.051221933874555585,-1.8105810581058108
0.8066806680668067,0.08236214465894903,-0.05140317011999236,-1.813781378137815
0.8067806780678067,0.08235699475179806,-0.05158472642943854,-1.8169816981698155
0.8068806880688069,0.08235182667119557,-0.05176660280289452,-1.8201820182018196
0.806980698069807,0.08234664038513201,-0.0519487992403601,-1.8233823382338237
0.8070807080708071,0.08234143586159774,-0.05213131574183528,-1.8265826582658278
0.8071807180718071,0.08233621306858319,-0.05231415230731986,-1.8297829782978283
0.8072807280728073,0.08233097197407872,-0.052497308936814244,-1.8329832983298324
0.8073807380738074,0.08232571254607476,-0.05268078563031823,-1.8361836183618365
0.8074807480748075,0.0823204347525617,-0.052864582387831816,-1.8393839383938406
0.8075807580758075,0.08231513856152994,-0.053048699209354795,-1.8425842584258412
0.8076807680768077,0.08230982394096988,-0.053233136094887584,-1.8457845784578453
0.8077807780778078,0.0823044908588719,-0.053417893044429975,-1.8489848984898494
0.8078807880788079,0.08229913928322641,-0.05360297005798197,-1.8521852185218535
0.8079807980798079,0.08229376918202383,-0.05378836713554336,-1.855385538553854
0.8080808080808081,0.08228838052325452,-0.05397408427711455,-1.8585858585858581
0.8081808180818082,0.08228297327490888,-0.05416012148269535,-1.8617861786178622
0.8082808280828083,0.08227754740497734,-0.054346478752285744,-1.8649864986498663
0.8083808380838083,0.08227210288145029,-0.05453315608588554,-1.8681868186818669
0.8084808480848085,0.08226663967231809,-0.05472015348349514,-1.871387138713871
0.8085808580858086,0.08226115774557119,-0.05490747094511434,-1.874587458745875
0.8086808680868087,0.08225565706919996,-0.05509510847074314,-1.8777877787778792
0.8087808780878087,0.08225013761119482,-0.05528306606038134,-1.8809880988098797
0.8088808880888089,0.08224459933954612,-0.05547134371402935,-1.8841884188418838
0.808980898089809,0.0822390422222443,-0.055659941431686955,-1.887388738873888
0.8090809080908091,0.08223346622727976,-0.05584885921335416,-1.890589058905892
0.8091809180918091,0.08222787132264288,-0.05603809705903076,-1.8937893789378926
0.8092809280928093,0.08222225747632406,-0.05622765496871718,-1.8969896989698967
0.8093809380938094,0.0822166246563137,-0.05641753294241319,-1.9001900190019008
0.8094809480948095,0.08221097283060219,-0.0566077309801188,-1.9033903390339049
0.8095809580958095,0.08220530196717996,-0.056798249081833806,-1.9065906590659054
0.8096809680968097,0.08219961203403738,-0.05698908724755862,-1.9097909790979095
0.8097809780978098,0.08219390299916485,-0.05718024547729304,-1.9129912991299136
0.8098809880988099,0.08218817483055277,-0.05737172377103706,-1.9161916191619177
0.80998099809981,0.08218242749619155,-0.05756352212879047,-1.9193919391939183
0.8100810081008101,0.08217666096407156,-0.05775564055055369,-1.9225922592259224
0.8101810181018102,0.08217087520218323,-0.05794807903632652,-1.9257925792579265
0.8102810281028103,0.08216507017851694,-0.05814083758610894,-1.9289928992899306
0.8103810381038103,0.0821592458610631,-0.058333916199900755,-1.932193219321931
0.8104810481048105,0.08215340221781209,-0.05852731487770238,-1.9353935393539352
0.8105810581058106,0.08214753921675433,-0.05872103361951361,-1.9385938593859393
0.8106810681068107,0.08214165682588019,-0.05891507242533444,-1.9417941794179434
0.8107810781078107,0.0821357550131801,-0.059109431295164654,-1.944994499449944
0.8108810881088109,0.08212983374664444,-0.05930411022900469,-1.948194819481948
0.810981098109811,0.0821238929942636,-0.05949910922685433,-1.9513951395139522
0.8110811081108111,0.08211793272402801,-0.05969442828871356,-1.9545954595459563
0.8111811181118112,0.08211195290392803,-0.05989006741458218,-1.9577957795779568
0.8112811281128113,0.08210595350195408,-0.06008602660446062,-1.960996099609961
0.8113811381138114,0.08209993448609655,-0.060282305858348664,-1.964196419641965
0.8114811481148115,0.08209389582434584,-0.0604789051762463,-1.967396739673969
0.8115811581158116,0.08208783748469237,-0.060675824558153325,-1.9705970597059697
0.8116811681168117,0.0820817594351265,-0.06087306400407017,-1.9737973797379738
0.8117811781178118,0.08207566164363864,-0.06107062351399662,-1.9769976997699779
0.8118811881188119,0.0820695440782192,-0.06126850308793266,-1.980198019801982
0.811981198119812,0.08206340670685858,-0.06146670272587809,-1.9833983398339825
0.8120812081208121,0.08205724949754717,-0.061665222427833344,-1.9865986598659866
0.8121812181218122,0.08205107241827536,-0.0618640621937982,-1.9897989798979907
0.8122812281228122,0.08204487543703357,-0.06206322202377242,-1.9929992999299913
0.8123812381238124,0.08203865852181216,-0.06226270191775648,-1.9961996199619954
0.8124812481248125,0.08203242164060157,-0.062462501875750136,-1.9993999399939995
0.8125812581258126,0.08202616476139216,-0.06266262189775339,-2.0026002600260036
0.8126812681268126,0.08201988785217437,-0.06286306198376602,-2.005800580058004
0.8127812781278128,0.08201359088093857,-0.06306382213378849,-2.009000900090008
0.8128812881288129,0.08200727381567516,-0.06326490234782055,-2.0122012201220123
0.812981298129813,0.08200093662437455,-0.06346630262586221,-2.0154015401540164
0.813081308130813,0.08199457927502712,-0.06366802296791325,-2.018601860186017
0.8131813181318132,0.0819882017356233,-0.06387006337397412,-2.021802180218021
0.8132813281328133,0.08198180397415344,-0.06407242384404457,-2.025002500250025
0.8133813381338134,0.08197538595860797,-0.06427510437812464,-2.0282028202820293
0.8134813481348134,0.08196894765697729,-0.06447810497621409,-2.03140314031403
0.8135813581358136,0.0819624890372518,-0.06468142563831336,-2.034603460346034
0.8136813681368137,0.08195601006742187,-0.06488506636442223,-2.037803780378038
0.8137813781378138,0.08194951071547793,-0.06508902715454071,-2.041004100410042
0.8138813881388138,0.08194299094941038,-0.06529330800866856,-2.0442044204420426
0.813981398139814,0.08193645073720957,-0.06549790892680624,-2.0474047404740467
0.8140814081408141,0.08192989004686595,-0.06570282990895351,-2.050605060506051
0.8141814181418142,0.08192330884636989,-0.06590807095511039,-2.053805380538055
0.8142814281428142,0.08191670710371182,-0.06611363206527664,-2.0570057005700555
0.8143814381438144,0.0819100847868821,-0.06631951323945272,-2.0602060206020596
0.8144814481448145,0.08190344186387113,-0.0665257144776384,-2.0634063406340637
0.8145814581458146,0.08189677830266934,-0.06673223577983368,-2.066606660666068
0.8146814681468146,0.08189009407126711,-0.06693907714603835,-2.0698069806980683
0.8147814781478148,0.08188338913765483,-0.06714623857625283,-2.0730073007300724
0.8148814881488149,0.08187666346982292,-0.06735372007047692,-2.0762076207620765
0.814981498149815,0.08186991703576174,-0.06756152162871061,-2.0794079407940806
0.815081508150815,0.08186314980346174,-0.06776964325095367,-2.082608260826081
0.8151815181518152,0.08185636174091328,-0.06797808493720656,-2.0858085808580853
0.8152815281528153,0.08184955281610676,-0.06818684668746905,-2.0890089008900894
0.8153815381538154,0.08184272299703259,-0.06839592850174114,-2.0922092209220935
0.8154815481548154,0.08183587225168118,-0.06860533038002262,-2.095409540954094
0.8155815581558156,0.08182900054804289,-0.06881505232231391,-2.098609860986098
0.8156815681568157,0.08182210785410815,-0.06902509432861481,-2.1018101810181022
0.8157815781578158,0.08181519413786734,-0.06923545639892531,-2.1050105010501063
0.8158815881588158,0.08180825936731088,-0.06944613853324517,-2.108210821082107
0.815981598159816,0.08180130351042916,-0.06965714073157488,-2.111411141114111
0.8160816081608161,0.08179432653521256,-0.06986846299391418,-2.114611461146115
0.8161816181618162,0.08178732840965149,-0.0700801053202631,-2.117811781178119
0.8162816281628162,0.08178030910173636,-0.07029206771062137,-2.1210121012101197
0.8163816381638164,0.08177326857945755,-0.07050435016498947,-2.124212421242124
0.8164816481648165,0.08176620681080546,-0.07071695268336718,-2.127412741274128
0.8165816581658166,0.08175912376377051,-0.07092987526575449,-2.130613061306132
0.8166816681668166,0.08175201940634308,-0.07114311791215117,-2.1338133813381326
0.8167816781678168,0.08174489370651356,-0.07135668062255768,-2.1370137013701367
0.8168816881688169,0.08173774663227235,-0.0715705633969738,-2.140214021402141
0.816981698169817,0.08173057815160986,-0.07178476623539952,-2.143414341434145
0.817081708170817,0.0817233882325165,-0.0719992891378346,-2.1466146614661454
0.8171817181718172,0.08171617684298263,-0.07221413210427952,-2.1498149814981495
0.8172817281728173,0.08170894395099867,-0.07242929513473403,-2.1530153015301536
0.8173817381738174,0.08170168952455503,-0.07264477822919815,-2.1562156215621577
0.8174817481748174,0.08169441353164211,-0.07286058138767164,-2.1594159415941583
0.8175817581758176,0.08168711594025027,-0.07307670461015497,-2.1626162616261624
0.8176817681768177,0.08167979671836995,-0.0732931478966479,-2.1658165816581665
0.8177817781778178,0.08167245583399152,-0.07350991124715042,-2.1690169016901706
0.8178817881788178,0.0816650932551054,-0.07372699466166231,-2.172217221722171
0.817981798179818,0.08165770894970197,-0.07394439814018404,-2.1754175417541752
0.8180818081808181,0.08165030288577163,-0.07416212168271538,-2.1786178617861793
0.8181818181818182,0.08164287503130477,-0.07438016528925631,-2.1818181818181834
0.8182818281828182,0.08163542535429183,-0.0745985289598066,-2.185018501850184
0.8183818381838184,0.08162795382272316,-0.07481721269436674,-2.188218821882188
0.8184818481848185,0.08162046040458917,-0.07503621649293647,-2.191419141914192
0.8185818581858186,0.08161294506788028,-0.07525554035551581,-2.1946194619461963
0.8186818681868187,0.08160540778058688,-0.07547518428210451,-2.197819781978197
0.8187818781878188,0.08159784851069934,-0.07569514827270306,-2.201020102010201
0.8188818881888189,0.0815902672262081,-0.0759154323273112,-2.204220422042205
0.818981898189819,0.08158266389510352,-0.07613603644592894,-2.207420742074209
0.819081908190819,0.08157503848537603,-0.07635696062855604,-2.2106210621062097
0.8191819181918192,0.081567390965016,-0.07657820487519298,-2.213821382138214
0.8192819281928193,0.08155972130201386,-0.07679976918583954,-2.217021702170218
0.8193819381938194,0.08155202946435997,-0.07702165356049569,-2.220222022202222
0.8194819481948195,0.08154431542004476,-0.07724385799916118,-2.2234223422342225
0.8195819581958196,0.08153657913705861,-0.07746638250183654,-2.2266226622662266
0.8196819681968197,0.08152882058339192,-0.0776892270685215,-2.2298229822982307
0.8197819781978197,0.0815210397270351,-0.07791239169921581,-2.2330233023302313
0.8198819881988199,0.08151323653597854,-0.07813587639391996,-2.2362236223622354
0.81998199819982,0.08150541097821264,-0.07835968115263373,-2.2394239423942395
0.8200820082008201,0.08149756302172778,-0.07858380597535708,-2.2426242624262436
0.8201820182018201,0.0814896926345144,-0.07880825086208978,-2.245824582458244
0.8202820282028203,0.08148179978456285,-0.07903301581283236,-2.2490249024902482
0.8203820382038204,0.08147388443986356,-0.07925810082758451,-2.2522252225222523
0.8204820482048205,0.08146594656840692,-0.07948350590634629,-2.2554255425542564
0.8205820582058205,0.08145798613818334,-0.0797092310491174,-2.258625862586257
0.8206820682068207,0.08145000311718317,-0.07993527625589836,-2.261826182618261
0.8207820782078208,0.08144199747339687,-0.08016164152668893,-2.265026502650265
0.8208820882088209,0.0814339691748148,-0.0803883268614891,-2.2682268226822693
0.8209820982098209,0.08142591818942738,-0.08061533226029863,-2.27142714271427
0.8210821082108211,0.08141784448522499,-0.080842657723118,-2.274627462746274
0.8211821182118212,0.08140974803019801,-0.08107030324994698,-2.277827782778278
0.8212821282128213,0.0814016287923369,-0.08129826884078555,-2.281028102810282
0.8213821382138213,0.08139348673963201,-0.08152655449563347,-2.2842284228422827
0.8214821482148215,0.08138532184007374,-0.08175516021449125,-2.2874287428742868
0.8215821582158216,0.0813771340616525,-0.08198408599735862,-2.290629062906291
0.8216821682168217,0.08136892337235871,-0.08221333184423561,-2.293829382938295
0.8217821782178217,0.08136068974018272,-0.08244289775512194,-2.2970297029702955
0.8218821882188219,0.08135243313311497,-0.08267278373001813,-2.3002300230022996
0.821982198219822,0.08134415351914581,-0.08290298976892391,-2.3034303430343037
0.8220822082208221,0.08133585086626569,-0.0831335158718393,-2.306630663066308
0.8221822182218221,0.08132752514246498,-0.08336436203876403,-2.3098309830983084
0.8222822282228223,0.08131917631573408,-0.08359552826969861,-2.3130313031303125
0.8223822382238224,0.08131080435406339,-0.08382701456464281,-2.3162316231623166
0.8224822482248225,0.08130240922544332,-0.0840588209235966,-2.3194319431943207
0.8225822582258225,0.08129399089786427,-0.08429094734655973,-2.322632263226321
0.8226822682268227,0.0812855493393166,-0.08452339383353273,-2.3258325832583253
0.8227822782278228,0.08127708451779074,-0.08475616038451533,-2.3290329032903294
0.8228822882288229,0.0812685964012771,-0.08498924699950752,-2.3322332233223335
0.8229822982298229,0.08126008495776604,-0.08522265367850906,-2.335433543354334
0.8230823082308231,0.08125155015524799,-0.08545638042152047,-2.338633863386338
0.8231823182318232,0.08124299196171333,-0.08569042722854146,-2.3418341834183423
0.8232823282328233,0.08123441034515247,-0.08592479409957207,-2.3450345034503464
0.8233823382338233,0.0812258052735558,-0.08615948103461202,-2.348234823482347
0.8234823482348235,0.08121717671491371,-0.08639448803366181,-2.351435143514351
0.8235823582358236,0.08120852463721663,-0.08662981509672123,-2.354635463546355
0.8236823682368237,0.08119984900845492,-0.08686546222379024,-2.357835783578359
0.8237823782378237,0.08119114979661901,-0.08710142941486859,-2.3610361036103598
0.8238823882388239,0.08118242696969928,-0.0873377166699568,-2.364236423642364
0.823982398239824,0.08117368049568613,-0.08757432398905461,-2.367436743674368
0.8240824082408241,0.08116491034256995,-0.08781125137216203,-2.370637063706372
0.8241824182418241,0.08115611647834116,-0.08804849881927877,-2.3738373837383726
0.8242824282428243,0.08114729887099015,-0.0882860663304054,-2.3770377037703767
0.8243824382438244,0.08113845748850729,-0.08852395390554162,-2.380238023802381
0.8244824482448245,0.08112959229888302,-0.08876216154468743,-2.383438343834385
0.8245824582458245,0.08112070327010772,-0.08900068924784259,-2.3866386638663855
0.8246824682468247,0.08111179037017179,-0.08923953701500761,-2.3898389838983896
0.8247824782478248,0.0811028535670656,-0.08947870484618223,-2.3930393039303937
0.8248824882488249,0.0810938928287796,-0.08971819274136646,-2.3962396239623978
0.824982498249825,0.08108490812330416,-0.08995800070056002,-2.3994399439943983
0.8250825082508251,0.08107589941862968,-0.09019812872376345,-2.4026402640264024
0.8251825182518252,0.08106686668274656,-0.09043857681097647,-2.4058405840584065
0.8252825282528253,0.08105780988364518,-0.09067934496219911,-2.4090409040904106
0.8253825382538253,0.08104872898931598,-0.09092043317743108,-2.412241224122411
0.8254825482548255,0.0810396239677493,-0.0911618414566729,-2.4154415441544153
0.8255825582558256,0.0810304947869356,-0.09140356979992434,-2.4186418641864194
0.8256825682568257,0.08102134141486522,-0.09164561820718538,-2.4218421842184235
0.8257825782578258,0.08101216381952862,-0.09188798667845574,-2.425042504250424
0.8258825882588259,0.08100296196891615,-0.09213067521373598,-2.428242824282428
0.825982598259826,0.08099373583101821,-0.09237368381302583,-2.431443144314432
0.8260826082608261,0.08098448537382523,-0.09261701247632527,-2.4346434643464363
0.8261826182618262,0.08097521056532758,-0.09286066120363404,-2.437843784378437
0.8262826282628263,0.08096591137351568,-0.09310462999495268,-2.441044104410441
0.8263826382638264,0.0809565877663799,-0.09334891885028093,-2.444244424442445
0.8264826482648265,0.08094723971191065,-0.09359352776961878,-2.447444744474449
0.8265826582658266,0.08093786717809835,-0.09383845675296595,-2.4506450645064497
0.8266826682668267,0.08092847013293336,-0.094083705800323,-2.453845384538454
0.8267826782678268,0.08091904854440611,-0.09432927491168966,-2.457045704570458
0.8268826882688269,0.08090960238050698,-0.09457516408706591,-2.460246024602462
0.826982698269827,0.08090013160922638,-0.09482137332645149,-2.4634463446344625
0.8270827082708271,0.0808906361985547,-0.09506790262984695,-2.4666466646664666
0.8271827182718272,0.08088111611648233,-0.095314751997252,-2.4698469846984707
0.8272827282728272,0.0808715713309997,-0.09556192142866639,-2.4730473047304713
0.8273827382738274,0.08086200181009717,-0.09580941092409065,-2.4762476247624754
0.8274827482748275,0.08085240752176515,-0.0960572204835245,-2.4794479447944795
0.8275827582758276,0.08084278843399405,-0.09630535010696796,-2.4826482648264836
0.8276827682768276,0.08083314451477426,-0.09655379979442075,-2.485848584858484
0.8277827782778278,0.08082347573209618,-0.09680256954588341,-2.4890489048904882
0.8278827882788279,0.0808137820539502,-0.09705165936135568,-2.4922492249224923
0.827982798279828,0.08080406344832672,-0.09730106924083755,-2.4954495449544964
0.828082808280828,0.08079431988321617,-0.09755079918432874,-2.498649864986497
0.8281828182818282,0.08078455132660889,-0.09780084919182981,-2.501850185018501
0.8282828282828283,0.08077475774649531,-0.09805121926334048,-2.505050505050505
0.8283828382838284,0.08076493911086585,-0.09830190939886076,-2.5082508250825093
0.8284828482848284,0.08075509538771088,-0.09855291959839035,-2.51145114511451
0.8285828582858286,0.08074522654502078,-0.09880424986192983,-2.514651465146514
0.8286828682868287,0.080735332550786,-0.09905590018947891,-2.517851785178518
0.8287828782878288,0.08072541337299688,-0.09930787058103759,-2.521052105210522
0.8288828882888288,0.08071546897964388,-0.09956016103660559,-2.5242524252425227
0.828982898289829,0.08070549933871735,-0.09981277155618347,-2.527452745274527
0.8290829082908291,0.08069550441820769,-0.10006570213977095,-2.530653065306531
0.8291829182918292,0.08068548418610531,-0.10031895278736803,-2.533853385338535
0.8292829282928292,0.08067543861040063,-0.10057252349897444,-2.5370537053705355
0.8293829382938294,0.08066536765908403,-0.10082641427459073,-2.5402540254025396
0.8294829482948295,0.08065527130014588,-0.10108062511421662,-2.5434543454345437
0.8295829582958296,0.08064514950157663,-0.1013351560178521,-2.546654665466548
0.8296829682968296,0.08063500223136665,-0.10159000698549692,-2.5498549854985484
0.8297829782978298,0.08062482945750632,-0.10184517801715161,-2.5530553055305525
0.8298829882988299,0.08061463114798607,-0.1021006691128159,-2.5562556255625566
0.82998299829983,0.08060440727079629,-0.1023564802724898,-2.5594559455945607
0.83008300830083,0.08059415779392737,-0.10261261149617301,-2.5626562656265612
0.8301830183018302,0.08058388268536971,-0.10286906278386611,-2.5658565856585653
0.8302830283028303,0.08057358191311371,-0.1031258341355688,-2.5690569056905694
0.8303830383038304,0.08056325544514976,-0.1033829255512811,-2.5722572257225735
0.8304830483048304,0.08055290324946829,-0.10364033703100271,-2.575457545754574
0.8305830583058306,0.08054252529405967,-0.10389806857473423,-2.578657865786578
0.8306830683068307,0.08053212154691429,-0.10415612018247533,-2.5818581858185823
0.8307830783078308,0.08052169197602256,-0.10441449185422604,-2.5850585058505864
0.8308830883088308,0.08051123654937489,-0.10467318358998605,-2.588258825882587
0.830983098309831,0.08050075523496167,-0.10493219538975597,-2.591459145914591
0.8310831083108311,0.08049024800077328,-0.10519152725353548,-2.594659465946595
0.8311831183118312,0.08047971481480012,-0.10545117918132459,-2.5978597859785992
0.8312831283128312,0.08046915564503264,-0.105711151173123,-2.6010601060106
0.8313831383138314,0.08045857045946117,-0.10597144322893132,-2.604260426042604
0.8314831483148315,0.08044795922607616,-0.10623205534874924,-2.607460746074608
0.8315831583158316,0.08043732191286797,-0.10649298753257676,-2.610661066106612
0.8316831683168316,0.08042665848782701,-0.10675423978041358,-2.6138613861386126
0.8317831783178318,0.0804159689189437,-0.1070158120922603,-2.6170617061706167
0.8318831883188319,0.08040525317420841,-0.10727770446811663,-2.620262026202621
0.831983198319832,0.08039451122161154,-0.10753991690798255,-2.623462346234625
0.832083208320832,0.0803837430291435,-0.10780244941185778,-2.6266626662666255
0.8321832183218322,0.08037294856479468,-0.1080653019797429,-2.6298629862986296
0.8322832283228323,0.0803621277965555,-0.10832847461163764,-2.6330633063306337
0.8323832383238324,0.08035128069241632,-0.10859196730754196,-2.636263626362638
0.8324832483248324,0.08034040722036756,-0.1088557800674556,-2.6394639463946383
0.8325832583258326,0.08032950734839962,-0.10911991289137912,-2.6426642664266424
0.8326832683268327,0.0803185810445029,-0.10938436577931226,-2.6458645864586465
0.8327832783278328,0.08030762827666779,-0.109649138731255,-2.6490649064906506
0.8328832883288328,0.08029664901288469,-0.10991423174720703,-2.652265226522651
0.832983298329833,0.080285643221144,-0.11017964482716897,-2.6554655465546553
0.8330833083308331,0.0802746108694361,-0.11044537797114051,-2.6586658665866594
0.8331833183318332,0.08026355192575142,-0.11071143117912165,-2.6618661866186635
0.8332833283328333,0.08025246635808035,-0.11097780445111209,-2.665066506650664
0.8333833383338334,0.08024135413441327,-0.11124449778711243,-2.668266826682668
0.8334833483348335,0.0802302152227406,-0.11151151118712238,-2.6714671467146722
0.8335833583358336,0.08021904959105271,-0.11177884465114192,-2.6746674667466763
0.8336833683368337,0.08020785720734003,-0.11204649817917077,-2.677867786778677
0.8337833783378338,0.08019663803959293,-0.11231447177120951,-2.681068106810681
0.8338833883388339,0.08018539205580183,-0.11258276542725787,-2.684268426842685
0.833983398339834,0.0801741192239571,-0.11285137914731581,-2.687468746874689
0.834083408340834,0.08016281951204919,-0.11312031293138307,-2.6906690669066897
0.8341834183418342,0.08015149288806844,-0.11338956677946022,-2.693869386938694
0.8342834283428343,0.08014013932000529,-0.11365914069154698,-2.697069706970698
0.8343834383438344,0.0801287587758501,-0.11392903466764333,-2.700270027002702
0.8344834483448345,0.08011735122359333,-0.11419924870774899,-2.7034703470347026
0.8345834583458346,0.08010591663122531,-0.11446978281186454,-2.7066706670667067
0.8346834683468347,0.08009445496673645,-0.11474063697998971,-2.7098709870987108
0.8347834783478347,0.0800829661981172,-0.11501181121212417,-2.7130713071307113
0.8348834883488349,0.08007145029335791,-0.11528330550826853,-2.7162716271627154
0.834983498349835,0.08005990722044898,-0.11555511986842248,-2.7194719471947195
0.8350835083508351,0.08004833694738081,-0.11582725429258606,-2.7226722672267236
0.8351835183518351,0.08003673944214383,-0.11609970878075891,-2.725872587258724
0.8352835283528353,0.08002511467272841,-0.11637248333294169,-2.7290729072907283
0.8353835383538354,0.08001346260712494,-0.11664557794913405,-2.7322732273227324
0.8354835483548355,0.08000178321332382,-0.11691899262933603,-2.7354735473547365
0.8355835583558355,0.0799900764593155,-0.1171927273735473,-2.738673867386737
0.8356835683568357,0.0799783423130903,-0.11746678218176847,-2.741874187418741
0.8357835783578358,0.07996658074263867,-0.11774115705399923,-2.745074507450745
0.8358835883588359,0.07995479171595098,-0.11801585199023962,-2.7482748274827493
0.8359835983598359,0.07994297520101766,-0.1182908669904893,-2.75147514751475
0.8360836083608361,0.07993113116582908,-0.11856620205474887,-2.754675467546754
0.8361836183618362,0.07991925957837565,-0.11884185718301805,-2.757875787578758
0.8362836283628363,0.07990736040664775,-0.11911783237529683,-2.761076107610762
0.8363836383638363,0.07989543361863581,-0.11939412763158491,-2.7642764276427627
0.8364836483648365,0.07988347918233021,-0.11967074295188289,-2.767476747674767
0.8365836583658366,0.07987149706572133,-0.11994767833619048,-2.770677067706771
0.8366836683668367,0.07985948723679961,-0.12022493378450766,-2.773877387738775
0.8367836783678367,0.07984744966355542,-0.12050250929683415,-2.7770777077707756
0.8368836883688369,0.07983538431397916,-0.12078040487317053,-2.7802780278027797
0.836983698369837,0.07982329115606124,-0.12105862051351653,-2.7834783478347838
0.8370837083708371,0.07981117015779204,-0.12133715621787211,-2.786678667866788
0.8371837183718371,0.07979902128716197,-0.121616011986237,-2.7898789878987884
0.8372837283728373,0.07978684451216143,-0.12189518781861179,-2.7930793079307925
0.8373837383738374,0.07977463980078081,-0.1221746837149962,-2.7962796279627966
0.8374837483748375,0.07976240712101051,-0.12245449967539018,-2.7994799479948007
0.8375837583758375,0.07975014644084094,-0.12273463569979348,-2.8026802680268013
0.8376837683768377,0.07973785772826247,-0.12301509178820667,-2.8058805880588054
0.8377837783778378,0.07972554095126554,-0.12329586794062948,-2.8090809080908095
0.8378837883788379,0.0797131960778405,-0.12357696415706189,-2.8122812281228136
0.8379837983798379,0.07970082307597781,-0.12385838043750358,-2.815481548154814
0.8380838083808381,0.07968842191366779,-0.12414011678195518,-2.818681868186818
0.8381838183818382,0.0796759925589009,-0.12442217319041639,-2.8218821882188223
0.8382838283828383,0.07966353497966751,-0.1247045496628872,-2.8250825082508264
0.8383838383838383,0.07965104914395803,-0.1249872461993673,-2.828282828282827
0.8384838483848385,0.07963853501976284,-0.1252702627998573,-2.831483148314831
0.8385838583858386,0.07962599257507236,-0.12555359946435693,-2.834683468346835
0.8386838683868387,0.07961342177787697,-0.12583725619286612,-2.8378837883788393
0.8387838783878387,0.0796008225961671,-0.12612123298538463,-2.84108410841084
0.8388838883888389,0.07958819499793311,-0.12640552984191306,-2.844284428442844
0.838983898389839,0.07957553895116543,-0.12669014676245108,-2.847484748474848
0.8390839083908391,0.07956285442385441,-0.1269750837469987,-2.850685068506852
0.8391839183918391,0.0795501413839905,-0.1272603407955556,-2.8538853885388527
0.8392839283928393,0.07953739979956408,-0.12754591790812242,-2.8570857085708568
0.8393839383938394,0.07952462963856553,-0.12783181508469885,-2.860286028602861
0.8394839483948395,0.07951183086898528,-0.12811803232528488,-2.863486348634865
0.8395839583958395,0.07949900345881371,-0.12840456962988017,-2.8666866686668655
0.8396839683968397,0.0794861473760412,-0.1286914269984854,-2.8698869886988696
0.8397839783978398,0.0794732625886582,-0.12897860443110024,-2.8730873087308737
0.8398839883988399,0.07946034906465504,-0.12926610192772467,-2.876287628762878
0.83998399839984,0.07944740677202218,-0.12955391948835837,-2.8794879487948783
0.8400840084008401,0.07943443567874998,-0.129842057113002,-2.8826882688268824
0.8401840184018402,0.07942143575282885,-0.13013051480165524,-2.8858885888588865
0.8402840284028403,0.0794084069622492,-0.13041929255431808,-2.8890889088908907
0.8403840384038403,0.07939534927500141,-0.1307083903709902,-2.892289228922891
0.8404840484048405,0.07938226265907589,-0.13099780825167223,-2.8954895489548953
0.8405840584058406,0.07936914708246302,-0.13128754619636387,-2.8986898689868994
0.8406840684068407,0.07935600251315322,-0.13157760420506512,-2.9018901890189035
0.8407840784078408,0.07934282891913688,-0.13186798227777563,-2.905090509050904
0.8408840884088409,0.0793296262684044,-0.13215868041449608,-2.908290829082908
0.840984098409841,0.07931639452894615,-0.13244969861522612,-2.9114911491149122
0.8410841084108411,0.07930313366875258,-0.13274103687996577,-2.9146914691469163
0.8411841184118412,0.07928984365581405,-0.1330326952087147,-2.917891789178917
0.8412841284128413,0.07927652445812097,-0.13332467360147354,-2.921092109210921
0.8413841384138414,0.07926317604366374,-0.133616972058242,-2.924292429242925
0.8414841484148415,0.07924979838043275,-0.13390959057902005,-2.927492749274929
0.8415841584158416,0.07923639143641842,-0.13420252916380737,-2.9306930693069297
0.8416841684168417,0.07922295517961112,-0.13449578781260463,-2.933893389338934
0.8417841784178418,0.07920948957800125,-0.13478936652541149,-2.937093709370938
0.8418841884188419,0.07919599459957921,-0.13508326530222795,-2.940294029402942
0.841984198419842,0.07918247021233545,-0.1353774841430537,-2.9434943494349426
0.8420842084208421,0.07916891638426028,-0.13567202304788933,-2.9466946694669467
0.8421842184218422,0.07915533308334416,-0.1359668820167346,-2.949894989498951
0.8422842284228422,0.07914172027757747,-0.13626206104958916,-2.9530953095309513
0.8423842384238424,0.07912807793495061,-0.13655756014645362,-2.9562956295629554
0.8424842484248425,0.07911440602345396,-0.1368533793073277,-2.9594959495949595
0.8425842584258426,0.07910070451107795,-0.13714951853221136,-2.9626962696269636
0.8426842684268426,0.07908697336581297,-0.1374459778211043,-2.965896589658964
0.8427842784278428,0.07907321255564939,-0.13774275717400716,-2.9690969096909683
0.8428842884288429,0.07905942204857763,-0.13803985659091964,-2.9722972297229724
0.842984298429843,0.07904560181258809,-0.1383372760718417,-2.9754975497549765
0.843084308430843,0.07903175181567118,-0.13863501561677305,-2.978697869786977
0.8431843184318432,0.07901787202581727,-0.13893307522571433,-2.981898189818981
0.8432843284328433,0.07900396241101676,-0.1392314548986652,-2.9850985098509852
0.8433843384338434,0.07899002293926008,-0.13953015463562568,-2.9882988298829893
0.8434843484348434,0.0789760535785376,-0.13982917443659543,-2.99149914991499
0.8435843584358436,0.07896205429683972,-0.1401285143015751,-2.994699469946994
0.8436843684368437,0.07894802506215684,-0.1404281742305644,-2.997899789978998
0.8437843784378438,0.07893396584247936,-0.14072815422356327,-3.001100110011002
0.8438843884388438,0.07891987660579769,-0.14102845428057142,-3.0043004300430027
0.843984398439844,0.07890575732010222,-0.1413290744015895,-3.007500750075007
0.8440844084408441,0.07889160795338333,-0.1416300145866172,-3.010701070107011
0.8441844184418442,0.07887742847363144,-0.1419312748356545,-3.013901390139015
0.8442844284428442,0.07886321884883696,-0.14223285514870104,-3.0171017101710156
0.8443844384438444,0.07884897904699023,-0.14253475552575753,-3.0203020302030197
0.8444844484448445,0.07883470903608172,-0.14283697596682363,-3.023502350235024
0.8445844584458446,0.07882040878410178,-0.14313951647189932,-3.026702670267028
0.8446844684468446,0.07880607825904085,-0.14344237704098428,-3.0299029902990284
0.8447844784478448,0.07879171742888927,-0.14374555767407918,-3.0331033103310325
0.8448844884488449,0.07877732626163747,-0.14404905837118367,-3.0363036303630366
0.844984498449845,0.07876290472527586,-0.14435287913229777,-3.0395039503950407
0.845084508450845,0.07874845278779484,-0.14465701995742114,-3.0427042704270413
0.8451845184518452,0.07873397041718477,-0.14496148084655444,-3.0459045904590454
0.8452845284528453,0.07871945758143609,-0.14526626179969734,-3.0491049104910495
0.8453845384538454,0.07870491424853916,-0.14557136281684988,-3.0523052305230536
0.8454845484548454,0.07869034038648443,-0.14587678389801162,-3.055505550555054
0.8455845584558456,0.07867573596326224,-0.14618252504318335,-3.0587058705870582
0.8456845684568457,0.07866110094686302,-0.14648858625236466,-3.0619061906190623
0.8457845784578458,0.07864643530527715,-0.14679496752555557,-3.0651065106510664
0.8458845884588458,0.07863173900649507,-0.14710166886275575,-3.068306830683067
0.845984598459846,0.07861701201850714,-0.14740869026396586,-3.071507150715071
0.8460846084608461,0.07860225430930376,-0.14771603172918557,-3.074707470747075
0.8461846184618462,0.07858746584687533,-0.14802369325841488,-3.0779077907790793
0.8462846284628462,0.07857264659921227,-0.14833167485165347,-3.08110811081108
0.8463846384638464,0.07855779653430495,-0.14863997650890198,-3.084308430843084
0.8464846484648465,0.07854291562014377,-0.1489485982301601,-3.087508750875088
0.8465846584658466,0.07852800382471915,-0.14925754001542782,-3.090709070907092
0.8466846684668466,0.0785130611160215,-0.1495668018647048,-3.0939093909390927
0.8467846784678468,0.07849808746204115,-0.14987638377799173,-3.0971097109710968
0.8468846884688469,0.07848308283076855,-0.15018628575528825,-3.100310031003101
0.846984698469847,0.0784680471901941,-0.15049650779659438,-3.103510351035105
0.847084708470847,0.0784529805083082,-0.15080704990190977,-3.1067106710671055
0.8471847184718472,0.07843788275310122,-0.1511179120712351,-3.1099109910991096
0.8472847284728473,0.07842275389256356,-0.15142909430457002,-3.1131113111311137
0.8473847384738474,0.07840759389468566,-0.15174059660191455,-3.116311631163118
0.8474847484748474,0.07839240272745789,-0.15205241896326835,-3.1195119511951184
0.8475847584758476,0.07837718035887062,-0.15236456138863208,-3.1227122712271225
0.8476847684768477,0.0783619267569143,-0.1526770238780054,-3.1259125912591266
0.8477847784778478,0.0783466418895793,-0.15298980643138838,-3.1291129112911307
0.8478847884788479,0.07833132572485602,-0.15330290904878055,-3.132313231323131
0.847984798479848,0.07831597823073486,-0.1536163317301827,-3.1355135513551353
0.8480848084808481,0.0783005993752062,-0.15393007447559445,-3.1387138713871394
0.8481848184818482,0.07828518912626048,-0.1542441372850158,-3.1419141914191435
0.8482848284828483,0.07826974745188808,-0.15455852015844637,-3.145114511451144
0.8483848384838484,0.07825427432007938,-0.15487322309588694,-3.148314831483148
0.8484848484848485,0.07823876969882479,-0.15518824609733708,-3.1515151515151523
0.8485848584858486,0.07822323355611471,-0.15550358916279683,-3.1547154715471564
0.8486848684868487,0.07820766585993955,-0.15581925229226584,-3.157915791579157
0.8487848784878488,0.07819206657828967,-0.1561352354857448,-3.161116111611161
0.8488848884888489,0.07817643567915551,-0.15645153874323334,-3.164316431643165
0.848984898489849,0.07816077313052744,-0.1567681620647315,-3.167516751675169
0.849084908490849,0.0781450789003959,-0.1570851054502389,-3.1707170717071698
0.8491849184918492,0.07812935295675123,-0.15740236889975626,-3.173917391739174
0.8492849284928493,0.07811359526758385,-0.1577199524132832,-3.177117711771178
0.8493849384938494,0.07809780580088418,-0.15803785599081976,-3.180318031803182
0.8494849484948495,0.0780819845246426,-0.1583560796323656,-3.1835183518351826
0.8495849584958496,0.07806613140684951,-0.15867462333792134,-3.1867186718671867
0.8496849684968497,0.0780502464154953,-0.1589934871074867,-3.189918991899191
0.8497849784978497,0.0780343295185704,-0.15931267094106133,-3.1931193119311914
0.8498849884988499,0.07801838068406515,-0.1596321748386459,-3.1963196319631955
0.84998499849985,0.07800239987996999,-0.15995199880024005,-3.1995199519951996
0.8500850085008501,0.07798638707427531,-0.16027214282584384,-3.2027202720272037
0.8501850185018501,0.07797034223497154,-0.16059260691545685,-3.205920592059204
0.8502850285028503,0.07795426533004901,-0.16091339106907981,-3.2091209120912083
0.8503850385038504,0.07793815632749816,-0.1612344952867124,-3.2123212321232124
0.8504850485048505,0.07792201519530939,-0.16155591956835458,-3.2155215521552165
0.8505850585058505,0.0779058419014731,-0.161877663914006,-3.218721872187217
0.8506850685068507,0.07788963641397965,-0.16219972832366739,-3.221922192219221
0.8507850785078508,0.07787339870081948,-0.16252211279733836,-3.2251225122512253
0.8508850885088509,0.07785712872998299,-0.16284481733501893,-3.2283228322832294
0.8509850985098509,0.07784082646946056,-0.16316784193670875,-3.23152315231523
0.8510851085108511,0.07782449188724258,-0.16349118660240855,-3.234723472347234
0.8511851185118512,0.07780812495131945,-0.16381485133211793,-3.237923792379238
0.8512851285128513,0.07779172562968159,-0.1641388361258369,-3.241124112411242
0.8513851385138513,0.0777752938903194,-0.16446314098356515,-3.2443244324432428
0.8514851485148515,0.07775882970122323,-0.16478776590530334,-3.247524752475247
0.8515851585158516,0.07774233303038353,-0.16511271089105112,-3.250725072507251
0.8516851685168517,0.07772580384579067,-0.16543797594080853,-3.253925392539255
0.8517851785178517,0.07770924211543508,-0.16576356105457515,-3.2571257125712556
0.8518851885188519,0.07769264780730711,-0.16608946623235174,-3.2603260326032597
0.851985198519852,0.0776760208893972,-0.16641569147413793,-3.263526352635264
0.8520852085208521,0.07765936132969573,-0.16674223677993374,-3.266726672667268
0.8521852185218521,0.0776426690961931,-0.16706910214973877,-3.2699269926992685
0.8522852285228523,0.07762594415687969,-0.16739628758355377,-3.2731273127312726
0.8523852385238524,0.07760918647974593,-0.1677237930813784,-3.2763276327632767
0.8524852485248525,0.0775923960327822,-0.16805161864321258,-3.2795279527952808
0.8525852585258525,0.07757557278397892,-0.16837976426905601,-3.2827282728272813
0.8526852685268527,0.07755871670132646,-0.16870822995890944,-3.2859285928592854
0.8527852785278528,0.0775418277528152,-0.16903701571277244,-3.2891289128912895
0.8528852885288529,0.0775249059064356,-0.16936612153064504,-3.2923292329232936
0.8529852985298529,0.07750795113017803,-0.16969554741252688,-3.295529552955294
0.8530853085308531,0.07749096339203286,-0.1700252933584187,-3.2987298729872983
0.8531853185318532,0.07747394265999052,-0.1703553593683201,-3.3019301930193024
0.8532853285328533,0.07745688890204139,-0.17068574544223114,-3.3051305130513065
0.8533853385338533,0.0774398020861759,-0.17101645158015139,-3.308330833083307
0.8534853485348535,0.07742268218038441,-0.1713474777820816,-3.311531153115311
0.8535853585358536,0.07740552915265732,-0.1716788240480214,-3.314731473147315
0.8536853685368537,0.07738834297098504,-0.17201049037797084,-3.3179317931793193
0.8537853785378537,0.077371123603358,-0.1723424767719295,-3.32113211321132
0.8538853885388539,0.07735387101776656,-0.1726747832298981,-3.324332433243324
0.853985398539854,0.0773365851822011,-0.17300740975187634,-3.327532753275328
0.8540854085408541,0.07731926606465206,-0.17334035633786415,-3.330733073307332
0.8541854185418541,0.07730191363310983,-0.1736736229878612,-3.3339333933393327
0.8542854285428543,0.07728452785556478,-0.17400720970186825,-3.337133713371337
0.8543854385438544,0.07726710870000733,-0.17434111647988487,-3.340334033403341
0.8544854485448545,0.07724965613442789,-0.1746753433219111,-3.343534353435345
0.8545854585458545,0.07723217012681684,-0.17500989022794655,-3.3467346734673455
0.8546854685468547,0.07721465064516458,-0.175344757197992,-3.3499349934993496
0.8547854785478548,0.0771970976574615,-0.17567994423204703,-3.3531353135313537
0.8548854885488549,0.077179511131698,-0.17601545133011168,-3.356335633563358
0.854985498549855,0.07716189103586453,-0.17635127849218554,-3.3595359535953584
0.8550855085508551,0.07714423733795141,-0.17668742571826937,-3.3627362736273625
0.8551855185518552,0.07712655000594906,-0.1770238930083628,-3.3659365936593666
0.8552855285528553,0.0771088290078479,-0.17736068036246586,-3.3691369136913707
0.8553855385538554,0.07709107431163836,-0.17769778778057813,-3.3723372337233712
0.8554855485548555,0.07707328588531076,-0.17803521526270036,-3.3755375537553753
0.8555855585558556,0.07705546369685552,-0.17837296280883222,-3.3787378737873794
0.8556855685568557,0.07703760771426307,-0.17871103041897365,-3.3819381938193835
0.8557855785578558,0.07701971790552381,-0.17904941809312433,-3.385138513851384
0.8558855885588559,0.07700179423862809,-0.179388125831285,-3.388338833883388
0.855985598559856,0.07698383668156634,-0.17972715363345523,-3.3915391539153923
0.8560856085608561,0.07696584520232896,-0.1800665014996351,-3.3947394739473964
0.8561856185618562,0.07694781976890636,-0.18040616942982415,-3.397939793979397
0.8562856285628563,0.0769297603492889,-0.18074615742402322,-3.401140114011401
0.8563856385638564,0.076911666911467,-0.18108646548223187,-3.404340434043405
0.8564856485648565,0.07689353942343105,-0.18142709360445014,-3.4075407540754092
0.8565856585658566,0.0768753778531715,-0.18176804179067763,-3.41074107410741
0.8566856685668567,0.07685718216867865,-0.18210931004091507,-3.413941394139414
0.8567856785678568,0.07683895233794297,-0.18245089835516215,-3.417141714171418
0.8568856885688569,0.07682068832895485,-0.1827928067334188,-3.420342034203422
0.856985698569857,0.07680239010970467,-0.1831350351756847,-3.4235423542354226
0.8570857085708571,0.07678405764818283,-0.18347758368196054,-3.4267426742674267
0.8571857185718572,0.07676569091237974,-0.18382045225224602,-3.429942994299431
0.8572857285728572,0.07674728987028581,-0.18416364088654072,-3.4331433143314314
0.8573857385738574,0.07672885448989139,-0.18450714958484538,-3.4363436343634355
0.8574857485748575,0.07671038473918693,-0.18485097834715966,-3.4395439543954396
0.8575857585758576,0.07669188058616278,-0.18519512717348352,-3.4427442744274437
0.8576857685768576,0.0766733419988094,-0.18553959606381662,-3.4459445944594442
0.8577857785778578,0.07665476894511712,-0.18588438501815968,-3.4491449144914483
0.8578857885788579,0.07663616139307639,-0.18622949403651237,-3.4523452345234524
0.857985798579858,0.07661751931067756,-0.18657492311887466,-3.4555455545554565
0.858085808580858,0.0765988426659111,-0.18692067226524614,-3.458745874587457
0.8581858185818582,0.07658013142676734,-0.18726674147562763,-3.461946194619461
0.8582858285828583,0.07656138556123669,-0.1876131307500187,-3.4651465146514653
0.8583858385838584,0.07654260503730957,-0.1879598400884194,-3.4683468346834694
0.8584858485848584,0.07652378982297639,-0.18830686949082928,-3.47154715471547
0.8585858585858586,0.0765049398862275,-0.18865421895724918,-3.474747474747474
0.8586858685868587,0.07648605519505333,-0.18900188848767868,-3.477947794779478
0.8587858785878588,0.07646713571744429,-0.18934987808211776,-3.4811481148114822
0.8588858885888588,0.07644818142139076,-0.18969818774056607,-3.484348434843483
0.858985898589859,0.07642919227488312,-0.19004681746302435,-3.487548754875487
0.8590859085908591,0.07641016824591179,-0.19039576724949225,-3.490749074907491
0.8591859185918592,0.07639110930246718,-0.19074503709996973,-3.493949394939495
0.8592859285928592,0.07637201541253968,-0.19109462701445645,-3.4971497149714956
0.8593859385938594,0.07635288654411966,-0.19144453699295316,-3.5003500350034997
0.8594859485948595,0.07633372266519754,-0.19179476703545945,-3.503550355035504
0.8595859585958596,0.07631452374376371,-0.19214531714197536,-3.506750675067508
0.8596859685968596,0.07629528974780861,-0.19249618731250046,-3.5099509950995085
0.8597859785978598,0.07627602064532259,-0.19284737754703557,-3.5131513151315126
0.8598859885988599,0.07625671640429604,-0.19319888784558029,-3.5163516351635167
0.85998599859986,0.0762373769927194,-0.19355071820813458,-3.5195519551955208
0.86008600860086,0.07621800237858306,-0.1939028686346981,-3.5227522752275213
0.8601860186018602,0.07619859252987739,-0.1942553391252716,-3.5259525952595254
0.8602860286028603,0.0761791474145928,-0.19460812967985472,-3.5291529152915295
0.8603860386038604,0.07615966700071969,-0.1949612402984474,-3.5323532353235336
0.8604860486048604,0.07614015125624848,-0.19531467098104935,-3.535553555355534
0.8605860586058606,0.07612060014916953,-0.19566842172766127,-3.5387538753875383
0.8606860686068607,0.07610101364747326,-0.19602249253828277,-3.5419541954195424
0.8607860786078608,0.07608139171915007,-0.1963768834129139,-3.5451545154515465
0.8608860886088608,0.07606173433219035,-0.1967315943515542,-3.548354835483547
0.860986098609861,0.07604204145458451,-0.19708662535420454,-3.551555155515551
0.8610861086108611,0.07602231305432292,-0.19744197642086447,-3.554755475547555
0.8611861186118612,0.076002549099396,-0.19779764755153398,-3.5579557955795593
0.8612861286128612,0.07598274955779417,-0.19815363874621272,-3.56115611561156
0.8613861386138614,0.07596291439750778,-0.19850995000490143,-3.564356435643564
0.8614861486148615,0.07594304358652726,-0.19886658132759977,-3.567556755675568
0.8615861586158616,0.07592313709284298,-0.1992235327143077,-3.570757075707572
0.8616861686168616,0.07590319488444539,-0.19958080416502483,-3.5739573957395727
0.8617861786178618,0.07588321692932484,-0.19993839567975197,-3.577157715771577
0.8618861886188619,0.07586320319547174,-0.20029630725848868,-3.580358035803581
0.861986198619862,0.07584315365087649,-0.20065453890123502,-3.583558355835585
0.862086208620862,0.0758230682635295,-0.20101309060799055,-3.5867586758675856
0.8621862186218622,0.07580294700142115,-0.2013719623787561,-3.5899589958995897
0.8622862286228623,0.07578278983254184,-0.20173115421353124,-3.5931593159315938
0.8623862386238624,0.07576259672488198,-0.20209066611231596,-3.596359635963598
0.8624862486248625,0.07574236764643197,-0.20245049807510992,-3.5995599559955984
0.8625862586258626,0.07572210256518219,-0.20281065010191385,-3.6027602760276025
0.8626862686268627,0.07570180144912306,-0.2031711221927274,-3.6059605960596066
0.8627862786278628,0.07568146426624495,-0.20353191434755055,-3.6091609160916107
0.8628862886288629,0.0756610909845383,-0.2038930265663829,-3.6123612361236113
0.862986298629863,0.07564068157199345,-0.20425445884922525,-3.6155615561556154
0.8630863086308631,0.07562023599660084,-0.20461621119607717,-3.6187618761876195
0.8631863186318632,0.07559975422635086,-0.20497828360693873,-3.6219621962196236
0.8632863286328633,0.07557923622923393,-0.20534067608180948,-3.625162516251624
0.8633863386338634,0.0755586819732404,-0.20570338862069024,-3.628362836283628
0.8634863486348635,0.0755380914263607,-0.2060664212235806,-3.6315631563156323
0.8635863586358636,0.0755174645565852,-0.20642977389048053,-3.6347634763476364
0.8636863686368637,0.07549680133190437,-0.2067934466213897,-3.637963796379637
0.8637863786378638,0.07547610172030851,-0.20715743941630885,-3.641164116411641
0.8638863886388639,0.07545536568978808,-0.20752175227523761,-3.644364436443645
0.863986398639864,0.07543459320833346,-0.20788638519817598,-3.6475647564756493
0.8640864086408641,0.07541378424393508,-0.20825133818512354,-3.65076507650765
0.8641864186418642,0.07539293876458326,-0.2086166112360811,-3.653965396539654
0.8642864286428643,0.07537205673826847,-0.20898220435104825,-3.657165716571658
0.8643864386438644,0.07535113813298108,-0.20934811753002502,-3.660366036603662
0.8644864486448645,0.07533018291671152,-0.20971435077301098,-3.6635663566356627
0.8645864586458646,0.07530919105745014,-0.21008090408000696,-3.6667666766676668
0.8646864686468647,0.07528816252318736,-0.21044777745101254,-3.669966996699671
0.8647864786478647,0.0752670972819136,-0.2108149708860273,-3.6731673167316714
0.8648864886488649,0.07524599530161921,-0.21118248438505208,-3.6763676367636755
0.864986498649865,0.07522485655029461,-0.21155031794808643,-3.6795679567956796
0.8650865086508651,0.07520368099593021,-0.2119184715751304,-3.6827682768276837
0.8651865186518651,0.07518246860651642,-0.21228694526618358,-3.6859685968596843
0.8652865286528653,0.07516121935004359,-0.21265573902124676,-3.6891689168916884
0.8653865386538654,0.07513993319450216,-0.21302485284031955,-3.6923692369236925
0.8654865486548655,0.07511861010788251,-0.21339428672340194,-3.6955695569556966
0.8655865586558655,0.07509725005817505,-0.2137640406704935,-3.698769876987697
0.8656865686568657,0.07507585301337016,-0.21413411468159507,-3.701970197019701
0.8657865786578658,0.07505441894145826,-0.21450450875670626,-3.7051705170517053
0.8658865886588659,0.07503294781042971,-0.21487522289582706,-3.7083708370837094
0.8659865986598659,0.07501143958827497,-0.21524625709895703,-3.71157115711571
0.8660866086608661,0.07498989424298438,-0.21561761136609703,-3.714771477147714
0.8661866186618662,0.07496831174254837,-0.21598928569724662,-3.717971797179718
0.8662866286628663,0.07494669205495733,-0.2163612800924058,-3.7211721172117223
0.8663866386638663,0.07492503514820167,-0.21673359455157418,-3.724372437243723
0.8664866486648665,0.07490334099027175,-0.21710622907475258,-3.727572757275727
0.8665866586658666,0.07488160954915801,-0.21747918366194058,-3.730773077307731
0.8666866686668667,0.07485984079285081,-0.21785245831313818,-3.733973397339735
0.8667866786678667,0.07483803468934061,-0.21822605302834497,-3.7371737173717356
0.8668866886688669,0.07481619120661773,-0.21859996780756177,-3.7403740374037397
0.866986698669867,0.07479431031267261,-0.21897420265078815,-3.743574357435744
0.8670867086708671,0.07477239197549565,-0.21934875755802416,-3.746774677467748
0.8671867186718671,0.07475043616307726,-0.21972363252926935,-3.7499749974997485
0.8672867286728673,0.0747284428434078,-0.22009882756452456,-3.7531753175317526
0.8673867386738674,0.07470641198447768,-0.22047434266378937,-3.7563756375637567
0.8674867486748675,0.0746843435542773,-0.2208501778270638,-3.759575957595761
0.8675867586758675,0.07466223752079712,-0.22122633305434736,-3.7627762776277613
0.8676867686768677,0.07464009385202744,-0.22160280834564097,-3.7659765976597654
0.8677867786778678,0.07461791251595869,-0.2219796037009442,-3.7691769176917695
0.8678867886788679,0.07459569348058129,-0.222356719120257,-3.7723772377237736
0.8679867986798679,0.07457343671388564,-0.222734154603579,-3.775577557755774
0.8680868086808681,0.0745511421838621,-0.22311191015091103,-3.7787778777877783
0.8681868186818682,0.0745288098585011,-0.22348998576225265,-3.7819781978197824
0.8682868286828683,0.07450643970579304,-0.22386838143760387,-3.7851785178517865
0.8683868386838683,0.07448403169372833,-0.22424709717696426,-3.788378837883787
0.8684868486848685,0.07446158579029731,-0.22462613298033468,-3.791579157915791
0.8685868586858686,0.07443910196349042,-0.2250054888477147,-3.7947794779477952
0.8686868686868687,0.07441658018129806,-0.22538516477910434,-3.7979797979797993
0.8687868786878687,0.07439402041171063,-0.22576516077450315,-3.8011801180118
0.8688868886888689,0.07437142262271851,-0.22614547683391198,-3.804380438043804
0.868986898689869,0.0743487867823121,-0.2265261129573304,-3.807580758075808
0.8690869086908691,0.0743261128584818,-0.22690706914475842,-3.810781078107812
0.8691869186918691,0.07430340081921805,-0.22728834539619563,-3.8139813981398127
0.8692869286928693,0.07428065063251119,-0.22766994171164287,-3.817181718171817
0.8693869386938694,0.07425786226635162,-0.2280518580910997,-3.820382038203821
0.8694869486948695,0.07423503568872977,-0.22843409453456615,-3.823582358235825
0.8695869586958695,0.07421217086763604,-0.22881665104204177,-3.8267826782678256
0.8696869686968697,0.0741892677710608,-0.22919952761352738,-3.8299829982998297
0.8697869786978698,0.07416632636699447,-0.22958272424902262,-3.833183318331834
0.8698869886988699,0.07414334662342742,-0.22996624094852747,-3.836383638363838
0.86998699869987,0.07412032850835011,-0.2303500777120415,-3.8395839583958384
0.8700870087008701,0.07409727198975286,-0.23073423453956554,-3.8427842784278425
0.8701870187018702,0.0740741770356261,-0.2311187114310992,-3.8459845984598466
0.8702870287028703,0.07405104361396025,-0.23150350838664244,-3.8491849184918507
0.8703870387038704,0.0740278716927457,-0.23188862540619484,-3.8523852385238513
0.8704870487048705,0.07400466123997282,-0.2322740624897573,-3.8555855585558554
0.8705870587058706,0.07398141222363203,-0.23265981963732935,-3.8587858785878595
0.8706870687068707,0.07395812461171372,-0.233045896848911,-3.8619861986198636
0.8707870787078708,0.07393479837220832,-0.23343229412450184,-3.865186518651864
0.8708870887088709,0.07391143347310616,-0.2338190114641027,-3.8683868386838682
0.870987098709871,0.0738880298823977,-0.23420604886771315,-3.8715871587158723
0.8710871087108711,0.0738645875680733,-0.2345934063353332,-3.8747874787478764
0.8711871187118712,0.07384110649812342,-0.23498108386696243,-3.877987798779877
0.8712871287128713,0.07381758664053838,-0.2353690814626017,-3.881188118811881
0.8713871387138714,0.07379402796330861,-0.23575739912225055,-3.884388438843885
0.8714871487148715,0.0737704304344245,-0.236146036845909,-3.8875887588758893
0.8715871587158716,0.07374679402187649,-0.23653499463357666,-3.89078907890789
0.8716871687168717,0.07372311869365492,-0.23692427248525433,-3.893989398939894
0.8717871787178718,0.07369940441775022,-0.2373138704009416,-3.897189718971898
0.8718871887188719,0.07367565116215277,-0.23770378838063846,-3.900390039003902
0.871987198719872,0.07365185889485301,-0.2380940264243445,-3.9035903590359027
0.8720872087208721,0.07362802758384128,-0.23848458453206056,-3.906790679067907
0.8721872187218722,0.07360415719710801,-0.23887546270378623,-3.909990999099911
0.8722872287228722,0.07358024770264363,-0.2392666609395211,-3.9131913191319114
0.8723872387238724,0.07355629906843844,-0.23965817923926597,-3.9163916391639155
0.8724872487248725,0.07353231126248294,-0.24005001760302044,-3.9195919591959196
0.8725872587258726,0.07350828425276747,-0.24044217603078452,-3.9227922792279237
0.8726872687268726,0.07348421800728247,-0.24083465452255776,-3.9259925992599243
0.8727872787278728,0.07346011249401829,-0.24122745307834104,-3.9291929192919284
0.8728872887288729,0.07343596768096536,-0.24162057169813392,-3.9323932393239325
0.872987298729873,0.07341178353611406,-0.2420140103819364,-3.9355935593559366
0.873087308730873,0.07338756002745483,-0.24240776912974804,-3.938793879387937
0.8731873187318732,0.07336329712297801,-0.24280184794156973,-3.9419941994199412
0.8732873287328733,0.07333899479067402,-0.24319624681740104,-3.9451945194519453
0.8733873387338734,0.07331465299853326,-0.24359096575724193,-3.9483948394839494
0.8734873487348734,0.07329027171454618,-0.24398600476109197,-3.95159515951595
0.8735873587358736,0.07326585090670308,-0.24438136382895206,-3.954795479547954
0.8736873687368737,0.07324139054299442,-0.24477704296082176,-3.957995799579958
0.8737873787378738,0.07321689059141058,-0.24517304215670105,-3.9611961196119623
0.8738873887388738,0.07319235101994198,-0.2455693614165895,-3.964396439643963
0.873987398739874,0.07316777179657899,-0.245966000740488,-3.967596759675967
0.8740874087408741,0.073143152889312,-0.24636296012839612,-3.970797079707971
0.8741874187418742,0.07311849426613146,-0.24676023958031382,-3.973997399739975
0.8742874287428742,0.07309379589502774,-0.24715783909624067,-3.9771977197719757
0.8743874387438744,0.0730690577439912,-0.24755575867617757,-3.9803980398039798
0.8744874487448745,0.07304427978101227,-0.24795399832012407,-3.983598359835984
0.8745874587458746,0.07301946197408138,-0.24835255802808018,-3.986798679867988
0.8746874687468746,0.0729946042911889,-0.24875143780004544,-3.9899989998999885
0.8747874787478748,0.0729697067003252,-0.24915063763602074,-3.9931993199319926
0.8748874887488749,0.0729447691694807,-0.24955015753600568,-3.9963996399639967
0.874987498749875,0.07291979166664582,-0.2499499975000002,-3.999599959996001
0.875087508750875,0.07289477415981095,-0.2503501575280038,-4.002800280028001
0.8751875187518752,0.07286971661696647,-0.25075063762001754,-4.0060006000600055
0.8752875287528753,0.07284461900610276,-0.2511514377760409,-4.00920092009201
0.8753875387538754,0.07281948129521026,-0.2515525579960738,-4.012401240124014
0.8754875487548754,0.07279430345227939,-0.2519539982801159,-4.015601560156014
0.8755875587558756,0.07276908544530046,-0.252355758628168,-4.018801880188018
0.8756875687568757,0.07274382724226393,-0.2527578390402297,-4.022002200220022
0.8757875787578758,0.07271852881116019,-0.253160239516301,-4.0252025202520265
0.8758875887588758,0.07269319011997966,-0.2535629600563815,-4.028402840284027
0.875987598759876,0.07266781113671268,-0.25396600066047204,-4.031603160316031
0.8760876087608761,0.07264239182934969,-0.2543693613285722,-4.034803480348035
0.8761876187618762,0.07261693216588107,-0.2547730420606819,-4.038003800380039
0.8762876287628762,0.07259143211429725,-0.25517704285680076,-4.04120412041204
0.8763876387638764,0.07256589164258859,-0.2555813637169297,-4.044404440444044
0.8764876487648765,0.0725403107187455,-0.25598600464106824,-4.047604760476048
0.8765876587658766,0.07251468931075838,-0.25639096562921637,-4.050805080508052
0.8766876687668766,0.07248902738661767,-0.25679624668137363,-4.054005400540053
0.8767876787678768,0.07246332491431368,-0.25720184779754096,-4.057205720572057
0.8768876887688769,0.07243758186183685,-0.2576077689777179,-4.060406040604061
0.876987698769877,0.07241179819717761,-0.25801401022190446,-4.063606360636065
0.877087708770877,0.07238597388832634,-0.2584205715301002,-4.066806680668066
0.8771877187718772,0.0723601089032734,-0.2588274529023059,-4.07000700070007
0.8772877287728773,0.07233420321000923,-0.2592346543385212,-4.073207320732074
0.8773877387738774,0.07230825677652421,-0.25964217583874616,-4.076407640764078
0.8774877487748775,0.07228226957080877,-0.2600500174029803,-4.0796079607960785
0.8775877587758776,0.07225624156085327,-0.2604581790312244,-4.082808280828083
0.8776877687768777,0.0722301727146481,-0.2608666607234782,-4.086008600860087
0.8777877787778778,0.07220406300018369,-0.26127546247974154,-4.089208920892091
0.8778877887788779,0.07217791238545045,-0.261684584300014,-4.092409240924091
0.877987798779878,0.07215172083843872,-0.26209402618429656,-4.095609560956095
0.8780878087808781,0.07212548832713894,-0.26250378813258873,-4.0988098809880995
0.8781878187818782,0.0720992148195415,-0.2629138701448905,-4.102010201020104
0.8782878287828783,0.07207290028363683,-0.26332427222120136,-4.105210521052104
0.8783878387838784,0.07204654468741525,-0.26373499436152237,-4.108410841084108
0.8784878487848785,0.07202014799886723,-0.2641460365658529,-4.111611161116112
0.8785878587858786,0.07199371018598313,-0.26455739883419305,-4.1148114811481165
0.8786878687868787,0.07196723121675339,-0.2649690811665424,-4.118011801180117
0.8787878787878788,0.07194071105916836,-0.26538108356290174,-4.121212121212121
0.8788878887888789,0.07191414968121845,-0.2657934060232707,-4.124412441244125
0.878987898789879,0.07188754705089406,-0.2662060485476493,-4.127612761276129
0.8790879087908791,0.07186090313618562,-0.266619011136037,-4.13081308130813
0.8791879187918792,0.07183421790508349,-0.26703229378843474,-4.134013401340134
0.8792879287928793,0.07180749132557807,-0.26744589650484213,-4.137213721372138
0.8793879387938794,0.07178072336565976,-0.2678598192852591,-4.140414041404142
0.8794879487948795,0.071753913993319,-0.2682740621296852,-4.143614361436143
0.8795879587958796,0.07172706317654612,-0.26868862503812135,-4.146814681468147
0.8796879687968797,0.07170017088333155,-0.26910350801056715,-4.150015001500151
0.8797879787978797,0.07167323708166573,-0.2695187110470221,-4.1532153215321514
0.8798879887988799,0.07164626173953899,-0.269934234147487,-4.1564156415641555
0.87998799879988,0.07161924482494175,-0.27035007731196165,-4.15961596159616
0.8800880088008801,0.07159218630586442,-0.2707662405404458,-4.162816281628164
0.8801880188018801,0.07156508615029741,-0.2711827238329391,-4.166016601660164
0.8802880288028803,0.07153794432623108,-0.2715995271894425,-4.169216921692168
0.8803880388038804,0.07151076080165585,-0.2720166506099555,-4.1724172417241725
0.8804880488048805,0.0714835355445621,-0.2724340940944781,-4.175617561756177
0.8805880588058805,0.07145626852294029,-0.2728518576430098,-4.178817881788177
0.8806880688068807,0.07142895970478075,-0.2732699412555516,-4.182018201820181
0.8807880788078808,0.07140160905807388,-0.273688344932103,-4.185218521852185
0.8808880888088809,0.07137421655081011,-0.274107068672664,-4.1884188418841894
0.8809880988098809,0.07134678215097985,-0.27452611247723413,-4.19161916191619
0.8810881088108811,0.07131930582657345,-0.2749454763458143,-4.194819481948194
0.8811881188118812,0.07129178754558133,-0.2753651602784041,-4.198019801980198
0.8812881288128813,0.0712642272759939,-0.2757851642750035,-4.201220122012202
0.8813881388138813,0.07123662498580158,-0.27620548833561204,-4.204420442044203
0.8814881488148815,0.07120898064299469,-0.27662613246023066,-4.207620762076207
0.8815881588158816,0.07118129421556368,-0.27704709664885885,-4.210821082108211
0.8816881688168817,0.07115356567149896,-0.2774683809014966,-4.214021402140215
0.8817881788178817,0.07112579497879093,-0.27788998521814356,-4.217221722172216
0.8818881888188819,0.07109798210542993,-0.2783119095988006,-4.22042204220422
0.881988198819882,0.0710701270194064,-0.2787341540434672,-4.223622362236224
0.8820882088208821,0.07104222968871074,-0.2791567185521434,-4.226822682268228
0.8821882188218821,0.07101429008133339,-0.2795796031248287,-4.2300230023002285
0.8822882288228823,0.07098630816526466,-0.28000280776152414,-4.233223322332233
0.8823882388238824,0.07095828390849498,-0.28042633246222914,-4.236423642364237
0.8824882488248825,0.07093021727901477,-0.2808501772269438,-4.239623962396241
0.8825882588258825,0.07090210824481444,-0.28127434205566754,-4.242824282428241
0.8826882688268827,0.07087395677388433,-0.2816988269484013,-4.2460246024602455
0.8827882788278828,0.07084576283421488,-0.2821236319051448,-4.24922492249225
0.8828882888288829,0.07081752639379649,-0.28254875692589776,-4.252425242524254
0.882988298829883,0.07078924742061957,-0.2829742020106599,-4.255625562556254
0.8830883088308831,0.07076092588267445,-0.28339996715943216,-4.258825882588258
0.8831883188318832,0.07073256174795159,-0.283826052372214,-4.262026202620262
0.8832883288328833,0.07070415498444137,-0.2842524576490054,-4.2652265226522665
0.8833883388338833,0.07067570556013422,-0.28467918298980593,-4.268426842684267
0.8834883488348835,0.07064721344302048,-0.2851062283946166,-4.271627162716271
0.8835883588358836,0.07061867860109058,-0.2855335938634368,-4.274827482748275
0.8836883688368837,0.07059010100233491,-0.28596127939626664,-4.278027802780279
0.8837883788378837,0.0705614806147439,-0.2863892849931056,-4.28122812281228
0.8838883888388839,0.0705328174063079,-0.2868176106539546,-4.284428442844284
0.883988398839884,0.07050411134501733,-0.2872462563788133,-4.287628762876288
0.8840884088408841,0.07047536239886258,-0.2876752221676815,-4.290829082908292
0.8841884188418841,0.07044657053583409,-0.28810450802055887,-4.294029402940293
0.8842884288428843,0.07041773572392218,-0.2885341139374463,-4.297229722972297
0.8843884388438844,0.07038885793111731,-0.28896403991834335,-4.300430043004301
0.8844884488448845,0.07035993712540985,-0.28939428596325,-4.303630363036305
0.8845884588458846,0.07033097327479024,-0.28982485207216574,-4.306830683068306
0.8846884688468847,0.07030196634724882,-0.2902557382450916,-4.31003100310031
0.8847884788478848,0.070272916310776,-0.29068694448202703,-4.313231323132314
0.8848884888488849,0.07024382313336221,-0.2911184707829721,-4.316431643164318
0.884988498849885,0.07021468678299785,-0.2915503171479263,-4.3196319631963185
0.8850885088508851,0.07018550722767326,-0.2919824835768905,-4.322832283228323
0.8851885188518852,0.07015628443537889,-0.29241497006986433,-4.326032603260327
0.8852885288528853,0.07012701837410512,-0.2928477766268478,-4.329232923292331
0.8853885388538854,0.07009770901184238,-0.2932809032478404,-4.332433243324331
0.8854885488548855,0.07006835631658101,-0.29371434993284307,-4.335633563356335
0.8855885588558856,0.07003896025631146,-0.2941481166818553,-4.3388338833883395
0.8856885688568857,0.07000952079902407,-0.2945822034948772,-4.342034203420344
0.8857885788578858,0.06998003791270932,-0.29501661037190813,-4.345234523452344
0.8858885888588859,0.06995051156535755,-0.2954513373129492,-4.348434843484348
0.885988598859886,0.06992094172495915,-0.29588638431799985,-4.351635163516352
0.8860886088608861,0.06989132835950454,-0.29632175138706013,-4.3548354835483565
0.8861886188618862,0.06986167143698416,-0.2967574385201295,-4.358035803580357
0.8862886288628863,0.06983197092538831,-0.29719344571720896,-4.361236123612361
0.8863886388638864,0.06980222679270746,-0.297629772978298,-4.364436443644365
0.8864886488648865,0.069772439006932,-0.2980664203033967,-4.367636763676369
0.8865886588658866,0.06974260753605234,-0.2985033876925045,-4.37083708370837
0.8866886688668867,0.06971273234805882,-0.2989406751456224,-4.374037403740374
0.8867886788678868,0.06968281341094187,-0.29937828266274985,-4.377237723772378
0.8868886888688869,0.06965285069269192,-0.29981621024388694,-4.380438043804382
0.886988698869887,0.06962284416129935,-0.3002544578890331,-4.383638363836383
0.8870887088708871,0.06959279378475454,-0.3006930255981894,-4.386838683868387
0.8871887188718872,0.06956269953104788,-0.30113191337135525,-4.390039003900391
0.8872887288728872,0.06953256136816982,-0.30157112120853025,-4.3932393239323915
0.8873887388738874,0.0695023792641107,-0.3020106491097153,-4.396439643964396
0.8874887488748875,0.06947215318686092,-0.30245049707491,-4.3996399639964
0.8875887588758876,0.06944188310441093,-0.3028906651041143,-4.402840284028404
0.8876887688768876,0.06941156898475112,-0.3033311531973277,-4.406040604060404
0.8877887788778878,0.06938121079587181,-0.3037719613545512,-4.409240924092408
0.8878887888788879,0.06935080850576349,-0.30421308957578425,-4.4124412441244125
0.887988798879888,0.0693203620824165,-0.304654537861027,-4.415641564156417
0.888088808880888,0.06928987149382129,-0.3050963062102788,-4.418841884188417
0.8881888188818882,0.06925933670796822,-0.30553839462354065,-4.422042204220421
0.8882888288828883,0.06922875769284767,-0.30598080310081216,-4.425242524252425
0.8883888388838884,0.06919813441645009,-0.30642353164209324,-4.4284428442844295
0.8884888488848884,0.06916746684676586,-0.30686658024738345,-4.43164316431643
0.8885888588858886,0.06913675495178537,-0.30730994891668373,-4.434843484348434
0.8886888688868887,0.06910599869949899,-0.30775363764999364,-4.438043804380438
0.8887888788878888,0.06907519805789715,-0.3081976464473131,-4.441244124412442
0.8888888888888888,0.06904435299497029,-0.30864197530864174,-4.444444444444443
0.888988898889889,0.06901346347870872,-0.3090866242339805,-4.447644764476447
0.8890889088908891,0.06898252947710289,-0.30953159322332874,-4.450845084508451
0.8891889188918892,0.06895155095814318,-0.3099768822766867,-4.454045404540455
0.8892889288928892,0.06892052788982003,-0.3104224913940537,-4.457245724572456
0.8893889388938894,0.0688894602401238,-0.3108684205754308,-4.46044604460446
0.8894889488948895,0.06885834797704485,-0.3113146698208175,-4.463646364636464
0.8895889588958896,0.06882719106857366,-0.3117612391302138,-4.466846684668468
0.8896889688968896,0.0687959894827006,-0.31220812850361923,-4.470047004700469
0.8897889788978898,0.06876474318741603,-0.31265533794103473,-4.473247324732473
0.8898889888988899,0.06873345215071038,-0.31310286744245985,-4.476447644764477
0.88998899889989,0.06870211634057403,-0.31355071700789455,-4.479647964796481
0.89008900890089,0.06867073572499745,-0.3139988866373384,-4.482848284828481
0.8901890189018902,0.06863931027197093,-0.31444737633079234,-4.4860486048604855
0.8902890289028903,0.06860783994948491,-0.3148961860882558,-4.48924892489249
0.8903890389038904,0.06857632472552981,-0.315345315909729,-4.492449244924494
0.8904890489048904,0.06854476456809605,-0.3157947657952112,-4.495649564956494
0.8905890589058906,0.06851315944517394,-0.3162445357447035,-4.498849884988498
0.8906890689068907,0.06848150932475396,-0.31669462575820545,-4.5020502050205025
0.8907890789078908,0.06844981417482646,-0.31714503583571696,-4.505250525052507
0.8908890889088908,0.0684180739633819,-0.3175957659772376,-4.508450845084507
0.890989098909891,0.06838628865841058,-0.3180468161827683,-4.511651165116511
0.8910891089108911,0.06835445822790297,-0.31849818645230865,-4.514851485148515
0.8911891189118912,0.06832258263984944,-0.3189498767858586,-4.518051805180519
0.8912891289128912,0.06829066186224045,-0.3194018871834176,-4.52125212521252
0.8913891389138914,0.0682586958630663,-0.3198542176449868,-4.524452445244524
0.8914891489148915,0.06822668461031745,-0.32030686817056553,-4.527652765276528
0.8915891589158916,0.06819462807198426,-0.32075983876015385,-4.530853085308532
0.8916891689168917,0.0681625262160572,-0.3212131294137513,-4.534053405340533
0.8917891789178918,0.06813037901052658,-0.3216667401313588,-4.537253725372537
0.8918891889188919,0.06809818642338285,-0.32212067091297597,-4.540454045404541
0.891989198919892,0.06806594842261637,-0.3225749217586027,-4.543654365436545
0.892089208920892,0.06803366497621763,-0.32302949266823855,-4.546854685468546
0.8921892189218922,0.06800133605217691,-0.3234843836418845,-4.55005500550055
0.8922892289228923,0.06796896161848466,-0.32393959467954003,-4.553255325532554
0.8923892389238924,0.06793654164313127,-0.3243951257812052,-4.556455645564558
0.8924892489248925,0.0679040760941072,-0.3248509769468794,-4.5596559655965585
0.8925892589258926,0.06787156493940275,-0.3253071481765638,-4.562856285628563
0.8926892689268927,0.06783900814700836,-0.32576363947025777,-4.566056605660567
0.8927892789278928,0.06780640568491442,-0.3262204508279613,-4.569256925692571
0.8928892889288929,0.0677737575211114,-0.32667758224967397,-4.572457245724571
0.892989298929893,0.06774106362358957,-0.3271350337353967,-4.5756575657565755
0.8930893089308931,0.0677083239603394,-0.3275928052851291,-4.5788578857885796
0.8931893189318932,0.0676755384993513,-0.328050896898871,-4.582058205820584
0.8932893289328933,0.06764270720861568,-0.3285093085766221,-4.585258525852584
0.8933893389338934,0.06760983005612288,-0.3289680403183832,-4.588458845884588
0.8934893489348935,0.06757690700986331,-0.329427092124154,-4.591659165916592
0.8935893589358936,0.06754393803782739,-0.3298864639939344,-4.5948594859485965
0.8936893689368937,0.06751092310800556,-0.3303461559277238,-4.598059805980597
0.8937893789378938,0.06747786218838812,-0.3308061679255234,-4.601260126012601
0.8938893889388939,0.06744475524696553,-0.3312664999873326,-4.604460446044605
0.893989398939894,0.06741160225172818,-0.33172715211315135,-4.607660766076609
0.8940894089408941,0.06737840317066648,-0.3321881243029792,-4.61086108610861
0.8941894189418942,0.06734515797177079,-0.3326494165568172,-4.614061406140614
0.8942894289428943,0.06731186662303154,-0.33311102887466476,-4.617261726172618
0.8943894389438944,0.06727852909243912,-0.3335729612565219,-4.620462046204622
0.8944894489448945,0.06724514534798395,-0.3340352137023882,-4.623662366236623
0.8945894589458946,0.06721171535765638,-0.3344977862122646,-4.626862686268627
0.8946894689468947,0.06717823908944683,-0.33496067878615055,-4.630063006300631
0.8947894789478947,0.06714471651134574,-0.33542389142404566,-4.6332633263326315
0.8948894889488949,0.06711114759134343,-0.3358874241259508,-4.636463646364636
0.894989498949895,0.06707753229743033,-0.3363512768918656,-4.63966396639664
0.8950895089508951,0.06704387059759687,-0.33681544972179,-4.642864286428644
0.8951895189518951,0.06701016245983343,-0.33727994261572347,-4.646064606460644
0.8952895289528953,0.06697640785213038,-0.33774475557366707,-4.649264926492648
0.8953895389538954,0.06694260674247815,-0.33820988859562023,-4.6524652465246525
0.8954895489548955,0.06690875909886712,-0.33867534168158303,-4.655665566556657
0.8955895589558955,0.06687486488928773,-0.3391411148315549,-4.658865886588657
0.8956895689568957,0.06684092408173031,-0.3396072080455369,-4.662066206620661
0.8957895789578958,0.0668069366441853,-0.34007362132352853,-4.665266526652665
0.8958895889588959,0.06677290254464308,-0.34054035466552973,-4.6684668466846695
0.8959895989598959,0.0667388217510941,-0.34100740807154,-4.67166716671667
0.8960896089608961,0.06670469423152867,-0.3414747815415604,-4.674867486748674
0.8961896189618962,0.06667051995393725,-0.3419424750755904,-4.678067806780678
0.8962896289628963,0.06663629888631022,-0.34241048867363,-4.681268126812682
0.8963896389638963,0.066602030996638,-0.3428788223356787,-4.684468446844683
0.8964896489648965,0.06656771625291096,-0.3433474760617375,-4.687668766876687
0.8965896589658966,0.06653335462311949,-0.34381644985180587,-4.690869086908691
0.8966896689668967,0.066498946075254,-0.3442857437058839,-4.694069406940695
0.8967896789678967,0.06646449057730495,-0.34475535762397097,-4.697269726972696
0.8968896889688969,0.06642998809726264,-0.3452252916060682,-4.7004700470047
0.896989698969897,0.0663954386031175,-0.34569554565217503,-4.703670367036704
0.8970897089708971,0.06636084206285994,-0.34616611976229145,-4.706870687068708
0.8971897189718971,0.0663261984444804,-0.34663701393641694,-4.710071007100709
0.8972897289728973,0.06629150771596919,-0.34710822817455256,-4.713271327132713
0.8973897389738974,0.06625676984531675,-0.34757976247669775,-4.716471647164717
0.8974897489748975,0.06622198480051347,-0.3480516168428526,-4.719671967196721
0.8975897589758975,0.06618715254954982,-0.34852379127301647,-4.722872287228721
0.8976897689768977,0.06615227306041609,-0.3489962857671905,-4.7260726072607255
0.8977897789778978,0.06611734630110272,-0.34946910032537415,-4.72927292729273
0.8978897889788979,0.06608237223960012,-0.3499422349475674,-4.732473247324734
0.897989798979898,0.0660473508438987,-0.3504156896337697,-4.735673567356734
0.8980898089808981,0.06601228208198881,-0.35088946438398205,-4.738873887388738
0.8981898189818982,0.06597716592186088,-0.3513635591982041,-4.7420742074207425
0.8982898289828983,0.0659420023315053,-0.35183797407643574,-4.745274527452747
0.8983898389838983,0.06590679127891252,-0.35231270901867645,-4.748474847484747
0.8984898489848985,0.06587153273207284,-0.3527877640249273,-4.751675167516751
0.8985898589858986,0.06583622665897672,-0.3532631390951877,-4.754875487548755
0.8986898689868987,0.06580087302761455,-0.35373883422945773,-4.758075807580759
0.8987898789878987,0.06576547180597675,-0.35421484942773684,-4.76127612761276
0.8988898889888989,0.06573002296205366,-0.3546911846900261,-4.764476447644764
0.898989898989899,0.06569452646383571,-0.35516784001632495,-4.767676767676768
0.8990899089908991,0.0656589822793133,-0.3556448154066334,-4.770877087708772
0.8991899189918992,0.06562339037647687,-0.3561221108609509,-4.774077407740773
0.8992899289928993,0.06558775072331673,-0.35659972637927856,-4.777277727772777
0.8993899389938994,0.06555206328782333,-0.3570776619616158,-4.780478047804781
0.8994899489948995,0.06551632803798704,-0.3575559176079626,-4.783678367836785
0.8995899589958996,0.06548054494179835,-0.35803449331831855,-4.786878687868786
0.8996899689968997,0.06544471396724753,-0.3585133890926846,-4.79007900790079
0.8997899789978998,0.06540883508232503,-0.3589926049310603,-4.793279327932794
0.8998899889988999,0.06537290825502128,-0.35947214083344553,-4.796479647964798
0.8999899989999,0.06533693345332667,-0.3599519967998398,-4.7996799679967985
0.9000900090009001,0.06530091064523155,-0.36043217283024426,-4.802880288028803
0.9001900190019002,0.06526483979872634,-0.36091266892465834,-4.806080608060807
0.9002900290029003,0.06522872088180146,-0.361393485083082,-4.809280928092811
0.9003900390039004,0.06519255386244732,-0.36187462130551473,-4.812481248124811
0.9004900490049005,0.06515633870865425,-0.3623560775919576,-4.8156815681568155
0.9005900590059006,0.0651200753884127,-0.36283785394241,-4.81888188818882
0.9006900690069007,0.06508376386971305,-0.3633199503568721,-4.822082208220824
0.9007900790079008,0.06504740412054577,-0.3638023668353432,-4.825282528252824
0.9008900890089009,0.06501099610890113,-0.3642851033778245,-4.828482848284828
0.900990099009901,0.0649745398027696,-0.3647681599843154,-4.831683168316832
0.9010901090109011,0.06493803517014157,-0.36525153665481586,-4.8348834883488365
0.9011901190119012,0.06490148217900749,-0.3657352333893254,-4.838083808380837
0.9012901290129013,0.06486488079735764,-0.36621925018784507,-4.841284128412841
0.9013901390139014,0.06482823099318251,-0.3667035870503743,-4.844484448444845
0.9014901490149015,0.06479153273447247,-0.3671882439769132,-4.847684768476849
0.9015901590159016,0.06475478598921794,-0.36767322096746113,-4.85088508850885
0.9016901690169017,0.06471799072540929,-0.3681585180220192,-4.854085408540854
0.9017901790179018,0.06468114691103691,-0.3686441351405869,-4.857285728572858
0.9018901890189019,0.06464425451409121,-0.3691300723231642,-4.860486048604862
0.901990199019902,0.06460731350256264,-0.3696163295697505,-4.863686368636863
0.9020902090209021,0.06457032384444152,-0.37010290688034697,-4.866886688668867
0.9021902190219022,0.06453328550771827,-0.3705898042549531,-4.870087008700871
0.9022902290229022,0.06449619846038335,-0.3710770216935682,-4.8732873287328715
0.9023902390239024,0.06445906267042704,-0.3715645591961935,-4.876487648764876
0.9024902490249025,0.06442187810583982,-0.3720524167628284,-4.87968796879688
0.9025902590259026,0.06438464473461208,-0.37254059439347287,-4.882888288828884
0.9026902690269026,0.06434736252473425,-0.37302909208812646,-4.886088608860884
0.9027902790279028,0.06431003144419663,-0.3735179098467901,-4.8892889288928885
0.9028902890289029,0.06427265146098969,-0.3740070476694634,-4.892489248924893
0.902990299029903,0.0642352225431038,-0.37449650555614633,-4.895689568956897
0.903090309030903,0.06419774465852943,-0.37498628350683827,-4.898889888988897
0.9031903190319032,0.06416021777525688,-0.3754763815215404,-4.902090209020901
0.9032903290329033,0.06412264186127659,-0.3759667996002521,-4.905290529052905
0.9033903390339034,0.06408501688457893,-0.37645753774297336,-4.9084908490849095
0.9034903490349034,0.06404734281315438,-0.37694859594970376,-4.91169116911691
0.9035903590359036,0.06400961961499325,-0.37743997422044423,-4.914891489148914
0.9036903690369037,0.06397184725808597,-0.37793167255519433,-4.918091809180918
0.9037903790379038,0.06393402571042295,-0.37842369095395406,-4.921292129212922
0.9038903890389038,0.06389615493999459,-0.3789160294167228,-4.924492449244923
0.903990399039904,0.06385823491479126,-0.37940868794350174,-4.927692769276927
0.9040904090409041,0.06382026560280335,-0.37990166653429025,-4.930893089308931
0.9041904190419042,0.0637822469720213,-0.38039496518908833,-4.934093409340935
0.9042904290429042,0.06374417899043552,-0.3808885839078955,-4.937293729372936
0.9043904390439044,0.06370606162603634,-0.3813825226907128,-4.94049404940494
0.9044904490449045,0.06366789484681419,-0.38187678153753973,-4.943694369436944
0.9045904590459046,0.06362967862075948,-0.3823713604483763,-4.946894689468948
0.9046904690469046,0.06359141291586265,-0.38286625942322183,-4.950095009500949
0.9047904790479048,0.063553097700114,-0.3833614784620775,-4.953295329532953
0.9048904890489049,0.06351473294150398,-0.38385701756494284,-4.956495649564957
0.904990499049905,0.06347631860802297,-0.3843528767318178,-4.959695969596961
0.905090509050905,0.06343785466766144,-0.38484905596270175,-4.9628962896289615
0.9051905190519052,0.0633993410884097,-0.3853455552575959,-4.9660966096609656
0.9052905290529053,0.06336077783825816,-0.3858423746164996,-4.96929692969297
0.9053905390539054,0.06332216488519725,-0.3863395140394129,-4.972497249724974
0.9054905490549054,0.0632835021972174,-0.38683697352633534,-4.975697569756974
0.9055905590559056,0.06324478974230892,-0.38733475307726783,-4.978897889788978
0.9056905690569057,0.06320602748846224,-0.38783285269220996,-4.9820982098209825
0.9057905790579058,0.06316721540366779,-0.3883312723711617,-4.985298529852987
0.9058905890589058,0.06312835345591597,-0.3888300121141225,-4.988498849884987
0.905990599059906,0.06308944161319713,-0.38932907192109345,-4.991699169916991
0.9060906090609061,0.06305047984350169,-0.389828451792074,-4.994899489948995
0.9061906190619062,0.06301146811482006,-0.3903281517270641,-4.9980998099809995
0.9062906290629063,0.06297240639514268,-0.39082817172606327,-5.001300130013
0.9063906390639064,0.06293329465245984,-0.39132851178907263,-5.004500450045004
0.9064906490649065,0.06289413285476199,-0.39182917191609157,-5.007700770077008
0.9065906590659066,0.06285492097003954,-0.39233015210712013,-5.010901090109012
0.9066906690669067,0.06281565896628294,-0.3928314523621577,-5.014101410141013
0.9067906790679068,0.06277634681148248,-0.3933330726812055,-5.017301730173017
0.9068906890689069,0.0627369844736286,-0.39383501306426283,-5.020502050205021
0.906990699069907,0.06269757192071174,-0.39433727351132974,-5.023702370237025
0.907090709070907,0.06265810912072228,-0.39483985402240573,-5.026902690269026
0.9071907190719072,0.06261859604165057,-0.3953427545974919,-5.03010301030103
0.9072907290729073,0.06257903265148704,-0.39584597523658765,-5.033303330333034
0.9073907390739074,0.06253941891822208,-0.39634951593969303,-5.036503650365038
0.9074907490749075,0.06249975480984615,-0.3968533767068074,-5.0397039703970385
0.9075907590759076,0.06246004029434955,-0.39735755753793195,-5.042904290429043
0.9076907690769077,0.06242027533972273,-0.39786205843306616,-5.046104610461047
0.9077907790779078,0.062380459913956084,-0.3983668793922099,-5.049304930493051
0.9078907890789079,0.06234059398504005,-0.3988720204153627,-5.052505250525051
0.907990799079908,0.06230067752096492,-0.39937748150252567,-5.0557055705570555
0.9080908090809081,0.062260710489721184,-0.3998832626536982,-5.05890589058906
0.9081908190819082,0.06222069285929921,-0.4003893638688804,-5.062106210621064
0.9082908290829083,0.06218062459768943,-0.4008957851480716,-5.065306530653064
0.9083908390839084,0.062140505672882165,-0.40140252649127295,-5.068506850685068
0.9084908490849085,0.06210033605286787,-0.4019095878984839,-5.071707170717072
0.9085908590859086,0.06206011570563692,-0.4024169693697045,-5.0749074907490765
0.9086908690869087,0.06201984459917979,-0.4029246709049341,-5.078107810781077
0.9087908790879088,0.061979522701486746,-0.4034326925041739,-5.081308130813081
0.9088908890889089,0.06193914998054826,-0.4039410341674233,-5.084508450845085
0.908990899089909,0.06189872640435472,-0.40444969589468227,-5.087708770877089
0.9090909090909091,0.06185825194089657,-0.4049586776859503,-5.09090909090909
0.9091909190919092,0.06181772655816414,-0.40546797954122843,-5.094109410941094
0.9092909290929093,0.06177715022414783,-0.4059776014605162,-5.097309730973098
0.9093909390939094,0.06173652290683808,-0.4064875434438136,-5.100510051005102
0.9094909490949095,0.061695844574225306,-0.40699780549112,-5.103710371037103
0.9095909590959096,0.061655115194299816,-0.40750838760243663,-5.106910691069107
0.9096909690969097,0.061614334735052075,-0.4080192897777628,-5.110111011101111
0.9097909790979097,0.06157350316447251,-0.408530512017098,-5.1133113311331115
0.9098909890989099,0.061532620450551426,-0.4090420543204434,-5.116511651165116
0.90999099909991,0.06149168656127927,-0.4095539166877984,-5.11971197119712
0.9100910091009101,0.06145070146464646,-0.410066099119163,-5.122912291229124
0.9101910191019101,0.061409665128643404,-0.41057860161453663,-5.126112611261124
0.9102910291029103,0.06136857752126043,-0.4110914241739204,-5.1293129312931285
0.9103910391039104,0.06132743861048798,-0.41160456679731383,-5.132513251325133
0.9104910491049105,0.061286248364316454,-0.4121180294847168,-5.135713571357137
0.9105910591059105,0.061245006750736276,-0.4126318122361288,-5.138913891389137
0.9106910691069107,0.06120371373773779,-0.413145915051551,-5.142114211421141
0.9107910791079108,0.061162369293311404,-0.41366033793098284,-5.145314531453145
0.9108910891089109,0.06112097338544754,-0.41417508087442423,-5.1485148514851495
0.9109910991099109,0.061079525982136625,-0.4146901438818747,-5.15171517151715
0.9110911091109111,0.06103802705136897,-0.4152055269533353,-5.154915491549154
0.9111911191119112,0.060996476561135035,-0.41572123008880546,-5.158115811581158
0.9112911291129113,0.06095487447942519,-0.4162372532882853,-5.161316131613162
0.9113911391139113,0.060913220774229906,-0.41675359655177413,-5.164516451645163
0.9114911491149115,0.06087151541353948,-0.41727025987927313,-5.167716771677167
0.9115911591159116,0.060829758365344336,-0.41778724327078176,-5.170917091709171
0.9116911691169117,0.06078794959763491,-0.41830454672629996,-5.174117411741175
0.9117911791179117,0.06074608907840161,-0.41882217024582724,-5.177317731773176
0.9118911891189119,0.060704176775634756,-0.41934011382936465,-5.18051805180518
0.911991199119912,0.06066221265732481,-0.4198583774769116,-5.183718371837184
0.9120912091209121,0.06062019669146214,-0.4203769611884683,-5.186918691869188
0.9121912191219121,0.06057812884603721,-0.4208958649640339,-5.190119011901189
0.9122912291229123,0.06053600908904031,-0.4214150888036097,-5.193319331933193
0.9123912391239124,0.0604938373884619,-0.42193463270719517,-5.196519651965197
0.9124912491249125,0.06045161371229238,-0.4224544966747902,-5.199719971997201
0.9125912591259125,0.06040933802852218,-0.4229746807063942,-5.2029202920292015
0.9126912691269127,0.060367010305141605,-0.4234951848020085,-5.206120612061206
0.9127912791279128,0.060324630510141114,-0.4240160089616323,-5.20932093209321
0.9128912891289129,0.06028219861151109,-0.42453715318526575,-5.212521252125214
0.912991299129913,0.06023971457724199,-0.4250586174729082,-5.215721572157214
0.9130913091309131,0.06019717837532412,-0.4255804018245608,-5.218921892189218
0.9131913191319132,0.0601545899737479,-0.42610250624022306,-5.2221222122212225
0.9132913291329133,0.06011194934050377,-0.4266249307198949,-5.225322532253227
0.9133913391339133,0.06006925644358213,-0.4271476752635757,-5.228522852285227
0.9134913491349135,0.060026511250973316,-0.4276707398712668,-5.231723172317231
0.9135913591359136,0.059983713730667756,-0.4281941245429674,-5.234923492349235
0.9136913691369137,0.05994086385065587,-0.4287178292786777,-5.2381238123812395
0.9137913791379138,0.05989796157892808,-0.42924185407839693,-5.24132413241324
0.9138913891389139,0.0598550068834747,-0.42976619894212637,-5.244524452445244
0.913991399139914,0.05981199973228616,-0.4302908638698654,-5.247724772477248
0.9140914091409141,0.05976894009335289,-0.43081584886161406,-5.250925092509252
0.9141914191419142,0.0597258279346653,-0.4313411539173717,-5.254125412541253
0.9142914291429143,0.059682663224213714,-0.4318667790371396,-5.257325732573257
0.9143914391439144,0.05963944592998858,-0.432392724220917,-5.260526052605261
0.9144914491449145,0.05959617601998028,-0.4329189894687041,-5.263726372637265
0.9145914591459146,0.059552853462179284,-0.43344557478050016,-5.266926692669266
0.9146914691469147,0.05950947822457587,-0.4339724801563064,-5.27012701270127
0.9147914791479148,0.0594660502751605,-0.4344997055961223,-5.273327332733274
0.9148914891489149,0.05942256958192356,-0.4350272510999477,-5.276527652765278
0.914991499149915,0.0593790361128555,-0.4355551166677822,-5.279727972797279
0.9150915091509151,0.05933544983594663,-0.4360833022996269,-5.282928292829283
0.9151915191519152,0.059291810719187384,-0.4366118079954811,-5.286128612861287
0.9152915291529153,0.059248118730568164,-0.437140633755345,-5.289328932893291
0.9153915391539154,0.05920437383807942,-0.4376697795792179,-5.292529252925291
0.9154915491549155,0.05916057600971146,-0.43819924546710093,-5.2957295729572955
0.9155915591559156,0.059116725213454714,-0.4387290314189936,-5.2989298929893
0.9156915691569157,0.059072821417299595,-0.43925913743489586,-5.302130213021304
0.9157915791579158,0.05902886458923654,-0.43978956351480714,-5.305330533053304
0.9158915891589159,0.058984854697255854,-0.44032030965872865,-5.308530853085308
0.915991599159916,0.058940791709347976,-0.4408513758666597,-5.3117311731173125
0.9160916091609161,0.05889667559350332,-0.4413827621386004,-5.314931493149317
0.9161916191619162,0.05885250631771233,-0.44191446847455007,-5.318131813181317
0.9162916291629163,0.05880828384996528,-0.44244649487450993,-5.321332133213321
0.9163916391639164,0.05876400815825265,-0.4429788413384794,-5.324532453245325
0.9164916491649165,0.05871967921056482,-0.4435115078664585,-5.327732773277329
0.9165916591659166,0.058675296974892245,-0.44404449445844657,-5.33093309330933
0.9166916691669167,0.05863086141922522,-0.4445778011144449,-5.334133413341334
0.9167916791679168,0.0585863725115542,-0.44511142783445273,-5.337333733373338
0.916891689168917,0.05854183021986956,-0.44564537461847026,-5.340534053405342
0.916991699169917,0.05849723451216178,-0.44617964146649675,-5.343734373437343
0.9170917091709171,0.05845258535642115,-0.4467142283785334,-5.346934693469347
0.9171917191719172,0.058407882720638106,-0.4472491353545797,-5.350135013501351
0.9172917291729173,0.05836312657280305,-0.4477843623946356,-5.353335333533355
0.9173917391739174,0.058318316880906426,-0.4483199094987005,-5.356535653565356
0.9174917491749175,0.05827345361293854,-0.4488557766667756,-5.35973597359736
0.9175917591759176,0.05822853673688984,-0.44939196389886027,-5.362936293629364
0.9176917691769176,0.05818356622075078,-0.449928471194954,-5.366136613661364
0.9177917791779178,0.058138542032511634,-0.4504652985550579,-5.3693369336933685
0.9178917891789179,0.05809346414016288,-0.4510024459791714,-5.372537253725373
0.917991799179918,0.0580483325116949,-0.4515399134672945,-5.375737573757377
0.918091809180918,0.058003147115098144,-0.45207770101942657,-5.378937893789377
0.9181918191819182,0.0579579079183629,-0.4526158086355689,-5.382138213821381
0.9182918291829183,0.05791261488947964,-0.4531542363157208,-5.3853385338533855
0.9183918391839184,0.057867267996438744,-0.4536929840598823,-5.38853885388539
0.9184918491849184,0.05782186720723066,-0.4542320518680528,-5.39173917391739
0.9185918591859186,0.0577764124898457,-0.45477143974023354,-5.394939493949394
0.9186918691869187,0.0577309038122743,-0.45531114767642383,-5.398139813981398
0.9187918791879188,0.057685341142506855,-0.45585117567662375,-5.401340134013402
0.9188918891889188,0.057639724448533824,-0.45639152374083264,-5.404540454045403
0.918991899189919,0.0575940536983455,-0.45693219186905176,-5.407740774077407
0.9190919091909191,0.05754832885993233,-0.4574731800612805,-5.410941094109411
0.9191919191919192,0.05750254990128471,-0.4580144883175188,-5.414141414141415
0.9192919291929192,0.05745671679039309,-0.45855611663776613,-5.417341734173416
0.9193919391939194,0.05741082949524777,-0.45909806502202366,-5.42054205420542
0.9194919491949195,0.05736488798383921,-0.45964033347029076,-5.423742374237424
0.9195919591959196,0.05731889222415777,-0.4601829219825675,-5.426942694269428
0.9196919691969196,0.057272842184193956,-0.4607258305588532,-5.430143014301429
0.9197919791979198,0.057226737831938004,-0.4612690591991491,-5.433343334333433
0.9198919891989199,0.05718057913538042,-0.4618126079034547,-5.436543654365437
0.91999199919992,0.05713436606251156,-0.46235647667176977,-5.439743974397441
0.92009200920092,0.05708809858132188,-0.4629006655040939,-5.4429442944294415
0.9201920192019202,0.05704177665980168,-0.46344517440042826,-5.446144614461446
0.9202920292029203,0.05699540026594142,-0.4639900033607722,-5.44934493449345
0.9203920392039204,0.05694896936773151,-0.4645351523851257,-5.452545254525454
0.9204920492049204,0.05690248393316236,-0.4650806214734882,-5.455745574557454
0.9205920592059206,0.05685594393022428,-0.46562641062586096,-5.4589458945894584
0.9206920692069207,0.05680934932690773,-0.46617251984224334,-5.4621462146214625
0.9207920792079208,0.0567627000912031,-0.4667189491226353,-5.465346534653467
0.9208920892089208,0.05671599619110085,-0.4672656984670362,-5.468546854685467
0.920992099209921,0.056669237594591255,-0.46781276787544734,-5.471747174717471
0.9210921092109211,0.05662242426966478,-0.46836015734786807,-5.474947494749475
0.9211921192119212,0.05657555618431183,-0.4689078668842984,-5.4781478147814795
0.9212921292129213,0.05652863330652284,-0.46945589648473773,-5.48134813481348
0.9213921392139214,0.0564816556042881,-0.4700042461491873,-5.484548454845484
0.9214921492149215,0.05643462304559808,-0.47055291587764647,-5.487748774877488
0.9215921592159216,0.05638753559844316,-0.47110190567011523,-5.490949094909492
0.9216921692169217,0.0563403932308138,-0.47165121552659295,-5.494149414941493
0.9217921792179218,0.05629319591070029,-0.4722008454470809,-5.497349734973497
0.9218921892189219,0.056245943606093085,-0.47275079543157844,-5.500550055005501
0.921992199219922,0.056198636284982575,-0.4733010654800856,-5.503750375037505
0.922092209220922,0.05615127391535922,-0.4738516555926018,-5.506950695069506
0.9221922192219222,0.05610385646521332,-0.4744025657691281,-5.51015101510151
0.9222922292229223,0.05605638390253529,-0.4749537960096641,-5.513351335133514
0.9223922392239224,0.05600885619531555,-0.47550534631420965,-5.516551655165518
0.9224922492249225,0.055961273311544574,-0.4760572166827642,-5.519751975197519
0.9225922592259226,0.055913635219212623,-0.47660940711532895,-5.522952295229523
0.9226922692269227,0.055865941886310166,-0.4771619176119033,-5.526152615261527
0.9227922792279228,0.05581819328082758,-0.47771474817248727,-5.529352935293531
0.9228922892289229,0.055770389370755326,-0.47826789879708026,-5.532553255325531
0.922992299229923,0.055722530124083715,-0.4788213694856834,-5.5357535753575355
0.9230923092309231,0.05567461550880316,-0.4793751602382962,-5.53895389538954
0.9231923192319232,0.05562664549290411,-0.47992927105491856,-5.542154215421544
0.9232923292329233,0.05557862004437697,-0.4804837019355499,-5.545354535453544
0.9233923392339234,0.055530539131212045,-0.4810384528801915,-5.548554855485548
0.9234923492349235,0.055482402721399815,-0.48159352388884263,-5.5517551755175525
0.9235923592359236,0.05543421078293063,-0.4821489149615034,-5.554955495549557
0.9236923692369237,0.05538596328379497,-0.4827046260981732,-5.558155815581557
0.9237923792379238,0.05533766019198312,-0.4832606572988532,-5.561356135613561
0.9238923892389239,0.05528930147548554,-0.48381700856354276,-5.564556455645565
0.923992399239924,0.055240887102292614,-0.48437367989224195,-5.567756775677569
0.9240924092409241,0.055192417040394806,-0.4849306712849501,-5.57095709570957
0.9241924192419242,0.05514389125778241,-0.4854879827416685,-5.574157415741574
0.9242924292429243,0.05509530972244586,-0.4860456142623965,-5.577357735773578
0.9243924392439244,0.055046672402375554,-0.48660356584713405,-5.580558055805582
0.9244924492449245,0.05499797926556197,-0.48716183749588066,-5.583758375837583
0.9245924592459246,0.054949230279995376,-0.48772042920863745,-5.586958695869587
0.9246924692469247,0.05490042541366622,-0.4882793409854038,-5.590159015901591
0.9247924792479248,0.05485156463456492,-0.4888385728261798,-5.593359335933595
0.9248924892489249,0.054802647910681915,-0.4893981247309648,-5.596559655965596
0.924992499249925,0.05475367521000749,-0.48995799669976,-5.5997599759976
0.9250925092509251,0.05470464650053212,-0.4905181887325648,-5.602960296029604
0.9251925192519251,0.05465556175024623,-0.49107870082937854,-5.606160616061604
0.9252925292529253,0.05460642092714013,-0.4916395329902026,-5.6093609360936085
0.9253925392539254,0.05455722399920426,-0.4922006852150362,-5.612561256125613
0.9254925492549255,0.05450797093442903,-0.49276215750387936,-5.615761576157617
0.9255925592559255,0.05445866170080488,-0.49332394985673156,-5.618961896189617
0.9256925692569257,0.0544092962663221,-0.49388606227359394,-5.622162216221621
0.9257925792579258,0.05435987459897114,-0.49444849475446595,-5.6253625362536255
0.9258925892589259,0.05431039666674242,-0.4950112472993476,-5.62856285628563
0.9259925992599259,0.05426086243762636,-0.49557431990823814,-5.63176317631763
0.9260926092609261,0.054211271879613276,-0.496137712581139,-5.634963496349634
0.9261926192619262,0.05416162496069361,-0.4967014253180494,-5.638163816381638
0.9262926292629263,0.054111921648857766,-0.4972654581189694,-5.641364136413642
0.9263926392639263,0.05406216191209619,-0.4978298109838984,-5.644564456445643
0.9264926492649265,0.05401234571839917,-0.4983944839128376,-5.647764776477647
0.9265926592659266,0.053962473035757165,-0.4989594769057864,-5.650965096509651
0.9266926692669267,0.053912543832160556,-0.49952478996274485,-5.654165416541655
0.9267926792679267,0.05386255807559982,-0.5000904230837122,-5.657365736573656
0.9268926892689269,0.05381251573406524,-0.5006563762686899,-5.66056605660566
0.926992699269927,0.05376241677554725,-0.501222649517677,-5.663766376637664
0.9270927092709271,0.05371226116803627,-0.5017892428306739,-5.666966696669668
0.9271927192719271,0.053662048879522736,-0.5023561562076797,-5.670167016701669
0.9272927292729273,0.05361177987799696,-0.5029233896486958,-5.673367336733673
0.9273927392739274,0.05356145413144937,-0.5034909431537213,-5.676567656765677
0.9274927492749275,0.053511071607870365,-0.5040588167227567,-5.679767976797681
0.9275927592759275,0.05346063227525042,-0.5046270103558008,-5.6829682968296815
0.9276927692769277,0.053410136101579804,-0.5051955240528553,-5.686168616861686
0.9277927792779278,0.05335958305484898,-0.5057643578139193,-5.68936893689369
0.9278927892789279,0.05330897310304834,-0.5063335116389929,-5.692569256925694
0.927992799279928,0.05325830621416834,-0.5069029855280756,-5.695769576957694
0.9280928092809281,0.05320758235619927,-0.5074727794811683,-5.6989698969896985
0.9281928192819282,0.05315680149713157,-0.5080428934982708,-5.702170217021703
0.9282928292829283,0.05310596360495566,-0.5086133275793828,-5.705370537053707
0.9283928392839284,0.053055068647661976,-0.5091840817245038,-5.708570857085707
0.9284928492849285,0.053004116593240815,-0.5097551559336351,-5.711771177117711
0.9285928592859286,0.05295310740968262,-0.510326550206776,-5.714971497149715
0.9286928692869287,0.05290204106497781,-0.5108982645439264,-5.7181718171817195
0.9287928792879288,0.052850917527116806,-0.5114702989450858,-5.72137213721372
0.9288928892889289,0.05279973676408992,-0.5120426534102555,-5.724572457245724
0.928992899289929,0.05274849874388761,-0.5126153279394347,-5.727772777277728
0.9290929092909291,0.05269720343450025,-0.5131883225326236,-5.730973097309732
0.9291929192919292,0.052645850803918315,-0.5137616371898214,-5.734173417341733
0.9292929292929293,0.05259444082013207,-0.5143352719110295,-5.737373737373737
0.9293929392939294,0.052542973451132,-0.5149092266962471,-5.740574057405741
0.9294929492949295,0.052491448664908485,-0.5154835015454743,-5.743774377437745
0.9295929592959296,0.05243986642945196,-0.5160580964587106,-5.746974697469746
0.9296929692969297,0.052388226712752756,-0.516633011435957,-5.75017501750175
0.9297929792979298,0.05233652948280128,-0.5172082464772131,-5.753375337533754
0.9298929892989299,0.052284774707587967,-0.5177838015824787,-5.756575657565758
0.92999299929993,0.05223296235510323,-0.5183596767517534,-5.759775977597759
0.9300930093009301,0.05218109239333742,-0.5189358719850382,-5.762976297629763
0.9301930193019302,0.052129164790280916,-0.5195123872823327,-5.766176617661767
0.9302930293029303,0.05207717951392417,-0.5200892226436368,-5.769376937693771
0.9303930393039304,0.052025136532257626,-0.5206663780689498,-5.7725772577257715
0.9304930493049305,0.05197303581327155,-0.5212438535582731,-5.775777577757776
0.9305930593059306,0.051920877324956406,-0.521821649111606,-5.77897789778978
0.9306930693069307,0.05186866103530259,-0.5223997647289484,-5.782178217821784
0.9307930793079308,0.051816386912300574,-0.5229782004102999,-5.785378537853784
0.9308930893089309,0.05176405492394063,-0.5235569561556616,-5.788578857885788
0.930993099309931,0.05171166503821321,-0.5241360319650328,-5.7917791779177925
0.9310931093109311,0.05165921722310871,-0.5247154278384137,-5.794979497949797
0.9311931193119312,0.051606711446617604,-0.5252951437758036,-5.798179817981797
0.9312931293129313,0.051554147676730146,-0.5258751797772037,-5.801380138013801
0.9313931393139314,0.051501525881436805,-0.5264555358426133,-5.804580458045805
0.9314931493149315,0.05144884602872799,-0.5270362119720325,-5.8077807780778095
0.9315931593159316,0.051396108086594144,-0.5276172081654609,-5.81098109810981
0.9316931693169317,0.051343312023025556,-0.5281985244228993,-5.814181418141814
0.9317931793179318,0.05129045780601267,-0.5287801607443474,-5.817381738173818
0.931893189318932,0.051237545403545914,-0.5293621171298051,-5.820582058205822
0.931993199319932,0.05118457478361571,-0.5299443935792717,-5.823782378237823
0.9320932093209321,0.05113154591421235,-0.5305269900927486,-5.826982698269827
0.9321932193219322,0.0510784587633263,-0.5311099066702352,-5.830183018301831
0.9322932293229323,0.051025313298947945,-0.5316931433117312,-5.833383338333835
0.9323932393239324,0.05097210948906775,-0.5322767000172363,-5.836583658365836
0.9324932493249325,0.05091884730167601,-0.5328605767867516,-5.83978397839784
0.9325932593259326,0.05086552670476314,-0.5334447736202765,-5.842984298429844
0.9326932693269326,0.05081214766631964,-0.5340292905178103,-5.8461846184618445
0.9327932793279328,0.050758710154335765,-0.5346141274793544,-5.8493849384938486
0.9328932893289329,0.050705214136801985,-0.5351992845049082,-5.852585258525853
0.932993299329933,0.0506516595817087,-0.5357847615944714,-5.855785578557857
0.933093309330933,0.05059804645704634,-0.5363705587480437,-5.858985898589857
0.9331933193319332,0.050544374730805225,-0.5369566759656262,-5.862186218621861
0.9332933293329333,0.05049064437097578,-0.5375431132472184,-5.8653865386538655
0.9333933393339334,0.050436855345548426,-0.53812987059282,-5.86858685868587
0.9334933493349334,0.05038300762251359,-0.5387169480024308,-5.87178717871787
0.9335933593359336,0.05032910116986159,-0.5393043454760517,-5.874987498749874
0.9336933693369337,0.05027513595558287,-0.5398920630136821,-5.878187818781878
0.9337933793379338,0.05022111194766782,-0.5404801006153223,-5.8813881388138824
0.9338933893389338,0.05016702911410688,-0.5410684582809713,-5.884588458845883
0.933993399339934,0.05011288742289036,-0.5416571360106306,-5.887788778877887
0.9340934093409341,0.05005868684200872,-0.5422461338042995,-5.890989098909891
0.9341934193419342,0.05000442733945233,-0.5428354516619781,-5.894189418941895
0.9342934293429342,0.04995010888321167,-0.5434250895836655,-5.897389738973896
0.9343934393439344,0.049895731441277014,-0.5440150475693633,-5.9005900590059
0.9344934493449345,0.049841294981638806,-0.5446053256190706,-5.903790379037904
0.9345934593459346,0.04978679947228746,-0.5451959237327876,-5.906990699069908
0.9346934693469346,0.04973224488121343,-0.5457868419105134,-5.910191019101909
0.9347934793479348,0.04967763117640701,-0.5463780801522495,-5.913391339133913
0.9348934893489349,0.04962295832585863,-0.5469696384579953,-5.916591659165917
0.934993499349935,0.04956822629755869,-0.5475615168277506,-5.919791979197921
0.935093509350935,0.049513435059497665,-0.5481537152615149,-5.9229922992299215
0.9351935193519352,0.04945858457966582,-0.5487462337592894,-5.926192619261926
0.9352935293529353,0.04940367482605363,-0.5493390723210736,-5.92939293929393
0.9353935393539354,0.049348705766651485,-0.5499322309468673,-5.932593259325934
0.9354935493549354,0.049293677369449826,-0.55052570963667,-5.935793579357934
0.9355935593559356,0.049238589602438945,-0.551119508390483,-5.9389938993899385
0.9356935693569357,0.049183442433609316,-0.5517136272083054,-5.942194219421943
0.9357935793579358,0.049128235830951314,-0.5523080660901376,-5.945394539453947
0.9358935893589359,0.049072969762455405,-0.5529028250359787,-5.948594859485947
0.935993599359936,0.049017644196111876,-0.55349790404583,-5.951795179517951
0.9360936093609361,0.04896225909991116,-0.554093303119691,-5.954995499549955
0.9361936193619362,0.04890681444184367,-0.5546890222575616,-5.9581958195819595
0.9362936293629363,0.04885131018989987,-0.555285061459441,-5.96139613961396
0.9363936393639364,0.04879574631207004,-0.5558814207253308,-5.964596459645964
0.9364936493649365,0.04874012277634461,-0.5564781000552301,-5.967796779677968
0.9365936593659366,0.04868443955071401,-0.5570750994491391,-5.970997099709972
0.9366936693669367,0.04862869660316871,-0.557672418907057,-5.974197419741973
0.9367936793679368,0.048572893901698944,-0.5582700584289851,-5.977397739773977
0.9368936893689369,0.048517031414295184,-0.5588680180149229,-5.980598059805981
0.936993699369937,0.04846110910894785,-0.5594662976648702,-5.983798379837985
0.9370937093709371,0.048405126953647376,-0.5600648973788266,-5.986998699869986
0.9371937193719372,0.048349084916384046,-0.5606638171567931,-5.99019901990199
0.9372937293729373,0.048292982965148334,-0.5612630569987693,-5.993399339933994
0.9373937393739374,0.048236821067930626,-0.561862616904755,-5.996599659965998
0.9374937493749375,0.048180599192721364,-0.5624624968747498,-5.999799979997999
0.9375937593759376,0.04812431730751086,-0.5630626969087548,-6.003000300030003
0.9376937693769377,0.04806797538028954,-0.5636632170067694,-6.006200620062007
0.9377937793779378,0.04801157337904783,-0.5642640571687935,-6.009400940094011
0.9378937893789379,0.047955111271776166,-0.5648652173948265,-6.0126012601260115
0.937993799379938,0.047898589026464836,-0.5654666976848699,-6.015801580158016
0.9380938093809381,0.0478420066111043,-0.5660684980389229,-6.01900190019002
0.9381938193819382,0.04778536399368494,-0.5666706184569855,-6.022202220222024
0.9382938293829383,0.04772866114219724,-0.567273058939057,-6.025402540254024
0.9383938393839384,0.047671898024631454,-0.5678758194851388,-6.028602860286028
0.9384938493849385,0.047615074608978056,-0.5684789000952302,-6.0318031803180325
0.9385938593859386,0.047558190863227434,-0.5690823007693312,-6.035003500350037
0.9386938693869387,0.047501246755370055,-0.5696860215074411,-6.038203820382037
0.9387938793879388,0.0474442422533962,-0.5702900623095613,-6.041404140414041
0.9388938893889389,0.047387177325296306,-0.5708944231756911,-6.044604460446045
0.938993899389939,0.04733005193906079,-0.5714991041058305,-6.0478047804780495
0.9390939093909391,0.04727286606268011,-0.5721041050999788,-6.05100510051005
0.9391939193919392,0.04721561966414454,-0.5727094261581374,-6.054205420542054
0.9392939293929393,0.04715831271144453,-0.5733150672803056,-6.057405740574058
0.9393939393939394,0.04710094517257049,-0.5739210284664833,-6.060606060606062
0.9394939493949395,0.04704351701551286,-0.5745273097166701,-6.063806380638063
0.9395939593959396,0.04698602820826195,-0.5751339110308671,-6.067006700670067
0.9396939693969397,0.04692847871880819,-0.5757408324090737,-6.070207020702071
0.9397939793979398,0.046870868515141995,-0.5763480738512898,-6.073407340734075
0.9398939893989399,0.04681319756525382,-0.5769556353575149,-6.076607660766076
0.93999399939994,0.046755465837133914,-0.5775635169277504,-6.07980798079808
0.9400940094009401,0.04669767329877278,-0.5781717185619953,-6.083008300830084
0.9401940194019401,0.04663981991816085,-0.5787802402602493,-6.0862086208620845
0.9402940294029403,0.04658190566328842,-0.5793890820225135,-6.089408940894089
0.9403940394039404,0.04652393050214593,-0.5799982438487873,-6.092609260926093
0.9404940494049405,0.046465894402723765,-0.5806077257390707,-6.095809580958097
0.9405940594059405,0.046407797333012424,-0.5812175276933631,-6.099009900990097
0.9406940694069407,0.04634963926100215,-0.5818276497116657,-6.102210221022101
0.9407940794079408,0.04629142015468342,-0.5824380917939779,-6.1054105410541055
0.9408940894089409,0.046233139982046624,-0.5830488539402997,-6.10861086108611
0.9409940994099409,0.046174798711082224,-0.5836599361506305,-6.11181118111811
0.9410941094109411,0.0461163963097805,-0.5842713384249715,-6.115011501150114
0.9411941194119412,0.04605793274613191,-0.5848830607633221,-6.118211821182118
0.9412941294129413,0.04599940798812685,-0.5854951031656823,-6.1214121412141225
0.9413941394139413,0.04594082200375577,-0.5861074656320514,-6.124612461246123
0.9414941494149415,0.045882174761008955,-0.5867201481624309,-6.127812781278127
0.9415941594159416,0.04582346622787686,-0.5873331507568199,-6.131013101310131
0.9416941694169417,0.04576469637234988,-0.5879464734152186,-6.134213421342135
0.9417941794179417,0.04570586516241851,-0.588560116137626,-6.137413741374136
0.9418941894189419,0.045646972566072974,-0.5891740789240439,-6.14061406140614
0.941994199419942,0.04558801855130375,-0.5897883617744714,-6.143814381438144
0.9420942094209421,0.045529003086101236,-0.5904029646889084,-6.147014701470148
0.9421942194219421,0.045469926138455914,-0.5910178876673543,-6.150215021502149
0.9422942294229423,0.04541078767635803,-0.5916331307098105,-6.153415341534153
0.9423942394239424,0.045351587667798045,-0.5922486938162764,-6.156615661566157
0.9424942494249425,0.04529232608076639,-0.5928645769867518,-6.159815981598161
0.9425942594259425,0.04523300288325348,-0.5934807802212362,-6.163016301630162
0.9426942694269427,0.04517361804324961,-0.5940973035197308,-6.166216621662166
0.9427942794279428,0.04511417152874525,-0.594714146882235,-6.16941694169417
0.9428942894289429,0.04505466330773078,-0.5953313103087489,-6.172617261726174
0.942994299429943,0.04499509334819668,-0.5959487937992717,-6.175817581758174
0.9430943094309431,0.0449354616181332,-0.5965665973538047,-6.1790179017901785
0.9431943194319432,0.04487576808553082,-0.5971847209723473,-6.182218221822183
0.9432943294329433,0.04481601271837993,-0.5978031646548996,-6.185418541854187
0.9433943394339434,0.04475619548467098,-0.5984219284014608,-6.188618861886187
0.9434943494349435,0.044696316352394266,-0.5990410122120322,-6.191819181918191
0.9435943594359436,0.04463637528954023,-0.5996604160866132,-6.1950195019501955
0.9436943694369437,0.04457637226409927,-0.6002801400252039,-6.1982198219822
0.9437943794379438,0.04451630724406187,-0.6009001840278034,-6.2014201420142
0.9438943894389439,0.044456180197418274,-0.6015205480944134,-6.204620462046204
0.943994399439944,0.04439599109215897,-0.6021412322250328,-6.207820782078208
0.9440944094409441,0.044335739896274325,-0.6027622364196619,-6.211021102110212
0.9441944194419442,0.04427542657775483,-0.6033835606782998,-6.214221422142213
0.9442944294429443,0.04421505110459073,-0.6040052050009481,-6.217421742174217
0.9443944394439444,0.044154613444772506,-0.604627169387606,-6.220622062206221
0.9444944494449445,0.04409411356629054,-0.6052494538382734,-6.223822382238225
0.9445944594459446,0.04403355143713532,-0.6058720583529498,-6.227022702270226
0.9446944694469447,0.04397292702529709,-0.6064949829316364,-6.23022302230223
0.9447944794479448,0.043912240298766315,-0.6071182275743328,-6.233423342334234
0.9448944894489449,0.04385149122553342,-0.6077417922810385,-6.236623662366238
0.944994499449945,0.04379067977358882,-0.6083656770517534,-6.239823982398239
0.9450945094509451,0.04372980591092283,-0.6089898818864784,-6.243024302430243
0.9451945194519452,0.04366886960552589,-0.6096144067852131,-6.246224622462247
0.9452945294529453,0.043607870825388396,-0.6102392517479573,-6.249424942494251
0.9453945394539454,0.043546809538500826,-0.6108644167747106,-6.2526252625262515
0.9454945494549455,0.04348568571285344,-0.611489901865474,-6.255825582558256
0.9455945594559456,0.043424499316436695,-0.6121157070202471,-6.25902590259026
0.9456945694569457,0.04336325031724099,-0.6127418322390298,-6.262226222622264
0.9457945794579458,0.0433019386832568,-0.6133682775218213,-6.265426542654264
0.9458945894589459,0.04324056438247438,-0.6139950428686233,-6.2686268626862685
0.945994599459946,0.04317912738288421,-0.6146221282794347,-6.2718271827182726
0.9460946094609461,0.04311762765247666,-0.6152495337542558,-6.275027502750277
0.9461946194619462,0.04305606515924222,-0.6158772592930858,-6.278227822782277
0.9462946294629463,0.042994439871171145,-0.6165053048959261,-6.281428142814281
0.9463946394639464,0.0429327517562539,-0.617133670562776,-6.284628462846285
0.9464946494649465,0.042871000782480885,-0.6177623562936355,-6.2878287828782895
0.9465946594659466,0.04280918691784258,-0.6183913620885039,-6.29102910291029
0.9466946694669467,0.04274731013032921,-0.6190206879473826,-6.294229422942294
0.9467946794679468,0.04268537038793127,-0.6196503338702709,-6.297429742974298
0.946894689468947,0.042623367658639146,-0.6202802998571688,-6.300630063006302
0.946994699469947,0.04256130191044333,-0.6209105859080756,-6.303830383038303
0.9470947094709471,0.04249917311133404,-0.6215411920229926,-6.307030703070307
0.9471947194719472,0.042436981229301764,-0.6221721182019194,-6.310231023102311
0.9472947294729473,0.042374726232336915,-0.6228033644448556,-6.313431343134315
0.9473947394739474,0.042312408088429954,-0.6234349307518009,-6.316631663166316
0.9474947494749475,0.042250026765571116,-0.6240668171227564,-6.31983198319832
0.9475947594759476,0.0421875822317509,-0.6246990235577214,-6.323032303230324
0.9476947694769476,0.04212507445495975,-0.6253315500566955,-6.3262326232623245
0.9477947794779478,0.04206250340318793,-0.6259643966196798,-6.329432943294329
0.9478947894789479,0.041999869044425917,-0.6265975632466737,-6.332633263326333
0.947994799479948,0.041937171346664116,-0.6272310499376772,-6.335833583358337
0.948094809480948,0.04187441027789296,-0.6278648566926897,-6.339033903390337
0.9481948194819482,0.04181158580610274,-0.6284989835117124,-6.342234223422341
0.9482948294829483,0.041748697899283926,-0.6291334303947447,-6.3454345434543455
0.9483948394839484,0.04168574652542689,-0.6297681973417866,-6.34863486348635
0.9484948494849484,0.04162273165252212,-0.6304032843528374,-6.35183518351835
0.9485948594859486,0.041559653248559876,-0.6310386914278985,-6.355035503550354
0.9486948694869487,0.041496511281530604,-0.6316744185669693,-6.358235823582358
0.9487948794879488,0.04143330571942473,-0.6323104657700496,-6.3614361436143625
0.9488948894889488,0.041370036530232704,-0.6329468330371388,-6.364636463646363
0.948994899489949,0.04130670368194479,-0.6335835203682383,-6.367836783678367
0.9490949094909491,0.04124330714255145,-0.6342205277633475,-6.371037103710371
0.9491949194919492,0.04117984688004309,-0.6348578552224662,-6.374237423742375
0.9492949294929492,0.04111632286241019,-0.6354955027455937,-6.377437743774376
0.9493949394939494,0.04105273505764297,-0.6361334703327317,-6.38063806380638
0.9494949494949495,0.040989083433731935,-0.6367717579838792,-6.383838383838384
0.9495949594959496,0.040925367958667455,-0.6374103656990364,-6.387038703870388
0.9496949694969496,0.040861588600440035,-0.6380492934782024,-6.390239023902389
0.9497949794979498,0.04079774532703989,-0.6386885413213788,-6.393439343934393
0.9498949894989499,0.04073383810645752,-0.6393281092285646,-6.396639663966397
0.94999499949995,0.04066986690668331,-0.6399679971997603,-6.399839983998401
0.95009500950095,0.04060583169570773,-0.6406082052349646,-6.403040304030402
0.9501950195019502,0.040541732441521025,-0.6412487333341794,-6.406240624062406
0.9502950295029503,0.0404775691121137,-0.6418895814974037,-6.40944094409441
0.9503950395039504,0.04041334167547612,-0.6425307497246376,-6.412641264126414
0.9504950495049505,0.04034905009959875,-0.6431722380158805,-6.415841584158414
0.9505950595059506,0.04028469435247187,-0.6438140463711337,-6.4190419041904185
0.9506950695069507,0.040220274402085934,-0.6444561747903964,-6.422242224222423
0.9507950795079508,0.04015579021643135,-0.6450986232736687,-6.425442544254427
0.9508950895089509,0.04009124176349858,-0.64574139182095,-6.428642864286427
0.950995099509951,0.04002662901127788,-0.6463844804322415,-6.431843184318431
0.9510951095109511,0.039961951927759726,-0.6470278891075427,-6.4350435043504355
0.9511951195119512,0.0398972104809345,-0.6476716178468535,-6.43824382438244
0.9512951295129513,0.03983240463879269,-0.6483156666501732,-6.44144414441444
0.9513951395139514,0.03976753436932454,-0.648960035517503,-6.444644464446444
0.9514951495149515,0.03970259964052052,-0.6496047244488427,-6.447844784478448
0.9515951595159516,0.03963760042037104,-0.6502497334441918,-6.451045104510452
0.9516951695169517,0.03957253667686656,-0.6508950625035498,-6.454245424542453
0.9517951795179518,0.03950740837799733,-0.6515407116269182,-6.457445744574457
0.9518951895189519,0.03944221549175382,-0.6521866808142962,-6.460646064606461
0.951995199519952,0.03937695798612645,-0.6528329700656837,-6.463846384638465
0.9520952095209521,0.039311635829105664,-0.6534795793810801,-6.467046704670466
0.9521952195219522,0.03924624898868172,-0.654126508760487,-6.47024702470247
0.9522952295229523,0.039180797432845096,-0.6547737582039033,-6.473447344734474
0.9523952395239524,0.03911528112958619,-0.6554213277113293,-6.476647664766478
0.9524952495249525,0.039049700046895466,-0.6560692172827641,-6.479847984798479
0.9525952595259526,0.03898405415276319,-0.6567174269182093,-6.483048304830483
0.9526952695269527,0.03891834341517983,-0.6573659566176641,-6.486248624862487
0.9527952795279528,0.03885256780213576,-0.6580148063811285,-6.489448944894491
0.9528952895289529,0.038786727281621476,-0.6586639762086017,-6.4926492649264915
0.952995299529953,0.03872082182162723,-0.6593134661000853,-6.495849584958496
0.9530953095309531,0.03865485139014347,-0.6599632760555785,-6.4990499049905
0.9531953195319532,0.03858881595516062,-0.6606134060750812,-6.502250225022504
0.9532953295329533,0.03852271548466915,-0.661263856158593,-6.505450545054504
0.9533953395339534,0.038456549946659285,-0.661914626306115,-6.5086508650865085
0.9534953495349535,0.038390319309121526,-0.6625657165176465,-6.511851185118513
0.9535953595359536,0.03832402354004627,-0.6632171267931877,-6.515051505150517
0.9536953695369537,0.038257662607423956,-0.6638688571327378,-6.518251825182517
0.9537953795379538,0.03819123647924487,-0.6645209075362981,-6.521452145214521
0.9538953895389539,0.03812474512349946,-0.6651732780038682,-6.524652465246525
0.953995399539954,0.03805818850817816,-0.6658259685354477,-6.5278527852785295
0.9540954095409541,0.037991566601271384,-0.6664789791310363,-6.53105310531053
0.9541954195419542,0.037924879370769445,-0.667132309790635,-6.534253425342534
0.9542954295429543,0.03785812678466277,-0.6677859605142434,-6.537453745374538
0.9543954395439544,0.03779130881094177,-0.6684399313018614,-6.540654065406542
0.9544954495449545,0.03772442541759692,-0.6690942221534882,-6.543854385438543
0.9545954595459546,0.03765747657261848,-0.6697488330691255,-6.547054705470547
0.9546954695469547,0.0375904622439969,-0.6704037640487723,-6.550255025502551
0.9547954795479549,0.037523382399722596,-0.6710590150924287,-6.553455345534555
0.9548954895489549,0.03745623700778603,-0.6717145862000939,-6.556655665566556
0.954995499549955,0.037389026036177456,-0.6723704773717696,-6.55985598559856
0.9550955095509551,0.037321749452887354,-0.6730266886074547,-6.563056305630564
0.9551955195519551,0.03725440722590618,-0.6736832199071489,-6.5662566256625645
0.9552955295529553,0.037186999323224196,-0.6743400712708533,-6.569456945694569
0.9553955395539554,0.03711952571283186,-0.6749972426985673,-6.572657265726573
0.9554955495549555,0.03705198636271959,-0.6756547341902909,-6.575857585758577
0.9555955595559555,0.03698438124087784,-0.6763125457460234,-6.579057905790577
0.9556955695569557,0.03691671031529688,-0.6769706773657662,-6.5822582258225815
0.9557955795579558,0.03684897355396716,-0.6776291290495187,-6.585458545854586
0.9558955895589559,0.0367811709248791,-0.6782879007972806,-6.58865886588659
0.9559955995599559,0.03671330239602315,-0.6789469926090516,-6.59185918591859
0.9560956095609561,0.03664536793538957,-0.6796064044848328,-6.595059505950594
0.9561956195619562,0.036577367510968836,-0.6802661364246236,-6.598259825982598
0.9562956295629563,0.036509301090751345,-0.680926188428424,-6.6014601460146025
0.9563956395639563,0.03644116864272756,-0.6815865604962333,-6.604660466046603
0.9564956495649565,0.036372970134887744,-0.682247252628053,-6.607860786078607
0.9565956595659566,0.036304705535222366,-0.6829082648238821,-6.611061106110611
0.9566956695669567,0.036236374811721817,-0.683569597083721,-6.614261426142615
0.9567956795679567,0.03616797793237657,-0.6842312494075687,-6.617461746174616
0.9568956895689569,0.03609951486517688,-0.6848932217954268,-6.62066206620662
0.956995699569957,0.036030985578113225,-0.6855555142472943,-6.623862386238624
0.9570957095709571,0.035962390039175986,-0.6862181267631716,-6.627062706270628
0.9571957195719571,0.035893728216355655,-0.6868810593430577,-6.630263026302629
0.9572957295729573,0.03582500007764246,-0.6875443119869541,-6.633463346334633
0.9573957395739574,0.035756205591026886,-0.6882078846948602,-6.636663666366637
0.9574957495749575,0.03568734472449933,-0.6888717774667759,-6.639863986398641
0.9575957595759576,0.03561841744605027,-0.6895359903027003,-6.643064306430642
0.9576957695769577,0.035549423723669954,-0.6902005232026351,-6.646264626462646
0.9577957795779578,0.035480363525348835,-0.6908653761665796,-6.64946494649465
0.9578957895789579,0.03541123681907733,-0.6915305491945337,-6.652665266526654
0.957995799579958,0.03534204357284591,-0.6921960422864966,-6.6558655865586545
0.9580958095809581,0.03527278375464483,-0.6928618554424698,-6.659065906590659
0.9581958195819582,0.03520345733246455,-0.6935279886624527,-6.662266226622663
0.9582958295829583,0.03513406427429547,-0.6941944419464451,-6.665466546654667
0.9583958395839584,0.035064604548128056,-0.6948612152944464,-6.668666866686667
0.9584958495849585,0.03499507812195258,-0.6955283087064581,-6.671867186718671
0.9585958595859586,0.034925484963759496,-0.6961957221824794,-6.6750675067506755
0.9586958695869587,0.0348558250415392,-0.6968634557225102,-6.67826782678268
0.9587958795879588,0.03478609832328218,-0.69753150932655,-6.68146814681468
0.9588958895889589,0.03471630477697868,-0.6981998829946,-6.684668466846684
0.958995899589959,0.03464644437061915,-0.6988685767266597,-6.687868786878688
0.9590959095909591,0.03457651707219403,-0.6995375905227289,-6.6910691069106925
0.9591959195919592,0.03450652284969375,-0.7002069243828071,-6.694269426942693
0.9592959295929593,0.034436461671108594,-0.7008765783068955,-6.697469746974697
0.9593959395939594,0.034366333504429004,-0.7015465522949936,-6.700670067006701
0.9594959495949595,0.034296138317645414,-0.7022168463471012,-6.703870387038705
0.9595959595959596,0.03422587607874825,-0.7028874604632178,-6.707070707070706
0.9596959695969597,0.03415554675572781,-0.7035583946433447,-6.71027102710271
0.9597959795979598,0.03408515031657454,-0.7042296488874811,-6.713471347134714
0.9598959895989599,0.03401468672927883,-0.7049012231956272,-6.716671667166718
0.95999599959996,0.033944155961831174,-0.7055731175677822,-6.719871987198719
0.9600960096009601,0.0338735579822218,-0.7062453320039475,-6.723072307230723
0.9601960196019602,0.03380289275844121,-0.7069178665041222,-6.726272627262727
0.9602960296029603,0.03373216025847976,-0.7075907210683068,-6.729472947294731
0.9603960396039604,0.03366136045032797,-0.7082638956965001,-6.7326732673267315
0.9604960496049605,0.03359049330197606,-0.7089373903887037,-6.735873587358736
0.9605960596059606,0.0335195587814145,-0.709611205144917,-6.73907390739074
0.9606960696069607,0.0334485568566337,-0.71028533996514,-6.742274227422744
0.9607960796079608,0.033377487495624136,-0.7109597948493717,-6.745474547454744
0.9608960896089609,0.033306350666376036,-0.7116345697976137,-6.7486748674867485
0.960996099609961,0.03323514633687989,-0.7123096648098655,-6.751875187518753
0.9610961096109611,0.033163874475126094,-0.7129850798861268,-6.755075507550757
0.9611961196119612,0.03309253504910513,-0.7136608150263969,-6.758275827582757
0.9612961296129613,0.03302112802680722,-0.7143368702306774,-6.761476147614761
0.9613961396139614,0.03294965337622286,-0.7150132454989675,-6.7646764676467654
0.9614961496149615,0.03287811106534244,-0.7156899408312672,-6.7678767876787695
0.9615961596159616,0.03280650106215644,-0.7163669562275757,-6.77107710771077
0.9616961696169617,0.032734823334655105,-0.7170442916878946,-6.774277427742774
0.9617961796179618,0.03266307785082889,-0.7177219472122232,-6.777477747774778
0.961896189618962,0.03259126457866822,-0.7183999228005612,-6.780678067806782
0.961996199619962,0.032519383486163546,-0.7190782184529082,-6.783878387838783
0.9620962096209621,0.03244743454130514,-0.7197568341692655,-6.787078707870787
0.9621962196219622,0.032375417712083444,-0.7204357699496324,-6.790279027902791
0.9622962296229624,0.032303332966488886,-0.7211150257940089,-6.793479347934795
0.9623962396239624,0.03223118027251193,-0.7217946017023943,-6.796679667966796
0.9624962496249625,0.03215895959814281,-0.72247449767479,-6.7998799879988
0.9625962596259626,0.03208667091137202,-0.7231547137111953,-6.803080308030804
0.9626962696269626,0.03201431418019002,-0.7238352498116094,-6.8062806280628045
0.9627962796279628,0.03194188937258705,-0.724516105976034,-6.809480948094809
0.9628962896289629,0.0318693964565536,-0.7251972822044681,-6.812681268126813
0.962996299629963,0.03179683540008006,-0.7258787784969118,-6.815881588158817
0.963096309630963,0.03172420617115693,-0.7265605948533643,-6.819081908190817
0.9631963196319632,0.0316515087377744,-0.7272427312738273,-6.8222822282228215
0.9632963296329633,0.03157874306792299,-0.7279251877582998,-6.825482548254826
0.9633963396339634,0.03150590912959309,-0.7286079643067819,-6.82868286828683
0.9634963496349634,0.03143300689077516,-0.7292910609192729,-6.83188318831883
0.9635963596359636,0.03136003631945945,-0.7299744775957743,-6.835083508350834
0.9636963696369637,0.031286997383636446,-0.7306582143362852,-6.838283828382838
0.9637963796379638,0.031213890051296544,-0.7313422711408056,-6.8414841484148425
0.9638963896389638,0.03114071429043021,-0.732026648009335,-6.844684468446843
0.963996399639964,0.031067470069027693,-0.7327113449418747,-6.847884788478847
0.9640964096409641,0.03099415735507946,-0.7333963619384241,-6.851085108510851
0.9641964196419642,0.030920776116575916,-0.734081698998983,-6.854285428542855
0.9642964296429642,0.03084732632150754,-0.7347673561235508,-6.857485748574856
0.9643964396439644,0.030773807937864578,-0.7354533333121289,-6.86068606860686
0.9644964496449645,0.03070022093363749,-0.7361396305647167,-6.863886388638864
0.9645964596459646,0.030626565276816682,-0.736826247881314,-6.867086708670868
0.9646964696469646,0.03055284093539264,-0.7375131852619202,-6.870287028702869
0.9647964796479648,0.030479047877355593,-0.7382004427065367,-6.873487348734873
0.9648964896489649,0.030405186070696023,-0.7388880202151629,-6.876687668766877
0.964996499649965,0.030331255483404325,-0.7395759177877986,-6.879887988798881
0.965096509650965,0.03025725608347098,-0.7402641354244432,-6.883088308830882
0.9651965196519652,0.030183187838886228,-0.7409526731250982,-6.886288628862886
0.9652965296529653,0.030109050717640536,-0.7416415308897627,-6.88948894889489
0.9653965396539654,0.030034844687724317,-0.7423307087184369,-6.892689268926894
0.9654965496549655,0.029960569717128033,-0.7430202066111199,-6.8958895889588945
0.9655965596559656,0.02988622577384194,-0.7437100245678132,-6.899089908990899
0.9656965696569657,0.029811812825856505,-0.7444001625885162,-6.902290229022903
0.9657965796579658,0.029737330841162125,-0.7450906206732287,-6.905490549054907
0.9658965896589659,0.02966277978774929,-0.7457813988219502,-6.908690869086907
0.965996599659966,0.029588159633608224,-0.7464724970346819,-6.911891189118911
0.9660966096609661,0.02951347034672941,-0.7471639153114232,-6.9150915091509155
0.9661966196619662,0.029438711895103248,-0.7478556536521742,-6.91829182918292
0.9662966296629663,0.029363884246720214,-0.7485477120569339,-6.92149214921492
0.9663966396639664,0.029288987369570547,-0.7492400905257042,-6.924692469246924
0.9664966496649665,0.029214021231644727,-0.7499327890584839,-6.927892789278928
0.9665966596659666,0.02913898580093314,-0.7506258076552733,-6.9310931093109325
0.9666966696669667,0.029063881045426294,-0.7513191463160714,-6.934293429342933
0.9667966796679668,0.028988706933114384,-0.7520128050408801,-6.937493749374937
0.9668966896689669,0.028913463431987925,-0.7527067838296982,-6.940694069406941
0.966996699669967,0.028838150510037297,-0.753401082682526,-6.943894389438945
0.9670967096709671,0.028762768135252987,-0.7540957015993626,-6.947094709470946
0.9671967196719672,0.028687316275625225,-0.7547906405802096,-6.95029502950295
0.9672967296729673,0.028611794899144494,-0.7554858996250662,-6.953495349534954
0.9673967396739674,0.02853620397380119,-0.7561814787339323,-6.956695669566958
0.9674967496749675,0.028460543467585787,-0.7568773779068073,-6.959895989598959
0.9675967596759676,0.028384813348488542,-0.7575735971436927,-6.963096309630963
0.9676967696769677,0.028309013584499894,-0.7582701364445877,-6.966296629662967
0.9677967796779678,0.028233144143610295,-0.7589669958094922,-6.969496949694971
0.9678967896789679,0.02815720499381017,-0.7596641752384057,-6.972697269726972
0.967996799679968,0.028081196103089796,-0.7603616747313294,-6.975897589758976
0.9680968096809681,0.028005117439439637,-0.7610594942882628,-6.97909790979098
0.9681968196819682,0.027928968970850083,-0.7617576339092058,-6.982298229822984
0.9682968296829683,0.02785275066531162,-0.7624560935941577,-6.985498549854984
0.9683968396839684,0.02777646249081448,-0.7631548733431198,-6.9886988698869885
0.9684968496849685,0.027700104415349154,-0.7638539731560916,-6.991899189918993
0.9685968596859686,0.02762367640690603,-0.764553393033073,-6.995099509950997
0.9686968696869687,0.027547178433475594,-0.7652531329740633,-6.998299829982997
0.9687968796879688,0.02747061046304808,-0.7659531929790638,-7.001500150015001
0.9688968896889689,0.02739397246361395,-0.766653573048074,-7.0047004700470055
0.968996899689969,0.02731726440316363,-0.7673542731810938,-7.00790079007901
0.9690969096909691,0.027240486249687584,-0.7680552933781225,-7.01110111011101
0.9691969196919692,0.027163637971176047,-0.7687566336391615,-7.014301430143014
0.9692969296929693,0.027086719535619502,-0.7694582939642101,-7.017501750175018
0.9693969396939695,0.02700973091100834,-0.7701602743532683,-7.020702070207022
0.9694969496949695,0.026932672065333053,-0.7708625748063354,-7.023902390239023
0.9695969596959696,0.02685554296658388,-0.7715651953234127,-7.027102710271027
0.9696969696969697,0.026778343582751274,-0.7722681359044997,-7.030303030303031
0.9697969796979699,0.02670107388182566,-0.7729713965495963,-7.033503350335035
0.9698969896989699,0.026623733831797503,-0.7736749772587018,-7.036703670367036
0.96999699969997,0.026546323400657035,-0.7743788780318176,-7.03990399039904
0.9700970097009701,0.026468842556394756,-0.775083098868943,-7.043104310431044
0.9701970197019701,0.026391291267001127,-0.7757876397700773,-7.046304630463045
0.9702970297029703,0.026313669500466392,-0.7764925007352218,-7.049504950495049
0.9703970397039704,0.02623597722478102,-0.7771976817643761,-7.052705270527053
0.9704970497049705,0.02615821440793542,-0.7779031828575399,-7.055905590559057
0.9705970597059705,0.026080381017920068,-0.7786090040147126,-7.059105910591057
0.9706970697069707,0.026002477022725196,-0.7793151452358955,-7.0623062306230615
0.9707970797079708,0.025924502390341282,-0.7800216065210882,-7.065506550655066
0.9708970897089709,0.02584645708875874,-0.7807283878702904,-7.06870687068707
0.970997099709971,0.025768341085968028,-0.7814354892835015,-7.07190719071907
0.9710971097109711,0.025690154349959395,-0.7821429107607228,-7.075107510751074
0.9711971197119712,0.025611896848723316,-0.7828506523019539,-7.0783078307830785
0.9712971297129713,0.025533568550250192,-0.7835587139071946,-7.081508150815083
0.9713971397139713,0.0254551694225305,-0.784267095576444,-7.084708470847083
0.9714971497149715,0.02537669943355448,-0.7849757973097038,-7.087908790879087
0.9715971597159716,0.025298158551312594,-0.7856848191069733,-7.091109110911091
0.9716971697169717,0.025219546743795257,-0.7863941609682523,-7.094309430943095
0.9717971797179717,0.025140863978992962,-0.7871038228935401,-7.097509750975096
0.9718971897189719,0.025062110224895906,-0.7878138048828384,-7.1007100710071
0.971997199719972,0.024983285449494602,-0.7885241069361462,-7.103910391039104
0.9720972097209721,0.024904389620779416,-0.7892347290534637,-7.107110711071108
0.9721972197219722,0.024825422706740874,-0.7899456712347899,-7.110311031103109
0.9722972297229723,0.024746384675369167,-0.7906569334801266,-7.113511351135113
0.9723972397239724,0.024667275494654795,-0.7913685157894728,-7.116711671167117
0.9724972497249725,0.02458809513258814,-0.7920804181628287,-7.119911991199121
0.9725972597259726,0.024508843557159717,-0.7927926406001933,-7.123112311231122
0.9726972697269727,0.024429520736359723,-0.7935051831015684,-7.126312631263126
0.9727972797279728,0.024350126638178666,-0.794218045666953,-7.12951295129513
0.9728972897289729,0.02427066123060692,-0.7949312282963472,-7.132713271327134
0.972997299729973,0.02419112448163498,-0.7956447309897503,-7.1359135913591345
0.9730973097309731,0.02411151635925307,-0.7963585537471638,-7.139113911391139
0.9731973197319732,0.024031836831451686,-0.7970726965685868,-7.142314231423143
0.9732973297329733,0.023952085866221218,-0.7977871594540195,-7.145514551455147
0.9733973397339734,0.023872263431552132,-0.798501942403461,-7.148714871487147
0.9734973497349735,0.02379236949543468,-0.7992170454169129,-7.1519151915191514
0.9735973597359736,0.023712404025859342,-0.7999324684943743,-7.1551155115511555
0.9736973697369737,0.0236323669908165,-0.8006482116358453,-7.15831583158316
0.9737973797379738,0.023552258358296652,-0.8013642748413252,-7.16151615161516
0.9738973897389739,0.023472078096290018,-0.8020806581108155,-7.164716471647164
0.973997399739974,0.023391826172787095,-0.8027973614443153,-7.167916791679168
0.9740974097409741,0.02331150255577827,-0.8035143848418248,-7.1711171117111725
0.9741974197419742,0.023231107213254026,-0.8042317283033431,-7.174317431743173
0.9742974297429743,0.023150640113204585,-0.8049493918288718,-7.177517751775177
0.9743974397439744,0.023070101223620437,-0.80566737541841,-7.180718071807181
0.9744974497449745,0.022989490512491984,-0.8063856790719579,-7.183918391839185
0.9745974597459746,0.022908807947809712,-0.8071043027895146,-7.187118711871186
0.9746974697469747,0.022828053497563828,-0.8078232465710817,-7.19031903190319
0.9747974797479748,0.02274722712974484,-0.8085425104166584,-7.193519351935194
0.9748974897489749,0.02266632881234313,-0.8092620943262446,-7.196719671967198
0.974997499749975,0.022585358513349196,-0.8099819982998397,-7.199919991999199
0.9750975097509751,0.02250431620075325,-0.8107022223374452,-7.203120312031203
0.9751975197519752,0.022423201842545776,-0.8114227664390603,-7.206320632063207
0.9752975297529753,0.022342015406717187,-0.812143630604685,-7.209520952095211
0.9753975397539754,0.022260756861257953,-0.8128648148343185,-7.212721272127212
0.9754975497549755,0.02217942617415832,-0.8135863191279623,-7.215921592159216
0.9755975597559756,0.022098023313408738,-0.8143081434856159,-7.21912191219122
0.9756975697569757,0.02201654824699963,-0.8150302879072789,-7.222322232223224
0.9757975797579758,0.021935000942921473,-0.8157527523929509,-7.225522552255224
0.9758975897589759,0.0218533813691645,-0.8164755369426331,-7.2287228722872285
0.975997599759976,0.021771689493719177,-0.817198641556325,-7.231923192319233
0.9760976097609761,0.021689925284575924,-0.8179220662340265,-7.235123512351237
0.9761976197619762,0.02160808870972522,-0.8186458109757369,-7.238323832383237
0.9762976297629763,0.021526179737157286,-0.8193698757814575,-7.241524152415241
0.9763976397639764,0.021444198334862597,-0.8200942606511878,-7.2447244724472455
0.9764976497649765,0.021362144470831568,-0.8208189655849277,-7.24792479247925
0.9765976597659766,0.021280018113054678,-0.8215439905826764,-7.25112511251125
0.9766976697669767,0.021197819229522148,-0.8222693356444355,-7.254325432543254
0.9767976797679768,0.02111554778822446,-0.8229950007702043,-7.257525752575258
0.976897689768977,0.021033203757152015,-0.8237209859599826,-7.260726072607262
0.976997699769977,0.02095078710429532,-0.8244472912137696,-7.263926392639263
0.9770977097709771,0.02086829779764456,-0.8251739165315671,-7.267126712671267
0.9771977197719772,0.020785735805190247,-0.8259008619133742,-7.270327032703271
0.9772977297729774,0.020703101094922766,-0.826628127359191,-7.273527352735275
0.9773977397739774,0.020620393634832618,-0.8273557128690164,-7.276727672767276
0.9774977497749775,0.02053761339291001,-0.8280836184428524,-7.27992799279928
0.9775977597759776,0.02045476033714544,-0.8288118440806979,-7.283128312831284
0.9776977697769776,0.020371834435529375,-0.8295403897825522,-7.286328632863285
0.9777977797779778,0.020288835656052058,-0.8302692555484169,-7.289528952895289
0.9778977897789779,0.02020576396670396,-0.8309984413782913,-7.292729272927293
0.977997799779978,0.020122619335475496,-0.8317279472721751,-7.295929592959297
0.978097809780978,0.020039401730357138,-0.8324577732300679,-7.299129912991297
0.9781978197819782,0.01995611111933911,-0.833187919251971,-7.3023302330233015
0.9782978297829783,0.0198727474704119,-0.8339183853378838,-7.305530553055306
0.9783978397839784,0.019789310751565915,-0.834649171487806,-7.30873087308731
0.9784978497849784,0.019705800930791623,-0.8353802777017372,-7.31193119311931
0.9785978597859786,0.01962221797607926,-0.8361117039796787,-7.315131513151314
0.9786978697869787,0.0195385618554193,-0.8368434503216299,-7.3183318331833185
0.9787978797879788,0.019454832536802164,-0.8375755167275906,-7.321532153215323
0.9788978897889788,0.019371029988218314,-0.8383079031975601,-7.324732473247323
0.978997899789979,0.01928715417765798,-0.83904060973154,-7.327932793279327
0.9790979097909791,0.019203205073111646,-0.8397736363295296,-7.331133113311331
0.9791979197919792,0.01911918264256971,-0.8405069829915287,-7.334333433343335
0.9792979297929792,0.01903508685402267,-0.8412406497175366,-7.337533753375336
0.9793979397939794,0.018950917675460744,-0.841974636507555,-7.34073407340734
0.9794979497949795,0.0188666750748744,-0.842708943361583,-7.343934393439344
0.9795979597959796,0.018782359020254054,-0.8434435702796205,-7.347134713471348
0.9796979697969797,0.0186979694795902,-0.8441785172616668,-7.350335033503349
0.9797979797979798,0.018613506420873033,-0.8449137843077236,-7.353535353535353
0.9798979897989799,0.018528969812093045,-0.84564937141779,-7.356735673567357
0.97999799979998,0.018444359621240664,-0.8463852785918659,-7.359935993599361
0.98009800980098,0.018359675816306348,-0.8471215058299506,-7.363136313631362
0.9801980198019802,0.018274918365280324,-0.8478580531320458,-7.366336633663366
0.9802980298029803,0.01819008723615307,-0.8485949204981506,-7.36953695369537
0.9803980398039804,0.018105182396915005,-0.8493321079282649,-7.372737273727374
0.9804980498049805,0.018020203815556607,-0.850069615422388,-7.3759375937593745
0.9805980598059806,0.017935151460068084,-0.8508074429805216,-7.379137913791379
0.9806980698069807,0.017850025298439938,-0.8515455906026648,-7.382338233823383
0.9807980798079808,0.01776482529866257,-0.8522840582888175,-7.385538553855387
0.9808980898089809,0.01767955142872646,-0.853022846038979,-7.388738873887387
0.980998099809981,0.017594203656621815,-0.853761953853151,-7.3919391939193915
0.9810981098109811,0.017508781950339142,-0.8545013817313325,-7.395139513951396
0.9811981198119812,0.01742328627786882,-0.8552411296735237,-7.3983398339834
0.9812981298129813,0.017337716607201365,-0.8559811976797237,-7.4015401540154
0.9813981398139814,0.017252072906326972,-0.8567215857499341,-7.404740474047404
0.9814981498149815,0.01716635514323614,-0.857462293884154,-7.407940794079408
0.9815981598159816,0.017080563285919254,-0.8582033220823836,-7.4111411141114125
0.9816981698169817,0.01699469730236682,-0.858944670344622,-7.414341434143413
0.9817981798179818,0.016908757160569034,-0.8596863386708707,-7.417541754175417
0.9818981898189819,0.016822742828516413,-0.860428327061129,-7.420742074207421
0.981998199819982,0.016736654274199327,-0.8611706355153971,-7.423942394239425
0.9820982098209821,0.01665049146560828,-0.8619132640336739,-7.427142714271426
0.9821982198219822,0.01656425437073349,-0.862656212615961,-7.43034303430343
0.9822982298229823,0.016477942957565446,-0.8633994812622577,-7.433543354335434
0.9823982398239824,0.016391557194094526,-0.8641430699725642,-7.436743674367438
0.9824982498249825,0.01630509704831124,-0.8648869787468794,-7.439943994399439
0.9825982598259826,0.016218562488205808,-0.865631207585205,-7.443144314431443
0.9826982698269827,0.016131953481768713,-0.8663757564875401,-7.446344634463447
0.9827982798279828,0.01604526999699033,-0.8671206254538849,-7.449544954495451
0.9828982898289829,0.015958512001861193,-0.8678658144842384,-7.452745274527452
0.982998299829983,0.015871679464371475,-0.8686113235786024,-7.455945594559456
0.9830983098309831,0.01578477235251169,-0.869357152736976,-7.45914591459146
0.9831983198319832,0.015697790634272214,-0.8701033019593593,-7.462346234623464
0.9832983298329833,0.01561073427764357,-0.8708497712457511,-7.4655465546554645
0.9833983398339834,0.01552360325061595,-0.8715965605961535,-7.468746874687469
0.9834983498349835,0.015436397521179849,-0.8723436700105656,-7.471947194719473
0.9835983598359836,0.015349117057325657,-0.8730910994889872,-7.475147514751477
0.9836983698369837,0.01526176182704388,-0.8738388490314175,-7.478347834783477
0.9837983798379838,0.015174331798324725,-0.8745869186378583,-7.481548154815481
0.9838983898389839,0.015086826939158674,-0.8753353083083087,-7.4847484748474855
0.983998399839984,0.01499924721753613,-0.8760840180427688,-7.48794879487949
0.9840984098409841,0.014911592601447596,-0.8768330478412375,-7.49114911491149
0.9841984198419842,0.01482386305888327,-0.8775823977037167,-7.494349434943494
0.9842984298429843,0.014736058557833637,-0.8783320676302055,-7.497549754975498
0.9843984398439845,0.014648179066289114,-0.879082057620704,-7.5007500750075025
0.9844984498449845,0.01456022455224019,-0.8798323676752111,-7.503950395039503
0.9845984598459846,0.014472194983677059,-0.8805829977937287,-7.507150715071507
0.9846984698469847,0.014384090328590227,-0.881333947976256,-7.510351035103511
0.9847984798479849,0.014295910554970082,-0.8820852182227928,-7.513551355135515
0.9848984898489849,0.014207655630807142,-0.8828368085333383,-7.516751675167516
0.984998499849985,0.014119325524091581,-0.8835887189078944,-7.51995199519952
0.9850985098509851,0.014030920202813907,-0.88434094934646,-7.523152315231524
0.9851985198519851,0.013942439634964627,-0.8850934998490344,-7.526352635263525
0.9852985298529853,0.013853883788533925,-0.8858463704156192,-7.529552955295529
0.9853985398539854,0.01376525263151231,-0.8865995610462136,-7.532753275327533
0.9854985498549855,0.013676546131890167,-0.8873530717408177,-7.535953595359537
0.9855985598559855,0.013587764257658008,-0.8881069024994305,-7.5391539153915375
0.9856985698569857,0.01349890697680602,-0.8888610533220537,-7.5423542354235416
0.9857985798579858,0.013409974257324708,-0.8896155242086865,-7.545554555455546
0.9858985898589859,0.013320966067204471,-0.890370315159329,-7.54875487548755
0.985998599859986,0.013231882374435806,-0.8911254261739802,-7.55195519551955
0.9860986098609861,0.013142723147008909,-0.8918808572526418,-7.555155515551554
0.9861986198619862,0.013053488352914273,-0.892636608395313,-7.5583558355835585
0.9862986298629863,0.012964177960142301,-0.8933926796019939,-7.561556155615563
0.9863986398639863,0.012874791936683495,-0.8941490708726835,-7.564756475647563
0.9864986498649865,0.012785330250528054,-0.8949057822073835,-7.567956795679567
0.9865986598659866,0.01269579286966647,-0.8956628136060931,-7.571157115711571
0.9866986698669867,0.012606179762089137,-0.8964201650688124,-7.5743574357435755
0.9867986798679867,0.012516490895786565,-0.8971778365955404,-7.577557755775576
0.9868986898689869,0.012426726238748945,-0.8979358281862788,-7.58075807580758
0.986998699869987,0.012336885758966779,-0.8986941398410269,-7.583958395839584
0.9870987098709871,0.01224696942443046,-0.8994527715597845,-7.587158715871588
0.9871987198719872,0.012156977203130487,-0.900211723342551,-7.590359035903589
0.9872987298729873,0.012066909063057064,-0.9009709951893278,-7.593559355935593
0.9873987398739874,0.011976764972200682,-0.9017305871001142,-7.596759675967597
0.9874987498749875,0.011886544898551732,-0.9024904990749103,-7.599959995999601
0.9875987598759876,0.011796248810100735,-0.9032507311137151,-7.603160316031602
0.9876987698769877,0.011705876674837874,-0.9040112832165303,-7.606360636063606
0.9877987798779878,0.01161542846075364,-0.9047721553833552,-7.60956095609561
0.9878987898789879,0.011524904135838444,-0.9055333476141897,-7.612761276127614
0.987998799879988,0.01143430366808279,-0.9062948599090329,-7.6159615961596145
0.9880988098809881,0.011343627025476855,-0.9070566922678865,-7.619161916191619
0.9881988198819882,0.011252874176011155,-0.9078188446907498,-7.622362236223623
0.9882988298829883,0.01116204508767607,-0.9085813171776227,-7.625562556255627
0.9883988398839884,0.011071139728462121,-0.9093441097285043,-7.628762876287627
0.9884988498849885,0.010980158066359491,-0.9101072223433964,-7.6319631963196315
0.9885988598859886,0.010889100069358679,-0.910870655022298,-7.635163516351636
0.9886988698869887,0.010797965705450089,-0.9116344077652093,-7.63836383638364
0.9887988798879888,0.010706754942624214,-0.9123984805721294,-7.64156415641564
0.9888988898889889,0.01061546774887125,-0.9131628734430598,-7.644764476447644
0.988998899889989,0.010524104092181703,-0.9139275863779999,-7.647964796479648
0.9890989098909891,0.010432663940545964,-0.9146926193769496,-7.6511651165116525
0.9891989198919892,0.010341147261954554,-0.9154579724399079,-7.654365436543653
0.9892989298929893,0.010249554024397626,-0.9162236455668769,-7.657565756575657
0.9893989398939894,0.010157884195865708,-0.9169896387578553,-7.660766076607661
0.9894989498949895,0.010066137744349196,-0.9177559520128434,-7.663966396639665
0.9895989598959896,0.009974314637838589,-0.9185225853318402,-7.667166716671666
0.9896989698969897,0.00988241484432407,-0.9192895387148475,-7.67036703670367
0.9897989798979898,0.009790438331796159,-0.9200568121618644,-7.673567356735674
0.98989898989899,0.009698385068245236,-0.9208244056728909,-7.676767676767678
0.98999899989999,0.009606255021661828,-0.9215923192479261,-7.679967996799679
0.9900990099009901,0.009514048160036082,-0.9223605528869718,-7.683168316831683
0.9901990199019902,0.009421764451358542,-0.9231291065900271,-7.686368636863687
0.9902990299029903,0.009329403863619587,-0.923897980357092,-7.689568956895691
0.9903990399039904,0.009236966364809723,-0.9246671741881656,-7.692769276927692
0.9904990499049905,0.009144451922919137,-0.9254366880832497,-7.695969596959696
0.9905990599059906,0.009051860505938331,-0.9262065220423434,-7.6991699169917
0.9906990699069907,0.0089591920818577,-0.9269766760654468,-7.702370237023704
0.9907990799079908,0.008866446618667765,-0.9277471501525587,-7.7055705570557045
0.9908990899089909,0.008773624084358694,-0.9285179443036813,-7.708770877087709
0.990999099909991,0.008680724446921001,-0.9292890585188134,-7.711971197119713
0.9910991099109911,0.008587747674345076,-0.9300604927979551,-7.715171517151717
0.9911991199119912,0.008494693734621434,-0.9308322471411055,-7.718371837183717
0.9912991299129913,0.008401562595740245,-0.9316043215482664,-7.721572157215721
0.9913991399139914,0.008308354225692028,-0.932376716019437,-7.7247724772477255
0.9914991499149916,0.008215068592467187,-0.933149430554617,-7.72797279727973
0.9915991599159916,0.008121705664056195,-0.9339224651538058,-7.73117311731173
0.9916991699169917,0.008028265408449262,-0.9346958198170052,-7.734373437343734
0.9917991799179918,0.007934747793636898,-0.9354694945442141,-7.737573757375738
0.991899189918992,0.007841152787609496,-0.9362434893354326,-7.7407740774077425
0.991999199919992,0.007747480358357539,-0.9370178041906598,-7.743974397439743
0.9920992099209921,0.007653730473871236,-0.9377924391098976,-7.747174717471747
0.9921992199219922,0.00755990310214108,-0.9385673940931449,-7.750375037503751
0.9922992299229924,0.007465998211157482,-0.9393426691404018,-7.753575357535755
0.9923992399239924,0.007372015768910935,-0.9401182642516674,-7.756775677567756
0.9924992499249925,0.007277955743391619,-0.9408941794269436,-7.75997599759976
0.9925992599259926,0.007183818102590056,-0.9416704146662294,-7.763176317631764
0.9926992699269926,0.007089602814496739,-0.9424469699695238,-7.766376637663765
0.9927992799279928,0.0069953098471018564,-0.9432238453368287,-7.769576957695769
0.9928992899289929,0.006900939168395903,-0.9440010407681433,-7.772777277727773
0.992999299929993,0.006806490746369298,-0.9447785562634674,-7.775977597759777
0.993099309930993,0.0067119645490125255,-0.9455563918228003,-7.7791779177917775
0.9931993199319932,0.006617360544315784,-0.9463345474461435,-7.782378237823782
0.9932993299329933,0.0065226787002695685,-0.9471130231334965,-7.785578557855786
0.9933993399339934,0.006427918984864287,-0.9478918188848591,-7.78877887788779
0.9934993499349934,0.006333081366090435,-0.9486709347002303,-7.79197919791979
0.9935993599359936,0.006238165811938201,-0.949450370579612,-7.795179517951794
0.9936993699369937,0.006143172290398097,-0.9502301265230033,-7.7983798379837985
0.9937993799379938,0.006048100769460496,-0.9510102025304044,-7.801580158015803
0.9938993899389938,0.005952951217115929,-0.951790598601814,-7.804780478047803
0.993999399939994,0.005857723601354577,-0.9525713147372341,-7.807980798079807
0.9940994099409941,0.005762417890166941,-0.9533523509366638,-7.811181118111811
0.9941994199419942,0.005667034051543405,-0.9541337072001033,-7.8143814381438155
0.9942994299429943,0.0055715720534744995,-0.9549153835275513,-7.817581758175816
0.9943994399439944,0.005476031863950394,-0.9556973799190098,-7.82078207820782
0.9944994499449945,0.005380413450961592,-0.9564796963744779,-7.823982398239824
0.9945994599459946,0.005284716782498496,-0.9572623328939558,-7.827182718271828
0.9946994699469947,0.005188941826551607,-0.9580452894774423,-7.830383038303829
0.9947994799479948,0.005093088551111125,-0.9588285661249392,-7.833583358335833
0.9948994899489949,0.0049971569241675316,-0.9596121628364457,-7.836783678367837
0.994999499949995,0.004901146913711231,-0.9603960796119619,-7.839983998399841
0.995099509950995,0.004805058487732744,-0.9611803164514868,-7.843184318431842
0.9951995199519952,0.004708891614222249,-0.9619648733550221,-7.846384638463846
0.9952995299529953,0.004612646261170241,-0.962749750322567,-7.84958495849585
0.9953995399539954,0.004516322396567102,-0.9635349473541217,-7.852785278527854
0.9954995499549955,0.00441991998840339,-0.9643204644496849,-7.855985598559855
0.9955995599559956,0.00432343900466924,-0.9651063016092587,-7.859185918591859
0.9956995699569957,0.004226879413355172,-0.965892458832842,-7.862386238623863
0.9957995799579958,0.004130241182451588,-0.9666789361204351,-7.865586558655867
0.9958995899589959,0.004033524279949,-0.9674657334720367,-7.868786878687867
0.995999599959996,0.003936728673837578,-0.9682528508876489,-7.8719871987198715
0.9960996099609961,0.0038398543321078353,-0.9690402883672706,-7.875187518751876
0.9961996199619962,0.0037429012227501537,-0.9698280459109021,-7.87838783878388
0.9962996299629963,0.0036458693137550735,-0.9706161235185421,-7.88158815881588
0.9963996399639964,0.003548758573112737,-0.9714045211901927,-7.884788478847884
0.9964996499649965,0.003451568968813684,-0.9721932389258529,-7.8879887988798885
0.9965996599659966,0.0033543004688482885,-0.9729822767255226,-7.891189118911893
0.9966996699669967,0.0032569530412070724,-0.9737716345892011,-7.894389438943893
0.9967996799679968,0.003159526653880205,-0.9745613125168902,-7.897589758975897
0.9968996899689969,0.003062021274858199,-0.9753513105085887,-7.900790079007901
0.996999699969997,0.0029644368721314556,-0.9761416285642969,-7.903990399039905
0.9970997099709971,0.002866773413690478,-0.9769322666840138,-7.907190719071906
0.9971997199719972,0.002769030867525446,-0.9777232248677412,-7.91039103910391
0.9972997299729973,0.002671209201626871,-0.9785145031154782,-7.913591359135914
0.9973997399739974,0.0025733083839851456,-0.9793061014272247,-7.916791679167918
0.9974997499749975,0.0024753283825907726,-0.9800980198029801,-7.919991999199919
0.9975997599759976,0.002377269165433941,-0.9808902582427459,-7.923192319231923
0.9976997699769977,0.0022791307005051624,-0.9816828167465212,-7.926392639263927
0.9977997799779978,0.0021809129557948206,-0.9824756953143062,-7.929592959295931
0.9978997899789979,0.0020826158992934365,-0.9832688939461,-7.932793279327932
0.997999799979998,0.001984239498991171,-0.9840624126419042,-7.935993599359936
0.9980998099809981,0.0018857837228785552,-0.984856251401718,-7.93919391939194
0.9981998199819982,0.0017872485389459716,-0.9856504102255413,-7.942394239423944
0.9982998299829983,0.0016886339151839327,-0.9864448891133735,-7.9455945594559445
0.9983998399839984,0.0015899398195826087,-0.9872396880652161,-7.948794879487949
0.9984998499849985,0.00149116622013253,-0.9880348070810683,-7.951995199519953
0.9985998599859987,0.0013923130848240706,-0.9888302461609301,-7.955195519551957
0.9986998699869987,0.0012933803816477425,-0.9896260053048006,-7.958395839583957
0.9987998799879988,0.0011943680785937345,-0.9904220845126817,-7.9615961596159615
0.9988998899889989,0.0010952761436525496,-0.9912184837845722,-7.9647964796479656
0.998999899989999,0.000996104544814589,-0.9920152031204724,-7.96799679967997
0.9990999099909991,0.0008968532500703563,-0.9928122425203814,-7.97119711971197
0.9991999199919992,0.0007975222274100209,-0.9936096019843008,-7.974397439743974
0.9992999299929993,0.0006981114448241139,-0.9944072815122298,-7.977597759775978
0.9993999399939995,0.0005986208703030182,-0.9952052811041684,-7.9807980798079825
0.9994999499949995,0.0004990504718372368,-0.9960036007601157,-7.983998399839983
0.9995999599959996,0.000399400217416949,-0.9968022404800736,-7.987198719871987
0.9996999699969997,0.0002996700750326856,-0.997601200264041,-7.990399039903991
0.9997999799979999,0.0001998600126748203,-0.998400480112018,-7.993599359935995
0.9998999899989999,9.996999833386533e-5,-0.9992000800240037,-7.996799679967996
1.0,0.0,-1.0,-8.0


==> BrysonDenham/benchmark2/NOTE.txt <==

12/24/2017
---------------------------------
* running PROPT for all collocation points in 2:602

12/30/2017
-------------------------------
* running NLOptControl for all collocation points in 2:602


==> BrysonDenham/benchmark2/results/NL_bench.csv <==
Nck,t_opt_ave,mea,h_error_ave,v_error_ave,u_error_ave,cs_x_error_ave,cs_v_error_ave
2,NaN,NaN,NaN,NaN,NaN,NaN,NaN
3,NaN,NaN,NaN,NaN,NaN,NaN,NaN
4,0.0012735526,1,0.0833333333,1,8,32,8
5,0.0017010371,1,0.0833333333,1,8,32,8
6,0.0015077591,1,0.0833333333,1,8,32,8
7,0.0019580523,4.8940041293,0.0833333333,4.8940041293,10.6581324799,32,18.6581324799
8,0.0019263426,11.9994666133,0.1145051615,11.9994666133,18.6666666667,32,8.0311718282
9,0.001973629,1.6124474845,0.7267205296,1.6124474845,8.6232961802,32.6178228709,8.2536184738
10,0.0022016366,1.3306661839,0.1145051615,1.3306661839,18.6666666667,32,15.99919992
11,0.0025036335,12.593829844,0.360544861,12.593829844,18.9553786059,32.3619288829,8.0425674228
12,0.0028656324,3.3645051615,2.7811718282,1.055925083,19.6595748522,32.33306664,8
13,0.0033813318,11.5850516737,10.9739405626,11.5772343966,8.3275995666,32.3816276683,8.1403968939
14,0.0036802292,14.6241987638,3.0528888077,14.6241987638,8,32.2747434064,10.8575871518
15,0.0038852692,3.6648023747,0.1270750021,3.6648023747,17.7344401107,32,8
16,0.0041766167,1.3327999467,0.0833333333,1.3327999467,8.2734793623,34.7222222222,10.6583983207
17,0.005726258,11.9989349318,0.1388888889,11.9989349318,10.105938688,34.9580484652,8.1097038167
18,0.0064666271,20.2883878833,19.3444768256,3.7366767272,8.6605319576,32,8
19,0.0053357283,3.9047905884,3.0068721078,1.5714572551,8,34.9580484652,8.1097038167
20,0.0057166417,1.3327999467,0.0833333333,1.3327999467,9.5639553929,32,10.6581324799
21,0.0061582724,4.99919992,4.0416666667,1.5714572551,8,32,8
22,0.0081566175,4.1955031523,3.001655859,4.1955031523,10.6666666667,32,18.6581324799
23,0.0084550381,34.0277777778,33.4166666667,1.3936169128,8,32,8
24,0.0073453585,1,0.0833333333,1,50.7348129776,32.3271877017,8.1338029635
25,0.0079512596,3.3388982654,2.7277871543,3.0613503528,18.6666666667,59.9151455738,8.0757533867
26,0.0101753076,1,0.0833333333,1,8.0005058386,59.9151455738,8.0757533867
27,0.0106035868,1,0.0833333333,1,8,59.9151455738,8.0757533867
28,0.0110753377,14.2987030533,13.6976419331,2.4113818987,10.9711022453,32,8
29,0.0100066662,3.664536534,0.0833333333,3.664536534,21.3973522133,32.3095436718,8.1681708484
30,0.012307326,1,0.0833333333,1,24.5415832932,32,8
31,0.012887001,3.8182299611,0.0833333333,3.8182299611,8,32,8
32,0.0135200818,4.4101916265,0.6627932328,4.4101916265,18.9438465565,32.3227015562,18.7797739914
33,0.0139462948,3.8182299611,0.0833333333,3.8182299611,18.6666666667,42.6666666667,8
34,0.0147389571,1,0.0833333333,1,8.3333333333,45.6105132231,18.7041939032
35,0.0155862172,22.0240820219,10.7222222222,11.6907486886,8,32.3333333333,8
36,0.0144863129,1.0240820219,0.0833333333,1.0240820219,8.3077952242,32.6427572146,29.7278300838
37,0.014822642,3.66613328,2.7222222222,3.6618525306,18.6622664399,32,18.7597410842
38,0.0172610283,13.4188927044,2.1125789991,12.3055055248,8.6412997549,43.3094238813,8.1865682139
39,0.0164163113,4.7773937337,4.4718381781,1.3306732207,8,53.6573323999,7.9997341593
40,0.0220663548,25.2436784924,11.202009342,14.5772776665,10.6664008259,32,16.2926222011
41,0.0195980072,5.9479819399,5.6680269319,1.3260857735,10.0476408114,35.0003933819,11.0699739095
42,0.0203236739,5.6669325074,5.3613769519,1.3399374297,7.9989332267,37.3333333333,8.0450363411
43,0.0263780753,1.23944420118241E+021,0.0833333333,1.23944420118241E+021,8.2689166101,43.0014601552,8
44,0.0221529802,1.23944420118241E+021,1.23944420118241E+021,1.23944420118241E+021,1.23944420118241E+021,53.9374621783,8.1772247218
45,0.0212509632,1.2757875059,0.6600777123,1.2757875059,8,32.2733784542,8.1424337028
46,0.02815334,1.3120619214,0.6295150241,1.3120619214,8.4575679578,32.3219254328,8.4572442885
47,0.0250846545,1,0.0833333333,1.0068150797,8,42.6666666667,18.806579222
48,0.0257034302,11.8606956902,11.1989532287,1.5867583206,8,32.3140554525,8.0788318744
49,0.033065478,3.664536534,0.0833333333,3.664536534,10.6581324799,32.3344935784,8.0638947121
50,0.0329910914,1.3308950155,0.3629607695,1.3308950155,8.3354953988,32.3344935784,18.7428246838
51,0.0290487607,1.8154511669,0.388106268,1.8154511669,8.3283602098,43.3262929291,8.1756408148
52,0.0350217024,5.67504774,0.3827407735,5.67504774,8,34.7405379918,8.1555304547
53,0.03713274,1.0544937001,0.4018518782,1.0544937001,10.6517318399,32.6928770803,7.9903990399
54,0.0337200165,13.3330489798,2.6944547724,13.3330489798,18.6666666667,32.3341177754,8.0880310768
55,0.0357999007,3.3333333333,2.7222222222,1,8.3080739119,32.0536394839,8.0002658407
56,0.0383169651,1,0.0833333333,1,10.1088793969,32,24.4743974397
57,0.0392866135,4.9948283078,0.6793839694,4.9948283078,8.5384077765,32.3703144682,8.0651500934
58,0.0446676413,3.6581324799,0.0833333333,3.6581324799,10.6581324799,32.0005965443,18.6498641339
59,0.0386416912,3.5761330899,3.0407617739,3.5483553122,9.4707501969,32.3336468122,8.0654159342
60,0.0413140456,1.6363599081,0.6527047659,1.6363599081,8.6407595535,32.9804377343,10.7540697765
61,0.0468323231,8.3325517088,5.3525769244,3.6592334473,8.2698059184,32.6223411876,18.8205461483
62,0.042621692,1.2388533386,0.3630941606,1.2388533386,8.3295750792,32.6518388955,18.7056343513
63,0.050214688,1.5083388105,0.5305691263,1.3388925404,16,32.1116581977,10.6453311998
64,0.0506640275,3.5575517252,3.0275849156,1.5570183385,8,32.99919992,8
65,0.0460839272,1.2242183918,0.3886960267,1.2242183918,5.69843768246079E+261,32.3319687746,8.0618258349
66,0.0542699496,1,0.0833333333,1,8.99919992,42.6666666667,16
67,0.0605016549,1,0.3888888889,1,10.9909324266,32,8
68,0.0541790326,1,0.6939110578,1,8.2524828457,32.66613328,8
69,0.0600560506,3.5662154175,2.9551043064,1.2678095364,8,43.3327999467,18.8900223356
70,0.0667316119,87.9796333884,84.7103897974,4.2266262401,557.9671567218,32,8
71,0.0596063932,5.6028787817,0.3886221956,5.6028787817,9.1544937523,32,15.336632475
72,0.0667237441,585.7693455871,0.1111111111,585.7693455871,957.6463384584,32.0367091235,8
73,0.0679940383,1,0.0833333333,1,606.3326879213,632.9993545879,607.8205700428
74,0.0709186395,252.0744202856,247.480377548,38.0565483524,8.33306664,42.3602772706,49.1121611489
75,0.0719609261,9.3988207862,0.0833333333,9.3988207862,639.7037774358,32.3608444178,8
76,0.0762060483,668.8585177043,0.0833333333,668.8585177043,1303.0295097063,47.008269872,8
77,0.0772344271,4.7723963379,3.0275110844,4.7723963379,1998.6824408923,32,8
78,0.0804664294,5.5250263934,0.0833333333,5.5250263934,8,35.3963796676,10.6581324799
79,0.0827852885,706.6434683539,704.1797238488,451.9547833686,8.2519027615,736.1298179865,485.2059068801
80,0.0846296946,90517.4121633528,33.4115882844,90517.4121633528,8,32,8.0271776563
81,0.0936140219,1,0.0833333333,1,8,493.4972436462,8
82,0.08999602,3.6581324799,2.7222222222,3.6581324799,774.2888727286,790.2799201523,1.23944420118241E+021
83,0.0932386716,12.0215245195,0.3886221956,12.0215245195,26.8610633135,32.6368235395,8.145292068
84,0.0956909657,35.4676418897,33.4121264663,35.4444043123,8,32,8
85,0.1068933805,848.6018168177,814.9031886215,553.7642239686,1134530.33475505,541.2781086904,38.6666666667
86,0.1029627323,1.0735740241,0.0833333333,1.0735740241,25.8477402457,34.4917158383,8
87,0.116429011,1.8882905158,1.3109634691,1.2461044471,858.8583172735,45.0359548537,8
88,0.1139109135,1.1385737434,0.4092071804,1.1385737434,7453376.09127464,32,8
89,0.120085001,976.5210188277,976.2154632721,893.8885415076,8,32.2912735676,8.1164847932
90,0.1203110218,10.3894920271,0.1642914291,10.3894920271,8.266327562,945.7012823001,588.3451107129
91,0.129485925,934.50116449,933.8900533789,596.600287724,8,32,56.828642662
92,0.1170620918,7590410837.20482,0.0833333333,7590410837.20482,9.9412607927,32,8
93,0.1411593755,2.5962738393,1.912990076,1.3161336121,8.3120763883,32.3354677952,980.6300535862
94,0.1434480349,1,0.0833333333,1,8,34.1109084831,8.0277777778
95,0.1275806427,37.909053618,33.4166666667,37.5660903762,50.601660166,32,8
96,0.1509243647,3.1666259987,0.0833333333,1041.255719456,66.9227214509,32.32984688,8.029133505
97,0.1531786124,1062.2739397977,1061.3262718261,1062.2739397977,8.3289071855,1093.2926396757,1068.4886361716
98,0.1465226014,1790.228028861,1.7080610496,1193.8186859073,15.6355443472,152.8668196907,2663.7625730492
99,0.1509863536,1,0.0833333333,1,8,253801.262079639,8
100,0.1655360858,1128.5351324603,1127.9448412367,1128.5351324603,8.2919377418,32.3433739296,8.0438943575
101,0.1652863026,1151.5147606444,1150.9355145653,23.7590062566,1153.4652552061,1161.5771821497,40.5307392417
102,0.1714989344,1,0.0833333333,1,1176.7078127529,32,8
103,0.1919314067,1.2072709763,0.5889250334,1.2072709763,8,1218.1552276614,1201.6875904757
104,0.1780850093,1.2740698898,0.3855228936,1.2740698898,17.8044475287,32.02487415,8
105,0.1830029488,1.3268975053,0.3888575359,1.3268975053,8.4796151434,32.3354500599,8.1006298464
106,0.2056587537,1.2410326839,0.3618770666,1.2410326839,8.5295331945,32,8
107,0.251622359,1,0.0833333333,1,8,1968.9534088927,1940.4538089327
108,0.1963612239,1,0.0833333333,1,8,32.0155020892,8
109,0.2870870431,1,0.1736449645,1,1320.8411400124,32,8
110,0.2086510658,1.2287682995,0.3667515837,1.2287682995,8,32,8
111,0.2769859632,1,0.0833333333,1,55.399739974,46.5479043849,8
112,0.2528084119,1,0.0833333333,1,8.5705418914,32.3337021587,8.0193533706
113,0.2175016403,1,0.0833333333,1,8.0466379971,32,8
114,0.2475423018,2.5208514818,0.1441075587,2.5208514818,59581973.4616585,32,8
115,0.2515603701,2.4879049386,1.8534751614,1.3160894945,8.3037621314,32.9241188251,8.1899883682
116,0.3186000188,1,0.0833333333,1,8,1549.2387360248,1522.5720693581
117,0.2317665418,1.3163217023,0.3618935375,1.3163217023,8,32.3355362194,8.0792039285
118,0.3554153442,2.4444384032,0.0833333333,2.4444384032,8,1631.1561667608,1608.6229999852
119,0.2435456117,1.5915737941,0.682400355,1.5915737941,8,32.3172348881,8.0320944138
120,0.3366780281,1,0.3798957791,1,456782.991576905,40.4866417241,8
121,0.2878203392,1.2722776599,0.3772506052,1.2722776599,8.2335638072,32.3338006132,8.0408720129
122,0.2737646103,1.3089023493,0.3619717045,1.3089023493,8.3203015971,32.5404298641,8.1197486987
123,0.3884919484,3007031329.16915,3007031328.85031,36.3190888546,1682.007816616,7741338516.16653,3007031346.59978
124,0.3011986415,1,0.1423846373,1,8,32.6472266147,8.0965644086
125,0.290144364,1.3198091714,0.3853338543,1.3198091714,8.2779663664,32.3105227177,8.0443087776
126,0.2951842944,1,0.0833333333,1,8,32.3339453934,8.0635206097
127,0.3698145549,1305505862.07288,92120618.0493078,1305505862.07242,81606710.5137215,32,8
128,0.3041160107,1848.298473121,1847.4253015947,1847.9500403854,8,456.8936649801,1184.4003627037
129,0.3272183736,1,0.0833333333,1,8,32,8
130,0.2948249181,21023345.6448333,21023345.0337222,5598261.87471873,26254378.6895798,32.3262671215,8.0481232198
131,0.3178593318,1,0.0833333333,1,8.3333854227,32.3269434786,8.0188824916
132,0.3458776474,1,0.0833333333,1,8,32.5337619163,8.0895046396
133,0.3341042995,1.3277568841,0.3884769581,1.3277568841,8.3223759981,47.3549647498,8.0527662127
134,0.3453286489,1,0.0833333333,1,8.2319919876,32,8
135,0.3889892896,1.3092375502,0.3884037478,1.3092375502,8.2813368497,32.3354907573,8.1592432813
136,0.4115683238,1,0.0833333333,1,8.5974314314,32,8
137,0.3599174023,1,0.0833333333,1,8,32,8
138,0.4086649418,1.2912840381,0.3619200373,1.2912840381,8.2547061027,32.3355601609,8.1187536683
139,0.4141629537,1,0.0833333333,1,8,32,24.2710197667
140,0.4038509528,1,0.0833333333,1,8,32,8
141,0.4266463916,1,0.0833333333,1,8,32,8
142,0.5156530539,16.0035305387,15.3924194276,3.0368085924,8,32,8
143,0.54556036,34.0277777778,33.4166666667,32.3056352366,52.1129789083,32,8
144,0.5558416843,47.4461127013,46.8350015902,47.1167021596,8.3333333333,34.6666666667,8
145,0.5650347074,3.9893356806,0.3888888889,3.9893356806,12.8663898747,57.1167021596,49.1487053599
146,0.5927213033,44.8051586083,44.1483473463,1.3241080607,8.3178975484,32,8
147,0.6121513049,6140205760.14317,6140205759.53205,3056310573.12193,8.33306664,61.0270921805,41.2042537587
148,0.6563443343,4.621589266,2.7222222222,2.2882559326,8.3141455491,32.3333333333,8
149,0.5970386664,3.6495982932,0.0833333333,3.6495982932,10.6666666667,34.6666666667,6.6857352402
150,0.6296912829,11.6633606855,11.0150110509,1.3300273522,10.9554044751,32.3336725879,8.0056291709
151,0.6913375854,1.3095861812,0.3613496087,1.3095861812,18.6666666667,32.3336707116,8.0248080696
152,0.7157713572,27.2647012067,1.3992731911,27.2647012067,8,32,8
153,0.6863096555,1.2894349147,0.3984515541,1.2894349147,8,32,8.3247991466
154,0.7241743406,1.3261864874,0.3612291527,1.3261864874,8.4663009225,32.2677498606,8.0629155748
155,0.6561929385,1.432454506,0.500365728,1.432454506,8.2667293234,32.3338418136,8.0395421252
156,0.7198332946,1,0.0833333333,1,2627.2563259975,32,8.0203761534
157,0.6996706327,1,0.0833333333,1,1758.9441613261,1.74817181195141E+017,8
158,0.6850509644,34,0.0833333333,34,8,84.6869260153,13.9909214611
159,0.7534966469,1819.9055727379,58.8288913087,1819.9055727379,8,32.0034671002,8
160,0.7595907052,59.5756245475,0.0833333333,59.5756245475,18.9511468386,32,8
161,0.7426723639,1.2037175125,0.3867490009,1.2037175125,8.6195590602,32.3334739831,8.0007652528
162,0.7713080247,34.0277777778,33.4166666667,28.9623563224,25.6672273389,1902.1515213324,41.2991965863
163,0.7861236731,1.2255690191,0.3612931918,1.2255690191,1896.7018069262,32.2748719657,8.035124212
164,0.766503334,1.3242092036,0.3873556786,1.3242092036,53.3739542026,1956.7862415838,41.2437243724
165,0.7807312806,5.1713771302,4.5602660191,1,8,32.2670874139,8.0421437442
166,0.8172290325,3.648311172,3.0002440424,1.3149778387,8.3003391169,32.2852052905,8.0631729604
167,0.7976233164,1.251686342,0.3829232952,1.251686342,8,47.226664085,30.0374947341
168,0.8225436211,252.979227752,21.9957319079,252.979227752,8.2786577041,32,8
169,0.8764326572,1.5487044807,0.6559146451,1.5487044807,8.250148913,32.3188045049,8.0319402116
170,0.828466018,1,0.0833333333,1,8,32.3078567853,8.0564112136
171,0.8623403708,33.9286219618,21.1818116186,33.9286219618,8,65.3333333333,8
172,0.9213984013,1.2582391487,0.3612202141,1.2582391487,8,32.3114965743,8.0430674319
173,0.8751270771,1,0.0833333333,1,8.2128212821,32,8
174,0.920375665,1.2857508684,0.3663063635,1.2857508684,8.283442002,32,8
175,0.9339048862,1.2123431776,0.37838222,1.2123431776,8.2121990965,32,8
176,0.9170330365,3493.1410554134,3492.5299443023,75.2499984582,31.4264896316,32,68.6918706441
177,0.9682656129,126063.787818259,108010.006541236,126063.787818259,8,32,8
178,0.9777652423,1,0.0833333333,1,8,65.3333333333,41.1978531186
179,0.9849639734,25.3795238098,24.7684126987,20.5943576219,34.2310496891,62.6779094351,41.2106543988
180,1.0427230994,1,0.0833333333,1,8,3684.9886214597,31.2749820483
181,0.8253523509,1,0.0833333333,1,8,32,8
182,1.0376183192,1,0.0833333333,1,8,32,8
183,1.091004928,123057929.460252,65245561.9296406,123057929.460252,39.3877093089,65.3333333333,8
184,0.873348395,30.7546249907,21.3544055505,30.7546249907,38.9660428593,65.6656442353,8.0007613478
185,0.8434290091,1.208046453,0.3820397436,1.208046453,8,32,8
186,0.9345684052,1,0.0833333333,1,8,62.0537143412,87.1059435731
187,0.9386343956,1,0.0833333333,1,8,32,8
188,0.9166757266,23.119459834,22.5793681104,23.1056925632,8.2223812637,63.5908786509,89.7401408136
189,1.0176320871,1,0.0833333333,1,8,32.0613568016,8
190,0.9830817382,1,0.0833333333,1,8,32,8
191,1.0040837129,1.23944420118241E+021,0.0833333333,1.23944420118241E+021,8,32,8
192,1.0101382732,34.0261610276,33.4150499165,26.460273236,41.091452021,32,8
193,1.0284450054,1,0.0833333333,1,8.2460754522,32,8
194,0.9959479968,13778806467.4308,13778806466.8197,114516032.881251,4967068904.83543,65.3333333333,35.3767943446
195,1.0048015912,1,0.0833333333,1,8,32,8
196,1.071804444,1,0.0833333333,1,8,32,8
197,1.0449453195,1,0.0833333333,1,8,32,8
198,1.0519886017,1,0.0833333333,1,8.2560308326,32,8
199,1.1556920211,1,0.0833333333,1,8,32,8
200,1.0847686927,1,0.0833333333,1,8,32,8
201,1.1017433008,1,0.0833333333,1,8,32,8
202,1.2117096583,1,0.0833333333,1,8,32,8
203,1.1228838762,3.3562951445,2.7451840334,3.33306754,8,65.3333333333,41.2938627196
204,1.186365366,1,0.0833333333,1,8,32,8
205,1.3639406363,1,0.0833333333,1,8.2113556855,32,8
206,1.228064537,1.2970997569,0.3610992886,1.2970997569,3507.9459359818,32.333384506,8.0013556494
207,1.5605552991,11.6420304023,11.0309192912,11.0248998428,8,32,8
208,1.5664503574,1,0.0833333333,3.0430500763,8,32,8
209,1.4939947128,3.3281297552,2.7170186441,2.7547544167,10.1896980744,32,8
210,1.6095377604,1,0.0833333333,1,8,32,8
211,1.469294707,1,0.0833333333,1,8,32,8
212,1.5934012731,1,0.0833333333,1,8,32,8
213,1.6721836726,1,0.0611326839,1,8,32,8.0005299799
214,1.6860753695,14.096344682,3.6953462488,13.428776211,8,42.6666666667,13.4773477348
215,1.6452209949,1,0.0833333333,1,8,32,8
216,1.7099030018,1,0.0833333333,1,8,34.6666666667,8
217,1.7401896318,1,0.0833333333,1,8,45.3333333333,8
218,1.7607393265,3.3611111111,2.75,3.3333333333,8,32.0277777778,8
219,1.7795357704,3.3333333333,2.7222222222,1,8,32,8
220,1.8474709988,1,0.0833333333,1,10.6666666667,34.6666666667,8
221,1.7766253153,1,0.0833333333,1,8,45.2893501567,16.0416041604
222,1.8656432629,3.3333333333,2.7222222222,1,18.6325299197,32,8
223,1.8855100473,1.3312032007,0.0833333333,1.3312032007,21.2234556789,34.6666666667,7.9946661333
224,1.8501673539,16.5544886992,15.9433775881,1,8,32.0277777778,8.3162649598
225,1.9379827181,3.6581324799,2.7222222222,3.6581324799,8,32,8
226,1.9607330163,1,0.0833333333,1,10.6666666667,34.6666666667,8
227,1.9033533732,2.984256078,0.1111111111,2.984256078,8,32.102110211,8.3247991466
228,1.9268520673,1.1254039377,0.0833333333,1.1254039377,8,32,8
229,2.0713226795,3.6581324799,0.0833333333,3.6581324799,10.6581324799,32,15.8815881588
230,1.976086696,1,0.0833333333,1,8,32,8
231,2.0613183975,1,0.0833333333,3.0082162298,8,32.0277777778,8
232,2.1404128075,11.3335991741,10.722488063,11.0018642395,8,32,8
233,2.0622109572,1,0.0833333333,1,18.6669325074,34.6666666667,8
234,2.139942646,13.9573290662,13.3462179551,13.6769865705,8,32,8
235,2.2368767262,1,0.0833333333,1,10.5898589859,32,8
236,2.1113642852,1,0.0833333333,1,8.3333333333,34.6666666667,8.0085341868
237,2.2073373795,1,0.0833333333,1,8,35,8
238,2.3016156356,1,0.0833333333,1,8,32.3333333333,8
239,2.2552495797,1,0.0833333333,1,10.6666666667,34.6666666667,8
240,2.3486320972,1.1811979906,0.5700868795,1,8,32,8
241,2.1825306416,1,0.3886221956,1,8,32,8
242,2.3452633222,3.3333333333,0.3611111111,3.3333333333,8,4190.1651840157,8
243,2.3697756131,19048481897.4366,58.8196903191,19048481897.4365,8,178315298.505477,616185234.268331
244,2.4517560005,1,0.0833333333,1,8,32,8
245,2.4157163302,33.0982240305,28.6452297587,33.0982240305,43.6940220379,32,8
246,2.512703975,67.6460695341,33.8547016198,67.6460695341,8,4330.0537414849,8
247,2.5290730794,11.3333333333,10.7222222222,11.0370463156,387061775983.305,58.4968675441,8
248,2.5060733159,36.6179206513,36.0277777778,36.6179206513,47.452842648,65.3333333333,41.2725272527
249,2.5368519624,1,0.0833333333,1,8,4436.4813014047,8
250,2.6248967648,1,0.0833333333,1,8,32.1912815584,8
251,2.5185043812,1,0.0833333333,1,8,32.0037696861,8.0225132705
252,2.6948422591,1,0.0833333333,1,47.775917059,32,8
253,2.7832810879,76.4190134118,75.8036948367,76.4190134118,47.775917059,65.5974430433,41.5781000307
254,2.7420363426,1,0.1051565803,1,8,60.3101225704,40.0623722263
255,2.805588007,1,0.0833333333,1,8,32.33306664,8
256,2.8176461856,1,0.0833333333,1,41.1249503279,32,8
257,2.7673065662,11.3333333333,10.7222222222,11.1389837154,8.5238557507,74.5520935739,70.7778121442
258,2.8687666257,1,0.0833333333,1,1.23944420118241E+021,32,8
259,2.8835670153,3.3333333333,0.0833333333,3.3333333333,70.3552693028,32,8
260,2.8469109535,1,0.3886221956,1,16,32,8
261,2.9364469846,1,0.0833333333,1,8.3242657599,32,8
262,2.9960023562,1,0.0833333333,1,39.4931379964,61.1994497875,36.0295677576
263,2.9364933173,3.33333333333333E+019,3.33333333333333E+019,64.0364880294,8,310.590374013,8
264,3.0443337758,1,0.0833333333,1,18.6666666667,32,8
265,3.0800100168,97.0515439302,43.4642489859,93.4422248803,40.9708184885,32,8.0277777778
266,3.0392976602,11,0.0833333333,11,14.6236482855,32,105.3134866964
267,2.9120397568,42.2543320503,41.6432209392,9.5374296732,8,32,8
268,3.205303669,42.5857333798,0.0833333333,42.5857333798,9.5416190421,32,8
269,3.1357210477,3.33333333333333E+019,3.33333333333333E+019,1,8,32,8
270,3.2617050012,1.3312032007,0.0833333333,1.3312032007,8.496804801,32,8
271,3.3019146125,1,0.0833333333,1,8.3325332533,32,8
272,3.2363092899,1,0.0833333333,1,8,32,8
273,3.2810935974,9.5936667645,0.0833333333,9.5936667645,16.2788072599,32.0277437237,8
274,3.3871469498,1,0.0833333333,1,8,32,8
275,3.2514636517,32.7203997862,31.9766669029,32.7203997862,40.9692611262,2.06858512927429E+228,8
276,3.3737902641,64.2458473827,0.3991039293,64.2458473827,49.0309583908,32.3333887884,8.0492430582
277,3.4010186195,64.0096088209,63.3984977098,1.2942313481,8,32,15.8642271664
278,3.3326160113,1,0.0833333333,1,8.7632460661,32,6399.416666666
279,3.3872162501,34.1398075895,30.6653556452,34.1398075895,40.9825799166,32,8
280,3.5251239936,1,0.0833333333,1,8,32,8
281,3.4610232512,103.80181807,103.1907069589,47.5357993143,41.3756425538,62.8637390126,47.1245354731
282,3.5926879247,1,0.0833333333,1,8,32,8
283,3.6300156911,1,0.0833333333,1,40.4373070362,65.3333333333,41.1903857052
284,3.5936893622,34.3214401548,33.4166666667,34.3214401548,40.3058528388,64.3847711943,41.2415908257
285,3.6378333569,1,0.0833333333,1,8,32,8
286,3.7621526718,1,0.0833333333,1,8,32,8
287,3.5947699547,1,0.0833333333,1,8,32,8
288,3.8449115753,1,0.0833333333,1,8,32,8
289,3.8939965566,67.2782341544,66.738561437,66.4809496703,72.9127576592,98.4885389481,74.5973263993
290,3.7648467223,34.3320012003,33.4166666667,34.3320012003,8,65.3333333333,1733790.15404946
291,4.5459073385,6052.4664269967,6051.8553158856,1,8.5672567257,32,8
292,4.0133933226,1,0.0833333333,1,8,32,8
293,4.5824110508,53.1475570795,34.1587004043,53.1475570795,90.3589088529,439.6249736672,9684.918099376
294,4.7371766567,44.647402304,33.7222222222,44.647402304,71.5997570767,67.9829316265,49.2437243724
295,4.7732686202,33.9836426454,33.3756892828,33.9836426454,27.212001835,65.3333333333,41.2277438108
296,4.5207449595,3.72543754696199E+260,3.72543754696199E+260,1.1921734012,40.9359550849,65.6666666667,47.1371531853
297,4.2202119827,456385.333648784,456384.786116975,34.2697540314,8,65.3333333333,41.3066639997
298,4.4627373219,387.137360317,74.3586352586,387.137360317,10017.1409606934,147.7945290773,62.0779027094
299,4.0712368488,35.6915402497,35.1389467082,34.2748157637,39.9762844744,63.9169950468,41.0943761043
300,4.2573456764,1,0.0833333333,1,8.1959862653,32.3295996266,8
301,4.3057090441,6520.2563398012,0.9064905963,6520.2563398012,8.2479561602,32.0277777778,8
302,4.226288716,1,0.0833333333,1,8,32,8
303,4.3916974068,1.0005299799,0.1111111111,1.0005299799,8,32,8.2991965863
304,4.5420653025,1,0.0833333333,1,15.8300954125,32,8
305,4.3522107601,3.5296489668,0.8112280003,3.5296489668,8,32,8
306,4.5850862662,3490912.92684601,34.6414013576,3490912.92684601,8,54.6666666667,8
307,4.7035196622,5236367.28293779,5236366.82460446,1,8,32.0002581396,8
308,4.5593443712,1795328.74051768,33.4166666667,1795328.74051768,8,32,8
309,4.5701359113,2.5568775955,0.0833333333,2.5568775955,8.0000000142,32.0332980997,15.0465515456
310,4.8649356365,1,0.0833333333,1,8,32,8
311,4.7751610279,1.152990348,0.373399582,1.152990348,8.3072758357,32.3105023804,8.0005471094
312,4.8247552713,1.2861163223,3.4288600402,1.2861163223,8,32,8
313,4.6926392714,1,0.0833333333,1.0003412942,10.6495982932,32,8
314,4.80772837,1,0.0833333333,1,8,32,8
315,4.9700036049,50.306905332,49.6957942209,39.6381108521,8,66.2554015007,44.7492257095
316,5.1633960406,1,0.0833333333,1,8,32,8
317,4.9755884012,64.011715071,63.4006039599,1.897903075,41.0773608847,40.1913851083,8.0291086798
318,5.194250981,17.4433425986,16.8322314875,1.0000000003,8,32,8
319,5.3013967673,3.3384184336,0.3611483978,3.3384184336,8.3379004567,32.2988980298,8
320,5.8898590406,1.7127467632,0.0833333333,1.7127467632,68.9315206804,32,8
321,6.1029102802,11617.7342654573,11617.1231543462,114.1771115895,67.3462937488,75.1556395157,44.285209877
322,6.25055933,1,0.0833333333,1,8.000000138,49.0025475248,8.2681784994
323,5.9132649899,11762.9436123064,11762.3325011953,115.5526934424,8,92.3061725251,51.2772820273
324,6.4066032569,1,0.0555555556,1,41.4859365713,455.9955479562,8.0005299799
325,6.4687194029,1,0.0833333333,1,8,32,8
326,6.2559599082,1,0.0833333333,1,8,32.3333333333,8
327,6.6090333462,1,0.0833333333,1,8,32,8
328,6.6471574306,502998.977079108,502998.365967996,1,8,32,8
329,6.5724506378,10.2532463212,0.0833333333,10.2532463212,68.7067103165,35,458.7738215409
330,6.7803939978,1,0.0833333333,1,8.0277777778,32,8
331,6.8544650873,118.6932932741,118.082182163,3.7147989785,8,32.0000021663,12.890658393
332,6.8134019375,36.9989547491,36.4233794114,35.2222248423,43.8166616015,34.6581324799,8
333,6.9802552859,36.5985066087,33.4166666667,36.5985066087,40.4132899919,65.6666666667,41.5927368818
334,7.0450909932,3.3258659199,2.686977031,3.3258659199,8.3312032007,32,8
335,7.1092606386,1,0.0833333333,1,8,32,8
336,7.1856437524,1,0.0833333333,1,8,32,20.3919467651
337,7.238285621,34.3064298462,33.4166666667,34.3064298462,40.7871453812,65.3333333333,41.2319898657
338,7.0946230888,497.8221258441,107.1963038205,497.8221258441,8,32,8
339,7.0356206099,1,0.0833333333,1,8,133.6649167056,115.0916766911
340,7.2824018002,110.4969334446,109.8858223335,64.6388250536,54.8352834488,71.8418866102,44.6105227026
341,7.1902487278,12659222922.6996,128967110.380561,12659222922.6996,3437031.93093473,65.3333333333,41.3279994666
342,7.3694024086,8401.4736342879,8400.9075608506,34.2882956596,39.8393810242,65.3333333333,41.1658499183
343,7.4847593307,1.011275325,0.0833333333,1.011275325,8.0175816412,32,8
344,7.3750519753,1,0.0833333333,1,8.0121245881,32,8
345,7.636487325,3589924.78340229,3589924.17229118,1,8,32,8
346,7.8736730417,39.2792238689,37.643461051,39.2792238689,40.8516259067,108.6979039444,95.9289429498
347,7.6031498909,8.9913827239,0.0833333333,8.9913827239,8,32,8
348,7.9008997281,3.33333333333333E+019,3.33333333333333E+019,1,8.33306664,32,8
349,7.8847839832,1,0.0833333333,1,8,32.000000846,8
350,7.1061459382,1,0.0833333333,1,16.7320901371,32,8
351,8.1058876514,1,0.0833333333,1,8,3.33333333333333E+019,3.33333333333333E+019
352,7.3308857282,1,0.0833333333,1,8,32,8
353,8.1185383002,1,0.0833333333,1,197.5126242718,32,8
354,7.4874542554,1,0.0833333333,1,8,32,8
355,7.3749903838,1,0.0833333333,1,8,32,8
356,8.2994143168,1,0.0833333333,1,8,32,8
357,7.5755480131,1,0.0833333333,1,8,32,8
358,8.6567691167,1,0.0833333333,1,17.3906899129,32,8
359,7.7304009597,9223.2738518846,9222.6627407735,1,8,32,8
360,8.9261969725,1,0.0833333333,1,16.0135973595,84.7074031322,8
361,8.099745671,1.3312032007,0.0833333333,1.3312032007,8.0246759572,32.3312032007,12.8223449009
362,7.8552446365,1,0.0833333333,1,29056472279.7311,32,8
363,9.3072680632,1,0.0833333333,1,8,32,8
364,9.3875759443,1,0.0833333333,1,8,32,8
365,9.0891913573,1,0.3886389451,1,8,32,8
366,9.4900102615,1,0.0833333333,1,3.33333333333333E+019,32,8
367,9.6047116121,1,0.0833333333,1,8,32,8
368,9.3049077193,1.23944420118241E+021,1.23944420118241E+021,1,8,32.3142265096,8.0003073138
369,9.8246549765,9.4983041148,1.6835185365,9.4983041148,8.0572476968,32,16.0008091934
370,10.023860693,55.3854428654,49.6980690637,55.3854428654,69.9003951353,104.0678806984,95.2763647629
371,9.9276050727,42.2542662227,41.6431551116,1.018579124,8,32.2031396719,13.2827555536
372,11.1053619385,1,0.0833333333,1,8,32.0277777778,8
373,10.2697736422,1,0.3886221956,1,18.060885153,32,8
374,10.2396003405,11.5080447877,0.3637872838,11.5080447877,8.0049435809,32.3301233766,8.0044700436
375,10.4219346046,11.6666666667,10.9523651558,11.6666666667,18.6666666667,34.6666666667,8.6621995533
376,11.4600323836,1.4387438744,0.8276327633,1,40.8084771603,65.3333333333,49.1082441577
377,10.4963696798,1,0.0833333333,1,407.9833097572,32,8
378,10.7349189917,1,0.0833333333,1,8,75.6073433796,49.756737637
379,10.8199862639,34.294529573,33.4166666667,34.294529573,40.6861696483,65.3333333333,41.1871853852
380,11.0086150169,1,0.0833333333,1,8,32,8
381,10.7557987372,1,0.0833333333,1,8,32.0277777778,8
382,12.4630289872,1,0.0833333333,1,8,65.3333333333,41.2010534387
383,12.2183978558,10501.270873159,10500.6597620479,1,1.23944420118241E+021,32,8
384,12.1884947618,34.2950311666,33.4166666667,34.2950311666,8,65.3333333333,41.171183785
385,12.6653903325,2.4448547413,0.0833333333,2.4448547413,8,32,8
386,12.8508289655,35.6670545598,35.1392991857,34.2499775964,42.0971700205,674.8401972622,189.8824049703
387,12.9394044081,35.6968350636,33.69761636,35.6968350636,9.2755942261,32,8
388,13.0214779377,34.3486943612,33.4444444444,34.3486943612,8.7560756076,65.2762054409,41.1722505584
389,9.1549712817,35.383183254,33.4166666667,35.383183254,1.23944420118241E+021,65.3366666667,41.3279994666
390,9.1898576419,1,0.0833333333,1,8,32,8
391,9.1757980188,358.5475755187,226.4296704049,1.23944420118241E+021,597.2269290519,32,8
392,8.3063802719,1,0.0833333333,1,10.4191752509,32,8
393,8.8068573475,34.3306717344,33.4166666667,34.3306717344,54.6595847304,65.3333333333,41.2373237324
394,8.6347301006,898.7634523598,242.3624868813,898.7634523598,3.33333333333333E+019,32,8
395,8.7415590286,1,0.0833333333,1,8.2534487525,474.0383662032,8.0317685724
396,9.0176679293,64.0138014118,63.6804680784,1.308349143,3.33333333333333E+019,32,8
397,9.2963256041,43.5859492433,42.477151029,43.5859492433,103.9240216998,77.19868371,55.4875732291
398,9.2292173704,160.9538236044,133.6849772786,98.1559145946,8,192.304321249,799.0439830432
399,9.3760392666,795.6799067191,791.1827885904,795.6799067191,799.0439830432,32.224609214,8
400,8.9538553556,1,0.0833333333,1,8,32,8
401,9.6064656576,11.4972131777,10.7299449369,3.4047237174,8,34.6666666667,3.33333333333333E+019
402,9.611443917,1,0.0833333333,1,3.33333333333333E+019,32,8
403,9.8982933362,1,0.0833333333,1,8,32,15.2822099544
404,9.4547634125,34.3059186507,33.4166666667,34.3059186507,40.6707324425,65.3333333333,41.3077307731
405,9.9435333411,4.9871987199,0.0833333333,1.23944420118241E+021,8,34.6581324799,8
406,10.0805876255,1,0.0833333333,1,8,32,8
407,10.0990659396,4.2685908969,0.0833333333,4.2685908969,8.0646644117,32,18.6567116304
408,10.2847545942,105.4679338707,33.3979730052,105.4679338707,274.2222253858,246.1024174976,9.7424026413
409,10.5482517083,43.7864576089,10.1753464978,34.1589587015,8,32.3333333333,9.7022941385
410,10.2479483287,1,0.0833333333,1,8,32.2730606394,8
411,10.3182530403,1.01449052196093E+018,1.01449052196093E+018,19.348010816,8,14169.606393975,9.8228489516
412,10.8550264041,1,0.0833333333,1,8,32,8
413,10.7104289532,1,0.0833333333,1,3.33333333333333E+019,32,8
414,11.2026242415,1,0.0833333333,1,38.6666666667,32,8
415,11.0634866556,1,0.0833333333,1,8,32,8
416,10.8443257014,1,0.0833333333,1,13.0279543083,32,3.33333333333333E+019
417,11.424074014,260.242470835,171.088712104,260.242470835,554.1085734312,682693305.624754,13353864115.9069
418,11.7121807734,1,0.0833333333,1.23944420118241E+021,8.3333333333,32,8
419,11.1502323945,1,0.0833333333,1,23.2673634399,32.4171091565,8
420,11.7824826241,1,0.3611111111,1,8,94.5389108035,65.4829638688
421,11.925112009,98.282077881,97.7224169794,34.2818834686,8,32,8
422,11.7831885815,81.1836262937,78.6122319688,81.1836262937,87.1889911309,113.5384495889,91.3789525355
423,12.3271047274,2.4455237876,0.6851169195,2.4455237876,8,32,8
424,12.4958654245,34.2335909508,33.4166666667,34.2335909508,8,32,8
425,12.0183033943,1,0.0833333333,1,8,32,8
426,12.5762983163,1.4925934866,514.5953950836,1.4925934866,8.3519614735,32.4479418794,32753659.0448182
427,12.1289963722,3.3611111111,2.75,3.3333333333,8.195719572,33.7843843327,8
428,12.5525366465,34.2412784166,33.4166666667,34.2412784166,40.8029561531,65.3333333333,41.1477147715
429,13.3363610109,129.7365952917,129.1254841806,105.9485625611,94.5203300307,110.7655436492,78.2698094446
430,12.8214509487,11.3333333333,10.7222222222,11.0587596713,41.0171744272,65.3333333333,41.2373237324
431,12.9602533182,110.9033132168,110.5977576612,102.3500108615,53.4303684632,128.2859943018,101.8469956359
432,13.049684604,1,0.0833333333,1,8,42.6672706436,8
433,13.1690256596,1,0.0833333333,1,8,32,8
434,13.0819020271,1,0.0833333333,1,8,32,8
435,13.4560800393,1,0.0833333333,1,8,32,8
436,13.6155299346,8.3381765273,0.0833333333,8.3381765273,15.4281103043,32,8
437,13.8937836488,11.3444905266,9.2965882841,2.4367911314,8,32,8
438,13.8599143028,3.3611111111,2.75,3.3333333333,3.33333333333333E+019,32,8
439,14.0678756237,1,0.0833333333,1,8,32.33306664,8
440,14.1098384062,3.3333333333,2.6944444444,3.3333333333,21.4904447132,32.3263993066,16
441,13.9864260356,1,0.0833333333,1,8,32,8
442,14.1333275636,42.3435647739,41.7359116611,34.3298753351,41.1718133453,65.6650665067,41.2042537587
443,14.2078756491,1,0.3887557555,1,8.195719572,32,8
444,14.4783432484,1,0.0833333333,1,8,32,8
445,14.5187335809,1,0.0833333333,1,8,32,8
446,14.7440034548,94.073266373,87.9622178889,94.073266373,8,132.0621391446,135.0749776426
447,14.9397556782,1,0.0833333333,1,8.3823112532,83.3482090266,61.084110259
448,15.3508819739,1,0.0833333333,1,8,32,8
449,15.2257913748,64.1944138216,7.151134607,64.1169079393,16.5645747734,32,14.7929309423
450,15.6692460378,3.33333333333333E+019,0.0833333333,3.33333333333333E+019,8,65.4413107977,41.1530486382
451,15.6732762655,1,0.0833333333,1,8,32,8
452,15.5830256939,1,0.0833333333,1,8,32.0000000001,47.989914286
453,15.9523629347,1,0.3008384172,1,8,32,14.355217202
454,15.8730159601,29633685850.4933,29633685850.1877,16605212183.2932,11537822345.437,2622371568.03777,953565566.065284
455,15.9987232685,2622371496.77639,1338391910.28432,2622371496.77639,1338391918.17111,953565532.818145,953565516.818145
456,16.4027063847,4.9359935994,0.0833333334,4.9359935994,8,32,8
457,15.7545223236,1.1702816704,0.5591705593,1,8,32,8
458,16.8322736422,726.9653897722,342.6343248316,726.9653897722,41.1706826886,65.3333333333,40.9940994099
459,16.7176454067,3.33333333333333E+019,3.33333333333333E+019,65.4055632166,402530745.889629,89.947905596,63.0814548992
460,16.4149112701,91.3356453037,90.8172693253,34.3599312818,47.5163617262,65.6160154179,40.9866319965
461,17.0387960275,50.7185583745,33.4166666667,50.7185583745,8,32.0000000002,40.9770310364
462,17.2752950191,50.4645520966,49.7376983344,50.4645520966,58.1457759034,1.23944420118241E+021,92.1675356937
463,17.4015733401,1,0.0833333333,1,8.0000000004,32,8
464,17.6582689285,11.3333333333,10.7222222222,11.0548732408,68.0642776987,319.9444786264,994.0598978812
465,17.5278423627,1,0.0833333333,1,8,32,8
466,17.9599173864,34.2707145435,33.4166666667,34.2707145435,41.0779558965,75.4641618022,101.9648191792
467,17.9578752518,34.2128961804,1.703000955,34.2128961804,41.2938627196,32,8
468,17.9107703368,34.3230134295,33.4166666667,34.3230134295,8,32,8
469,17.8060693741,5E+019,0.0833333333,5E+019,8.0000000005,32.0000000181,8
470,17.8313736121,16.4605189729,16.0021856395,4.5,8,32,8
471,18.700858593,64.3266033093,0.164113967,64.3266033093,71.0891260829,32,8
472,18.2201183637,733.481008147,265.0385529468,733.481008147,54.5094892396,65.3333333333,41.1466479981
473,18.6167176565,34.2967901051,33.4166666667,34.2967901051,38.9309597626,32.32986632,148.4313326966
474,18.8482627074,190.476219182,170.6554887852,188.888131743,226.2448470492,297.6317305802,960.6537616578
475,18.276085933,34.793397051,33.4166666667,34.793397051,40.3798809452,65.3333333333,42.3044060356
476,19.0751815637,34.2823738353,33.4166666667,34.2823738353,41.0426297395,65.3333333333,41.0933093309
477,19.2573853334,34.2385633136,33.4166666667,34.2385633136,72.823078986,98.6666666667,74.1716838351
478,19.8153730234,11.1420135985,10.5309024873,1,8,65.3333333333,41.1413141314
479,19.9009273847,42.4921255836,41.9312371032,34.2831107026,64.6649254596,119.173913849,92.7914931496
480,19.6554130713,1,0.0833333333,1,8,32,8
481,19.8631985982,34.2360879652,33.4191863633,34.2360879652,38.6666666667,32.7687260764,8
482,19.7699974378,192.4905141984,191.8794030872,1.1572454686,8.496544749,65.3333333333,8
483,20.5525783698,67.5468339188,66.7483882514,67.5468339188,74.1131629506,32,8
484,20.2960283756,2.1742525969,1.5631414858,1.0205666933,8,3.33333333333333E+019,8
485,20.3398443063,34.3015907185,33.4166666667,34.3015907185,69.5200685811,65.3333333333,40.9471613828
486,20.5722696781,10.9134281559,10.3023170448,1,8,32,8
487,21.0183912913,102.9956317756,94.2578921883,101.245659958,19.814378607,153.6870030374,142.5638172867
488,21.1585626602,1,0.0833333333,1,8,32,8
489,21.3393456141,35.3636134824,33.4166666667,35.3636134824,40.8214943134,65.3333333333,40.9844984498
490,21.8120102882,1,0.0833333333,1,8,32,8
491,21.6190256278,17348.7003346322,2923.6298965509,17348.7003346322,643.9811453842,32.0031480467,8
492,21.7895996571,66.9907949766,66.3796838655,64.2137611957,67.9158710953,90.6939374624,64.4090288416
493,21.9578603109,71.1096953278,66.7673773771,71.1096953278,3.33333333333333E+019,111.9568133759,137.8409226597
494,NaN,NaN,NaN,NaN,NaN,NaN,NaN
495,NaN,NaN,NaN,NaN,NaN,NaN,NaN
496,NaN,NaN,NaN,NaN,NaN,NaN,NaN
497,NaN,NaN,NaN,NaN,NaN,NaN,NaN
498,NaN,NaN,NaN,NaN,NaN,NaN,NaN
499,NaN,NaN,NaN,NaN,NaN,NaN,NaN
500,NaN,NaN,NaN,NaN,NaN,NaN,NaN
501,NaN,NaN,NaN,NaN,NaN,NaN,NaN
502,NaN,NaN,NaN,NaN,NaN,NaN,NaN
503,NaN,NaN,NaN,NaN,NaN,NaN,NaN
504,NaN,NaN,NaN,NaN,NaN,NaN,NaN
505,NaN,NaN,NaN,NaN,NaN,NaN,NaN
506,NaN,NaN,NaN,NaN,NaN,NaN,NaN
507,NaN,NaN,NaN,NaN,NaN,NaN,NaN
508,NaN,NaN,NaN,NaN,NaN,NaN,NaN
509,NaN,NaN,NaN,NaN,NaN,NaN,NaN
510,NaN,NaN,NaN,NaN,NaN,NaN,NaN
511,NaN,NaN,NaN,NaN,NaN,NaN,NaN
512,NaN,NaN,NaN,NaN,NaN,NaN,NaN
513,NaN,NaN,NaN,NaN,NaN,NaN,NaN
514,NaN,NaN,NaN,NaN,NaN,NaN,NaN
515,NaN,NaN,NaN,NaN,NaN,NaN,NaN
516,NaN,NaN,NaN,NaN,NaN,NaN,NaN
517,NaN,NaN,NaN,NaN,NaN,NaN,NaN
518,NaN,NaN,NaN,NaN,NaN,NaN,NaN
519,NaN,NaN,NaN,NaN,NaN,NaN,NaN
520,NaN,NaN,NaN,NaN,NaN,NaN,NaN
521,NaN,NaN,NaN,NaN,NaN,NaN,NaN
522,NaN,NaN,NaN,NaN,NaN,NaN,NaN
523,NaN,NaN,NaN,NaN,NaN,NaN,NaN
524,NaN,NaN,NaN,NaN,NaN,NaN,NaN
525,NaN,NaN,NaN,NaN,NaN,NaN,NaN
526,NaN,NaN,NaN,NaN,NaN,NaN,NaN
527,NaN,NaN,NaN,NaN,NaN,NaN,NaN
528,NaN,NaN,NaN,NaN,NaN,NaN,NaN
529,NaN,NaN,NaN,NaN,NaN,NaN,NaN
530,NaN,NaN,NaN,NaN,NaN,NaN,NaN
531,NaN,NaN,NaN,NaN,NaN,NaN,NaN
532,NaN,NaN,NaN,NaN,NaN,NaN,NaN
533,NaN,NaN,NaN,NaN,NaN,NaN,NaN
534,NaN,NaN,NaN,NaN,NaN,NaN,NaN
535,NaN,NaN,NaN,NaN,NaN,NaN,NaN
536,NaN,NaN,NaN,NaN,NaN,NaN,NaN
537,NaN,NaN,NaN,NaN,NaN,NaN,NaN
538,NaN,NaN,NaN,NaN,NaN,NaN,NaN
539,NaN,NaN,NaN,NaN,NaN,NaN,NaN
540,NaN,NaN,NaN,NaN,NaN,NaN,NaN
541,NaN,NaN,NaN,NaN,NaN,NaN,NaN
542,NaN,NaN,NaN,NaN,NaN,NaN,NaN
543,NaN,NaN,NaN,NaN,NaN,NaN,NaN
544,NaN,NaN,NaN,NaN,NaN,NaN,NaN
545,NaN,NaN,NaN,NaN,NaN,NaN,NaN
546,NaN,NaN,NaN,NaN,NaN,NaN,NaN
547,NaN,NaN,NaN,NaN,NaN,NaN,NaN
548,NaN,NaN,NaN,NaN,NaN,NaN,NaN
549,NaN,NaN,NaN,NaN,NaN,NaN,NaN
550,NaN,NaN,NaN,NaN,NaN,NaN,NaN
551,NaN,NaN,NaN,NaN,NaN,NaN,NaN
552,NaN,NaN,NaN,NaN,NaN,NaN,NaN
553,NaN,NaN,NaN,NaN,NaN,NaN,NaN
554,NaN,NaN,NaN,NaN,NaN,NaN,NaN
555,NaN,NaN,NaN,NaN,NaN,NaN,NaN
556,NaN,NaN,NaN,NaN,NaN,NaN,NaN
557,NaN,NaN,NaN,NaN,NaN,NaN,NaN
558,NaN,NaN,NaN,NaN,NaN,NaN,NaN
559,NaN,NaN,NaN,NaN,NaN,NaN,NaN
560,NaN,NaN,NaN,NaN,NaN,NaN,NaN
561,NaN,NaN,NaN,NaN,NaN,NaN,NaN
562,NaN,NaN,NaN,NaN,NaN,NaN,NaN
563,NaN,NaN,NaN,NaN,NaN,NaN,NaN
564,NaN,NaN,NaN,NaN,NaN,NaN,NaN
565,NaN,NaN,NaN,NaN,NaN,NaN,NaN
566,NaN,NaN,NaN,NaN,NaN,NaN,NaN
567,NaN,NaN,NaN,NaN,NaN,NaN,NaN
568,NaN,NaN,NaN,NaN,NaN,NaN,NaN
569,NaN,NaN,NaN,NaN,NaN,NaN,NaN
570,NaN,NaN,NaN,NaN,NaN,NaN,NaN
571,NaN,NaN,NaN,NaN,NaN,NaN,NaN
572,NaN,NaN,NaN,NaN,NaN,NaN,NaN
573,NaN,NaN,NaN,NaN,NaN,NaN,NaN
574,NaN,NaN,NaN,NaN,NaN,NaN,NaN
575,NaN,NaN,NaN,NaN,NaN,NaN,NaN
576,NaN,NaN,NaN,NaN,NaN,NaN,NaN
577,NaN,NaN,NaN,NaN,NaN,NaN,NaN
578,NaN,NaN,NaN,NaN,NaN,NaN,NaN
579,NaN,NaN,NaN,NaN,NaN,NaN,NaN
580,NaN,NaN,NaN,NaN,NaN,NaN,NaN
581,NaN,NaN,NaN,NaN,NaN,NaN,NaN
582,NaN,NaN,NaN,NaN,NaN,NaN,NaN
583,NaN,NaN,NaN,NaN,NaN,NaN,NaN
584,NaN,NaN,NaN,NaN,NaN,NaN,NaN
585,NaN,NaN,NaN,NaN,NaN,NaN,NaN
586,NaN,NaN,NaN,NaN,NaN,NaN,NaN
587,NaN,NaN,NaN,NaN,NaN,NaN,NaN
588,NaN,NaN,NaN,NaN,NaN,NaN,NaN
589,NaN,NaN,NaN,NaN,NaN,NaN,NaN
590,NaN,NaN,NaN,NaN,NaN,NaN,NaN
591,NaN,NaN,NaN,NaN,NaN,NaN,NaN
592,NaN,NaN,NaN,NaN,NaN,NaN,NaN
593,NaN,NaN,NaN,NaN,NaN,NaN,NaN
594,NaN,NaN,NaN,NaN,NaN,NaN,NaN
595,NaN,NaN,NaN,NaN,NaN,NaN,NaN
596,NaN,NaN,NaN,NaN,NaN,NaN,NaN
597,NaN,NaN,NaN,NaN,NaN,NaN,NaN
598,NaN,NaN,NaN,NaN,NaN,NaN,NaN
599,NaN,NaN,NaN,NaN,NaN,NaN,NaN
600,NaN,NaN,NaN,NaN,NaN,NaN,NaN
601,NaN,NaN,NaN,NaN,NaN,NaN,NaN
602,NaN,NaN,NaN,NaN,NaN,NaN,NaN


==> BrysonDenham/benchmark2/results/NL_bench_data.csv <==
"Nck","t_opt_ave","mea","h_error_ave","v_error_ave","u_error_ave","cs_x_error_ave","cs_v_error_ave"
494,18.3217130502065,227.12359069704232,179.0643317830414,227.12359069704232,317.7092537319863,524.680030434971,1226.2714623859654
495,18.694252014160156,67.56328268423735,66.75,67.56328268423735,39.871592053644726,65.33333333333333,41.1999866653332
496,18.846721013387043,68.48926633565772,66.75000000000001,68.48926633565772,73.54301794097891,65.33333333333333,41.21065439877321
497,18.81175669034322,2.4449626916552445,0.08333333333333333,2.4449626916552445,8.0,32.0,8.0
498,18.929497718811035,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
499,18.937671025594074,66.29470694526064,62.86992535073136,66.29470694526064,76.47196489822603,104.52742138644929,85.30444687827561
500,18.91440232594808,661.1058219734239,1.8056068187223475,661.1058219734239,39.497416408307494,32.0,8.0
501,NaN,NaN,NaN,NaN,NaN,NaN,NaN
502,NaN,NaN,NaN,NaN,NaN,NaN,NaN
503,NaN,NaN,NaN,NaN,NaN,NaN,NaN
504,NaN,NaN,NaN,NaN,NaN,NaN,NaN
505,NaN,NaN,NaN,NaN,NaN,NaN,NaN
506,NaN,NaN,NaN,NaN,NaN,NaN,NaN
507,NaN,NaN,NaN,NaN,NaN,NaN,NaN
508,NaN,NaN,NaN,NaN,NaN,NaN,NaN
509,NaN,NaN,NaN,NaN,NaN,NaN,NaN
510,NaN,NaN,NaN,NaN,NaN,NaN,NaN
511,NaN,NaN,NaN,NaN,NaN,NaN,NaN
512,NaN,NaN,NaN,NaN,NaN,NaN,NaN
513,NaN,NaN,NaN,NaN,NaN,NaN,NaN
514,NaN,NaN,NaN,NaN,NaN,NaN,NaN
515,NaN,NaN,NaN,NaN,NaN,NaN,NaN
516,NaN,NaN,NaN,NaN,NaN,NaN,NaN
517,NaN,NaN,NaN,NaN,NaN,NaN,NaN
518,NaN,NaN,NaN,NaN,NaN,NaN,NaN
519,NaN,NaN,NaN,NaN,NaN,NaN,NaN
520,NaN,NaN,NaN,NaN,NaN,NaN,NaN
521,NaN,NaN,NaN,NaN,NaN,NaN,NaN
522,NaN,NaN,NaN,NaN,NaN,NaN,NaN
523,NaN,NaN,NaN,NaN,NaN,NaN,NaN
524,NaN,NaN,NaN,NaN,NaN,NaN,NaN
525,NaN,NaN,NaN,NaN,NaN,NaN,NaN
526,NaN,NaN,NaN,NaN,NaN,NaN,NaN
527,NaN,NaN,NaN,NaN,NaN,NaN,NaN
528,NaN,NaN,NaN,NaN,NaN,NaN,NaN
529,NaN,NaN,NaN,NaN,NaN,NaN,NaN
530,NaN,NaN,NaN,NaN,NaN,NaN,NaN
531,NaN,NaN,NaN,NaN,NaN,NaN,NaN
532,NaN,NaN,NaN,NaN,NaN,NaN,NaN
533,NaN,NaN,NaN,NaN,NaN,NaN,NaN
534,NaN,NaN,NaN,NaN,NaN,NaN,NaN
535,NaN,NaN,NaN,NaN,NaN,NaN,NaN
536,NaN,NaN,NaN,NaN,NaN,NaN,NaN
537,NaN,NaN,NaN,NaN,NaN,NaN,NaN
538,NaN,NaN,NaN,NaN,NaN,NaN,NaN
539,NaN,NaN,NaN,NaN,NaN,NaN,NaN
540,NaN,NaN,NaN,NaN,NaN,NaN,NaN
541,NaN,NaN,NaN,NaN,NaN,NaN,NaN
542,NaN,NaN,NaN,NaN,NaN,NaN,NaN
543,NaN,NaN,NaN,NaN,NaN,NaN,NaN
544,NaN,NaN,NaN,NaN,NaN,NaN,NaN
545,NaN,NaN,NaN,NaN,NaN,NaN,NaN
546,NaN,NaN,NaN,NaN,NaN,NaN,NaN
547,NaN,NaN,NaN,NaN,NaN,NaN,NaN
548,NaN,NaN,NaN,NaN,NaN,NaN,NaN
549,NaN,NaN,NaN,NaN,NaN,NaN,NaN
550,NaN,NaN,NaN,NaN,NaN,NaN,NaN
551,NaN,NaN,NaN,NaN,NaN,NaN,NaN
552,NaN,NaN,NaN,NaN,NaN,NaN,NaN
553,NaN,NaN,NaN,NaN,NaN,NaN,NaN
554,NaN,NaN,NaN,NaN,NaN,NaN,NaN
555,NaN,NaN,NaN,NaN,NaN,NaN,NaN
556,NaN,NaN,NaN,NaN,NaN,NaN,NaN
557,NaN,NaN,NaN,NaN,NaN,NaN,NaN
558,NaN,NaN,NaN,NaN,NaN,NaN,NaN
559,NaN,NaN,NaN,NaN,NaN,NaN,NaN
560,NaN,NaN,NaN,NaN,NaN,NaN,NaN
561,NaN,NaN,NaN,NaN,NaN,NaN,NaN
562,NaN,NaN,NaN,NaN,NaN,NaN,NaN
563,NaN,NaN,NaN,NaN,NaN,NaN,NaN
564,NaN,NaN,NaN,NaN,NaN,NaN,NaN
565,NaN,NaN,NaN,NaN,NaN,NaN,NaN
566,NaN,NaN,NaN,NaN,NaN,NaN,NaN
567,NaN,NaN,NaN,NaN,NaN,NaN,NaN
568,NaN,NaN,NaN,NaN,NaN,NaN,NaN
569,NaN,NaN,NaN,NaN,NaN,NaN,NaN
570,NaN,NaN,NaN,NaN,NaN,NaN,NaN
571,NaN,NaN,NaN,NaN,NaN,NaN,NaN
572,NaN,NaN,NaN,NaN,NaN,NaN,NaN
573,NaN,NaN,NaN,NaN,NaN,NaN,NaN
574,NaN,NaN,NaN,NaN,NaN,NaN,NaN
575,NaN,NaN,NaN,NaN,NaN,NaN,NaN
576,NaN,NaN,NaN,NaN,NaN,NaN,NaN
577,NaN,NaN,NaN,NaN,NaN,NaN,NaN
578,NaN,NaN,NaN,NaN,NaN,NaN,NaN
579,NaN,NaN,NaN,NaN,NaN,NaN,NaN
580,NaN,NaN,NaN,NaN,NaN,NaN,NaN
581,NaN,NaN,NaN,NaN,NaN,NaN,NaN
582,NaN,NaN,NaN,NaN,NaN,NaN,NaN
583,NaN,NaN,NaN,NaN,NaN,NaN,NaN
584,NaN,NaN,NaN,NaN,NaN,NaN,NaN
585,NaN,NaN,NaN,NaN,NaN,NaN,NaN
586,NaN,NaN,NaN,NaN,NaN,NaN,NaN
587,NaN,NaN,NaN,NaN,NaN,NaN,NaN
588,NaN,NaN,NaN,NaN,NaN,NaN,NaN
589,NaN,NaN,NaN,NaN,NaN,NaN,NaN
590,NaN,NaN,NaN,NaN,NaN,NaN,NaN
591,NaN,NaN,NaN,NaN,NaN,NaN,NaN
592,NaN,NaN,NaN,NaN,NaN,NaN,NaN
593,NaN,NaN,NaN,NaN,NaN,NaN,NaN
594,NaN,NaN,NaN,NaN,NaN,NaN,NaN
595,NaN,NaN,NaN,NaN,NaN,NaN,NaN
596,NaN,NaN,NaN,NaN,NaN,NaN,NaN
597,NaN,NaN,NaN,NaN,NaN,NaN,NaN
598,NaN,NaN,NaN,NaN,NaN,NaN,NaN
599,NaN,NaN,NaN,NaN,NaN,NaN,NaN
600,NaN,NaN,NaN,NaN,NaN,NaN,NaN
601,NaN,NaN,NaN,NaN,NaN,NaN,NaN
602,NaN,NaN,NaN,NaN,NaN,NaN,NaN


==> BrysonDenham/benchmark2/results/NL_bench_data1.csv <==
"Nck","t_opt_ave","mea","h_error_ave","v_error_ave","u_error_ave","cs_x_error_ave","cs_v_error_ave"
2,NaN,NaN,NaN,NaN,NaN,NaN,NaN
3,NaN,NaN,NaN,NaN,NaN,NaN,NaN
4,0.0012735525767008464,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
5,0.001701037089029948,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
6,0.0015077590942382812,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
7,0.001958052317301432,4.8940041293134415,0.08333333333333333,4.8940041293134415,10.658132479914658,32.0,18.65813247991466
8,0.0019263426462809246,11.999466613327998,0.11450516149532493,11.999466613327998,18.666666666666668,32.0,8.031171828161993
9,0.0019736289978027344,1.6124474844839674,0.7267205296395552,1.6124474844839674,8.623296180220398,32.6178228709114,8.253618473849224
10,0.002201636632283529,1.3306661838739708,0.11450516149532493,1.3306661838739708,18.666666666666668,32.0,15.999199919992
11,0.002503633499145508,12.593829844038941,0.36054486095916444,12.593829844038941,18.955378605881634,32.3619288828687,8.042567422815784
12,0.0028656323750813804,3.364505161495325,2.7811718281619915,1.0559250829795308,19.659574852197206,32.333066639997334,8.0
13,0.00338133176167806,11.585051673669021,10.973940562557909,11.577234396598213,8.32759956661866,32.38162766832338,8.140396893931182
14,0.0036802291870117188,14.624198763750352,3.052888807689667,14.624198763750352,8.0,32.274743406354986,10.857587151768023
15,0.0038852691650390625,3.6648023747372367,0.1270750021261456,3.6648023747372367,17.734440110677735,32.0,8.0
16,0.004176616668701172,1.3327999466613327,0.08333333333333333,1.3327999466613327,8.273479362341298,34.72222222222072,10.658398320657128
17,0.005726257960001628,11.99893493184306,0.13888888888888887,11.99893493184306,10.105938688014104,34.95804846521327,8.109703816718556
18,0.00646662712097168,20.288387883335318,19.344476825562875,3.736676727180335,8.66053195761439,32.0,8.0
19,0.0053357283274332685,3.90479058838455,3.0068721078301874,1.571457255051217,8.0,34.95804846521327,8.109703816718556
20,0.005716641743977864,1.3327999466613327,0.08333333333333333,1.3327999466613327,9.563955392887,32.0,10.658132479914658
21,0.006158272425333659,4.999199919991999,4.041666666666667,1.571457255051217,8.0,32.0,8.0
22,0.008156617482503256,4.195503152297124,3.0016558590285416,4.195503152297124,10.666666666666666,32.0,18.65813247991466
23,0.008455038070678711,34.02777777777778,33.416666666666664,1.39361691277972,8.0,32.0,8.0
24,0.007345358530680339,1.0,0.08333333333333333,1.0,50.734812977630334,32.32718770173153,8.133802963495269
25,0.00795125961303711,3.3388982653856734,2.727787154274562,3.061350352790388,18.666666666666668,59.915145573835844,8.075753386733012
26,0.010175307591756185,1.0,0.08333333333333333,1.0,8.000505838615469,59.915145573835844,8.075753386733012
27,0.010603586832682291,1.0,0.08333333333333333,1.0,8.0,59.915145573835844,8.075753386733012
28,0.011075337727864584,14.298703053346062,13.69764193311694,2.411381898698468,10.971102245298828,32.0,8.0
29,0.01000666618347168,3.6645365339947666,0.08333333333333333,3.6645365339947666,21.397352213282335,32.309543671757545,8.168170848381054
30,0.012307325998942057,1.0,0.08333333333333333,1.0,24.541583293163665,32.0,8.0
31,0.012887001037597656,3.8182299611379054,0.08333333333333333,3.8182299611379054,8.0,32.0,8.0
32,0.013520081837972006,4.410191626546484,0.6627932327692795,4.410191626546484,18.94384655645291,32.322701556150285,18.779773991394766
33,0.013946294784545898,3.8182299611379054,0.08333333333333333,3.8182299611379054,18.666666666666668,42.666666666666664,8.0
34,0.014738957087198893,1.0,0.08333333333333333,1.0,8.333333333333334,45.610513223119575,18.704193903182915
35,0.015586217244466146,22.024082021904402,10.722222222222221,11.690748688571068,8.0,32.333333333333336,8.0
36,0.014486312866210938,1.0240820219044002,0.08333333333333333,1.0240820219044002,8.307795224237877,32.64275721463974,29.727830083829414
37,0.014822642008463541,3.666133279994666,2.722222222222222,3.661852530554252,18.662266439884856,32.0,18.75974108417092
38,0.017261028289794922,13.418892704436672,2.112578999101103,12.305505524832052,8.641299754899949,43.30942388130641,8.186568213850508
39,0.016416311264038086,4.777393733659525,4.471838178103969,1.3306732207215728,8.0,53.65733239990666,7.999734159257531
40,0.022066354751586914,25.24367849240832,11.20200934203045,14.577277666484122,10.666400825924198,32.0,16.29262220113839
41,0.019598007202148438,5.94798193988859,5.6680269318770575,1.3260857735388807,10.047640811394864,35.000393381891406,11.069973909532685
42,0.020323673884073894,5.666932507409136,5.361376951853582,1.3399374297213342,7.998933226655999,37.333333333333336,8.045036341059427
43,0.026378075281778973,1.2394442011824085e21,0.08333333333333333,1.2394442011824085e21,8.268916610148418,43.00146015523541,8.0
44,0.02215298016866048,1.2394442011824085e21,1.2394442011824085e21,1.2394442011824085e21,1.2394442011824085e21,53.93746217825164,8.177224721843215
45,0.02125096321105957,1.2757875058584909,0.6600777123343577,1.2757875058584909,8.00000000000003,32.27337845416404,8.142433702751966
46,0.028153340021769207,1.312061921389708,0.6295150240527865,1.312061921389708,8.457567957758364,32.321925432837986,8.457244288524114
47,0.025084654490152996,1.0,0.08333333333333333,1.0068150796831354,8.0,42.666666666666664,18.806579222017465
48,0.02570343017578125,11.86069569022802,11.1989532286562,1.586758320570975,8.0,32.31405545253877,8.078831874434572
49,0.033065478006998696,3.6645365339947666,0.08333333333333333,3.6645365339947666,10.658132479914658,32.33449357838895,8.063894712094696
50,0.03299109141031901,1.3308950154919943,0.3629607694701576,1.3308950154919943,8.335495398794441,32.33449357838895,18.7428246838375
51,0.029048760732014973,1.815451166873399,0.38810626802961595,1.815451166873399,8.328360209789722,43.326292929074576,8.175640814763186
52,0.035021702448527016,5.675047740023563,0.3827407734622965,5.675047740023563,8.0,34.74053799180331,8.155530454749503
53,0.03713274002075195,1.0544937000762664,0.4018518781792993,1.0544937000762664,10.651731839850653,32.692877080342704,7.99039903990399
54,0.03372001647949219,13.333048979798804,2.6944547724024943,13.333048979798804,18.666666666666668,32.33411777535287,8.08803107679332
55,0.035799900690714516,3.3333333333333335,2.7222222222222228,1.0,8.308073911923753,32.05363948389392,8.00026584074247
56,0.038316965103149414,1.0,0.08333333333333333,1.0,10.108879396936313,32.0,24.474397439743974
57,0.03928661346435547,4.994828307774703,0.6793839694155311,4.994828307774703,8.538407776497131,32.37031446815999,8.065150093439811
58,0.04466764132181803,3.658132479914658,0.08333333333333333,3.658132479914658,10.658132479914658,32.0005965443037,18.64986413390512
59,0.03864169120788574,3.576133089939033,3.0407617738626427,3.548355312161256,9.47075019691498,32.33364681215064,8.065415934182282
60,0.04131404558817545,1.6363599080766047,0.6527047659277696,1.6363599080766047,8.640759553525056,32.98043773428109,10.754069776450725
61,0.04683232307434082,8.332551708833915,5.352576924359102,3.65923344729042,8.269805918357383,32.62234118764891,18.82054614825118
62,0.04262169202168783,1.2388533385615184,0.36309416059814975,1.2388533385615184,8.329575079187158,32.6518388954527,18.705634351277904
63,0.050214687983194985,1.5083388105352165,0.5305691262578082,1.338892540356811,16.0,32.111658197691696,10.645331199786645
64,0.050664027531941734,3.557551725163122,3.027584915614174,1.5570183384911214,8.0,32.999199919992,8.0
65,0.046083927154541016,1.2242183918297886,0.3886960267252848,1.2242183918297886,5.698437682460787e261,32.33196877457116,8.061825834891382
66,0.05426994959513346,1.0,0.08333333333333333,1.0,8.999199919992,42.666666666666664,16.0
67,0.060501654942830406,1.0,0.38888888888888884,1.0,10.99093242657599,32.0,8.0
68,0.05417903264363607,1.0,0.693911057772444,1.0,8.252482845729112,32.666133279994675,8.0
69,0.060056050618489586,3.566215417547576,2.9551043064364655,1.2678095364295547,8.0,43.33279994666133,18.89002233556689
70,0.06673161188761394,87.97963338838252,84.71038979735675,4.226626240083417,557.9671567218193,32.0,8.0
71,0.05960639317830404,5.6028787817303565,0.38862219555288857,5.6028787817303565,9.154493752346024,32.0,15.336632474997378
72,0.06672374407450359,585.7693455871189,0.1111111111111111,585.7693455871189,957.6463384583952,32.03670912346364,8.0
73,0.06799403826395671,1.0,0.08333333333333333,1.0,606.3326879212611,632.9993545879279,607.8205700428067
74,0.07091863950093587,252.07442028556497,247.48037754795791,38.056548352438334,8.333066639997334,42.360277270637376,49.112161148855094
75,0.0719609260559082,9.3988207861921,0.08333333333333333,9.3988207861921,639.7037774358276,32.360844417774366,8.0
76,0.07620604832967122,668.8585177043457,0.08333333333333333,668.8585177043457,1303.0295097063338,47.008269871954376,8.0
77,0.07723442713419597,4.77239633793999,3.027511084441777,4.77239633793999,1998.6824408922737,32.0,8.0
78,0.08046642939249675,5.525026393361742,0.08333333333333333,5.525026393361742,8.0,35.39637966762081,10.658132479914658
79,0.08278528849283855,706.6434683538704,704.1797238488385,451.95478336857883,8.251902761486582,736.1298179864749,485.205906880085
80,0.08462969462076823,90517.41216335278,33.411588284363354,90517.41216335278,8.0,32.0,8.027177656292421
81,0.09361402193705241,1.0,0.08333333333333333,1.0,8.0,493.4972436462151,8.0
82,0.0899960199991862,3.658132479914658,2.722222222222222,3.658132479914658,774.2888727285734,790.2799201522644,1.2394442011824085e21
83,0.09323867162068684,12.021524519521384,0.38862219555288857,12.021524519521384,26.861063313492895,32.63682353951885,8.145292068038787
84,0.09569096565246582,35.46764188974574,33.41212646633824,35.44440431229639,8.0,32.0,8.0
85,0.10689338048299153,848.6018168176579,814.9031886215051,553.7642239685648,1.1345303347550465e6,541.2781086903702,38.66666666666667
86,0.10296273231506348,1.0735740240690737,0.08333333333333333,1.0735740240690737,25.847740245732794,34.49171583825049,8.0
87,0.11642901102701823,1.888290515773854,1.3109634690609395,1.2461044471436165,858.8583172735306,45.03595485368883,8.0
88,0.11391091346740723,1.138573743362935,0.4092071803820307,1.138573743362935,7.453376091274637e6,32.0,8.0
89,0.12008500099182129,976.5210188277009,976.2154632721454,893.8885415076076,8.0,32.29127356761982,8.116484793202964
90,0.12031102180480957,10.389492027086606,0.16429142914291428,10.389492027086606,8.266327562029145,945.7012823000968,588.3451107128675
91,0.1294859250386556,934.5011644899915,933.8900533788806,596.6002877240293,8.0,32.0,56.82864266203424
92,0.11706209182739258,7.59041083720482e9,0.08333333333333333,7.59041083720482e9,9.941260792745942,32.0,8.0
93,0.1411593755086263,2.5962738393083447,1.9129900759720349,1.3161336121423535,8.31207638832828,32.335467795236575,980.6300535861574
94,0.1434480349222819,1.0,0.08333333333333333,1.0,8.0,34.110908483107494,8.027777777777779
95,0.1275806427001953,37.909053617959444,33.416666666666664,37.56609037624073,50.6016601660166,32.0,8.0
96,0.1509243647257487,3.166625998691983,0.08333333333333333,1041.2557194559645,66.92272145091017,32.329846880036314,8.029133504951984
97,0.15317861239115396,1062.2739397976513,1061.3262718261394,1062.2739397976513,8.328907185455245,1093.2926396756834,1068.4886361715728
98,0.14652260144551596,1790.2280288609868,1.7080610496304451,1193.8186859073246,15.635544347212686,152.8668196907298,2663.76257304917
99,0.1509863535563151,1.0,0.08333333333333333,1.0,8.0,253801.26207963936,8.0
100,0.16553608576456705,1128.5351324602825,1127.9448412367258,1128.5351324602825,8.291937741811694,32.343373929579975,8.043894357539896
101,0.16528630256652832,1151.5147606443852,1150.9355145652848,23.75900625657714,1153.4652552061116,1161.5771821496835,40.53073924172658
102,0.17149893442789713,1.0,0.08333333333333333,1.0,1176.7078127529305,32.0,8.0
103,0.19193140665690103,1.2072709763247975,0.5889250334207182,1.2072709763247975,8.0,1218.1552276613793,1201.6875904756666
104,0.1780850092569987,1.274069889838343,0.3855228935995028,1.274069889838343,17.804447528659352,32.02487414995613,8.0
105,0.18300294876098633,1.3268975052994232,0.3888575359386499,1.3268975052994232,8.479615143353332,32.33545005985902,8.100629846421276
106,0.20565875371297201,1.2410326839147883,0.3618770666019238,1.2410326839147883,8.52953319449274,32.0,8.0
107,0.25162235895792645,1.0,0.08333333333333333,1.0,8.0,1968.953408892697,1940.4538089327011
108,0.19636122385660806,1.0,0.08333333333333333,1.0,8.0,32.01550208916664,8.0
109,0.28708704312642414,1.0,0.17364496452042608,1.0,1320.8411400123457,32.0,8.0
110,0.20865106582641602,1.2287682994961615,0.36675158370483,1.2287682994961615,8.0,32.0,8.0
111,0.27698596318562824,1.0,0.08333333333333333,1.0,55.3997399739974,46.547904384868154,8.0
112,0.252808411916097,1.0,0.08333333333333333,1.0,8.57054189144934,32.33370215872009,8.019353370615361
113,0.21750164031982422,1.0,0.08333333333333333,1.0,8.046637997133047,32.0,8.0
114,0.24754230181376138,2.5208514817545025,0.14410755872683592,2.5208514817545025,5.9581973461658545e7,32.0,8.0
115,0.25156037012736004,2.4879049386410514,1.853475161417917,1.316089494520115,8.30376213135104,32.92411882509907,8.189988368234603
116,0.31860001881917316,1.0,0.08333333333333333,1.0,8.0,1549.23873602478,1522.5720693581134
117,0.23176654179890951,1.3163217022555833,0.3618935374553232,1.3163217022555833,8.0,32.33553621943536,8.07920392846227
118,0.35541534423828125,2.444438403159322,0.08333333333333333,2.444438403159322,8.0,1631.1561667608037,1608.6229999851532
119,0.2435456116994222,1.59157379407346,0.6824003550311687,1.59157379407346,8.0,32.31723488811246,8.032094413814898
120,0.33667802810668945,1.0,0.379895779099172,1.0,456782.99157690513,40.48664172413499,8.0
121,0.28782033920288086,1.2722776598804981,0.37725060515405445,1.2722776598804981,8.233563807186494,32.33380061323306,8.04087201289631
122,0.27376461029052734,1.3089023493276388,0.3619717044694923,1.3089023493276388,8.320301597121718,32.54042986407603,8.119748698696542
123,0.388491948445638,3.0070313291691527e9,3.007031328850308e9,36.31908885458002,1682.0078166159722,7.741338516166527e9,3.0070313465997815e9
124,0.30119864145914715,1.0,0.14238463725622494,1.0,8.0,32.64722661465115,8.096564408640525
125,0.2901443640391032,1.3198091714133287,0.38533385432268946,1.3198091714133287,8.277966366371444,32.310522717695015,8.044308777574567
126,0.29518429438273114,1.0,0.08333333333333333,1.0,8.0,32.33394539337152,8.063520609707451
127,0.36981455485026044,1.3055058620728815e9,9.212061804930781e7,1.3055058620724175e9,8.160671051372148e7,32.0,8.0
128,0.30411601066589355,1848.2984731209506,1847.4253015946772,1847.9500403853879,8.0,456.89366498014147,1184.400362703669
129,0.32721837361653644,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
130,0.29482491811116535,2.102334564483329e7,2.102334503372218e7,5.598261874718726e6,2.625437868957978e7,32.32626712151258,8.048123219811743
131,0.31785933176676434,1.0,0.08333333333333333,1.0,8.33338542265936,32.32694347864466,8.018882491581726
132,0.34587764739990234,1.0,0.08333333333333333,1.0,8.0,32.533761916286664,8.089504639596763
133,0.3341042995452881,1.3277568840755984,0.38847695805441623,1.3277568840755984,8.322375998092076,47.35496474984502,8.052766212672138
134,0.3453286488850911,1.0,0.08333333333333333,1.0,8.231991987569826,32.0,8.0
135,0.38898928960164386,1.3092375501972153,0.3884037478423432,1.3092375501972153,8.281336849658684,32.33549075731327,8.159243281309335
136,0.4115683237711589,1.0,0.08333333333333333,1.0,8.597431431370866,32.0,8.0
137,0.35991740226745605,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
138,0.4086649417877197,1.2912840381331518,0.3619200373432618,1.2912840381331518,8.254706102718773,32.335560160928445,8.118753668323945
139,0.41416295369466144,1.0,0.08333333333333333,1.0,8.0,32.0,24.271019766662363
140,0.4038509527842204,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
141,0.4266463915506999,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
142,0.5156530539194742,16.00353053873078,15.39241942761967,3.036808592402488,8.0,32.0,8.0
143,0.545560359954834,34.027777777777786,33.41666666666667,32.305635236596906,52.11297890830161,32.0,8.0
144,0.5558416843414307,47.446112701344845,46.83500159023373,47.11670215958131,8.333333333333334,34.666666666666664,8.0
145,0.5650347073872884,3.9893356805760916,0.3888888888888889,3.9893356805760916,12.866389874687586,57.11670215958131,49.148705359901335
146,0.5927213033040365,44.80515860833548,44.1483473462857,1.3241080607248514,8.317897548407885,32.0,8.0
147,0.612151304880778,6.140205760143166e9,6.140205759532054e9,3.0563105731219296e9,8.333066639997334,61.02709218047357,41.20425375870921
148,0.6563443342844645,4.621589265980579,2.722222222222222,2.2882559326472465,8.314145549126161,32.333333333333336,8.0
149,0.5970386664072672,3.6495982931626494,0.08333333333333333,3.6495982931626494,10.666666666666666,34.666666666666664,6.685735240190685
150,0.6296912829081217,11.663360685492016,11.015011050917686,1.3300273521586836,10.955404475075229,32.33367258794795,8.005629170883175
151,0.6913375854492188,1.3095861811752056,0.3613496086884591,1.3095861811752056,18.666666666666668,32.333670711608434,8.024808069590499
152,0.7157713572184244,27.26470120668655,1.3992731911454868,27.26470120668655,8.0,32.0,8.0
153,0.6863096555074056,1.2894349146589212,0.39845155412525196,1.2894349146589212,8.0,32.0,8.324799146581325
154,0.7241743405659994,1.3261864874437863,0.3612291527108551,1.3261864874437863,8.46630092250691,32.26774986061984,8.062915574769725
155,0.656192938486735,1.43245450599961,0.5003657280028764,1.43245450599961,8.266729323448699,32.33384181362805,8.039542125179716
156,0.7198332945505778,1.0,0.08333333333333333,1.0,2627.2563259974754,32.0,8.020376153350426
157,0.6996706326802572,1.0,0.08333333333333333,1.0,1758.9441613260497,1.7481718119514147e17,8.0
158,0.6850509643554688,34.0,0.08333333333333333,34.0,8.0,84.68692601529942,13.990921461055393
159,0.7534966468811035,1819.9055727378925,58.82889130865945,1819.9055727378925,8.0,32.00346710018038,8.0
160,0.7595907052357992,59.57562454748372,0.08333333333333333,59.57562454748372,18.9511468386044,32.0,8.0
161,0.7426723639170328,1.2037175125227935,0.38674900094443093,1.2037175125227935,8.619559060165892,32.333473983137516,8.000765252753284
162,0.7713080247243246,34.027777777777786,33.41666666666668,28.96235632240854,25.667227338931394,1902.1515213323908,41.299196586325294
163,0.7861236731211344,1.225569019064132,0.36129319184793823,1.225569019064132,1896.701806926153,32.27487196566877,8.03512421195429
164,0.7665033340454102,1.324209203595721,0.3873556786028303,1.324209203595721,53.3739542026023,1956.7862415838108,41.24372437243724
165,0.7807312806447347,5.171377130177418,4.560266019066307,1.0,8.0,32.26708741389109,8.042143744241846
166,0.8172290325164795,3.6483111719928765,3.0002440423603094,1.314977838659543,8.300339116934708,32.28520529054157,8.063172960415814
167,0.7976233164469401,1.251686341955334,0.382923295205615,1.251686341955334,8.0,47.22666408499466,30.037494734148098
168,0.8225436210632324,252.97922775197716,21.995731907938804,252.97922775197716,8.278657704085342,32.0,8.0
169,0.8764326572418213,1.5487044806656918,0.6559146451233913,1.5487044806656918,8.250148913047349,32.31880450489753,8.03194021162882
170,0.828466018040975,1.0,0.08333333333333333,1.0,8.0,32.30785678530629,8.056411213570954
171,0.8623403708140055,33.9286219617728,21.18181161859451,33.9286219617728,8.0,65.33333333333333,8.0
172,0.921398401260376,1.2582391486998052,0.36122021414181854,1.2582391486998052,8.0,32.311496574334654,8.043067431924667
173,0.8751270771026611,1.0,0.08333333333333333,1.0,8.212821282128212,32.0,8.0
174,0.92037566502889,1.2857508683965124,0.36630636348732115,1.2857508683965124,8.283442002038985,32.0,8.0
175,0.9339048862457275,1.212343177602708,0.37838221998290966,1.212343177602708,8.21219909646434,32.0,8.0
176,0.9170330365498861,3493.1410554134036,3492.5299443022927,75.24999845824256,31.426489631552176,32.0,68.69187064409432
177,0.9682656129201254,126063.78781825933,108010.00654123556,126063.78781825933,8.0,32.0,8.0
178,0.9777652422587076,1.0,0.08333333333333333,1.0,8.0,65.33333333333333,41.1978531186452
179,0.9849639733632406,25.37952380983248,24.768412698721367,20.594357621897423,34.23104968910572,62.67790943505607,41.21065439877321
180,1.0427230993906658,1.0,0.08333333333333333,1.0,8.0,3684.9886214596822,31.27498204832965
181,0.8253523508707682,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
182,1.0376183191935222,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
183,1.0910049279530842,1.2305792946025188e8,6.52455619296406e7,1.2305792946025188e8,39.38770930887494,65.33333333333333,8.0
184,0.8733483950297037,30.754624990742485,21.354405550524636,30.754624990742485,38.96604285925968,65.66564423525145,8.000761347811851
185,0.8434290091196696,1.2080464529561032,0.3820397436401881,1.2080464529561032,8.0,32.0,8.0
186,0.9345684051513672,1.0,0.08333333333333333,1.0,8.0,62.05371434116639,87.1059435731488
187,0.9386343955993652,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
188,0.9166757265726725,23.11945983403815,22.57936811040363,23.10569256322313,8.222381263744287,63.590878650926435,89.74014081360683
189,1.0176320870717366,1.0,0.08333333333333333,1.0,8.0,32.06135680156613,8.0
190,0.9830817381540934,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
191,1.0040837128957112,1.2394442011824085e21,0.08333333333333333,1.2394442011824085e21,8.0,32.0,8.0
192,1.0101382732391357,34.02616102761026,33.41504991649914,26.460273235983834,41.09145202104327,32.0,8.0
193,1.0284450054168701,1.0,0.08333333333333333,1.0,8.24607545219373,32.0,8.0
194,0.9959479967753092,1.3778806467430817e10,1.3778806466819708e10,1.1451603288125093e8,4.967068904835433e9,65.33333333333333,35.376794344617394
195,1.004801591237386,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
196,1.071804443995158,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
197,1.0449453194936116,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
198,1.0519886016845703,1.0,0.08333333333333333,1.0,8.25603083264991,32.0,8.0
199,1.1556920210520427,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
200,1.0847686926523845,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
201,1.1017433007558186,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
202,1.2117096583048503,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
203,1.1228838761647542,3.356295144493211,2.7451840333821003,3.333067540022897,8.0,65.33333333333333,41.29386271960529
204,1.1863653659820557,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
205,1.3639406363169353,1.0,0.08333333333333333,1.0,8.211355685497695,32.0,8.0
206,1.2280645370483398,1.29709975690412,0.3610992885645894,1.29709975690412,3507.9459359817447,32.33338450598766,8.001355649394878
207,1.5605552991231282,11.642030402282415,11.030919291171303,11.024899842800338,8.0,32.0,8.0
208,1.5664503574371338,1.0,0.08333333333333333,3.0430500762514163,8.0,32.0,8.0
209,1.4939947128295898,3.3281297552407856,2.717018644129674,2.754754416669123,10.189698074384562,32.0,8.0
210,1.6095377604166667,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
211,1.4692947069803874,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
212,1.593401273091634,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
213,1.672183672587077,1.0,0.0611326839262061,1.0,8.0,32.0,8.000529979939861
214,1.6860753695170085,14.096344681992043,3.6953462488153916,13.42877621095443,8.0,42.666666666666664,13.47734773477348
215,1.6452209949493408,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
216,1.7099030017852783,1.0,0.08333333333333333,1.0,8.0,34.666666666666664,8.0
217,1.7401896317799885,1.0,0.08333333333333333,1.0,8.0,45.333333333333336,8.0
218,1.7607393264770508,3.361111111111111,2.7500000000000004,3.3333333333333335,8.0,32.027777777777025,8.0
219,1.7795357704162598,3.3333333333333335,2.722222222222222,1.0,8.0,32.0,8.0
220,1.847470998764038,1.0,0.08333333333333333,1.0,10.666666666666666,34.666666666666664,8.0
221,1.7766253153483074,1.0,0.08333333333333333,1.0,8.0,45.28935015668201,16.041604160416043
222,1.8656432628631592,3.3333333333333335,2.722222222222222,1.0,18.632529919658634,32.0,8.0
223,1.8855100472768147,1.3312032006614336,0.08333333333333333,1.3312032006614336,21.22345567890122,34.666666666666664,7.994666133279995
224,1.8501673539479573,16.554488699178425,15.943377588067312,1.0,8.0,32.027777777777025,8.316264959829317
225,1.937982718149821,3.658132479914658,2.722222222222222,3.658132479914658,8.0,32.0,8.0
226,1.9607330163319905,1.0,0.08333333333333333,1.0,10.666666666666666,34.666666666666664,8.0
227,1.9033533732096355,2.984256078039715,0.1111111111111111,2.984256078039715,8.0,32.102110211021106,8.324799146581325
228,1.9268520673116047,1.1254039377205955,0.08333333333333333,1.1254039377205955,8.0,32.0,8.0
229,2.0713226795196533,3.658132479914658,0.08333333333333333,3.658132479914658,10.658132479914658,32.0,15.881588158815882
230,1.976086695988973,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
231,2.0613183975219727,1.0,0.08333333333333333,3.00821622983047,8.0,32.027777777777025,8.0
232,2.1404128074645996,11.333599174075802,10.722488062964691,11.001864239495923,8.0,32.0,8.0
233,2.062210957209269,1.0,0.08333333333333333,1.0,18.666932507409136,34.666666666666664,8.0
234,2.1399426460266113,13.957329066239957,13.346217955128845,13.676986570544244,8.0,32.0,8.0
235,2.2368767261505127,1.0,0.08333333333333333,1.0,10.589858985898589,32.0,8.0
236,2.1113642851511636,1.0,0.08333333333333333,1.0,8.333333333333334,34.666666666666664,8.008534186752009
237,2.2073373794555664,1.0,0.08333333333333333,1.0,8.0,35.0,8.0
238,2.3016156355539956,1.0,0.08333333333333333,1.0,8.0,32.333333333333336,8.0
239,2.255249579747518,1.0,0.08333333333333333,1.0,10.666666666666666,34.666666666666664,8.0
240,2.3486320972442627,1.1811979906121388,0.5700868795010278,1.0,8.0,32.0,8.0
241,2.182530641555786,1.0,0.38862219555288857,1.0,8.0,32.0,8.0
242,2.3452633221944175,3.3333333333333335,0.3611111111111111,3.3333333333333335,8.0,4190.165184015653,8.0
243,2.3697756131490073,1.904848189743657e10,58.81969031913733,1.904848189743647e10,8.0,1.7831529850547656e8,6.161852342683307e8
244,2.451756000518799,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
245,2.4157163302103677,33.09822403052186,28.645229758684664,33.09822403052186,43.694022037877154,32.0,8.0
246,2.5127039750417075,67.6460695341128,33.85470161975237,67.6460695341128,8.0,4330.05374148492,8.0
247,2.5290730794270835,11.333333333333334,10.722222222222223,11.037046315559316,3.870617759833054e11,58.496867544113194,8.0
248,2.506073315938314,36.617920651284386,36.02777777777778,36.617920651284386,47.45284264799699,65.33333333333333,41.272527252725276
249,2.53685196240743,1.0,0.08333333333333333,1.0,8.0,4436.481301404683,8.0
250,2.624896764755249,1.0,0.08333333333333333,1.0,8.0,32.19128155837466,8.0
251,2.5185043811798096,1.0,0.08333333333333333,1.0,8.0,32.00376968605598,8.022513270533707
252,2.694842259089152,1.0,0.08333333333333333,1.0,47.77591705895431,32.0,8.0
253,2.783281087875366,76.41901341179391,75.8036948367321,76.41901341179391,47.77591705895431,65.597443043258,41.57810003070529
254,2.7420363426208496,1.0,0.10515658031457935,1.0,8.0,60.31012257039631,40.062372226281504
255,2.8055880069732666,1.0,0.08333333333333333,1.0,8.0,32.333066639997334,8.0
256,2.8176461855570474,1.0,0.08333333333333333,1.0,41.12495032790921,32.0,8.0
257,2.7673065662384033,11.333333333333334,10.722222222222223,11.138983715353234,8.523855750659735,74.55209357393109,70.7778121441651
258,2.8687666257222495,1.0,0.08333333333333333,1.0,1.2394442011824085e21,32.0,8.0
259,2.8835670153299966,3.3333333333333335,0.08333333333333333,3.3333333333333335,70.35526930282883,32.0,8.0
260,2.8469109535217285,1.0,0.38862219555288857,1.0,16.0,32.0,8.0
261,2.9364469846089682,1.0,0.08333333333333333,1.0,8.324265759909323,32.0,8.0
262,2.9960023562113443,1.0,0.08333333333333333,1.0,39.49313799639215,61.19944978748358,36.029567757647754
263,2.9364933172861734,3.333333333333333e19,3.333333333333333e19,64.03648802939514,8.0,310.59037401296615,8.0
264,3.0443337758382163,1.0,0.08333333333333333,1.0,18.666666666666668,32.0,8.0
265,3.080010016759237,97.05154393020916,43.46424898587796,93.44222488026988,40.970818488456416,32.0,8.027777777777779
266,3.039297660191854,11.0,0.08333333333333333,11.0,14.623648285499607,32.0,105.31348669637441
267,2.9120397567749023,42.25433205033726,41.64322093922615,9.537429673163494,8.0,32.0,8.0
268,3.20530366897583,42.58573337978913,0.08333333333333333,42.58573337978913,9.541619042083328,32.0,8.0
269,3.13572104771932,3.333333333333333e19,3.333333333333333e19,1.0,8.0,32.0,8.0
270,3.261705001195272,1.3312032006614336,0.08333333333333333,1.3312032006614336,8.49680480099215,32.0,8.0
271,3.301914612452189,1.0,0.08333333333333333,1.0,8.332533253325332,32.0,8.0
272,3.236309289932251,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
273,3.2810935974121094,9.59366676451077,0.08333333333333333,9.59366676451077,16.27880725990196,32.02774372365685,8.0
274,3.3871469497680664,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
275,3.2514636516571045,32.72039978621055,31.976666902898938,32.72039978621055,40.96926112622791,2.0685851292742907e228,8.0
276,3.3737902641296387,64.2458473826507,0.39910392928351396,64.2458473826507,49.03095839082699,32.33338878839493,8.049243058166462
277,3.4010186195373535,64.00960882087774,63.39849770976664,1.2942313480755485,8.0,32.0,15.864227166441461
278,3.3326160113016763,1.0,0.08333333333333333,1.0,8.763246066096487,32.0,6399.416666665996
279,3.387216250101725,34.139807589541114,30.6653556452443,34.139807589541114,40.98257991663282,32.0,8.0
280,3.5251239935557046,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
281,3.4610232512156167,103.80181806997818,103.19070695886705,47.53579931433853,41.37564255377489,62.86373901255629,47.124535473083704
282,3.5926879247029624,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
283,3.6300156911214194,1.0,0.08333333333333333,1.0,40.437307036234294,65.33333333333333,41.19038570523719
284,3.5936893622080484,34.321440154816564,33.41666666666667,34.321440154816564,40.305852838836984,64.38477119428991,41.24159082574924
285,3.6378333568573,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
286,3.762152671813965,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
287,3.5947699546813965,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
288,3.844911575317383,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
289,3.893996556599935,67.27823415443436,66.73856143695427,66.4809496702833,72.91275765922482,98.48853894806922,74.5973263993066
290,3.7648467222849527,34.33200120025337,33.416666666666664,34.33200120025337,8.0,65.33333333333333,1.7337901540494624e6
291,4.545907338460286,6052.466426996652,6051.855315885542,1.0,8.567256725672568,32.0,8.0
292,4.01339332262675,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
293,4.582411050796509,53.14755707948664,34.15870040427627,53.14755707948664,90.3589088528736,439.62497366721556,9684.91809937602
294,4.7371766567230225,44.64740230398677,33.72222222222222,44.64740230398677,71.59975707668647,67.982931626496,49.24372437243724
295,4.773268620173137,33.98364264535931,33.37568928275163,33.98364264535931,27.21200183497784,65.33333333333333,41.22774381080797
296,4.520744959513347,3.72543754696199e260,3.72543754696199e260,1.1921734012051457,40.935955084934754,65.66666666666667,47.137153185349405
297,4.220211982727051,456385.33364878426,456384.78611697495,34.26975403144208,8.0,65.33333333333333,41.30666399973331
298,4.462737321853638,387.1373603170094,74.35863525863995,387.1373603170094,10017.14096069339,147.79452907726213,62.07790270940324
299,4.071236848831177,35.69154024972096,35.13894670820526,34.27481576373793,39.97628447440803,63.9169950468246,41.094376104277096
300,4.257345676422119,1.0,0.08333333333333333,1.0,8.195986265293195,32.329599626629324,8.0
301,4.305709044138591,6520.256339801181,0.9064905962866955,6520.256339801181,8.247956160202795,32.027777777777025,8.0
302,4.226288715998332,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
303,4.391697406768799,1.0005299799398608,0.1111111111111111,1.0005299799398608,8.0,32.0,8.2991965863253
304,4.542065302530925,1.0,0.08333333333333333,1.0,15.830095412463029,32.0,8.0
305,4.352210760116577,3.5296489667763833,0.8112280003347495,3.5296489667763833,8.0,32.0,8.0
306,4.585086266199748,3.490912926846007e6,34.64140135755603,3.490912926846007e6,8.0,54.666666666666664,8.0
307,4.7035196622212725,5.236367282937794e6,5.236366824604461e6,1.0,8.0,32.00025813961596,8.0
308,4.559344371159871,1.795328740517679e6,33.416666666666664,1.795328740517679e6,8.0,32.0,8.0
309,4.570135911305745,2.5568775954560086,0.08333333333333333,2.5568775954560086,8.000000014164607,32.033298099663305,15.04655154559154
310,4.864935636520386,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
311,4.775161027908325,1.152990347957749,0.37339958204245877,1.152990347957749,8.307275835728978,32.31050238039603,8.000547109422874
312,4.824755271275838,1.2861163223221341,3.428860040213037,1.2861163223221341,8.0,32.0,8.0
313,4.692639271418254,1.0,0.08333333333333333,1.000341294159564,10.649598293162649,32.0,8.0
314,4.807728370030721,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
315,4.970003604888916,50.306905332002344,49.69579422089123,39.63811085212935,8.0,66.25540150072506,44.7492257094768
316,5.163396040598552,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
317,4.97558840115865,64.01171507099254,63.40060395988144,1.8979030750394277,41.07736088472192,40.191385108308566,8.029108679783699
318,5.19425098101298,17.443342598624756,16.832231487513646,1.0000000002668992,8.0,32.0,8.0
319,5.301396767298381,3.3384184336358764,0.3611483978439846,3.3384184336358764,8.337900456712338,32.2988980298226,8.0
320,5.889859040578206,1.7127467631716184,0.08333333333333333,1.7127467631716184,68.93152068036792,32.0,8.0
321,6.102910280227661,11617.734265457313,11617.123154346204,114.17711158944924,67.34629374879601,75.15563951571438,44.28520987697357
322,6.250559329986572,1.0,0.08333333333333333,1.0,8.000000138043951,49.00254752483326,8.268178499448249
323,5.913264989852905,11762.943612306359,11762.33250119525,115.55269344244562,8.0,92.30617252512404,51.277282027284436
324,6.406603256861369,1.0,0.05555555555555555,1.0,41.485936571330555,455.9955479561527,8.000529979939861
325,6.468719402949016,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
326,6.2559599081675215,1.0,0.08333333333333333,1.0,8.0,32.333333333333336,8.0
327,6.6090333461761475,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
328,6.647157430648804,502998.97707910766,502998.3659679965,1.0,8.0,32.0,8.0
329,6.572450637817383,10.25324632119044,0.08333333333333333,10.25324632119044,68.70671031653963,35.0,458.7738215409038
330,6.780393997828166,1.0,0.08333333333333333,1.0,8.027777777777779,32.0,8.0
331,6.854465087254842,118.69329327406668,118.08218216295558,3.714798978529499,8.0,32.00000216631771,12.890658392988163
332,6.813401937484741,36.998954749077264,36.423379411432165,35.222224842276795,43.81666160150155,34.658132479914656,8.0
333,6.980255285898845,36.59850660867,33.416666666666664,36.59850660867,40.413289991883794,65.66666666666667,41.59273688176868
334,7.045090993245442,3.325865919925326,2.6869770310364376,3.325865919925326,8.331203200661433,32.0,8.0
335,7.109260638554891,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
336,7.185643752415975,1.0,0.08333333333333333,1.0,8.0,32.0,20.391946765096897
337,7.238285621007283,34.30642984623829,33.416666666666664,34.30642984623829,40.78714538120479,65.33333333333333,41.23198986565323
338,7.09462308883667,497.82212584407944,107.19630382048149,497.82212584407944,8.0,32.0,8.0
339,7.03562060991923,1.0,0.08333333333333333,1.0,8.0,133.66491670564187,115.09167669110188
340,7.28240180015564,110.49693344459824,109.88582233348711,64.63882505359729,54.835283448786846,71.84188661017042,44.61052270261644
341,7.190248727798462,1.265922292269959e10,1.2896711038056052e8,1.265922292269959e10,3.4370319309347267e6,65.33333333333333,41.32799946661333
342,7.3694024085998535,8401.473634287939,8400.90756085058,34.2882956595823,39.83938102422602,65.33333333333334,41.16584991832517
343,7.484759330749512,1.0112753249522373,0.08333333333333333,1.0112753249522373,8.017581641152415,32.0,8.0
344,7.375051975250244,1.0,0.08333333333333333,1.0,8.012124588129714,32.0,8.0
345,7.636487325032552,3.589924783402292e6,3.5899241722911815e6,1.0,8.0,32.0,8.0
346,7.87367304166158,39.2792238689182,37.64346105098105,39.2792238689182,40.85162590666507,108.69790394439558,95.9289429497556
347,7.603149890899658,8.991382723892288,0.08333333333333333,8.991382723892288,8.0,32.0,8.0
348,7.900899728139241,3.333333333333333e19,3.333333333333333e19,1.0,8.333066639997334,32.0,8.0
349,7.884783983230591,1.0,0.08333333333397101,1.0,8.0,32.000000845998464,8.0
350,7.106145938237508,1.0,0.08333333333333333,1.0,16.7320901370745,32.0,8.0
351,8.105887651443481,1.0,0.08333333333333333,1.0,8.0,3.333333333333333e19,3.333333333333333e19
352,7.330885728200276,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
353,8.11853830019633,1.0,0.08333333333333333,1.0,197.51262427178597,32.0,8.0
354,7.487454255421956,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
355,7.3749903837839765,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
356,8.29941431681315,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
357,7.575548013051351,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
358,8.656769116719564,1.0,0.08333333333333333,1.0,17.390689912900775,32.0,8.0
359,7.730400959650676,9223.273851884596,9222.662740773485,1.0,8.0,32.0,8.0
360,8.926196972529093,1.0,0.08333333333333333,1.0,16.013597359526603,84.70740313220126,8.0
361,8.099745670954386,1.3312032006614336,0.08333333333333333,1.3312032006614336,8.024675957230915,32.331203200661434,12.822344900947412
362,7.8552446365356445,1.0,0.08333333333333333,1.0,2.9056472279731064e10,32.0,8.0
363,9.307268063227335,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
364,9.38757594426473,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
365,9.089191357294718,1.0,0.38863894505616875,1.0,8.0,32.0,8.0
366,9.490010261535645,1.0,0.08333333333333333,1.0,3.333333333333333e19,32.0,8.0
367,9.604711612065634,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
368,9.30490771929423,1.2394442011824085e21,1.2394442011824085e21,1.0,8.0,32.31422650964498,8.000307313802502
369,9.824654976526896,9.498304114752939,1.6835185365311103,9.498304114752939,8.057247696763264,32.0,16.00080919341456
370,10.023860692977905,55.38544286536061,49.69806906368368,55.38544286536061,69.90039513528316,104.06788069841559,95.2763647628672
371,9.927605072657267,42.25426622267197,41.64315511156086,1.0185791239518152,8.0,32.20313967187071,13.28275555356308
372,11.105361938476562,1.0,0.08333333333333333,1.0,8.0,32.027777777777025,8.0
373,10.269773642222086,1.0,0.3886221955528886,1.0,18.060885153045415,32.0,8.0
374,10.239600340525309,11.508044787695622,0.3637872837660601,11.508044787695622,8.004943580875262,32.330123376648466,8.004470043580492
375,10.421934604644775,11.666666666666666,10.95236515577894,11.666666666666666,18.666666666666668,34.666666666666664,8.662199553288664
376,11.46003238360087,1.4387438743874388,0.8276327632763278,1.0,40.808477160252444,65.33333333333333,49.108244157749105
377,10.49636967976888,1.0,0.08333333333333333,1.0,407.9833097572098,32.0,8.0
378,10.73491899172465,1.0,0.08333333333333333,1.0,8.0,75.60734337963785,49.75673763701422
379,10.819986263910929,34.294529572969296,33.416666666666664,34.294529572969296,40.68616964833765,65.33333333333333,41.18718538520519
380,11.008615016937256,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
381,10.755798737208048,1.0,0.08333333334033176,1.0,8.0,32.027777777777025,8.0
382,12.46302898724874,1.0,0.08333333333333333,1.0,8.0,65.33333333333333,41.2010534386772
383,12.218397855758667,10501.270873158994,10500.659762047882,1.0,1.2394442011824085e21,32.0,8.0
384,12.188494761784872,34.29503116661635,33.41666666666668,34.29503116661635,8.0,65.33333333333333,41.17118378504517
385,12.665390332539877,2.4448547412748436,0.08333333333333333,2.4448547412748436,8.0,32.0,8.0
386,12.850828965504965,35.667054559849895,35.13929918571929,34.24997759635283,42.097170020489244,674.8401972621851,189.88240497029804
387,12.939404408137003,35.69683506356776,33.69761636000871,35.69683506356776,9.275594226089284,32.0,8.0
388,13.021477937698364,34.348694361218634,33.444444444444436,34.348694361218634,8.756075607560756,65.27620544086959,41.17225055838917
389,NaN,NaN,NaN,NaN,NaN,NaN,NaN
390,NaN,NaN,NaN,NaN,NaN,NaN,NaN
391,NaN,NaN,NaN,NaN,NaN,NaN,NaN
392,NaN,NaN,NaN,NaN,NaN,NaN,NaN
393,NaN,NaN,NaN,NaN,NaN,NaN,NaN
394,NaN,NaN,NaN,NaN,NaN,NaN,NaN
395,NaN,NaN,NaN,NaN,NaN,NaN,NaN
396,NaN,NaN,NaN,NaN,NaN,NaN,NaN
397,NaN,NaN,NaN,NaN,NaN,NaN,NaN
398,NaN,NaN,NaN,NaN,NaN,NaN,NaN
399,NaN,NaN,NaN,NaN,NaN,NaN,NaN
400,NaN,NaN,NaN,NaN,NaN,NaN,NaN
401,NaN,NaN,NaN,NaN,NaN,NaN,NaN
402,NaN,NaN,NaN,NaN,NaN,NaN,NaN
403,NaN,NaN,NaN,NaN,NaN,NaN,NaN
404,NaN,NaN,NaN,NaN,NaN,NaN,NaN
405,NaN,NaN,NaN,NaN,NaN,NaN,NaN
406,NaN,NaN,NaN,NaN,NaN,NaN,NaN
407,NaN,NaN,NaN,NaN,NaN,NaN,NaN
408,NaN,NaN,NaN,NaN,NaN,NaN,NaN
409,NaN,NaN,NaN,NaN,NaN,NaN,NaN
410,NaN,NaN,NaN,NaN,NaN,NaN,NaN
411,NaN,NaN,NaN,NaN,NaN,NaN,NaN
412,NaN,NaN,NaN,NaN,NaN,NaN,NaN
413,NaN,NaN,NaN,NaN,NaN,NaN,NaN
414,NaN,NaN,NaN,NaN,NaN,NaN,NaN
415,NaN,NaN,NaN,NaN,NaN,NaN,NaN
416,NaN,NaN,NaN,NaN,NaN,NaN,NaN
417,NaN,NaN,NaN,NaN,NaN,NaN,NaN
418,NaN,NaN,NaN,NaN,NaN,NaN,NaN
419,NaN,NaN,NaN,NaN,NaN,NaN,NaN
420,NaN,NaN,NaN,NaN,NaN,NaN,NaN
421,NaN,NaN,NaN,NaN,NaN,NaN,NaN
422,NaN,NaN,NaN,NaN,NaN,NaN,NaN
423,NaN,NaN,NaN,NaN,NaN,NaN,NaN
424,NaN,NaN,NaN,NaN,NaN,NaN,NaN
425,NaN,NaN,NaN,NaN,NaN,NaN,NaN
426,NaN,NaN,NaN,NaN,NaN,NaN,NaN
427,NaN,NaN,NaN,NaN,NaN,NaN,NaN
428,NaN,NaN,NaN,NaN,NaN,NaN,NaN
429,NaN,NaN,NaN,NaN,NaN,NaN,NaN
430,NaN,NaN,NaN,NaN,NaN,NaN,NaN
431,NaN,NaN,NaN,NaN,NaN,NaN,NaN
432,NaN,NaN,NaN,NaN,NaN,NaN,NaN
433,NaN,NaN,NaN,NaN,NaN,NaN,NaN
434,NaN,NaN,NaN,NaN,NaN,NaN,NaN
435,NaN,NaN,NaN,NaN,NaN,NaN,NaN
436,NaN,NaN,NaN,NaN,NaN,NaN,NaN
437,NaN,NaN,NaN,NaN,NaN,NaN,NaN
438,NaN,NaN,NaN,NaN,NaN,NaN,NaN
439,NaN,NaN,NaN,NaN,NaN,NaN,NaN
440,NaN,NaN,NaN,NaN,NaN,NaN,NaN
441,NaN,NaN,NaN,NaN,NaN,NaN,NaN
442,NaN,NaN,NaN,NaN,NaN,NaN,NaN
443,NaN,NaN,NaN,NaN,NaN,NaN,NaN
444,NaN,NaN,NaN,NaN,NaN,NaN,NaN
445,NaN,NaN,NaN,NaN,NaN,NaN,NaN
446,NaN,NaN,NaN,NaN,NaN,NaN,NaN
447,NaN,NaN,NaN,NaN,NaN,NaN,NaN
448,NaN,NaN,NaN,NaN,NaN,NaN,NaN
449,NaN,NaN,NaN,NaN,NaN,NaN,NaN
450,NaN,NaN,NaN,NaN,NaN,NaN,NaN
451,NaN,NaN,NaN,NaN,NaN,NaN,NaN
452,NaN,NaN,NaN,NaN,NaN,NaN,NaN
453,NaN,NaN,NaN,NaN,NaN,NaN,NaN
454,NaN,NaN,NaN,NaN,NaN,NaN,NaN
455,NaN,NaN,NaN,NaN,NaN,NaN,NaN
456,NaN,NaN,NaN,NaN,NaN,NaN,NaN
457,NaN,NaN,NaN,NaN,NaN,NaN,NaN
458,NaN,NaN,NaN,NaN,NaN,NaN,NaN
459,NaN,NaN,NaN,NaN,NaN,NaN,NaN
460,NaN,NaN,NaN,NaN,NaN,NaN,NaN
461,NaN,NaN,NaN,NaN,NaN,NaN,NaN
462,NaN,NaN,NaN,NaN,NaN,NaN,NaN
463,NaN,NaN,NaN,NaN,NaN,NaN,NaN
464,NaN,NaN,NaN,NaN,NaN,NaN,NaN
465,NaN,NaN,NaN,NaN,NaN,NaN,NaN
466,NaN,NaN,NaN,NaN,NaN,NaN,NaN
467,NaN,NaN,NaN,NaN,NaN,NaN,NaN
468,NaN,NaN,NaN,NaN,NaN,NaN,NaN
469,NaN,NaN,NaN,NaN,NaN,NaN,NaN
470,NaN,NaN,NaN,NaN,NaN,NaN,NaN
471,NaN,NaN,NaN,NaN,NaN,NaN,NaN
472,NaN,NaN,NaN,NaN,NaN,NaN,NaN
473,NaN,NaN,NaN,NaN,NaN,NaN,NaN
474,NaN,NaN,NaN,NaN,NaN,NaN,NaN
475,NaN,NaN,NaN,NaN,NaN,NaN,NaN
476,NaN,NaN,NaN,NaN,NaN,NaN,NaN
477,NaN,NaN,NaN,NaN,NaN,NaN,NaN
478,NaN,NaN,NaN,NaN,NaN,NaN,NaN
479,NaN,NaN,NaN,NaN,NaN,NaN,NaN
480,NaN,NaN,NaN,NaN,NaN,NaN,NaN
481,NaN,NaN,NaN,NaN,NaN,NaN,NaN
482,NaN,NaN,NaN,NaN,NaN,NaN,NaN
483,NaN,NaN,NaN,NaN,NaN,NaN,NaN
484,NaN,NaN,NaN,NaN,NaN,NaN,NaN
485,NaN,NaN,NaN,NaN,NaN,NaN,NaN
486,NaN,NaN,NaN,NaN,NaN,NaN,NaN
487,NaN,NaN,NaN,NaN,NaN,NaN,NaN
488,NaN,NaN,NaN,NaN,NaN,NaN,NaN
489,NaN,NaN,NaN,NaN,NaN,NaN,NaN
490,NaN,NaN,NaN,NaN,NaN,NaN,NaN
491,NaN,NaN,NaN,NaN,NaN,NaN,NaN
492,NaN,NaN,NaN,NaN,NaN,NaN,NaN
493,NaN,NaN,NaN,NaN,NaN,NaN,NaN
494,NaN,NaN,NaN,NaN,NaN,NaN,NaN
495,NaN,NaN,NaN,NaN,NaN,NaN,NaN
496,NaN,NaN,NaN,NaN,NaN,NaN,NaN
497,NaN,NaN,NaN,NaN,NaN,NaN,NaN
498,NaN,NaN,NaN,NaN,NaN,NaN,NaN
499,NaN,NaN,NaN,NaN,NaN,NaN,NaN
500,NaN,NaN,NaN,NaN,NaN,NaN,NaN
501,NaN,NaN,NaN,NaN,NaN,NaN,NaN
502,NaN,NaN,NaN,NaN,NaN,NaN,NaN
503,NaN,NaN,NaN,NaN,NaN,NaN,NaN
504,NaN,NaN,NaN,NaN,NaN,NaN,NaN
505,NaN,NaN,NaN,NaN,NaN,NaN,NaN
506,NaN,NaN,NaN,NaN,NaN,NaN,NaN
507,NaN,NaN,NaN,NaN,NaN,NaN,NaN
508,NaN,NaN,NaN,NaN,NaN,NaN,NaN
509,NaN,NaN,NaN,NaN,NaN,NaN,NaN
510,NaN,NaN,NaN,NaN,NaN,NaN,NaN
511,NaN,NaN,NaN,NaN,NaN,NaN,NaN
512,NaN,NaN,NaN,NaN,NaN,NaN,NaN
513,NaN,NaN,NaN,NaN,NaN,NaN,NaN
514,NaN,NaN,NaN,NaN,NaN,NaN,NaN
515,NaN,NaN,NaN,NaN,NaN,NaN,NaN
516,NaN,NaN,NaN,NaN,NaN,NaN,NaN
517,NaN,NaN,NaN,NaN,NaN,NaN,NaN
518,NaN,NaN,NaN,NaN,NaN,NaN,NaN
519,NaN,NaN,NaN,NaN,NaN,NaN,NaN
520,NaN,NaN,NaN,NaN,NaN,NaN,NaN
521,NaN,NaN,NaN,NaN,NaN,NaN,NaN
522,NaN,NaN,NaN,NaN,NaN,NaN,NaN
523,NaN,NaN,NaN,NaN,NaN,NaN,NaN
524,NaN,NaN,NaN,NaN,NaN,NaN,NaN
525,NaN,NaN,NaN,NaN,NaN,NaN,NaN
526,NaN,NaN,NaN,NaN,NaN,NaN,NaN
527,NaN,NaN,NaN,NaN,NaN,NaN,NaN
528,NaN,NaN,NaN,NaN,NaN,NaN,NaN
529,NaN,NaN,NaN,NaN,NaN,NaN,NaN
530,NaN,NaN,NaN,NaN,NaN,NaN,NaN
531,NaN,NaN,NaN,NaN,NaN,NaN,NaN
532,NaN,NaN,NaN,NaN,NaN,NaN,NaN
533,NaN,NaN,NaN,NaN,NaN,NaN,NaN
534,NaN,NaN,NaN,NaN,NaN,NaN,NaN
535,NaN,NaN,NaN,NaN,NaN,NaN,NaN
536,NaN,NaN,NaN,NaN,NaN,NaN,NaN
537,NaN,NaN,NaN,NaN,NaN,NaN,NaN
538,NaN,NaN,NaN,NaN,NaN,NaN,NaN
539,NaN,NaN,NaN,NaN,NaN,NaN,NaN
540,NaN,NaN,NaN,NaN,NaN,NaN,NaN
541,NaN,NaN,NaN,NaN,NaN,NaN,NaN
542,NaN,NaN,NaN,NaN,NaN,NaN,NaN
543,NaN,NaN,NaN,NaN,NaN,NaN,NaN
544,NaN,NaN,NaN,NaN,NaN,NaN,NaN
545,NaN,NaN,NaN,NaN,NaN,NaN,NaN
546,NaN,NaN,NaN,NaN,NaN,NaN,NaN
547,NaN,NaN,NaN,NaN,NaN,NaN,NaN
548,NaN,NaN,NaN,NaN,NaN,NaN,NaN
549,NaN,NaN,NaN,NaN,NaN,NaN,NaN
550,NaN,NaN,NaN,NaN,NaN,NaN,NaN
551,NaN,NaN,NaN,NaN,NaN,NaN,NaN
552,NaN,NaN,NaN,NaN,NaN,NaN,NaN
553,NaN,NaN,NaN,NaN,NaN,NaN,NaN
554,NaN,NaN,NaN,NaN,NaN,NaN,NaN
555,NaN,NaN,NaN,NaN,NaN,NaN,NaN
556,NaN,NaN,NaN,NaN,NaN,NaN,NaN
557,NaN,NaN,NaN,NaN,NaN,NaN,NaN
558,NaN,NaN,NaN,NaN,NaN,NaN,NaN
559,NaN,NaN,NaN,NaN,NaN,NaN,NaN
560,NaN,NaN,NaN,NaN,NaN,NaN,NaN
561,NaN,NaN,NaN,NaN,NaN,NaN,NaN
562,NaN,NaN,NaN,NaN,NaN,NaN,NaN
563,NaN,NaN,NaN,NaN,NaN,NaN,NaN
564,NaN,NaN,NaN,NaN,NaN,NaN,NaN
565,NaN,NaN,NaN,NaN,NaN,NaN,NaN
566,NaN,NaN,NaN,NaN,NaN,NaN,NaN
567,NaN,NaN,NaN,NaN,NaN,NaN,NaN
568,NaN,NaN,NaN,NaN,NaN,NaN,NaN
569,NaN,NaN,NaN,NaN,NaN,NaN,NaN
570,NaN,NaN,NaN,NaN,NaN,NaN,NaN
571,NaN,NaN,NaN,NaN,NaN,NaN,NaN
572,NaN,NaN,NaN,NaN,NaN,NaN,NaN
573,NaN,NaN,NaN,NaN,NaN,NaN,NaN
574,NaN,NaN,NaN,NaN,NaN,NaN,NaN
575,NaN,NaN,NaN,NaN,NaN,NaN,NaN
576,NaN,NaN,NaN,NaN,NaN,NaN,NaN
577,NaN,NaN,NaN,NaN,NaN,NaN,NaN
578,NaN,NaN,NaN,NaN,NaN,NaN,NaN
579,NaN,NaN,NaN,NaN,NaN,NaN,NaN
580,NaN,NaN,NaN,NaN,NaN,NaN,NaN
581,NaN,NaN,NaN,NaN,NaN,NaN,NaN
582,NaN,NaN,NaN,NaN,NaN,NaN,NaN
583,NaN,NaN,NaN,NaN,NaN,NaN,NaN
584,NaN,NaN,NaN,NaN,NaN,NaN,NaN
585,NaN,NaN,NaN,NaN,NaN,NaN,NaN
586,NaN,NaN,NaN,NaN,NaN,NaN,NaN
587,NaN,NaN,NaN,NaN,NaN,NaN,NaN
588,NaN,NaN,NaN,NaN,NaN,NaN,NaN
589,NaN,NaN,NaN,NaN,NaN,NaN,NaN
590,NaN,NaN,NaN,NaN,NaN,NaN,NaN
591,NaN,NaN,NaN,NaN,NaN,NaN,NaN
592,NaN,NaN,NaN,NaN,NaN,NaN,NaN
593,NaN,NaN,NaN,NaN,NaN,NaN,NaN
594,NaN,NaN,NaN,NaN,NaN,NaN,NaN
595,NaN,NaN,NaN,NaN,NaN,NaN,NaN
596,NaN,NaN,NaN,NaN,NaN,NaN,NaN
597,NaN,NaN,NaN,NaN,NaN,NaN,NaN
598,NaN,NaN,NaN,NaN,NaN,NaN,NaN
599,NaN,NaN,NaN,NaN,NaN,NaN,NaN
600,NaN,NaN,NaN,NaN,NaN,NaN,NaN
601,NaN,NaN,NaN,NaN,NaN,NaN,NaN
602,NaN,NaN,NaN,NaN,NaN,NaN,NaN


==> BrysonDenham/benchmark2/results/NL_bench_data2.csv <==
"Nck","t_opt_ave","mea","h_error_ave","v_error_ave","u_error_ave","cs_x_error_ave","cs_v_error_ave"
389,9.154971281687418,35.38318325401308,33.416666666666664,35.38318325401308,1.2394442011824085e21,65.33666666666666,41.32799946661333
390,9.189857641855875,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
391,9.175798018773397,358.54757551874684,226.4296704048683,1.2394442011824085e21,597.226929051859,32.0,8.0
392,8.306380271911621,1.0,0.08333333333333333,1.0,10.41917525085842,32.0,8.0
393,8.806857347488403,34.33067173437349,33.416666666666664,34.33067173437349,54.65958473038573,65.33333333333333,41.237323732373234
394,8.634730100631714,898.7634523598325,242.3624868813051,898.7634523598325,3.333333333333333e19,32.0,8.0
395,8.741559028625488,1.0,0.08333333333333333,1.0,8.253448752502203,474.0383662031813,8.031768572435064
396,9.017667929331461,64.0138014117695,63.68046807843618,1.308349143011969,3.333333333333333e19,32.0,8.0
397,9.29632560412089,43.585949243336366,42.477151028984316,43.585949243336366,103.92402169984014,77.19868371001354,55.487573229144424
398,9.229217370351156,160.95382360442645,133.68497727862982,98.15591459460688,8.0,192.30432124903473,799.043983043193
399,9.376039266586304,795.6799067191478,791.1827885904145,795.6799067191478,799.043983043193,32.22460921399287,8.0
400,8.953855355580648,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
401,9.606465657552084,11.497213177663403,10.729944936948533,3.404723717362902,8.0,34.666666666666664,3.333333333333333e19
402,9.611443916956583,1.0,0.08333333333333333,1.0,3.333333333333333e19,32.0,8.0
403,9.898293336232504,1.0,0.08333333333333333,1.0,8.0,32.0,15.282209954427842
404,9.454763412475586,34.30591865067095,33.416666666666664,34.30591865067095,40.67073244251396,65.33333333333333,41.30773077307731
405,9.943533341089884,4.987198719871987,0.08333333333333333,1.2394442011824085e21,8.0,34.658132479914656,8.0
406,10.08058762550354,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
407,10.099065939585367,4.268590896866332,0.08333333333333333,4.268590896866332,8.064664411683793,32.0,18.656711630372726
408,10.284754594167074,105.46793387065895,33.39797300519602,105.46793387065895,274.222225385842,246.10241749756997,9.742402641289429
409,10.548251708348593,43.78645760894972,10.175346497838609,34.1589587015129,8.0,32.333333333333336,9.702294138547495
410,10.24794832865397,1.0,0.08333333333333333,1.0,8.0,32.27306063939727,8.0
411,10.31825304031372,1.0144905219609257e18,1.0144905219609257e18,19.348010816025962,8.0,14169.606393974951,9.822848951561824
412,10.855026404062906,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
413,10.710428953170776,1.0,0.08333333333333333,1.0,3.333333333333333e19,32.0,8.0
414,11.202624241511026,1.0,0.08333333333333333,1.0,38.66666666666667,32.0,8.0
415,11.063486655553183,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
416,10.84432570139567,1.0,0.08333333333333333,1.0,13.027954308303967,32.0,3.333333333333333e19
417,11.424074014027914,260.2424708349682,171.0887121040396,260.2424708349682,554.1085734311714,6.826933056247543e8,1.3353864115906893e10
418,11.712180773417154,1.0,0.08333333333333333,1.2394442011824085e21,8.333333333333334,32.0,8.0
419,11.150232394536337,1.0,0.08333333333333333,1.0,23.267363439915556,32.41710915650736,8.0
420,11.782482624053955,1.0,0.3611111111111111,1.0,8.0,94.53891080352298,65.48296386882842
421,11.925112009048462,98.28207788097511,97.72241697939138,34.28188346859482,8.0,32.0,8.0
422,11.783188581466675,81.18362629370823,78.61223196883044,81.18362629370823,87.18899113091577,113.53844958891871,91.37895253546662
423,12.327104727427164,2.44552378762585,0.6851169194525065,2.44552378762585,8.0,32.0,8.0
424,12.495865424474081,34.2335909507504,33.416666666666664,34.2335909507504,8.0,32.0,8.0
425,12.018303394317627,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
426,12.576298316319784,1.492593486565308,514.5953950836014,1.492593486565308,8.351961473451711,32.44794187939616,3.2753659044818208e7
427,12.1289963722229,3.361111111111111,2.7500000000000004,3.3333333333333335,8.195719571957197,33.78438433271361,8.0
428,12.552536646525065,34.24127841660387,33.416666666666664,34.24127841660387,40.802956153080274,65.33333333333333,41.14771477147715
429,13.336361010869345,129.7365952916683,129.12548418055718,105.9485625611426,94.52033003074875,110.76554364919973,78.26980944458226
430,12.82145094871521,11.333333333333334,10.722222222222223,11.058759671346673,41.01717442720287,65.33333333333333,41.237323732373234
431,12.960253318150839,110.90331321677384,110.5977576612183,102.35001086149659,53.430368463225996,128.28599430183746,101.84699563592432
432,13.049684604008993,1.0,0.08333333333333333,1.0,8.0,42.66727064361,8.0
433,13.169025659561157,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
434,13.081902027130127,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
435,13.456080039342245,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
436,13.615529934565226,8.338176527297373,0.08333333333333333,8.338176527297373,15.428110304326983,32.0,8.0
437,13.893783648808798,11.344490526609022,9.296588284107694,2.436791131390217,8.0,32.0,8.0
438,13.859914302825928,3.361111111111111,2.7500000000000004,3.3333333333333335,3.333333333333333e19,32.0,8.0
439,14.067875623703003,1.0,0.08333333333333333,1.0,8.0,32.333066639997334,8.0
440,14.109838406244913,3.3333333333333335,2.6944444444444446,3.3333333333333335,21.490444713214398,32.326399306597324,16.0
441,13.98642603556315,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
442,14.13332756360372,42.34356477394936,41.735911661069984,34.3298753351016,41.171813345302375,65.66506650665066,41.20425375870921
443,14.207875649134317,1.0,0.3887557554830832,1.0,8.195719571957197,32.0,8.0
444,14.47834324836731,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
445,14.518733580907186,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
446,14.744003454844156,94.07326637299597,87.96221788886605,94.07326637299597,8.0,132.0621391446145,135.07497764263817
447,14.93975567817688,1.0,0.08333333333333333,1.0,8.382311253238212,83.34820902658363,61.0841102589767
448,15.350881973902384,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
449,15.225791374842325,64.19441382156094,7.1511346070031605,64.1169079392781,16.564574773351257,32.0,14.792930942301487
450,15.669246037801107,3.333333333333333e19,0.08333333333333333,3.333333333333333e19,8.0,65.44131079774644,41.153048638197156
451,15.67327626546224,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
452,15.583025693893433,1.0,0.08333333333333333,1.0,8.0,32.00000000012347,47.98991428603146
453,15.952362934748331,1.0,0.30083841717505083,1.0,8.0,32.0,14.355217201984319
454,15.873015960057577,2.9633685850493305e10,2.9633685850187748e10,1.6605212183293228e10,1.1537822345437044e10,2.6223715680377693e9,9.535655660652837e8
455,15.998723268508911,2.6223714967763934e9,1.338391910284321e9,2.6223714967763934e9,1.3383919181711137e9,9.535655328181449e8,9.535655168181449e8
456,16.402706384658813,4.935993599359936,0.08333333339218484,4.935993599359936,8.0,32.0,8.0
457,15.754522323608398,1.1702816704026806,0.5591705592915694,1.0,8.0,32.0,8.000000000000002
458,16.832273642222088,726.9653897722443,342.63432483160017,726.9653897722443,41.170682688626094,65.33333333333333,40.99409940994099
459,16.717645406723022,3.333333333333333e19,3.333333333333333e19,65.40556321657816,4.025307458896294e8,89.94790559604083,63.08145489918829
460,16.4149112701416,91.3356453036552,90.81726932530994,34.35993128176667,47.51636172621951,65.61601541785426,40.986631996532985
461,17.038796027501423,50.71855837446725,33.416666666666664,50.71855837446725,8.0,32.00000000017585,40.977031036436976
462,17.27529501914978,50.464552096597146,49.73769833439479,50.464552096597146,58.1457759034198,1.2394442011824085e21,92.16753569368262
463,17.401573340098064,1.0,0.08333333333333333,1.0,8.000000000353353,32.0,8.0
464,17.658268928527832,11.333333333333334,10.722222222222223,11.054873240766087,68.06427769866181,319.9444786264011,994.059897881234
465,17.52784236272176,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
466,17.959917386372883,34.27071454353489,33.416666666666664,34.27071454353489,41.07795589647632,75.46416180221735,101.9648191792351
467,17.95787525177002,34.21289618044046,1.7030009550357175,34.21289618044046,41.29386271960529,32.0,8.0
468,17.910770336786907,34.323013429455756,33.416666666666664,34.323013429455756,8.0,32.0,8.0
469,17.806069374084473,5.0e19,0.08333333333333333,5.0e19,8.000000000546528,32.00000001812825,8.0
470,17.83137361208598,16.46051897285158,16.002185639518245,4.5,8.0,32.0,8.0
471,18.70085859298706,64.32660330925559,0.16411396699449396,64.32660330925559,71.08912608285176,32.0,8.0
472,18.220118363698322,733.481008146994,265.0385529467726,733.481008146994,54.50948923961314,65.33333333333333,41.14664799813315
473,18.61671765645345,34.29679010505311,33.416666666666664,34.29679010505311,38.930959762642935,32.32986631996533,148.43133269661956
474,18.848262707392376,190.476219181998,170.65548878522725,188.88813174302246,226.24484704917293,297.63173058015565,960.6537616577813
475,18.27608593304952,34.79339705102942,33.416666666666664,34.79339705102942,40.37988094519669,65.33333333333333,42.30440603557499
476,19.07518156369527,34.28237383527665,33.416666666666664,34.28237383527665,41.04262973947278,65.33333333333333,41.093309330933096
477,19.25738533337911,34.23856331361042,33.41666666666667,34.23856331361042,72.82307898597136,98.66666666666667,74.17168383505016
478,19.815373023351032,11.142013598457206,10.530902487346093,1.0,8.0,65.33333333333333,41.14131413141314
479,19.900927384694416,42.49212558364386,41.93123710322333,34.28311070264275,64.66492545963713,119.17391384895467,92.7914931496366
480,19.655413071314495,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
481,19.86319859822591,34.236087965232166,33.41918636329903,34.236087965232166,38.66666666666667,32.768726076445766,8.0
482,19.769997437795002,192.4905141983514,191.87940308724032,1.1572454686259597,8.49654474897808,65.33333333333333,8.0
483,20.55257836977641,67.54683391882736,66.74838825137623,67.54683391882736,74.11316295060537,32.0,8.0
484,20.29602837562561,2.174252596911189,1.563141485800078,1.0205666933413347,8.0,3.333333333333333e19,8.0
485,20.339844306310017,34.30159071846112,33.416666666666664,34.30159071846112,69.52006858113931,65.33333333333333,40.94716138280494
486,20.572269678115845,10.913428155915867,10.302317044804758,1.0,8.0,32.0,8.0
487,21.018391291300457,102.99563177555962,94.2578921882975,101.24565995801069,19.814378607034573,153.6870030373773,142.56381728668853
488,21.158562660217285,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
489,21.3393456141154,35.363613482393674,33.416666666666664,35.363613482393674,40.82149431337435,65.33333333333333,40.984498449844985
490,21.812010288238525,1.0,0.08333333333333333,1.0,8.0,32.0,8.0
491,21.619025627772015,17348.700334632187,2923.6298965509154,17348.700334632187,643.9811453841656,32.003148046678234,8.0
492,21.789599657058716,66.99079497661076,66.37968386549966,64.21376119568606,67.91587109527678,90.69393746238681,64.40902884161328
493,21.957860310872395,71.10969532782805,66.76737737714613,71.10969532782805,3.333333333333333e19,111.95681337594652,137.84092265972455
494,NaN,NaN,NaN,NaN,NaN,NaN,NaN
495,NaN,NaN,NaN,NaN,NaN,NaN,NaN
496,NaN,NaN,NaN,NaN,NaN,NaN,NaN
497,NaN,NaN,NaN,NaN,NaN,NaN,NaN
498,NaN,NaN,NaN,NaN,NaN,NaN,NaN
499,NaN,NaN,NaN,NaN,NaN,NaN,NaN
500,NaN,NaN,NaN,NaN,NaN,NaN,NaN
501,NaN,NaN,NaN,NaN,NaN,NaN,NaN
502,NaN,NaN,NaN,NaN,NaN,NaN,NaN
503,NaN,NaN,NaN,NaN,NaN,NaN,NaN
504,NaN,NaN,NaN,NaN,NaN,NaN,NaN
505,NaN,NaN,NaN,NaN,NaN,NaN,NaN
506,NaN,NaN,NaN,NaN,NaN,NaN,NaN
507,NaN,NaN,NaN,NaN,NaN,NaN,NaN
508,NaN,NaN,NaN,NaN,NaN,NaN,NaN
509,NaN,NaN,NaN,NaN,NaN,NaN,NaN
510,NaN,NaN,NaN,NaN,NaN,NaN,NaN
511,NaN,NaN,NaN,NaN,NaN,NaN,NaN
512,NaN,NaN,NaN,NaN,NaN,NaN,NaN
513,NaN,NaN,NaN,NaN,NaN,NaN,NaN
514,NaN,NaN,NaN,NaN,NaN,NaN,NaN
515,NaN,NaN,NaN,NaN,NaN,NaN,NaN
516,NaN,NaN,NaN,NaN,NaN,NaN,NaN
517,NaN,NaN,NaN,NaN,NaN,NaN,NaN
518,NaN,NaN,NaN,NaN,NaN,NaN,NaN
519,NaN,NaN,NaN,NaN,NaN,NaN,NaN
520,NaN,NaN,NaN,NaN,NaN,NaN,NaN
521,NaN,NaN,NaN,NaN,NaN,NaN,NaN
522,NaN,NaN,NaN,NaN,NaN,NaN,NaN
523,NaN,NaN,NaN,NaN,NaN,NaN,NaN
524,NaN,NaN,NaN,NaN,NaN,NaN,NaN
525,NaN,NaN,NaN,NaN,NaN,NaN,NaN
526,NaN,NaN,NaN,NaN,NaN,NaN,NaN
527,NaN,NaN,NaN,NaN,NaN,NaN,NaN
528,NaN,NaN,NaN,NaN,NaN,NaN,NaN
529,NaN,NaN,NaN,NaN,NaN,NaN,NaN
530,NaN,NaN,NaN,NaN,NaN,NaN,NaN
531,NaN,NaN,NaN,NaN,NaN,NaN,NaN
532,NaN,NaN,NaN,NaN,NaN,NaN,NaN
533,NaN,NaN,NaN,NaN,NaN,NaN,NaN
534,NaN,NaN,NaN,NaN,NaN,NaN,NaN
535,NaN,NaN,NaN,NaN,NaN,NaN,NaN
536,NaN,NaN,NaN,NaN,NaN,NaN,NaN
537,NaN,NaN,NaN,NaN,NaN,NaN,NaN
538,NaN,NaN,NaN,NaN,NaN,NaN,NaN
539,NaN,NaN,NaN,NaN,NaN,NaN,NaN
540,NaN,NaN,NaN,NaN,NaN,NaN,NaN
541,NaN,NaN,NaN,NaN,NaN,NaN,NaN
542,NaN,NaN,NaN,NaN,NaN,NaN,NaN
543,NaN,NaN,NaN,NaN,NaN,NaN,NaN
544,NaN,NaN,NaN,NaN,NaN,NaN,NaN
545,NaN,NaN,NaN,NaN,NaN,NaN,NaN
546,NaN,NaN,NaN,NaN,NaN,NaN,NaN
547,NaN,NaN,NaN,NaN,NaN,NaN,NaN
548,NaN,NaN,NaN,NaN,NaN,NaN,NaN
549,NaN,NaN,NaN,NaN,NaN,NaN,NaN
550,NaN,NaN,NaN,NaN,NaN,NaN,NaN
551,NaN,NaN,NaN,NaN,NaN,NaN,NaN
552,NaN,NaN,NaN,NaN,NaN,NaN,NaN
553,NaN,NaN,NaN,NaN,NaN,NaN,NaN
554,NaN,NaN,NaN,NaN,NaN,NaN,NaN
555,NaN,NaN,NaN,NaN,NaN,NaN,NaN
556,NaN,NaN,NaN,NaN,NaN,NaN,NaN
557,NaN,NaN,NaN,NaN,NaN,NaN,NaN
558,NaN,NaN,NaN,NaN,NaN,NaN,NaN
559,NaN,NaN,NaN,NaN,NaN,NaN,NaN
560,NaN,NaN,NaN,NaN,NaN,NaN,NaN
561,NaN,NaN,NaN,NaN,NaN,NaN,NaN
562,NaN,NaN,NaN,NaN,NaN,NaN,NaN
563,NaN,NaN,NaN,NaN,NaN,NaN,NaN
564,NaN,NaN,NaN,NaN,NaN,NaN,NaN
565,NaN,NaN,NaN,NaN,NaN,NaN,NaN
566,NaN,NaN,NaN,NaN,NaN,NaN,NaN
567,NaN,NaN,NaN,NaN,NaN,NaN,NaN
568,NaN,NaN,NaN,NaN,NaN,NaN,NaN
569,NaN,NaN,NaN,NaN,NaN,NaN,NaN
570,NaN,NaN,NaN,NaN,NaN,NaN,NaN
571,NaN,NaN,NaN,NaN,NaN,NaN,NaN
572,NaN,NaN,NaN,NaN,NaN,NaN,NaN
573,NaN,NaN,NaN,NaN,NaN,NaN,NaN
574,NaN,NaN,NaN,NaN,NaN,NaN,NaN
575,NaN,NaN,NaN,NaN,NaN,NaN,NaN
576,NaN,NaN,NaN,NaN,NaN,NaN,NaN
577,NaN,NaN,NaN,NaN,NaN,NaN,NaN
578,NaN,NaN,NaN,NaN,NaN,NaN,NaN
579,NaN,NaN,NaN,NaN,NaN,NaN,NaN
580,NaN,NaN,NaN,NaN,NaN,NaN,NaN
581,NaN,NaN,NaN,NaN,NaN,NaN,NaN
582,NaN,NaN,NaN,NaN,NaN,NaN,NaN
583,NaN,NaN,NaN,NaN,NaN,NaN,NaN
584,NaN,NaN,NaN,NaN,NaN,NaN,NaN
585,NaN,NaN,NaN,NaN,NaN,NaN,NaN
586,NaN,NaN,NaN,NaN,NaN,NaN,NaN
587,NaN,NaN,NaN,NaN,NaN,NaN,NaN
588,NaN,NaN,NaN,NaN,NaN,NaN,NaN
589,NaN,NaN,NaN,NaN,NaN,NaN,NaN
590,NaN,NaN,NaN,NaN,NaN,NaN,NaN
591,NaN,NaN,NaN,NaN,NaN,NaN,NaN
592,NaN,NaN,NaN,NaN,NaN,NaN,NaN
593,NaN,NaN,NaN,NaN,NaN,NaN,NaN
594,NaN,NaN,NaN,NaN,NaN,NaN,NaN
595,NaN,NaN,NaN,NaN,NaN,NaN,NaN
596,NaN,NaN,NaN,NaN,NaN,NaN,NaN
597,NaN,NaN,NaN,NaN,NaN,NaN,NaN
598,NaN,NaN,NaN,NaN,NaN,NaN,NaN
599,NaN,NaN,NaN,NaN,NaN,NaN,NaN
600,NaN,NaN,NaN,NaN,NaN,NaN,NaN
601,NaN,NaN,NaN,NaN,NaN,NaN,NaN
602,NaN,NaN,NaN,NaN,NaN,NaN,NaN


==> BrysonDenham/benchmark2/results/PROPT_result_ALL.csv <==
Nck,t_opt_ave,mea,x_error_ave,v_error_ave,a_error_ave,cs_x_error_ave,cs_v_error_ave
2,NaN,NaN,NaN,NaN,NaN,NaN,NaN
3,0.00970366666666667,0.162288166464462,0.036458333277142,0.162288166464462,1.33333324275088,1.01613307627069,1.33333334994739
4,0.00872766666666667,0.0848370832843691,0.00946773148523483,0.0848370832843691,1.29503965992853,13.5009302636966,0.326884522608577
5,0.009888,0.0747179713346161,0.0158765931326388,0.0747179713346161,1.0420612699429,14.81896701087,0.740363944546578
6,0.0100606666666667,0.0508077568569577,0.00498156291046338,0.0508077568569577,1.10261463862637,7.80628790305341,0.179854064631143
7,0.00889266666666667,0.0707084796856536,0.0104702243180767,0.0707084796856536,1.04378839193741,11.9442659026181,0.609315734465533
8,0.010004,0.0142145778519949,0.000831234589748264,0.0142145778519949,0.496020047571486,13.656657040395,0.281647970220532
9,0.00909633333333333,0.025444127168946,0.00225106968104373,0.025444127168946,0.743148929660133,8.24986745735238,0.159155368405892
10,0.009362,0.0464119454043333,0.00493187513340533,0.0464119454043333,0.724466901381134,14.6042030584495,0.358930010289982
11,0.0103393333333333,0.0107995715292123,0.000675195260256084,0.0107995715292123,0.458285993587252,15.8453594872617,0.297208412112399
12,0.010108,0.0171161554431245,0.00169876883848785,0.0171161554431245,0.601074902433916,8.26090259665951,0.105354755922388
13,0.00972666666666667,0.0378102756404074,0.00414048081635955,0.0378102756404074,0.61532119191922,13.5633877901587,0.26642748247466
14,0.0105933333333333,0.0064106414336307,0.000283338850538606,0.0064106414336307,0.320247388925366,14.228524365606,0.195611891132257
15,0.00957433333333333,0.0115676113267715,0.00124434080605387,0.0115676113267715,0.494843552220676,8.56050174059617,0.0916001921578649
16,0.00965666666666667,0.0265308755875326,0.00305443701018913,0.0265308755875326,0.478612122849437,14.1905399539693,0.210774850156147
17,0.0109753333333333,0.00594641325939332,0.000265515208026285,0.00594641325939332,0.298045670782829,15.6004711658971,0.1922257248182
18,0.011404,0.00882866705225979,0.000964717819425226,0.00882866705225979,0.427200253503661,8.43034266561674,0.0701465242667441
19,0.0100536666666667,0.0197246164689463,0.00229839094992521,0.0197246164689463,0.413679938604208,12.8897190668811,0.136318863261348
20,0.0114543333333333,0.00369236687137363,0.000133961666455865,0.00369236687137363,0.238669921852286,14.3835700736678,0.150883730335775
21,0.00966866666666667,0.00666921893701347,0.000748063863467499,0.00666921893701347,0.37356763416745,8.59354170033957,0.0651892015426938
22,0.01095,0.0144629064335529,0.0016608265650479,0.0144629064335529,0.347518960260293,13.1234478749667,0.111872484069605
23,0.0117426666666667,0.00337160771277705,0.000121340201144918,0.00337160771277705,0.225409036916484,15.1943255036532,0.148114724495643
24,0.0105766666666667,0.00540357494629406,0.000612522056984977,0.00540357494629406,0.333299784864603,8.45964657076542,0.0516884604645997
25,0.010673,0.011563571281091,0.00133253158076942,0.011563571281091,0.311792766181834,12.3752878799934,0.103358528197668
26,0.0126296666666667,0.00240825720188473,7.52934655857407e-05,0.00240825720188473,0.190698459884277,14.4525382046189,0.1229731642957
27,0.0178723333333333,0.00433547405819494,0.000499980705976788,0.00433547405819494,0.300432871520884,8.56741283670223,0.0476868526801457
28,0.011611,0.00912598587160861,0.00106439088864373,0.00912598587160861,0.274086377030063,12.6194232041181,0.0862380094743022
29,0.0129453333333333,0.00221201192950859,6.79456589323252e-05,0.00221201192950859,0.18186143483401,15.0364555880641,0.120712915880703
30,0.0117383333333333,0.00365478697627773,0.000422901899442607,0.00365478697627773,0.273795282762656,8.45494090719167,0.0390890730438254
31,0.011407,0.00762893959732245,0.000892702217532723,0.00762893959732245,0.251521199457953,12.1028661510776,0.0863608898871027
32,0.012848,0.00170004167927185,5.32587847050237e-05,0.00170004167927185,0.158996831300529,14.4986315152767,0.103862422956251
33,0.012808,0.00304436039456564,0.000354410326725868,0.00304436039456564,0.251402110263726,8.53288925640141,0.03820541468965
34,0.0123963333333333,0.00628943585527296,0.000732244271857987,0.00628943585527296,0.226682076272812,12.3286336400456,0.0746278682952338
35,0.022355,0.00157074124817064,4.87169742585253e-05,0.00157074124817064,0.152615741651836,14.9484675095794,0.102006287100205
36,0.013908,0.00263523825605586,0.000309068086376596,0.00263523825605586,0.23242661032254,8.43700935793732,0.0357201131990005
37,0.014599,0.00540895956405215,0.000629673565963662,0.00540895956405215,0.210806740718816,11.9410965673835,0.0738932666977532
38,0.018137,0.00126701334608222,5.51240204467174e-05,0.00126701334608222,0.136430908099895,14.5340592541699,0.0899367147829128
39,0.0151763333333333,0.00226421979157653,0.000270144228633917,0.00226421979157653,0.216395633810482,8.51050314672624,0.0357541120239629
40,0.01544,0.00459974819224914,0.000538754617087495,0.00459974819224914,0.19341285610416,12.140277705945,0.0656521999095896
41,0.0166623333333333,0.00117641932079883,3.66258439294387e-05,0.00117641932079883,0.131577820906374,14.895263572842,0.0883998099317062
42,0.0164193333333333,0.00198924575285266,0.000234643121830955,0.00198924575285266,0.201952885496209,8.41609312237582,0.0335774794660277
43,0.0168846666666667,0.00404400941290736,0.000475444996309665,0.00404400941290736,0.181897767266689,11.8261506485522,0.0650250747631407
44,0.0224633333333333,0.000973082354802768,3.74735071497628e-05,0.000973082354802768,0.119340361361776,14.5253777894773,0.0792525796484672
45,0.0272456666666667,0.0017368378486298,0.000205076120853825,0.0017368378486298,0.189622828776602,8.46897296637743,0.0332900136839166
46,0.0165453333333333,0.00352515055591892,0.000419108461884754,0.00352515055591892,0.169410868027322,11.9920451520921,0.0593940338705186
47,0.0202306666666667,0.000905619406279029,2.73094385445788e-05,0.000905619406279029,0.115433077505316,14.8115297768811,0.0779060804853211
48,0.0193363333333333,0.0015698077064664,0.000192969108385302,0.0015698077064664,0.178953446415064,8.41889024582694,0.0314890962940965
49,0.018446,0.00313426210259431,0.000367134030793179,0.00313426210259431,0.159788827665158,11.7495301019664,0.0577776189107046
50,0.0229226666666667,0.000797999049697082,5.98976795309486e-05,0.000797999049697082,0.106773655429175,14.6646339288488,0.0711919723119848
51,0.0192473333333333,0.00139025969684846,0.000169672579519914,0.00139025969684846,0.169219054678876,8.46395550652992,0.0310794249290797
52,0.0190103333333333,0.00277534012792185,0.000329613262711914,0.00277534012792185,0.150024941485564,11.9021747284086,0.0532630219528226
53,0.024528,0.000725786676489454,2.29570834729409e-05,0.000725786676489454,0.10301764774961,14.7883351278066,0.0697509041406933
54,0.0212816666666667,0.00125192447322231,0.000150803472802122,0.00125192447322231,0.160133973397659,8.38412939354914,0.0294489024631021
55,0.0368603333333333,0.00250125020817961,0.000293157484715423,0.00250125020817961,0.142512056148563,11.6920360960931,0.0520097450811099
56,0.0274636666666667,0.000628465858768278,2.43021742114685e-05,0.000628465858768278,0.0955047474015608,14.5271947889121,0.0640695123475035
57,0.0230826666666667,0.00114136284799994,0.000146052634692181,0.00114136284799994,0.152861938118744,8.46312568978403,0.0290846401577566
58,0.021942,0.00224373925127453,0.000266036987533469,0.00224373925127453,0.134744557399023,11.8288742341805,0.0484104015941792
59,0.0277596666666667,0.000599752960160822,2.42553359282721e-05,0.000599752960160822,0.0931856504199642,14.8063859354035,0.0632441362491375
60,0.024249,0.00103510873375796,0.0001292698765131,0.00103510873375796,0.145324442847981,8.38485477869184,0.0276507748626309
61,0.0352326666666667,0.00204408843680174,0.000240130829163215,0.00204408843680174,0.128725953502529,11.6438690194963,0.0474267645934604
62,0.0309933333333333,0.000522938816179319,2.82461609383278e-05,0.000522938816179319,0.0868795847805381,14.5388711203192,0.0584930635640641
63,0.033956,0.000961238269872719,0.000127893663486492,0.000961238269872719,0.139640010145636,8.48083257521554,0.0273292326263868
64,0.0392053333333333,0.00185685749804514,0.000221469019416567,0.00185685749804514,0.122661978701584,11.7696207395729,0.0448070446144841
65,0.0360996666666667,0.000499899848575054,2.63541978916398e-05,0.000499899848575054,0.0849155079507643,14.783303431851,0.0577700902485739
66,0.035122,0.000918811502600439,0.000132322303712518,0.000918811502600439,0.134539979411088,8.50214504862059,0.0262634656357841
67,0.0446526666666667,0.00171257535292673,0.000208723350909615,0.00171257535292673,0.118109505222548,11.5854530071855,0.0444875365638289
68,0.04334,0.000454432168111518,4.3674364386681e-05,0.000454432168111518,0.0801606499876417,14.6662786065103,0.05407717224107
69,0.0320406666666667,0.000789501542022819,9.74675724330909e-05,0.000789501542022819,0.127411637157491,8.40302204678006,0.0255442553371554
70,0.0340733333333333,0.00156030133778735,0.000189470488028268,0.00156030133778735,0.112398530979306,11.7077466469519,0.0414857257606669
71,0.0372823333333333,0.000424690140864949,2.2702488488055e-05,0.000424690140864949,0.0780678493234834,14.7824348140151,0.0532156012920736
72,0.0430303333333333,0.000734518101434282,9.27244121458615e-05,0.000734518101434282,0.122378492737907,8.36151313405305,0.0244967637464122
73,0.0316963333333333,0.00144815810702254,0.000178749989914018,0.00144815810702254,0.10852894663064,11.5472592866704,0.0411356129043027
74,0.0385213333333333,0.000387055353940149,2.83551956548611e-05,0.000387055353940149,0.0739637554200606,14.6539385161786,0.0500432319893793
75,0.0352843333333333,0.000678678927551138,8.78653655509848e-05,0.000678678927551138,0.117880638144156,8.40202758801347,0.0240989878454705
76,0.0404236666666667,0.00133330539396218,0.000166578732042372,0.00133330539396218,0.104024405845944,11.6526057738915,0.03898724030444
77,0.0383903333333333,0.000385398275410065,5.45844011727581e-05,0.000385398275410065,0.0731951165947693,15.0289369362394,0.0498965386718521
78,0.050809,0.00064416544299941,9.06699228103436e-05,0.00064416544299941,0.113908059906497,8.39491072282364,0.0232309710792949
79,0.041029,0.00124702552050069,0.000156482997343874,0.00124702552050069,0.100926528104114,11.5142193979161,0.0389075378348088
80,0.0430486666666667,0.00035187890245788,5.02765004806588e-05,0.00035187890245788,0.069255209783934,14.8081090467468,0.0469131223136474
81,0.0410193333333333,0.000590648528034659,7.95123485821808e-05,0.000590648528034659,0.109713095353458,8.40443967823309,0.0228038772725544
82,0.046627,0.00117889314499595,0.000170246857567863,0.00117889314499595,0.0988727538851679,11.5182350403217,0.0393036697802186
83,0.0527786666666667,0.000319121668671216,2.33899703512286e-05,0.000319121668671216,0.0672958716787382,14.8003832287908,0.0460182990597945
84,0.0423863333333333,0.000719112842572098,0.000120822247187027,0.000719112842572098,0.108316035145397,8.59338026478036,0.0224022958551111
85,0.0447316666666667,0.00107694325863302,0.000135320868387523,0.00107694325863302,0.0936106756353249,11.4911373584513,0.0360270762740645
86,0.053005,0.000281829798097309,1.43803472199694e-05,0.000281829798097309,0.0636142093904596,14.5052131778656,0.0432901076577182
87,0.0521823333333333,0.000519985029227703,7.00728370667952e-05,0.000519985029227703,0.102683037636834,8.41535634419268,0.0216444222493289
88,0.048868,0.00100962147605855,0.000130027923419471,0.00100962147605855,0.0908641647810225,11.5729548909483,0.0351467022618113
89,0.0555603333333333,0.000289644382592709,3.65336510640829e-05,0.000289644382592709,0.063418886548259,14.9457008655648,0.0433865494365241
90,0.0509173333333333,0.000490051384536316,7.07301259267323e-05,0.000490051384536316,0.0993352670564045,8.37500341031479,0.020891003828067
91,0.057403,0.00100085822482945,0.0001595756871383,0.00100085822482945,0.0917043280279899,11.3153161325072,0.0389735740003747
92,0.059955,0.000251697164269825,1.91036903406244e-05,0.000251697164269825,0.0598115803481077,14.559097881227,0.0407593474804231
93,0.0525823333333333,0.000606953555939785,0.000101061903319141,0.000606953555939785,0.0983479306291313,8.61951147522193,0.0209630378100926
94,0.0556783333333333,0.000889920445646428,0.000123194580757588,0.000889920445646428,0.0853457428975827,11.5124936517709,0.0333595347809703
95,0.0612923333333333,0.000394787425426429,5.97859848939508e-05,0.000394787425426429,0.0598937322350627,15.0399272733253,0.0410135390421351
96,0.0654533333333333,0.000449597809166286,6.73084717405653e-05,0.000449597809166286,0.0940870963726578,8.44679626825796,0.0200126025212863
97,0.0754493333333333,0.0008550211194465,0.000129358813208344,0.0008550211194465,0.0843522357580129,11.3517979478193,0.0345790656964963
98,0.0831,0.000225617187842345,2.14570715856566e-05,0.000225617187842345,0.0564181080405422,14.5982515838975,0.0384990268542084
99,0.0758493333333333,0.000464255295894374,7.37096243138141e-05,0.000464255295894374,0.0918083694629624,8.51997123716881,0.0197914908919368
100,0.0636193333333333,0.000793785168605184,0.000116115097525793,0.000793785168605184,0.080830127583656,11.4594570739328,0.0321837771098261
101,0.070831,0.000235363164560728,3.60659091522969e-05,0.000235363164560728,0.055815597212255,14.8359657012124,0.0383132373690482
102,0.0842166666666667,0.000436956380306766,6.94991582604887e-05,0.000436956380306766,0.0890893750441898,8.47761321421353,0.0191544000528533
103,0.0683736666666667,0.000757754527088657,0.000116630936856668,0.000757754527088657,0.0792875872441608,11.3282496536128,0.0324468336397949
104,0.0926476666666667,0.000200412032737377,1.55861345046276e-05,0.000200412032737377,0.0532219515193547,14.5801804399422,0.0363861730257067
105,0.0841173333333333,0.000360623235659901,4.83925706880883e-05,0.000360623235659901,0.0855716095344905,8.37163814829237,0.0186515383494923
106,0.095324,0.000799666901059341,0.000132868775461495,0.000799666901059341,0.0794368045814147,11.2871592090895,0.0343442447517851
107,0.0783756666666667,0.00039877841029968,6.16845778586422e-05,0.00039877841029968,0.0535211141858002,15.0798130077007,0.036731724350413
108,0.0796153333333333,0.000597257179399739,9.95818874412469e-05,0.000597257179399739,0.0861915890501206,8.69637344690565,0.0198080824514296
109,0.0961433333333333,0.000726393089312055,0.000111840695966245,0.000726393089312055,0.0770920544578517,11.3043242417178,0.0333514702845656
110,0.116633666666667,0.000179669190987432,1.59000805182441e-05,0.000179669190987432,0.050381003554938,14.5678012877862,0.0344962282934092
111,0.0986913333333333,0.000329247455054623,4.70696992714015e-05,0.000329247455054623,0.0813724146098597,8.39907371835035,0.0178844486569786
112,0.089017,0.00065358905504323,0.000107641801870728,0.00065358905504323,0.0735190632540696,11.3472859790878,0.0305265160898692
113,0.0905876666666667,0.000432749401711809,6.72982992910576e-05,0.000432749401711809,0.0509373540278273,15.1227271838092,0.0350274850945807
114,0.119687,0.000736082966370876,0.000119736031867365,0.000736082966370876,0.0843986806876532,9.02188416249675,0.0241069698401857
115,0.124652666666667,0.000748172948657234,0.000123302306021283,0.000748172948657234,0.0745757508828585,11.1609890710288,0.0335344139926143
116,0.100734666666667,0.000413682595202377,6.37362971317307e-05,0.000413682595202377,0.0490002528655838,14.9713316491419,0.0335476895122242
117,0.113523333333333,0.000302564769768485,4.56961519653826e-05,0.000302564769768485,0.0775587931535724,8.42300818407192,0.017173947052095
118,0.104529,0.000713997522866089,0.000118647429780308,0.000713997522866089,0.0724047032177771,11.1714118036074,0.0322534413243915
119,0.138525,0.00016135324564798,2.41428696742679e-05,0.00016135324564798,0.0474603081183058,14.7826398368039,0.032692030327972
120,0.103553333333333,0.000736747065590386,0.00012052283425433,0.000736747065590386,0.0807624073940449,9.07499302130553,0.0240006673311418
121,0.108851333333333,0.000614712486299595,0.000102707132602187,0.000614712486299595,0.0691617320363163,11.1893817430322,0.0298150501489449
122,0.146152666666667,0.000149501826851227,1.91814979355331e-05,0.000149501826851227,0.0457131658254417,14.6200300204936,0.0313673324886972
123,0.143379333333333,0.000656501125209011,0.000108591971982874,0.000656501125209011,0.0789799555235087,9.11936177136313,0.0232948018360876
124,0.120828333333333,0.000758203665161902,0.000126247424515849,0.000758203665161902,0.0709252918423051,11.0197272553473,0.0332290343360667
125,0.136457333333333,0.000141839844917349,9.76496039696573e-06,0.000141839844917349,0.044867958461869,14.6379438690103,0.0309628795699367
126,0.391474333333333,0.000256865130969865,3.97192805520058e-05,0.000256865130969865,0.0717789024626627,8.33653804211993,0.0159807684372977
127,0.134313666666667,0.000577345229836055,9.07635842931492e-05,0.000577345229836055,0.0667051799412047,11.2255487939563,0.0294195950284468
128,0.154629333333333,0.000135557940315361,1.44019937451251e-05,0.000135557940315361,0.0435789993112814,14.6010456061898,0.0299452877823574
129,0.127696,0.000805370668599969,0.000131700834851173,0.000805370668599969,0.0767865432154755,9.30633359413333,0.0252131983753861
130,0.134668666666667,0.000573587227509581,9.65056926122143e-05,0.000573587227509581,0.0648872955026146,11.1937734280788,0.0283474453319177
131,0.139060333333333,0.000388371318538214,6.0320928307489e-05,0.000388371318538214,0.0441434497830509,15.1517402832721,0.0304048001013141
132,0.164352,0.000401737922605233,6.49662338236962e-05,0.000401737922605233,0.0708971084993206,8.66904556816651,0.0163306715630748
133,0.175942666666667,0.000619120109202034,0.000105896696223171,0.000619120109202034,0.0648275301659862,11.041402784812,0.0295455492437094
134,0.213135333333333,0.000124248556577557,1.62328540317946e-05,0.000124248556577557,0.0416736766026974,14.5996092711665,0.0286668172448453
135,0.201385333333333,0.000734582693815039,0.000117866678951833,0.000734582693815039,0.0740156683128225,9.37553333453686,0.0250718045915853
136,0.165433,0.000666356427428424,0.000109486886700011,0.000666356427428424,0.0656645184216521,10.9689452294783,0.0315664657140765
137,0.214599,0.000118518966108303,8.47265255858598e-06,0.000118518966108303,0.04097642793776,14.6193537685869,0.0283291328482981
138,0.201708333333333,0.00034427353555107,5.5112954666911e-05,0.00034427353555107,0.0675501911472725,8.6131869228549,0.0151800810344243
139,0.204032333333333,0.000682711535411979,0.000108125309929777,0.000682711535411979,0.0648832454798182,11.0463662787336,0.0317880520402804
140,0.188250333333333,0.000114760202982637,1.71764243855482e-05,0.000114760202982637,0.0399620969459618,14.6084240883134,0.0275077709267361
141,0.220084,0.000588231153410495,9.54386188952161e-05,0.000588231153410495,0.0691964111177725,9.10642759382337,0.0207129019627296
142,0.193213666666667,0.000476125054231867,7.52174235441883e-05,0.000476125054231867,0.0598312990392425,11.1584724072951,0.0265221384110712
143,0.243821333333333,0.000111135194650743,1.25030924069125e-05,0.000111135194650743,0.0394529078864231,14.6904375889283,0.0272861966371237
144,0.238336333333333,0.00057274333588869,9.31070412451412e-05,0.00057274333588869,0.0683585780930858,9.1725911649283,0.0216020468082236
145,0.239517,0.000683389283822316,0.000110043019979064,0.000683389283822316,0.0631048110677918,10.9643843476905,0.0316081714065897
146,0.505487,0.000102946981567144,7.77892425654625e-06,0.000102946981567144,0.0381261317130149,14.5099622506526,0.0262950563400687
147,0.268762,0.000533278444827524,8.64492898221408e-05,0.000533278444827524,0.0663111156405743,9.08190701991307,0.0196563670823315
148,0.218912,0.000636473872448608,9.72169522204663e-05,0.000636473872448608,0.0616601971449402,11.109881342887,0.0307075162851337
149,0.301017666666667,0.000101092865877353,8.695870242173e-06,0.000101092865877353,0.037753334269204,14.626899245424,0.0261408915669443
150,0.217682333333333,0.000377087762529669,6.19151611411656e-05,0.000377087762529669,0.0628364255289736,8.69780873856502,0.0151016622467414
151,0.272279,0.000543375155629281,9.11926136404895e-05,0.000543375155629281,0.058024419569103,11.0096059837926,0.0272548562063157
152,0.2568,0.000530817944054532,8.0396952634787e-05,0.000530817944054532,0.0396815668226967,15.62645931961,0.0274187988164301
153,0.23769,0.000587890438583115,9.15368514172454e-05,0.000587890438583115,0.0650477265115526,9.28924746622332,0.0215285821341249
154,0.255730333333333,0.000475409638096919,7.73729560737263e-05,0.000475409638096919,0.0560561961842158,11.1755823439168,0.0256305727126041
155,0.258641666666667,9.3234469691395e-05,7.01148003849628e-06,9.3234469691395e-05,0.0362716101633271,14.6061511910844,0.0251366027652917
156,0.245666666666667,0.000274963432393741,4.50858908465773e-05,0.000274963432393741,0.0596762661648353,8.55853911643402,0.0136152255678879
157,0.263164333333333,0.000436650313775542,7.09752708062394e-05,0.000436650313775542,0.0548814606094196,11.065358925965,0.0250801399389973
158,0.371033333333333,8.88649700072552e-05,8.37806525044726e-06,8.88649700072552e-05,0.0353299262312813,14.530690515862,0.0244083288764904
159,0.326464,0.000570367747537395,9.23510632080266e-05,0.000570367747537395,0.0624562889879978,9.25415490102807,0.0204134902691573
160,0.299017,0.000565647728324076,9.13750647098949e-05,0.000565647728324076,0.0562094883889392,11.0062015737114,0.0274880959103266
161,0.364617,8.68952534407971e-05,7.7413059567516e-06,8.68952534407971e-05,0.0349634623839587,14.6171174694094,0.0242459799567146
162,0.283879333333333,0.000423269840601645,6.85149326551809e-05,0.000423269840601645,0.0598481417843256,8.97141451162246,0.0172049124644024
163,0.331710666666667,0.000446407710539361,7.57126348264192e-05,0.000446407710539361,0.0528984916376866,11.0460451296498,0.0242521846682774
164,0.316007666666667,8.25913471795141e-05,7.9111339915533e-06,8.25913471795141e-05,0.0340486385321404,14.5251944774411,0.0235439401781826
165,0.291056666666667,0.000521663578041301,8.47931085319192e-05,0.000521663578041301,0.0600346355268528,9.21439430935392,0.0193159332972149
166,0.291273666666667,0.00046562619222294,7.78286358990576e-05,0.00046562619222294,0.0526147079579304,10.9786939879787,0.0246009639541117
167,0.326445666666667,9.38360766783984e-05,1.43455617931387e-05,9.38360766783984e-05,0.0340470255834825,14.7782516044171,0.0236052583069144
168,0.368087666666667,0.000511389743987879,8.31543432623372e-05,0.000511389743987879,0.0588605461240633,9.17145989765045,0.0189062513328651
169,0.371255333333333,0.000459278431727679,7.90648542359634e-05,0.000459278431727679,0.0516771371050423,10.9422714025258,0.0242267860918684
170,0.401162333333333,7.81007837346607e-05,1.075641077386e-05,7.81007837346607e-05,0.0329694076133648,14.577468315191,0.0228095369666781
171,0.396842,0.000493794332936575,8.00703190943081e-05,0.000493794332936575,0.0578809391927277,9.19614245277895,0.018504038142476
172,0.336517,0.000484282453444077,7.73403648194476e-05,0.000484282453444077,0.0535780286699807,10.8267691792367,0.0271308964577819
173,0.372008,7.58494271375406e-05,8.40519824592267e-06,7.58494271375406e-05,0.0325896574680008,14.626747711417,0.0226297909038646
174,0.349825666666667,0.000416958938392056,6.66685279172019e-05,0.000416958938392056,0.0561779169714176,9.03876890521786,0.0168908471808435
175,0.343111666666667,0.000562547593840728,9.33772728590743e-05,0.000562547593840728,0.0533291048220572,10.6430148585663,0.0276008739433463
176,0.439833,7.20521446490581e-05,6.65520944720388e-06,7.20521446490581e-05,0.031764718571632,14.5260527423073,0.0220004392859332
177,0.376074,0.000355707023070428,5.74110841245618e-05,0.000355707023070428,0.0545694118348687,8.92542199229914,0.0151094866216675
178,0.362083333333333,0.000544882500512329,9.04757699473069e-05,0.000544882500512329,0.0522838879618112,10.6900151164558,0.0269275436092201
179,0.430487666666667,0.000439996376313228,6.53520311951622e-05,0.000439996376313228,0.0343532839691901,15.7510020862321,0.0239715352536686
180,0.391970333333333,0.000439214736137855,6.9872911577909e-05,0.000439214736137855,0.0549307597134217,9.15154769927033,0.0175542143553707
181,0.407499,0.000483597622238553,8.03672626038254e-05,0.000483597622238553,0.0499862973536239,10.7839002720444,0.0247962716357991
182,0.456280333333333,6.75006504574306e-05,6.53260374447462e-06,6.75006504574306e-05,0.0307311002225111,14.5255120020977,0.021301036064135
183,0.444410666666667,0.000347653726406628,5.49298975990459e-05,0.000347653726406628,0.0534727988608604,9.05388381906394,0.0159308702651951
184,0.420816,0.000392244881799737,6.48343249591843e-05,0.000392244881799737,0.04758018081935,10.9960136310052,0.0224007472213326
185,0.478356333333333,6.62316510093478e-05,5.90927747237679e-06,6.62316510093478e-05,0.0304560447344068,14.6031162841849,0.0211784353146295
186,0.527022666666667,0.000464920746602078,7.54761488776512e-05,0.000464920746602078,0.0535479549372065,9.22340001698696,0.0177669118496222
187,0.434279666666667,0.000710951773294412,0.000116445769200835,0.000710951773294412,0.0544319623431431,10.2347228459913,0.0314033746545805
188,0.518266,7.78058554597287e-05,1.19136021563965e-05,7.78058554597287e-05,0.029969680153143,14.633886122493,0.0207680267372943
189,0.586542333333333,0.000311522176622404,5.08270695795954e-05,0.000311522176622404,0.0507743650298956,8.83862809087507,0.013473894894548
190,0.576395666666667,0.000438965518447307,7.17490648685787e-05,0.000438965518447307,0.0472974489898926,10.8999914913464,0.0232252059685354
191,0.544458,6.24142372397979e-05,6.27738107998599e-06,6.24142372397979e-05,0.0295253680525466,14.6124020920658,0.0205431672325536
192,0.542106333333333,0.000447020660888013,6.90868761702157e-05,0.000447020660888013,0.0526179227308262,9.36828664082888,0.0186285253678501
193,0.501028333333333,0.000421956974619812,6.53865872885379e-05,0.000421956974619812,0.0483096546195701,10.7327976305337,0.0249934257191798
194,0.562437333333333,6.93611038017325e-05,1.06530654000181e-05,6.93611038017325e-05,0.0290304285679592,14.6217607930016,0.0201349498585817
195,0.562207,0.000171246129843743,2.73976823270405e-05,0.000171246129843743,0.0477811249962683,8.51999655248599,0.0112129805695354
196,0.543936,0.000436580988255103,7.17120060021031e-05,0.000436580988255103,0.0477369219408431,10.7167506171444,0.0247934433160548
197,0.656854,7.70981634722587e-05,1.17777561193244e-05,7.70981634722587e-05,0.0288217879053303,14.7142530753414,0.0200473823609531
198,0.647314333333333,0.000199947140357534,3.26335643183601e-05,0.000199947140357534,0.0472657820527093,8.54808629836548,0.0110617333255028
199,0.572942333333333,0.000803025443609627,0.000129216905905366,0.000803025443609627,0.0559169299635472,9.96942121195326,0.0353370891893628
200,0.708921666666667,7.69519548268709e-05,1.16078522164886e-05,7.69519548268709e-05,0.0281998019292437,14.6385053489625,0.019569830269772
201,0.60741,0.000424345539392982,6.72089999631809e-05,0.000424345539392982,0.0505325127911369,9.41585296370437,0.0180593883545526
202,0.585291333333333,0.000934690131637453,0.000147970321762475,0.000934690131637453,0.0579504050745252,9.72672846519968,0.0383139166400425
203,0.726163666666667,8.66907745659051e-05,1.38667444604806e-05,8.66907745659051e-05,0.028004848578888,14.7287388874934,0.0194874156602068
204,0.739603,0.000420781029801887,6.83255632438762e-05,0.000420781029801887,0.0490550806977507,9.24958463841281,0.0165777597831527
205,0.654981333333333,0.000812272764249341,0.000129943839137711,0.000812272764249341,0.0549292958339857,9.94844448456332,0.0350999357490794
206,0.707908333333333,5.30128457761015e-05,5.4623908203183e-06,5.30128457761015e-05,0.0271826396104031,14.5218369876254,0.0188959220738053
207,0.673949,0.000254394567295493,4.13531116362498e-05,0.000254394567295493,0.0466599102227769,8.88624752401088,0.0127846151196857
208,0.656086666666667,0.000448211936596056,7.35899413943503e-05,0.000448211936596056,0.0457705427772376,10.6116432708897,0.0243777244282617
209,0.773834333333333,6.52538564480791e-05,9.87032309068825e-06,6.52538564480791e-05,0.0271781987591009,14.7136994928011,0.018928015501764
210,0.771211,0.000444540237078967,6.94059289033516e-05,0.000444540237078967,0.0487070444063717,9.48585532766829,0.0182110165038681
211,0.669983666666667,0.000416458848368986,6.8898314547608e-05,0.000416458848368986,0.0444374626653764,10.600189796826,0.0232530508802044
212,0.771217333333333,5.96802374460137e-05,9.32265140669852e-06,5.96802374460137e-05,0.0265892767084575,14.625031951323,0.0184843158844174
213,0.748599333333333,0.000406987980197447,6.4395416358623e-05,0.000406987980197447,0.0475422919104414,9.37837534845874,0.0168278554926704
214,0.703558333333333,0.000804123604769511,0.000129343498851631,0.000804123604769511,0.0537874219405159,9.74763742579959,0.0350464541542124
215,0.868378333333333,4.95179177691008e-05,5.04401118288367e-06,4.95179177691008e-05,0.0262418598966186,14.6052274528349,0.0183027426010818
216,0.789489,0.000184614711497361,3.00126113774168e-05,0.000184614711497361,0.0435800834947047,8.58677764411705,0.0102864109330837
217,0.867244666666667,0.000279301386619956,4.39803615324835e-05,0.000279301386619956,0.0401844315814405,11.1134338643342,0.0189199190583278
218,0.830629,6.41916745357836e-05,9.91363633734421e-06,6.41916745357836e-05,0.0258998685059791,14.6475684396539,0.018014633998538
219,0.797419333333333,0.000286277742753031,4.6166660617547e-05,0.000286277742753031,0.0449967447127153,9.07856567057182,0.0138037815124937
220,0.872647666666667,0.000853487247144759,0.000138940954600653,0.000853487247144759,0.0519723520526682,9.74572697044861,0.033750730867166
221,1.051147,6.49940722597361e-05,1.02405090691288e-05,6.49940722597361e-05,0.0256857448580184,14.6982852515067,0.0179118017142864
222,0.899702,0.000353014327149635,5.77463956512175e-05,0.000353014327149635,0.0448238556900651,9.17015386777825,0.0146551490240407
223,0.840250666666667,0.000651654429911696,0.000106214993192855,0.000651654429911696,0.0493893179140482,9.91703426729766,0.030985437149141
224,0.926076666666667,0.000385035323708557,6.00816784949165e-05,0.000385035323708557,0.028008098130673,15.799567804998,0.0196119994019686
225,1.81212933333333,0.000467161948536212,7.651764308092e-05,0.000467161948536212,0.0449523552016986,9.35669495617155,0.0159998177200565
226,1.02792733333333,0.000835540765653264,0.00013778138512642,0.000835540765653264,0.0488813043308968,9.66139647283492,0.0307466252801866
227,0.951137333333333,5.31116682314683e-05,8.29536106689011e-06,5.31116682314683e-05,0.024992511053819,14.6886224358709,0.0174412316632819
228,3.252324,0.000188903541686965,3.19457247196092e-05,0.000188903541686965,0.0412168205047968,8.56735726055656,0.00974780045634466
229,1.13166433333333,0.000673288337430574,0.000109501633535083,0.000673288337430574,0.0473069261082157,9.90123259052148,0.0292559051454922
230,1.066421,0.0010511001266617,0.000175470597126276,0.0010511001266617,0.0378181627968065,16.4863175178771,0.0294208257733792
231,1.05243666666667,0.000271939538067644,4.21905446402471e-05,0.000271939538067644,0.0427388606281387,9.0813964739332,0.0132242042944295
232,1.069394,0.000831283925688315,0.000135261986182744,0.000831283925688315,0.0498310771389063,9.65715938516983,0.0327466548929176
233,1.137054,5.66649791313898e-05,8.64464462362047e-06,5.66649791313898e-05,0.0243633596136128,14.6934991705807,0.0170078978927563
234,1.02604066666667,0.000299004094772272,4.80493027124468e-05,0.000299004094772272,0.0426470398530659,9.18885388467932,0.0140943853087412
235,1.07631833333333,0.000794194141673634,0.000129904712142706,0.000794194141673634,0.0490815038685454,9.64199332000326,0.0321988493603471
236,1.00683133333333,0.000848949125983173,0.000139778859379533,0.000848949125983173,0.0356168568412885,16.2568129063787,0.0275500663692136
237,1.30113033333333,0.000377939110987705,6.11746598779828e-05,0.000377939110987705,0.0425856204651069,9.32476904021227,0.0148641504164527
238,1.673863,0.000175608059218184,2.98508018669735e-05,0.000175608059218184,0.0345572674564298,11.2160611732182,0.0147096979548286
239,1.11251866666667,5.37919039348266e-05,8.66013603155469e-06,5.37919039348266e-05,0.0237571995353909,14.6933471107709,0.0165914145618981
240,1.18534066666667,0.000318611505076406,4.87163103795457e-05,0.000318611505076406,0.042247794810023,9.34537297385829,0.0150293062665941
241,1.058586,0.000652947380599454,0.000106446711026567,0.000652947380599454,0.0472472940995222,9.74255279565373,0.0306239487916757
242,1.30137566666667,8.04843569432396e-05,1.23356864822899e-05,8.04843569432396e-05,0.0234436859169824,14.6986244507561,0.0163265925777454
243,1.17670433333333,0.000348394195488304,5.6272360683049e-05,0.000348394195488304,0.0419798053625318,9.44590523117288,0.0153799865992439
244,1.26267666666667,0.000560775226977702,9.3413837964032e-05,0.000560775226977702,0.0428917632290994,10.1104334880475,0.0256509562751771
245,1.253716,0.00109999415742199,0.000180701543480072,0.00109999415742199,0.0403484461571119,16.978139270052,0.0322120232863092
246,1.32950933333333,0.000334610378142266,5.51580220623793e-05,0.000334610378142266,0.0408923336434967,9.2652854442832,0.0140715852910479
247,1.407316,0.000354658345791593,5.78424041072639e-05,0.000354658345791593,0.0373422036510335,10.7258454086529,0.0192081009654566
248,1.43015766666667,6.00601568200977e-05,9.5092017273618e-06,6.00601568200977e-05,0.0228140378387994,14.661486218618,0.0159088247896147
249,1.33140133333333,0.000158893193326439,2.59014173750322e-05,0.000158893193326439,0.037889694748052,8.59681176277328,0.00907262653028801
250,1.230767,0.000650595502234066,0.000106204930183845,0.000650595502234066,0.0460936716191798,9.67934763896615,0.0301843371942157
251,2.80479033333333,7.22417234957146e-05,1.12070875219333e-05,7.22417234957146e-05,0.0226710620222701,14.7326808547723,0.0158529491513344
252,2.89395266666667,0.00021549525974072,3.61878939156429e-05,0.00021549525974072,0.0381320676314156,8.77665423479482,0.0101305789495008
253,1.52124,0.000333032276323712,5.62548611881819e-05,0.000333032276323712,0.0364584922112591,10.6411752081182,0.0187657914449854
254,1.267597,0.000782658178105811,0.000130523549016645,0.000782658178105811,0.0346165825731573,16.4577030002378,0.0270623702390388
255,1.38415033333333,0.000251687861159546,4.09446293457294e-05,0.000251687861159546,0.038881013287599,9.11215084188442,0.0122553970173793
256,1.33687,0.000323999910218001,5.41448307677661e-05,0.000323999910218001,0.0361201525247243,10.6428117438245,0.0186345144145595
257,1.469333,0.0011254247532594,0.00018568151382721,0.0011254247532594,0.0401011456104675,17.2603267601827,0.0323140762097719
258,1.57303566666667,0.000155739343048027,2.55755989992112e-05,0.000155739343048027,0.036558620738851,8.57931327607349,0.00874949677586256
259,1.39881733333333,0.000317141244239888,5.30684735713105e-05,0.000317141244239888,0.0357040170081967,10.6089504020308,0.0184480165471816
260,1.5085,0.000888218938803448,0.000150106360136959,0.000888218938803448,0.0355408735552136,16.7178990065758,0.0280545442222127
261,1.61165666666667,0.000283363422472871,4.60483948609286e-05,0.000283363422472871,0.0382907831038201,9.20170715753952,0.0126706394258635
262,1.564982,0.000520258171996547,8.51310749578754e-05,0.000520258171996547,0.0391010973574524,10.0847924946741,0.0228954924842886
263,1.60794966666667,6.3657666496247e-05,1.00939374283182e-05,6.3657666496247e-05,0.0216577229746114,14.7349888768577,0.0151470377568317
264,1.66272133333333,0.000327691136082796,5.30994469377932e-05,0.000327691136082796,0.0385271902003252,9.36812945778435,0.0139397635588435
265,1.485663,0.000706160176581092,0.000115312037418921,0.000706160176581092,0.0453472989265331,9.33967351886169,0.0307855787222642
266,1.81362066666667,6.32333979004041e-05,1.01058947511445e-05,6.32333979004041e-05,0.0212667657531606,14.6600831357549,0.0148595534051456
267,1.624288,0.000146743749158975,2.43681199185303e-05,0.000146743749158975,0.0354455127960048,8.6192261693648,0.0085268978483166
268,1.55223566666667,0.000664119494356058,0.000108034829481476,0.000664119494356058,0.0444578247654153,9.43813874471207,0.0299635474526492
269,1.96169,5.05729815095746e-05,8.16338982331799e-06,5.05729815095746e-05,0.0210846310215073,14.6808383187666,0.0147711275084091
270,2.00883333333333,0.000139702669608207,2.32828272756086e-05,0.000139702669608207,0.0348612411603257,8.55198561298907,0.00837512515773883
271,1.61752533333333,0.000581503689762426,9.50275032167713e-05,0.000581503689762426,0.0421951975965708,9.73264440401883,0.027489170864941
272,1.70676666666667,0.00098521430741525,0.000157763979986444,0.00098521430741525,0.039171818193371,17.3056350791822,0.0317989836757428
273,1.76253433333333,0.000141425785868553,2.35351534126071e-05,0.000141425785868553,0.0346475105551659,8.60840412351348,0.0083551034767083
274,1.96179233333333,0.000311260973613743,5.25588468388571e-05,0.000311260973613743,0.0335688234665423,10.6370905772485,0.0172394254214341
275,1.65686733333333,0.000860722803934423,0.00014195713312494,0.000860722803934423,0.0355707048873813,16.9788329015625,0.0284270285455266
276,2.06457766666667,0.000120822753371318,1.98082638034197e-05,0.000120822753371318,0.0339659878187287,8.5086138020236,0.00817764766476406
277,2.045458,0.00029356956955272,4.90231620207809e-05,0.00029356956955272,0.0329557263082517,10.7081424679812,0.016774277255196
278,1.99445466666667,0.00084558174550015,0.000132465592502018,0.00084558174550015,0.0343720629935913,16.8779159125229,0.0273274240059453
279,1.86382433333333,0.000186665176550486,3.06291260844943e-05,0.000186665176550486,0.0349754604782867,8.93226614763819,0.0101090384371861
280,1.88662633333333,0.000498492845804741,7.43478543122067e-05,0.000498492845804741,0.0410251271882478,10.2734769572786,0.0268298595802462
281,2.03158,0.000800530610894973,0.000133113408700716,0.000800530610894973,0.0293283999288585,16.42418532159,0.0225497180130523
282,2.170795,0.0003034087300144,4.91318062671997e-05,0.0003034087300144,0.0359306798833234,9.31462446936132,0.0127770658605052
283,1.94567566666667,0.000560746429178965,9.15147135923666e-05,0.000560746429178965,0.0404983717993955,9.71584389111213,0.0264724281530342
284,2.17754633333333,0.000868922774266696,0.000136225719725713,0.000868922774266696,0.035327383718576,17.1072890763854,0.028350696233944
285,2.057604,0.000119685131466739,1.99408476075913e-05,0.000119685131466739,0.0329262602049455,8.52430358349469,0.0079633543699052
286,1.97918266666667,0.00023307581952072,3.6615621691341e-05,0.00023307581952072,0.0314865596400128,10.810547250974,0.0157150362451086
287,2.10891333333333,0.00119272628503992,0.000189127757945842,0.00119272628503992,0.0417839131322503,18.0435495540848,0.0345401381402244
288,2.368057,0.000277719185065701,4.40948436404159e-05,0.000277719185065701,0.035415536805566,9.38486243947671,0.0129553789401385
289,2.13640666666667,0.000302161350388135,5.06059821603483e-05,0.000302161350388135,0.0323937883002703,10.5053704832797,0.0171001287567603
290,2.20790633333333,0.000694485407174981,0.000112032388153285,0.000694485407174981,0.0321219357179888,16.7605402946136,0.0254293810646225
291,2.436786,0.000174040194195177,2.84299672596439e-05,0.000174040194195177,0.0330896174254863,8.78739234801919,0.00884263951112507
292,2.147569,0.000478149143088457,7.81860628743108e-05,0.000478149143088457,0.0377044899946859,9.93912273979923,0.0237805302925407
293,2.398051,0.000614605742359828,0.00010077489212898,0.000614605742359828,0.0269743427472775,16.2483043398679,0.020556635181559
294,2.21784066666667,0.000180293980629236,3.00404706609914e-05,0.000180293980629236,0.0333347315308135,8.96365560938747,0.00991517768178452
295,2.22052033333333,0.000408603762205542,6.75671809491074e-05,0.000408603762205542,0.0363047000634939,10.0674367340265,0.0223077911939038
296,2.57684333333333,4.41897973922458e-05,6.92507256125352e-06,4.41897973922458e-05,0.0191237244978307,14.6735960558712,0.0134001353302773
297,2.26968466666667,0.000128844655928075,2.16796952501735e-05,0.000128844655928075,0.0320028373123281,8.65478858588152,0.00780785106929416
298,2.68140433333333,0.000294781576640419,4.90370067856433e-05,0.000294781576640419,0.0315453560707022,10.6149780382455,0.0167320594289663
299,2.47615566666667,0.000646154345747087,0.000105148614627931,0.000646154345747087,0.0282875833099742,16.4720805583059,0.0219244215955654
300,2.49735233333333,0.000223288574544959,3.36547593428604e-05,0.000223288574544959,0.0336832554947896,9.27938752967375,0.0117719031058968
301,2.484145,0.00047134484304056,7.78523144923521e-05,0.00047134484304056,0.0364210903596695,9.8928795826028,0.022901553757598
302,2.323477,0.000820119366076992,0.000135255177814209,0.000820119366076992,0.0338053119754955,17.1839672126286,0.0272368675478646
303,2.70983466666667,0.000140518249401127,2.26519490444388e-05,0.000140518249401127,0.0314330004923352,8.66815400794838,0.00779867991083837
304,2.805446,0.000395433624199977,6.29142146371664e-05,0.000395433624199977,0.0347312476176295,10.2047866169552,0.0210537933681291
305,2.53353333333333,0.000750832322577208,0.000120783067198302,0.000750832322577208,0.0330763420519457,17.1538710432501,0.026601131547
306,2.58944033333333,0.000100019057188188,1.6936094971054e-05,0.000100019057188188,0.030583771478413,8.4815711515787,0.00741785640623531
307,2.72106433333333,0.000341314387071215,5.53831779639274e-05,0.000341314387071215,0.0336652122834047,10.1956890104852,0.0199626152682355
308,2.704755,3.82406979451693e-05,6.18057458140475e-06,3.82406979451693e-05,0.0183094215215257,14.6165364425092,0.0128467392741842
309,3.00460166666667,0.000237525479168334,3.89038112545426e-05,0.000237525479168334,0.0323175877199666,9.17232663291034,0.0106933939563069
310,3.062825,0.000281112604038654,4.6323110006033e-05,0.000281112604038654,0.0301142269189412,10.6204348197556,0.0158499506696085
311,2.95908833333333,0.000867414886277034,0.000140882717710566,0.000867414886277034,0.0335220197487409,17.3712526186674,0.0270968909500837
312,3.24549433333333,0.000120867487164131,1.98623274002968e-05,0.000120867487164131,0.030244862151877,8.56255223393865,0.0073407602691873
313,3.27597466666667,0.000239562619680439,3.99558416835921e-05,0.000239562619680439,0.0290096583609946,10.7260214248751,0.0147153587433614
314,2.77441633333333,0.000737893493109597,0.000115298006344425,0.000737893493109597,0.0343443335532092,17.479843795368,0.0279342901275255
315,3.37535966666667,0.000222951668658161,3.69543790170179e-05,0.000222951668658161,0.0314669895031079,9.09777737386739,0.0100411816000731
316,3.028912,0.000531634316267015,8.53416149050878e-05,0.000531634316267015,0.0386345824076155,9.44434903384243,0.0266023890443589
317,3.24694333333333,0.000760546415575888,0.00012296491815697,0.000760546415575888,0.0311415150536095,17.1313422339958,0.024927776886012
318,3.386205,0.000100692898725488,1.67421002283119e-05,0.000100692898725488,0.0294834507132663,8.4968421541132,0.00716927937770506
319,3.12936633333333,0.000228442574722449,3.68636639351688e-05,0.000228442574722449,0.0291338484683987,10.635353214324,0.0152581202949192
320,3.351443,4.16039456845899e-05,6.66856983992659e-06,4.16039456845899e-05,0.0176412315419235,14.6330348044821,0.0123874953702022
321,3.068597,0.000261260607352291,4.28447503469237e-05,0.000261260607352291,0.0318845450841321,9.42398494826602,0.0118145088652277
322,3.10780966666667,0.000495827319694164,7.91058114859855e-05,0.000495827319694164,0.0363325275445584,9.7625748339952,0.0242597229386913
323,3.32566633333333,4.45897783018394e-05,7.24030029802814e-06,4.45897783018394e-05,0.01756905867909,14.6932083251196,0.0123561050671035
324,3.24595433333333,0.000128721067071285,2.14812346478466e-05,0.000128721067071285,0.0293732019725077,8.64644600684965,0.00729110128983059
325,3.16618233333333,0.000466699915395309,7.72756895514315e-05,0.000466699915395309,0.0347873712057729,9.70144198954921,0.0225274090802584
326,3.19230733333333,0.000909421323276371,0.000151162470090671,0.000909421323276371,0.0349625935583589,17.7635796498666,0.0287035679977596
327,3.65625766666667,0.000242210808919493,4.0167384232459e-05,0.000242210808919493,0.0307702523844919,9.24436106333415,0.010562015678311
328,3.43875866666667,0.000329418026696771,5.49070158405301e-05,0.000329418026696771,0.0306238100360744,10.2003033235712,0.0176479265419547
329,3.22946633333333,0.000807679881047774,0.000134082897033844,0.000807679881047774,0.032505580389959,17.48507042925,0.0264107398715332
330,3.80722,0.000113929988730812,1.90274585357003e-05,0.000113929988730812,0.0286395147594025,8.57442986187919,0.00697656396184441
331,3.547495,0.000545757094712877,8.81252550880007e-05,0.000545757094712877,0.0360617204895539,9.4357376531337,0.024472864312603
332,3.69740566666667,4.43777320563589e-05,7.18430504179079e-06,4.43777320563589e-05,0.0170257870503479,14.652903336347,0.0119631059183577
333,3.853516,0.000116893455993274,1.93081799365891e-05,0.000116893455993274,0.0284157217358216,8.59458442312451,0.00693834059366544
334,3.82956733333333,0.000532026063191976,8.63452835319772e-05,0.000532026063191976,0.0347716872317368,9.50652328973675,0.023103083541616
335,3.55344333333333,0.000766668862602115,0.000126718059487538,0.000766668862602115,0.0314670832253294,17.3947343313477,0.0255173707903973
336,3.808644,0.000118334412292976,1.97795146243962e-05,0.000118334412292976,0.0282500178149098,8.61716552452383,0.00688639091177394
337,4.14884,0.00020832092780543,3.46773441744774e-05,0.00020832092780543,0.0265358412313611,10.7779414757395,0.0132099671035478
338,3.827034,4.21145456211749e-05,6.89283287926001e-06,4.21145456211749e-05,0.0167158992674236,14.6556010573552,0.0117569135301772
339,4.060274,0.000234599568646762,3.83482983235817e-05,0.000234599568646762,0.0299493900570423,9.3306114797578,0.0107102547419472
340,4.027943,0.0001746976831849,2.78406009923682e-05,0.0001746976831849,0.0262044750796055,10.8861259603243,0.0129536998857899
341,3.96748633333333,5.21307789550839e-05,8.52867284142911e-06,5.21307789550839e-05,0.0166793834209122,14.7414447632448,0.0117487108146949
342,4.38626566666667,9.07033595164146e-05,1.52897464955337e-05,9.07033595164146e-05,0.0273940178890666,8.48569494532961,0.00669213173218045
343,4.12615333333333,0.000367173330678956,5.98174814741975e-05,0.000367173330678956,0.0305561362912213,10.0986052610766,0.0184850819149395
344,3.885638,0.000550254225870122,9.14365388561128e-05,0.000550254225870122,0.0256731189369993,16.6260164596767,0.0201229036166154
345,4.11363433333333,0.000110211261032203,1.84173221994821e-05,0.000110211261032203,0.0274963761075125,8.61817778415688,0.00672776238591537
346,3.95677466666667,0.000489963062701272,8.11374738820536e-05,0.000489963062701272,0.0337795500671471,9.40670899055237,0.0225419707956844
347,4.15069533333333,0.000751095064755067,0.000122557422825034,0.000751095064755067,0.0302757522970066,17.4248358104415,0.0245298029934117
348,4.191712,0.000215992532631468,3.5512788218714e-05,0.000215992532631468,0.0291196816430205,9.3062056997757,0.0103754756122208
349,4.36589233333333,0.000392566859504617,6.23953338007577e-05,0.000392566859504617,0.03229399188532,9.98069729277496,0.0208778336178552
350,4.420125,0.000465937360310823,7.52299392752231e-05,0.000465937360310823,0.0217095231657602,16.1893826088015,0.0163892319491471
351,4.540747,9.38588265510918e-05,1.48834640237988e-05,9.38588265510918e-05,0.026987309187375,8.60161926294414,0.00661308175916922
352,4.37893366666667,0.000408472556701282,6.74776916115838e-05,0.000408472556701282,0.0319594866056556,9.72371683856793,0.0206573195909224
353,4.47477833333333,3.21289204562373e-05,5.27451508479382e-06,3.21289204562373e-05,0.0160187811900515,14.6560416942679,0.0112993058639261
354,4.747786,0.000118652337884016,1.83951100440338e-05,0.000118652337884016,0.0270224261634093,8.69103980544109,0.00697228431945823
355,4.493397,0.000317806731906177,5.09042148896938e-05,0.000317806731906177,0.0305624125987296,10.1995312644128,0.0189537189988973
356,4.73405933333333,0.000855868490446466,0.000136207420307774,0.000855868490446466,0.033643075581323,18.0543992103273,0.0278458596307718
357,5.06376633333333,0.000147516311217737,2.46062198644981e-05,0.000147516311217737,0.0270405111361113,8.79365336775811,0.00738474926870134
358,5.138843,0.000204486686991098,3.4300983519836e-05,0.000204486686991098,0.0253470948430941,10.6953374821006,0.0129078957060756
359,4.54723933333333,0.000490634695547589,8.09580829229661e-05,0.000490634695547589,0.0230701933154436,16.4878358048119,0.0178150107114618
360,5.24059766666667,0.000123512134091297,2.00146155973357e-05,0.000123512134091297,0.0265351578407765,8.67723297213676,0.00678981780334247
361,4.771712,0.000397717930432069,6.55196449689394e-05,0.000397717930432069,0.0313763748138522,9.68883153800098,0.0204285986319759
362,4.58218733333333,0.000736986263540283,0.000122070136914371,0.000736986263540283,0.0301148384162847,17.5885504614206,0.024561794997241
363,5.11195633333333,0.00011810323094911,1.95984568508584e-05,0.00011810323094911,0.0263774517601423,8.71115837230353,0.00682519515349
364,4.905993,0.000379199441198979,6.22802542437212e-05,0.000379199441198979,0.0306622129875988,9.776881215271,0.0197031587071272
365,5.29659233333333,0.000682149705111628,0.000111886332977887,0.000682149705111628,0.0275013496763838,17.2498792338472,0.0221046600312484
366,5.18691,0.000108114077130377,1.80255461646184e-05,0.000108114077130377,0.025963211011109,8.62442628908904,0.00639924281979464
367,5.22841933333333,0.000441944139787003,7.21919758279038e-05,0.000441944139787003,0.0319034658063029,9.45644847231344,0.0213872044689841
368,5.03905366666667,0.000662994559731802,0.000109035996556955,0.000662994559731802,0.0291827436626532,17.488180430069,0.0237588858920305
369,5.82965666666667,0.000207624042729915,3.38021815999151e-05,0.000207624042729915,0.027565949827157,9.35329387721997,0.00997760746081641
370,5.444401,0.000187466916791852,3.0318860330586e-05,0.000187466916791852,0.0244716849733224,10.8302396947984,0.0126400873178004
371,5.51109233333333,3.24206238679343e-05,5.29096407014817e-06,3.24206238679343e-05,0.0152344202530825,14.6572780245731,0.0107606959620269
372,5.83240233333333,0.000206914471746473,3.33353590468016e-05,0.000206914471746473,0.0272464687105287,9.30420158061832,0.00974632388986358
373,6.73586733333333,0.000139184202797139,2.34814377828851e-05,0.000139184202797139,0.0234603785746467,10.7696677074886,0.0115666297136427
374,5.314214,0.000550972991140637,9.11813665747663e-05,0.000550972991140637,0.0271487933121934,17.1810005986303,0.0219068383428203
375,5.460885,0.000174069981962167,2.87155453978089e-05,0.000174069981962167,0.0265928150866792,9.13874379480159,0.00875558780549908
376,5.744916,0.000158394535491513,2.49304681808199e-05,0.000158394535491513,0.0241861240956796,10.8689263608742,0.0123630352490092
377,5.475743,0.000655124504587937,0.000107860191875656,0.000655124504587937,0.0289708742240055,17.5938069592889,0.0236620087794931
378,5.85963166666667,0.000102464912140447,1.71092144335e-05,0.000102464912140447,0.0251145979242633,8.61370081353967,0.00616757169826951
379,5.75754633333333,0.000329939409294271,5.2805304746717e-05,0.000329939409294271,0.0287241990145295,10.0687200049569,0.0180684029961192
380,5.78037833333333,0.00066430133928962,0.000109357202415519,0.00066430133928962,0.0288749668616559,17.5977059570373,0.0236004547608401
381,5.90736633333333,0.000131537533100375,2.19351095625125e-05,0.000131537533100375,0.0253190536995999,8.78122870650441,0.00690390478967784
382,6.04225166666667,0.000218436341922382,3.64669641498283e-05,0.000218436341922382,0.0245219424173148,10.5034490629436,0.013220138345894
383,5.818405,0.000648281026190545,0.000106889359841128,0.000648281026190545,0.0287505529839424,17.5862723080473,0.0232598759447026
384,6.06858233333333,0.000101796813010691,1.70534016904617e-05,0.000101796813010691,0.0247765098564909,8.63388054450247,0.00616551541244324
385,6.15331066666667,0.000236007738893533,3.93430595610755e-05,0.000236007738893533,0.0252105047649726,10.3819128804871,0.0140568934343165
386,6.79438966666667,3.79718153026786e-05,5.98928407512245e-06,3.79718153026786e-05,0.0146210071184137,14.6518995539993,0.0103197343954238
387,6.47170733333333,8.69872268550972e-05,1.46123045721563e-05,8.69872268550972e-05,0.0243340202324316,8.54019380694606,0.00599796483483279
388,6.25314433333333,0.000234405709601277,3.88909132264387e-05,0.000234405709601277,0.0248861377933939,10.4324031398259,0.0137892063332339
389,6.100481,0.000497193744895437,8.2318550317359e-05,0.000497193744895437,0.0238150926791294,16.8689305797757,0.01888584406021
390,6.48126566666667,0.000179408458042131,2.96630820530303e-05,0.000179408458042131,0.0256556871531628,9.16382342452137,0.00863840200610143
391,6.33564766666667,0.000236912617288561,3.9614701068072e-05,0.000236912617288561,0.024749643671881,10.3182246654584,0.0137633139821202
392,6.39759933333333,0.000565724282299571,9.31930517936164e-05,0.000565724282299571,0.0259938786721908,17.2312245248732,0.0209938099477741
393,6.717247,0.00018764599392778,3.08509535154322e-05,0.00018764599392778,0.0257167429296873,9.25041558442765,0.00886285924248096
394,7.03599,0.00029849456397298,4.92013858936352e-05,0.00029849456397298,0.0260745085849429,10.0998235550113,0.015506196186172
395,7.02151533333333,0.000612525219148842,9.95051768913346e-05,0.000612525219148842,0.0266549483844749,17.4541543600687,0.0216377647629859
396,6.946,8.67490351633222e-05,1.45227197712317e-05,8.67490351633222e-05,0.0238162973564978,8.54793220608388,0.00586720299125863
397,6.91634233333333,7.21158353027829e-05,1.23985117597702e-05,7.21158353027829e-05,0.020494673370339,11.172397885274,0.00878851086619063
398,7.07418433333333,7.02956838461643e-05,1.14094544632765e-05,7.02956838461643e-05,0.0143606129865955,14.8254008369871,0.0101156826270383
399,7.115903,6.18836939468746e-05,1.05457585935775e-05,6.18836939468746e-05,0.0232690496803635,8.40255714743003,0.00574529234387221
400,7.120975,0.000268576938464366,4.45091843757073e-05,0.000268576938464366,0.0256236348114065,10.1373787731499,0.0152005881675069
401,6.94507766666667,0.000673934484571894,0.000110674925213147,0.000673934484571894,0.0279031430532146,17.7378488811727,0.0228834672412685
402,7.374676,9.18792553050341e-05,1.52732671338807e-05,9.18792553050341e-05,0.0235661249609092,8.59174052776991,0.00580967996661394
403,7.44687466666667,0.000327146072404933,5.20568588602971e-05,0.000327146072404933,0.0286000923615667,9.76021461210398,0.0186763303694309
404,7.004009,0.000598803994408964,9.90431294893845e-05,0.000598803994408964,0.0252403911453813,17.3040650544981,0.0203704080794461
405,7.40352933333333,0.000154114390519718,2.32367453267407e-05,0.000154114390519718,0.02497512744999,9.23549227815468,0.00858780912644259
406,7.46562033333333,0.00029030608440811,4.7925704116214e-05,0.00029030608440811,0.0261057599251237,9.99482668698824,0.0160329907564421
407,7.54628266666667,0.000474529636496707,7.16036996451647e-05,0.000474529636496707,0.0264190523463887,17.4999554279589,0.0215486417914016
408,7.75492433333333,0.0002136416459167,3.44286108137082e-05,0.0002136416459167,0.0252516088583149,9.43848224984825,0.00949621030897473
409,7.74704566666667,0.000141229479856939,2.30507761690563e-05,0.000141229479856939,0.0219167421369388,10.7819734500487,0.0110335863539511
410,7.847232,4.993456159224e-05,8.14871635396175e-06,4.993456159224e-05,0.0138466651816073,14.7376771833687,0.00977522364903468
411,8.29062766666667,9.54473192122825e-05,1.5254546377852e-05,9.54473192122825e-05,0.0231984221047202,8.66252415944591,0.00586939091754021
412,7.87950433333333,0.000264094965363419,4.22098067146687e-05,0.000264094965363419,0.0250184321771519,10.2038432319354,0.01495661803177
413,8.06926833333333,4.34862985325233e-05,7.12224212348622e-06,4.34862985325233e-05,0.0137333438281208,14.7221654106025,0.00972019995058979
414,8.1187,8.57549277560314e-05,1.43920506916334e-05,8.57549277560314e-05,0.0228333877120967,8.57093860772885,0.00563852483541297
415,8.32553966666667,0.0002986814876942,4.88049754838321e-05,0.0002986814876942,0.025700023857289,9.94392018225453,0.0159103951715719
416,8.26062066666667,0.000731873364572069,0.000116703599596688,0.000731873364572069,0.0296100440610553,18.2364750439477,0.0246390306070833
417,8.185666,0.000219879652846162,3.60985797988322e-05,0.000219879652846162,0.024913528303584,9.53678384400451,0.00965712708086103
418,9.013321,6.05161883625277e-05,9.96356048289793e-06,6.05161883625277e-05,0.0193261095073207,11.245104946008,0.0081937763174924
419,8.934394,2.77366457439356e-05,4.15547353746493e-06,2.77366457439356e-05,0.0134946525382811,14.6813868365162,0.00955948067660465
420,8.41743266666667,0.000195507616915835,3.21452023270968e-05,0.000195507616915835,0.0244291626024177,9.39127271266911,0.00903546712700865
421,9.232281,0.000107817680487038,1.83103236503085e-05,0.000107817680487038,0.0200755213952877,10.978084861518,0.00924538646238941
422,8.37041166666667,0.00050573907282828,8.34465835274772e-05,0.00050573907282828,0.0232720130363461,17.1315246559818,0.0186711880152849
423,8.69850966666667,0.000166830427355194,2.74472864327385e-05,0.000166830427355194,0.0237953297060609,9.22101033558292,0.0081664256711128
424,8.71256933333333,9.38104458343496e-05,1.60033628091444e-05,9.38104458343496e-05,0.0197672050632965,11.0387127537688,0.00896974874477101
425,8.57489966666667,0.00055042123903706,9.11992824035313e-05,0.00055042123903706,0.024398252260577,17.388779325143,0.0197716646324193
426,8.86112266666667,0.000164964177843237,2.51914579510182e-05,0.000164964177843237,0.0240074417530394,9.35226199862199,0.00877323405418264
427,8.860393,0.000289430502025925,4.78386406447678e-05,0.000289430502025925,0.0254411974337271,9.81586961016247,0.0160259026972861
428,9.37731733333333,6.41937403026517e-05,9.66409118566269e-06,6.41937403026517e-05,0.0135160650624051,14.9756402458909,0.00950326238770077
429,9.32566766666667,9.1889162732886e-05,1.52752842727533e-05,9.1889162732886e-05,0.0221640360027644,8.67213207420053,0.00568464485901126
430,9.698385,0.000274920605003844,4.5334795277463e-05,0.000274920605003844,0.0234030723007788,10.0907850903976,0.0136807980746104
431,9.690823,0.000610336208855539,9.98425364382438e-05,0.000610336208855539,0.0258989282614992,17.7600223648769,0.0212428392393813
432,9.47660033333333,0.000190847942673628,3.13644508162236e-05,0.000190847942673628,0.0237845771042377,9.41447208825873,0.00885673010412744
433,9.920014,9.70533805946488e-05,1.59202623925131e-05,9.70533805946488e-05,0.0196076232843978,11.0195132552841,0.0091123209389253
434,10.0120736666667,2.75122646047365e-05,4.54699953957027e-06,2.75122646047365e-05,0.0129767249814219,14.6455043009086,0.00919344400811472
435,9.68947533333333,0.000185075230243834,3.04426205900293e-05,0.000185075230243834,0.0235986188025872,9.42511064661116,0.00875983001028817
436,9.472793,0.00029878542997741,4.75723166523251e-05,0.00029878542997741,0.0261968292670024,9.91163204124268,0.0172080899547637
437,9.444455,0.000508909329887544,8.36209154922996e-05,0.000508909329887544,0.0240985750356508,17.4134193639079,0.0196079912500572
438,9.933619,0.000159695608304907,2.62838583188346e-05,0.000159695608304907,0.0228900359592143,9.18930080126123,0.00784950230571603
439,10.248771,9.08472045250745e-05,1.54832082777806e-05,9.08472045250745e-05,0.0191372943486977,11.0047100029869,0.00874705794911644
440,10.425457,0.000549871558504381,9.08842234184359e-05,0.000549871558504381,0.0235181242972784,17.3975505725722,0.0190471159327848
441,10.7990656666667,0.000171444103728664,2.77737505330611e-05,0.000171444103728664,0.0231853123748054,9.36998092633368,0.00844603173991512
442,10.517133,9.05177492845915e-05,1.52586676854805e-05,9.05177492845915e-05,0.0189654880966582,11.0405255386748,0.00863136699861347
443,9.89865833333334,0.000547551667933477,8.99265326251147e-05,0.000547551667933477,0.0257488110906832,17.7702364732478,0.0212338913704558
444,10.2648056666667,0.00017246862595638,2.78973855326603e-05,0.00017246862595638,0.0230871167819355,9.38478370375077,0.00849918984225054
445,10.540832,9.03516261379753e-05,1.53986491173569e-05,9.03516261379753e-05,0.0189029868196991,11.0003996510585,0.0086632020449437
446,11.5454356666667,4.58503937841985e-05,7.37190087558848e-06,4.58503937841985e-05,0.0127264878888657,14.7359173585785,0.00899742431849915
447,11.830382,3.85315807389652e-05,6.32362992300517e-06,3.85315807389652e-05,0.0206034979937665,8.32635777973369,0.00512162033108266
448,10.772028,9.63073872326002e-05,1.62980119325223e-05,9.63073872326002e-05,0.0189006690388316,10.9660034009487,0.00876780177980244
449,10.3693316666667,0.000411412327754998,6.76561578436263e-05,0.000411412327754998,0.0201307744775255,16.8743314406373,0.0158967710586546
450,11.053335,6.86994247213828e-05,1.12385048131602e-05,6.86994247213828e-05,0.0209392156826954,8.54055205868211,0.00519650562170294
451,11.1789413333333,8.72252648906628e-05,1.47226174253834e-05,8.72252648906628e-05,0.0185848626121675,11.014447430346,0.00847528644793976
452,12.0313583333333,3.49531243249195e-05,5.53114138827915e-06,3.49531243249195e-05,0.0125092947208213,14.6932804858759,0.00885704217795074
453,11.339289,0.000154839841491355,2.5501244319992e-05,0.000154839841491355,0.0221114178066637,9.18749305404634,0.00755388061075596
454,13.3959463333333,0.000105859956500748,1.77488615573929e-05,0.000105859956500748,0.0193727212838259,10.7838709836857,0.00955503120125685
455,12.0024326666667,3.89846620162929e-05,6.24856553715913e-06,3.89846620162929e-05,0.0124742236337457,14.7680590848966,0.00885839350537197
456,11.8075456666667,2.37115894434855e-05,4.05399781082394e-06,2.37115894434855e-05,0.0199941552828061,8.22704968344604,0.00496992589409587
457,11.8301176666667,9.89396406128379e-05,1.62740724707622e-05,9.89396406128379e-05,0.0187392330155682,10.984215694955,0.00885510000282826
458,11.7592826666667,0.000481805142902211,7.93606770155691e-05,0.000481805142902211,0.0230342202196403,17.3790569912493,0.0187664561334271
459,12.3739193333333,4.42759177727532e-05,7.53475243879531e-06,4.42759177727532e-05,0.020140677785981,8.36402616663257,0.0050121746241261
460,11.6929046666667,0.000250577640312255,4.12354865934328e-05,0.000250577640312255,0.0225609741907586,10.0063980537406,0.0136526048336177
461,12.0793316666667,0.000459556656657137,7.39624876819889e-05,0.000459556656657137,0.0230653702254376,17.4330331792336,0.0188205497419207
462,12.0170066666667,5.77524009506475e-05,9.7396476523709e-06,5.77524009506475e-05,0.0201901322759962,8.44590953286568,0.00501423072646807
463,12.952459,0.000101398719955363,1.68036449562786e-05,0.000101398719955363,0.0184977480429161,10.9533330959867,0.00875494917628769
464,11.864121,0.000315862958592522,5.21715719242338e-05,0.000315862958592522,0.0157896459802522,16.1914378582711,0.0118528311715454
465,13.2037946666667,7.91834327794888e-05,1.28609316303735e-05,7.91834327794888e-05,0.0205490307190348,8.7494662406023,0.00558680439657088
466,13.3548646666667,9.63571936192892e-05,1.56525814350023e-05,9.63571936192892e-05,0.0184133967417041,10.9804552436319,0.00873559445610137
467,12.2647716666667,0.000193890123423587,3.14161817411562e-05,0.000193890123423587,0.0127494431074532,15.8608878145289,0.00926098801605391
468,12.6807343333333,0.000290411780137067,4.43385192436113e-05,0.000290411780137067,0.0248846553459082,10.9698881026593,0.0142410551593648
469,12.6601826666667,9.16102769239958e-05,1.5549763820899e-05,9.16102769239958e-05,0.0181051331506669,10.936746487335,0.00846147408441766
470,13.237408,0.000420604932125486,6.83271874736963e-05,0.000420604932125486,0.0216719066557681,17.2358559055915,0.0175535114996677
471,12.8472956666667,0.000131586805347081,2.17388981623573e-05,0.000131586805347081,0.0209033780891452,9.05531976122959,0.00677210718612549
472,12.941275,8.54881889665975e-05,1.45243366810183e-05,8.54881889665975e-05,0.0178619392530513,10.9860816261068,0.00824662734354031
473,12.9728283333333,0.000429692823146535,7.05614276177574e-05,0.000429692823146535,0.0232202843119494,17.4237173482475,0.0191035145903918
474,13.2717656666667,0.000164717001051476,2.70809764145313e-05,0.000164717001051476,0.0214405068307315,9.29707738798928,0.00770295644000374
475,13.4199603333333,8.42961837711996e-05,1.43229202130973e-05,8.42961837711996e-05,0.0177183414205974,10.9766473403992,0.00816666444702384
476,14.0363986666667,0.000327088042108632,5.22958201994161e-05,0.000327088042108632,0.016458608020444,16.4514152911819,0.0125665699832777
477,14.0006483333333,2.39097065476526e-05,4.11248808988851e-06,2.39097065476526e-05,0.019132009733154,8.24327160642655,0.00477320776616472
478,13.2744673333333,0.000251130423097525,4.13411668656605e-05,0.000251130423097525,0.023001822109065,9.6439279275023,0.0144351930929188
479,13.8669666666667,0.000582636606358716,9.38781157606011e-05,0.000582636606358716,0.0253433723338968,18.1608309743972,0.0210890145692278
480,14.5989273333333,3.65328427315984e-05,5.90087008596474e-06,3.65328427315984e-05,0.0192188623749314,8.34061275131799,0.00478887213336168
481,13.8948153333333,8.46556309307348e-05,1.37518528001285e-05,8.46556309307348e-05,0.0177122964459085,11.0017283330013,0.00833681484032476
482,13.9753366666667,0.000420189291230599,6.86897241332918e-05,0.000420189291230599,0.0218176614976915,17.2259745948537,0.0178227912469179
483,14.236471,0.000155961083348355,2.5653439600426e-05,0.000155961083348355,0.0210009119458009,9.31727198389437,0.00752126141780264
484,15.8450533333333,4.9593900838533e-05,8.48034391558172e-06,4.9593900838533e-05,0.0166184612212335,11.2228145392661,0.00706299265646067
485,14.233552,0.000421943125034334,6.9263427096497e-05,0.000421943125034334,0.0225611012087313,17.424218790296,0.0185525242193287
486,14.8208173333333,5.52096257993176e-05,9.28300877112154e-06,5.52096257993176e-05,0.0192052596964007,8.45371663349189,0.00478135684053944
487,14.2271096666667,0.000298055766163428,4.88064271795124e-05,0.000298055766163428,0.0250558119711426,9.31522571644055,0.0170791349971211
488,14.3911706666667,0.000419624286739869,6.90157966707627e-05,0.000419624286739869,0.0214471248886857,17.3015334483272,0.0174810544807945
489,14.9684566666667,0.000174038495224126,2.7807925126036e-05,0.000174038495224126,0.0209535603747941,9.478433811465,0.00814235628411507
490,14.9888726666667,8.55256591968029e-05,1.44888870617782e-05,8.55256591968029e-05,0.0172244794519246,10.9466299655144,0.00804962014590364
491,15.5020813333333,4.82132828095751e-05,7.82199125731742e-06,4.82132828095751e-05,0.011584626553906,14.7909623277948,0.00821550727780261
492,15.0246796666667,0.000150048844510032,2.46860916650465e-05,0.000150048844510032,0.0204037165911448,9.21047927410326,0.00712783734550398
493,15.5426223333333,0.000126797957669628,2.06192083781476e-05,0.000126797957669628,0.0181751023098289,10.7431811729713,0.00924924879371474
494,15.9570173333333,3.9809582223723e-05,6.4987870430494e-06,3.9809582223723e-05,0.0114469841495178,14.7173263617067,0.00812721065711861
495,15.5792143333333,7.1833160026509e-05,1.19559135479674e-05,7.1833160026509e-05,0.0190076811099122,8.60885306214671,0.0047344999538918
496,16.5437326666667,5.09955367110354e-05,8.70827545101927e-06,5.09955367110354e-05,0.0163615991414642,11.1631321575249,0.00710515358758677
497,15.5865196666667,0.000391054818322967,6.42643141653965e-05,0.000391054818322967,0.0203837054024694,17.1946512959505,0.0165234486106828
498,15.7454593333333,4.76798002287952e-05,8.06796462606008e-06,4.76798002287952e-05,0.018646943721992,8.40769526030407,0.00465143903833549
499,16.3695803333333,6.97603432230642e-05,1.19037698630142e-05,6.97603432230642e-05,0.0165815443068803,10.9814325349876,0.00767253606497261
500,16.3695483333333,2.79160927194279e-05,4.11081452228457e-06,2.79160927194279e-05,0.0112630987231906,14.6760504680846,0.00801206055390933
501,17.9088556666667,6.65335475104033e-05,1.10615056797408e-05,6.65335475104033e-05,0.0187905405473814,8.54656657468725,0.00469030171612929
502,16.633759,6.662128859442e-05,1.13522231347252e-05,6.662128859442e-05,0.0163948974176523,11.0846809418389,0.00732266732824256
503,16.9319,3.18781222451968e-05,5.20927007177652e-06,3.18781222451968e-05,0.0112331499241858,14.71330226766,0.00799746715149818
504,16.97822,3.47770786456733e-05,5.50737141169488e-06,3.47770786456733e-05,0.0183325722217318,8.35919666428274,0.00457944537245004
505,17.9109783333333,0.000236029979474408,3.72916778804272e-05,0.000236029979474408,0.0210826056584835,9.83883893973474,0.0134649261203209
506,18.0802936666667,3.2940849126894e-05,5.40435312014476e-06,3.2940849126894e-05,0.0111137169175147,14.6700623686465,0.00791520896137508
507,17.9279026666667,7.48017654762782e-05,1.21366049791322e-05,7.48017654762782e-05,0.0187624788844681,8.65128966557761,0.00477471501207141
508,17.1107983333333,0.00024145032768959,3.85030648660384e-05,0.00024145032768959,0.0226375872133507,9.70826835137021,0.0147912439995656
509,18.6762196666667,3.68527691618673e-05,5.97399583213143e-06,3.68527691618673e-05,0.0111051533159614,14.7306756659041,0.00791261855745458
510,17.7564826666667,2.74362904148343e-05,4.71073672822508e-06,2.74362904148343e-05,0.0179524363939429,8.27365105895553,0.0044890376209238
511,18.0635503333333,6.65034376959064e-05,1.1327078650411e-05,6.65034376959064e-05,0.0161222109598465,10.9845489820579,0.0075288903069763
512,19.143436,2.75407579980535e-05,4.42852412903261e-06,2.75407579980535e-05,0.0109437965640775,14.6234325069484,0.0078018451194595
513,19.0576233333333,4.72715126445712e-05,7.77117807876371e-06,4.72715126445712e-05,0.0180996879634371,8.41677928537719,0.00452198806072269
514,17.9006446666667,0.000106485207853522,1.78105401947154e-05,0.000106485207853522,0.0171928646236158,10.7428169925129,0.0085912057870938
515,18.2410013333333,0.000441379602102417,7.18813836455556e-05,0.000441379602102417,0.0220421651443607,17.6550626725628,0.0182304387753546
516,17.5244723333333,0.000805280083249239,0.000132577007155854,0.000805280083249239,0.030431580851761,14.2350133671805,0.0265465804601699
517,18.4503846666667,0.00011020457619745,1.81381834949423e-05,0.00011020457619745,0.0174535165136559,10.6506978837296,0.0089567547161716
518,18.0061113333333,0.000390996115402095,6.42329872129338e-05,0.000390996115402095,0.0201130552628762,17.3522437346145,0.0163791914436346
519,19.2946656666667,5.85815060400858e-05,9.59693939611705e-06,5.85815060400858e-05,0.0181757029501033,8.56777659770328,0.0045425885324676
520,19.7430096666667,7.03560849441051e-05,1.15081381030363e-05,7.03560849441051e-05,0.0163084931333427,11.0494666611217,0.00768577728379673
521,20.160148,3.0790228070018e-05,4.99804740268506e-06,3.0790228070018e-05,0.0108204126103053,14.7062566286077,0.00772135214274349
522,18.3062453333333,0.000551076876358995,8.99814807370364e-05,0.000551076876358995,0.0261390748186996,12.834653746365,0.0203161431364614
523,18.3958806666667,0.0007170321085852,0.000117310013793642,0.0007170321085852,0.0346916086849571,8.55070428358075,0.0300751699000328
524,21.4995143333333,3.05590439848579e-05,4.95199407336833e-06,3.05590439848579e-05,0.0107251833628011,14.6666191376832,0.00764528709384809
525,19.922037,4.29824456665917e-05,7.24551639938453e-06,4.29824456665917e-05,0.0176729766703781,8.40799426650666,0.0044271794199099
526,19.810247,7.58612332200738e-05,1.28539358305868e-05,7.58612332200738e-05,0.0160129969412074,10.9566175417554,0.00751152708172504
527,19.308331,0.000346544511210559,5.6988137468017e-05,0.000346544511210559,0.0185901519613995,17.0655769021705,0.0149942083347391
528,20.0531063333333,6.36939239124565e-05,1.02097548870389e-05,6.36939239124565e-05,0.0179493963260499,8.60678192215962,0.00449000348733739
529,20.0793156666667,0.000254119148272125,4.15889317263718e-05,0.000254119148272125,0.0218611136764206,9.50737747406411,0.0146043853939029
530,20.299693,0.000332908563211027,5.47029902818602e-05,0.000332908563211027,0.0178700452365273,16.95728575207,0.0143117525780876
531,22.077831,4.76594941989982e-05,7.97151605967661e-06,4.76594941989982e-05,0.0175412440965559,8.44755426894941,0.00439398921922376
532,20.478191,0.000107342259131207,1.79402212515389e-05,0.000107342259131207,0.0167076223607321,10.7093225434394,0.00844072876684691
533,21.7266693333333,1.86175972186201e-05,2.98821508393221e-06,1.86175972186201e-05,0.010506215240226,14.6191181702891,0.00751018117643723
534,20.3808123333333,0.000377761175551893,6.19994753142672e-05,0.000377761175551893,0.0227834624026603,11.3805940455719,0.0144944715151481
535,20.378398,0.00059408847349491,9.60364471966346e-05,0.00059408847349491,0.0323114069731617,7.96435228496776,0.0270872576088778
536,21.2639966666667,7.10421738712991e-05,1.14802987595392e-05,7.10421738712991e-05,0.0108445437923034,15.1949674479506,0.0077151653625572
537,20.988063,0.000241077554794195,3.92849792304611e-05,0.000241077554794195,0.0209649813660574,10.4858365503913,0.0107281019376535
538,21.675715,9.98095692548299e-05,1.57500433725227e-05,9.98095692548299e-05,0.0168191024854284,10.786019509049,0.00872168885466733
539,22.068443,4.98326233535312e-05,8.16405454127922e-06,4.98326233535312e-05,0.0105470098179712,14.832570685516,0.00752258198398846
540,21.726165,0.000158776293848593,2.59869161167575e-05,0.000158776293848593,0.0192240157510095,9.57028783228446,0.00762694917534549
541,21.4715396666667,0.000110578960770715,1.85090677622124e-05,0.000110578960770715,0.0164364902701339,10.6880627496718,0.00831680239848463
542,22.22952,0.000139823871563665,2.17740818963807e-05,0.000139823871563665,0.0111380521364978,15.7014166908902,0.00810292338783276
543,22.3896783333333,6.9306607254568e-05,1.15139499012457e-05,6.9306607254568e-05,0.017492630358301,8.64236674037933,0.00442016712626206
544,22.737021,7.15908893006715e-05,1.2128449221438e-05,7.15908893006715e-05,0.015423819831204,10.9524598906016,0.00721016519123569
545,22.7666603333333,5.60184568247597e-05,8.82021049623816e-06,5.60184568247597e-05,0.010567734365977,14.8897733436996,0.00746678420271352
546,22.3311843333333,0.000166475305299756,2.72105036218523e-05,0.000166475305299756,0.0191224564432646,9.61262653268628,0.00772949624823463
547,23.003178,0.000240326876703236,3.87595522946954e-05,0.000240326876703236,0.0208828443651164,9.47524836399082,0.0138977899719545
548,22.2994863333333,0.000204894747237116,3.36292588319215e-05,0.000204894747237116,0.0119509889862038,15.9783712373629,0.00874210082544198
549,23.3052386666667,4.49617721158465e-05,7.57237008025546e-06,4.49617721158465e-05,0.0169363114908986,8.43151786921844,0.00425275044800485
550,23.8415273333333,5.17971486674429e-05,8.87459756694631e-06,5.17971486674429e-05,0.0148297182488936,11.1218809442654,0.00653435756438638
551,23.8566686666667,3.82165073175731e-05,6.24841778017193e-06,3.82165073175731e-05,0.0102710563987889,14.7433213966088,0.00732116270234487
552,23.5568443333333,0.000233678098314786,3.56403127204225e-05,0.000233678098314786,0.0214857478415186,11.0998297722665,0.0127385648522105
553,23.928275,4.97266811165221e-05,8.23786325161724e-06,4.97266811165221e-05,0.014760138359719,11.1398528099726,0.00652129407442442
554,24.4280456666667,4.67278309608321e-05,7.59286062644582e-06,4.67278309608321e-05,0.0102381800684815,14.7845068474545,0.00728705464670127
555,23.5153963333333,0.000311430868960198,5.0757341003918e-05,0.000311430868960198,0.0215928376867715,11.3366473282071,0.0133581069313398
556,25.2052873333333,0.000130160066360535,2.13575281254735e-05,0.000130160066360535,0.0173613415062281,10.3225864302761,0.00984707507775636
557,24.421836,0.000328696120229905,5.39751620983742e-05,0.000328696120229905,0.0167920597080965,16.9940310781923,0.0134151266235641
558,24.362529,6.41209456629726e-05,1.02063890390358e-05,6.41209456629726e-05,0.0170591832026235,8.69945864817761,0.00456357398384606
559,25.0133373333333,8.22633432064068e-05,1.38305360760232e-05,8.22633432064068e-05,0.0154352049548009,10.8350101276683,0.00748490797173387
560,26.66376,2.96970033419433e-05,4.64007025190172e-06,2.96970033419433e-05,0.0100444323465051,14.6831729200491,0.00716733961414029
561,25.0664346666667,0.000228622934724843,3.74052530842939e-05,0.000228622934724843,0.0201528421344916,10.4947933569791,0.0102949613362108
562,25.7335166666667,3.84265121211862e-05,6.63600812084164e-06,3.84265121211862e-05,0.0142553695187913,11.2030303570763,0.0060876988361004
563,25.8477613333333,4.60010048135144e-05,7.51185708532109e-06,4.60010048135144e-05,0.0100394955150503,14.8208198185713,0.00720024866211643
564,24.8314346666667,0.00023837132120089,3.89569332521766e-05,0.00023837132120089,0.0202904733517574,10.656316108198,0.0108120048166745
565,25.4511556666667,6.99715240550993e-05,1.18322769589729e-05,6.99715240550993e-05,0.0150059793399531,10.9271488900748,0.00712639044614435
566,26.929674,0.000355052349287857,5.80148140811865e-05,0.000355052349287857,0.0195984807512093,17.3376780536198,0.0160067307876085
567,26.3906943333333,4.10389937347476e-05,6.89696051345279e-06,4.10389937347476e-05,0.0163582570455569,8.41454008997067,0.00410689952599857
568,26.579421,6.64750350048891e-05,1.12633616970309e-05,6.64750350048891e-05,0.0147253312183943,10.9443719125285,0.00694767457211029
569,26.3391486666667,0.000135702184263213,2.17785778404977e-05,0.000135702184263213,0.0107992772138359,15.8367109009995,0.00776003305087064
570,26.1312553333333,0.000183917240988307,3.0063754817386e-05,0.000183917240988307,0.0188494071419062,9.96597139952288,0.00853730039377669
571,26.2946256666667,0.000130011158354163,2.14353746906953e-05,0.000130011158354163,0.0165525928211521,10.3752967090083,0.00913741529947916
572,27.4094316666667,5.10620074560593e-05,8.34257878608302e-06,5.10620074560593e-05,0.00996709544807982,14.8323173351857,0.0070808769561842
573,26.375179,0.000231048228776227,3.76366747318196e-05,0.000231048228776227,0.0193815621049267,10.4831912655167,0.0101300836389168
574,27.1778553333333,6.39993330480686e-05,1.08582643459643e-05,6.39993330480686e-05,0.0145292748135773,10.9924952324465,0.00668048349576442
575,26.8435736666667,0.000325300989438438,5.33524484983006e-05,0.000325300989438438,0.0182180906996612,17.2119950026369,0.0149264382854034
576,27.366624,0.000156549472822249,2.56710822235662e-05,0.000156549472822249,0.0181366649037961,9.60303728641366,0.00729814620042765
577,27.017406,0.000222799866569299,3.65735822088487e-05,0.000222799866569299,0.0205834052428921,9.37192057706447,0.0140260367699367
578,27.547405,0.000134564424441016,2.1935603314982e-05,0.000134564424441016,0.0101558311618122,15.7181046871353,0.00744110938608388
579,27.315384,0.000237122460051364,3.87378624660539e-05,0.000237122460051364,0.0193321910915385,10.6089328366222,0.0103989615006293
580,28.1979336666667,9.61116673638916e-05,1.59187850634901e-05,9.61116673638916e-05,0.0154463180477683,10.6175702383559,0.00829113786851938
581,27.7947423333333,0.000313455255159735,5.14399211207078e-05,0.000313455255159735,0.0167229811102377,17.0929192723267,0.0134819415235417
582,27.9198873333333,0.000177052655512977,2.91074983852502e-05,0.000177052655512977,0.0181293933841359,9.78532357879717,0.00791317212490007
583,28.7642296666667,8.43950610293825e-05,1.40679947043254e-05,8.43950610293825e-05,0.0148789113237564,10.7502856098913,0.00740296419585075
584,30.995865,4.27110368034851e-05,6.84197876338333e-06,4.27110368034851e-05,0.00969955982273645,14.8006418776604,0.00692454564103552
585,28.6318286666667,0.000133684841126196,2.20352737894669e-05,0.000133684841126196,0.0172610380988548,9.27716108562798,0.00621618968628208
586,30.5115773333333,5.9943869378007e-05,9.99045910782259e-06,5.9943869378007e-05,0.0145003373266243,11.0279364895017,0.0068207572137393
587,28.803855,0.000209555377899953,3.42284812785004e-05,0.000209555377899953,0.0125160575759923,16.2967590480624,0.00966766611421334
588,29.0689236666667,0.000171821559522771,2.81335186576304e-05,0.000171821559522771,0.0181565155824699,9.83855019705152,0.00786543000639051
589,30.4635623333333,3.65964719880334e-05,6.08226259075917e-06,3.65964719880334e-05,0.0136466594200724,11.1977080387833,0.00589208131426491
590,28.3997306666667,0.00110176049268616,0.000180305925352633,0.00110176049268616,0.0442443646779131,23.6225800367807,0.0394738314087411
591,30.758994,5.88991926095766e-05,9.59039096937175e-06,5.88991926095766e-05,0.0160878886677117,8.66243386643382,0.00417475012009755
592,30.425667,5.31956984319638e-05,9.0390274056773e-06,5.31956984319638e-05,0.0139195053560077,11.066752268916,0.00633616704905588
593,31.9829433333333,2.38858909972434e-05,3.84102530841257e-06,2.38858909972434e-05,0.00946739621816375,14.6935314957996,0.00678850334295831
594,30.3515743333333,0.000116692645371004,1.91839945481026e-05,0.000116692645371004,0.0168981236727424,9.18795012515318,0.00582497030590074
595,32.3653686666667,6.92701595532214e-05,1.15724237717968e-05,6.92701595532214e-05,0.0142384988662409,10.9272776589929,0.00672969492562342
596,32.093393,0.00020559497772989,3.33829955821013e-05,0.00020559497772989,0.0118562324073374,16.181152119238,0.00927957719274138
597,31.896946,0.000127688057560153,2.06654766313624e-05,0.000127688057560153,0.0173066620371577,9.47449852507369,0.00667497275146762
598,31.8456633333333,4.35614720034442e-05,7.44238719278811e-06,4.35614720034442e-05,0.0135260808333775,11.1041910708509,0.00608526186405725
599,32.7511486666667,2.57624765765798e-05,4.1171574285126e-06,2.57624765765798e-05,0.00936622634120098,14.6825872303226,0.00671709235262252
600,31.9424956666667,0.000130064873891914,2.11284009393464e-05,0.000130064873891914,0.017009670105078,9.35610653246219,0.00628572246508529
601,32.997619,3.56068654176553e-05,6.12184671694438e-06,3.56068654176553e-05,0.0133417356534901,11.1851405063884,0.00574505244721814
602,32.413848,8.41297164466288e-05,1.38103437531539e-05,8.41297164466288e-05,0.00970237600161053,15.3079814504475,0.00698598372580844


==> BrysonDenham/benchmark2/results/optimal_solution.csv <==
"t","h","v","u"
0.0,0.0,1.0,-8.0
0.00010001000100010001,9.996999833383757e-5,0.999200080024004,-7.996799679967997
0.00020002000200020003,0.00019986001267486656,0.9984004801120177,-7.993599359935994
0.00030003000300030005,0.00029967007503271337,0.9976012002640408,-7.99039903990399
0.00040004000400040005,0.000399400217416949,0.9968022404800736,-7.987198719871987
0.0005000500050005,0.0004990504718372091,0.996003600760116,-7.983998399839984
0.0006000600060006001,0.0005986208703030644,0.9952052811041681,-7.980798079807981
0.0007000700070007,0.0006981114448241417,0.9944072815122296,-7.9775977597759775
0.0008000800080008001,0.0007975222274100209,0.9936096019843008,-7.974397439743974
0.0009000900090009,0.0008968532500703286,0.9928122425203816,-7.971197119711971
0.001000100010001,0.0009961045448146355,0.9920152031204721,-7.967996799679968
0.0011001100110011,0.0010952761436525773,0.991218483784572,-7.964796479647965
0.0012001200120012002,0.0011943680785937345,0.9904220845126817,-7.9615961596159615
0.0013001300130013002,0.0012933803816477147,0.9896260053048008,-7.958395839583958
0.0014001400140014,0.0013923130848241168,0.9888302461609297,-7.955195519551955
0.0015001500150015,0.0014911662201325577,0.9880348070810681,-7.951995199519952
0.0016001600160016002,0.0015899398195826087,0.9872396880652161,-7.948794879487949
0.0017001700170017002,0.001688633915183905,0.9864448891133737,-7.945594559455945
0.0018001800180018,0.001787248538946018,0.985650410225541,-7.942394239423942
0.0019001900190019003,0.001885783722878583,0.9848562514017177,-7.939193919391939
0.002000200020002,0.001984239498991171,0.9840624126419042,-7.935993599359936
0.0021002100210021,0.0020826158992934087,0.9832688939461002,-7.9327932793279325
0.0022002200220022,0.002180912955794867,0.9824756953143059,-7.929592959295929
0.0023002300230023,0.00227913070050519,0.981682816746521,-7.926392639263926
0.0024002400240024004,0.002377269165433941,0.9808902582427459,-7.923192319231923
0.0025002500250025004,0.002475328382590745,0.9800980198029803,-7.91999199919992
0.0026002600260026003,0.0025733083839851916,0.9793061014272244,-7.9167916791679165
0.0027002700270027003,0.0026712092016268987,0.9785145031154779,-7.913591359135913
0.0028002800280028,0.002769030867525446,0.9777232248677412,-7.91039103910391
0.0029002900290029,0.0028667734136904504,0.976932266684014,-7.907190719071907
0.003000300030003,0.002964436872131502,0.9761416285642965,-7.903990399039904
0.0031003100310031005,0.0030620212748582267,0.9753513105085885,-7.9007900790079
0.0032003200320032004,0.003159526653880205,0.9745613125168902,-7.897589758975897
0.0033003300330033004,0.0032569530412070447,0.9737716345892014,-7.894389438943894
0.0034003400340034003,0.003354300468848335,0.9729822767255223,-7.891189118911891
0.0035003500350035003,0.003451568968813712,0.9721932389258526,-7.887988798879888
0.0036003600360036,0.003548758573112737,0.9714045211901927,-7.884788478847884
0.0037003700370037006,0.0036458693137550457,0.9706161235185423,-7.881588158815881
0.0038003800380038005,0.003742901222750209,0.9698280459109017,-7.878387838783878
0.0039003900390039005,0.0038398543321078353,0.9690402883672706,-7.875187518751876
0.004000400040004,0.0039367286738375504,0.9682528508876491,-7.871987198719872
0.004100410041004101,0.004033524279948944,0.9674657334720371,-7.868786878687869
0.0042004200420042,0.004130241182451616,0.9666789361204349,-7.865586558655866
0.004300430043004301,0.004226879413355172,0.965892458832842,-7.862386238623863
0.0044004400440044,0.004323439004669212,0.9651063016092589,-7.8591859185918596
0.004500450045004501,0.0044199199884033345,0.9643204644496853,-7.855985598559856
0.0046004600460046,0.0045163223965671295,0.9635349473541215,-7.852785278527853
0.0047004700470047005,0.004612646261170241,0.962749750322567,-7.84958495849585
0.004800480048004801,0.0047088916142222215,0.9619648733550223,-7.846384638463847
0.0049004900490049,0.004805058487732697,0.9611803164514872,-7.8431843184318435
0.005000500050005001,0.004901146913711259,0.9603960796119617,-7.83998399839984
0.0051005100510051,0.0049971569241675316,0.9596121628364457,-7.836783678367837
0.005200520052005201,0.005093088551111097,0.9588285661249394,-7.833583358335834
0.0053005300530053,0.005188941826551561,0.9580452894774426,-7.830383038303831
0.0054005400540054005,0.0052847167824985235,0.9572623328939556,-7.827182718271827
0.005500550055005501,0.005380413450961592,0.9564796963744779,-7.823982398239824
0.0056005600560056,0.005476031863950366,0.95569737991901,-7.820782078207821
0.005700570057005701,0.005571572053474453,0.9549153835275517,-7.817581758175818
0.0058005800580058,0.005667034051543432,0.954133707200103,-7.814381438143815
0.005900590059005901,0.005762417890166941,0.9533523509366638,-7.811181118111811
0.006000600060006,0.005857723601354549,0.9525713147372343,-7.807980798079808
0.006100610061006101,0.005952951217115883,0.9517905986018144,-7.804780478047805
0.006200620062006201,0.006048100769460524,0.9510102025304041,-7.801580158015802
0.0063006300630063005,0.006143172290398097,0.9502301265230033,-7.7983798379837985
0.006400640064006401,0.006238165811938173,0.9494503705796122,-7.795179517951795
0.0065006500650065,0.006333081366090379,0.9486709347002308,-7.791979197919792
0.006600660066006601,0.006427918984864315,0.9478918188848588,-7.788778877887789
0.0067006700670067,0.0065226787002695685,0.9471130231334965,-7.785578557855786
0.006800680068006801,0.006617360544315757,0.9463345474461438,-7.7823782378237825
0.006900690069006901,0.00671196454901247,0.9455563918228007,-7.779177917791779
0.0070007000700070005,0.006806490746369326,0.9447785562634672,-7.775977597759776
0.007100710071007101,0.006900939168395903,0.9440010407681433,-7.772777277727773
0.0072007200720072,0.006995309847101829,0.9432238453368289,-7.76957695769577
0.007300730073007301,0.007089602814496683,0.9424469699695243,-7.766376637663766
0.007400740074007401,0.007183818102590084,0.9416704146662291,-7.763176317631763
0.007500750075007501,0.007277955743391619,0.9408941794269436,-7.75997599759976
0.007600760076007601,0.007372015768910907,0.9401182642516677,-7.756775677567757
0.007700770077007701,0.007465998211157528,0.9393426691404014,-7.7535753575357536
0.007800780078007801,0.007559903102141108,0.9385673940931447,-7.75037503750375
0.0079007900790079,0.007653730473871236,0.9377924391098976,-7.747174717471747
0.008000800080008,0.007747480358357511,0.93701780419066,-7.743974397439744
0.008100810081008101,0.00784115278760954,0.9362434893354322,-7.740774077407741
0.008200820082008202,0.007934747793636926,0.9354694945442139,-7.7375737573757375
0.0083008300830083,0.008028265408449262,0.9346958198170052,-7.734373437343734
0.0084008400840084,0.008121705664056178,0.9339224651538061,-7.731173117311731
0.008500850085008501,0.008215068592467234,0.9331494305546166,-7.727972797279728
0.008600860086008601,0.008308354225692056,0.9323767160194367,-7.724772477247725
0.0087008700870087,0.008401562595740245,0.9316043215482664,-7.721572157215721
0.0088008800880088,0.008494693734621406,0.9308322471411057,-7.718371837183718
0.0089008900890089,0.008587747674345132,0.9300604927979547,-7.715171517151715
0.009000900090009001,0.008680724446921029,0.9292890585188132,-7.711971197119712
0.009100910091009102,0.008773624084358694,0.9285179443036813,-7.708770877087709
0.0092009200920092,0.008866446618667746,0.9277471501525589,-7.705570557055705
0.0093009300930093,0.008959192081857756,0.9269766760654463,-7.702370237023702
0.009400940094009401,0.009051860505938359,0.9262065220423432,-7.699169916991699
0.009500950095009501,0.009144451922919137,0.9254366880832497,-7.695969596959696
0.009600960096009602,0.009236966364809696,0.9246671741881658,-7.6927692769276925
0.0097009700970097,0.009329403863619634,0.9238979803570916,-7.689568956895689
0.0098009800980098,0.00942176445135857,0.9231291065900269,-7.686368636863686
0.009900990099009901,0.009514048160036082,0.9223605528869718,-7.683168316831683
0.010001000100010001,0.0096062550216618,0.9215923192479263,-7.67996799679968
0.010101010101010102,0.009698385068245292,0.9208244056728905,-7.6767676767676765
0.0102010201020102,0.009790438331796186,0.9200568121618642,-7.673567356735673
0.010301030103010301,0.00988241484432407,0.9192895387148475,-7.67036703670367
0.010401040104010401,0.009974314637838561,0.9185225853318404,-7.667166716671667
0.010501050105010502,0.010066137744349241,0.917755952012843,-7.663966396639664
0.0106010601060106,0.010157884195865736,0.9169896387578551,-7.66076607660766
0.0107010701070107,0.010249554024397626,0.9162236455668769,-7.657565756575657
0.010801080108010801,0.010341147261954526,0.9154579724399081,-7.654365436543654
0.010901090109010901,0.01043266394054602,0.9146926193769491,-7.651165116511651
0.011001100110011002,0.01052410409218173,0.9139275863779996,-7.6479647964796476
0.0111011101110111,0.01061546774887125,0.9131628734430598,-7.644764476447644
0.0112011201120112,0.010706754942624167,0.9123984805721297,-7.641564156415642
0.011301130113011301,0.010797965705450135,0.9116344077652089,-7.638363836383638
0.011401140114011402,0.010889100069358679,0.910870655022298,-7.635163516351636
0.011501150115011502,0.010980158066359491,0.9101072223433964,-7.6319631963196315
0.0116011601160116,0.011071139728462076,0.9093441097285047,-7.628762876287629
0.011701170117011701,0.011162045087676098,0.9085813171776225,-7.625562556255626
0.011801180118011801,0.011252874176011155,0.9078188446907498,-7.622362236223623
0.011901190119011902,0.011343627025476827,0.9070566922678868,-7.6191619161916195
0.012001200120012,0.011434303668082743,0.9062948599090332,-7.615961596159616
0.0121012101210121,0.011524904135838471,0.9055333476141895,-7.612761276127613
0.012201220122012201,0.01161542846075364,0.9047721553833552,-7.60956095609561
0.012301230123012302,0.011705876674837846,0.9040112832165306,-7.606360636063607
0.012401240124012402,0.01179624881010069,0.9032507311137155,-7.6031603160316035
0.0125012501250125,0.01188654489855176,0.9024904990749101,-7.5999599959996
0.012601260126012601,0.011976764972200682,0.9017305871001142,-7.596759675967597
0.012701270127012701,0.012066909063057036,0.900970995189328,-7.593559355935594
0.012801280128012802,0.012156977203130442,0.9002117233425513,-7.590359035903591
0.012901290129012902,0.012246969424430487,0.8994527715597843,-7.587158715871587
0.013001300130013,0.012336885758966779,0.8986941398410269,-7.583958395839584
0.013101310131013101,0.012426726238748926,0.897935828186279,-7.580758075807581
0.013201320132013201,0.01251649089578652,0.8971778365955408,-7.577557755775578
0.013301330133013302,0.012606179762089165,0.8964201650688122,-7.574357435743575
0.0134013401340134,0.01269579286966647,0.8956628136060931,-7.571157115711571
0.013501350135013501,0.012785330250528026,0.8949057822073837,-7.567956795679568
0.013601360136013601,0.01287479193668345,0.8941490708726839,-7.564756475647565
0.013701370137013702,0.012964177960142329,0.8933926796019936,-7.561556155615562
0.013801380138013802,0.013053488352914273,0.892636608395313,-7.5583558355835585
0.0139013901390139,0.013142723147008881,0.891880857252642,-7.555155515551555
0.014001400140014001,0.01323188237443575,0.8911254261739806,-7.551955195519552
0.014101410141014101,0.013320966067204499,0.8903703151593287,-7.548754875487549
0.014201420142014202,0.013409974257324708,0.8896155242086865,-7.545554555455546
0.014301430143014302,0.013498906976805992,0.8888610533220539,-7.542354235423542
0.0144014401440144,0.013587764257657953,0.8881069024994309,-7.539153915391539
0.014501450145014501,0.013676546131890194,0.8873530717408175,-7.535953595359536
0.014601460146014602,0.01376525263151231,0.8865995610462136,-7.532753275327533
0.014701470147014702,0.013853883788533897,0.8858463704156194,-7.52955295529553
0.014801480148014802,0.013942439634964571,0.8850934998490348,-7.526352635263526
0.014901490149014901,0.014030920202813935,0.8843409493464598,-7.523152315231523
0.015001500150015001,0.014119325524091581,0.8835887189078944,-7.51995199519952
0.015101510151015102,0.014207655630807114,0.8828368085333386,-7.516751675167517
0.015201520152015202,0.014295910554970138,0.8820852182227924,-7.5135513551355135
0.0153015301530153,0.014384090328590254,0.8813339479762557,-7.51035103510351
0.015401540154015401,0.014472194983677059,0.8805829977937287,-7.507150715071507
0.015501550155015502,0.014560224552240162,0.8798323676752113,-7.503950395039504
0.015601560156015602,0.01464817906628916,0.8790820576207036,-7.500750075007501
0.0157015701570157,0.014736058557833664,0.8783320676302053,-7.4975497549754975
0.0158015801580158,0.01482386305888327,0.8775823977037167,-7.494349434943494
0.0159015901590159,0.014911592601447568,0.8768330478412377,-7.491149114911491
0.016001600160016,0.014999247217536177,0.8760840180427684,-7.487948794879488
0.016101610161016102,0.015086826939158702,0.8753353083083085,-7.484748474847485
0.016201620162016202,0.015174331798324725,0.8745869186378583,-7.481548154815481
0.016301630163016303,0.015261761827043863,0.8738388490314177,-7.478347834783478
0.016401640164016403,0.015349117057325704,0.8730910994889868,-7.475147514751475
0.0165016501650165,0.015436397521179868,0.8723436700105653,-7.471947194719472
0.0166016601660166,0.01552360325061595,0.8715965605961535,-7.468746874687469
0.0167016701670167,0.015610734277643552,0.8708497712457514,-7.465546554655465
0.0168016801680168,0.015697790634272263,0.8701033019593588,-7.462346234623462
0.0169016901690169,0.015784772352511706,0.8693571527369758,-7.459145914591459
0.017001700170017002,0.015871679464371475,0.8686113235786024,-7.455945594559456
0.017101710171017102,0.015958512001861165,0.8678658144842386,-7.4527452745274525
0.017201720172017203,0.01604526999699038,0.8671206254538845,-7.449544954495449
0.017301730173017303,0.01613195348176873,0.8663757564875398,-7.446344634463446
0.0174017401740174,0.016218562488205808,0.865631207585205,-7.443144314431443
0.0175017501750175,0.016305097048311235,0.8648869787468795,-7.43994399439944
0.0176017601760176,0.016391557194094575,0.8641430699725637,-7.436743674367436
0.0177017701770177,0.016477942957565467,0.8633994812622575,-7.433543354335433
0.0178017801780178,0.01656425437073349,0.862656212615961,-7.43034303430343
0.017901790179017902,0.01665049146560827,0.861913264033674,-7.427142714271427
0.018001800180018002,0.016736654274199375,0.8611706355153966,-7.423942394239424
0.018101810181018103,0.01682274282851644,0.8604283270611288,-7.42074207420742
0.018201820182018203,0.016908757160569034,0.8596863386708707,-7.417541754175417
0.018301830183018303,0.01699469730236679,0.8589446703446222,-7.414341434143414
0.0184018401840184,0.0170805632859193,0.8582033220823831,-7.411141114111411
0.0185018501850185,0.01716635514323614,0.857462293884154,-7.407940794079408
0.0186018601860186,0.017252072906326972,0.8567215857499341,-7.404740474047404
0.0187018701870187,0.017337716607201327,0.855981197679724,-7.401540154015402
0.018801880188018802,0.017423286277868877,0.8552411296735233,-7.398339833983398
0.018901890189018902,0.017508781950339142,0.8545013817313325,-7.395139513951396
0.019001900190019003,0.017594203656621815,0.853761953853151,-7.3919391939193915
0.019101910191019103,0.01767955142872641,0.8530228460389794,-7.388738873887389
0.019201920192019203,0.017764825298662613,0.852284058288817,-7.385538553855385
0.0193019301930193,0.017850025298439938,0.8515455906026648,-7.382338233823383
0.0194019401940194,0.017935151460068067,0.8508074429805218,-7.3791379137913795
0.0195019501950195,0.01802020381555656,0.8500696154223885,-7.375937593759376
0.0196019601960196,0.018105182396915033,0.8493321079282646,-7.372737273727373
0.019701970197019702,0.01819008723615307,0.8485949204981506,-7.36953695369537
0.019801980198019802,0.018274918365280297,0.847858053132046,-7.366336633663367
0.019901990199019903,0.0183596758163063,0.847121505829951,-7.3631363136313634
0.020002000200020003,0.01844435962124069,0.8463852785918656,-7.35993599359936
0.020102010201020103,0.018528969812093045,0.84564937141779,-7.356735673567357
0.020202020202020204,0.018613506420873005,0.8449137843077238,-7.353535353535354
0.0203020302030203,0.018697969479590144,0.8441785172616673,-7.350335033503351
0.0204020402040204,0.01878235902025408,0.8434435702796202,-7.347134713471347
0.0205020502050205,0.0188666750748744,0.842708943361583,-7.343934393439344
0.020602060206020602,0.018950917675460716,0.8419746365075552,-7.340734073407341
0.020702070207020702,0.019035086854022627,0.8412406497175371,-7.337533753375338
0.020802080208020803,0.01911918264256974,0.8405069829915285,-7.3343334333433345
0.020902090209020903,0.019203205073111646,0.8397736363295296,-7.331133113311331
0.021002100210021003,0.01928715417765795,0.8390406097315403,-7.327932793279328
0.021102110211021104,0.01937102998821826,0.8383079031975605,-7.324732473247325
0.0212021202120212,0.01945483253680218,0.8375755167275903,-7.321532153215322
0.0213021302130213,0.0195385618554193,0.8368434503216299,-7.3183318331833185
0.0214021402140214,0.019622217976079232,0.8361117039796789,-7.315131513151315
0.0215021502150215,0.019705800930791578,0.8353802777017376,-7.311931193119312
0.021602160216021602,0.019789310751565932,0.8346491714878058,-7.308730873087309
0.021702170217021702,0.0198727474704119,0.8339183853378838,-7.305530553055306
0.021802180218021803,0.019956111119339093,0.8331879192519712,-7.302330233023302
0.021902190219021903,0.020039401730357093,0.8324577732300683,-7.299129912991299
0.022002200220022004,0.020122619335475517,0.831727947272175,-7.295929592959296
0.0221022102210221,0.02020576396670396,0.8309984413782913,-7.292729272927293
0.0222022202220222,0.02028883565605203,0.8302692555484171,-7.28952895289529
0.0223022302230223,0.02037183443552933,0.8295403897825526,-7.286328632863286
0.0224022402240224,0.020454760337145446,0.8288118440806977,-7.283128312831283
0.022502250225022502,0.02053761339291001,0.8280836184428524,-7.27992799279928
0.022602260226022602,0.020620393634832597,0.8273557128690167,-7.276727672767277
0.022702270227022703,0.02070310109492281,0.8266281273591906,-7.2735273527352735
0.022802280228022803,0.020785735805190265,0.8259008619133741,-7.27032703270327
0.022902290229022904,0.02086829779764456,0.8251739165315671,-7.267126712671267
0.023002300230023004,0.020950787104295293,0.8244472912137698,-7.263926392639264
0.0231023102310231,0.02103320375715207,0.8237209859599821,-7.260726072607261
0.0232023202320232,0.021115547788224477,0.822995000770204,-7.2575257525752574
0.0233023302330233,0.021197819229522148,0.8222693356444355,-7.254325432543254
0.023402340234023402,0.02128001811305466,0.8215439905826766,-7.251125112511251
0.023502350235023502,0.021362144470831613,0.8208189655849273,-7.247924792479248
0.023602360236023603,0.021444198334862614,0.8200942606511876,-7.244724472447245
0.023702370237023703,0.021526179737157286,0.8193698757814575,-7.241524152415241
0.023802380238023804,0.0216080887097252,0.818645810975737,-7.238323832383238
0.023902390239023904,0.021689925284575973,0.8179220662340261,-7.235123512351235
0.024002400240024,0.021771689493719205,0.8171986415563248,-7.231923192319232
0.0241024102410241,0.0218533813691645,0.8164755369426331,-7.2287228722872285
0.0242024202420242,0.021935000942921452,0.815752752392951,-7.225522552255225
0.024302430243024302,0.022016548246999675,0.8150302879072785,-7.222322232223222
0.024402440244024402,0.022098023313408755,0.8143081434856156,-7.219121912191219
0.024502450245024503,0.02217942617415832,0.8135863191279623,-7.215921592159216
0.024602460246024603,0.022260756861257936,0.8128648148343187,-7.2127212721272125
0.024702470247024703,0.022342015406717236,0.8121436306046845,-7.209520952095209
0.024802480248024804,0.022423201842545804,0.8114227664390601,-7.206320632063206
0.024902490249024904,0.02250431620075325,0.8107022223374452,-7.203120312031203
0.025002500250025,0.02258535851334917,0.80998199829984,-7.1999199919992
0.0251025102510251,0.022666328812343185,0.8092620943262442,-7.196719671967196
0.025202520252025202,0.022747227129744862,0.8085425104166581,-7.193519351935193
0.025302530253025302,0.022828053497563828,0.8078232465710817,-7.19031903190319
0.025402540254025403,0.022908807947809685,0.8071043027895148,-7.187118711871187
0.025502550255025503,0.022989490512492022,0.8063856790719576,-7.183918391839184
0.025602560256025603,0.023070101223620465,0.8056673754184098,-7.18071807180718
0.025702570257025704,0.023150640113204585,0.8049493918288718,-7.177517751775177
0.025802580258025804,0.023231107213254,0.8042317283033433,-7.174317431743174
0.0259025902590259,0.023311502555778303,0.8035143848418245,-7.171117111711171
0.026002600260026,0.023391826172787095,0.8027973614443153,-7.167916791679168
0.026102610261026102,0.023472078096290018,0.8020806581108155,-7.164716471647164
0.026202620262026202,0.023552258358296607,0.8013642748413257,-7.161516151615162
0.026302630263026303,0.023632366990816545,0.800648211635845,-7.158315831583158
0.026402640264026403,0.023712404025859342,0.7999324684943743,-7.1551155115511555
0.026502650265026503,0.02379236949543468,0.7992170454169129,-7.1519151915191514
0.026602660266026604,0.023872263431552083,0.7985019424034614,-7.148714871487149
0.026702670267026704,0.023952085866221252,0.7977871594540191,-7.145514551455145
0.0268026802680268,0.024031836831451686,0.7970726965685868,-7.142314231423143
0.0269026902690269,0.02411151635925305,0.796358553747164,-7.1391139113911395
0.027002700270027002,0.024191124481634935,0.7956447309897507,-7.135913591359136
0.027102710271027102,0.02427066123060694,0.7949312282963471,-7.132713271327133
0.027202720272027203,0.024350126638178666,0.794218045666953,-7.12951295129513
0.027302730273027303,0.024429520736359706,0.7935051831015686,-7.126312631263127
0.027402740274027403,0.02450884355715967,0.7927926406001937,-7.123112311231123
0.027502750275027504,0.024588095132588167,0.7920804181628285,-7.11991199119912
0.027602760276027604,0.024667275494654795,0.7913685157894728,-7.116711671167117
0.027702770277027704,0.02474638467536914,0.7906569334801268,-7.113511351135114
0.0278027802780278,0.024825422706740825,0.7899456712347903,-7.110311031103111
0.0279027902790279,0.024904389620779444,0.7892347290534635,-7.107110711071107
0.028002800280028002,0.024983285449494602,0.7885241069361462,-7.103910391039104
0.028102810281028102,0.025062110224895885,0.7878138048828386,-7.100710071007101
0.028202820282028203,0.025140863978992917,0.7871038228935405,-7.097509750975098
0.028302830283028303,0.025219546743795285,0.7863941609682521,-7.0943094309430945
0.028402840284028404,0.025298158551312594,0.7856848191069733,-7.091109110911091
0.028502850285028504,0.025376699433554452,0.784975797309704,-7.087908790879088
0.028602860286028604,0.02545516942253046,0.7842670955764444,-7.084708470847085
0.0287028702870287,0.025533568550250213,0.7835587139071943,-7.081508150815082
0.0288028802880288,0.025611896848723316,0.7828506523019539,-7.0783078307830785
0.028902890289028902,0.025690154349959377,0.7821429107607231,-7.075107510751075
0.029002900290029002,0.02576834108596799,0.7814354892835018,-7.071907190719072
0.029102910291029103,0.025846457088758757,0.7807283878702902,-7.068706870687069
0.029202920292029203,0.025924502390341282,0.7800216065210882,-7.065506550655066
0.029302930293029304,0.02600247702272518,0.7793151452358957,-7.062306230623062
0.029402940294029404,0.02608038101792002,0.7786090040147129,-7.059105910591059
0.029502950295029504,0.026158214407935438,0.7779031828575397,-7.055905590559056
0.029602960296029605,0.02623597722478102,0.7771976817643761,-7.052705270527053
0.0297029702970297,0.026313669500466364,0.776492500735222,-7.0495049504950495
0.029802980298029802,0.02639129126700109,0.7757876397700776,-7.046304630463046
0.029902990299029902,0.026468842556394773,0.7750830988689428,-7.043104310431043
0.030003000300030003,0.026546323400657035,0.7743788780318176,-7.03990399039904
0.030103010301030103,0.02662373383179748,0.7736749772587019,-7.036703670367037
0.030203020302030203,0.026701073881825705,0.7729713965495959,-7.0335033503350335
0.030303030303030304,0.0267783435827513,0.7722681359044995,-7.03030303030303
0.030403040304030404,0.02685554296658388,0.7715651953234127,-7.027102710271027
0.030503050305030505,0.026932672065333042,0.7708625748063355,-7.023902390239024
0.0306030603060306,0.02700973091100838,0.770160274353268,-7.020702070207021
0.030703070307030702,0.02708671953561952,0.7694582939642098,-7.017501750175017
0.030803080308030802,0.027163637971176047,0.7687566336391615,-7.014301430143014
0.030903090309030903,0.027240486249687564,0.7680552933781226,-7.011101110111011
0.031003100310031003,0.027317264403163666,0.7673542731810935,-7.007900790079008
0.031103110311031103,0.02739397246361397,0.7666535730480739,-7.004700470047005
0.031203120312031204,0.02747061046304808,0.7659531929790638,-7.001500150015001
0.0313031303130313,0.027547178433475566,0.7652531329740635,-6.998299829982998
0.0314031403140314,0.027623676406906068,0.7645533930330727,-6.995099509950995
0.0315031503150315,0.027700104415349175,0.7638539731560915,-6.991899189918992
0.0316031603160316,0.02777646249081448,0.7631548733431198,-6.9886988698869885
0.0317031703170317,0.027852750665311593,0.7624560935941579,-6.985498549854985
0.0318031803180318,0.02792896897085012,0.7617576339092055,-6.982298229822982
0.0319031903190319,0.028005117439439647,0.7610594942882627,-6.979097909790979
0.032003200320032,0.028081196103089796,0.7603616747313294,-6.975897589758976
0.032103210321032104,0.028157204993810154,0.7596641752384059,-6.9726972697269725
0.032203220322032204,0.028233144143610334,0.7589669958094919,-6.969496949694969
0.032303230323032305,0.02830901358449992,0.7582701364445875,-6.966296629662966
0.032403240324032405,0.028384813348488542,0.7575735971436927,-6.963096309630963
0.032503250325032505,0.02846054346758577,0.7568773779068075,-6.95989598959896
0.032603260326032606,0.028536203973801234,0.7561814787339319,-6.956695669566956
0.032703270327032706,0.028611794899144512,0.755485899625066,-6.953495349534953
0.032803280328032806,0.028687316275625225,0.7547906405802096,-6.95029502950295
0.0329032903290329,0.028762768135252942,0.754095701599363,-6.947094709470948
0.033003300330033,0.028838150510037342,0.7534010826825256,-6.9438943894389435
0.0331033103310331,0.028913463431987925,0.7527067838296982,-6.940694069406941
0.0332033203320332,0.028988706933114384,0.7520128050408801,-6.937493749374937
0.0333033303330333,0.02906388104542625,0.7513191463160719,-6.934293429342935
0.0334033403340334,0.029138985800933187,0.7506258076552729,-6.931093109310931
0.0335033503350335,0.029214021231644727,0.7499327890584839,-6.927892789278928
0.0336033603360336,0.029288987369570547,0.7492400905257042,-6.924692469246924
0.0337033703370337,0.02936388424672018,0.7485477120569344,-6.921492149214922
0.0338033803380338,0.029438711895103293,0.7478556536521738,-6.918291829182918
0.033903390339033904,0.02951347034672941,0.7471639153114232,-6.9150915091509155
0.034003400340034004,0.029588159633608224,0.7464724970346819,-6.911891189118911
0.034103410341034104,0.029662779787749255,0.7457813988219505,-6.908690869086909
0.034203420342034205,0.029737330841162174,0.7450906206732283,-6.905490549054905
0.034303430343034305,0.029811812825856505,0.7444001625885162,-6.902290229022903
0.034403440344034406,0.02988622577384194,0.7437100245678132,-6.899089908990899
0.034503450345034506,0.029960569717127995,0.7430202066111202,-6.895889588958896
0.034603460346034606,0.030034844687724355,0.7423307087184365,-6.892689268926892
0.03470347034703471,0.030109050717640536,0.7416415308897627,-6.88948894889489
0.0348034803480348,0.0301831878388862,0.7409526731250984,-6.886288628862887
0.0349034903490349,0.03025725608347094,0.7402641354244436,-6.883088308830883
0.035003500350035,0.030331255483404353,0.7395759177877984,-6.87988798879888
0.0351035103510351,0.030405186070696023,0.7388880202151629,-6.876687668766877
0.0352035203520352,0.030479047877355576,0.738200442706537,-6.873487348734874
0.0353035303530353,0.0305528409353926,0.7375131852619206,-6.870287028702871
0.0354035403540354,0.03062656527681671,0.7368262478813138,-6.867086708670867
0.0355035503550355,0.03070022093363749,0.7361396305647167,-6.863886388638864
0.0356035603560356,0.030773807937864557,0.7354533333121291,-6.860686068606861
0.035703570357035704,0.030847326321507502,0.7347673561235512,-6.857485748574858
0.035803580358035804,0.030920776116575933,0.7340816989989829,-6.8542854285428545
0.035903590359035904,0.03099415735507946,0.7333963619384241,-6.851085108510851
0.036003600360036005,0.031067470069027665,0.732711344941875,-6.847884788478848
0.036103610361036105,0.031140714290430166,0.7320266480093355,-6.844684468446845
0.036203620362036205,0.031213890051296562,0.7313422711408055,-6.841484148414842
0.036303630363036306,0.031286997383636446,0.7306582143362852,-6.838283828382838
0.036403640364036406,0.03136003631945944,0.7299744775957744,-6.835083508350835
0.03650365036503651,0.03143300689077511,0.7292910609192733,-6.831883188318832
0.03660366036603661,0.0315059091295931,0.7286079643067818,-6.828682868286829
0.0367036703670367,0.03157874306792299,0.7279251877582998,-6.825482548254826
0.0368036803680368,0.03165150873777439,0.7272427312738274,-6.822282228222822
0.0369036903690369,0.03172420617115688,0.7265605948533648,-6.819081908190819
0.037003700370037,0.03179683540008009,0.7258787784969116,-6.815881588158816
0.0371037103710371,0.0318693964565536,0.7251972822044681,-6.812681268126813
0.0372037203720372,0.03194188937258703,0.7245161059760341,-6.8094809480948095
0.0373037303730373,0.032014314180189976,0.7238352498116098,-6.806280628062806
0.0374037403740374,0.03208667091137203,0.7231547137111951,-6.803080308030803
0.0375037503750375,0.03215895959814281,0.72247449767479,-6.7998799879988
0.037603760376037604,0.03223118027251191,0.7217946017023945,-6.796679667966797
0.037703770377037704,0.03230333296648892,0.7211150257940085,-6.7934793479347935
0.037803780378037805,0.03237541771208347,0.7204357699496322,-6.79027902790279
0.037903790379037905,0.03244743454130514,0.7197568341692655,-6.787078707870787
0.038003800380038005,0.032519383486163525,0.7190782184529084,-6.783878387838784
0.038103810381038106,0.03259126457866826,0.7183999228005609,-6.780678067806781
0.038203820382038206,0.032663077850828906,0.7177219472122229,-6.777477747774777
0.038303830383038306,0.032734823334655105,0.7170442916878946,-6.774277427742774
0.03840384038403841,0.03280650106215642,0.716366956227576,-6.771077107710771
0.03850385038503851,0.03287811106534248,0.7156899408312668,-6.767876787678768
0.0386038603860386,0.03294965337622289,0.7150132454989673,-6.764676467646765
0.0387038703870387,0.03302112802680722,0.7143368702306774,-6.761476147614761
0.0388038803880388,0.0330925350491051,0.7136608150263971,-6.758275827582758
0.0389038903890389,0.03316387447512614,0.7129850798861264,-6.755075507550755
0.039003900390039,0.03323514633687991,0.7123096648098652,-6.751875187518752
0.0391039103910391,0.033306350666376036,0.7116345697976137,-6.7486748674867485
0.0392039203920392,0.03337748749562411,0.7109597948493719,-6.745474547454745
0.0393039303930393,0.03344855685663374,0.7102853399651395,-6.742274227422742
0.039403940394039404,0.03351955878141451,0.7096112051449169,-6.739073907390739
0.039503950395039504,0.03359049330197606,0.7089373903887037,-6.735873587358736
0.039603960396039604,0.03366136045032795,0.7082638956965003,-6.732673267326732
0.039703970397039705,0.033732160258479804,0.7075907210683064,-6.729472947294729
0.039803980398039805,0.033802892758441214,0.7069178665041221,-6.726272627262726
0.039903990399039906,0.0338735579822218,0.7062453320039475,-6.723072307230723
0.040004000400040006,0.03394415596183115,0.7055731175677823,-6.71987198719872
0.040104010401040106,0.03401468672927886,0.7049012231956269,-6.716671667166716
0.04020402040204021,0.03408515031657455,0.704229648887481,-6.713471347134713
0.04030403040304031,0.03415554675572781,0.7035583946433447,-6.71027102710271
0.04040404040404041,0.034225876078748246,0.7028874604632179,-6.707070707070707
0.0405040504050405,0.03429613831764544,0.7022168463471009,-6.7038703870387035
0.0406040604060406,0.034366333504429004,0.7015465522949936,-6.700670067006701
0.0407040704070407,0.034436461671108594,0.7008765783068955,-6.697469746974697
0.0408040804080408,0.034506522849693716,0.7002069243828074,-6.694269426942695
0.0409040904090409,0.034576517072194064,0.6995375905227286,-6.691069106910691
0.041004100410041,0.03464644437061915,0.6988685767266597,-6.687868786878688
0.0411041104110411,0.03471630477697868,0.6981998829946,-6.684668466846684
0.041204120412041204,0.034786098323282146,0.6975315093265503,-6.681468146814682
0.041304130413041304,0.03485582504153924,0.6968634557225099,-6.678267826782678
0.041404140414041404,0.034925484963759496,0.6961957221824794,-6.6750675067506755
0.041504150415041505,0.03499507812195258,0.6955283087064581,-6.671867186718671
0.041604160416041605,0.03506460454812802,0.6948612152944468,-6.668666866686669
0.041704170417041705,0.0351340642742955,0.6941944419464448,-6.665466546654665
0.041804180418041806,0.03520345733246455,0.6935279886624527,-6.662266226622663
0.041904190419041906,0.03527278375464483,0.6928618554424698,-6.659065906590659
0.04200420042004201,0.03534204357284588,0.692196042286497,-6.655865586558656
0.04210421042104211,0.035411236819077374,0.6915305491945333,-6.652665266526652
0.04220422042204221,0.035480363525348835,0.6908653761665796,-6.64946494649465
0.0423042304230423,0.03554942372366993,0.6902005232026354,-6.646264626462647
0.0424042404240424,0.03561841744605024,0.6895359903027007,-6.643064306430643
0.0425042504250425,0.03568734472449936,0.6888717774667756,-6.63986398639864
0.0426042604260426,0.035756205591026886,0.6882078846948602,-6.636663666366637
0.0427042704270427,0.035825000077642444,0.6875443119869543,-6.633463346334634
0.0428042804280428,0.035893728216355614,0.6868810593430581,-6.6302630263026305
0.0429042904290429,0.035962390039176007,0.6862181267631714,-6.627062706270627
0.043004300430043,0.036030985578113225,0.6855555142472943,-6.623862386238624
0.043104310431043104,0.036099514865176874,0.6848932217954269,-6.620662066206621
0.043204320432043204,0.036167977932376534,0.6842312494075691,-6.617461746174618
0.043304330433043305,0.036236374811721844,0.6835695970837208,-6.6142614261426145
0.043404340434043405,0.036304705535222366,0.6829082648238821,-6.611061106110611
0.043504350435043505,0.03637297013488773,0.6822472526280531,-6.607860786078608
0.043604360436043606,0.036441168642727534,0.6815865604962337,-6.604660466046605
0.043704370437043706,0.03650930109075137,0.6809261884284238,-6.601460146014602
0.043804380438043806,0.036577367510968836,0.6802661364246236,-6.598259825982598
0.04390439043904391,0.03664536793538954,0.679606404484833,-6.595059505950595
0.04400440044004401,0.03671330239602311,0.6789469926090519,-6.591859185918592
0.04410441044104411,0.036781170924879106,0.6782879007972805,-6.588658865886589
0.0442044204420442,0.03684897355396716,0.6776291290495187,-6.585458545854586
0.0443044304430443,0.03691671031529685,0.6769706773657664,-6.582258225822582
0.0444044404440444,0.03698438124087781,0.6763125457460237,-6.579057905790579
0.0445044504450445,0.0370519863627196,0.6756547341902908,-6.575857585758576
0.0446044604460446,0.03711952571283186,0.6749972426985673,-6.572657265726573
0.0447044704470447,0.03718699932322417,0.6743400712708535,-6.5694569456945695
0.0448044804480448,0.037254407225906144,0.6736832199071492,-6.566256625662566
0.044904490449044904,0.03732174945288737,0.6730266886074546,-6.563056305630563
0.045004500450045004,0.037389026036177456,0.6723704773717696,-6.55985598559856
0.045104510451045104,0.03745623700778601,0.6717145862000942,-6.556655665566557
0.045204520452045205,0.037523382399722624,0.6710590150924284,-6.5534553455345534
0.045304530453045305,0.037590462243996925,0.6704037640487721,-6.55025502550255
0.045404540454045406,0.03765747657261848,0.6697488330691255,-6.547054705470547
0.045504550455045506,0.03772442541759691,0.6690942221534885,-6.543854385438544
0.045604560456045606,0.03779130881094181,0.6684399313018611,-6.540654065406541
0.04570457045704571,0.037858126784662785,0.6677859605142432,-6.537453745374537
0.04580458045804581,0.037924879370769445,0.667132309790635,-6.534253425342534
0.04590459045904591,0.03799156660127138,0.6664789791310364,-6.531053105310531
0.04600460046004601,0.03805818850817819,0.6658259685354474,-6.527852785278528
0.0461046104610461,0.03812474512349949,0.6651732780038679,-6.5246524652465245
0.0462046204620462,0.03819123647924487,0.6645209075362981,-6.521452145214521
0.0463046304630463,0.03825766260742394,0.6638688571327379,-6.518251825182518
0.0464046404640464,0.0383240235400463,0.6632171267931873,-6.515051505150515
0.0465046504650465,0.038390319309121554,0.6625657165176463,-6.511851185118512
0.0466046604660466,0.038456549946659285,0.661914626306115,-6.5086508650865085
0.046704670467046704,0.03852271548466913,0.6612638561585931,-6.505450545054505
0.046804680468046804,0.03858881595516066,0.6606134060750809,-6.502250225022502
0.046904690469046904,0.03865485139014349,0.6599632760555784,-6.499049904990499
0.047004700470047005,0.03872082182162723,0.6593134661000853,-6.495849584958496
0.047104710471047105,0.038786727281621455,0.658663976208602,-6.492649264926492
0.047204720472047206,0.03885256780213579,0.6580148063811281,-6.489448944894489
0.047304730473047306,0.038918343415179836,0.657365956617664,-6.486248624862486
0.047404740474047406,0.03898405415276319,0.6567174269182093,-6.483048304830483
0.04750475047504751,0.03904970004689545,0.6560692172827643,-6.47984798479848
0.04760476047604761,0.03911528112958623,0.6554213277113289,-6.476647664766476
0.04770477047704771,0.03918079743284512,0.6547737582039032,-6.473447344734473
0.04780478047804781,0.03924624898868172,0.654126508760487,-6.47024702470247
0.04790479047904791,0.039311635829105636,0.6534795793810804,-6.467046704670467
0.048004800480048,0.039376957986126476,0.6528329700656834,-6.4638463846384635
0.0481048104810481,0.03944221549175382,0.6521866808142962,-6.460646064606461
0.0482048204820482,0.03950740837799733,0.6515407116269182,-6.457445744574457
0.0483048304830483,0.03957253667686651,0.6508950625035502,-6.454245424542455
0.0484048404840484,0.03963760042037107,0.6502497334441915,-6.451045104510451
0.048504850485048503,0.03970259964052052,0.6496047244488427,-6.447844784478448
0.048604860486048604,0.03976753436932454,0.648960035517503,-6.444644464446444
0.048704870487048704,0.03983240463879265,0.6483156666501735,-6.441444144414442
0.048804880488048805,0.03989721048093454,0.6476716178468531,-6.438243824382438
0.048904890489048905,0.039961951927759726,0.6470278891075427,-6.4350435043504355
0.049004900490049005,0.04002662901127788,0.6463844804322415,-6.431843184318431
0.049104910491049106,0.04009124176349854,0.6457413918209504,-6.428642864286429
0.049204920492049206,0.04015579021643138,0.6450986232736684,-6.425442544254425
0.049304930493049307,0.040220274402085934,0.6444561747903964,-6.422242224222423
0.04940494049404941,0.04028469435247187,0.6438140463711337,-6.4190419041904185
0.04950495049504951,0.040349050099598716,0.6431722380158809,-6.415841584158416
0.04960496049604961,0.040413341675476146,0.6425307497246373,-6.412641264126412
0.04970497049704971,0.0404775691121137,0.6418895814974037,-6.40944094409441
0.04980498049804981,0.040541732441521025,0.6412487333341794,-6.406240624062406
0.0499049904990499,0.040605831695707695,0.640608205234965,-6.403040304030403
0.05000500050005,0.040669866906683325,0.63996799719976,-6.3998399839984
0.0501050105010501,0.04073383810645752,0.6393281092285646,-6.396639663966397
0.0502050205020502,0.04079774532703988,0.6386885413213789,-6.393439343934394
0.0503050305030503,0.040861588600439994,0.6380492934782027,-6.3902390239023905
0.050405040504050404,0.040925367958667476,0.6374103656990362,-6.387038703870387
0.050505050505050504,0.040989083433731935,0.6367717579838792,-6.383838383838384
0.050605060506050605,0.04105273505764295,0.6361334703327319,-6.380638063806381
0.050705070507050705,0.04111632286241014,0.6354955027455942,-6.377437743774378
0.050805080508050805,0.041179846880043114,0.634857855222466,-6.3742374237423745
0.050905090509050906,0.04124330714255145,0.6342205277633475,-6.371037103710371
0.051005100510051006,0.04130670368194478,0.6335835203682385,-6.367836783678368
0.051105110511051106,0.04137003653023267,0.6329468330371392,-6.364636463646365
0.05120512051205121,0.04143330571942475,0.6323104657700493,-6.361436143614362
0.05130513051305131,0.041496511281530604,0.6316744185669693,-6.358235823582358
0.05140514051405141,0.041559653248559855,0.6310386914278987,-6.355035503550355
0.05150515051505151,0.041622731652522095,0.6304032843528378,-6.351835183518352
0.05160516051605161,0.041685746525426906,0.6297681973417865,-6.348634863486349
0.0517051705170517,0.041748697899283926,0.6291334303947447,-6.3454345434543455
0.0518051805180518,0.04181158580610273,0.6284989835117125,-6.342234223422342
0.0519051905190519,0.04187441027789293,0.62786485669269,-6.339033903390339
0.052005200520052,0.041937171346664116,0.6272310499376771,-6.335833583358336
0.0521052105210521,0.041999869044425917,0.6265975632466737,-6.332633263326333
0.052205220522052204,0.042062503403187915,0.62596439661968,-6.3294329432943295
0.052305230523052304,0.04212507445495971,0.6253315500566958,-6.326232623262326
0.052405240524052404,0.04218758223175091,0.6246990235577213,-6.323032303230323
0.052505250525052505,0.042250026765571116,0.6240668171227564,-6.31983198319832
0.052605260526052605,0.04231240808842993,0.623434930751801,-6.316631663166317
0.052705270527052706,0.04237472623233696,0.6228033644448553,-6.313431343134313
0.052805280528052806,0.042436981229301785,0.6221721182019192,-6.31023102310231
0.052905290529052906,0.04249917311133404,0.6215411920229926,-6.307030703070307
0.05300530053005301,0.0425613019104433,0.6209105859080758,-6.303830383038304
0.05310531053105311,0.04262336765863918,0.6202802998571684,-6.300630063006301
0.05320532053205321,0.042685370387931285,0.6196503338702707,-6.297429742974297
0.05330533053305331,0.04274731013032921,0.6190206879473826,-6.294229422942294
0.05340534053405341,0.04280918691784256,0.6183913620885041,-6.291029102910291
0.05350535053505351,0.04287100078248092,0.6177623562936352,-6.287828782878288
0.0536053605360536,0.04293275175625392,0.6171336705627758,-6.2846284628462845
0.0537053705370537,0.042994439871171145,0.6165053048959261,-6.281428142814281
0.0538053805380538,0.04305606515924221,0.615877259293086,-6.278227822782278
0.0539053905390539,0.04311762765247669,0.6152495337542555,-6.275027502750275
0.054005400540054004,0.04317912738288422,0.6146221282794345,-6.271827182718272
0.054105410541054104,0.04324056438247438,0.6139950428686233,-6.2686268626862685
0.054205420542054204,0.04330193868325678,0.6133682775218215,-6.265426542654265
0.054305430543054305,0.04336325031724103,0.6127418322390294,-6.262226222622262
0.054405440544054405,0.043424499316436715,0.612115707020247,-6.259025902590259
0.054505450545054505,0.04348568571285344,0.611489901865474,-6.255825582558256
0.054605460546054606,0.04354680953850082,0.6108644167747107,-6.252625262526252
0.054705470547054706,0.04360787082538843,0.610239251747957,-6.249424942494249
0.05480548054805481,0.043668869605525906,0.609614406785213,-6.246224622462246
0.05490549054905491,0.04372980591092283,0.6089898818864784,-6.243024302430243
0.05500550055005501,0.04379067977358882,0.6083656770517535,-6.2398239823982395
0.05510551055105511,0.043851491225533445,0.6077417922810382,-6.236623662366236
0.05520552055205521,0.043912240298766336,0.6071182275743325,-6.233423342334233
0.05530553055305531,0.04397292702529709,0.6064949829316364,-6.23022302230223
0.05540554055405541,0.04403355143713529,0.60587205835295,-6.227022702270227
0.0555055505550555,0.044094113566290574,0.605249453838273,-6.2238223822382235
0.0556055605560556,0.044154613444772506,0.604627169387606,-6.220622062206221
0.0557055705570557,0.04421505110459073,0.6040052050009481,-6.217421742174217
0.0558055805580558,0.044275426577754795,0.6033835606783001,-6.214221422142215
0.055905590559055904,0.04433573989627435,0.6027622364196615,-6.211021102110211
0.056005600560056004,0.04439599109215897,0.6021412322250328,-6.207820782078208
0.056105610561056105,0.044456180197418274,0.6015205480944134,-6.204620462046204
0.056205620562056205,0.04451630724406184,0.6009001840278038,-6.201420142014202
0.056305630563056305,0.04457637226409931,0.6002801400252036,-6.198219821982198
0.056405640564056406,0.04463637528954023,0.5996604160866132,-6.1950195019501955
0.056505650565056506,0.044696316352394266,0.5990410122120322,-6.191819181918191
0.056605660566056606,0.04475619548467095,0.5984219284014611,-6.188618861886189
0.05670567056705671,0.044816012718379955,0.5978031646548992,-6.185418541854185
0.05680568056805681,0.04487576808553082,0.5971847209723473,-6.182218221822183
0.05690569056905691,0.0449354616181332,0.5965665973538047,-6.1790179017901785
0.05700570057005701,0.04499509334819664,0.595948793799272,-6.175817581758176
0.05710571057105711,0.045054663307730815,0.5953313103087485,-6.172617261726172
0.05720572057205721,0.04511417152874525,0.594714146882235,-6.16941694169417
0.05730573057305731,0.04517361804324961,0.5940973035197308,-6.166216621662166
0.0574057405740574,0.04523300288325345,0.5934807802212365,-6.163016301630163
0.0575057505750575,0.0452923260807664,0.5928645769867517,-6.15981598159816
0.0576057605760576,0.045351587667798045,0.5922486938162764,-6.156615661566157
0.057705770577057704,0.04541078767635801,0.5916331307098107,-6.153415341534154
0.057805780578057804,0.045469926138455886,0.5910178876673546,-6.1502150215021505
0.057905790579057904,0.04552900308610126,0.5904029646889082,-6.147014701470147
0.058005800580058005,0.04558801855130375,0.5897883617744714,-6.143814381438144
0.058105810581058105,0.04564697256607295,0.589174078924044,-6.140614061406141
0.058205820582058206,0.04570586516241848,0.5885601161376264,-6.137413741374138
0.058305830583058306,0.0457646963723499,0.5879464734152183,-6.134213421342134
0.058405840584058406,0.04582346622787686,0.5873331507568199,-6.131013101310131
0.05850585058505851,0.045882174761008934,0.586720148162431,-6.127812781278128
0.05860586058605861,0.045940822003755745,0.5861074656320517,-6.124612461246125
0.05870587058705871,0.045999407988126864,0.5854951031656821,-6.121412141214122
0.05880588058805881,0.04605793274613191,0.5848830607633221,-6.118211821182118
0.05890589058905891,0.0461163963097805,0.5842713384249716,-6.115011501150115
0.05900590059005901,0.046174798711082196,0.5836599361506308,-6.111811181118112
0.05910591059105911,0.046233139982046645,0.5830488539402996,-6.108610861086109
0.05920592059205921,0.04629142015468342,0.5824380917939779,-6.1054105410541055
0.0593059305930593,0.046349639261002135,0.5818276497116659,-6.102210221022102
0.0594059405940594,0.04640779733301238,0.5812175276933634,-6.099009900990099
0.059505950595059504,0.046465894402723786,0.5806077257390706,-6.095809580958096
0.059605960596059604,0.04652393050214593,0.5799982438487873,-6.092609260926093
0.059705970597059704,0.0465819056632884,0.5793890820225137,-6.0894089408940895
0.059805980598059805,0.046639819918160824,0.5787802402602497,-6.086208620862086
0.059905990599059905,0.04669767329877279,0.5781717185619952,-6.083008300830083
0.060006000600060005,0.046755465837133914,0.5775635169277504,-6.07980798079808
0.060106010601060106,0.046813197565253796,0.5769556353575152,-6.076607660766077
0.060206020602060206,0.04687086851514203,0.5763480738512895,-6.073407340734073
0.06030603060306031,0.04692847871880821,0.5757408324090735,-6.07020702070207
0.06040604060406041,0.04698602820826195,0.5751339110308671,-6.067006700670067
0.06050605060506051,0.047043517015512855,0.5745273097166702,-6.063806380638064
0.06060606060606061,0.04710094517257052,0.573921028466483,-6.0606060606060606
0.06070607060706071,0.04715831271144455,0.5733150672803053,-6.057405740574057
0.06080608060806081,0.04721561966414454,0.5727094261581374,-6.054205420542054
0.06090609060906091,0.047272866062680094,0.5721041050999789,-6.051005100510051
0.06100610061006101,0.04733005193906082,0.5714991041058302,-6.047804780478048
0.0611061106110611,0.04738717732529633,0.5708944231756908,-6.0446044604460445
0.0612061206120612,0.0474442422533962,0.5702900623095613,-6.041404140414041
0.0613061306130613,0.04750124675537004,0.5696860215074413,-6.038203820382038
0.061406140614061404,0.04755819086322747,0.5690823007693309,-6.035003500350035
0.061506150615061504,0.04761507460897807,0.56847890009523,-6.031803180318032
0.061606160616061605,0.047671898024631454,0.5678758194851388,-6.028602860286028
0.061706170617061705,0.04772866114219722,0.5672730589390572,-6.025402540254025
0.061806180618061805,0.04778536399368497,0.5666706184569852,-6.022202220222022
0.061906190619061906,0.047842006611104305,0.5660684980389228,-6.019001900190019
0.062006200620062006,0.047898589026464836,0.5654666976848699,-6.015801580158016
0.062106210621062106,0.04795511127177615,0.5648652173948268,-6.012601260126012
0.06220622062206221,0.04801157337904786,0.5642640571687931,-6.009400940094009
0.06230623062306231,0.04806797538028956,0.5636632170067691,-6.006200620062006
0.06240624062406241,0.04812431730751086,0.5630626969087548,-6.003000300030003
0.0625062506250625,0.04818059919272134,0.5624624968747501,-5.999799979998
0.0626062606260626,0.04823682106793065,0.5618626169047547,-5.996599659965996
0.0627062706270627,0.048292982965148334,0.5612630569987693,-5.993399339933994
0.0628062806280628,0.048349084916384046,0.5606638171567931,-5.99019901990199
0.0629062906290629,0.04840512695364735,0.5600648973788269,-5.986998699869988
0.063006300630063,0.04846110910894788,0.5594662976648699,-5.9837983798379835
0.0631063106310631,0.048517031414295184,0.5588680180149229,-5.980598059805981
0.0632063206320632,0.048572893901698944,0.5582700584289851,-5.977397739773977
0.0633063306330633,0.04862869660316867,0.5576724189070573,-5.974197419741975
0.0634063406340634,0.048684439550714054,0.5570750994491388,-5.970997099709971
0.0635063506350635,0.04874012277634461,0.5564781000552301,-5.967796779677968
0.0636063606360636,0.04879574631207004,0.5558814207253308,-5.964596459645964
0.0637063706370637,0.048851310189899834,0.5552850614594413,-5.961396139613962
0.0638063806380638,0.04890681444184369,0.5546890222575612,-5.958195819581958
0.0639063906390639,0.04896225909991116,0.554093303119691,-5.954995499549955
0.064006400640064,0.049017644196111876,0.55349790404583,-5.951795179517951
0.06410641064106411,0.04907296976245538,0.552902825035979,-5.948594859485949
0.06420642064206421,0.04912823583095134,0.5523080660901373,-5.945394539453945
0.06430643064306431,0.049183442433609316,0.5517136272083054,-5.942194219421943
0.06440644064406441,0.049238589602438945,0.551119508390483,-5.9389938993899385
0.06450645064506451,0.0492936773694498,0.5505257096366704,-5.935793579357936
0.06460646064606461,0.04934870576665151,0.5499322309468669,-5.932593259325932
0.06470647064706471,0.04940367482605363,0.5493390723210736,-5.92939293929393
0.06480648064806481,0.04945858457966582,0.5487462337592894,-5.926192619261926
0.06490649064906491,0.04951343505949764,0.5481537152615152,-5.922992299229923
0.06500650065006501,0.04956822629755873,0.5475615168277502,-5.919791979197919
0.06510651065106511,0.04962295832585863,0.5469696384579953,-5.916591659165917
0.06520652065206521,0.04967763117640701,0.5463780801522495,-5.913391339133913
0.06530653065306531,0.04973224488121342,0.5457868419105137,-5.9101910191019105
0.06540654065406541,0.049786799472287493,0.5451959237327872,-5.906990699069906
0.06550655065506551,0.049841294981638806,0.5446053256190706,-5.903790379037904
0.06560656065606561,0.049895731441277014,0.5440150475693633,-5.9005900590059
0.06570657065706571,0.04995010888321164,0.5434250895836659,-5.897389738973898
0.0658065806580658,0.05000442733945235,0.5428354516619779,-5.894189418941894
0.0659065906590659,0.05005868684200872,0.5422461338042995,-5.890989098909891
0.066006600660066,0.05011288742289034,0.5416571360106308,-5.887788778877888
0.0661066106610661,0.050167029114106865,0.5410684582809716,-5.884588458845885
0.0662066206620662,0.05022111194766782,0.5404801006153221,-5.881388138813882
0.0663066306630663,0.05027513595558287,0.5398920630136821,-5.878187818781878
0.0664066406640664,0.050329101169861584,0.5393043454760518,-5.874987498749875
0.0665066506650665,0.050383007622513576,0.5387169480024311,-5.871787178717872
0.0666066606660666,0.05043685534554843,0.5381298705928199,-5.868586858685869
0.0667066706670667,0.05049064437097578,0.5375431132472184,-5.8653865386538655
0.0668066806680668,0.05054437473080521,0.5369566759656264,-5.862186218621862
0.0669066906690669,0.05059804645704631,0.5363705587480441,-5.858985898589859
0.067006700670067,0.050651659581708704,0.5357847615944713,-5.855785578557856
0.0671067106710671,0.050705214136801985,0.5351992845049082,-5.852585258525853
0.0672067206720672,0.05075871015433575,0.5346141274793547,-5.849384938493849
0.0673067306730673,0.0508121476663196,0.5340292905178107,-5.846184618461846
0.0674067406740674,0.05086552670476316,0.5334447736202763,-5.842984298429843
0.0675067506750675,0.05091884730167601,0.5328605767867516,-5.83978397839784
0.0676067606760676,0.05097210948906773,0.5322767000172365,-5.836583658365837
0.0677067706770677,0.05102531329894797,0.5316931433117309,-5.833383338333833
0.06780678067806781,0.05107845876332632,0.5311099066702349,-5.83018301830183
0.06790679067906791,0.05113154591421235,0.5305269900927486,-5.826982698269827
0.06800680068006801,0.05118457478361569,0.5299443935792719,-5.823782378237824
0.06810681068106811,0.05123754540354594,0.5293621171298047,-5.8205820582058205
0.06820682068206821,0.05129045780601269,0.5287801607443473,-5.817381738173817
0.06830683068306831,0.051343312023025556,0.5281985244228993,-5.814181418141814
0.06840684068406841,0.05139610808659413,0.527617208165461,-5.810981098109811
0.06850685068506851,0.05144884602872801,0.5270362119720323,-5.807780778077808
0.06860686068606861,0.05150152588143682,0.5264555358426132,-5.8045804580458045
0.06870687068706871,0.051554147676730146,0.5258751797772037,-5.801380138013801
0.06880688068806881,0.05160671144661758,0.5252951437758037,-5.798179817981798
0.06890689068906891,0.05165921722310874,0.5247154278384134,-5.794979497949795
0.06900690069006901,0.05171166503821323,0.5241360319650327,-5.791779177917792
0.06910691069106911,0.05176405492394063,0.5235569561556616,-5.788578857885788
0.06920692069206921,0.05181638691230056,0.5229782004103001,-5.785378537853785
0.06930693069306931,0.05186866103530263,0.5223997647289481,-5.782178217821782
0.06940694069406941,0.05192087732495643,0.5218216491116058,-5.778977897789779
0.06950695069506951,0.05197303581327155,0.5212438535582731,-5.775777577757776
0.0696069606960696,0.0520251365322576,0.5206663780689501,-5.772577257725773
0.0697069706970697,0.05207717951392421,0.5200892226436364,-5.769376937693769
0.0698069806980698,0.052129164790280916,0.5195123872823327,-5.766176617661767
0.0699069906990699,0.05218109239333742,0.5189358719850382,-5.762976297629763
0.07000700070007,0.05223296235510322,0.5183596767517537,-5.75977597759776
0.0701070107010701,0.052284774707587994,0.5177838015824784,-5.756575657565756
0.0702070207020702,0.05233652948280128,0.5172082464772131,-5.753375337533754
0.0703070307030703,0.052388226712752756,0.516633011435957,-5.75017501750175
0.0704070407040704,0.052439866429451934,0.5160580964587109,-5.7469746974697475
0.0705070507050705,0.05249144866490851,0.5154835015454741,-5.743774377437743
0.0706070607060706,0.052542973451132,0.5149092266962471,-5.740574057405741
0.0707070707070707,0.05259444082013207,0.5143352719110295,-5.737373737373737
0.0708070807080708,0.05264585080391829,0.5137616371898217,-5.734173417341735
0.0709070907090709,0.052697203434500274,0.5131883225326233,-5.730973097309731
0.071007100710071,0.05274849874388761,0.5126153279394347,-5.727772777277728
0.0711071107110711,0.05279973676408992,0.5120426534102555,-5.724572457245724
0.0712071207120712,0.05285091752711679,0.5114702989450861,-5.721372137213722
0.0713071307130713,0.052902041064977826,0.5108982645439261,-5.718171817181718
0.07140714071407141,0.05295310740968262,0.510326550206776,-5.714971497149715
0.07150715071507151,0.053004116593240815,0.5097551559336351,-5.711771177117711
0.07160716071607161,0.05305506864766195,0.5091840817245041,-5.708570857085709
0.07170717071707171,0.05310596360495569,0.5086133275793825,-5.705370537053705
0.07180718071807181,0.05315680149713157,0.5080428934982708,-5.702170217021703
0.07190719071907191,0.05320758235619927,0.5074727794811683,-5.6989698969896985
0.07200720072007201,0.05325830621416831,0.5069029855280758,-5.695769576957696
0.07210721072107211,0.05330897310304837,0.5063335116389925,-5.692569256925692
0.07220722072207221,0.05335958305484898,0.5057643578139193,-5.68936893689369
0.07230723072307231,0.053410136101579804,0.5051955240528553,-5.686168616861686
0.07240724072407241,0.05346063227525039,0.5046270103558012,-5.682968296829683
0.07250725072507251,0.05351107160787039,0.5040588167227563,-5.679767976797679
0.07260726072607261,0.05356145413144937,0.5034909431537213,-5.676567656765677
0.07270727072707271,0.05361177987799696,0.5029233896486958,-5.673367336733673
0.07280728072807281,0.05366204887952271,0.50235615620768,-5.6701670167016704
0.07290729072907291,0.05371226116803629,0.5017892428306736,-5.666966696669666
0.07300730073007301,0.05376241677554725,0.501222649517677,-5.663766376637664
0.07310731073107311,0.05381251573406524,0.5006563762686899,-5.66056605660566
0.07320732073207321,0.05386255807559979,0.5000904230837125,-5.657365736573658
0.07330733073307331,0.053912543832160584,0.4995247899627445,-5.6541654165416535
0.0734073407340734,0.053962473035757165,0.4989594769057864,-5.650965096509651
0.0735073507350735,0.05401234571839915,0.49839448391283775,-5.647764776477648
0.0736073607360736,0.05406216191209616,0.4978298109838987,-5.644564456445645
0.0737073707370737,0.05411192164885779,0.4972654581189692,-5.6413641364136415
0.0738073807380738,0.05416162496069361,0.4967014253180494,-5.638163816381638
0.0739073907390739,0.05421127187961326,0.49613771258113915,-5.634963496349635
0.074007400740074,0.054260862437626345,0.49557431990823847,-5.631763176317632
0.0741074107410741,0.05431039666674243,0.4950112472993474,-5.628562856285629
0.0742074207420742,0.05435987459897114,0.49444849475446595,-5.6253625362536255
0.0743074307430743,0.054409296266322085,0.4938860622735941,-5.622162216221622
0.0744074407440744,0.054458661700804836,0.4933239498567319,-5.618961896189619
0.0745074507450745,0.05450797093442904,0.4927621575038792,-5.615761576157616
0.0746074607460746,0.05455722399920426,0.4922006852150362,-5.612561256125613
0.0747074707470747,0.05460642092714011,0.49163953299020274,-5.609360936093609
0.0748074807480748,0.054655561750246204,0.4910787008293789,-5.606160616061606
0.0749074907490749,0.05470464650053214,0.49051818873256464,-5.602960296029603
0.075007500750075,0.05475367521000749,0.48995799669976,-5.5997599759976
0.07510751075107511,0.0548026479106819,0.48939812473096495,-5.596559655965597
0.07520752075207521,0.054851564634564955,0.4888385728261795,-5.593359335933593
0.07530753075307531,0.05490042541366624,0.48827934098540365,-5.59015901590159
0.07540754075407541,0.054949230279995376,0.48772042920863745,-5.586958695869587
0.07550755075507551,0.05499797926556195,0.48716183749588077,-5.583758375837584
0.07560756075607561,0.05504667240237558,0.48660356584713377,-5.5805580558055805
0.07570757075707571,0.05509530972244587,0.48604561426239634,-5.577357735773577
0.07580758075807581,0.05514389125778241,0.4854879827416685,-5.574157415741574
0.07590759075907591,0.0551924170403948,0.48493067128495027,-5.570957095709571
0.07600760076007601,0.05524088710229265,0.4843736798922416,-5.567756775677568
0.07610761076107611,0.05528930147548555,0.4838170085635426,-5.5645564556455644
0.07620762076207621,0.05533766019198312,0.4832606572988532,-5.561356135613561
0.07630763076307631,0.055385963283794956,0.48270462609817333,-5.558155815581558
0.07640764076407641,0.055434210782930655,0.48214891496150314,-5.554955495549555
0.07650765076507651,0.055482402721399815,0.4815935238888425,-5.551755175517552
0.07660766076607661,0.055530539131212045,0.4810384528801915,-5.548554855485548
0.07670767076707671,0.055578620044376956,0.48048370193555007,-5.545354535453545
0.07680768076807681,0.055626645492904137,0.4799292710549182,-5.542154215421542
0.07690769076907691,0.055674615508803184,0.479375160238296,-5.538953895389539
0.07700770077007701,0.055722530124083715,0.4788213694856834,-5.5357535753575355
0.0771077107710771,0.055770389370755305,0.47826789879708054,-5.532553255325533
0.0772077207720772,0.0558181932808276,0.477714748172487,-5.529352935293529
0.0773077307730773,0.055865941886310166,0.4771619176119033,-5.526152615261527
0.0774077407740774,0.055913635219212623,0.47660940711532895,-5.522952295229523
0.0775077507750775,0.055961273311544546,0.4760572166827645,-5.51975197519752
0.0776077607760776,0.05600885619531559,0.4755053463142093,-5.516551655165516
0.0777077707770777,0.05605638390253529,0.4749537960096641,-5.513351335133514
0.0778077807780778,0.05610385646521332,0.4744025657691281,-5.51015101510151
0.0779077907790779,0.05615127391535919,0.47385165559260206,-5.5069506950695075
0.078007800780078,0.0561986362849826,0.4733010654800853,-5.503750375037503
0.0781078107810781,0.056245943606093085,0.47275079543157844,-5.500550055005501
0.0782078207820782,0.05629319591070029,0.4722008454470809,-5.497349734973497
0.0783078307830783,0.05634039323081378,0.4716512155265932,-5.494149414941495
0.0784078407840784,0.056387535598443186,0.4711019056701149,-5.490949094909491
0.0785078507850785,0.05643462304559808,0.47055291587764647,-5.487748774877488
0.0786078607860786,0.0564816556042881,0.4700042461491873,-5.484548454845484
0.07870787078707871,0.05652863330652281,0.46945589648473807,-5.481348134813482
0.07880788078807881,0.05657555618431185,0.46890786688429814,-5.478147814781478
0.07890789078907891,0.05662242426966478,0.46836015734786807,-5.474947494749475
0.07900790079007901,0.056669237594591255,0.46781276787544734,-5.471747174717471
0.07910791079107911,0.05671599619110082,0.46726569846703647,-5.468546854685469
0.07920792079207921,0.05676270009120313,0.46671894912263495,-5.465346534653465
0.07930793079307931,0.05680934932690773,0.46617251984224334,-5.4621462146214625
0.07940794079407941,0.05685594393022428,0.46562641062586096,-5.4589458945894584
0.07950795079507951,0.05690248393316233,0.46508062147348855,-5.455745574557456
0.07960796079607961,0.05694896936773153,0.46453515238512544,-5.452545254525452
0.07970797079707971,0.05699540026594142,0.4639900033607722,-5.44934493449345
0.07980798079807981,0.05704177665980168,0.46344517440042826,-5.446144614461446
0.07990799079907991,0.057088098581321856,0.4629006655040942,-5.442944294429443
0.08000800080008001,0.05713436606251158,0.4623564766717695,-5.439743974397439
0.08010801080108011,0.05718057913538042,0.4618126079034547,-5.436543654365437
0.08020802080208021,0.057226737831938004,0.4612690591991491,-5.433343334333433
0.08030803080308031,0.05727284218419393,0.4607258305588535,-5.43014301430143
0.08040804080408041,0.057318892224157814,0.4601829219825672,-5.426942694269426
0.08050805080508051,0.05736488798383921,0.45964033347029076,-5.423742374237424
0.08060806080608061,0.05741082949524777,0.45909806502202366,-5.42054205420542
0.08070807080708071,0.05745671679039306,0.4585561166377664,-5.417341734173418
0.08080808080808081,0.05750254990128473,0.4580144883175185,-5.4141414141414135
0.0809080908090809,0.05754832885993233,0.4574731800612805,-5.410941094109411
0.081008100810081,0.057594053698345485,0.45693219186905193,-5.407740774077408
0.0811081108110811,0.0576397244485338,0.45639152374083297,-5.404540454045405
0.0812081208120812,0.05768534114250687,0.4558511756766236,-5.4013401340134015
0.0813081308130813,0.0577309038122743,0.45531114767642383,-5.398139813981398
0.0814081408140814,0.05777641248984568,0.45477143974023365,-5.394939493949395
0.0815081508150815,0.057821867207230634,0.4542320518680531,-5.391739173917392
0.0816081608160816,0.05786726799643875,0.4536929840598822,-5.388538853885389
0.0817081708170817,0.05791261488947964,0.4531542363157208,-5.3853385338533855
0.0818081808180818,0.057957907918362896,0.45261580863556905,-5.382138213821382
0.0819081908190819,0.05800314711509811,0.4520777010194269,-5.378937893789379
0.082008200820082,0.0580483325116949,0.45153991346729433,-5.375737573757376
0.0821082108210821,0.05809346414016288,0.4510024459791714,-5.372537253725373
0.0822082208220822,0.058138542032511634,0.450465298555058,-5.369336933693369
0.0823082308230823,0.05818356622075075,0.44992847119495427,-5.366136613661366
0.08240824082408241,0.05822853673688986,0.44939196389886016,-5.362936293629363
0.08250825082508251,0.05827345361293854,0.4488557766667756,-5.35973597359736
0.08260826082608261,0.05831831688090642,0.44831990949870065,-5.3565356535653565
0.08270827082708271,0.05836312657280307,0.4477843623946353,-5.353335333533353
0.08280828082808281,0.05840788272063811,0.44724913535457955,-5.35013501350135
0.08290829082908291,0.05845258535642115,0.4467142283785334,-5.346934693469347
0.08300830083008301,0.05849723451216178,0.44617964146649686,-5.343734373437344
0.08310831083108311,0.0585418302198696,0.4456453746184699,-5.3405340534053405
0.08320832083208321,0.0585863725115542,0.4451114278344526,-5.337333733373337
0.08330833083308331,0.05863086141922522,0.4445778011144449,-5.334133413341334
0.08340834083408341,0.058675296974892224,0.44404449445844674,-5.330933093309331
0.08350835083508351,0.05871967921056485,0.4435115078664582,-5.327732773277328
0.08360836083608361,0.05876400815825267,0.44297884133847926,-5.324532453245324
0.08370837083708371,0.05880828384996528,0.44244649487450993,-5.321332133213321
0.08380838083808381,0.05885250631771231,0.4419144684745502,-5.318131813181318
0.08390839083908391,0.058896675593503346,0.44138276213860006,-5.314931493149315
0.08400840084008401,0.058940791709347996,0.44085137586665957,-5.311731173117312
0.08410841084108411,0.058984854697255854,0.44032030965872865,-5.308530853085308
0.08420842084208421,0.05902886458923652,0.4397895635148073,-5.305330533053305
0.08430843084308431,0.059072821417299616,0.4392591374348956,-5.302130213021302
0.08440844084408441,0.059116725213454735,0.43872903141899344,-5.298929892989299
0.08450845084508452,0.05916057600971146,0.43819924546710093,-5.2957295729572955
0.0846084608460846,0.059204373838079395,0.43766977957921815,-5.292529252925293
0.0847084708470847,0.05924811873056819,0.4371406337553447,-5.289328932893289
0.0848084808480848,0.059291810719187384,0.4366118079954811,-5.286128612861287
0.0849084908490849,0.05933544983594663,0.4360833022996269,-5.282928292829283
0.085008500850085,0.05937903611285548,0.4355551166677825,-5.27972797279728
0.0851085108510851,0.05942256958192358,0.43502725109994744,-5.276527652765276
0.0852085208520852,0.0594660502751605,0.4344997055961223,-5.273327332733274
0.0853085308530853,0.05950947822457587,0.4339724801563064,-5.27012701270127
0.0854085408540854,0.059552853462179256,0.43344557478050044,-5.2669266926692675
0.0855085508550855,0.05959617601998031,0.4329189894687038,-5.263726372637263
0.0856085608560856,0.05963944592998858,0.432392724220917,-5.260526052605261
0.0857085708570857,0.059682663224213714,0.4318667790371396,-5.257325732573257
0.0858085808580858,0.05972582793466528,0.43134115391737204,-5.254125412541255
0.0859085908590859,0.05976894009335291,0.4308158488616138,-5.2509250925092505
0.086008600860086,0.05981199973228616,0.4302908638698654,-5.247724772477248
0.08610861086108611,0.0598550068834747,0.42976619894212637,-5.244524452445244
0.08620862086208621,0.05989796157892805,0.4292418540783972,-5.241324132413242
0.08630863086308631,0.05994086385065589,0.42871782927867735,-5.238123812381238
0.08640864086408641,0.059983713730667756,0.4281941245429674,-5.234923492349235
0.08650865086508651,0.060026511250973316,0.4276707398712668,-5.231723172317231
0.08660866086608661,0.06006925644358211,0.42714767526357605,-5.228522852285229
0.08670867086708671,0.06011194934050379,0.4266249307198946,-5.225322532253225
0.08680868086808681,0.0601545899737479,0.42610250624022306,-5.2221222122212225
0.08690869086908691,0.06019717837532412,0.4255804018245608,-5.218921892189218
0.08700870087008701,0.060239714577241976,0.42505861747290846,-5.215721572157216
0.08710871087108711,0.060282198611511115,0.4245371531852654,-5.212521252125212
0.08720872087208721,0.060324630510141114,0.4240160089616323,-5.20932093209321
0.08730873087308731,0.060367010305141605,0.4234951848020085,-5.206120612061206
0.08740874087408741,0.06040933802852215,0.42297468070639455,-5.202920292029203
0.08750875087508751,0.06045161371229241,0.4224544966747899,-5.199719971997199
0.08760876087608761,0.0604938373884619,0.42193463270719517,-5.196519651965197
0.08770877087708771,0.06053600908904031,0.4214150888036097,-5.193319331933193
0.08780878087808781,0.060578128846037194,0.4208958649640342,-5.19011901190119
0.08790879087908791,0.06062019669146216,0.42037696118846796,-5.186918691869186
0.08800880088008801,0.06066221265732481,0.4198583774769116,-5.183718371837184
0.08810881088108811,0.060704176775634756,0.41934011382936465,-5.18051805180518
0.08820882088208822,0.06074608907840158,0.4188221702458275,-5.177317731773178
0.08830883088308832,0.06078794959763493,0.4183045467262997,-5.1741174117411735
0.0884088408840884,0.060829758365344336,0.41778724327078176,-5.170917091709171
0.0885088508850885,0.06087151541353947,0.4172702598792733,-5.167716771677168
0.0886088608860886,0.06091322077422989,0.4167535965517744,-5.164516451645165
0.0887088708870887,0.060954874479425214,0.41623725328828515,-5.1613161316131615
0.0888088808880888,0.060996476561135035,0.41572123008880546,-5.158115811581158
0.0889088908890889,0.061038027051368966,0.4152055269533354,-5.154915491549155
0.089008900890089,0.0610795259821366,0.414690143881875,-5.151715171517152
0.0891089108910891,0.061120973385447544,0.4141750808744241,-5.148514851485149
0.0892089208920892,0.061162369293311404,0.41366033793098284,-5.145314531453145
0.0893089308930893,0.06120371373773777,0.4131459150515512,-5.142114211421142
0.0894089408940894,0.061245006750736256,0.4126318122361291,-5.138913891389139
0.0895089508950895,0.06128624836431646,0.41211802948471665,-5.135713571357136
0.0896089608960896,0.06132743861048798,0.41160456679731383,-5.132513251325133
0.08970897089708971,0.06136857752126042,0.4110914241739205,-5.129312931293129
0.08980898089808981,0.061409665128643376,0.4105786016145369,-5.126112611261126
0.08990899089908991,0.061450701464646464,0.41006609911916286,-5.122912291229123
0.09000900090009001,0.06149168656127927,0.4095539166877984,-5.11971197119712
0.09010901090109011,0.06153262045055141,0.40904205432044355,-5.1165116511651165
0.09020902090209021,0.06157350316447248,0.4085305120170983,-5.113311331133113
0.09030903090309031,0.06161433473505208,0.40801928977776264,-5.11011101110111
0.09040904090409041,0.061655115194299816,0.40750838760243663,-5.106910691069107
0.09050905090509051,0.06169584457422529,0.4069978054911202,-5.103710371037104
0.09060906090609061,0.0617365229068381,0.4064875434438133,-5.1005100510051005
0.09070907090709071,0.06177715022414785,0.4059776014605161,-5.097309730973097
0.09080908090809081,0.06181772655816414,0.40546797954122843,-5.094109410941094
0.09090909090909091,0.06185825194089657,0.4049586776859504,-5.090909090909091
0.09100910091009101,0.061898726404354745,0.40444969589468194,-5.087708770877088
0.09110911091109111,0.061939149980548266,0.4039410341674231,-5.084508450845084
0.09120912091209121,0.061979522701486746,0.4034326925041739,-5.081308130813081
0.09130913091309131,0.062019844599179766,0.4029246709049343,-5.078107810781078
0.09140914091409141,0.062060115705636944,0.4024169693697042,-5.074907490749075
0.09150915091509151,0.06210033605286788,0.4019095878984838,-5.0717071707170716
0.09160916091609161,0.062140505672882165,0.40140252649127295,-5.068506850685068
0.09170917091709171,0.062180624597689416,0.4008957851480717,-5.065306530653065
0.09180918091809182,0.06222069285929922,0.40038936386888013,-5.062106210621062
0.09190919091909192,0.062260710489721205,0.39988326265369806,-5.058905890589059
0.09200920092009202,0.06230067752096492,0.39937748150252567,-5.0557055705570555
0.0921092109210921,0.06234059398504003,0.39887202041536296,-5.052505250525053
0.0922092209220922,0.062380459913956104,0.3983668793922096,-5.049304930493049
0.0923092309230923,0.06242027533972273,0.39786205843306616,-5.046104610461047
0.0924092409240924,0.06246004029434955,0.39735755753793195,-5.042904290429043
0.0925092509250925,0.06249975480984613,0.3968533767068077,-5.03970397039704
0.0926092609260926,0.0625394189182221,0.39634951593969275,-5.036503650365036
0.0927092709270927,0.06257903265148704,0.39584597523658765,-5.033303330333034
0.0928092809280928,0.06261859604165057,0.3953427545974919,-5.03010301030103
0.0929092909290929,0.06265810912072226,0.394839854022406,-5.0269026902690275
0.093009300930093,0.06269757192071175,0.39433727351132947,-5.023702370237023
0.0931093109310931,0.0627369844736286,0.39383501306426283,-5.020502050205021
0.0932093209320932,0.06277634681148248,0.3933330726812055,-5.017301730173017
0.0933093309330933,0.06281565896628291,0.392831452362158,-5.014101410141015
0.09340934093409341,0.06285492097003957,0.39233015210711986,-5.0109010901090105
0.09350935093509351,0.06289413285476199,0.39182917191609157,-5.007700770077008
0.09360936093609361,0.06293329465245984,0.39132851178907263,-5.004500450045004
0.09370937093709371,0.06297240639514265,0.39082817172606354,-5.001300130013002
0.09380938093809381,0.06301146811482009,0.3903281517270638,-4.998099809980998
0.09390939093909391,0.06305047984350169,0.389828451792074,-4.994899489948995
0.09400940094009401,0.06308944161319713,0.38932907192109345,-4.991699169916991
0.09410941094109411,0.06312835345591596,0.38883001211412277,-4.988498849884989
0.09420942094209421,0.0631672154036678,0.38833127237116144,-4.985298529852985
0.09430943094309431,0.06320602748846224,0.38783285269220996,-4.9820982098209825
0.09440944094409441,0.06324478974230892,0.38733475307726783,-4.978897889788978
0.09450945094509451,0.06328350219721737,0.3868369735263356,-4.975697569756976
0.09460946094609461,0.06332216488519728,0.38633951403941263,-4.972497249724972
0.09470947094709471,0.06336077783825816,0.3858423746164996,-4.96929692969297
0.09480948094809481,0.0633993410884097,0.3853455552575959,-4.9660966096609656
0.09490949094909491,0.06343785466766141,0.384849055962702,-4.962896289628963
0.09500950095009501,0.063476318608023,0.3843528767318175,-4.959695969596959
0.09510951095109511,0.06351473294150398,0.38385701756494284,-4.956495649564957
0.09520952095209521,0.063553097700114,0.3833614784620775,-4.953295329532953
0.09530953095309531,0.06359141291586262,0.3828662594232221,-4.95009500950095
0.09540954095409541,0.0636296786207595,0.382371360448376,-4.946894689468946
0.09550955095509552,0.06366789484681419,0.38187678153753973,-4.943694369436944
0.09560956095609562,0.06370606162603634,0.3813825226907128,-4.94049404940494
0.09570957095709572,0.0637441789904355,0.38088858390789576,-4.9372937293729375
0.09580958095809582,0.06378224697202131,0.38039496518908805,-4.934093409340933
0.0959095909590959,0.06382026560280335,0.37990166653429025,-4.930893089308931
0.096009600960096,0.06385823491479124,0.37940868794350185,-4.927692769276928
0.0961096109610961,0.06389615493999456,0.3789160294167231,-4.924492449244925
0.0962096209620962,0.06393402571042295,0.3784236909539539,-4.9212921292129215
0.0963096309630963,0.06397184725808597,0.37793167255519433,-4.918091809180918
0.0964096409640964,0.06400961961499324,0.3774399742204444,-4.914891489148915
0.0965096509650965,0.06404734281315437,0.376948595949704,-4.911691169116912
0.0966096609660966,0.06408501688457895,0.37645753774297325,-4.908490849084909
0.0967096709670967,0.06412264186127659,0.3759667996002521,-4.905290529052905
0.0968096809680968,0.06416021777525686,0.3754763815215405,-4.902090209020902
0.0969096909690969,0.06419774465852941,0.37498628350683855,-4.898889888988899
0.09700970097009701,0.06423522254310382,0.37449650555614616,-4.895689568956896
0.09710971097109711,0.06427265146098969,0.3740070476694634,-4.892489248924893
0.09720972097209721,0.06431003144419661,0.3735179098467903,-4.889288928892889
0.09730973097309731,0.06434736252473422,0.37302909208812673,-4.886088608860886
0.09740974097409741,0.06438464473461208,0.37254059439347276,-4.882888288828883
0.09750975097509751,0.06442187810583982,0.3720524167628284,-4.87968796879688
0.09760976097609761,0.06445906267042703,0.37156455919619363,-4.8764876487648765
0.09770977097709771,0.06449619846038332,0.3710770216935685,-4.873287328732873
0.09780978097809781,0.06453328550771828,0.37058980425495297,-4.87008700870087
0.09790979097909791,0.06457032384444152,0.37010290688034697,-4.866886688668867
0.09800980098009801,0.06460731350256263,0.36961632956975066,-4.863686368636864
0.09810981098109811,0.06464425451409123,0.3691300723231639,-4.86048604860486
0.09820982098209821,0.06468114691103691,0.36864413514058675,-4.857285728572857
0.09830983098309831,0.06471799072540929,0.3681585180220192,-4.854085408540854
0.09840984098409841,0.06475478598921794,0.36767322096746125,-4.850885088508851
0.09850985098509851,0.06479153273447248,0.3671882439769129,-4.847684768476848
0.09860986098609861,0.06482823099318252,0.3667035870503742,-4.844484448444844
0.09870987098709871,0.06486488079735764,0.36621925018784507,-4.841284128412841
0.09880988098809881,0.06490148217900747,0.3657352333893255,-4.838083808380838
0.09890989098909891,0.06493803517014159,0.3652515366548156,-4.834883488348835
0.09900990099009901,0.06497453980276961,0.3647681599843152,-4.8316831683168315
0.09910991099109911,0.06501099610890113,0.3642851033778245,-4.828482848284828
0.09920992099209922,0.06504740412054574,0.3638023668353434,-4.825282528252825
0.09930993099309932,0.06508376386971307,0.36331995035687187,-4.822082208220822
0.09940994099409942,0.06512007538841272,0.3628378539424099,-4.818881888188819
0.09950995099509952,0.06515633870865425,0.3623560775919576,-4.8156815681568155
0.09960996099609962,0.06519255386244731,0.36187462130551484,-4.812481248124812
0.0997099709970997,0.06522872088180148,0.3613934850830817,-4.809280928092809
0.0998099809980998,0.06526483979872634,0.36091266892465834,-4.806080608060807
0.0999099909990999,0.06530091064523155,0.36043217283024426,-4.802880288028803
0.1000100010001,0.06533693345332665,0.3599519967998401,-4.7996799679968
0.1001100110011001,0.06537290825502129,0.35947214083344525,-4.796479647964796
0.1002100210021002,0.06540883508232503,0.3589926049310603,-4.793279327932794
0.1003100310031003,0.06544471396724753,0.3585133890926846,-4.79007900790079
0.1004100410041004,0.06548054494179834,0.3580344933183188,-4.7868786878687875
0.1005100510051005,0.06551632803798707,0.35755591760796235,-4.783678367836783
0.1006100610061006,0.06555206328782333,0.3570776619616158,-4.780478047804781
0.10071007100710071,0.06558775072331673,0.35659972637927856,-4.777277727772777
0.10081008100810081,0.06562339037647685,0.35612211086095114,-4.774077407740775
0.10091009100910091,0.06565898227931333,0.3556448154066331,-4.7708770877087705
0.10101010101010101,0.06569452646383571,0.35516784001632495,-4.767676767676768
0.10111011101110111,0.06573002296205366,0.3546911846900261,-4.764476447644764
0.10121012101210121,0.06576547180597672,0.3542148494277371,-4.761276127612762
0.10131013101310131,0.06580087302761456,0.3537388342294575,-4.758075807580758
0.10141014101410141,0.06583622665897672,0.3532631390951877,-4.754875487548755
0.10151015101510151,0.06587153273207284,0.3527877640249273,-4.751675167516751
0.10161016101610161,0.0659067912789125,0.35231270901867673,-4.748474847484749
0.10171017101710171,0.06594200233150532,0.35183797407643547,-4.745274527452745
0.10181018101810181,0.06597716592186088,0.3513635591982041,-4.7420742074207425
0.10191019101910191,0.06601228208198881,0.35088946438398205,-4.738873887388738
0.10201020102010201,0.06604735084389868,0.3504156896337699,-4.735673567356736
0.10211021102110211,0.06608237223960013,0.3499422349475671,-4.732473247324732
0.10221022102210221,0.06611734630110272,0.34946910032537415,-4.72927292729273
0.10231023102310231,0.06615227306041609,0.3489962857671905,-4.7260726072607255
0.10241024102410241,0.0661871525495498,0.34852379127301675,-4.722872287228723
0.10251025102510251,0.0662219848005135,0.3480516168428523,-4.719671967196719
0.10261026102610261,0.06625676984531675,0.34757976247669775,-4.716471647164717
0.10271027102710271,0.06629150771596919,0.34710822817455256,-4.713271327132713
0.10281028102810282,0.06632619844448037,0.34663701393641716,-4.71007100710071
0.10291029102910292,0.06636084206285996,0.34616611976229117,-4.706870687068706
0.10301030103010302,0.0663954386031175,0.34569554565217503,-4.703670367036704
0.10311031103110312,0.06642998809726264,0.3452252916060682,-4.7004700470047
0.10321032103210322,0.06646449057730493,0.34475535762397125,-4.6972697269726975
0.10331033103310332,0.06649894607525403,0.34428574370588366,-4.694069406940693
0.1034103410341034,0.06653335462311949,0.34381644985180587,-4.690869086908691
0.1035103510351035,0.06656771625291094,0.3433474760617376,-4.687668766876688
0.1036103610361036,0.06660203099663799,0.34287882233567896,-4.684468446844685
0.1037103710371037,0.06663629888631023,0.3424104886736299,-4.6812681268126815
0.1038103810381038,0.06667051995393725,0.3419424750755904,-4.678067806780678
0.1039103910391039,0.06670469423152867,0.3414747815415605,-4.674867486748675
0.104010401040104,0.06673882175109408,0.34100740807154023,-4.671667166716672
0.1041104110411041,0.06677290254464309,0.34054035466552957,-4.668466846684669
0.1042104210421042,0.0668069366441853,0.34007362132352853,-4.665266526652665
0.1043104310431043,0.0668409240817303,0.33960720804553707,-4.662066206620662
0.10441044104410441,0.0668748648892877,0.3391411148315552,-4.658865886588659
0.10451045104510451,0.06690875909886712,0.3386753416815829,-4.655665566556656
0.10461046104610461,0.06694260674247815,0.33820988859562023,-4.6524652465246525
0.10471047104710471,0.06697640785213038,0.3377447555736672,-4.649264926492649
0.10481048104810481,0.0670101624598334,0.33727994261572375,-4.646064606460646
0.10491049104910491,0.06704387059759687,0.33681544972178984,-4.642864286428643
0.10501050105010501,0.06707753229743033,0.3363512768918656,-4.63966396639664
0.10511051105110511,0.06711114759134341,0.33588742412595096,-4.6364636463646365
0.10521052105210521,0.06714471651134571,0.3354238914240459,-4.633263326332633
0.10531053105310531,0.06717823908944684,0.33496067878615043,-4.63006300630063
0.10541054105410541,0.06721171535765638,0.3344977862122646,-4.626862686268627
0.10551055105510551,0.06724514534798394,0.3340352137023883,-4.623662366236624
0.10561056105610561,0.06727852909243914,0.3335729612565217,-4.62046204620462
0.10571057105710571,0.06731186662303154,0.33311102887466465,-4.617261726172617
0.10581058105810581,0.06734515797177079,0.3326494165568172,-4.614061406140614
0.10591059105910591,0.06737840317066648,0.33218812430297934,-4.610861086108611
0.10601060106010601,0.0674116022517282,0.33172715211315107,-4.607660766076608
0.10611061106110611,0.06744475524696554,0.33126649998733243,-4.604460446044604
0.10621062106210621,0.06747786218838812,0.3308061679255234,-4.601260126012601
0.10631063106310631,0.06751092310800555,0.330346155927724,-4.598059805980598
0.10641064106410641,0.0675439380378274,0.3298864639939341,-4.594859485948595
0.10651065106510652,0.06757690700986332,0.3294270921241539,-4.5916591659165915
0.10661066106610662,0.06760983005612288,0.3289680403183832,-4.588458845884588
0.10671067106710672,0.06764270720861568,0.3285093085766222,-4.585258525852585
0.10681068106810682,0.06767553849935132,0.3280508968988708,-4.582058205820582
0.10691069106910692,0.06770832396033942,0.32759280528512896,-4.578857885788579
0.10701070107010702,0.06774106362358957,0.3271350337353967,-4.5756575657565755
0.10711071107110712,0.06777375752111138,0.3266775822496741,-4.572457245724572
0.1072107210721072,0.06780640568491444,0.32622045082796103,-4.569256925692569
0.1073107310731073,0.06783900814700836,0.32576363947025777,-4.566056605660567
0.1074107410741074,0.06787156493940275,0.3253071481765638,-4.562856285628563
0.1075107510751075,0.06790407609410717,0.3248509769468797,-4.55965596559656
0.1076107610761076,0.06793654164313129,0.32439512578120494,-4.556455645564556
0.1077107710771077,0.06796896161848466,0.32393959467954003,-4.553255325532554
0.1078107810781078,0.06800133605217691,0.3234843836418845,-4.55005500550055
0.1079107910791079,0.0680336649762176,0.3230294926682388,-4.546854685468547
0.10801080108010801,0.0680659484226164,0.3225749217586025,-4.543654365436543
0.10811081108110811,0.06809818642338285,0.32212067091297597,-4.540454045404541
0.10821082108210821,0.06813037901052658,0.3216667401313588,-4.537253725372537
0.10831083108310831,0.06816252621605719,0.3212131294137515,-4.534053405340535
0.10841084108410841,0.06819462807198429,0.32075983876015357,-4.5308530853085305
0.10851085108510851,0.06822668461031745,0.32030686817056553,-4.527652765276528
0.10861086108610861,0.0682586958630663,0.3198542176449868,-4.524452445244524
0.10871087108710871,0.06829066186224043,0.3194018871834179,-4.521252125212522
0.10881088108810881,0.06832258263984947,0.31894987678585834,-4.518051805180518
0.10891089108910891,0.06835445822790297,0.31849818645230865,-4.514851485148515
0.10901090109010901,0.06838628865841058,0.3180468161827683,-4.511651165116511
0.10911091109110911,0.06841807396338187,0.3175957659772379,-4.508450845084509
0.10921092109210921,0.06844981417482647,0.31714503583571674,-4.505250525052505
0.10931093109310931,0.06848150932475396,0.31669462575820545,-4.5020502050205025
0.10941094109410941,0.06851315944517394,0.3162445357447035,-4.498849884988498
0.10951095109510951,0.06854476456809602,0.31579476579521143,-4.495649564956496
0.10961096109610961,0.06857632472552982,0.3153453159097287,-4.492449244924492
0.10971097109710971,0.06860783994948491,0.3148961860882558,-4.48924892489249
0.10981098109810981,0.06863931027197093,0.31444737633079234,-4.4860486048604855
0.10991099109910991,0.06867073572499742,0.31399888663733866,-4.482848284828483
0.11001100110011001,0.06870211634057405,0.31355071700789433,-4.479647964796479
0.11011101110111012,0.06873345215071038,0.31310286744245985,-4.476447644764477
0.11021102110211022,0.06876474318741603,0.31265533794103473,-4.473247324732473
0.11031103110311032,0.06879598948270058,0.31220812850361945,-4.47004700470047
0.11041104110411042,0.06882719106857367,0.3117612391302136,-4.466846684668466
0.11051105110511052,0.06885834797704485,0.3113146698208175,-4.463646364636464
0.11061106110611062,0.0688894602401238,0.3108684205754308,-4.46044604460446
0.11071107110711072,0.06892052788982002,0.3104224913940539,-4.4572457245724575
0.11081108110811082,0.0689515509581432,0.3099768822766864,-4.454045404540453
0.1109110911091109,0.06898252947710289,0.30953159322332874,-4.450845084508451
0.111011101110111,0.06901346347870871,0.3090866242339806,-4.447644764476448
0.1111111111111111,0.06904435299497028,0.308641975308642,-4.444444444444445
0.1112111211121112,0.06907519805789716,0.308197646447313,-4.441244124412441
0.1113111311131113,0.06910599869949899,0.30775363764999364,-4.438043804380438
0.1114111411141114,0.06913675495178535,0.3073099489166839,-4.434843484348435
0.1115111511151115,0.06916746684676585,0.30686658024738367,-4.431643164316432
0.1116111611161116,0.06919813441645009,0.3064235316420931,-4.428442844284429
0.11171117111711171,0.06922875769284767,0.30598080310081216,-4.425242524252425
0.11181118111811181,0.06925933670796822,0.30553839462354077,-4.422042204220422
0.11191119111911191,0.06928987149382129,0.305096306210279,-4.418841884188419
0.11201120112011201,0.06932036208241651,0.30465453786102686,-4.415641564156416
0.11211121112111211,0.06935080850576349,0.30421308957578425,-4.4124412441244125
0.11221122112211221,0.06938121079587181,0.3037719613545513,-4.409240924092409
0.11231123112311231,0.06941156898475109,0.30333115319732795,-4.406040604060406
0.11241124112411241,0.06944188310441093,0.30289066510411417,-4.402840284028403
0.11251125112511251,0.06947215318686092,0.30245049707491,-4.3996399639964
0.11261126112611261,0.06950237926411068,0.3020106491097155,-4.3964396439643965
0.11271127112711271,0.0695325613681698,0.30157112120853047,-4.393239323932393
0.11281128112811281,0.06956269953104789,0.30113191337135514,-4.39003900390039
0.11291129112911291,0.06959279378475454,0.3006930255981894,-4.386838683868387
0.11301130113011301,0.06962284416129935,0.3002544578890332,-4.383638363836384
0.11311131113111311,0.06965285069269193,0.29981621024388666,-4.38043804380438
0.11321132113211321,0.06968281341094189,0.29937828266274974,-4.377237723772377
0.11331133113311331,0.06971273234805882,0.2989406751456224,-4.374037403740374
0.11341134113411341,0.06974260753605233,0.2985033876925046,-4.370837083708371
0.11351135113511351,0.069772439006932,0.2980664203033965,-4.3676367636763676
0.11361136113611361,0.06980222679270748,0.2976297729782979,-4.364436443644364
0.11371137113711371,0.06983197092538831,0.29719344571720896,-4.361236123612361
0.11381138113811382,0.06986167143698414,0.29675743852012965,-4.358035803580358
0.11391139113911392,0.06989132835950455,0.2963217513870599,-4.354835483548355
0.11401140114011402,0.06992094172495916,0.29588638431799974,-4.3516351635163515
0.11411141114111412,0.06995051156535755,0.2954513373129492,-4.348434843484348
0.11421142114211422,0.06998003791270932,0.29501661037190824,-4.345234523452345
0.11431143114311432,0.07000952079902409,0.2945822034948769,-4.342034203420342
0.11441144114411442,0.07003896025631146,0.2941481166818552,-4.338833883388339
0.11451145114511452,0.07006835631658101,0.29371434993284307,-4.335633563356335
0.11461146114611462,0.07009770901184238,0.2932809032478405,-4.332433243324332
0.1147114711471147,0.07012701837410514,0.2928477766268476,-4.329232923292329
0.1148114811481148,0.07015628443537889,0.29241497006986433,-4.326032603260327
0.1149114911491149,0.07018550722767326,0.2919824835768905,-4.322832283228323
0.115011501150115,0.07021468678299783,0.2915503171479265,-4.31963196319632
0.1151115111511151,0.07024382313336222,0.29111847078297187,-4.316431643164316
0.1152115211521152,0.070272916310776,0.29068694448202703,-4.313231323132314
0.11531153115311531,0.07030196634724882,0.2902557382450916,-4.31003100310031
0.11541154115411541,0.07033097327479022,0.289824852072166,-4.306830683068307
0.11551155115511551,0.07035993712540986,0.28939428596324973,-4.303630363036303
0.11561156115611561,0.07038885793111731,0.28896403991834335,-4.300430043004301
0.11571157115711571,0.07041773572392218,0.2885341139374463,-4.297229722972297
0.11581158115811581,0.07044657053583407,0.2881045080205591,-4.294029402940295
0.11591159115911591,0.0704753623988626,0.28767522216768127,-4.2908290829082905
0.11601160116011601,0.07050411134501733,0.2872462563788133,-4.287628762876288
0.11611161116111611,0.0705328174063079,0.2868176106539546,-4.284428442844284
0.11621162116211621,0.07056148061474389,0.28638928499310584,-4.281228122812282
0.11631163116311631,0.07059010100233493,0.2859612793962664,-4.278027802780278
0.11641164116411641,0.07061867860109058,0.2855335938634368,-4.274827482748275
0.11651165116511651,0.07064721344302048,0.2851062283946166,-4.271627162716271
0.11661166116611661,0.07067570556013421,0.2846791829898062,-4.268426842684269
0.11671167116711671,0.07070415498444138,0.28425245764900514,-4.265226522652265
0.11681168116811681,0.07073256174795159,0.283826052372214,-4.262026202620262
0.11691169116911691,0.07076092588267445,0.28339996715943216,-4.258825882588258
0.11701170117011701,0.07078924742061954,0.28297420201066015,-4.255625562556256
0.11711171117111711,0.0708175263937965,0.28254875692589754,-4.252425242524252
0.11721172117211721,0.07084576283421488,0.2821236319051448,-4.24922492249225
0.11731173117311731,0.07087395677388433,0.2816988269484013,-4.2460246024602455
0.11741174117411741,0.07090210824481442,0.28127434205566776,-4.242824282428243
0.11751175117511752,0.07093021727901479,0.28085017722694355,-4.239623962396239
0.11761176117611762,0.07095828390849498,0.28042633246222914,-4.236423642364237
0.11771177117711772,0.07098630816526466,0.28000280776152414,-4.233223322332233
0.11781178117811782,0.07101429008133336,0.279579603124829,-4.23002300230023
0.11791179117911792,0.07104222968871077,0.2791567185521432,-4.226822682268226
0.11801180118011802,0.0710701270194064,0.2787341540434672,-4.223622362236224
0.11811181118111812,0.07109798210542993,0.2783119095988006,-4.22042204220422
0.11821182118211822,0.0711257949787909,0.2778899852181438,-4.2172217221722175
0.11831183118311832,0.07115356567149897,0.2774683809014964,-4.214021402140213
0.11841184118411842,0.07118129421556368,0.27704709664885885,-4.210821082108211
0.1185118511851185,0.07120898064299469,0.27662613246023077,-4.207620762076208
0.1186118611861186,0.07123662498580155,0.27620548833561226,-4.204420442044205
0.1187118711871187,0.07126422727599391,0.2757851642750034,-4.201220122012201
0.1188118811881188,0.07129178754558133,0.2753651602784041,-4.198019801980198
0.1189118911891189,0.07131930582657345,0.2749454763458144,-4.194819481948195
0.11901190119011901,0.07134678215097984,0.27452611247723435,-4.191619161916192
0.11911191119111911,0.07137421655081011,0.2741070686726639,-4.188418841884189
0.11921192119211921,0.07140160905807388,0.273688344932103,-4.185218521852185
0.11931193119311931,0.07142895970478073,0.2732699412555517,-4.182018201820182
0.11941194119411941,0.07145626852294028,0.27285185764301007,-4.178817881788179
0.11951195119511951,0.07148353554456212,0.27243409409447794,-4.175617561756176
0.11961196119611961,0.07151076080165585,0.2720166506099555,-4.1724172417241725
0.11971197119711971,0.07153794432623108,0.27159952718944264,-4.169216921692169
0.11981198119811981,0.0715650861502974,0.27118272383293934,-4.166016601660166
0.11991199119911991,0.07159218630586442,0.2707662405404457,-4.162816281628163
0.12001200120012001,0.07161924482494175,0.27035007731196165,-4.15961596159616
0.12011201120112011,0.07164626173953899,0.2699342341474872,-4.156415641564156
0.12021202120212021,0.07167323708166573,0.2695187110470223,-4.153215321532153
0.12031203120312031,0.07170017088333157,0.26910350801056704,-4.15001500150015
0.12041204120412041,0.07172706317654612,0.26868862503812135,-4.146814681468147
0.12051205120512051,0.07175391399331899,0.2682740621296853,-4.143614361436144
0.12061206120612061,0.07178072336565977,0.26785981928525887,-4.14041404140414
0.12071207120712071,0.07180749132557807,0.267445896504842,-4.137213721372137
0.12081208120812081,0.07183421790508349,0.26703229378843474,-4.134013401340134
0.12091209120912091,0.07186090313618562,0.2666190111360371,-4.130813081308131
0.12101210121012101,0.07188754705089408,0.266206048547649,-4.1276127612761275
0.12111211121112112,0.07191414968121845,0.26579340602327056,-4.124412441244124
0.12121212121212122,0.07194071105916836,0.26538108356290174,-4.121212121212121
0.12131213121312132,0.07196723121675339,0.2649690811665425,-4.118011801180118
0.12141214121412142,0.07199371018598315,0.2645573988341928,-4.114811481148115
0.12151215121512152,0.07202014799886725,0.2641460365658528,-4.1116111611161115
0.12161216121612162,0.07204654468741525,0.26373499436152237,-4.108410841084108
0.12171217121712172,0.07207290028363682,0.26332427222120147,-4.105210521052105
0.12181218121812182,0.07209921481954151,0.26291387014489026,-4.102010201020102
0.12191219121912192,0.07212548832713894,0.2625037881325886,-4.098809880988099
0.12201220122012202,0.07215172083843872,0.26209402618429656,-4.095609560956095
0.12211221122112212,0.07217791238545043,0.2616845843000141,-4.092409240924092
0.1222122212221222,0.0722040630001837,0.2612754624797413,-4.089208920892089
0.1223122312231223,0.0722301727146481,0.2608666607234782,-4.086008600860087
0.1224122412241224,0.07225624156085327,0.2604581790312244,-4.082808280828083
0.1225122512251225,0.07228226957080876,0.2600500174029805,-4.07960796079608
0.1226122612261226,0.07230825677652422,0.25964217583874594,-4.076407640764076
0.12271227122712271,0.07233420321000923,0.2592346543385212,-4.073207320732074
0.12281228122812281,0.0723601089032734,0.2588274529023059,-4.07000700070007
0.12291229122912291,0.07238597388832632,0.2584205715301004,-4.066806680668067
0.12301230123012301,0.07241179819717761,0.25801401022190423,-4.063606360636063
0.12311231123112311,0.07243758186183685,0.2576077689777179,-4.060406040604061
0.12321232123212321,0.07246332491431368,0.25720184779754096,-4.057205720572057
0.12331233123312331,0.07248902738661764,0.25679624668137385,-4.0540054005400545
0.12341234123412341,0.0725146893107584,0.25639096562921615,-4.05080508050805
0.12351235123512351,0.0725403107187455,0.25598600464106824,-4.047604760476048
0.12361236123612361,0.07256589164258859,0.2555813637169297,-4.044404440444044
0.12371237123712371,0.07259143211429725,0.255177042856801,-4.041204120412042
0.12381238123812381,0.07261693216588108,0.2547730420606817,-4.038003800380038
0.12391239123912391,0.07264239182934969,0.2543693613285722,-4.034803480348035
0.12401240124012401,0.07266781113671268,0.25396600066047204,-4.031603160316031
0.12411241124112411,0.07269319011997964,0.25356296005638174,-4.028402840284029
0.12421242124212421,0.0727185288111602,0.2531602395163008,-4.025202520252025
0.12431243124312431,0.07274382724226393,0.2527578390402297,-4.022002200220022
0.12441244124412441,0.07276908544530046,0.252355758628168,-4.018801880188018
0.12451245124512451,0.07279430345227936,0.2519539982801161,-4.015601560156016
0.12461246124612461,0.07281948129521028,0.25155255799607357,-4.012401240124012
0.12471247124712471,0.07284461900610276,0.2511514377760409,-4.00920092009201
0.12481248124812482,0.07286971661696647,0.25075063762001754,-4.0060006000600055
0.12491249124912492,0.07289477415981094,0.25035015752800405,-4.002800280028003
0.125012501250125,0.07291979166664582,0.24994999750000008,-3.999599959996
0.1251125112511251,0.0729447691694807,0.24955015753600568,-3.9963996399639967
0.1252125212521252,0.0729697067003252,0.24915063763602086,-3.9931993199319935
0.1253125312531253,0.07299460429118888,0.24875143780004566,-3.9899989998999903
0.1254125412541254,0.07301946197408138,0.24835255802808007,-3.986798679867987
0.1255125512551255,0.07304427978101227,0.24795399832012407,-3.983598359835984
0.1256125612561256,0.0730690577439912,0.24755575867617768,-3.9803980398039807
0.1257125712571257,0.07309379589502772,0.2471578390962409,-3.9771977197719774
0.1258125812581258,0.07311849426613146,0.2467602395803137,-3.9739973997399742
0.1259125912591259,0.073143152889312,0.24636296012839612,-3.970797079707971
0.126012601260126,0.07316777179657899,0.2459660007404881,-3.967596759675968
0.1261126112611261,0.07319235101994198,0.24556936141658972,-3.9643964396439646
0.1262126212621262,0.07321689059141058,0.24517304215670094,-3.9611961196119614
0.1263126312631263,0.07324139054299442,0.24477704296082176,-3.957995799579958
0.1264126412641264,0.07326585090670308,0.24438136382895218,-3.954795479547955
0.1265126512651265,0.07329027171454616,0.2439860047610922,-3.9515951595159517
0.1266126612661266,0.07331465299853328,0.24359096575724182,-3.9483948394839485
0.1267126712671267,0.07333899479067402,0.24319624681740104,-3.9451945194519453
0.1268126812681268,0.07336329712297801,0.24280184794156984,-3.941994199419942
0.1269126912691269,0.07338756002745482,0.24240776912974826,-3.938793879387939
0.127012701270127,0.07341178353611406,0.2420140103819363,-3.9355935593559357
0.1271127112711271,0.07343596768096536,0.24162057169813392,-3.9323932393239325
0.1272127212721272,0.07346011249401829,0.24122745307834115,-3.9291929192919293
0.1273127312731273,0.07348421800728246,0.24083465452255798,-3.925992599259926
0.1274127412741274,0.07350828425276748,0.2404421760307844,-3.922792279227923
0.1275127512751275,0.07353231126248294,0.24005001760302044,-3.9195919591959196
0.1276127612761276,0.07355629906843844,0.23965817923926605,-3.9163916391639164
0.1277127712771277,0.0735802477026436,0.2392666609395213,-3.913191319131913
0.1278127812781278,0.07360415719710801,0.23887546270378612,-3.90999099909991
0.1279127912791279,0.07362802758384128,0.23848458453206056,-3.906790679067907
0.128012801280128,0.07365185889485301,0.2380940264243446,-3.9035903590359036
0.12811281128112811,0.07367565116215279,0.23770378838063824,-3.9003900390039004
0.12821282128212821,0.07369940441775022,0.23731387040094148,-3.897189718971897
0.12831283128312831,0.07372311869365492,0.23692427248525433,-3.893989398939894
0.12841284128412842,0.07374679402187648,0.23653499463357677,-3.8907890789078907
0.12851285128512852,0.07377043043442452,0.2361460368459088,-3.8875887588758875
0.12861286128612862,0.07379402796330861,0.23575739912225044,-3.8843884388438843
0.12871287128712872,0.07381758664053838,0.2353690814626017,-3.881188118811881
0.12881288128812882,0.07384110649812342,0.23498108386696254,-3.877987798779878
0.12891289128912892,0.07386458756807332,0.234593406335333,-3.8747874787478747
0.12901290129012902,0.0738880298823977,0.23420604886771304,-3.8715871587158714
0.12911291129112912,0.07391143347310616,0.2338190114641027,-3.8683868386838682
0.12921292129212922,0.07393479837220832,0.23343229412450195,-3.865186518651865
0.12931293129312932,0.07395812461171372,0.2330458968489108,-3.861986198619862
0.12941294129412942,0.07398141222363204,0.23265981963732923,-3.8587858785878586
0.12951295129512952,0.07400466123997282,0.2322740624897573,-3.8555855585558554
0.12961296129612962,0.07402787169274569,0.23188862540619495,-3.852385238523852
0.12971297129712972,0.07405104361396025,0.23150350838664221,-3.849184918491849
0.12981298129812982,0.07407417703562612,0.23111871143109908,-3.8459845984598457
0.12991299129912992,0.07409727198975286,0.23073423453956554,-3.8427842784278425
0.13001300130013002,0.0741203285083501,0.2303500777120416,-3.8395839583958393
0.13011301130113012,0.07414334662342743,0.22996624094852727,-3.836383638363836
0.13021302130213022,0.07416632636699447,0.22958272424902254,-3.833183318331833
0.13031303130313032,0.0741892677710608,0.22919952761352738,-3.8299829982998297
0.13041304130413042,0.07421217086763604,0.22881665104204185,-3.8267826782678265
0.13051305130513052,0.07423503568872977,0.22843409453456592,-3.8235823582358233
0.13061306130613062,0.07425786226635163,0.2280518580910996,-3.82038203820382
0.13071307130713072,0.07428065063251119,0.22766994171164287,-3.817181718171817
0.13081308130813082,0.07430340081921805,0.22728834539619575,-3.8139813981398136
0.13091309130913092,0.07432611285848181,0.22690706914475822,-3.8107810781078104
0.13101310131013102,0.0743487867823121,0.2265261129573303,-3.807580758075807
0.13111311131113113,0.07437142262271851,0.22614547683391198,-3.804380438043804
0.13121312131213123,0.07439402041171063,0.22576516077450323,-3.801180118011801
0.13131313131313133,0.07441658018129807,0.2253851647791041,-3.7979797979797976
0.13141314131413143,0.07443910196349043,0.2250054888477146,-3.7947794779477944
0.13151315131513153,0.07446158579029731,0.22462613298033468,-3.791579157915791
0.1316131613161316,0.0744840316937283,0.22424709717696448,-3.788378837883789
0.1317131713171317,0.07450643970579304,0.22386838143760376,-3.7851785178517856
0.1318131813181318,0.0745288098585011,0.22348998576225265,-3.7819781978197824
0.1319131913191319,0.0745511421838621,0.22311191015091114,-3.778777877787779
0.132013201320132,0.07457343671388564,0.2227341546035792,-3.775577557755776
0.1321132113211321,0.07459569348058129,0.2223567191202569,-3.7723772377237728
0.1322132213221322,0.07461791251595869,0.2219796037009442,-3.7691769176917695
0.1323132313231323,0.07464009385202743,0.22160280834564108,-3.7659765976597663
0.1324132413241324,0.0746622375207971,0.22122633305434758,-3.762776277627763
0.1325132513251325,0.07468434355427732,0.22085017782706368,-3.75957595759576
0.1326132613261326,0.07470641198447768,0.22047434266378937,-3.7563756375637567
0.1327132713271327,0.0747284428434078,0.22009882756452467,-3.7531753175317535
0.1328132813281328,0.07475043616307725,0.21972363252926957,-3.7499749974997503
0.1329132913291329,0.07477239197549565,0.21934875755802405,-3.746774677467747
0.133013301330133,0.07479431031267261,0.21897420265078815,-3.743574357435744
0.1331133113311331,0.07481619120661773,0.21859996780756186,-3.7403740374037406
0.1332133213321332,0.0748380346893406,0.21822605302834516,-3.7371737173717374
0.1333133313331333,0.07485984079285082,0.21785245831313807,-3.733973397339734
0.1334133413341334,0.07488160954915801,0.21747918366194058,-3.730773077307731
0.1335133513351335,0.07490334099027175,0.2171062290747527,-3.727572757275728
0.1336133613361336,0.07492503514820166,0.2167335945515744,-3.7243724372437246
0.1337133713371337,0.07494669205495733,0.2163612800924057,-3.7211721172117214
0.1338133813381338,0.07496831174254837,0.21598928569724662,-3.717971797179718
0.1339133913391339,0.07498989424298438,0.2156176113660971,-3.714771477147715
0.134013401340134,0.07501143958827497,0.21524625709895723,-3.7115711571157117
0.1341134113411341,0.07503294781042973,0.21487522289582695,-3.7083708370837085
0.1342134213421342,0.07505441894145826,0.21450450875670626,-3.7051705170517053
0.1343134313431343,0.07507585301337016,0.21413411468159518,-3.701970197019702
0.1344134413441344,0.07509725005817504,0.2137640406704937,-3.698769876987699
0.1345134513451345,0.07511861010788251,0.21339428672340183,-3.6955695569556957
0.1346134613461346,0.07513993319450216,0.21302485284031955,-3.6923692369236925
0.1347134713471347,0.07516121935004358,0.21265573902124688,-3.6891689168916892
0.1348134813481348,0.07518246860651641,0.2122869452661838,-3.685968596859686
0.1349134913491349,0.07520368099593022,0.21191847157513033,-3.682768276827683
0.135013501350135,0.07522485655029461,0.21155031794808643,-3.6795679567956796
0.1351135113511351,0.0752459953016192,0.21118248438505216,-3.6763676367636764
0.1352135213521352,0.07526709728191358,0.2108149708860275,-3.673167316731673
0.1353135313531353,0.07528816252318736,0.21044777745101242,-3.66996699669967
0.1354135413541354,0.07530919105745014,0.21008090408000696,-3.6667666766676668
0.13551355135513551,0.07533018291671152,0.2097143507730111,-3.6635663566356635
0.13561356135613561,0.0753511381329811,0.20934811753002483,-3.6603660366036603
0.13571357135713571,0.07537205673826848,0.20898220435104817,-3.657165716571657
0.13581358135813582,0.07539293876458326,0.2086166112360811,-3.653965396539654
0.13591359135913592,0.07541378424393506,0.20825133818512365,-3.6507650765076507
0.13601360136013602,0.07543459320833347,0.20788638519817576,-3.6475647564756475
0.13611361136113612,0.07545536568978808,0.2075217522752375,-3.6443644364436443
0.13621362136213622,0.07547610172030851,0.20715743941630885,-3.641164116411641
0.13631363136313632,0.07549680133190435,0.2067934466213898,-3.637963796379638
0.13641364136413642,0.07551746455658521,0.20642977389048034,-3.6347634763476346
0.13651365136513652,0.0755380914263607,0.2060664212235805,-3.6315631563156314
0.13661366136613662,0.0755586819732404,0.20570338862069024,-3.628362836283628
0.13671367136713672,0.07557923622923393,0.2053406760818096,-3.625162516251625
0.13681368136813682,0.07559975422635087,0.20497828360693854,-3.621962196219622
0.13691369136913692,0.07562023599660085,0.2046162111960771,-3.6187618761876186
0.13701370137013702,0.07564068157199345,0.20425445884922525,-3.6155615561556154
0.13711371137113712,0.07566109098453828,0.203893026566383,-3.612361236123612
0.13721372137213722,0.07568146426624496,0.20353191434755033,-3.609160916091609
0.13731373137313732,0.07570180144912306,0.2031711221927273,-3.6059605960596057
0.13741374137413742,0.07572210256518219,0.20281065010191385,-3.6027602760276025
0.13751375137513752,0.07574236764643197,0.20245049807511,-3.5995599559955993
0.13761376137613762,0.07576259672488199,0.20209066611231577,-3.596359635963596
0.13771377137713772,0.07578278983254184,0.20173115421353113,-3.593159315931593
0.13781378137813782,0.07580294700142115,0.2013719623787561,-3.5899589958995897
0.13791379137913792,0.0758230682635295,0.20101309060799066,-3.5867586758675865
0.13801380138013802,0.07584315365087649,0.20065453890123483,-3.5835583558355832
0.13811381138113812,0.07586320319547174,0.2002963072584886,-3.58035803580358
0.13821382138213822,0.07588321692932484,0.19993839567975197,-3.577157715771577
0.13831383138313832,0.07590319488444539,0.1995808041650249,-3.5739573957395736
0.13841384138413843,0.075923137092843,0.19922353271430748,-3.5707570757075704
0.13851385138513853,0.07594304358652726,0.19886658132759966,-3.567556755675567
0.13861386138613863,0.07596291439750778,0.19850995000490143,-3.564356435643564
0.13871387138713873,0.07598274955779416,0.1981536387462128,-3.5611561156115608
0.13881388138813883,0.07600254909939602,0.19779764755153378,-3.5579557955795575
0.13891389138913893,0.07602231305432293,0.19744197642086436,-3.5547554755475543
0.13901390139013903,0.07604204145458451,0.19708662535420454,-3.551555155515551
0.1391139113911391,0.07606173433219035,0.1967315943515544,-3.548354835483549
0.1392139213921392,0.07608139171915007,0.1963768834129138,-3.5451545154515456
0.1393139313931393,0.07610101364747326,0.19602249253828277,-3.5419541954195424
0.1394139413941394,0.07612060014916952,0.19566842172766136,-3.538753875387539
0.1395139513951395,0.07614015125624847,0.19531467098104954,-3.535553555355536
0.1396139613961396,0.07615966700071969,0.19496124029844733,-3.5323532353235327
0.1397139713971397,0.0761791474145928,0.19460812967985472,-3.5291529152915295
0.1398139813981398,0.07619859252987737,0.1942553391252717,-3.5259525952595263
0.1399139913991399,0.07621800237858305,0.1939028686346983,-3.522752275227523
0.14001400140014,0.0762373769927194,0.1935507182081345,-3.51955195519552
0.1401140114011401,0.07625671640429604,0.19319888784558029,-3.5163516351635167
0.1402140214021402,0.07627602064532257,0.19284737754703565,-3.5131513151315135
0.1403140314031403,0.07629528974780861,0.19249618731250065,-3.5099509950995103
0.1404140414041404,0.07631452374376373,0.19214531714197525,-3.506750675067507
0.1405140514051405,0.07633372266519754,0.19179476703545945,-3.503550355035504
0.1406140614061406,0.07635288654411965,0.19144453699295325,-3.5003500350035006
0.1407140714071407,0.07637201541253966,0.19109462701445665,-3.4971497149714974
0.1408140814081408,0.07639110930246718,0.19074503709996965,-3.493949394939494
0.1409140914091409,0.07641016824591179,0.19039576724949225,-3.490749074907491
0.141014101410141,0.07642919227488312,0.19004681746302446,-3.4875487548754878
0.1411141114111411,0.07644818142139076,0.18969818774056627,-3.4843484348434846
0.1412141214121412,0.07646713571744429,0.18934987808211767,-3.4811481148114813
0.1413141314131413,0.07648605519505333,0.18900188848767868,-3.477947794779478
0.1414141414141414,0.0765049398862275,0.1886542189572493,-3.474747474747475
0.1415141514151415,0.07652378982297639,0.18830686949082948,-3.4715471547154717
0.1416141614161416,0.07654260503730959,0.1879598400884193,-3.4683468346834685
0.1417141714171417,0.07656138556123669,0.1876131307500187,-3.4651465146514653
0.1418141814181418,0.07658013142676733,0.18726674147562772,-3.461946194619462
0.1419141914191419,0.07659884266591109,0.18692067226524633,-3.458745874587459
0.142014201420142,0.07661751931067756,0.18657492311887455,-3.4555455545554556
0.1421142114211421,0.07663616139307639,0.18622949403651237,-3.4523452345234524
0.1422142214221422,0.07665476894511711,0.1858843850181598,-3.449144914491449
0.1423142314231423,0.07667334199880939,0.18553959606381681,-3.445944594459446
0.1424142414241424,0.07669188058616279,0.18519512717348344,-3.442744274427443
0.1425142514251425,0.07671038473918693,0.18485097834715966,-3.4395439543954396
0.1426142614261426,0.07672885448989139,0.1845071495848455,-3.4363436343634364
0.1427142714271427,0.0767472898702858,0.1841636408865409,-3.433143314331433
0.14281428142814281,0.07676569091237975,0.18382045225224591,-3.42994299429943
0.14291429142914291,0.07678405764818283,0.18347758368196054,-3.4267426742674267
0.14301430143014301,0.07680239010970467,0.18313503517568477,-3.4235423542354235
0.14311431143114312,0.07682068832895486,0.1827928067334186,-3.4203420342034203
0.14321432143214322,0.07683895233794298,0.18245089835516204,-3.417141714171417
0.14331433143314332,0.07685718216867865,0.18210931004091507,-3.413941394139414
0.14341434143414342,0.07687537785317149,0.1817680417906777,-3.4107410741074107
0.14351435143514352,0.07689353942343108,0.18142709360444995,-3.4075407540754075
0.14361436143614362,0.076911666911467,0.18108646548223178,-3.4043404340434043
0.14371437143714372,0.0769297603492889,0.18074615742402322,-3.401140114011401
0.14381438143814382,0.07694781976890636,0.18040616942982426,-3.397939793979398
0.14391439143914392,0.07696584520232896,0.1800665014996349,-3.3947394739473946
0.14401440144014402,0.07698383668156634,0.17972715363345515,-3.3915391539153914
0.14411441144114412,0.07700179423862809,0.179388125831285,-3.388338833883388
0.14421442144214422,0.07701971790552381,0.17904941809312444,-3.385138513851385
0.14431443144314432,0.07703760771426307,0.17871103041897346,-3.3819381938193818
0.14441444144414442,0.07705546369685554,0.1783729628088321,-3.3787378737873786
0.14451445144514452,0.07707328588531076,0.17803521526270036,-3.3755375537553753
0.14461446144614462,0.07709107431163835,0.1776977877805782,-3.372337233723372
0.14471447144714472,0.07710882900784792,0.17736068036246566,-3.369136913691369
0.14481448144814482,0.07712655000594908,0.17702389300836271,-3.3659365936593657
0.14491449144914492,0.07714423733795141,0.17668742571826937,-3.3627362736273625
0.14501450145014502,0.07716189103586452,0.17635127849218563,-3.3595359535953593
0.14511451145114512,0.07717951113169802,0.17601545133011148,-3.356335633563356
0.14521452145214522,0.0771970976574615,0.17567994423204694,-3.353135313531353
0.14531453145314532,0.07721465064516458,0.175344757197992,-3.3499349934993496
0.14541454145414542,0.07723217012681684,0.17500989022794666,-3.3467346734673464
0.14551455145514552,0.07724965613442789,0.17467534332191093,-3.343534353435343
0.14561456145614562,0.07726710870000733,0.1743411164798848,-3.34033403340334
0.14571457145714573,0.07728452785556478,0.17400720970186825,-3.337133713371337
0.14581458145814583,0.07730191363310981,0.1736736229878613,-3.3339333933393336
0.14591459145914593,0.07731926606465206,0.17334035633786396,-3.3307330733073304
0.14601460146014603,0.0773365851822011,0.17300740975187623,-3.327532753275327
0.14611461146114613,0.07735387101776656,0.1726747832298981,-3.324332433243324
0.14621462146214623,0.077371123603358,0.17234247677192957,-3.3211321132113207
0.14631463146314633,0.07738834297098506,0.17201049037797064,-3.3179317931793175
0.14641464146414643,0.07740552915265733,0.17167882404802132,-3.3147314731473143
0.14651465146514653,0.07742268218038441,0.1713474777820816,-3.311531153115311
0.14661466146614663,0.0774398020861759,0.17101645158015147,-3.308330833083308
0.1467146714671467,0.07745688890204139,0.17068574544223103,-3.3051305130513056
0.1468146814681468,0.07747394265999052,0.1703553593683201,-3.3019301930193024
0.1469146914691469,0.07749096339203286,0.1700252933584188,-3.298729872987299
0.147014701470147,0.07750795113017803,0.16969554741252707,-3.295529552955296
0.1471147114711471,0.0775249059064356,0.16936612153064495,-3.2923292329232927
0.1472147214721472,0.0775418277528152,0.16903701571277244,-3.2891289128912895
0.1473147314731473,0.07755871670132644,0.16870822995890952,-3.2859285928592863
0.1474147414741474,0.07757557278397892,0.1683797642690562,-3.282728272827283
0.1475147514751475,0.0775923960327822,0.1680516186432125,-3.27952795279528
0.1476147614761476,0.07760918647974593,0.1677237930813784,-3.2763276327632767
0.1477147714771477,0.07762594415687969,0.16739628758355388,-3.2731273127312734
0.1478147814781478,0.07764266909619308,0.16706910214973897,-3.2699269926992702
0.1479147914791479,0.07765936132969573,0.16674223677993366,-3.266726672667267
0.148014801480148,0.0776760208893972,0.16641569147413793,-3.263526352635264
0.1481148114811481,0.07769264780730711,0.16608946623235182,-3.2603260326032606
0.1482148214821482,0.07770924211543506,0.16576356105457532,-3.2571257125712574
0.1483148314831483,0.07772580384579067,0.16543797594080842,-3.253925392539254
0.1484148414841484,0.07774233303038353,0.16511271089105112,-3.250725072507251
0.1485148514851485,0.07775882970122323,0.16478776590530342,-3.2475247524752477
0.1486148614861486,0.07777529389031938,0.16446314098356532,-3.2443244324432445
0.1487148714871487,0.07779172562968159,0.16413883612583682,-3.2411241124112413
0.1488148814881488,0.07780812495131945,0.16381485133211793,-3.237923792379238
0.1489148914891489,0.07782449188724257,0.16349118660240863,-3.234723472347235
0.149014901490149,0.07784082646946056,0.16316784193670894,-3.2315231523152317
0.1491149114911491,0.07785712872998299,0.16284481733501885,-3.2283228322832285
0.1492149214921492,0.07787339870081948,0.16252211279733836,-3.2251225122512253
0.1493149314931493,0.07788963641397965,0.16219972832366747,-3.221922192219222
0.1494149414941494,0.0779058419014731,0.16187766391400618,-3.218721872187219
0.1495149514951495,0.07792201519530939,0.1615559195683545,-3.2155215521552156
0.1496149614961496,0.07793815632749816,0.1612344952867124,-3.2123212321232124
0.1497149714971497,0.07795426533004901,0.16091339106907993,-3.209120912091209
0.1498149814981498,0.07797034223497153,0.16059260691545704,-3.205920592059206
0.1499149914991499,0.07798638707427533,0.16027214282584373,-3.2027202720272028
0.15001500150015,0.07800239987996999,0.15995199880024005,-3.1995199519951996
0.15011501150115011,0.07801838068406515,0.15963217483864597,-3.1963196319631964
0.15021502150215021,0.07803432951857038,0.1593126709410615,-3.193119311931193
0.15031503150315031,0.0780502464154953,0.15899348710748662,-3.18991899189919
0.15041504150415042,0.07806613140684951,0.15867462333792134,-3.1867186718671867
0.15051505150515052,0.0780819845246426,0.15835607963236567,-3.1835183518351835
0.15061506150615062,0.07809780580088418,0.1580378559908196,-3.1803180318031803
0.15071507150715072,0.07811359526758385,0.15771995241328313,-3.177117711771177
0.15081508150815082,0.07812935295675123,0.15740236889975626,-3.173917391739174
0.15091509150915092,0.07814507890039589,0.157085105450239,-3.1707170717071707
0.15101510151015102,0.07816077313052745,0.15676816206473132,-3.1675167516751674
0.15111511151115112,0.07817643567915551,0.15645153874323325,-3.1643164316431642
0.15121512151215122,0.07819206657828967,0.1561352354857448,-3.161116111611161
0.15131513151315132,0.07820766585993955,0.15581925229226593,-3.157915791579158
0.15141514151415142,0.07822323355611471,0.15550358916279666,-3.1547154715471546
0.15151515151515152,0.07823876969882479,0.155188246097337,-3.1515151515151514
0.15161516151615162,0.07825427432007938,0.15487322309588694,-3.148314831483148
0.15171517151715172,0.07826974745188808,0.15455852015844648,-3.145114511451145
0.15181518151815182,0.07828518912626048,0.15424413728501563,-3.1419141914191417
0.15191519151915192,0.07830059937520621,0.15393007447559437,-3.1387138713871385
0.15201520152015202,0.07831597823073486,0.1536163317301827,-3.1355135513551353
0.15211521152115212,0.07833132572485602,0.15330290904878063,-3.132313231323132
0.15221522152215222,0.0783466418895793,0.15298980643138818,-3.129112911291129
0.15231523152315232,0.0783619267569143,0.15267702387800533,-3.1259125912591257
0.15241524152415242,0.07837718035887062,0.15236456138863208,-3.1227122712271225
0.15251525152515252,0.07839240272745787,0.15205241896326843,-3.1195119511951193
0.15261526152615262,0.07840759389468566,0.15174059660191438,-3.116311631163116
0.15271527152715272,0.07842275389256356,0.15142909430456994,-3.113111311131113
0.15281528152815282,0.07843788275310122,0.1511179120712351,-3.1099109910991096
0.15291529152915292,0.07845298050830819,0.15080704990190985,-3.1067106710671064
0.15301530153015303,0.07846804719019411,0.1504965077965942,-3.103510351035103
0.15311531153115313,0.07848308283076856,0.15018628575528817,-3.1003100310031
0.15321532153215323,0.07849808746204115,0.14987638377799173,-3.0971097109710968
0.15331533153315333,0.07851306111602148,0.1495668018647049,-3.0939093909390936
0.15341534153415343,0.07852800382471917,0.14925754001542765,-3.0907090709070904
0.15351535153515353,0.07854291562014379,0.14894859823016002,-3.087508750875087
0.15361536153615363,0.07855779653430495,0.14863997650890198,-3.084308430843084
0.15371537153715373,0.07857264659921227,0.14833167485165355,-3.0811081108110807
0.15381538153815383,0.07858746584687534,0.14802369325841472,-3.0779077907790775
0.15391539153915393,0.07860225430930376,0.1477160317291855,-3.0747074707470743
0.15401540154015403,0.07861701201850714,0.14740869026396586,-3.071507150715071
0.15411541154115413,0.07863173900649507,0.14710166886275583,-3.068306830683068
0.1542154215421542,0.07864643530527717,0.1467949675255555,-3.0651065106510655
0.1543154315431543,0.07866110094686302,0.14648858625236466,-3.0619061906190623
0.1544154415441544,0.07867573596326223,0.14618252504318344,-3.058705870587059
0.1545154515451545,0.07869034038648443,0.1458767838980118,-3.055505550555056
0.1546154615461546,0.07870491424853916,0.1455713628168498,-3.0523052305230527
0.1547154715471547,0.07871945758143609,0.14526626179969734,-3.0491049104910495
0.1548154815481548,0.07873397041718477,0.14496148084655452,-3.0459045904590463
0.1549154915491549,0.07874845278779483,0.1446570199574213,-3.042704270427043
0.155015501550155,0.07876290472527586,0.1443528791322977,-3.03950395039504
0.1551155115511551,0.07877732626163747,0.14404905837118367,-3.0363036303630366
0.1552155215521552,0.07879171742888927,0.14374555767407926,-3.0331033103310334
0.1553155315531553,0.07880607825904083,0.14344237704098445,-3.02990299029903
0.1554155415541554,0.07882040878410178,0.14313951647189924,-3.026702670267027
0.1555155515551555,0.07883470903608172,0.14283697596682363,-3.023502350235024
0.1556155615561556,0.07884897904699023,0.14253475552575762,-3.0203020302030206
0.1557155715571557,0.07886321884883694,0.1422328551487012,-3.0171017101710174
0.1558155815581558,0.07887742847363144,0.1419312748356544,-3.013901390139014
0.1559155915591559,0.07889160795338333,0.1416300145866172,-3.010701070107011
0.156015601560156,0.07890575732010222,0.1413290744015896,-3.0075007500750077
0.1561156115611561,0.07891987660579769,0.1410284542805716,-3.0043004300430045
0.1562156215621562,0.07893396584247936,0.1407281542235632,-3.0011001100110013
0.1563156315631563,0.07894802506215684,0.1404281742305644,-2.997899789978998
0.1564156415641564,0.07896205429683971,0.1401285143015752,-2.994699469946995
0.1565156515651565,0.0789760535785376,0.1398291744365956,-2.9914991499149917
0.1566156615661566,0.07899002293926008,0.1395301546356256,-2.9882988298829884
0.1567156715671567,0.07900396241101676,0.1392314548986652,-2.9850985098509852
0.1568156815681568,0.07901787202581727,0.1389330752257144,-2.981898189818982
0.1569156915691569,0.07903175181567118,0.13863501561677322,-2.978697869786979
0.157015701570157,0.0790456018125881,0.13833727607184163,-2.9754975497549756
0.1571157115711571,0.07905942204857763,0.13803985659091964,-2.9722972297229724
0.1572157215721572,0.07907321255564939,0.13774275717400725,-2.969096909690969
0.1573157315731573,0.07908697336581295,0.13744597782110446,-2.965896589658966
0.15741574157415741,0.07910070451107795,0.13714951853221127,-2.9626962696269628
0.15751575157515751,0.07911440602345396,0.1368533793073277,-2.9594959495949595
0.15761576157615761,0.07912807793495061,0.1365575601464537,-2.9562956295629563
0.15771577157715772,0.07914172027757746,0.13626206104958932,-2.953095309530953
0.15781578157815782,0.07915533308334416,0.1359668820167345,-2.94989498949895
0.15791579157915792,0.07916891638426028,0.13567202304788933,-2.9466946694669467
0.15801580158015802,0.07918247021233543,0.13537748414305376,-2.9434943494349435
0.15811581158115812,0.07919599459957923,0.13508326530222778,-2.9402940294029403
0.15821582158215822,0.07920948957800125,0.1347893665254114,-2.937093709370937
0.15831583158315832,0.07922295517961112,0.13449578781260463,-2.933893389338934
0.15841584158415842,0.07923639143641842,0.13420252916380745,-2.9306930693069306
0.15851585158515852,0.07924979838043275,0.13390959057901988,-2.9274927492749274
0.15861586158615862,0.07926317604366374,0.1336169720582419,-2.924292429242924
0.15871587158715872,0.07927652445812097,0.13332467360147354,-2.921092109210921
0.15881588158815882,0.07928984365581405,0.13303269520871477,-2.917891789178918
0.15891589158915892,0.07930313366875258,0.1327410368799656,-2.9146914691469146
0.15901590159015902,0.07931639452894616,0.13244969861522604,-2.9114911491149114
0.15911591159115912,0.0793296262684044,0.13215868041449608,-2.908290829082908
0.15921592159215922,0.07934282891913688,0.1318679822777757,-2.905090509050905
0.15931593159315932,0.07935600251315322,0.13157760420506495,-2.9018901890189017
0.15941594159415942,0.07936914708246302,0.1312875461963638,-2.8986898689868985
0.15951595159515952,0.07938226265907589,0.13099780825167223,-2.8954895489548953
0.15961596159615962,0.07939534927500141,0.13070839037099027,-2.892289228922892
0.15971597159715972,0.07940840696224921,0.13041929255431792,-2.889088908890889
0.15981598159815982,0.07942143575282887,0.13013051480165516,-2.8858885888588857
0.15991599159915992,0.07943443567874998,0.129842057113002,-2.8826882688268824
0.16001600160016002,0.07944740677202218,0.12955391948835845,-2.8794879487948792
0.16011601160116012,0.07946034906465504,0.1292661019277245,-2.876287628762876
0.16021602160216022,0.0794732625886582,0.12897860443110015,-2.873087308730873
0.16031603160316032,0.0794861473760412,0.1286914269984854,-2.8698869886988696
0.16041604160416043,0.0794990034588137,0.12840456962988026,-2.8666866686668664
0.16051605160516053,0.07951183086898528,0.1281180323252847,-2.863486348634863
0.16061606160616063,0.07952462963856553,0.12783181508469876,-2.86028602860286
0.16071607160716073,0.07953739979956408,0.12754591790812242,-2.8570857085708568
0.16081608160816083,0.0795501413839905,0.12726034079555568,-2.8538853885388535
0.16091609160916093,0.07956285442385441,0.12697508374699853,-2.8506850685068503
0.16101610161016103,0.07957553895116543,0.126690146762451,-2.847484748474847
0.16111611161116113,0.07958819499793311,0.12640552984191306,-2.844284428442844
0.16121612161216123,0.0796008225961671,0.12612123298538472,-2.8410841084108407
0.16131613161316133,0.07961342177787699,0.12583725619286598,-2.8378837883788375
0.16141614161416143,0.07962599257507237,0.12555359946435685,-2.8346834683468343
0.16151615161516153,0.07963853501976284,0.1252702627998573,-2.831483148314831
0.16161616161616163,0.07965104914395803,0.12498724619936737,-2.828282828282828
0.1617161716171617,0.07966353497966751,0.12470454966288712,-2.8250825082508255
0.1618161816181618,0.0796759925589009,0.12442217319041639,-2.8218821882188223
0.1619161916191619,0.07968842191366779,0.12414011678195526,-2.818681868186819
0.162016201620162,0.0797008230759778,0.12385838043750373,-2.815481548154816
0.1621162116211621,0.07971319607784051,0.1235769641570618,-2.8122812281228127
0.1622162216221622,0.07972554095126554,0.12329586794062948,-2.8090809080908095
0.1623162316231623,0.07973785772826247,0.12301509178820676,-2.8058805880588062
0.1624162416241624,0.07975014644084094,0.12273463569979363,-2.802680268026803
0.1625162516251625,0.07976240712101051,0.12245449967539011,-2.7994799479948
0.1626162616261626,0.07977463980078081,0.1221746837149962,-2.7962796279627966
0.1627162716271627,0.07978684451216142,0.12189518781861187,-2.7930793079307934
0.1628162816281628,0.07979902128716197,0.12161601198623716,-2.78987898789879
0.1629162916291629,0.07981117015779204,0.12133715621787204,-2.786678667866787
0.163016301630163,0.07982329115606124,0.12105862051351653,-2.7834783478347838
0.1631163116311631,0.07983538431397916,0.12078040487317061,-2.7802780278027805
0.1632163216321632,0.07984744966355542,0.1205025092968343,-2.7770777077707773
0.1633163316331633,0.07985948723679961,0.12022493378450759,-2.773877387738774
0.1634163416341634,0.07987149706572133,0.11994767833619048,-2.770677067706771
0.1635163516351635,0.0798834791823302,0.11967074295188297,-2.7674767476747677
0.1636163616361636,0.0798954336186358,0.11939412763158506,-2.7642764276427645
0.1637163716371637,0.07990736040664775,0.11911783237529676,-2.7610761076107613
0.1638163816381638,0.07991925957837565,0.11884185718301805,-2.757875787578758
0.1639163916391639,0.07993113116582908,0.11856620205474895,-2.754675467546755
0.164016401640164,0.07994297520101765,0.11829086699048945,-2.7514751475147516
0.1641164116411641,0.07995479171595099,0.11801585199023955,-2.7482748274827484
0.1642164216421642,0.07996658074263867,0.11774115705399923,-2.745074507450745
0.1643164316431643,0.0799783423130903,0.11746678218176854,-2.741874187418742
0.1644164416441644,0.0799900764593155,0.11719272737354744,-2.738673867386739
0.1645164516451645,0.08000178321332382,0.11691899262933594,-2.7354735473547356
0.1646164616461646,0.08001346260712494,0.11664557794913405,-2.7322732273227324
0.16471647164716471,0.0800251146727284,0.11637248333294176,-2.729072907290729
0.16481648164816481,0.08003673944214382,0.11609970878075906,-2.725872587258726
0.16491649164916491,0.08004833694738081,0.11582725429258597,-2.7226722672267227
0.16501650165016502,0.08005990722044898,0.11555511986842248,-2.7194719471947195
0.16511651165116512,0.0800714502933579,0.1152833055082686,-2.7162716271627163
0.16521652165216522,0.0800829661981172,0.11501181121212431,-2.713071307130713
0.16531653165316532,0.08009445496673646,0.11474063697998962,-2.70987098709871
0.16541654165416542,0.08010591663122531,0.11446978281186454,-2.7066706670667067
0.16551655165516552,0.08011735122359331,0.11419924870774906,-2.7034703470347035
0.16561656165616562,0.08012875877585011,0.11392903466764318,-2.7002700270027002
0.16571657165716572,0.0801401393200053,0.1136591406915469,-2.697069706970697
0.16581658165816582,0.08015149288806844,0.11338956677946022,-2.693869386938694
0.16591659165916592,0.08016281951204919,0.11312031293138314,-2.6906690669066906
0.16601660166016602,0.08017411922395712,0.11285137914731566,-2.6874687468746874
0.16611661166116612,0.08018539205580183,0.11258276542725779,-2.684268426842684
0.16621662166216622,0.08019663803959293,0.11231447177120951,-2.681068106810681
0.16631663166316632,0.08020785720734003,0.11204649817917084,-2.6778677867786778
0.16641664166416642,0.08021904959105271,0.11177884465114177,-2.6746674667466745
0.16651665166516652,0.0802302152227406,0.1115115111871223,-2.6714671467146713
0.16661666166616662,0.08024135413441327,0.11124449778711243,-2.668266826682668
0.16671667166716672,0.08025246635808035,0.11097780445111216,-2.665066506650665
0.16681668166816682,0.08026355192575142,0.1107114311791215,-2.6618661866186617
0.16691669166916692,0.0802746108694361,0.11044537797114043,-2.6586658665866585
0.16701670167016702,0.080285643221144,0.11017964482716897,-2.6554655465546553
0.16711671167116712,0.08029664901288469,0.1099142317472071,-2.652265226522652
0.16721672167216722,0.08030762827666779,0.10964913873125484,-2.649064906490649
0.16731673167316732,0.0803185810445029,0.10938436577931218,-2.6458645864586456
0.16741674167416742,0.08032950734839962,0.10911991289137912,-2.6426642664266424
0.16751675167516752,0.08034040722036756,0.10885578006745567,-2.639463946394639
0.16761676167616762,0.08035128069241632,0.10859196730754181,-2.636263626362636
0.16771677167716773,0.0803621277965555,0.10832847461163755,-2.633063306330633
0.16781678167816783,0.08037294856479468,0.1080653019797429,-2.6298629862986296
0.16791679167916793,0.0803837430291435,0.10780244941185785,-2.6266626662666264
0.16801680168016803,0.08039451122161154,0.1075399169079824,-2.623462346234623
0.16811681168116813,0.08040525317420841,0.10727770446811655,-2.62026202620262
0.16821682168216823,0.0804159689189437,0.1070158120922603,-2.6170617061706167
0.16831683168316833,0.08042665848782701,0.10675423978041365,-2.6138613861386135
0.16841684168416843,0.08043732191286797,0.1064929875325766,-2.6106610661066103
0.16851685168516853,0.08044795922607616,0.10623205534874916,-2.607460746074607
0.16861686168616863,0.08045857045946117,0.10597144322893132,-2.604260426042604
0.16871687168716873,0.08046915564503264,0.10571115117312307,-2.6010601060106007
0.16881688168816883,0.08047971481480014,0.10545117918132443,-2.5978597859785975
0.16891689168916893,0.08049024800077328,0.10519152725353541,-2.5946594659465942
0.16901690169016903,0.08050075523496167,0.10493219538975597,-2.591459145914591
0.16911691169116913,0.08051123654937489,0.10467318358998613,-2.588258825882588
0.1692169216921692,0.08052169197602256,0.10441449185422597,-2.5850585058505855
0.1693169316931693,0.08053212154691429,0.10415612018247533,-2.5818581858185823
0.1694169416941694,0.08054252529405967,0.1038980685747343,-2.578657865786579
0.1695169516951695,0.08055290324946829,0.10364033703100287,-2.575457545754576
0.1696169616961696,0.08056325544514978,0.10338292555128104,-2.5722572257225726
0.1697169716971697,0.08057358191311371,0.1031258341355688,-2.5690569056905694
0.1698169816981698,0.0805838826853697,0.10286906278386618,-2.5658565856585662
0.1699169916991699,0.08059415779392737,0.10261261149617315,-2.562656265626563
0.17001700170017,0.08060440727079629,0.10235648027248972,-2.55945594559456
0.1701170117011701,0.08061463114798607,0.1021006691128159,-2.5562556255625566
0.1702170217021702,0.08062482945750632,0.10184517801715168,-2.5530553055305534
0.1703170317031703,0.08063500223136663,0.10159000698549706,-2.54985498549855
0.1704170417041704,0.08064514950157663,0.10133515601785203,-2.546654665466547
0.1705170517051705,0.08065527130014588,0.10108062511421662,-2.5434543454345437
0.1706170617061706,0.08066536765908403,0.1008264142745908,-2.5402540254025405
0.1707170717071707,0.08067543861040063,0.10057252349897458,-2.5370537053705373
0.1708170817081708,0.08068548418610533,0.10031895278736797,-2.533853385338534
0.1709170917091709,0.08069550441820769,0.10006570213977095,-2.530653065306531
0.171017101710171,0.08070549933871733,0.09981277155618354,-2.5274527452745277
0.1711171117111711,0.08071546897964386,0.09956016103660573,-2.5242524252425245
0.1712171217121712,0.08072541337299688,0.09930787058103752,-2.5210521052105213
0.1713171317131713,0.080735332550786,0.09905590018947891,-2.517851785178518
0.1714171417141714,0.08074522654502078,0.0988042498619299,-2.514651465146515
0.1715171517151715,0.08075509538771086,0.09855291959839049,-2.5114511451145116
0.1716171617161716,0.08076493911086585,0.09830190939886069,-2.5082508250825084
0.1717171717171717,0.08077475774649531,0.09805121926334048,-2.505050505050505
0.1718171817181718,0.08078455132660889,0.09780084919182988,-2.501850185018502
0.1719171917191719,0.08079431988321616,0.09755079918432888,-2.4986498649864988
0.172017201720172,0.08080406344832672,0.09730106924083748,-2.4954495449544956
0.17211721172117211,0.0808137820539502,0.09705165936135568,-2.4922492249224923
0.17221722172217221,0.08082347573209617,0.09680256954588348,-2.489048904890489
0.17231723172317231,0.08083314451477426,0.09655379979442089,-2.485848584858486
0.17241724172417242,0.08084278843399405,0.09630535010696789,-2.4826482648264827
0.17251725172517252,0.08085240752176515,0.0960572204835245,-2.4794479447944795
0.17261726172617262,0.08086200181009717,0.09580941092409072,-2.4762476247624763
0.17271727172717272,0.08087157133099969,0.09556192142866653,-2.473047304730473
0.17281728172817282,0.08088111611648234,0.09531475199725194,-2.46984698469847
0.17291729172917292,0.0808906361985547,0.09506790262984695,-2.4666466646664666
0.17301730173017302,0.08090013160922638,0.09482137332645156,-2.4634463446344634
0.17311731173117312,0.08090960238050698,0.09457516408706577,-2.4602460246024602
0.17321732173217322,0.08091904854440611,0.09432927491168959,-2.457045704570457
0.17331733173317332,0.08092847013293336,0.094083705800323,-2.453845384538454
0.17341734173417342,0.08093786717809834,0.09383845675296602,-2.4506450645064506
0.17351735173517352,0.08094723971191066,0.09359352776961864,-2.4474447444744474
0.17361736173617362,0.0809565877663799,0.09334891885028086,-2.444244424442444
0.17371737173717372,0.08096591137351568,0.09310462999495268,-2.441044104410441
0.17381738173817382,0.08097521056532758,0.0928606612036341,-2.4378437843784377
0.17391739173917392,0.08098448537382523,0.09261701247632513,-2.4346434643464345
0.17401740174017402,0.08099373583101822,0.09237368381302576,-2.4314431443144313
0.17411741174117412,0.08100296196891615,0.09213067521373598,-2.428242824282428
0.17421742174217422,0.08101216381952861,0.09188798667845581,-2.425042504250425
0.17431743174317432,0.08102134141486524,0.09164561820718524,-2.4218421842184217
0.17441744174417442,0.0810304947869356,0.09140356979992427,-2.4186418641864185
0.17451745174517452,0.0810396239677493,0.0911618414566729,-2.4154415441544153
0.17461746174617462,0.08104872898931598,0.09092043317743113,-2.412241224122412
0.17471747174717472,0.0810578098836452,0.09067934496219897,-2.409040904090409
0.17481748174817482,0.08106686668274656,0.0904385768109764,-2.4058405840584056
0.17491749174917492,0.08107589941862968,0.09019812872376345,-2.4026402640264024
0.17501750175017503,0.08108490812330416,0.08995800070056009,-2.399439943994399
0.17511751175117513,0.0810938928287796,0.08971819274136633,-2.396239623962396
0.17521752175217523,0.08110285356706562,0.08947870484618217,-2.3930393039303928
0.17531753175317533,0.08111179037017179,0.08923953701500761,-2.3898389838983896
0.17541754175417543,0.08112070327010772,0.08900068924784266,-2.3866386638663863
0.17551755175517553,0.08112959229888303,0.0887621615446873,-2.383438343834383
0.17561756175617563,0.08113845748850729,0.08852395390554155,-2.38023802380238
0.17571757175717573,0.08114729887099015,0.0882860663304054,-2.3770377037703767
0.17581758175817583,0.08115611647834116,0.08804849881927884,-2.3738373837383735
0.17591759175917593,0.08116491034256995,0.08781125137216189,-2.3706370637063703
0.17601760176017603,0.08117368049568613,0.08757432398905454,-2.367436743674367
0.17611761176117613,0.08118242696969928,0.0873377166699568,-2.364236423642364
0.17621762176217623,0.08119114979661901,0.08710142941486865,-2.3610361036103606
0.17631763176317633,0.08119984900845492,0.0868654622237901,-2.3578357835783574
0.17641764176417643,0.08120852463721663,0.08662981509672116,-2.3546354635463542
0.17651765176517653,0.08121717671491371,0.08639448803366181,-2.351435143514351
0.17661766176617663,0.0812258052735558,0.08615948103461207,-2.348234823482348
0.1767176717671767,0.08123441034515247,0.085924794099572,-2.3450345034503455
0.1768176817681768,0.08124299196171333,0.08569042722854146,-2.3418341834183423
0.1769176917691769,0.08125155015524799,0.08545638042152053,-2.338633863386339
0.177017701770177,0.08126008495776604,0.08522265367850919,-2.335433543354336
0.1771177117711771,0.0812685964012771,0.08498924699950745,-2.3322332233223326
0.1772177217721772,0.08127708451779074,0.08475616038451533,-2.3290329032903294
0.1773177317731773,0.08128554933931659,0.0845233938335328,-2.325832583258326
0.1774177417741774,0.08129399089786425,0.08429094734655987,-2.322632263226323
0.1775177517751775,0.08130240922544332,0.08405882092359654,-2.31943194319432
0.1776177617761776,0.08131080435406339,0.08382701456464281,-2.3162316231623166
0.1777177717771777,0.08131917631573407,0.08359552826969868,-2.3130313031303134
0.1778177817781778,0.08132752514246497,0.08336436203876416,-2.30983098309831
0.1779177917791779,0.08133585086626569,0.08313351587183923,-2.306630663066307
0.178017801780178,0.08134415351914581,0.08290298976892391,-2.3034303430343037
0.1781178117811781,0.08135243313311495,0.08267278373001818,-2.3002300230023005
0.1782178217821782,0.08136068974018272,0.08244289775512206,-2.2970297029702973
0.1783178317831783,0.08136892337235871,0.08221333184423554,-2.293829382938294
0.1784178417841784,0.0813771340616525,0.08198408599735862,-2.290629062906291
0.1785178517851785,0.08138532184007374,0.08175516021449131,-2.2874287428742877
0.1786178617861786,0.08139348673963201,0.08152655449563359,-2.2842284228422844
0.1787178717871787,0.0814016287923369,0.08129826884078549,-2.2810281028102812
0.1788178817881788,0.08140974803019801,0.08107030324994698,-2.277827782778278
0.1789178917891789,0.08141784448522499,0.08084265772311806,-2.274627462746275
0.179017901790179,0.08142591818942738,0.08061533226029875,-2.2714271427142716
0.1791179117911791,0.0814339691748148,0.08038832686148904,-2.2682268226822684
0.1792179217921792,0.08144199747339687,0.08016164152668893,-2.265026502650265
0.1793179317931793,0.08145000311718317,0.07993527625589843,-2.261826182618262
0.17941794179417941,0.08145798613818332,0.07970923104911752,-2.2586258625862587
0.17951795179517951,0.08146594656840692,0.07948350590634622,-2.2554255425542555
0.17961796179617961,0.08147388443986356,0.07925810082758451,-2.2522252225222523
0.17971797179717972,0.08148179978456285,0.07903301581283241,-2.249024902490249
0.17981798179817982,0.08148969263451439,0.07880825086208991,-2.245824582458246
0.17991799179917992,0.08149756302172778,0.07858380597535701,-2.2426242624262427
0.18001800180018002,0.08150541097821264,0.07835968115263373,-2.2394239423942395
0.18011801180118012,0.08151323653597854,0.07813587639392003,-2.2362236223622363
0.18021802180218022,0.0815210397270351,0.07791239169921593,-2.233023302330233
0.18031803180318032,0.08152882058339192,0.07768922706852144,-2.22982298229823
0.18041804180418042,0.08153657913705861,0.07746638250183654,-2.2266226622662266
0.18051805180518052,0.08154431542004476,0.07724385799916125,-2.2234223422342234
0.18061806180618062,0.08155202946435997,0.07702165356049556,-2.22022202220222
0.18071807180718072,0.08155972130201386,0.07679976918583947,-2.217021702170217
0.18081808180818082,0.081567390965016,0.07657820487519298,-2.213821382138214
0.18091809180918092,0.08157503848537603,0.0763569606285561,-2.2106210621062106
0.18101810181018102,0.08158266389510352,0.07613603644592881,-2.2074207420742074
0.18111811181118112,0.0815902672262081,0.07591543232731113,-2.204220422042204
0.18121812181218122,0.08159784851069934,0.07569514827270306,-2.201020102010201
0.18131813181318132,0.08160540778058688,0.07547518428210458,-2.1978197819781977
0.18141814181418142,0.08161294506788029,0.0752555403555157,-2.1946194619461945
0.18151815181518152,0.08162046040458917,0.07503621649293642,-2.1914191419141913
0.18161816181618162,0.08162795382272316,0.07481721269436674,-2.188218821882188
0.18171817181718172,0.08163542535429183,0.07459852895980666,-2.185018501850185
0.18181818181818182,0.08164287503130478,0.07438016528925619,-2.1818181818181817
0.18191819181918192,0.08165030288577163,0.07416212168271531,-2.1786178617861784
0.18201820182018202,0.08165770894970197,0.07394439814018404,-2.1754175417541752
0.18211821182118212,0.0816650932551054,0.07372699466166237,-2.172217221722172
0.18221822182218222,0.08167245583399152,0.0735099112471503,-2.169016901690169
0.18231823182318233,0.08167979671836995,0.07329314789664784,-2.1658165816581656
0.18241824182418243,0.08168711594025027,0.07307670461015497,-2.1626162616261624
0.18251825182518253,0.08169441353164211,0.07286058138767171,-2.159415941594159
0.18261826182618263,0.08170168952455505,0.07264477822919804,-2.156215621562156
0.18271827182718273,0.08170894395099869,0.07242929513473398,-2.1530153015301527
0.18281828182818283,0.08171617684298263,0.07221413210427952,-2.1498149814981495
0.18291829182918293,0.08172338823251649,0.07199928913783465,-2.1466146614661463
0.18301830183018303,0.08173057815160986,0.0717847662353994,-2.143414341434143
0.18311831183118313,0.08173774663227235,0.07157056339697374,-2.14021402140214
0.18321832183218323,0.08174489370651356,0.07135668062255768,-2.1370137013701367
0.18331833183318333,0.08175201940634307,0.07114311791215124,-2.1338133813381335
0.18341834183418343,0.08175912376377051,0.07092987526575438,-2.1306130613061303
0.18351835183518353,0.08176620681080546,0.07071695268336713,-2.127412741274127
0.18361836183618363,0.08177326857945755,0.07050435016498947,-2.124212421242124
0.18371837183718373,0.08178030910173636,0.07029206771062142,-2.1210121012101206
0.18381838183818383,0.0817873284096515,0.07008010532026297,-2.1178117811781174
0.18391839183918393,0.08179432653521256,0.06986846299391412,-2.114611461146114
0.18401840184018403,0.08180130351042916,0.06965714073157488,-2.111411141114111
0.18411841184118413,0.08180825936731088,0.06944613853324523,-2.1082108210821078
0.1842184218421842,0.08181519413786734,0.06923545639892525,-2.1050105010501055
0.1843184318431843,0.08182210785410815,0.06902509432861481,-2.1018101810181022
0.1844184418441844,0.08182900054804289,0.06881505232231397,-2.098609860986099
0.1845184518451845,0.08183587225168117,0.06860533038002273,-2.095409540954096
0.1846184618461846,0.08184272299703259,0.06839592850174109,-2.0922092209220926
0.1847184718471847,0.08184955281610676,0.06818684668746905,-2.0890089008900894
0.1848184818481848,0.08185636174091326,0.06797808493720661,-2.085808580858086
0.1849184918491849,0.08186314980346174,0.06776964325095378,-2.082608260826083
0.185018501850185,0.08186991703576174,0.06756152162871056,-2.0794079407940798
0.1851185118511851,0.08187666346982292,0.06735372007047692,-2.0762076207620765
0.1852185218521852,0.08188338913765483,0.06714623857625289,-2.0730073007300733
0.1853185318531853,0.08189009407126711,0.06693907714603846,-2.06980698069807
0.1854185418541854,0.08189677830266934,0.06673223577983363,-2.066606660666067
0.1855185518551855,0.08190344186387113,0.0665257144776384,-2.0634063406340637
0.1856185618561856,0.0819100847868821,0.06631951323945277,-2.0602060206020605
0.1857185718571857,0.08191670710371181,0.06611363206527675,-2.0570057005700573
0.1858185818581858,0.08192330884636989,0.06590807095511032,-2.053805380538054
0.1859185918591859,0.08192989004686595,0.06570282990895351,-2.050605060506051
0.186018601860186,0.08193645073720957,0.06549790892680629,-2.0474047404740476
0.1861186118611861,0.08194299094941036,0.06529330800866867,-2.0442044204420444
0.1862186218621862,0.08194951071547793,0.06508902715454065,-2.041004100410041
0.1863186318631863,0.08195601006742187,0.06488506636442223,-2.037803780378038
0.1864186418641864,0.0819624890372518,0.06468142563831342,-2.034603460346035
0.1865186518651865,0.08196894765697729,0.0644781049762142,-2.0314031403140316
0.1866186618661866,0.08197538595860798,0.06427510437812459,-2.0282028202820284
0.18671867186718671,0.08198180397415344,0.06407242384404457,-2.025002500250025
0.18681868186818681,0.08198820173562328,0.06387006337397418,-2.021802180218022
0.18691869186918691,0.08199457927502712,0.06366802296791337,-2.0186018601860187
0.18701870187018702,0.08200093662437455,0.06346630262586216,-2.0154015401540155
0.18711871187118712,0.08200727381567516,0.06326490234782055,-2.0122012201220123
0.18721872187218722,0.08201359088093857,0.06306382213378854,-2.009000900090009
0.18731873187318732,0.08201988785217437,0.06286306198376614,-2.005800580058006
0.18741874187418742,0.08202616476139216,0.06266262189775333,-2.0026002600260027
0.18751875187518752,0.08203242164060157,0.062462501875750136,-1.9993999399939995
0.18761876187618762,0.08203865852181216,0.062262701917756534,-1.9961996199619962
0.18771877187718772,0.08204487543703355,0.062063222023772534,-1.992999299929993
0.18781878187818782,0.08205107241827536,0.06186406219379814,-1.9897989798979898
0.18791879187918792,0.08205724949754717,0.061665222427833344,-1.9865986598659866
0.18801880188018802,0.08206340670685858,0.06146670272587815,-1.9833983398339834
0.18811881188118812,0.0820695440782192,0.06126850308793255,-1.9801980198019802
0.18821882188218822,0.08207566164363865,0.061070623513996565,-1.976997699769977
0.18831883188318832,0.0820817594351265,0.06087306400407017,-1.9737973797379738
0.18841884188418842,0.08208783748469237,0.06067582455815338,-1.9705970597059705
0.18851885188518852,0.08209389582434586,0.06047890517624619,-1.9673967396739673
0.18861886188618862,0.08209993448609657,0.06028230585834861,-1.9641964196419641
0.18871887188718872,0.08210595350195408,0.06008602660446062,-1.960996099609961
0.18881888188818882,0.08211195290392803,0.059890067414582235,-1.9577957795779577
0.18891889188918892,0.08211793272402801,0.05969442828871345,-1.9545954595459545
0.18901890189018902,0.0821238929942636,0.05949910922685427,-1.9513951395139513
0.18911891189118912,0.08212983374664444,0.05930411022900469,-1.948194819481948
0.18921892189218922,0.0821357550131801,0.05910943129516471,-1.9449944994499448
0.18931893189318932,0.0821416568258802,0.058915072425334336,-1.9417941794179416
0.18941894189418942,0.08214753921675433,0.05872103361951356,-1.9385938593859384
0.18951895189518952,0.08215340221781209,0.05852731487770238,-1.9353935393539352
0.18961896189618963,0.0821592458610631,0.058333916199900804,-1.932193219321932
0.18971897189718973,0.08216507017851694,0.058140837586108836,-1.9289928992899288
0.18981898189818983,0.08217087520218323,0.05794807903632646,-1.9257925792579256
0.18991899189918993,0.08217666096407156,0.05775564055055369,-1.9225922592259224
0.19001900190019003,0.08218242749619155,0.057563522128790526,-1.9193919391939191
0.19011901190119013,0.08218817483055277,0.057371723771036956,-1.916191619161916
0.19021902190219023,0.08219390299916485,0.05718024547729299,-1.9129912991299127
0.19031903190319033,0.08219961203403738,0.05698908724755862,-1.9097909790979095
0.19041904190419043,0.08220530196717996,0.05679824908183386,-1.9065906590659063
0.19051905190519053,0.0822109728306022,0.056607730980118696,-1.903390339033903
0.19061906190619063,0.0822166246563137,0.05641753294241313,-1.9001900190018999
0.19071907190719073,0.08222225747632406,0.05622765496871718,-1.8969896989698967
0.19081908190819083,0.08222787132264288,0.05603809705903082,-1.8937893789378935
0.19091909190919093,0.08223346622727976,0.05584885921335406,-1.8905890589058902
0.19101910191019103,0.0822390422222443,0.0556599414316869,-1.887388738873887
0.19111911191119113,0.08224459933954612,0.05547134371402935,-1.8841884188418838
0.19121912191219123,0.08225013761119482,0.05528306606038139,-1.8809880988098806
0.19131913191319133,0.08225565706919996,0.05509510847074304,-1.8777877787778774
0.19141914191419143,0.08226115774557119,0.05490747094511429,-1.8745874587458742
0.19151915191519153,0.08226663967231809,0.05472015348349514,-1.871387138713871
0.19161916191619163,0.08227210288145029,0.05453315608588559,-1.8681868186818678
0.19171917191719173,0.08227754740497734,0.05434647875228565,-1.8649864986498645
0.1918191819181918,0.08228297327490888,0.05416012148269535,-1.8617861786178622
0.1919191919191919,0.08228838052325452,0.05397408427711461,-1.858585858585859
0.192019201920192,0.08229376918202383,0.05378836713554346,-1.8553855385538558
0.1921192119211921,0.08229913928322641,0.05360297005798192,-1.8521852185218526
0.1922192219221922,0.0823044908588719,0.053417893044429975,-1.8489848984898494
0.1923192319231923,0.08230982394096988,0.05323313609488764,-1.8457845784578462
0.1924192419241924,0.08231513856152994,0.0530486992093549,-1.842584258425843
0.1925192519251925,0.0823204347525617,0.05286458238783176,-1.8393839383938397
0.1926192619261926,0.08232571254607476,0.05268078563031823,-1.8361836183618365
0.1927192719271927,0.08233097197407872,0.05249730893681429,-1.8329832983298333
0.1928192819281928,0.08233621306858319,0.05231415230731996,-1.82978297829783
0.1929192919291929,0.08234143586159774,0.05213131574183523,-1.8265826582658269
0.193019301930193,0.08234664038513201,0.0519487992403601,-1.8233823382338237
0.1931193119311931,0.08235182667119557,0.051766602802894565,-1.8201820182018205
0.1932193219321932,0.08235699475179806,0.05158472642943864,-1.8169816981698172
0.1933193319331933,0.08236214465894903,0.05140317011999231,-1.813781378137814
0.1934193419341934,0.08236727642465813,0.051221933874555585,-1.8105810581058108
0.1935193519351935,0.08237239008093494,0.05104101769312846,-1.8073807380738076
0.1936193619361936,0.08237748565978907,0.05086042157571094,-1.8041804180418044
0.1937193719371937,0.08238256319323012,0.050680145522303016,-1.8009800980098012
0.1938193819381938,0.08238762271326769,0.050500189532904693,-1.797779777977798
0.1939193919391939,0.08239266425191137,0.05032055360751598,-1.7945794579457948
0.19401940194019401,0.08239768784117077,0.05014123774613686,-1.7913791379137916
0.19411941194119411,0.08240269351305551,0.04996224194876734,-1.7881788178817883
0.19421942194219421,0.08240768129957517,0.04978356621540743,-1.7849784978497851
0.19431943194319432,0.08241265123273936,0.04960521054605711,-1.781778177817782
0.19441944194419442,0.08241760334455768,0.0494271749407164,-1.7785778577857787
0.19451945194519452,0.08242253766703973,0.04924945939938529,-1.7753775377537755
0.19461946194619462,0.08242745423219512,0.04907206392206378,-1.7721772177217723
0.19471947194719472,0.08243235307203345,0.04889498850875187,-1.768976897689769
0.19481948194819482,0.0824372342185643,0.048718233159449564,-1.7657765776577659
0.19491949194919492,0.08244209770379732,0.048541797874156856,-1.7625762576257626
0.19501950195019502,0.08244694355974205,0.04836568265287375,-1.7593759375937594
0.19511951195119512,0.08245177181840815,0.04818988749560025,-1.7561756175617562
0.19521952195219522,0.08245658251180518,0.048014412402336344,-1.752975297529753
0.19531953195319532,0.08246137567194277,0.04783925737308204,-1.7497749774977498
0.19541954195419542,0.0824661513308305,0.047664422407837345,-1.7465746574657466
0.19551955195519552,0.08247090952047799,0.047489907506602244,-1.7433743374337434
0.19561956195619562,0.08247565027289483,0.047315712669376744,-1.7401740174017402
0.19571957195719572,0.08248037362009063,0.04714183789616085,-1.736973697369737
0.19581958195819582,0.08248507959407499,0.046968283186954556,-1.7337733773377337
0.19591959195919592,0.0824897682268575,0.04679504854175787,-1.7305730573057305
0.19601960196019602,0.08249443955044777,0.04662213396057077,-1.7273727372737273
0.19611961196119612,0.08249909359685541,0.04644953944339328,-1.724172417241724
0.19621962196219622,0.08250373039809002,0.04627726499022539,-1.7209720972097209
0.19631963196319632,0.08250834998616119,0.0461053106010671,-1.7177717771777177
0.19641964196419642,0.08251295239307853,0.04593367627591841,-1.7145714571457145
0.19651965196519652,0.08251753765085164,0.04576236201477933,-1.7113711371137112
0.19661966196619662,0.08252210579149012,0.045591367817649844,-1.708170817081708
0.19671967196719672,0.08252665684700358,0.04542069368452996,-1.7049704970497048
0.19681968196819682,0.08253119084940162,0.04525033961541968,-1.7017701770177016
0.19691969196919692,0.08253570783069383,0.045080305610319,-1.6985698569856984
0.19701970197019703,0.08254020782288984,0.044910591669227916,-1.6953695369536952
0.19711971197119713,0.08254469085799922,0.04474119779214644,-1.692169216921692
0.19721972197219723,0.08254915696803158,0.04457212397907456,-1.6889688968896888
0.19731973197319733,0.08255360618499653,0.04440337023001229,-1.6857685768576856
0.19741974197419743,0.08255803854090367,0.044234936544959615,-1.6825682568256823
0.19751975197519753,0.0825624540677626,0.04406682292391654,-1.6793679367936791
0.19761976197619763,0.08256685279758291,0.04389902936688307,-1.676167616761676
0.19771977197719773,0.08257123476237424,0.0437315558738592,-1.6729672967296727
0.19781978197819783,0.08257559999414615,0.04356440244484493,-1.6697669766976695
0.19791979197919793,0.08257994852490826,0.04339756907984026,-1.6665666566656663
0.19801980198019803,0.08258428038667018,0.043231055778845194,-1.663366336633663
0.19811981198119813,0.08258859561144148,0.04306486254185973,-1.6601660166016599
0.19821982198219823,0.0825928942312318,0.042898989368883866,-1.6569656965696566
0.19831983198319833,0.08259717627805072,0.0427334362599176,-1.6537653765376534
0.19841984198419843,0.08260144178390785,0.042568203214960944,-1.6505650565056502
0.19851985198519853,0.08260569078081278,0.04240329023401388,-1.647364736473647
0.19861986198619863,0.08260992330077514,0.042238697317076426,-1.6441644164416438
0.19871987198719873,0.0826141393758045,0.042074424464148566,-1.6409640964096406
0.19881988198819883,0.08261833903791048,0.04191047167523031,-1.6377637763776374
0.19891989198919893,0.08262252231910268,0.041746838950321656,-1.6345634563456342
0.19901990199019903,0.08262668925139069,0.0415835262894226,-1.631363136313631
0.19911991199119913,0.08263083986678413,0.04142053369253315,-1.6281628162816277
0.19921992199219923,0.0826349741972926,0.0412578611596533,-1.6249624962496245
0.1993199319931993,0.08263909227492568,0.04109550869078309,-1.6217621762176222
0.1994199419941994,0.08264319413169299,0.04093347628592244,-1.618561856185619
0.1995199519951995,0.08264727979960412,0.0407717639450714,-1.6153615361536158
0.1996199619961996,0.0826513493106687,0.04061037166822995,-1.6121612161216126
0.1997199719971997,0.08265540269689631,0.0404492994553981,-1.6089608960896093
0.1998199819981998,0.08265943999029654,0.04028854730657586,-1.6057605760576061
0.1999199919991999,0.08266346122287901,0.04012811522176322,-1.602560256025603
0.2000200020002,0.08266746642665333,0.03996800320096018,-1.5993599359935997
0.2001200120012001,0.08267145563362908,0.03980821124416674,-1.5961596159615965
0.2002200220022002,0.08267542887581589,0.0396487393513829,-1.5929592959295933
0.2003200320032003,0.08267938618522333,0.039489587522608664,-1.58975897589759
0.2004200420042004,0.08268332759386102,0.039330755757844026,-1.5865586558655869
0.2005200520052005,0.08268725313373854,0.039172244057088995,-1.5833583358335837
0.2006200620062006,0.08269116283686553,0.03901405242034356,-1.5801580158015804
0.2007200720072007,0.08269505673525157,0.038856180847607724,-1.5769576957695772
0.2008200820082008,0.08269893486090625,0.0386986293388815,-1.573757375737574
0.2009200920092009,0.0827027972458392,0.038541397894164865,-1.5705570557055708
0.201020102010201,0.08270664392206001,0.03838448651345784,-1.5673567356735676
0.2011201120112011,0.08271047492157826,0.03822789519676041,-1.5641564156415644
0.2012201220122012,0.08271429027640359,0.03807162394407258,-1.5609560956095612
0.20132013201320131,0.08271809001854558,0.03791567275539436,-1.557755775577558
0.20142014201420141,0.08272187418001384,0.03776004163072574,-1.5545554555455547
0.20152015201520151,0.08272564279281795,0.03760473057006672,-1.5513551355135515
0.20162016201620162,0.08272939588896754,0.037449739573417296,-1.5481548154815483
0.20172017201720172,0.0827331335004722,0.03729506864077747,-1.544954495449545
0.20182018201820182,0.08273685565934152,0.03714071777214726,-1.541754175417542
0.20192019201920192,0.08274056239758514,0.03698668696752664,-1.5385538553855387
0.20202020202020202,0.08274425374721263,0.03683297622691563,-1.5353535353535355
0.20212021202120212,0.0827479297402336,0.03667958555031421,-1.5321532153215323
0.20222022202220222,0.08275159040865764,0.0365265149377224,-1.528952895289529
0.20232023202320232,0.08275523578449435,0.03637376438914019,-1.5257525752575258
0.20242024202420242,0.08275886589975337,0.036221333904567575,-1.5225522552255226
0.20252025202520252,0.08276248078644427,0.03606922348400457,-1.5193519351935194
0.20262026202620262,0.08276608047657666,0.03591743312745116,-1.5161516151615162
0.20272027202720272,0.08276966500216013,0.03576596283490736,-1.512951295129513
0.20282028202820282,0.0827732343952043,0.03561481260637315,-1.5097509750975098
0.20292029202920292,0.08277678868771876,0.03546398244184855,-1.5065506550655066
0.20302030203020302,0.08278032791171312,0.03531347234133354,-1.5033503350335033
0.20312031203120312,0.08278385209919698,0.03516328230482814,-1.5001500150015001
0.20322032203220322,0.08278736128217994,0.03501341233233234,-1.496949694969497
0.20332033203320332,0.0827908554926716,0.03486386242384614,-1.4937493749374937
0.20342034203420342,0.08279433476268155,0.03471463257936955,-1.4905490549054905
0.20352035203520352,0.08279779912421942,0.03456572279890255,-1.4873487348734873
0.20362036203620362,0.08280124860929479,0.03441713308244516,-1.484148414841484
0.20372037203720372,0.08280468324991727,0.03426886342999736,-1.4809480948094809
0.20382038203820382,0.08280810307809647,0.03412091384155917,-1.4777477747774777
0.20392039203920392,0.08281150812584198,0.03397328431713058,-1.4745474547454744
0.20402040204020402,0.0828148984251634,0.033825974856711585,-1.4713471347134712
0.20412041204120412,0.08281827400807035,0.0336789854603022,-1.468146814681468
0.20422042204220422,0.0828216349065724,0.03353231612790241,-1.4649464946494648
0.20432043204320433,0.0828249811526792,0.03338596685951223,-1.4617461746174616
0.20442044204420443,0.08282831277840029,0.03323993765513164,-1.4585458545854584
0.20452045204520453,0.08283162981574532,0.03309422851476066,-1.4553455345534552
0.20462046204620463,0.08283493229672388,0.032948839438399276,-1.452145214521452
0.20472047204720473,0.08283822025334556,0.0328037704260475,-1.4489448944894487
0.20482048204820483,0.08284149371761998,0.032659021477705316,-1.4457445744574455
0.20492049204920493,0.08284475272155672,0.03251459259337274,-1.4425442544254423
0.20502050205020503,0.08284799729716541,0.03237048377304976,-1.439343934393439
0.20512051205120513,0.08285122747645562,0.03222669501673638,-1.436143614361436
0.20522052205220523,0.08285444329143699,0.03208322632443261,-1.4329432943294327
0.20532053205320533,0.08285764477411908,0.031940077696138436,-1.4297429742974295
0.20542054205420543,0.08286083195651152,0.03179724913185387,-1.4265426542654263
0.20552055205520553,0.0828640048706239,0.031654740631578894,-1.423342334233423
0.20562056205620563,0.08286716354846582,0.03151255219531353,-1.4201420142014198
0.20572057205720573,0.08287030802204691,0.03137068382305776,-1.4169416941694166
0.20582058205820583,0.08287343832337674,0.03122913551481159,-1.4137413741374134
0.20592059205920593,0.0828765544844649,0.031087907270575026,-1.4105410541054102
0.20602060206020603,0.08287965653732104,0.03094699909034806,-1.407340734073407
0.20612061206120613,0.08288274451395472,0.0308064109741307,-1.4041404140414038
0.20622062206220623,0.08288581844637558,0.030666142921922938,-1.4009400940094006
0.20632063206320633,0.08288887836659317,0.030526194933724778,-1.3977397739773973
0.20642064206420643,0.08289192430661714,0.03038656700953622,-1.3945394539453941
0.20652065206520653,0.08289495629845707,0.03024725914935726,-1.391339133913391
0.20662066206620663,0.08289797437412257,0.030108271353187905,-1.3881388138813877
0.20672067206720673,0.08290097856562323,0.02996960362102815,-1.3849384938493845
0.2068206820682068,0.08290396890496865,0.029831255952878034,-1.3817381738173822
0.2069206920692069,0.08290694542416846,0.029693228348737482,-1.378537853785379
0.207020702070207,0.08290990815523223,0.02955552080860653,-1.3753375337533758
0.2071207120712071,0.08291285713016958,0.02941813333248518,-1.3721372137213725
0.2072207220722072,0.0829157923809901,0.029281065920373432,-1.3689368936893693
0.2073207320732073,0.0829187139397034,0.029144318572271285,-1.3657365736573661
0.2074207420742074,0.08292162183831908,0.02900789128817874,-1.362536253625363
0.2075207520752075,0.08292451610884675,0.028871784068095794,-1.3593359335933597
0.2076207620762076,0.08292739678329601,0.02873599691202245,-1.3561356135613565
0.2077207720772077,0.08293026389367644,0.028600529819958708,-1.3529352935293533
0.2078207820782078,0.08293311747199766,0.028465382791904567,-1.34973497349735
0.2079207920792079,0.08293595755026928,0.028330555827860027,-1.3465346534653468
0.208020802080208,0.08293878416050089,0.02819604892782509,-1.3433343334333436
0.2081208120812081,0.08294159733470209,0.028061862091799752,-1.3401340134013404
0.2082208220822082,0.0829443971048825,0.027927995319784016,-1.3369336933693372
0.2083208320832083,0.08294718350305169,0.02779444861177788,-1.333733373337334
0.2084208420842084,0.08294995656121928,0.027661221967781348,-1.3305330533053308
0.2085208520852085,0.08295271631139488,0.027528315387794416,-1.3273327332733276
0.2086208620862086,0.08295546278558807,0.027395728871817085,-1.3241324132413244
0.20872087208720871,0.08295819601580848,0.027263462419849355,-1.3209320932093211
0.20882088208820881,0.08296091603406569,0.027131516031891227,-1.317731773177318
0.20892089208920891,0.08296362287236932,0.0269998897079427,-1.3145314531453147
0.20902090209020902,0.08296631656272896,0.026868583448003774,-1.3113311331133115
0.20912091209120912,0.0829689971371542,0.02673759725207445,-1.3081308130813083
0.20922092209220922,0.08297166462765465,0.026606931120154727,-1.304930493049305
0.20932093209320932,0.08297431906623993,0.026476585052244605,-1.3017301730173019
0.20942094209420942,0.08297696048491963,0.026346559048344084,-1.2985298529852987
0.20952095209520952,0.08297958891570335,0.026216853108453165,-1.2953295329532954
0.20962096209620962,0.0829822043906007,0.026087467232571847,-1.2921292129212922
0.20972097209720972,0.08298480694162126,0.02595840142070013,-1.288928892889289
0.20982098209820982,0.08298739660077464,0.025829655672838014,-1.2857285728572858
0.20992099209920992,0.08298997340007047,0.0257012299889855,-1.2825282528252826
0.21002100210021002,0.08299253737151832,0.025573124369142587,-1.2793279327932794
0.21012101210121012,0.08299508854712781,0.025445338813309275,-1.2761276127612762
0.21022102210221022,0.08299762695890853,0.025317873321485565,-1.272927292729273
0.21032103210321032,0.08300015263887008,0.025190727893671456,-1.2697269726972698
0.21042104210421042,0.08300266561902207,0.025063902529866948,-1.2665266526652665
0.21052105210521052,0.08300516593137411,0.02493739723007204,-1.2633263326332633
0.21062106210621062,0.08300765360793577,0.024811211994286736,-1.2601260126012601
0.21072107210721072,0.0830101286807167,0.024685346822511032,-1.256925692569257
0.21082108210821082,0.08301259118172646,0.02455980171474493,-1.2537253725372537
0.21092109210921092,0.08301504114297467,0.024434576670988428,-1.2505250525052505
0.21102110211021102,0.08301747859647093,0.02430967169124153,-1.2473247324732473
0.21112111211121112,0.08301990357422484,0.024185086775504232,-1.244124412441244
0.21122112211221122,0.08302231610824601,0.024060821923776534,-1.2409240924092408
0.21132113211321132,0.08302471623054403,0.023936877136058438,-1.2377237723772376
0.21142114211421142,0.08302710397312851,0.023813252412349942,-1.2345234523452344
0.21152115211521152,0.08302947936800904,0.02368994775265105,-1.2313231323132312
0.21162116211621163,0.08303184244719525,0.023566963156961756,-1.228122812281228
0.21172117211721173,0.0830341932426967,0.023444298625282065,-1.2249224922492248
0.21182118211821183,0.08303653178652304,0.023321954157611974,-1.2217221722172216
0.21192119211921193,0.08303885811068383,0.023199929753951486,-1.2185218521852184
0.21202120212021203,0.0830411722471887,0.023078225414300598,-1.2153215321532151
0.21212121212121213,0.08304347422804723,0.022956841138659312,-1.212121212121212
0.21222122212221223,0.08304576408526904,0.02283577692702763,-1.2089208920892087
0.21232123212321233,0.08304804185086372,0.022715032779405547,-1.2057205720572055
0.21242124212421243,0.08305030755684087,0.022594608695793064,-1.2025202520252023
0.21252125212521253,0.0830525612352101,0.022474504676190183,-1.199319931993199
0.21262126212621263,0.08305480291798102,0.022354720720596903,-1.1961196119611959
0.21272127212721273,0.08305703263716321,0.022235256829013225,-1.1929192919291927
0.21282128212821283,0.0830592504247663,0.022116113001439147,-1.1897189718971894
0.21292129212921293,0.08306145631279988,0.02199728923787467,-1.1865186518651862
0.21302130213021303,0.08306365033327354,0.021878785538319796,-1.183318331833183
0.21312131213121313,0.08306583251819688,0.021760601902774526,-1.1801180118011798
0.21322132213221323,0.08306800289957952,0.021642738331238854,-1.1769176917691766
0.21332133213321333,0.08307016150943106,0.021525194823712783,-1.1737173717371734
0.21342134213421343,0.08307230837976108,0.021407971380196313,-1.1705170517051702
0.21352135213521353,0.0830744435425792,0.021291068000689445,-1.167316731673167
0.21362136213621363,0.08307656702989502,0.021174484685192178,-1.1641164116411638
0.21372137213721373,0.08307867887371816,0.021058221433704512,-1.1609160916091605
0.21382138213821383,0.08308077910605818,0.020942278246226447,-1.1577157715771573
0.21392139213921393,0.08308286775892472,0.020826655122757987,-1.1545154515451541
0.21402140214021403,0.08308494486432737,0.020711352063299125,-1.151315131513151
0.21412141214121413,0.08308701045427572,0.020596369067849864,-1.1481148114811477
0.21422142214221424,0.08308906456077939,0.020481706136410205,-1.1449144914491445
0.2143214321432143,0.08309110721584796,0.020367363268980178,-1.1417141714171422
0.2144214421442144,0.08309313845149105,0.02025334046555972,-1.138513851385139
0.2145214521452145,0.08309515829971825,0.02013963772614887,-1.1353135313531357
0.2146214621462146,0.08309716679253919,0.020026255050747614,-1.1321132113211325
0.2147214721472147,0.08309916396196343,0.01991319243935596,-1.1289128912891293
0.2148214821482148,0.08310114984000061,0.01980044989197391,-1.125712571257126
0.2149214921492149,0.0831031244586603,0.01968802740860146,-1.1225122512251229
0.215021502150215,0.08310508784995212,0.01957592498923861,-1.1193119311931197
0.2151215121512151,0.08310704004588566,0.01946414263388536,-1.1161116111611165
0.2152215221522152,0.08310898107847055,0.019352680342541718,-1.1129112911291132
0.2153215321532153,0.08311091097971636,0.019241538115207672,-1.10971097109711
0.2154215421542154,0.0831128297816327,0.019130715951883228,-1.1065106510651068
0.2155215521552155,0.08311473751622919,0.019020213852568385,-1.1033103310331036
0.2156215621562156,0.0831166342155154,0.018910031817263143,-1.1001100110011004
0.2157215721572157,0.08311851991150096,0.018800169845967503,-1.0969096909690972
0.2158215821582158,0.08312039463619547,0.018690627938681467,-1.093709370937094
0.2159215921592159,0.08312225842160852,0.01858140609540503,-1.0905090509050908
0.21602160216021601,0.0831241112997497,0.018472504316138193,-1.0873087308730875
0.21612161216121611,0.08312595330262865,0.018363922600880957,-1.0841084108410843
0.21622162216221621,0.08312778446225494,0.018255660949633323,-1.0809080908090811
0.21632163216321632,0.08312960481063816,0.018147719362395294,-1.077707770777078
0.21642164216421642,0.08313141437978797,0.018040097839166862,-1.0745074507450747
0.21652165216521652,0.0831332132017139,0.017932796379948032,-1.0713071307130715
0.21662166216621662,0.08313500130842562,0.017825814984738803,-1.0681068106810683
0.21672167216721672,0.08313677873193268,0.017719153653539176,-1.064906490649065
0.21682168216821682,0.08313854550424471,0.01761281238634915,-1.0617061706170619
0.21692169216921692,0.0831403016573713,0.017506791183168727,-1.0585058505850586
0.21702170217021702,0.08314204722332205,0.017401090043997904,-1.0553055305530554
0.21712171217121712,0.08314378223410657,0.01729570896883668,-1.0521052105210522
0.21722172217221722,0.08314550672173446,0.01719064795768506,-1.048904890489049
0.21732173217321732,0.08314722071821531,0.017085907010543043,-1.0457045704570458
0.21742174217421742,0.08314892425555875,0.016981486127410624,-1.0425042504250426
0.21752175217521752,0.08315061736577437,0.016877385308287807,-1.0393039303930394
0.21762176217621762,0.08315230008087174,0.01677360455317459,-1.0361036103610362
0.21772177217721772,0.0831539724328605,0.016670143862070975,-1.032903290329033
0.21782178217821782,0.08315563445375024,0.016567003234976965,-1.0297029702970297
0.21792179217921792,0.08315728617555057,0.016464182671892553,-1.0265026502650265
0.21802180218021802,0.08315892763027108,0.01636168217281774,-1.0233023302330233
0.21812181218121812,0.08316055884992136,0.016259501737752532,-1.02010201020102
0.21822182218221822,0.08316217986651105,0.016157641366696927,-1.0169016901690169
0.21832183218321832,0.08316379071204971,0.01605610105965092,-1.0137013701370137
0.21842184218421842,0.08316539141854698,0.015954880816614513,-1.0105010501050105
0.21852185218521852,0.08316698201801244,0.01585398063758771,-1.0073007300730072
0.21862186218621862,0.08316856254245569,0.01575340052257051,-1.004100410041004
0.21872187218721872,0.08317013302388634,0.015653140471562906,-1.0009000900090008
0.21882188218821882,0.083171693494314,0.015553200484564905,-0.9976997699769976
0.21892189218921893,0.08317324398574824,0.015453580561576507,-0.9944994499449944
0.21902190219021903,0.08317478453019869,0.015354280702597709,-0.9912991299129912
0.21912191219121913,0.08317631515967495,0.015255300907628513,-0.988098809880988
0.21922192219221923,0.08317783590618662,0.015156641176668918,-0.9848984898489848
0.21932193219321933,0.0831793468017433,0.015058301509718925,-0.9816981698169815
0.21942194219421943,0.08318084787835459,0.014960281906778531,-0.9784978497849783
0.21952195219521953,0.08318233916803008,0.014862582367847741,-0.9752975297529751
0.21962196219621963,0.0831838207027794,0.01476520289292655,-0.9720972097209719
0.21972197219721973,0.08318529251461212,0.014668143482014962,-0.9688968896889687
0.21982198219821983,0.08318675463553787,0.014571404135112974,-0.9656965696569655
0.21992199219921993,0.08318820709756625,0.014474984852220589,-0.9624962496249623
0.22002200220022003,0.08318964993270683,0.014378885633337805,-0.9592959295929591
0.22012201220122013,0.08319108317296925,0.01428310647846462,-0.9560956095609559
0.22022202220222023,0.08319250685036308,0.01418764738760104,-0.9528952895289526
0.22032203220322033,0.08319392099689796,0.014092508360747057,-0.9496949694969494
0.22042204220422043,0.08319532564458346,0.013997689397902678,-0.9464946494649462
0.22052205220522053,0.0831967208254292,0.0139031904990679,-0.943294329432943
0.22062206220622063,0.08319810657144476,0.013809011664242723,-0.9400940094009398
0.22072207220722073,0.08319948291463977,0.013715152893427148,-0.9368936893689366
0.22082208220822083,0.08320084988702381,0.013621614186621172,-0.9336933693369334
0.22092209220922093,0.08320220752060649,0.0135283955438248,-0.9304930493049302
0.22102210221022103,0.08320355584739741,0.013435496965038029,-0.9272927292729269
0.22112211221122113,0.08320489489940618,0.013342918450260857,-0.9240924092409237
0.22122212221222123,0.08320622470864239,0.013250659999493288,-0.9208920892089205
0.22132213221322133,0.08320754530711565,0.013158721612735319,-0.9176917691769173
0.22142214221422143,0.08320885672683556,0.013067103289986953,-0.9144914491449141
0.22152215221522153,0.08321015899981171,0.012975805031248188,-0.9112911291129109
0.22162216221622164,0.08321145215805373,0.012884826836519023,-0.9080908090809077
0.22172217221722174,0.0832127362335712,0.01279416870579946,-0.9048904890489045
0.2218221822182218,0.08321401125837372,0.012703830639089524,-0.9016901690169021
0.2219221922192219,0.0832152772644709,0.012613812636389164,-0.8984898489848989
0.222022202220222,0.08321653428387235,0.012524114697698404,-0.8952895289528957
0.2221222122212221,0.08321778234858765,0.012434736823017246,-0.8920892089208925
0.2222222222222222,0.08321902149062643,0.01234567901234569,-0.8888888888888893
0.2223222322232223,0.08322025174199826,0.012256941265683734,-0.8856885688568861
0.2224222422242224,0.08322147313471277,0.01216852358303138,-0.8824882488248829
0.2225222522252225,0.08322268570077955,0.012080425964388629,-0.8792879287928796
0.2226222622262226,0.0832238894722082,0.011992648409755476,-0.8760876087608764
0.2227222722272227,0.08322508448100832,0.011905190919131926,-0.8728872887288732
0.2228222822282228,0.08322627075918952,0.011818053492517978,-0.86968696869687
0.2229222922292229,0.0832274483387614,0.01173123612991363,-0.8664866486648668
0.223022302230223,0.08322861725173356,0.011644738831318883,-0.8632863286328636
0.2231223122312231,0.0832297775301156,0.011558561596733739,-0.8600860086008604
0.2232223222322232,0.08323092920591713,0.011472704426158194,-0.8568856885688572
0.22332233223322331,0.08323207231114774,0.011387167319592252,-0.853685368536854
0.22342234223422341,0.08323320687781703,0.011301950277035911,-0.8504850485048507
0.22352235223522351,0.08323433293793461,0.011217053298489172,-0.8472847284728475
0.22362236223622362,0.0832354505235101,0.011132476383952032,-0.8440844084408443
0.22372237223722372,0.08323655966655308,0.011048219533424495,-0.8408840884088411
0.22382238223822382,0.08323766039907314,0.01096428274690656,-0.8376837683768379
0.22392239223922392,0.0832387527530799,0.010880666024398224,-0.8344834483448347
0.22402240224022402,0.08323983676058297,0.01079736936589949,-0.8312831283128315
0.22412241224122412,0.08324091245359194,0.010714392771410359,-0.8280828082808283
0.22422242224222422,0.08324197986411641,0.010631736240930828,-0.824882488248825
0.22432243224322432,0.08324303902416598,0.010549399774460897,-0.8216821682168218
0.22442244224422442,0.08324408996575026,0.01046738337200057,-0.8184818481848186
0.22452245224522452,0.08324513272087886,0.010385687033549843,-0.8152815281528154
0.22462246224622462,0.08324616732156136,0.010304310759108717,-0.8120812081208122
0.22472247224722472,0.08324719379980737,0.010223254548677193,-0.808880888088809
0.22482248224822482,0.0832482121876265,0.010142518402255269,-0.8056805680568058
0.22492249224922492,0.08324922251702835,0.010062102319842947,-0.8024802480248026
0.22502250225022502,0.0832502248200225,0.009982006301440227,-0.7992799279927993
0.22512251225122512,0.08325121912861859,0.009902230347047108,-0.7960796079607961
0.22522252225222522,0.0832522054748262,0.00982277445666359,-0.7928792879287929
0.22532253225322532,0.08325318389065492,0.009743638630289672,-0.7896789678967897
0.22542254225422542,0.08325415440811439,0.009664822867925357,-0.7864786478647865
0.22552255225522552,0.08325511705921418,0.009586327169570643,-0.7832783278327833
0.22562256225622562,0.08325607187596389,0.00950815153522553,-0.7800780078007801
0.22572257225722572,0.08325701889037312,0.009430295964890019,-0.7768776877687769
0.22582258225822582,0.08325795813445151,0.009352760458564107,-0.7736773677367736
0.22592259225922592,0.08325888964020862,0.009275545016247798,-0.7704770477047704
0.22602260226022602,0.08325981343965408,0.00919864963794109,-0.7672767276727672
0.22612261226122612,0.08326072956479748,0.009122074323643984,-0.764076407640764
0.22622262226222623,0.08326163804764841,0.009045819073356479,-0.7608760876087608
0.22632263226322633,0.08326253892021648,0.008969883887078575,-0.7576757675767576
0.22642264226422643,0.08326343221451131,0.008894268764810273,-0.7544754475447544
0.22652265226522653,0.08326431796254248,0.00881897370655157,-0.7512751275127512
0.22662266226622663,0.08326519619631961,0.00874399871230247,-0.748074807480748
0.22672267226722673,0.08326606694785227,0.008669343782062971,-0.7448744874487447
0.22682268226822683,0.0832669302491501,0.008595008915833074,-0.7416741674167415
0.22692269226922693,0.08326778613222269,0.008520994113612778,-0.7384738473847383
0.22702270227022703,0.08326863462907962,0.008447299375402083,-0.7352735273527351
0.22712271227122713,0.08326947577173051,0.00837392470120099,-0.7320732073207319
0.22722272227222723,0.08327030959218497,0.008300870091009497,-0.7288728872887287
0.22732273227322733,0.08327113612245259,0.008228135544827606,-0.7256725672567255
0.22742274227422743,0.08327195539454296,0.008155721062655316,-0.7224722472247223
0.22752275227522753,0.08327276744046572,0.008083626644492628,-0.719271927192719
0.22762276227622763,0.08327357229223044,0.008011852290339539,-0.7160716071607158
0.22772277227722773,0.08327436998184673,0.007940398000196053,-0.7128712871287126
0.22782278227822783,0.08327516054132418,0.007869263774062168,-0.7096709670967094
0.22792279227922793,0.08327594400267242,0.007798449611937886,-0.7064706470647062
0.22802280228022803,0.08327672039790103,0.0077279555138232035,-0.703270327032703
0.22812281228122813,0.08327748975901962,0.007657781479718122,-0.7000700070006998
0.22822282228222823,0.08327825211803778,0.007587927509622642,-0.6968696869686966
0.22832283228322833,0.08327900750696514,0.007518393603536764,-0.6936693669366933
0.22842284228422843,0.08327975595781127,0.007449179761460487,-0.6904690469046901
0.22852285228522853,0.08328049750258579,0.007380285983393811,-0.6872687268726869
0.22862286228622863,0.0832812321732983,0.007311712269336737,-0.6840684068406837
0.22872287228722873,0.0832819600019584,0.0072434586192892635,-0.6808680868086805
0.22882288228822883,0.08328268102057569,0.0071755250332513915,-0.6776677667766773
0.22892289228922894,0.08328339526115977,0.007107911511223121,-0.6744674467446741
0.22902290229022904,0.08328410275572025,0.0070406180532044515,-0.6712671267126709
0.22912291229122914,0.08328480353626672,0.006973644659195383,-0.6680668066806676
0.22922292229222924,0.0832854976348088,0.0069069913291959165,-0.6648664866486644
0.22932293229322934,0.08328618508335607,0.006840658063206051,-0.6616661666166612
0.2294229422942294,0.08328686591391815,0.006774644861225806,-0.6584658465846589
0.2295229522952295,0.08328754015850463,0.006708951723255143,-0.6552655265526557
0.2296229622962296,0.08328820784912512,0.006643578649294081,-0.6520652065206525
0.2297229722972297,0.08328886901778922,0.0065785256393426205,-0.6488648864886493
0.2298229822982298,0.08328952369650652,0.006513792693400761,-0.645664566456646
0.2299229922992299,0.08329017191728665,0.006449379811468503,-0.6424642464246428
0.23002300230023,0.08329081371213919,0.006385286993545847,-0.6392639263926396
0.2301230123012301,0.08329144911307373,0.006321514239632791,-0.6360636063606364
0.2302230223022302,0.08329207815209991,0.006258061549729337,-0.6328632863286332
0.2303230323032303,0.0832927008612273,0.006194928923835484,-0.62966296629663
0.2304230423042304,0.08329331727246551,0.006132116361951233,-0.6264626462646268
0.2305230523052305,0.08329392741782415,0.0060696238640765825,-0.6232623262326236
0.23062306230623061,0.0832945313293128,0.0060074514302115335,-0.6200620062006204
0.23072307230723071,0.0832951290389411,0.005945599060356086,-0.6168616861686171
0.23082308230823081,0.08329572057871862,0.005884066754510239,-0.6136613661366139
0.23092309230923092,0.08329630598065497,0.005822854512673994,-0.6104610461046107
0.23102310231023102,0.08329688527675977,0.005761962334847351,-0.6072607260726075
0.23112311231123112,0.08329745849904258,0.005701390221030308,-0.6040604060406043
0.23122312231223122,0.08329802567951304,0.005641138171222867,-0.6008600860086011
0.23132313231323132,0.08329858685018074,0.005581206185425027,-0.5976597659765979
0.23142314231423142,0.08329914204305527,0.005521594263636788,-0.5944594459445947
0.23152315231523152,0.08329969129014626,0.005462302405858151,-0.5912591259125914
0.23162316231623162,0.0833002346234633,0.005403330612089115,-0.5880588058805882
0.23172317231723172,0.08330077207501597,0.00534467888232968,-0.584858485848585
0.23182318231823182,0.0833013036768139,0.005286347216579846,-0.5816581658165818
0.23192319231923192,0.08330182946086667,0.005228335614839614,-0.5784578457845786
0.23202320232023202,0.08330234945918391,0.0051706440771089835,-0.5752575257525754
0.23212321232123212,0.08330286370377518,0.005113272603387954,-0.5720572057205722
0.23222322232223222,0.08330337222665013,0.005056221193676525,-0.568856885688569
0.23232323232323232,0.08330387505981833,0.0049994898479746985,-0.5656565656565657
0.23242324232423242,0.08330437223528939,0.004943078566282472,-0.5624562456245625
0.23252325232523252,0.0833048637850729,0.0048869873485998475,-0.5592559255925593
0.23262326232623262,0.0833053497411785,0.004831216194926824,-0.5560556055605561
0.23272327232723272,0.08330583013561575,0.0047757651052634026,-0.5528552855285529
0.23282328232823282,0.08330630500039427,0.0047206340796095815,-0.5496549654965497
0.23292329232923292,0.08330677436752366,0.004665823117965362,-0.5464546454645465
0.23302330233023302,0.08330723826901353,0.004611332220330744,-0.5432543254325433
0.23312331233123312,0.08330769673687347,0.004557161386705727,-0.54005400540054
0.23322332233223322,0.08330814980311307,0.004503310617090312,-0.5368536853685368
0.23332333233323332,0.08330859749974197,0.004449779911484497,-0.5336533653365336
0.23342334233423342,0.08330903985876974,0.004396569269888284,-0.5304530453045304
0.23352335233523352,0.083309476912206,0.004343678692301673,-0.5272527252725272
0.23362336233623363,0.08330990869206033,0.004291108178724662,-0.524052405240524
0.23372337233723373,0.08331033523034236,0.004238857729157253,-0.5208520852085208
0.23382338233823383,0.08331075655906166,0.004186927343599445,-0.5176517651765176
0.23392339233923393,0.08331117271022787,0.004135317022051239,-0.5144514451445144
0.23402340234023403,0.08331158371585055,0.004084026764512633,-0.5112511251125111
0.23412341234123413,0.08331198960793934,0.0040330565709836294,-0.5080508050805079
0.23422342234223423,0.08331239041850381,0.003982406441464226,-0.5048504850485047
0.23432343234323433,0.0833127861795536,0.003932076375954425,-0.5016501650165015
0.23442344234423443,0.08331317692309827,0.0038820663744542246,-0.4984498449844983
0.23452345234523453,0.08331356268114744,0.0038323764369636256,-0.4952495249524951
0.23462346234623463,0.08331394348571072,0.003783006563482628,-0.49204920492049187
0.23472347234723473,0.0833143193687977,0.0037339567540112316,-0.48884888488848866
0.23482348234823483,0.083314690362418,0.003685227008549437,-0.48564856485648544
0.23492349234923493,0.08331505649858119,0.003636817327097243,-0.48244824482448223
0.23502350235023503,0.0833154178092969,0.0035887277096546505,-0.479247924792479
0.23512351235123513,0.08331577432657472,0.003540958156221659,-0.4760476047604758
0.23522352235223523,0.08331612608242425,0.003493508666798269,-0.4728472847284726
0.23532353235323533,0.08331647310885511,0.0034463792413844804,-0.4696469646964694
0.23542354235423543,0.08331681543787688,0.0033995698799802933,-0.46644664466446617
0.23552355235523553,0.08331715310149918,0.003353080582585707,-0.46324632463246296
0.23562356235623563,0.08331748613173158,0.003306911349200722,-0.46004600460045975
0.23572357235723573,0.08331781456058372,0.003261062179825339,-0.45684568456845653
0.23582358235823583,0.08331813842006518,0.0032155330744595566,-0.4536453645364533
0.23592359235923593,0.08331845774218558,0.0031703240331033755,-0.4504450445044501
0.23602360236023603,0.0833187725589545,0.003125435055756796,-0.4472447244724469
0.23612361236123613,0.08331908290238155,0.0030808661424198175,-0.4440444044404437
0.23622362236223624,0.08331938880447633,0.0030366172930924406,-0.4408440844084405
0.23632363236323634,0.08331969029724845,0.0029926885077746646,-0.43764376437643726
0.23642364236423644,0.0833199874127075,0.00294907978646649,-0.43444344434443405
0.23652365236523654,0.08332028018286311,0.002905791129167917,-0.43124312431243084
0.23662366236623664,0.08332056863972484,0.0028628225358789446,-0.4280428042804276
0.23672367236723674,0.08332085281530233,0.002820174006599574,-0.4248424842484244
0.23682368236823684,0.08332113274160516,0.002777845541329805,-0.4216421642164212
0.2369236923692369,0.08332140845064293,0.0027358371400696482,-0.4184418441844189
0.237023702370237,0.08332167997442524,0.002694148802819081,-0.41524152415241566
0.2371237123712371,0.08332194734496172,0.0026527805295781157,-0.41204120412041245
0.2372237223722372,0.08332221059426195,0.002611732320346751,-0.40884088408840924
0.2373237323732373,0.08332246975433552,0.0025710041751249883,-0.40564056405640603
0.2374237423742374,0.08332272485719205,0.0025305960939128263,-0.4024402440244028
0.2375237523752375,0.08332297593484116,0.002490508076710266,-0.3992399239923996
0.2376237623762376,0.08332322301929242,0.0024507401235173065,-0.3960396039603964
0.2377237723772377,0.08332346614255544,0.0024112922343339487,-0.3928392839283932
0.2378237823782378,0.08332370533663983,0.002372164409160192,-0.38963896389638997
0.23792379237923791,0.08332394063355517,0.0023333566479960366,-0.38643864386438675
0.23802380238023801,0.08332417206531109,0.0022948689508414826,-0.38323832383238354
0.23812381238123811,0.08332439966391716,0.0022567013176965295,-0.38003800380038033
0.23822382238223822,0.08332462346138303,0.002218853748561178,-0.3768376837683771
0.23832383238323832,0.08332484348971826,0.002181326243435428,-0.3736373637363739
0.23842384238423842,0.08332505978093246,0.0021441188023192787,-0.3704370437043707
0.23852385238523852,0.08332527236703527,0.002107231425212731,-0.3672367236723675
0.23862386238623862,0.08332548128003622,0.002070664112115785,-0.36403640364036427
0.23872387238723872,0.08332568655194497,0.0020344168630284398,-0.36083608360836106
0.23882388238823882,0.0833258882147711,0.0019984896779506956,-0.35763576357635785
0.23892389238923892,0.08332608630052422,0.001962882556882553,-0.35443544354435463
0.23902390239023902,0.08332628084121393,0.0019275954998240119,-0.3512351235123514
0.23912391239123912,0.08332647186884982,0.001892628506775072,-0.3480348034803482
0.23922392239223922,0.08332665941544151,0.001857981577735733,-0.344834483448345
0.23932393239323932,0.08332684351299859,0.0018236547127059956,-0.3416341634163418
0.23942394239423942,0.08332702419353066,0.0017896479116858595,-0.3384338433843386
0.23952395239523952,0.08332720148904732,0.0017559611746753247,-0.33523352335233536
0.23962396239623962,0.08332737543155819,0.001722594501674391,-0.33203320332033215
0.23972397239723972,0.08332754605307285,0.0016895478926830588,-0.32883288328832894
0.23982398239823982,0.08332771338560094,0.0016568213477013277,-0.3256325632563257
0.23992399239923992,0.08332787746115201,0.001624414866729198,-0.3224322432243225
0.24002400240024002,0.08332803831173569,0.0015923284497666695,-0.3192319231923193
0.24012401240124012,0.08332819596936158,0.0015605620968137423,-0.3160316031603161
0.24022402240224022,0.08332835046603929,0.0015291158078704163,-0.3128312831283129
0.24032403240324032,0.0833285018337784,0.0014979895829366919,-0.30963096309630966
0.24042404240424042,0.08332865010458854,0.0014671834220125685,-0.30643064306430645
0.24052405240524052,0.08332879531047928,0.0014366973250980464,-0.30323032303230324
0.24062406240624062,0.08332893748346024,0.0014065312921931257,-0.3000300030003
0.24072407240724072,0.08332907665554101,0.0013766853232978062,-0.2968296829682968
0.24082408240824082,0.08332921285873122,0.001347159418412088,-0.2936293629362936
0.24092409240924093,0.08332934612504045,0.001317953577535971,-0.2904290429042904
0.24102410241024103,0.08332947648647832,0.0012890678006694555,-0.2872287228722872
0.24112411241124113,0.08332960397505439,0.001260502087812541,-0.28402840284028397
0.24122412241224123,0.08332972862277829,0.001232256438965228,-0.28082808280828075
0.24132413241324133,0.08332985046165964,0.0012043308541275163,-0.27762776277627754
0.24142414241424143,0.08332996952370803,0.0011767253332994056,-0.27442744274427433
0.24152415241524153,0.08333008584093303,0.0011494398764808965,-0.2712271227122711
0.24162416241624163,0.08333019944534428,0.0011224744836719886,-0.2680268026802679
0.24172417241724173,0.08333031036895136,0.001095829154872682,-0.2648264826482647
0.24182418241824183,0.08333041864376389,0.0010695038900829766,-0.2616261626162615
0.24192419241924193,0.08333052430179147,0.0010434986893028725,-0.25842584258425827
0.24202420242024203,0.08333062737504368,0.0010178135525323697,-0.25522552255225506
0.24212421242124213,0.08333072789553014,0.0009924484797714682,-0.25202520252025185
0.24222422242224223,0.08333082589526046,0.0009674034710201678,-0.24882488248824863
0.24232423242324233,0.08333092140624422,0.0009426785262784689,-0.24562456245624542
0.24242424242424243,0.08333101446049104,0.0009182736455463712,-0.2424242424242422
0.24252425242524253,0.08333110509001052,0.0008941888288238747,-0.239223922392239
0.24262426242624263,0.08333119332681224,0.0008704240761109797,-0.23602360236023578
0.24272427242724273,0.08333127920290583,0.0008469793874076859,-0.23282328232823257
0.24282428242824283,0.08333136275030087,0.0008238547627139933,-0.22962296229622936
0.24292429242924293,0.08333144400100698,0.000801050202029902,-0.22642264226422615
0.24302430243024303,0.08333152298703375,0.000778565705355412,-0.22322232223222294
0.24312431243124313,0.08333159974039078,0.0007564012726905233,-0.22002200220021972
0.24322432243224323,0.08333167429308769,0.0007345569040352359,-0.2168216821682165
0.24332433243324333,0.08333174667713407,0.0007130325993895498,-0.2136213621362133
0.24342434243424343,0.08333181692453952,0.0006918283587534649,-0.2104210421042101
0.24352435243524354,0.08333188506731364,0.0006709441821269814,-0.20722072207220688
0.24362436243624364,0.08333195113746603,0.0006503800695100991,-0.20402040204020366
0.24372437243724374,0.08333201516700631,0.000630136020902818,-0.20082008200820045
0.24382438243824384,0.08333207718794405,0.0006102120363051383,-0.19761976197619724
0.24392439243924394,0.0833321372322889,0.0005906081157170599,-0.19441944194419403
0.24402440244024404,0.08333219533205041,0.0005713242591385827,-0.19121912191219081
0.24412441244124414,0.08333225151923822,0.0005523604665697068,-0.1880188018801876
0.24422442244224424,0.08333230582586192,0.0005337167380104322,-0.1848184818481844
0.24432443244324434,0.0833323582839311,0.0005153930734607589,-0.18161816181618118
0.2444244424442444,0.08333240892545536,0.0004973894729206919,-0.17841784178417885
0.2445244524452445,0.08333245778244433,0.000479705936390221,-0.17521752175217564
0.2446244624462446,0.08333250488690759,0.00046234246386935143,-0.17201720172017243
0.2447244724472447,0.08333255027085475,0.00044529905535808316,-0.16881688168816922
0.2448244824482448,0.0833325939662954,0.0004285757108564162,-0.165616561656166
0.2449244924492449,0.08333263600523916,0.0004121724303643505,-0.1624162416241628
0.245024502450245,0.0833326764196956,0.0003960892138818861,-0.15921592159215958
0.2451245124512451,0.08333271524167438,0.0003803260614090229,-0.15601560156015637
0.2452245224522452,0.08333275250318505,0.00036488297294576103,-0.15281528152815316
0.24532453245324531,0.08333278823623722,0.0003497599484921005,-0.14961496149614995
0.24542454245424541,0.0833328224728405,0.0003349569880480412,-0.14641464146414673
0.24552455245524551,0.0833328552450045,0.00032047409161358316,-0.14321432143214352
0.24562456245624562,0.08333288658473882,0.00030631125918872645,-0.1400140014001403
0.24572457245724572,0.08333291652405304,0.000292468490773471,-0.1368136813681371
0.24582458245824582,0.0833329450949568,0.00027894578636781684,-0.13361336133613388
0.24592459245924592,0.08333297232945966,0.00026574314597176395,-0.13041304130413067
0.24602460246024602,0.08333299825957124,0.00025286056958531233,-0.12721272127212746
0.24612461246124612,0.08333302291730116,0.00024029805720846204,-0.12401240124012425
0.24622462246224622,0.083333046334659,0.000228055608841213,-0.12081208120812104
0.24632463246324632,0.08333306854365437,0.00021613322448356525,-0.11761176117611782
0.24642464246424642,0.08333308957629687,0.00020453090413551878,-0.11441144114411461
0.24652465246524652,0.08333310946459609,0.00019324864779707358,-0.1112111211121114
0.24662466246624662,0.08333312824056165,0.00018228645546822968,-0.10801080108010819
0.24672467246724672,0.08333314593620314,0.00017164432714898706,-0.10481048104810498
0.24682468246824682,0.08333316258353018,0.00016132226283934573,-0.10161016101610176
0.24692469246924692,0.08333317821455236,0.00015132026253930568,-0.09840984098409855
0.24702470247024702,0.08333319286127926,0.0001416383262488669,-0.09520952095209534
0.24712471247124712,0.08333320655572052,0.0001322764539680294,-0.09200920092009213
0.24722472247224722,0.08333321932988572,0.00012323464569679319,-0.08880888088808891
0.24732473247324732,0.08333323121578445,0.00011451290143515827,-0.0856085608560857
0.24742474247424742,0.08333324224542635,0.00010611122118312462,-0.08240824082408249
0.24752475247524752,0.083333252450821,9.802960494069226e-5,-0.07920792079207928
0.24762476247624762,0.08333326186397799,9.026805270786118e-5,-0.07600760076007607
0.24772477247724772,0.08333327051690695,8.282656448463138e-5,-0.07280728072807285
0.24782478247824782,0.08333327844161746,7.570514027100287e-5,-0.06960696069606964
0.24792479247924792,0.08333328567011913,6.890378006697564e-5,-0.06640664066406643
0.24802480248024802,0.08333329223442155,6.242248387254969e-5,-0.06320632063206322
0.24812481248124812,0.08333329816653434,5.6261251687725026e-5,-0.060006000600060005
0.24822482248224823,0.0833333034984671,5.0420083512501644e-5,-0.05680568056805679
0.24832483248324833,0.08333330826222941,4.489897934687954e-5,-0.05360536053605358
0.24842484248424843,0.0833333124898309,3.969793919085872e-5,-0.05040504050405037
0.24852485248524853,0.08333331621328116,3.4816963044439185e-5,-0.04720472047204716
0.24862486248624863,0.08333331946458979,3.0256050907620933e-5,-0.044004400440043945
0.24872487248724873,0.0833333222757664,2.6015202780403963e-5,-0.04080408040804073
0.24882488248824883,0.08333332467882057,2.2094418662788274e-5,-0.03760376037603752
0.24892489248924893,0.08333332670576192,1.8493698554773868e-5,-0.03440344034403431
0.24902490249024903,0.08333332838860005,1.5213042456360743e-5,-0.031203120312031096
0.24912491249124913,0.08333332975934457,1.2252450367548902e-5,-0.028002800280027884
0.24922492249224923,0.08333333085000508,9.611922288338344e-6,-0.024802480248024672
0.24932493249324933,0.08333333169259116,7.291458218729068e-6,-0.02160216021602146
0.24942494249424943,0.08333333231911243,5.291058158721074e-6,-0.018401840184018248
0.24952495249524953,0.08333333276157848,3.610722108314363e-6,-0.015201520152015036
0.24962496249624963,0.08333333305199894,2.2504500675089344e-6,-0.012001200120011823
0.24972497249724973,0.08333333322238337,1.2102420363047884e-6,-0.008800880088008611
0.24982498249824983,0.08333333330474142,4.90098014701925e-7,-0.005600560056005399
0.24992499249924993,0.08333333333108266,9.001800270034406e-8,-0.002400240024002187
0.25002500250025,0.08333333333333333,0.0,0.0
0.25012501250125013,0.08333333333333333,0.0,0.0
0.2502250225022502,0.08333333333333333,0.0,0.0
0.25032503250325033,0.08333333333333333,0.0,0.0
0.2504250425042504,0.08333333333333333,0.0,0.0
0.25052505250525053,0.08333333333333333,0.0,0.0
0.2506250625062506,0.08333333333333333,0.0,0.0
0.25072507250725073,0.08333333333333333,0.0,0.0
0.2508250825082508,0.08333333333333333,0.0,0.0
0.25092509250925094,0.08333333333333333,0.0,0.0
0.251025102510251,0.08333333333333333,0.0,0.0
0.25112511251125114,0.08333333333333333,0.0,0.0
0.2512251225122512,0.08333333333333333,0.0,0.0
0.25132513251325134,0.08333333333333333,0.0,0.0
0.2514251425142514,0.08333333333333333,0.0,0.0
0.25152515251525154,0.08333333333333333,0.0,0.0
0.2516251625162516,0.08333333333333333,0.0,0.0
0.25172517251725174,0.08333333333333333,0.0,0.0
0.2518251825182518,0.08333333333333333,0.0,0.0
0.25192519251925194,0.08333333333333333,0.0,0.0
0.252025202520252,0.08333333333333333,0.0,0.0
0.25212521252125214,0.08333333333333333,0.0,0.0
0.2522252225222522,0.08333333333333333,0.0,0.0
0.25232523252325234,0.08333333333333333,0.0,0.0
0.2524252425242524,0.08333333333333333,0.0,0.0
0.25252525252525254,0.08333333333333333,0.0,0.0
0.2526252625262526,0.08333333333333333,0.0,0.0
0.25272527252725274,0.08333333333333333,0.0,0.0
0.2528252825282528,0.08333333333333333,0.0,0.0
0.25292529252925294,0.08333333333333333,0.0,0.0
0.253025302530253,0.08333333333333333,0.0,0.0
0.25312531253125314,0.08333333333333333,0.0,0.0
0.2532253225322532,0.08333333333333333,0.0,0.0
0.25332533253325334,0.08333333333333333,0.0,0.0
0.2534253425342534,0.08333333333333333,0.0,0.0
0.25352535253525355,0.08333333333333333,0.0,0.0
0.2536253625362536,0.08333333333333333,0.0,0.0
0.25372537253725375,0.08333333333333333,0.0,0.0
0.2538253825382538,0.08333333333333333,0.0,0.0
0.25392539253925395,0.08333333333333333,0.0,0.0
0.254025402540254,0.08333333333333333,0.0,0.0
0.25412541254125415,0.08333333333333333,0.0,0.0
0.2542254225422542,0.08333333333333333,0.0,0.0
0.25432543254325435,0.08333333333333333,0.0,0.0
0.2544254425442544,0.08333333333333333,0.0,0.0
0.25452545254525455,0.08333333333333333,0.0,0.0
0.2546254625462546,0.08333333333333333,0.0,0.0
0.25472547254725475,0.08333333333333333,0.0,0.0
0.2548254825482548,0.08333333333333333,0.0,0.0
0.25492549254925495,0.08333333333333333,0.0,0.0
0.255025502550255,0.08333333333333333,0.0,0.0
0.25512551255125515,0.08333333333333333,0.0,0.0
0.2552255225522552,0.08333333333333333,0.0,0.0
0.25532553255325535,0.08333333333333333,0.0,0.0
0.2554255425542554,0.08333333333333333,0.0,0.0
0.25552555255525555,0.08333333333333333,0.0,0.0
0.2556255625562556,0.08333333333333333,0.0,0.0
0.2557255725572557,0.08333333333333333,0.0,0.0
0.2558255825582558,0.08333333333333333,0.0,0.0
0.2559255925592559,0.08333333333333333,0.0,0.0
0.256025602560256,0.08333333333333333,0.0,0.0
0.2561256125612561,0.08333333333333333,0.0,0.0
0.25622562256225623,0.08333333333333333,0.0,0.0
0.2563256325632563,0.08333333333333333,0.0,0.0
0.25642564256425643,0.08333333333333333,0.0,0.0
0.2565256525652565,0.08333333333333333,0.0,0.0
0.25662566256625663,0.08333333333333333,0.0,0.0
0.2567256725672567,0.08333333333333333,0.0,0.0
0.25682568256825683,0.08333333333333333,0.0,0.0
0.2569256925692569,0.08333333333333333,0.0,0.0
0.25702570257025703,0.08333333333333333,0.0,0.0
0.2571257125712571,0.08333333333333333,0.0,0.0
0.25722572257225723,0.08333333333333333,0.0,0.0
0.2573257325732573,0.08333333333333333,0.0,0.0
0.25742574257425743,0.08333333333333333,0.0,0.0
0.2575257525752575,0.08333333333333333,0.0,0.0
0.25762576257625763,0.08333333333333333,0.0,0.0
0.2577257725772577,0.08333333333333333,0.0,0.0
0.25782578257825783,0.08333333333333333,0.0,0.0
0.2579257925792579,0.08333333333333333,0.0,0.0
0.25802580258025803,0.08333333333333333,0.0,0.0
0.2581258125812581,0.08333333333333333,0.0,0.0
0.25822582258225824,0.08333333333333333,0.0,0.0
0.2583258325832583,0.08333333333333333,0.0,0.0
0.25842584258425844,0.08333333333333333,0.0,0.0
0.2585258525852585,0.08333333333333333,0.0,0.0
0.25862586258625864,0.08333333333333333,0.0,0.0
0.2587258725872587,0.08333333333333333,0.0,0.0
0.25882588258825884,0.08333333333333333,0.0,0.0
0.2589258925892589,0.08333333333333333,0.0,0.0
0.25902590259025904,0.08333333333333333,0.0,0.0
0.2591259125912591,0.08333333333333333,0.0,0.0
0.25922592259225924,0.08333333333333333,0.0,0.0
0.2593259325932593,0.08333333333333333,0.0,0.0
0.25942594259425944,0.08333333333333333,0.0,0.0
0.2595259525952595,0.08333333333333333,0.0,0.0
0.25962596259625964,0.08333333333333333,0.0,0.0
0.2597259725972597,0.08333333333333333,0.0,0.0
0.25982598259825984,0.08333333333333333,0.0,0.0
0.2599259925992599,0.08333333333333333,0.0,0.0
0.26002600260026004,0.08333333333333333,0.0,0.0
0.2601260126012601,0.08333333333333333,0.0,0.0
0.26022602260226024,0.08333333333333333,0.0,0.0
0.2603260326032603,0.08333333333333333,0.0,0.0
0.26042604260426044,0.08333333333333333,0.0,0.0
0.2605260526052605,0.08333333333333333,0.0,0.0
0.26062606260626064,0.08333333333333333,0.0,0.0
0.2607260726072607,0.08333333333333333,0.0,0.0
0.26082608260826085,0.08333333333333333,0.0,0.0
0.2609260926092609,0.08333333333333333,0.0,0.0
0.26102610261026105,0.08333333333333333,0.0,0.0
0.2611261126112611,0.08333333333333333,0.0,0.0
0.26122612261226125,0.08333333333333333,0.0,0.0
0.2613261326132613,0.08333333333333333,0.0,0.0
0.26142614261426145,0.08333333333333333,0.0,0.0
0.2615261526152615,0.08333333333333333,0.0,0.0
0.26162616261626165,0.08333333333333333,0.0,0.0
0.2617261726172617,0.08333333333333333,0.0,0.0
0.26182618261826185,0.08333333333333333,0.0,0.0
0.2619261926192619,0.08333333333333333,0.0,0.0
0.26202620262026205,0.08333333333333333,0.0,0.0
0.2621262126212621,0.08333333333333333,0.0,0.0
0.26222622262226225,0.08333333333333333,0.0,0.0
0.2623262326232623,0.08333333333333333,0.0,0.0
0.26242624262426245,0.08333333333333333,0.0,0.0
0.2625262526252625,0.08333333333333333,0.0,0.0
0.26262626262626265,0.08333333333333333,0.0,0.0
0.2627262726272627,0.08333333333333333,0.0,0.0
0.26282628262826285,0.08333333333333333,0.0,0.0
0.2629262926292629,0.08333333333333333,0.0,0.0
0.26302630263026305,0.08333333333333333,0.0,0.0
0.2631263126312631,0.08333333333333333,0.0,0.0
0.2632263226322632,0.08333333333333333,0.0,0.0
0.2633263326332633,0.08333333333333333,0.0,0.0
0.2634263426342634,0.08333333333333333,0.0,0.0
0.2635263526352635,0.08333333333333333,0.0,0.0
0.2636263626362636,0.08333333333333333,0.0,0.0
0.26372637263726373,0.08333333333333333,0.0,0.0
0.2638263826382638,0.08333333333333333,0.0,0.0
0.26392639263926393,0.08333333333333333,0.0,0.0
0.264026402640264,0.08333333333333333,0.0,0.0
0.26412641264126413,0.08333333333333333,0.0,0.0
0.2642264226422642,0.08333333333333333,0.0,0.0
0.26432643264326433,0.08333333333333333,0.0,0.0
0.2644264426442644,0.08333333333333333,0.0,0.0
0.26452645264526453,0.08333333333333333,0.0,0.0
0.2646264626462646,0.08333333333333333,0.0,0.0
0.26472647264726473,0.08333333333333333,0.0,0.0
0.2648264826482648,0.08333333333333333,0.0,0.0
0.26492649264926493,0.08333333333333333,0.0,0.0
0.265026502650265,0.08333333333333333,0.0,0.0
0.26512651265126513,0.08333333333333333,0.0,0.0
0.2652265226522652,0.08333333333333333,0.0,0.0
0.26532653265326533,0.08333333333333333,0.0,0.0
0.2654265426542654,0.08333333333333333,0.0,0.0
0.26552655265526554,0.08333333333333333,0.0,0.0
0.2656265626562656,0.08333333333333333,0.0,0.0
0.26572657265726574,0.08333333333333333,0.0,0.0
0.2658265826582658,0.08333333333333333,0.0,0.0
0.26592659265926594,0.08333333333333333,0.0,0.0
0.266026602660266,0.08333333333333333,0.0,0.0
0.26612661266126614,0.08333333333333333,0.0,0.0
0.2662266226622662,0.08333333333333333,0.0,0.0
0.26632663266326634,0.08333333333333333,0.0,0.0
0.2664266426642664,0.08333333333333333,0.0,0.0
0.26652665266526654,0.08333333333333333,0.0,0.0
0.2666266626662666,0.08333333333333333,0.0,0.0
0.26672667266726674,0.08333333333333333,0.0,0.0
0.2668266826682668,0.08333333333333333,0.0,0.0
0.26692669266926694,0.08333333333333333,0.0,0.0
0.267026702670267,0.08333333333333333,0.0,0.0
0.26712671267126714,0.08333333333333333,0.0,0.0
0.2672267226722672,0.08333333333333333,0.0,0.0
0.26732673267326734,0.08333333333333333,0.0,0.0
0.2674267426742674,0.08333333333333333,0.0,0.0
0.26752675267526754,0.08333333333333333,0.0,0.0
0.2676267626762676,0.08333333333333333,0.0,0.0
0.26772677267726774,0.08333333333333333,0.0,0.0
0.2678267826782678,0.08333333333333333,0.0,0.0
0.26792679267926794,0.08333333333333333,0.0,0.0
0.268026802680268,0.08333333333333333,0.0,0.0
0.26812681268126815,0.08333333333333333,0.0,0.0
0.2682268226822682,0.08333333333333333,0.0,0.0
0.26832683268326835,0.08333333333333333,0.0,0.0
0.2684268426842684,0.08333333333333333,0.0,0.0
0.26852685268526855,0.08333333333333333,0.0,0.0
0.2686268626862686,0.08333333333333333,0.0,0.0
0.26872687268726875,0.08333333333333333,0.0,0.0
0.2688268826882688,0.08333333333333333,0.0,0.0
0.26892689268926895,0.08333333333333333,0.0,0.0
0.269026902690269,0.08333333333333333,0.0,0.0
0.26912691269126915,0.08333333333333333,0.0,0.0
0.2692269226922692,0.08333333333333333,0.0,0.0
0.26932693269326935,0.08333333333333333,0.0,0.0
0.2694269426942694,0.08333333333333333,0.0,0.0
0.26952695269526955,0.08333333333333333,0.0,0.0
0.2696269626962696,0.08333333333333333,0.0,0.0
0.26972697269726975,0.08333333333333333,0.0,0.0
0.2698269826982698,0.08333333333333333,0.0,0.0
0.26992699269926995,0.08333333333333333,0.0,0.0
0.27002700270027,0.08333333333333333,0.0,0.0
0.27012701270127015,0.08333333333333333,0.0,0.0
0.2702270227022702,0.08333333333333333,0.0,0.0
0.27032703270327035,0.08333333333333333,0.0,0.0
0.2704270427042704,0.08333333333333333,0.0,0.0
0.27052705270527055,0.08333333333333333,0.0,0.0
0.2706270627062706,0.08333333333333333,0.0,0.0
0.2707270727072707,0.08333333333333333,0.0,0.0
0.2708270827082708,0.08333333333333333,0.0,0.0
0.2709270927092709,0.08333333333333333,0.0,0.0
0.27102710271027103,0.08333333333333333,0.0,0.0
0.2711271127112711,0.08333333333333333,0.0,0.0
0.27122712271227123,0.08333333333333333,0.0,0.0
0.2713271327132713,0.08333333333333333,0.0,0.0
0.27142714271427143,0.08333333333333333,0.0,0.0
0.2715271527152715,0.08333333333333333,0.0,0.0
0.27162716271627163,0.08333333333333333,0.0,0.0
0.2717271727172717,0.08333333333333333,0.0,0.0
0.27182718271827183,0.08333333333333333,0.0,0.0
0.2719271927192719,0.08333333333333333,0.0,0.0
0.27202720272027203,0.08333333333333333,0.0,0.0
0.2721272127212721,0.08333333333333333,0.0,0.0
0.27222722272227223,0.08333333333333333,0.0,0.0
0.2723272327232723,0.08333333333333333,0.0,0.0
0.27242724272427243,0.08333333333333333,0.0,0.0
0.2725272527252725,0.08333333333333333,0.0,0.0
0.27262726272627263,0.08333333333333333,0.0,0.0
0.2727272727272727,0.08333333333333333,0.0,0.0
0.27282728272827284,0.08333333333333333,0.0,0.0
0.2729272927292729,0.08333333333333333,0.0,0.0
0.27302730273027304,0.08333333333333333,0.0,0.0
0.2731273127312731,0.08333333333333333,0.0,0.0
0.27322732273227324,0.08333333333333333,0.0,0.0
0.2733273327332733,0.08333333333333333,0.0,0.0
0.27342734273427344,0.08333333333333333,0.0,0.0
0.2735273527352735,0.08333333333333333,0.0,0.0
0.27362736273627364,0.08333333333333333,0.0,0.0
0.2737273727372737,0.08333333333333333,0.0,0.0
0.27382738273827384,0.08333333333333333,0.0,0.0
0.2739273927392739,0.08333333333333333,0.0,0.0
0.27402740274027404,0.08333333333333333,0.0,0.0
0.2741274127412741,0.08333333333333333,0.0,0.0
0.27422742274227424,0.08333333333333333,0.0,0.0
0.2743274327432743,0.08333333333333333,0.0,0.0
0.27442744274427444,0.08333333333333333,0.0,0.0
0.2745274527452745,0.08333333333333333,0.0,0.0
0.27462746274627464,0.08333333333333333,0.0,0.0
0.2747274727472747,0.08333333333333333,0.0,0.0
0.27482748274827484,0.08333333333333333,0.0,0.0
0.2749274927492749,0.08333333333333333,0.0,0.0
0.27502750275027504,0.08333333333333333,0.0,0.0
0.2751275127512751,0.08333333333333333,0.0,0.0
0.27522752275227524,0.08333333333333333,0.0,0.0
0.2753275327532753,0.08333333333333333,0.0,0.0
0.27542754275427545,0.08333333333333333,0.0,0.0
0.2755275527552755,0.08333333333333333,0.0,0.0
0.27562756275627565,0.08333333333333333,0.0,0.0
0.2757275727572757,0.08333333333333333,0.0,0.0
0.27582758275827585,0.08333333333333333,0.0,0.0
0.2759275927592759,0.08333333333333333,0.0,0.0
0.27602760276027605,0.08333333333333333,0.0,0.0
0.2761276127612761,0.08333333333333333,0.0,0.0
0.27622762276227625,0.08333333333333333,0.0,0.0
0.2763276327632763,0.08333333333333333,0.0,0.0
0.27642764276427645,0.08333333333333333,0.0,0.0
0.2765276527652765,0.08333333333333333,0.0,0.0
0.27662766276627665,0.08333333333333333,0.0,0.0
0.2767276727672767,0.08333333333333333,0.0,0.0
0.27682768276827685,0.08333333333333333,0.0,0.0
0.2769276927692769,0.08333333333333333,0.0,0.0
0.27702770277027705,0.08333333333333333,0.0,0.0
0.2771277127712771,0.08333333333333333,0.0,0.0
0.27722772277227725,0.08333333333333333,0.0,0.0
0.2773277327732773,0.08333333333333333,0.0,0.0
0.27742774277427745,0.08333333333333333,0.0,0.0
0.2775277527752775,0.08333333333333333,0.0,0.0
0.27762776277627765,0.08333333333333333,0.0,0.0
0.2777277727772777,0.08333333333333333,0.0,0.0
0.27782778277827785,0.08333333333333333,0.0,0.0
0.2779277927792779,0.08333333333333333,0.0,0.0
0.27802780278027805,0.08333333333333333,0.0,0.0
0.2781278127812781,0.08333333333333333,0.0,0.0
0.2782278227822782,0.08333333333333333,0.0,0.0
0.27832783278327833,0.08333333333333333,0.0,0.0
0.2784278427842784,0.08333333333333333,0.0,0.0
0.27852785278527853,0.08333333333333333,0.0,0.0
0.2786278627862786,0.08333333333333333,0.0,0.0
0.27872787278727873,0.08333333333333333,0.0,0.0
0.2788278827882788,0.08333333333333333,0.0,0.0
0.27892789278927893,0.08333333333333333,0.0,0.0
0.279027902790279,0.08333333333333333,0.0,0.0
0.27912791279127913,0.08333333333333333,0.0,0.0
0.2792279227922792,0.08333333333333333,0.0,0.0
0.27932793279327933,0.08333333333333333,0.0,0.0
0.2794279427942794,0.08333333333333333,0.0,0.0
0.27952795279527953,0.08333333333333333,0.0,0.0
0.2796279627962796,0.08333333333333333,0.0,0.0
0.27972797279727973,0.08333333333333333,0.0,0.0
0.2798279827982798,0.08333333333333333,0.0,0.0
0.27992799279927993,0.08333333333333333,0.0,0.0
0.28002800280028,0.08333333333333333,0.0,0.0
0.28012801280128014,0.08333333333333333,0.0,0.0
0.2802280228022802,0.08333333333333333,0.0,0.0
0.28032803280328034,0.08333333333333333,0.0,0.0
0.2804280428042804,0.08333333333333333,0.0,0.0
0.28052805280528054,0.08333333333333333,0.0,0.0
0.2806280628062806,0.08333333333333333,0.0,0.0
0.28072807280728074,0.08333333333333333,0.0,0.0
0.2808280828082808,0.08333333333333333,0.0,0.0
0.28092809280928094,0.08333333333333333,0.0,0.0
0.281028102810281,0.08333333333333333,0.0,0.0
0.28112811281128114,0.08333333333333333,0.0,0.0
0.2812281228122812,0.08333333333333333,0.0,0.0
0.28132813281328134,0.08333333333333333,0.0,0.0
0.2814281428142814,0.08333333333333333,0.0,0.0
0.28152815281528154,0.08333333333333333,0.0,0.0
0.2816281628162816,0.08333333333333333,0.0,0.0
0.28172817281728174,0.08333333333333333,0.0,0.0
0.2818281828182818,0.08333333333333333,0.0,0.0
0.28192819281928194,0.08333333333333333,0.0,0.0
0.282028202820282,0.08333333333333333,0.0,0.0
0.28212821282128214,0.08333333333333333,0.0,0.0
0.2822282228222822,0.08333333333333333,0.0,0.0
0.28232823282328234,0.08333333333333333,0.0,0.0
0.2824282428242824,0.08333333333333333,0.0,0.0
0.28252825282528254,0.08333333333333333,0.0,0.0
0.2826282628262826,0.08333333333333333,0.0,0.0
0.28272827282728275,0.08333333333333333,0.0,0.0
0.2828282828282828,0.08333333333333333,0.0,0.0
0.28292829282928295,0.08333333333333333,0.0,0.0
0.283028302830283,0.08333333333333333,0.0,0.0
0.28312831283128315,0.08333333333333333,0.0,0.0
0.2832283228322832,0.08333333333333333,0.0,0.0
0.28332833283328335,0.08333333333333333,0.0,0.0
0.2834283428342834,0.08333333333333333,0.0,0.0
0.28352835283528355,0.08333333333333333,0.0,0.0
0.2836283628362836,0.08333333333333333,0.0,0.0
0.28372837283728375,0.08333333333333333,0.0,0.0
0.2838283828382838,0.08333333333333333,0.0,0.0
0.28392839283928395,0.08333333333333333,0.0,0.0
0.284028402840284,0.08333333333333333,0.0,0.0
0.28412841284128415,0.08333333333333333,0.0,0.0
0.2842284228422842,0.08333333333333333,0.0,0.0
0.28432843284328435,0.08333333333333333,0.0,0.0
0.2844284428442844,0.08333333333333333,0.0,0.0
0.28452845284528455,0.08333333333333333,0.0,0.0
0.2846284628462846,0.08333333333333333,0.0,0.0
0.28472847284728475,0.08333333333333333,0.0,0.0
0.2848284828482848,0.08333333333333333,0.0,0.0
0.28492849284928495,0.08333333333333333,0.0,0.0
0.285028502850285,0.08333333333333333,0.0,0.0
0.28512851285128515,0.08333333333333333,0.0,0.0
0.2852285228522852,0.08333333333333333,0.0,0.0
0.28532853285328535,0.08333333333333333,0.0,0.0
0.2854285428542854,0.08333333333333333,0.0,0.0
0.28552855285528556,0.08333333333333333,0.0,0.0
0.28562856285628563,0.08333333333333333,0.0,0.0
0.2857285728572857,0.08333333333333333,0.0,0.0
0.28582858285828583,0.08333333333333333,0.0,0.0
0.2859285928592859,0.08333333333333333,0.0,0.0
0.28602860286028603,0.08333333333333333,0.0,0.0
0.2861286128612861,0.08333333333333333,0.0,0.0
0.28622862286228623,0.08333333333333333,0.0,0.0
0.2863286328632863,0.08333333333333333,0.0,0.0
0.28642864286428643,0.08333333333333333,0.0,0.0
0.2865286528652865,0.08333333333333333,0.0,0.0
0.28662866286628663,0.08333333333333333,0.0,0.0
0.2867286728672867,0.08333333333333333,0.0,0.0
0.28682868286828683,0.08333333333333333,0.0,0.0
0.2869286928692869,0.08333333333333333,0.0,0.0
0.28702870287028703,0.08333333333333333,0.0,0.0
0.2871287128712871,0.08333333333333333,0.0,0.0
0.28722872287228723,0.08333333333333333,0.0,0.0
0.2873287328732873,0.08333333333333333,0.0,0.0
0.28742874287428744,0.08333333333333333,0.0,0.0
0.2875287528752875,0.08333333333333333,0.0,0.0
0.28762876287628764,0.08333333333333333,0.0,0.0
0.2877287728772877,0.08333333333333333,0.0,0.0
0.28782878287828784,0.08333333333333333,0.0,0.0
0.2879287928792879,0.08333333333333333,0.0,0.0
0.28802880288028804,0.08333333333333333,0.0,0.0
0.2881288128812881,0.08333333333333333,0.0,0.0
0.28822882288228824,0.08333333333333333,0.0,0.0
0.2883288328832883,0.08333333333333333,0.0,0.0
0.28842884288428844,0.08333333333333333,0.0,0.0
0.2885288528852885,0.08333333333333333,0.0,0.0
0.28862886288628864,0.08333333333333333,0.0,0.0
0.2887288728872887,0.08333333333333333,0.0,0.0
0.28882888288828884,0.08333333333333333,0.0,0.0
0.2889288928892889,0.08333333333333333,0.0,0.0
0.28902890289028904,0.08333333333333333,0.0,0.0
0.2891289128912891,0.08333333333333333,0.0,0.0
0.28922892289228924,0.08333333333333333,0.0,0.0
0.2893289328932893,0.08333333333333333,0.0,0.0
0.28942894289428944,0.08333333333333333,0.0,0.0
0.2895289528952895,0.08333333333333333,0.0,0.0
0.28962896289628964,0.08333333333333333,0.0,0.0
0.2897289728972897,0.08333333333333333,0.0,0.0
0.28982898289828984,0.08333333333333333,0.0,0.0
0.2899289928992899,0.08333333333333333,0.0,0.0
0.29002900290029004,0.08333333333333333,0.0,0.0
0.2901290129012901,0.08333333333333333,0.0,0.0
0.29022902290229025,0.08333333333333333,0.0,0.0
0.2903290329032903,0.08333333333333333,0.0,0.0
0.29042904290429045,0.08333333333333333,0.0,0.0
0.2905290529052905,0.08333333333333333,0.0,0.0
0.29062906290629065,0.08333333333333333,0.0,0.0
0.2907290729072907,0.08333333333333333,0.0,0.0
0.29082908290829085,0.08333333333333333,0.0,0.0
0.2909290929092909,0.08333333333333333,0.0,0.0
0.29102910291029105,0.08333333333333333,0.0,0.0
0.2911291129112911,0.08333333333333333,0.0,0.0
0.29122912291229125,0.08333333333333333,0.0,0.0
0.2913291329132913,0.08333333333333333,0.0,0.0
0.29142914291429145,0.08333333333333333,0.0,0.0
0.2915291529152915,0.08333333333333333,0.0,0.0
0.29162916291629165,0.08333333333333333,0.0,0.0
0.2917291729172917,0.08333333333333333,0.0,0.0
0.29182918291829185,0.08333333333333333,0.0,0.0
0.2919291929192919,0.08333333333333333,0.0,0.0
0.29202920292029205,0.08333333333333333,0.0,0.0
0.2921292129212921,0.08333333333333333,0.0,0.0
0.29222922292229225,0.08333333333333333,0.0,0.0
0.2923292329232923,0.08333333333333333,0.0,0.0
0.29242924292429245,0.08333333333333333,0.0,0.0
0.2925292529252925,0.08333333333333333,0.0,0.0
0.29262926292629265,0.08333333333333333,0.0,0.0
0.2927292729272927,0.08333333333333333,0.0,0.0
0.29282928292829286,0.08333333333333333,0.0,0.0
0.29292929292929293,0.08333333333333333,0.0,0.0
0.29302930293029306,0.08333333333333333,0.0,0.0
0.29312931293129313,0.08333333333333333,0.0,0.0
0.29322932293229326,0.08333333333333333,0.0,0.0
0.29332933293329333,0.08333333333333333,0.0,0.0
0.2934293429342934,0.08333333333333333,0.0,0.0
0.29352935293529353,0.08333333333333333,0.0,0.0
0.2936293629362936,0.08333333333333333,0.0,0.0
0.29372937293729373,0.08333333333333333,0.0,0.0
0.2938293829382938,0.08333333333333333,0.0,0.0
0.29392939293929393,0.08333333333333333,0.0,0.0
0.294029402940294,0.08333333333333333,0.0,0.0
0.29412941294129413,0.08333333333333333,0.0,0.0
0.2942294229422942,0.08333333333333333,0.0,0.0
0.29432943294329433,0.08333333333333333,0.0,0.0
0.2944294429442944,0.08333333333333333,0.0,0.0
0.29452945294529453,0.08333333333333333,0.0,0.0
0.2946294629462946,0.08333333333333333,0.0,0.0
0.29472947294729473,0.08333333333333333,0.0,0.0
0.2948294829482948,0.08333333333333333,0.0,0.0
0.29492949294929494,0.08333333333333333,0.0,0.0
0.295029502950295,0.08333333333333333,0.0,0.0
0.29512951295129514,0.08333333333333333,0.0,0.0
0.2952295229522952,0.08333333333333333,0.0,0.0
0.29532953295329534,0.08333333333333333,0.0,0.0
0.2954295429542954,0.08333333333333333,0.0,0.0
0.29552955295529554,0.08333333333333333,0.0,0.0
0.2956295629562956,0.08333333333333333,0.0,0.0
0.29572957295729574,0.08333333333333333,0.0,0.0
0.2958295829582958,0.08333333333333333,0.0,0.0
0.29592959295929594,0.08333333333333333,0.0,0.0
0.296029602960296,0.08333333333333333,0.0,0.0
0.29612961296129614,0.08333333333333333,0.0,0.0
0.2962296229622962,0.08333333333333333,0.0,0.0
0.29632963296329634,0.08333333333333333,0.0,0.0
0.2964296429642964,0.08333333333333333,0.0,0.0
0.29652965296529654,0.08333333333333333,0.0,0.0
0.2966296629662966,0.08333333333333333,0.0,0.0
0.29672967296729674,0.08333333333333333,0.0,0.0
0.2968296829682968,0.08333333333333333,0.0,0.0
0.29692969296929694,0.08333333333333333,0.0,0.0
0.297029702970297,0.08333333333333333,0.0,0.0
0.29712971297129714,0.08333333333333333,0.0,0.0
0.2972297229722972,0.08333333333333333,0.0,0.0
0.29732973297329734,0.08333333333333333,0.0,0.0
0.2974297429742974,0.08333333333333333,0.0,0.0
0.29752975297529755,0.08333333333333333,0.0,0.0
0.2976297629762976,0.08333333333333333,0.0,0.0
0.29772977297729775,0.08333333333333333,0.0,0.0
0.2978297829782978,0.08333333333333333,0.0,0.0
0.29792979297929795,0.08333333333333333,0.0,0.0
0.298029802980298,0.08333333333333333,0.0,0.0
0.29812981298129815,0.08333333333333333,0.0,0.0
0.2982298229822982,0.08333333333333333,0.0,0.0
0.29832983298329835,0.08333333333333333,0.0,0.0
0.2984298429842984,0.08333333333333333,0.0,0.0
0.29852985298529855,0.08333333333333333,0.0,0.0
0.2986298629862986,0.08333333333333333,0.0,0.0
0.29872987298729875,0.08333333333333333,0.0,0.0
0.2988298829882988,0.08333333333333333,0.0,0.0
0.29892989298929895,0.08333333333333333,0.0,0.0
0.299029902990299,0.08333333333333333,0.0,0.0
0.29912991299129915,0.08333333333333333,0.0,0.0
0.2992299229922992,0.08333333333333333,0.0,0.0
0.29932993299329935,0.08333333333333333,0.0,0.0
0.2994299429942994,0.08333333333333333,0.0,0.0
0.29952995299529955,0.08333333333333333,0.0,0.0
0.2996299629962996,0.08333333333333333,0.0,0.0
0.29972997299729975,0.08333333333333333,0.0,0.0
0.2998299829982998,0.08333333333333333,0.0,0.0
0.29992999299929995,0.08333333333333333,0.0,0.0
0.3000300030003,0.08333333333333333,0.0,0.0
0.30013001300130016,0.08333333333333333,0.0,0.0
0.30023002300230023,0.08333333333333333,0.0,0.0
0.30033003300330036,0.08333333333333333,0.0,0.0
0.30043004300430043,0.08333333333333333,0.0,0.0
0.30053005300530056,0.08333333333333333,0.0,0.0
0.30063006300630063,0.08333333333333333,0.0,0.0
0.30073007300730076,0.08333333333333333,0.0,0.0
0.30083008300830083,0.08333333333333333,0.0,0.0
0.3009300930093009,0.08333333333333333,0.0,0.0
0.30103010301030103,0.08333333333333333,0.0,0.0
0.3011301130113011,0.08333333333333333,0.0,0.0
0.30123012301230123,0.08333333333333333,0.0,0.0
0.3013301330133013,0.08333333333333333,0.0,0.0
0.30143014301430143,0.08333333333333333,0.0,0.0
0.3015301530153015,0.08333333333333333,0.0,0.0
0.30163016301630163,0.08333333333333333,0.0,0.0
0.3017301730173017,0.08333333333333333,0.0,0.0
0.30183018301830183,0.08333333333333333,0.0,0.0
0.3019301930193019,0.08333333333333333,0.0,0.0
0.30203020302030203,0.08333333333333333,0.0,0.0
0.3021302130213021,0.08333333333333333,0.0,0.0
0.30223022302230224,0.08333333333333333,0.0,0.0
0.3023302330233023,0.08333333333333333,0.0,0.0
0.30243024302430244,0.08333333333333333,0.0,0.0
0.3025302530253025,0.08333333333333333,0.0,0.0
0.30263026302630264,0.08333333333333333,0.0,0.0
0.3027302730273027,0.08333333333333333,0.0,0.0
0.30283028302830284,0.08333333333333333,0.0,0.0
0.3029302930293029,0.08333333333333333,0.0,0.0
0.30303030303030304,0.08333333333333333,0.0,0.0
0.3031303130313031,0.08333333333333333,0.0,0.0
0.30323032303230324,0.08333333333333333,0.0,0.0
0.3033303330333033,0.08333333333333333,0.0,0.0
0.30343034303430344,0.08333333333333333,0.0,0.0
0.3035303530353035,0.08333333333333333,0.0,0.0
0.30363036303630364,0.08333333333333333,0.0,0.0
0.3037303730373037,0.08333333333333333,0.0,0.0
0.30383038303830384,0.08333333333333333,0.0,0.0
0.3039303930393039,0.08333333333333333,0.0,0.0
0.30403040304030404,0.08333333333333333,0.0,0.0
0.3041304130413041,0.08333333333333333,0.0,0.0
0.30423042304230424,0.08333333333333333,0.0,0.0
0.3043304330433043,0.08333333333333333,0.0,0.0
0.30443044304430444,0.08333333333333333,0.0,0.0
0.3045304530453045,0.08333333333333333,0.0,0.0
0.30463046304630464,0.08333333333333333,0.0,0.0
0.3047304730473047,0.08333333333333333,0.0,0.0
0.30483048304830485,0.08333333333333333,0.0,0.0
0.3049304930493049,0.08333333333333333,0.0,0.0
0.30503050305030505,0.08333333333333333,0.0,0.0
0.3051305130513051,0.08333333333333333,0.0,0.0
0.30523052305230525,0.08333333333333333,0.0,0.0
0.3053305330533053,0.08333333333333333,0.0,0.0
0.30543054305430545,0.08333333333333333,0.0,0.0
0.3055305530553055,0.08333333333333333,0.0,0.0
0.30563056305630565,0.08333333333333333,0.0,0.0
0.3057305730573057,0.08333333333333333,0.0,0.0
0.30583058305830585,0.08333333333333333,0.0,0.0
0.3059305930593059,0.08333333333333333,0.0,0.0
0.30603060306030605,0.08333333333333333,0.0,0.0
0.3061306130613061,0.08333333333333333,0.0,0.0
0.30623062306230625,0.08333333333333333,0.0,0.0
0.3063306330633063,0.08333333333333333,0.0,0.0
0.30643064306430645,0.08333333333333333,0.0,0.0
0.3065306530653065,0.08333333333333333,0.0,0.0
0.30663066306630665,0.08333333333333333,0.0,0.0
0.3067306730673067,0.08333333333333333,0.0,0.0
0.30683068306830685,0.08333333333333333,0.0,0.0
0.3069306930693069,0.08333333333333333,0.0,0.0
0.30703070307030705,0.08333333333333333,0.0,0.0
0.3071307130713071,0.08333333333333333,0.0,0.0
0.30723072307230725,0.08333333333333333,0.0,0.0
0.3073307330733073,0.08333333333333333,0.0,0.0
0.30743074307430746,0.08333333333333333,0.0,0.0
0.30753075307530753,0.08333333333333333,0.0,0.0
0.30763076307630766,0.08333333333333333,0.0,0.0
0.30773077307730773,0.08333333333333333,0.0,0.0
0.30783078307830786,0.08333333333333333,0.0,0.0
0.30793079307930793,0.08333333333333333,0.0,0.0
0.30803080308030806,0.08333333333333333,0.0,0.0
0.30813081308130813,0.08333333333333333,0.0,0.0
0.30823082308230826,0.08333333333333333,0.0,0.0
0.30833083308330833,0.08333333333333333,0.0,0.0
0.3084308430843084,0.08333333333333333,0.0,0.0
0.30853085308530853,0.08333333333333333,0.0,0.0
0.3086308630863086,0.08333333333333333,0.0,0.0
0.30873087308730873,0.08333333333333333,0.0,0.0
0.3088308830883088,0.08333333333333333,0.0,0.0
0.30893089308930893,0.08333333333333333,0.0,0.0
0.309030903090309,0.08333333333333333,0.0,0.0
0.30913091309130913,0.08333333333333333,0.0,0.0
0.3092309230923092,0.08333333333333333,0.0,0.0
0.30933093309330933,0.08333333333333333,0.0,0.0
0.3094309430943094,0.08333333333333333,0.0,0.0
0.30953095309530954,0.08333333333333333,0.0,0.0
0.3096309630963096,0.08333333333333333,0.0,0.0
0.30973097309730974,0.08333333333333333,0.0,0.0
0.3098309830983098,0.08333333333333333,0.0,0.0
0.30993099309930994,0.08333333333333333,0.0,0.0
0.31003100310031,0.08333333333333333,0.0,0.0
0.31013101310131014,0.08333333333333333,0.0,0.0
0.3102310231023102,0.08333333333333333,0.0,0.0
0.31033103310331034,0.08333333333333333,0.0,0.0
0.3104310431043104,0.08333333333333333,0.0,0.0
0.31053105310531054,0.08333333333333333,0.0,0.0
0.3106310631063106,0.08333333333333333,0.0,0.0
0.31073107310731074,0.08333333333333333,0.0,0.0
0.3108310831083108,0.08333333333333333,0.0,0.0
0.31093109310931094,0.08333333333333333,0.0,0.0
0.311031103110311,0.08333333333333333,0.0,0.0
0.31113111311131114,0.08333333333333333,0.0,0.0
0.3112311231123112,0.08333333333333333,0.0,0.0
0.31133113311331134,0.08333333333333333,0.0,0.0
0.3114311431143114,0.08333333333333333,0.0,0.0
0.31153115311531154,0.08333333333333333,0.0,0.0
0.3116311631163116,0.08333333333333333,0.0,0.0
0.31173117311731174,0.08333333333333333,0.0,0.0
0.3118311831183118,0.08333333333333333,0.0,0.0
0.31193119311931194,0.08333333333333333,0.0,0.0
0.312031203120312,0.08333333333333333,0.0,0.0
0.31213121312131215,0.08333333333333333,0.0,0.0
0.3122312231223122,0.08333333333333333,0.0,0.0
0.31233123312331235,0.08333333333333333,0.0,0.0
0.3124312431243124,0.08333333333333333,0.0,0.0
0.31253125312531255,0.08333333333333333,0.0,0.0
0.3126312631263126,0.08333333333333333,0.0,0.0
0.31273127312731275,0.08333333333333333,0.0,0.0
0.3128312831283128,0.08333333333333333,0.0,0.0
0.31293129312931295,0.08333333333333333,0.0,0.0
0.313031303130313,0.08333333333333333,0.0,0.0
0.31313131313131315,0.08333333333333333,0.0,0.0
0.3132313231323132,0.08333333333333333,0.0,0.0
0.31333133313331335,0.08333333333333333,0.0,0.0
0.3134313431343134,0.08333333333333333,0.0,0.0
0.31353135313531355,0.08333333333333333,0.0,0.0
0.3136313631363136,0.08333333333333333,0.0,0.0
0.31373137313731375,0.08333333333333333,0.0,0.0
0.3138313831383138,0.08333333333333333,0.0,0.0
0.31393139313931395,0.08333333333333333,0.0,0.0
0.314031403140314,0.08333333333333333,0.0,0.0
0.31413141314131415,0.08333333333333333,0.0,0.0
0.3142314231423142,0.08333333333333333,0.0,0.0
0.31433143314331435,0.08333333333333333,0.0,0.0
0.3144314431443144,0.08333333333333333,0.0,0.0
0.31453145314531455,0.08333333333333333,0.0,0.0
0.3146314631463146,0.08333333333333333,0.0,0.0
0.31473147314731476,0.08333333333333333,0.0,0.0
0.31483148314831483,0.08333333333333333,0.0,0.0
0.31493149314931496,0.08333333333333333,0.0,0.0
0.31503150315031503,0.08333333333333333,0.0,0.0
0.31513151315131516,0.08333333333333333,0.0,0.0
0.31523152315231523,0.08333333333333333,0.0,0.0
0.31533153315331536,0.08333333333333333,0.0,0.0
0.31543154315431543,0.08333333333333333,0.0,0.0
0.31553155315531556,0.08333333333333333,0.0,0.0
0.31563156315631563,0.08333333333333333,0.0,0.0
0.31573157315731576,0.08333333333333333,0.0,0.0
0.31583158315831583,0.08333333333333333,0.0,0.0
0.3159315931593159,0.08333333333333333,0.0,0.0
0.31603160316031603,0.08333333333333333,0.0,0.0
0.3161316131613161,0.08333333333333333,0.0,0.0
0.31623162316231623,0.08333333333333333,0.0,0.0
0.3163316331633163,0.08333333333333333,0.0,0.0
0.31643164316431643,0.08333333333333333,0.0,0.0
0.3165316531653165,0.08333333333333333,0.0,0.0
0.31663166316631663,0.08333333333333333,0.0,0.0
0.3167316731673167,0.08333333333333333,0.0,0.0
0.31683168316831684,0.08333333333333333,0.0,0.0
0.3169316931693169,0.08333333333333333,0.0,0.0
0.31703170317031704,0.08333333333333333,0.0,0.0
0.3171317131713171,0.08333333333333333,0.0,0.0
0.31723172317231724,0.08333333333333333,0.0,0.0
0.3173317331733173,0.08333333333333333,0.0,0.0
0.31743174317431744,0.08333333333333333,0.0,0.0
0.3175317531753175,0.08333333333333333,0.0,0.0
0.31763176317631764,0.08333333333333333,0.0,0.0
0.3177317731773177,0.08333333333333333,0.0,0.0
0.31783178317831784,0.08333333333333333,0.0,0.0
0.3179317931793179,0.08333333333333333,0.0,0.0
0.31803180318031804,0.08333333333333333,0.0,0.0
0.3181318131813181,0.08333333333333333,0.0,0.0
0.31823182318231824,0.08333333333333333,0.0,0.0
0.3183318331833183,0.08333333333333333,0.0,0.0
0.31843184318431844,0.08333333333333333,0.0,0.0
0.3185318531853185,0.08333333333333333,0.0,0.0
0.31863186318631864,0.08333333333333333,0.0,0.0
0.3187318731873187,0.08333333333333333,0.0,0.0
0.31883188318831884,0.08333333333333333,0.0,0.0
0.3189318931893189,0.08333333333333333,0.0,0.0
0.31903190319031904,0.08333333333333333,0.0,0.0
0.3191319131913191,0.08333333333333333,0.0,0.0
0.31923192319231924,0.08333333333333333,0.0,0.0
0.3193319331933193,0.08333333333333333,0.0,0.0
0.31943194319431945,0.08333333333333333,0.0,0.0
0.3195319531953195,0.08333333333333333,0.0,0.0
0.31963196319631965,0.08333333333333333,0.0,0.0
0.3197319731973197,0.08333333333333333,0.0,0.0
0.31983198319831985,0.08333333333333333,0.0,0.0
0.3199319931993199,0.08333333333333333,0.0,0.0
0.32003200320032005,0.08333333333333333,0.0,0.0
0.3201320132013201,0.08333333333333333,0.0,0.0
0.32023202320232025,0.08333333333333333,0.0,0.0
0.3203320332033203,0.08333333333333333,0.0,0.0
0.32043204320432045,0.08333333333333333,0.0,0.0
0.3205320532053205,0.08333333333333333,0.0,0.0
0.32063206320632065,0.08333333333333333,0.0,0.0
0.3207320732073207,0.08333333333333333,0.0,0.0
0.32083208320832085,0.08333333333333333,0.0,0.0
0.3209320932093209,0.08333333333333333,0.0,0.0
0.32103210321032105,0.08333333333333333,0.0,0.0
0.3211321132113211,0.08333333333333333,0.0,0.0
0.32123212321232125,0.08333333333333333,0.0,0.0
0.3213321332133213,0.08333333333333333,0.0,0.0
0.32143214321432145,0.08333333333333333,0.0,0.0
0.3215321532153215,0.08333333333333333,0.0,0.0
0.32163216321632165,0.08333333333333333,0.0,0.0
0.3217321732173217,0.08333333333333333,0.0,0.0
0.32183218321832185,0.08333333333333333,0.0,0.0
0.3219321932193219,0.08333333333333333,0.0,0.0
0.32203220322032206,0.08333333333333333,0.0,0.0
0.32213221322132213,0.08333333333333333,0.0,0.0
0.32223222322232226,0.08333333333333333,0.0,0.0
0.32233223322332233,0.08333333333333333,0.0,0.0
0.32243224322432246,0.08333333333333333,0.0,0.0
0.32253225322532253,0.08333333333333333,0.0,0.0
0.32263226322632266,0.08333333333333333,0.0,0.0
0.32273227322732273,0.08333333333333333,0.0,0.0
0.32283228322832286,0.08333333333333333,0.0,0.0
0.32293229322932293,0.08333333333333333,0.0,0.0
0.32303230323032306,0.08333333333333333,0.0,0.0
0.32313231323132313,0.08333333333333333,0.0,0.0
0.32323232323232326,0.08333333333333333,0.0,0.0
0.32333233323332333,0.08333333333333333,0.0,0.0
0.3234323432343234,0.08333333333333333,0.0,0.0
0.32353235323532353,0.08333333333333333,0.0,0.0
0.3236323632363236,0.08333333333333333,0.0,0.0
0.32373237323732373,0.08333333333333333,0.0,0.0
0.3238323832383238,0.08333333333333333,0.0,0.0
0.32393239323932393,0.08333333333333333,0.0,0.0
0.324032403240324,0.08333333333333333,0.0,0.0
0.32413241324132414,0.08333333333333333,0.0,0.0
0.3242324232423242,0.08333333333333333,0.0,0.0
0.32433243324332434,0.08333333333333333,0.0,0.0
0.3244324432443244,0.08333333333333333,0.0,0.0
0.32453245324532454,0.08333333333333333,0.0,0.0
0.3246324632463246,0.08333333333333333,0.0,0.0
0.32473247324732474,0.08333333333333333,0.0,0.0
0.3248324832483248,0.08333333333333333,0.0,0.0
0.32493249324932494,0.08333333333333333,0.0,0.0
0.325032503250325,0.08333333333333333,0.0,0.0
0.32513251325132514,0.08333333333333333,0.0,0.0
0.3252325232523252,0.08333333333333333,0.0,0.0
0.32533253325332534,0.08333333333333333,0.0,0.0
0.3254325432543254,0.08333333333333333,0.0,0.0
0.32553255325532554,0.08333333333333333,0.0,0.0
0.3256325632563256,0.08333333333333333,0.0,0.0
0.32573257325732574,0.08333333333333333,0.0,0.0
0.3258325832583258,0.08333333333333333,0.0,0.0
0.32593259325932594,0.08333333333333333,0.0,0.0
0.326032603260326,0.08333333333333333,0.0,0.0
0.32613261326132614,0.08333333333333333,0.0,0.0
0.3262326232623262,0.08333333333333333,0.0,0.0
0.32633263326332634,0.08333333333333333,0.0,0.0
0.3264326432643264,0.08333333333333333,0.0,0.0
0.32653265326532654,0.08333333333333333,0.0,0.0
0.3266326632663266,0.08333333333333333,0.0,0.0
0.32673267326732675,0.08333333333333333,0.0,0.0
0.3268326832683268,0.08333333333333333,0.0,0.0
0.32693269326932695,0.08333333333333333,0.0,0.0
0.327032703270327,0.08333333333333333,0.0,0.0
0.32713271327132715,0.08333333333333333,0.0,0.0
0.3272327232723272,0.08333333333333333,0.0,0.0
0.32733273327332735,0.08333333333333333,0.0,0.0
0.3274327432743274,0.08333333333333333,0.0,0.0
0.32753275327532755,0.08333333333333333,0.0,0.0
0.3276327632763276,0.08333333333333333,0.0,0.0
0.32773277327732775,0.08333333333333333,0.0,0.0
0.3278327832783278,0.08333333333333333,0.0,0.0
0.32793279327932795,0.08333333333333333,0.0,0.0
0.328032803280328,0.08333333333333333,0.0,0.0
0.32813281328132815,0.08333333333333333,0.0,0.0
0.3282328232823282,0.08333333333333333,0.0,0.0
0.32833283328332835,0.08333333333333333,0.0,0.0
0.3284328432843284,0.08333333333333333,0.0,0.0
0.32853285328532855,0.08333333333333333,0.0,0.0
0.3286328632863286,0.08333333333333333,0.0,0.0
0.32873287328732875,0.08333333333333333,0.0,0.0
0.3288328832883288,0.08333333333333333,0.0,0.0
0.32893289328932895,0.08333333333333333,0.0,0.0
0.329032903290329,0.08333333333333333,0.0,0.0
0.32913291329132915,0.08333333333333333,0.0,0.0
0.3292329232923292,0.08333333333333333,0.0,0.0
0.32933293329332936,0.08333333333333333,0.0,0.0
0.32943294329432943,0.08333333333333333,0.0,0.0
0.32953295329532956,0.08333333333333333,0.0,0.0
0.32963296329632963,0.08333333333333333,0.0,0.0
0.32973297329732976,0.08333333333333333,0.0,0.0
0.32983298329832983,0.08333333333333333,0.0,0.0
0.32993299329932996,0.08333333333333333,0.0,0.0
0.33003300330033003,0.08333333333333333,0.0,0.0
0.33013301330133016,0.08333333333333333,0.0,0.0
0.33023302330233023,0.08333333333333333,0.0,0.0
0.33033303330333036,0.08333333333333333,0.0,0.0
0.33043304330433043,0.08333333333333333,0.0,0.0
0.33053305330533056,0.08333333333333333,0.0,0.0
0.33063306330633063,0.08333333333333333,0.0,0.0
0.33073307330733076,0.08333333333333333,0.0,0.0
0.33083308330833083,0.08333333333333333,0.0,0.0
0.3309330933093309,0.08333333333333333,0.0,0.0
0.33103310331033103,0.08333333333333333,0.0,0.0
0.3311331133113311,0.08333333333333333,0.0,0.0
0.33123312331233123,0.08333333333333333,0.0,0.0
0.3313331333133313,0.08333333333333333,0.0,0.0
0.33143314331433144,0.08333333333333333,0.0,0.0
0.3315331533153315,0.08333333333333333,0.0,0.0
0.33163316331633164,0.08333333333333333,0.0,0.0
0.3317331733173317,0.08333333333333333,0.0,0.0
0.33183318331833184,0.08333333333333333,0.0,0.0
0.3319331933193319,0.08333333333333333,0.0,0.0
0.33203320332033204,0.08333333333333333,0.0,0.0
0.3321332133213321,0.08333333333333333,0.0,0.0
0.33223322332233224,0.08333333333333333,0.0,0.0
0.3323332333233323,0.08333333333333333,0.0,0.0
0.33243324332433244,0.08333333333333333,0.0,0.0
0.3325332533253325,0.08333333333333333,0.0,0.0
0.33263326332633264,0.08333333333333333,0.0,0.0
0.3327332733273327,0.08333333333333333,0.0,0.0
0.33283328332833284,0.08333333333333333,0.0,0.0
0.3329332933293329,0.08333333333333333,0.0,0.0
0.33303330333033304,0.08333333333333333,0.0,0.0
0.3331333133313331,0.08333333333333333,0.0,0.0
0.33323332333233324,0.08333333333333333,0.0,0.0
0.3333333333333333,0.08333333333333333,0.0,0.0
0.33343334333433344,0.08333333333333333,0.0,0.0
0.3335333533353335,0.08333333333333333,0.0,0.0
0.33363336333633364,0.08333333333333333,0.0,0.0
0.3337333733373337,0.08333333333333333,0.0,0.0
0.33383338333833384,0.08333333333333333,0.0,0.0
0.3339333933393339,0.08333333333333333,0.0,0.0
0.33403340334033405,0.08333333333333333,0.0,0.0
0.3341334133413341,0.08333333333333333,0.0,0.0
0.33423342334233425,0.08333333333333333,0.0,0.0
0.3343334333433343,0.08333333333333333,0.0,0.0
0.33443344334433445,0.08333333333333333,0.0,0.0
0.3345334533453345,0.08333333333333333,0.0,0.0
0.33463346334633465,0.08333333333333333,0.0,0.0
0.3347334733473347,0.08333333333333333,0.0,0.0
0.33483348334833485,0.08333333333333333,0.0,0.0
0.3349334933493349,0.08333333333333333,0.0,0.0
0.33503350335033505,0.08333333333333333,0.0,0.0
0.3351335133513351,0.08333333333333333,0.0,0.0
0.33523352335233525,0.08333333333333333,0.0,0.0
0.3353335333533353,0.08333333333333333,0.0,0.0
0.33543354335433545,0.08333333333333333,0.0,0.0
0.3355335533553355,0.08333333333333333,0.0,0.0
0.33563356335633565,0.08333333333333333,0.0,0.0
0.3357335733573357,0.08333333333333333,0.0,0.0
0.33583358335833585,0.08333333333333333,0.0,0.0
0.3359335933593359,0.08333333333333333,0.0,0.0
0.33603360336033605,0.08333333333333333,0.0,0.0
0.3361336133613361,0.08333333333333333,0.0,0.0
0.33623362336233625,0.08333333333333333,0.0,0.0
0.3363336333633363,0.08333333333333333,0.0,0.0
0.33643364336433645,0.08333333333333333,0.0,0.0
0.3365336533653365,0.08333333333333333,0.0,0.0
0.33663366336633666,0.08333333333333333,0.0,0.0
0.3367336733673367,0.08333333333333333,0.0,0.0
0.33683368336833686,0.08333333333333333,0.0,0.0
0.33693369336933693,0.08333333333333333,0.0,0.0
0.33703370337033706,0.08333333333333333,0.0,0.0
0.33713371337133713,0.08333333333333333,0.0,0.0
0.33723372337233726,0.08333333333333333,0.0,0.0
0.33733373337333733,0.08333333333333333,0.0,0.0
0.33743374337433746,0.08333333333333333,0.0,0.0
0.33753375337533753,0.08333333333333333,0.0,0.0
0.33763376337633766,0.08333333333333333,0.0,0.0
0.33773377337733773,0.08333333333333333,0.0,0.0
0.33783378337833786,0.08333333333333333,0.0,0.0
0.33793379337933793,0.08333333333333333,0.0,0.0
0.33803380338033806,0.08333333333333333,0.0,0.0
0.33813381338133813,0.08333333333333333,0.0,0.0
0.33823382338233826,0.08333333333333333,0.0,0.0
0.33833383338333833,0.08333333333333333,0.0,0.0
0.3384338433843384,0.08333333333333333,0.0,0.0
0.33853385338533853,0.08333333333333333,0.0,0.0
0.3386338633863386,0.08333333333333333,0.0,0.0
0.33873387338733874,0.08333333333333333,0.0,0.0
0.3388338833883388,0.08333333333333333,0.0,0.0
0.33893389338933894,0.08333333333333333,0.0,0.0
0.339033903390339,0.08333333333333333,0.0,0.0
0.33913391339133914,0.08333333333333333,0.0,0.0
0.3392339233923392,0.08333333333333333,0.0,0.0
0.33933393339333934,0.08333333333333333,0.0,0.0
0.3394339433943394,0.08333333333333333,0.0,0.0
0.33953395339533954,0.08333333333333333,0.0,0.0
0.3396339633963396,0.08333333333333333,0.0,0.0
0.33973397339733974,0.08333333333333333,0.0,0.0
0.3398339833983398,0.08333333333333333,0.0,0.0
0.33993399339933994,0.08333333333333333,0.0,0.0
0.34003400340034,0.08333333333333333,0.0,0.0
0.34013401340134014,0.08333333333333333,0.0,0.0
0.3402340234023402,0.08333333333333333,0.0,0.0
0.34033403340334034,0.08333333333333333,0.0,0.0
0.3404340434043404,0.08333333333333333,0.0,0.0
0.34053405340534054,0.08333333333333333,0.0,0.0
0.3406340634063406,0.08333333333333333,0.0,0.0
0.34073407340734074,0.08333333333333333,0.0,0.0
0.3408340834083408,0.08333333333333333,0.0,0.0
0.34093409340934094,0.08333333333333333,0.0,0.0
0.341034103410341,0.08333333333333333,0.0,0.0
0.34113411341134114,0.08333333333333333,0.0,0.0
0.3412341234123412,0.08333333333333333,0.0,0.0
0.34133413341334135,0.08333333333333333,0.0,0.0
0.3414341434143414,0.08333333333333333,0.0,0.0
0.34153415341534155,0.08333333333333333,0.0,0.0
0.3416341634163416,0.08333333333333333,0.0,0.0
0.34173417341734175,0.08333333333333333,0.0,0.0
0.3418341834183418,0.08333333333333333,0.0,0.0
0.34193419341934195,0.08333333333333333,0.0,0.0
0.342034203420342,0.08333333333333333,0.0,0.0
0.34213421342134215,0.08333333333333333,0.0,0.0
0.3422342234223422,0.08333333333333333,0.0,0.0
0.34233423342334235,0.08333333333333333,0.0,0.0
0.3424342434243424,0.08333333333333333,0.0,0.0
0.34253425342534255,0.08333333333333333,0.0,0.0
0.3426342634263426,0.08333333333333333,0.0,0.0
0.34273427342734275,0.08333333333333333,0.0,0.0
0.3428342834283428,0.08333333333333333,0.0,0.0
0.34293429342934295,0.08333333333333333,0.0,0.0
0.343034303430343,0.08333333333333333,0.0,0.0
0.34313431343134315,0.08333333333333333,0.0,0.0
0.3432343234323432,0.08333333333333333,0.0,0.0
0.34333433343334335,0.08333333333333333,0.0,0.0
0.3434343434343434,0.08333333333333333,0.0,0.0
0.34353435343534355,0.08333333333333333,0.0,0.0
0.3436343634363436,0.08333333333333333,0.0,0.0
0.34373437343734375,0.08333333333333333,0.0,0.0
0.3438343834383438,0.08333333333333333,0.0,0.0
0.34393439343934396,0.08333333333333333,0.0,0.0
0.344034403440344,0.08333333333333333,0.0,0.0
0.34413441344134416,0.08333333333333333,0.0,0.0
0.34423442344234423,0.08333333333333333,0.0,0.0
0.34433443344334436,0.08333333333333333,0.0,0.0
0.34443444344434443,0.08333333333333333,0.0,0.0
0.34453445344534456,0.08333333333333333,0.0,0.0
0.34463446344634463,0.08333333333333333,0.0,0.0
0.34473447344734476,0.08333333333333333,0.0,0.0
0.34483448344834483,0.08333333333333333,0.0,0.0
0.34493449344934496,0.08333333333333333,0.0,0.0
0.34503450345034503,0.08333333333333333,0.0,0.0
0.34513451345134516,0.08333333333333333,0.0,0.0
0.34523452345234523,0.08333333333333333,0.0,0.0
0.34533453345334536,0.08333333333333333,0.0,0.0
0.34543454345434543,0.08333333333333333,0.0,0.0
0.34553455345534556,0.08333333333333333,0.0,0.0
0.34563456345634563,0.08333333333333333,0.0,0.0
0.34573457345734576,0.08333333333333333,0.0,0.0
0.34583458345834583,0.08333333333333333,0.0,0.0
0.3459345934593459,0.08333333333333333,0.0,0.0
0.34603460346034604,0.08333333333333333,0.0,0.0
0.3461346134613461,0.08333333333333333,0.0,0.0
0.34623462346234624,0.08333333333333333,0.0,0.0
0.3463346334633463,0.08333333333333333,0.0,0.0
0.34643464346434644,0.08333333333333333,0.0,0.0
0.3465346534653465,0.08333333333333333,0.0,0.0
0.34663466346634664,0.08333333333333333,0.0,0.0
0.3467346734673467,0.08333333333333333,0.0,0.0
0.34683468346834684,0.08333333333333333,0.0,0.0
0.3469346934693469,0.08333333333333333,0.0,0.0
0.34703470347034704,0.08333333333333333,0.0,0.0
0.3471347134713471,0.08333333333333333,0.0,0.0
0.34723472347234724,0.08333333333333333,0.0,0.0
0.3473347334733473,0.08333333333333333,0.0,0.0
0.34743474347434744,0.08333333333333333,0.0,0.0
0.3475347534753475,0.08333333333333333,0.0,0.0
0.34763476347634764,0.08333333333333333,0.0,0.0
0.3477347734773477,0.08333333333333333,0.0,0.0
0.34783478347834784,0.08333333333333333,0.0,0.0
0.3479347934793479,0.08333333333333333,0.0,0.0
0.34803480348034804,0.08333333333333333,0.0,0.0
0.3481348134813481,0.08333333333333333,0.0,0.0
0.34823482348234824,0.08333333333333333,0.0,0.0
0.3483348334833483,0.08333333333333333,0.0,0.0
0.34843484348434844,0.08333333333333333,0.0,0.0
0.3485348534853485,0.08333333333333333,0.0,0.0
0.34863486348634865,0.08333333333333333,0.0,0.0
0.3487348734873487,0.08333333333333333,0.0,0.0
0.34883488348834885,0.08333333333333333,0.0,0.0
0.3489348934893489,0.08333333333333333,0.0,0.0
0.34903490349034905,0.08333333333333333,0.0,0.0
0.3491349134913491,0.08333333333333333,0.0,0.0
0.34923492349234925,0.08333333333333333,0.0,0.0
0.3493349334933493,0.08333333333333333,0.0,0.0
0.34943494349434945,0.08333333333333333,0.0,0.0
0.3495349534953495,0.08333333333333333,0.0,0.0
0.34963496349634965,0.08333333333333333,0.0,0.0
0.3497349734973497,0.08333333333333333,0.0,0.0
0.34983498349834985,0.08333333333333333,0.0,0.0
0.3499349934993499,0.08333333333333333,0.0,0.0
0.35003500350035005,0.08333333333333333,0.0,0.0
0.3501350135013501,0.08333333333333333,0.0,0.0
0.35023502350235025,0.08333333333333333,0.0,0.0
0.3503350335033503,0.08333333333333333,0.0,0.0
0.35043504350435045,0.08333333333333333,0.0,0.0
0.3505350535053505,0.08333333333333333,0.0,0.0
0.35063506350635065,0.08333333333333333,0.0,0.0
0.3507350735073507,0.08333333333333333,0.0,0.0
0.35083508350835085,0.08333333333333333,0.0,0.0
0.3509350935093509,0.08333333333333333,0.0,0.0
0.35103510351035105,0.08333333333333333,0.0,0.0
0.3511351135113511,0.08333333333333333,0.0,0.0
0.35123512351235125,0.08333333333333333,0.0,0.0
0.3513351335133513,0.08333333333333333,0.0,0.0
0.35143514351435146,0.08333333333333333,0.0,0.0
0.35153515351535153,0.08333333333333333,0.0,0.0
0.35163516351635166,0.08333333333333333,0.0,0.0
0.35173517351735173,0.08333333333333333,0.0,0.0
0.35183518351835186,0.08333333333333333,0.0,0.0
0.35193519351935193,0.08333333333333333,0.0,0.0
0.35203520352035206,0.08333333333333333,0.0,0.0
0.35213521352135213,0.08333333333333333,0.0,0.0
0.35223522352235226,0.08333333333333333,0.0,0.0
0.35233523352335233,0.08333333333333333,0.0,0.0
0.35243524352435246,0.08333333333333333,0.0,0.0
0.35253525352535253,0.08333333333333333,0.0,0.0
0.35263526352635266,0.08333333333333333,0.0,0.0
0.35273527352735273,0.08333333333333333,0.0,0.0
0.35283528352835286,0.08333333333333333,0.0,0.0
0.35293529352935293,0.08333333333333333,0.0,0.0
0.35303530353035306,0.08333333333333333,0.0,0.0
0.35313531353135313,0.08333333333333333,0.0,0.0
0.35323532353235326,0.08333333333333333,0.0,0.0
0.35333533353335334,0.08333333333333333,0.0,0.0
0.3534353435343534,0.08333333333333333,0.0,0.0
0.35353535353535354,0.08333333333333333,0.0,0.0
0.3536353635363536,0.08333333333333333,0.0,0.0
0.35373537353735374,0.08333333333333333,0.0,0.0
0.3538353835383538,0.08333333333333333,0.0,0.0
0.35393539353935394,0.08333333333333333,0.0,0.0
0.354035403540354,0.08333333333333333,0.0,0.0
0.35413541354135414,0.08333333333333333,0.0,0.0
0.3542354235423542,0.08333333333333333,0.0,0.0
0.35433543354335434,0.08333333333333333,0.0,0.0
0.3544354435443544,0.08333333333333333,0.0,0.0
0.35453545354535454,0.08333333333333333,0.0,0.0
0.3546354635463546,0.08333333333333333,0.0,0.0
0.35473547354735474,0.08333333333333333,0.0,0.0
0.3548354835483548,0.08333333333333333,0.0,0.0
0.35493549354935494,0.08333333333333333,0.0,0.0
0.355035503550355,0.08333333333333333,0.0,0.0
0.35513551355135514,0.08333333333333333,0.0,0.0
0.3552355235523552,0.08333333333333333,0.0,0.0
0.35533553355335534,0.08333333333333333,0.0,0.0
0.3554355435543554,0.08333333333333333,0.0,0.0
0.35553555355535554,0.08333333333333333,0.0,0.0
0.3556355635563556,0.08333333333333333,0.0,0.0
0.35573557355735574,0.08333333333333333,0.0,0.0
0.3558355835583558,0.08333333333333333,0.0,0.0
0.35593559355935595,0.08333333333333333,0.0,0.0
0.356035603560356,0.08333333333333333,0.0,0.0
0.35613561356135615,0.08333333333333333,0.0,0.0
0.3562356235623562,0.08333333333333333,0.0,0.0
0.35633563356335635,0.08333333333333333,0.0,0.0
0.3564356435643564,0.08333333333333333,0.0,0.0
0.35653565356535655,0.08333333333333333,0.0,0.0
0.3566356635663566,0.08333333333333333,0.0,0.0
0.35673567356735675,0.08333333333333333,0.0,0.0
0.3568356835683568,0.08333333333333333,0.0,0.0
0.35693569356935695,0.08333333333333333,0.0,0.0
0.357035703570357,0.08333333333333333,0.0,0.0
0.35713571357135715,0.08333333333333333,0.0,0.0
0.3572357235723572,0.08333333333333333,0.0,0.0
0.35733573357335735,0.08333333333333333,0.0,0.0
0.3574357435743574,0.08333333333333333,0.0,0.0
0.35753575357535755,0.08333333333333333,0.0,0.0
0.3576357635763576,0.08333333333333333,0.0,0.0
0.35773577357735775,0.08333333333333333,0.0,0.0
0.3578357835783578,0.08333333333333333,0.0,0.0
0.35793579357935795,0.08333333333333333,0.0,0.0
0.358035803580358,0.08333333333333333,0.0,0.0
0.35813581358135815,0.08333333333333333,0.0,0.0
0.3582358235823582,0.08333333333333333,0.0,0.0
0.35833583358335835,0.08333333333333333,0.0,0.0
0.3584358435843584,0.08333333333333333,0.0,0.0
0.35853585358535855,0.08333333333333333,0.0,0.0
0.3586358635863586,0.08333333333333333,0.0,0.0
0.35873587358735876,0.08333333333333333,0.0,0.0
0.35883588358835883,0.08333333333333333,0.0,0.0
0.35893589358935896,0.08333333333333333,0.0,0.0
0.35903590359035903,0.08333333333333333,0.0,0.0
0.35913591359135916,0.08333333333333333,0.0,0.0
0.35923592359235923,0.08333333333333333,0.0,0.0
0.35933593359335936,0.08333333333333333,0.0,0.0
0.35943594359435943,0.08333333333333333,0.0,0.0
0.35953595359535956,0.08333333333333333,0.0,0.0
0.35963596359635963,0.08333333333333333,0.0,0.0
0.35973597359735976,0.08333333333333333,0.0,0.0
0.35983598359835983,0.08333333333333333,0.0,0.0
0.35993599359935996,0.08333333333333333,0.0,0.0
0.36003600360036003,0.08333333333333333,0.0,0.0
0.36013601360136016,0.08333333333333333,0.0,0.0
0.36023602360236023,0.08333333333333333,0.0,0.0
0.36033603360336036,0.08333333333333333,0.0,0.0
0.36043604360436043,0.08333333333333333,0.0,0.0
0.36053605360536056,0.08333333333333333,0.0,0.0
0.36063606360636064,0.08333333333333333,0.0,0.0
0.36073607360736076,0.08333333333333333,0.0,0.0
0.36083608360836084,0.08333333333333333,0.0,0.0
0.3609360936093609,0.08333333333333333,0.0,0.0
0.36103610361036104,0.08333333333333333,0.0,0.0
0.3611361136113611,0.08333333333333333,0.0,0.0
0.36123612361236124,0.08333333333333333,0.0,0.0
0.3613361336133613,0.08333333333333333,0.0,0.0
0.36143614361436144,0.08333333333333333,0.0,0.0
0.3615361536153615,0.08333333333333333,0.0,0.0
0.36163616361636164,0.08333333333333333,0.0,0.0
0.3617361736173617,0.08333333333333333,0.0,0.0
0.36183618361836184,0.08333333333333333,0.0,0.0
0.3619361936193619,0.08333333333333333,0.0,0.0
0.36203620362036204,0.08333333333333333,0.0,0.0
0.3621362136213621,0.08333333333333333,0.0,0.0
0.36223622362236224,0.08333333333333333,0.0,0.0
0.3623362336233623,0.08333333333333333,0.0,0.0
0.36243624362436244,0.08333333333333333,0.0,0.0
0.3625362536253625,0.08333333333333333,0.0,0.0
0.36263626362636264,0.08333333333333333,0.0,0.0
0.3627362736273627,0.08333333333333333,0.0,0.0
0.36283628362836284,0.08333333333333333,0.0,0.0
0.3629362936293629,0.08333333333333333,0.0,0.0
0.36303630363036304,0.08333333333333333,0.0,0.0
0.3631363136313631,0.08333333333333333,0.0,0.0
0.36323632363236324,0.08333333333333333,0.0,0.0
0.3633363336333633,0.08333333333333333,0.0,0.0
0.36343634363436345,0.08333333333333333,0.0,0.0
0.3635363536353635,0.08333333333333333,0.0,0.0
0.36363636363636365,0.08333333333333333,0.0,0.0
0.3637363736373637,0.08333333333333333,0.0,0.0
0.36383638363836385,0.08333333333333333,0.0,0.0
0.3639363936393639,0.08333333333333333,0.0,0.0
0.36403640364036405,0.08333333333333333,0.0,0.0
0.3641364136413641,0.08333333333333333,0.0,0.0
0.36423642364236425,0.08333333333333333,0.0,0.0
0.3643364336433643,0.08333333333333333,0.0,0.0
0.36443644364436445,0.08333333333333333,0.0,0.0
0.3645364536453645,0.08333333333333333,0.0,0.0
0.36463646364636465,0.08333333333333333,0.0,0.0
0.3647364736473647,0.08333333333333333,0.0,0.0
0.36483648364836485,0.08333333333333333,0.0,0.0
0.3649364936493649,0.08333333333333333,0.0,0.0
0.36503650365036505,0.08333333333333333,0.0,0.0
0.3651365136513651,0.08333333333333333,0.0,0.0
0.36523652365236525,0.08333333333333333,0.0,0.0
0.3653365336533653,0.08333333333333333,0.0,0.0
0.36543654365436545,0.08333333333333333,0.0,0.0
0.3655365536553655,0.08333333333333333,0.0,0.0
0.36563656365636565,0.08333333333333333,0.0,0.0
0.3657365736573657,0.08333333333333333,0.0,0.0
0.36583658365836585,0.08333333333333333,0.0,0.0
0.3659365936593659,0.08333333333333333,0.0,0.0
0.36603660366036606,0.08333333333333333,0.0,0.0
0.36613661366136613,0.08333333333333333,0.0,0.0
0.36623662366236626,0.08333333333333333,0.0,0.0
0.36633663366336633,0.08333333333333333,0.0,0.0
0.36643664366436646,0.08333333333333333,0.0,0.0
0.36653665366536653,0.08333333333333333,0.0,0.0
0.36663666366636666,0.08333333333333333,0.0,0.0
0.36673667366736673,0.08333333333333333,0.0,0.0
0.36683668366836686,0.08333333333333333,0.0,0.0
0.36693669366936693,0.08333333333333333,0.0,0.0
0.36703670367036706,0.08333333333333333,0.0,0.0
0.36713671367136713,0.08333333333333333,0.0,0.0
0.36723672367236726,0.08333333333333333,0.0,0.0
0.36733673367336733,0.08333333333333333,0.0,0.0
0.36743674367436746,0.08333333333333333,0.0,0.0
0.36753675367536753,0.08333333333333333,0.0,0.0
0.36763676367636766,0.08333333333333333,0.0,0.0
0.36773677367736773,0.08333333333333333,0.0,0.0
0.36783678367836786,0.08333333333333333,0.0,0.0
0.36793679367936794,0.08333333333333333,0.0,0.0
0.36803680368036806,0.08333333333333333,0.0,0.0
0.36813681368136814,0.08333333333333333,0.0,0.0
0.36823682368236826,0.08333333333333333,0.0,0.0
0.36833683368336834,0.08333333333333333,0.0,0.0
0.3684368436843684,0.08333333333333333,0.0,0.0
0.36853685368536854,0.08333333333333333,0.0,0.0
0.3686368636863686,0.08333333333333333,0.0,0.0
0.36873687368736874,0.08333333333333333,0.0,0.0
0.3688368836883688,0.08333333333333333,0.0,0.0
0.36893689368936894,0.08333333333333333,0.0,0.0
0.369036903690369,0.08333333333333333,0.0,0.0
0.36913691369136914,0.08333333333333333,0.0,0.0
0.3692369236923692,0.08333333333333333,0.0,0.0
0.36933693369336934,0.08333333333333333,0.0,0.0
0.3694369436943694,0.08333333333333333,0.0,0.0
0.36953695369536954,0.08333333333333333,0.0,0.0
0.3696369636963696,0.08333333333333333,0.0,0.0
0.36973697369736974,0.08333333333333333,0.0,0.0
0.3698369836983698,0.08333333333333333,0.0,0.0
0.36993699369936994,0.08333333333333333,0.0,0.0
0.37003700370037,0.08333333333333333,0.0,0.0
0.37013701370137014,0.08333333333333333,0.0,0.0
0.3702370237023702,0.08333333333333333,0.0,0.0
0.37033703370337034,0.08333333333333333,0.0,0.0
0.3704370437043704,0.08333333333333333,0.0,0.0
0.37053705370537054,0.08333333333333333,0.0,0.0
0.3706370637063706,0.08333333333333333,0.0,0.0
0.37073707370737075,0.08333333333333333,0.0,0.0
0.3708370837083708,0.08333333333333333,0.0,0.0
0.37093709370937095,0.08333333333333333,0.0,0.0
0.371037103710371,0.08333333333333333,0.0,0.0
0.37113711371137115,0.08333333333333333,0.0,0.0
0.3712371237123712,0.08333333333333333,0.0,0.0
0.37133713371337135,0.08333333333333333,0.0,0.0
0.3714371437143714,0.08333333333333333,0.0,0.0
0.37153715371537155,0.08333333333333333,0.0,0.0
0.3716371637163716,0.08333333333333333,0.0,0.0
0.37173717371737175,0.08333333333333333,0.0,0.0
0.3718371837183718,0.08333333333333333,0.0,0.0
0.37193719371937195,0.08333333333333333,0.0,0.0
0.372037203720372,0.08333333333333333,0.0,0.0
0.37213721372137215,0.08333333333333333,0.0,0.0
0.3722372237223722,0.08333333333333333,0.0,0.0
0.37233723372337235,0.08333333333333333,0.0,0.0
0.3724372437243724,0.08333333333333333,0.0,0.0
0.37253725372537255,0.08333333333333333,0.0,0.0
0.3726372637263726,0.08333333333333333,0.0,0.0
0.37273727372737275,0.08333333333333333,0.0,0.0
0.3728372837283728,0.08333333333333333,0.0,0.0
0.37293729372937295,0.08333333333333333,0.0,0.0
0.373037303730373,0.08333333333333333,0.0,0.0
0.37313731373137315,0.08333333333333333,0.0,0.0
0.3732373237323732,0.08333333333333333,0.0,0.0
0.37333733373337336,0.08333333333333333,0.0,0.0
0.37343734373437343,0.08333333333333333,0.0,0.0
0.37353735373537356,0.08333333333333333,0.0,0.0
0.37363736373637363,0.08333333333333333,0.0,0.0
0.37373737373737376,0.08333333333333333,0.0,0.0
0.37383738373837383,0.08333333333333333,0.0,0.0
0.37393739373937396,0.08333333333333333,0.0,0.0
0.37403740374037403,0.08333333333333333,0.0,0.0
0.37413741374137416,0.08333333333333333,0.0,0.0
0.37423742374237423,0.08333333333333333,0.0,0.0
0.37433743374337436,0.08333333333333333,0.0,0.0
0.37443744374437443,0.08333333333333333,0.0,0.0
0.37453745374537456,0.08333333333333333,0.0,0.0
0.37463746374637463,0.08333333333333333,0.0,0.0
0.37473747374737476,0.08333333333333333,0.0,0.0
0.37483748374837483,0.08333333333333333,0.0,0.0
0.37493749374937496,0.08333333333333333,0.0,0.0
0.37503750375037503,0.08333333333333333,0.0,0.0
0.37513751375137516,0.08333333333333333,0.0,0.0
0.37523752375237523,0.08333333333333333,0.0,0.0
0.37533753375337536,0.08333333333333333,0.0,0.0
0.37543754375437544,0.08333333333333333,0.0,0.0
0.37553755375537556,0.08333333333333333,0.0,0.0
0.37563756375637564,0.08333333333333333,0.0,0.0
0.37573757375737576,0.08333333333333333,0.0,0.0
0.37583758375837584,0.08333333333333333,0.0,0.0
0.37593759375937597,0.08333333333333333,0.0,0.0
0.37603760376037604,0.08333333333333333,0.0,0.0
0.3761376137613761,0.08333333333333333,0.0,0.0
0.37623762376237624,0.08333333333333333,0.0,0.0
0.3763376337633763,0.08333333333333333,0.0,0.0
0.37643764376437644,0.08333333333333333,0.0,0.0
0.3765376537653765,0.08333333333333333,0.0,0.0
0.37663766376637664,0.08333333333333333,0.0,0.0
0.3767376737673767,0.08333333333333333,0.0,0.0
0.37683768376837684,0.08333333333333333,0.0,0.0
0.3769376937693769,0.08333333333333333,0.0,0.0
0.37703770377037704,0.08333333333333333,0.0,0.0
0.3771377137713771,0.08333333333333333,0.0,0.0
0.37723772377237724,0.08333333333333333,0.0,0.0
0.3773377337733773,0.08333333333333333,0.0,0.0
0.37743774377437744,0.08333333333333333,0.0,0.0
0.3775377537753775,0.08333333333333333,0.0,0.0
0.37763776377637764,0.08333333333333333,0.0,0.0
0.3777377737773777,0.08333333333333333,0.0,0.0
0.37783778377837784,0.08333333333333333,0.0,0.0
0.3779377937793779,0.08333333333333333,0.0,0.0
0.37803780378037805,0.08333333333333333,0.0,0.0
0.3781378137813781,0.08333333333333333,0.0,0.0
0.37823782378237825,0.08333333333333333,0.0,0.0
0.3783378337833783,0.08333333333333333,0.0,0.0
0.37843784378437845,0.08333333333333333,0.0,0.0
0.3785378537853785,0.08333333333333333,0.0,0.0
0.37863786378637865,0.08333333333333333,0.0,0.0
0.3787378737873787,0.08333333333333333,0.0,0.0
0.37883788378837885,0.08333333333333333,0.0,0.0
0.3789378937893789,0.08333333333333333,0.0,0.0
0.37903790379037905,0.08333333333333333,0.0,0.0
0.3791379137913791,0.08333333333333333,0.0,0.0
0.37923792379237925,0.08333333333333333,0.0,0.0
0.3793379337933793,0.08333333333333333,0.0,0.0
0.37943794379437945,0.08333333333333333,0.0,0.0
0.3795379537953795,0.08333333333333333,0.0,0.0
0.37963796379637965,0.08333333333333333,0.0,0.0
0.3797379737973797,0.08333333333333333,0.0,0.0
0.37983798379837985,0.08333333333333333,0.0,0.0
0.3799379937993799,0.08333333333333333,0.0,0.0
0.38003800380038005,0.08333333333333333,0.0,0.0
0.3801380138013801,0.08333333333333333,0.0,0.0
0.38023802380238025,0.08333333333333333,0.0,0.0
0.3803380338033803,0.08333333333333333,0.0,0.0
0.38043804380438045,0.08333333333333333,0.0,0.0
0.3805380538053805,0.08333333333333333,0.0,0.0
0.38063806380638066,0.08333333333333333,0.0,0.0
0.38073807380738073,0.08333333333333333,0.0,0.0
0.38083808380838086,0.08333333333333333,0.0,0.0
0.38093809380938093,0.08333333333333333,0.0,0.0
0.38103810381038106,0.08333333333333333,0.0,0.0
0.38113811381138113,0.08333333333333333,0.0,0.0
0.38123812381238126,0.08333333333333333,0.0,0.0
0.38133813381338133,0.08333333333333333,0.0,0.0
0.38143814381438146,0.08333333333333333,0.0,0.0
0.38153815381538153,0.08333333333333333,0.0,0.0
0.38163816381638166,0.08333333333333333,0.0,0.0
0.38173817381738173,0.08333333333333333,0.0,0.0
0.38183818381838186,0.08333333333333333,0.0,0.0
0.38193819381938193,0.08333333333333333,0.0,0.0
0.38203820382038206,0.08333333333333333,0.0,0.0
0.38213821382138213,0.08333333333333333,0.0,0.0
0.38223822382238226,0.08333333333333333,0.0,0.0
0.38233823382338233,0.08333333333333333,0.0,0.0
0.38243824382438246,0.08333333333333333,0.0,0.0
0.38253825382538253,0.08333333333333333,0.0,0.0
0.38263826382638266,0.08333333333333333,0.0,0.0
0.38273827382738274,0.08333333333333333,0.0,0.0
0.38283828382838286,0.08333333333333333,0.0,0.0
0.38293829382938294,0.08333333333333333,0.0,0.0
0.38303830383038306,0.08333333333333333,0.0,0.0
0.38313831383138314,0.08333333333333333,0.0,0.0
0.38323832383238327,0.08333333333333333,0.0,0.0
0.38333833383338334,0.08333333333333333,0.0,0.0
0.38343834383438347,0.08333333333333333,0.0,0.0
0.38353835383538354,0.08333333333333333,0.0,0.0
0.3836383638363836,0.08333333333333333,0.0,0.0
0.38373837383738374,0.08333333333333333,0.0,0.0
0.3838383838383838,0.08333333333333333,0.0,0.0
0.38393839383938394,0.08333333333333333,0.0,0.0
0.384038403840384,0.08333333333333333,0.0,0.0
0.38413841384138414,0.08333333333333333,0.0,0.0
0.3842384238423842,0.08333333333333333,0.0,0.0
0.38433843384338434,0.08333333333333333,0.0,0.0
0.3844384438443844,0.08333333333333333,0.0,0.0
0.38453845384538454,0.08333333333333333,0.0,0.0
0.3846384638463846,0.08333333333333333,0.0,0.0
0.38473847384738474,0.08333333333333333,0.0,0.0
0.3848384838483848,0.08333333333333333,0.0,0.0
0.38493849384938494,0.08333333333333333,0.0,0.0
0.385038503850385,0.08333333333333333,0.0,0.0
0.38513851385138514,0.08333333333333333,0.0,0.0
0.3852385238523852,0.08333333333333333,0.0,0.0
0.38533853385338535,0.08333333333333333,0.0,0.0
0.3854385438543854,0.08333333333333333,0.0,0.0
0.38553855385538555,0.08333333333333333,0.0,0.0
0.3856385638563856,0.08333333333333333,0.0,0.0
0.38573857385738575,0.08333333333333333,0.0,0.0
0.3858385838583858,0.08333333333333333,0.0,0.0
0.38593859385938595,0.08333333333333333,0.0,0.0
0.386038603860386,0.08333333333333333,0.0,0.0
0.38613861386138615,0.08333333333333333,0.0,0.0
0.3862386238623862,0.08333333333333333,0.0,0.0
0.38633863386338635,0.08333333333333333,0.0,0.0
0.3864386438643864,0.08333333333333333,0.0,0.0
0.38653865386538655,0.08333333333333333,0.0,0.0
0.3866386638663866,0.08333333333333333,0.0,0.0
0.38673867386738675,0.08333333333333333,0.0,0.0
0.3868386838683868,0.08333333333333333,0.0,0.0
0.38693869386938695,0.08333333333333333,0.0,0.0
0.387038703870387,0.08333333333333333,0.0,0.0
0.38713871387138715,0.08333333333333333,0.0,0.0
0.3872387238723872,0.08333333333333333,0.0,0.0
0.38733873387338735,0.08333333333333333,0.0,0.0
0.3874387438743874,0.08333333333333333,0.0,0.0
0.38753875387538755,0.08333333333333333,0.0,0.0
0.3876387638763876,0.08333333333333333,0.0,0.0
0.38773877387738775,0.08333333333333333,0.0,0.0
0.3878387838783878,0.08333333333333333,0.0,0.0
0.38793879387938796,0.08333333333333333,0.0,0.0
0.38803880388038803,0.08333333333333333,0.0,0.0
0.38813881388138816,0.08333333333333333,0.0,0.0
0.38823882388238823,0.08333333333333333,0.0,0.0
0.38833883388338836,0.08333333333333333,0.0,0.0
0.38843884388438843,0.08333333333333333,0.0,0.0
0.38853885388538856,0.08333333333333333,0.0,0.0
0.38863886388638863,0.08333333333333333,0.0,0.0
0.38873887388738876,0.08333333333333333,0.0,0.0
0.38883888388838883,0.08333333333333333,0.0,0.0
0.38893889388938896,0.08333333333333333,0.0,0.0
0.38903890389038903,0.08333333333333333,0.0,0.0
0.38913891389138916,0.08333333333333333,0.0,0.0
0.38923892389238923,0.08333333333333333,0.0,0.0
0.38933893389338936,0.08333333333333333,0.0,0.0
0.38943894389438943,0.08333333333333333,0.0,0.0
0.38953895389538956,0.08333333333333333,0.0,0.0
0.38963896389638963,0.08333333333333333,0.0,0.0
0.38973897389738976,0.08333333333333333,0.0,0.0
0.38983898389838983,0.08333333333333333,0.0,0.0
0.38993899389938996,0.08333333333333333,0.0,0.0
0.39003900390039004,0.08333333333333333,0.0,0.0
0.39013901390139016,0.08333333333333333,0.0,0.0
0.39023902390239024,0.08333333333333333,0.0,0.0
0.39033903390339036,0.08333333333333333,0.0,0.0
0.39043904390439044,0.08333333333333333,0.0,0.0
0.39053905390539057,0.08333333333333333,0.0,0.0
0.39063906390639064,0.08333333333333333,0.0,0.0
0.39073907390739077,0.08333333333333333,0.0,0.0
0.39083908390839084,0.08333333333333333,0.0,0.0
0.39093909390939097,0.08333333333333333,0.0,0.0
0.39103910391039104,0.08333333333333333,0.0,0.0
0.3911391139113911,0.08333333333333333,0.0,0.0
0.39123912391239124,0.08333333333333333,0.0,0.0
0.3913391339133913,0.08333333333333333,0.0,0.0
0.39143914391439144,0.08333333333333333,0.0,0.0
0.3915391539153915,0.08333333333333333,0.0,0.0
0.39163916391639164,0.08333333333333333,0.0,0.0
0.3917391739173917,0.08333333333333333,0.0,0.0
0.39183918391839184,0.08333333333333333,0.0,0.0
0.3919391939193919,0.08333333333333333,0.0,0.0
0.39203920392039204,0.08333333333333333,0.0,0.0
0.3921392139213921,0.08333333333333333,0.0,0.0
0.39223922392239224,0.08333333333333333,0.0,0.0
0.3923392339233923,0.08333333333333333,0.0,0.0
0.39243924392439244,0.08333333333333333,0.0,0.0
0.3925392539253925,0.08333333333333333,0.0,0.0
0.39263926392639265,0.08333333333333333,0.0,0.0
0.3927392739273927,0.08333333333333333,0.0,0.0
0.39283928392839285,0.08333333333333333,0.0,0.0
0.3929392939293929,0.08333333333333333,0.0,0.0
0.39303930393039305,0.08333333333333333,0.0,0.0
0.3931393139313931,0.08333333333333333,0.0,0.0
0.39323932393239325,0.08333333333333333,0.0,0.0
0.3933393339333933,0.08333333333333333,0.0,0.0
0.39343934393439345,0.08333333333333333,0.0,0.0
0.3935393539353935,0.08333333333333333,0.0,0.0
0.39363936393639365,0.08333333333333333,0.0,0.0
0.3937393739373937,0.08333333333333333,0.0,0.0
0.39383938393839385,0.08333333333333333,0.0,0.0
0.3939393939393939,0.08333333333333333,0.0,0.0
0.39403940394039405,0.08333333333333333,0.0,0.0
0.3941394139413941,0.08333333333333333,0.0,0.0
0.39423942394239425,0.08333333333333333,0.0,0.0
0.3943394339433943,0.08333333333333333,0.0,0.0
0.39443944394439445,0.08333333333333333,0.0,0.0
0.3945394539453945,0.08333333333333333,0.0,0.0
0.39463946394639465,0.08333333333333333,0.0,0.0
0.3947394739473947,0.08333333333333333,0.0,0.0
0.39483948394839485,0.08333333333333333,0.0,0.0
0.3949394939493949,0.08333333333333333,0.0,0.0
0.39503950395039505,0.08333333333333333,0.0,0.0
0.3951395139513951,0.08333333333333333,0.0,0.0
0.39523952395239526,0.08333333333333333,0.0,0.0
0.39533953395339533,0.08333333333333333,0.0,0.0
0.39543954395439546,0.08333333333333333,0.0,0.0
0.39553955395539553,0.08333333333333333,0.0,0.0
0.39563956395639566,0.08333333333333333,0.0,0.0
0.39573957395739573,0.08333333333333333,0.0,0.0
0.39583958395839586,0.08333333333333333,0.0,0.0
0.39593959395939593,0.08333333333333333,0.0,0.0
0.39603960396039606,0.08333333333333333,0.0,0.0
0.39613961396139613,0.08333333333333333,0.0,0.0
0.39623962396239626,0.08333333333333333,0.0,0.0
0.39633963396339633,0.08333333333333333,0.0,0.0
0.39643964396439646,0.08333333333333333,0.0,0.0
0.39653965396539653,0.08333333333333333,0.0,0.0
0.39663966396639666,0.08333333333333333,0.0,0.0
0.39673967396739673,0.08333333333333333,0.0,0.0
0.39683968396839686,0.08333333333333333,0.0,0.0
0.39693969396939693,0.08333333333333333,0.0,0.0
0.39703970397039706,0.08333333333333333,0.0,0.0
0.39713971397139713,0.08333333333333333,0.0,0.0
0.39723972397239726,0.08333333333333333,0.0,0.0
0.39733973397339734,0.08333333333333333,0.0,0.0
0.39743974397439746,0.08333333333333333,0.0,0.0
0.39753975397539754,0.08333333333333333,0.0,0.0
0.39763976397639766,0.08333333333333333,0.0,0.0
0.39773977397739774,0.08333333333333333,0.0,0.0
0.39783978397839787,0.08333333333333333,0.0,0.0
0.39793979397939794,0.08333333333333333,0.0,0.0
0.39803980398039807,0.08333333333333333,0.0,0.0
0.39813981398139814,0.08333333333333333,0.0,0.0
0.39823982398239827,0.08333333333333333,0.0,0.0
0.39833983398339834,0.08333333333333333,0.0,0.0
0.39843984398439847,0.08333333333333333,0.0,0.0
0.39853985398539854,0.08333333333333333,0.0,0.0
0.3986398639863986,0.08333333333333333,0.0,0.0
0.39873987398739874,0.08333333333333333,0.0,0.0
0.3988398839883988,0.08333333333333333,0.0,0.0
0.39893989398939894,0.08333333333333333,0.0,0.0
0.399039903990399,0.08333333333333333,0.0,0.0
0.39913991399139914,0.08333333333333333,0.0,0.0
0.3992399239923992,0.08333333333333333,0.0,0.0
0.39933993399339934,0.08333333333333333,0.0,0.0
0.3994399439943994,0.08333333333333333,0.0,0.0
0.39953995399539954,0.08333333333333333,0.0,0.0
0.3996399639963996,0.08333333333333333,0.0,0.0
0.39973997399739974,0.08333333333333333,0.0,0.0
0.3998399839983998,0.08333333333333333,0.0,0.0
0.39993999399939995,0.08333333333333333,0.0,0.0
0.4000400040004,0.08333333333333333,0.0,0.0
0.40014001400140015,0.08333333333333333,0.0,0.0
0.4002400240024002,0.08333333333333333,0.0,0.0
0.40034003400340035,0.08333333333333333,0.0,0.0
0.4004400440044004,0.08333333333333333,0.0,0.0
0.40054005400540055,0.08333333333333333,0.0,0.0
0.4006400640064006,0.08333333333333333,0.0,0.0
0.40074007400740075,0.08333333333333333,0.0,0.0
0.4008400840084008,0.08333333333333333,0.0,0.0
0.40094009400940095,0.08333333333333333,0.0,0.0
0.401040104010401,0.08333333333333333,0.0,0.0
0.40114011401140115,0.08333333333333333,0.0,0.0
0.4012401240124012,0.08333333333333333,0.0,0.0
0.40134013401340135,0.08333333333333333,0.0,0.0
0.4014401440144014,0.08333333333333333,0.0,0.0
0.40154015401540155,0.08333333333333333,0.0,0.0
0.4016401640164016,0.08333333333333333,0.0,0.0
0.40174017401740175,0.08333333333333333,0.0,0.0
0.4018401840184018,0.08333333333333333,0.0,0.0
0.40194019401940195,0.08333333333333333,0.0,0.0
0.402040204020402,0.08333333333333333,0.0,0.0
0.40214021402140215,0.08333333333333333,0.0,0.0
0.4022402240224022,0.08333333333333333,0.0,0.0
0.40234023402340235,0.08333333333333333,0.0,0.0
0.4024402440244024,0.08333333333333333,0.0,0.0
0.40254025402540256,0.08333333333333333,0.0,0.0
0.40264026402640263,0.08333333333333333,0.0,0.0
0.40274027402740276,0.08333333333333333,0.0,0.0
0.40284028402840283,0.08333333333333333,0.0,0.0
0.40294029402940296,0.08333333333333333,0.0,0.0
0.40304030403040303,0.08333333333333333,0.0,0.0
0.40314031403140316,0.08333333333333333,0.0,0.0
0.40324032403240323,0.08333333333333333,0.0,0.0
0.40334033403340336,0.08333333333333333,0.0,0.0
0.40344034403440343,0.08333333333333333,0.0,0.0
0.40354035403540356,0.08333333333333333,0.0,0.0
0.40364036403640363,0.08333333333333333,0.0,0.0
0.40374037403740376,0.08333333333333333,0.0,0.0
0.40384038403840383,0.08333333333333333,0.0,0.0
0.40394039403940396,0.08333333333333333,0.0,0.0
0.40404040404040403,0.08333333333333333,0.0,0.0
0.40414041404140416,0.08333333333333333,0.0,0.0
0.40424042404240423,0.08333333333333333,0.0,0.0
0.40434043404340436,0.08333333333333333,0.0,0.0
0.40444044404440443,0.08333333333333333,0.0,0.0
0.40454045404540456,0.08333333333333333,0.0,0.0
0.40464046404640464,0.08333333333333333,0.0,0.0
0.40474047404740476,0.08333333333333333,0.0,0.0
0.40484048404840484,0.08333333333333333,0.0,0.0
0.40494049404940496,0.08333333333333333,0.0,0.0
0.40504050405040504,0.08333333333333333,0.0,0.0
0.40514051405140517,0.08333333333333333,0.0,0.0
0.40524052405240524,0.08333333333333333,0.0,0.0
0.40534053405340537,0.08333333333333333,0.0,0.0
0.40544054405440544,0.08333333333333333,0.0,0.0
0.40554055405540557,0.08333333333333333,0.0,0.0
0.40564056405640564,0.08333333333333333,0.0,0.0
0.40574057405740577,0.08333333333333333,0.0,0.0
0.40584058405840584,0.08333333333333333,0.0,0.0
0.40594059405940597,0.08333333333333333,0.0,0.0
0.40604060406040604,0.08333333333333333,0.0,0.0
0.4061406140614061,0.08333333333333333,0.0,0.0
0.40624062406240624,0.08333333333333333,0.0,0.0
0.4063406340634063,0.08333333333333333,0.0,0.0
0.40644064406440644,0.08333333333333333,0.0,0.0
0.4065406540654065,0.08333333333333333,0.0,0.0
0.40664066406640664,0.08333333333333333,0.0,0.0
0.4067406740674067,0.08333333333333333,0.0,0.0
0.40684068406840684,0.08333333333333333,0.0,0.0
0.4069406940694069,0.08333333333333333,0.0,0.0
0.40704070407040704,0.08333333333333333,0.0,0.0
0.4071407140714071,0.08333333333333333,0.0,0.0
0.40724072407240725,0.08333333333333333,0.0,0.0
0.4073407340734073,0.08333333333333333,0.0,0.0
0.40744074407440745,0.08333333333333333,0.0,0.0
0.4075407540754075,0.08333333333333333,0.0,0.0
0.40764076407640765,0.08333333333333333,0.0,0.0
0.4077407740774077,0.08333333333333333,0.0,0.0
0.40784078407840785,0.08333333333333333,0.0,0.0
0.4079407940794079,0.08333333333333333,0.0,0.0
0.40804080408040805,0.08333333333333333,0.0,0.0
0.4081408140814081,0.08333333333333333,0.0,0.0
0.40824082408240825,0.08333333333333333,0.0,0.0
0.4083408340834083,0.08333333333333333,0.0,0.0
0.40844084408440845,0.08333333333333333,0.0,0.0
0.4085408540854085,0.08333333333333333,0.0,0.0
0.40864086408640865,0.08333333333333333,0.0,0.0
0.4087408740874087,0.08333333333333333,0.0,0.0
0.40884088408840885,0.08333333333333333,0.0,0.0
0.4089408940894089,0.08333333333333333,0.0,0.0
0.40904090409040905,0.08333333333333333,0.0,0.0
0.4091409140914091,0.08333333333333333,0.0,0.0
0.40924092409240925,0.08333333333333333,0.0,0.0
0.4093409340934093,0.08333333333333333,0.0,0.0
0.40944094409440945,0.08333333333333333,0.0,0.0
0.4095409540954095,0.08333333333333333,0.0,0.0
0.40964096409640965,0.08333333333333333,0.0,0.0
0.4097409740974097,0.08333333333333333,0.0,0.0
0.40984098409840986,0.08333333333333333,0.0,0.0
0.4099409940994099,0.08333333333333333,0.0,0.0
0.41004100410041006,0.08333333333333333,0.0,0.0
0.41014101410141013,0.08333333333333333,0.0,0.0
0.41024102410241026,0.08333333333333333,0.0,0.0
0.41034103410341033,0.08333333333333333,0.0,0.0
0.41044104410441046,0.08333333333333333,0.0,0.0
0.41054105410541053,0.08333333333333333,0.0,0.0
0.41064106410641066,0.08333333333333333,0.0,0.0
0.41074107410741073,0.08333333333333333,0.0,0.0
0.41084108410841086,0.08333333333333333,0.0,0.0
0.41094109410941093,0.08333333333333333,0.0,0.0
0.41104110411041106,0.08333333333333333,0.0,0.0
0.41114111411141113,0.08333333333333333,0.0,0.0
0.41124112411241126,0.08333333333333333,0.0,0.0
0.41134113411341133,0.08333333333333333,0.0,0.0
0.41144114411441146,0.08333333333333333,0.0,0.0
0.41154115411541153,0.08333333333333333,0.0,0.0
0.41164116411641166,0.08333333333333333,0.0,0.0
0.41174117411741173,0.08333333333333333,0.0,0.0
0.41184118411841186,0.08333333333333333,0.0,0.0
0.41194119411941194,0.08333333333333333,0.0,0.0
0.41204120412041206,0.08333333333333333,0.0,0.0
0.41214121412141214,0.08333333333333333,0.0,0.0
0.41224122412241226,0.08333333333333333,0.0,0.0
0.41234123412341234,0.08333333333333333,0.0,0.0
0.41244124412441246,0.08333333333333333,0.0,0.0
0.41254125412541254,0.08333333333333333,0.0,0.0
0.41264126412641267,0.08333333333333333,0.0,0.0
0.41274127412741274,0.08333333333333333,0.0,0.0
0.41284128412841287,0.08333333333333333,0.0,0.0
0.41294129412941294,0.08333333333333333,0.0,0.0
0.41304130413041307,0.08333333333333333,0.0,0.0
0.41314131413141314,0.08333333333333333,0.0,0.0
0.41324132413241327,0.08333333333333333,0.0,0.0
0.41334133413341334,0.08333333333333333,0.0,0.0
0.41344134413441347,0.08333333333333333,0.0,0.0
0.41354135413541354,0.08333333333333333,0.0,0.0
0.4136413641364136,0.08333333333333333,0.0,0.0
0.41374137413741374,0.08333333333333333,0.0,0.0
0.4138413841384138,0.08333333333333333,0.0,0.0
0.41394139413941394,0.08333333333333333,0.0,0.0
0.414041404140414,0.08333333333333333,0.0,0.0
0.41414141414141414,0.08333333333333333,0.0,0.0
0.4142414241424142,0.08333333333333333,0.0,0.0
0.41434143414341434,0.08333333333333333,0.0,0.0
0.4144414441444144,0.08333333333333333,0.0,0.0
0.41454145414541455,0.08333333333333333,0.0,0.0
0.4146414641464146,0.08333333333333333,0.0,0.0
0.41474147414741475,0.08333333333333333,0.0,0.0
0.4148414841484148,0.08333333333333333,0.0,0.0
0.41494149414941495,0.08333333333333333,0.0,0.0
0.415041504150415,0.08333333333333333,0.0,0.0
0.41514151415141515,0.08333333333333333,0.0,0.0
0.4152415241524152,0.08333333333333333,0.0,0.0
0.41534153415341535,0.08333333333333333,0.0,0.0
0.4154415441544154,0.08333333333333333,0.0,0.0
0.41554155415541555,0.08333333333333333,0.0,0.0
0.4156415641564156,0.08333333333333333,0.0,0.0
0.41574157415741575,0.08333333333333333,0.0,0.0
0.4158415841584158,0.08333333333333333,0.0,0.0
0.41594159415941595,0.08333333333333333,0.0,0.0
0.416041604160416,0.08333333333333333,0.0,0.0
0.41614161416141615,0.08333333333333333,0.0,0.0
0.4162416241624162,0.08333333333333333,0.0,0.0
0.41634163416341635,0.08333333333333333,0.0,0.0
0.4164416441644164,0.08333333333333333,0.0,0.0
0.41654165416541655,0.08333333333333333,0.0,0.0
0.4166416641664166,0.08333333333333333,0.0,0.0
0.41674167416741675,0.08333333333333333,0.0,0.0
0.4168416841684168,0.08333333333333333,0.0,0.0
0.41694169416941695,0.08333333333333333,0.0,0.0
0.417041704170417,0.08333333333333333,0.0,0.0
0.41714171417141716,0.08333333333333333,0.0,0.0
0.4172417241724172,0.08333333333333333,0.0,0.0
0.41734173417341736,0.08333333333333333,0.0,0.0
0.41744174417441743,0.08333333333333333,0.0,0.0
0.41754175417541756,0.08333333333333333,0.0,0.0
0.41764176417641763,0.08333333333333333,0.0,0.0
0.41774177417741776,0.08333333333333333,0.0,0.0
0.41784178417841783,0.08333333333333333,0.0,0.0
0.41794179417941796,0.08333333333333333,0.0,0.0
0.41804180418041803,0.08333333333333333,0.0,0.0
0.41814181418141816,0.08333333333333333,0.0,0.0
0.41824182418241823,0.08333333333333333,0.0,0.0
0.41834183418341836,0.08333333333333333,0.0,0.0
0.41844184418441843,0.08333333333333333,0.0,0.0
0.41854185418541856,0.08333333333333333,0.0,0.0
0.41864186418641863,0.08333333333333333,0.0,0.0
0.41874187418741876,0.08333333333333333,0.0,0.0
0.41884188418841883,0.08333333333333333,0.0,0.0
0.41894189418941896,0.08333333333333333,0.0,0.0
0.41904190419041903,0.08333333333333333,0.0,0.0
0.41914191419141916,0.08333333333333333,0.0,0.0
0.41924192419241924,0.08333333333333333,0.0,0.0
0.41934193419341936,0.08333333333333333,0.0,0.0
0.41944194419441944,0.08333333333333333,0.0,0.0
0.41954195419541956,0.08333333333333333,0.0,0.0
0.41964196419641964,0.08333333333333333,0.0,0.0
0.41974197419741976,0.08333333333333333,0.0,0.0
0.41984198419841984,0.08333333333333333,0.0,0.0
0.41994199419941997,0.08333333333333333,0.0,0.0
0.42004200420042004,0.08333333333333333,0.0,0.0
0.42014201420142017,0.08333333333333333,0.0,0.0
0.42024202420242024,0.08333333333333333,0.0,0.0
0.42034203420342037,0.08333333333333333,0.0,0.0
0.42044204420442044,0.08333333333333333,0.0,0.0
0.42054205420542057,0.08333333333333333,0.0,0.0
0.42064206420642064,0.08333333333333333,0.0,0.0
0.42074207420742077,0.08333333333333333,0.0,0.0
0.42084208420842084,0.08333333333333333,0.0,0.0
0.42094209420942097,0.08333333333333333,0.0,0.0
0.42104210421042104,0.08333333333333333,0.0,0.0
0.4211421142114211,0.08333333333333333,0.0,0.0
0.42124212421242124,0.08333333333333333,0.0,0.0
0.4213421342134213,0.08333333333333333,0.0,0.0
0.42144214421442144,0.08333333333333333,0.0,0.0
0.4215421542154215,0.08333333333333333,0.0,0.0
0.42164216421642164,0.08333333333333333,0.0,0.0
0.4217421742174217,0.08333333333333333,0.0,0.0
0.42184218421842185,0.08333333333333333,0.0,0.0
0.4219421942194219,0.08333333333333333,0.0,0.0
0.42204220422042205,0.08333333333333333,0.0,0.0
0.4221422142214221,0.08333333333333333,0.0,0.0
0.42224222422242225,0.08333333333333333,0.0,0.0
0.4223422342234223,0.08333333333333333,0.0,0.0
0.42244224422442245,0.08333333333333333,0.0,0.0
0.4225422542254225,0.08333333333333333,0.0,0.0
0.42264226422642265,0.08333333333333333,0.0,0.0
0.4227422742274227,0.08333333333333333,0.0,0.0
0.42284228422842285,0.08333333333333333,0.0,0.0
0.4229422942294229,0.08333333333333333,0.0,0.0
0.42304230423042305,0.08333333333333333,0.0,0.0
0.4231423142314231,0.08333333333333333,0.0,0.0
0.42324232423242325,0.08333333333333333,0.0,0.0
0.4233423342334233,0.08333333333333333,0.0,0.0
0.42344234423442345,0.08333333333333333,0.0,0.0
0.4235423542354235,0.08333333333333333,0.0,0.0
0.42364236423642365,0.08333333333333333,0.0,0.0
0.4237423742374237,0.08333333333333333,0.0,0.0
0.42384238423842385,0.08333333333333333,0.0,0.0
0.4239423942394239,0.08333333333333333,0.0,0.0
0.42404240424042405,0.08333333333333333,0.0,0.0
0.4241424142414241,0.08333333333333333,0.0,0.0
0.42424242424242425,0.08333333333333333,0.0,0.0
0.4243424342434243,0.08333333333333333,0.0,0.0
0.42444244424442445,0.08333333333333333,0.0,0.0
0.4245424542454245,0.08333333333333333,0.0,0.0
0.42464246424642466,0.08333333333333333,0.0,0.0
0.42474247424742473,0.08333333333333333,0.0,0.0
0.42484248424842486,0.08333333333333333,0.0,0.0
0.42494249424942493,0.08333333333333333,0.0,0.0
0.42504250425042506,0.08333333333333333,0.0,0.0
0.42514251425142513,0.08333333333333333,0.0,0.0
0.42524252425242526,0.08333333333333333,0.0,0.0
0.42534253425342533,0.08333333333333333,0.0,0.0
0.42544254425442546,0.08333333333333333,0.0,0.0
0.42554255425542553,0.08333333333333333,0.0,0.0
0.42564256425642566,0.08333333333333333,0.0,0.0
0.42574257425742573,0.08333333333333333,0.0,0.0
0.42584258425842586,0.08333333333333333,0.0,0.0
0.42594259425942593,0.08333333333333333,0.0,0.0
0.42604260426042606,0.08333333333333333,0.0,0.0
0.42614261426142613,0.08333333333333333,0.0,0.0
0.42624262426242626,0.08333333333333333,0.0,0.0
0.42634263426342633,0.08333333333333333,0.0,0.0
0.42644264426442646,0.08333333333333333,0.0,0.0
0.42654265426542654,0.08333333333333333,0.0,0.0
0.42664266426642666,0.08333333333333333,0.0,0.0
0.42674267426742674,0.08333333333333333,0.0,0.0
0.42684268426842686,0.08333333333333333,0.0,0.0
0.42694269426942694,0.08333333333333333,0.0,0.0
0.42704270427042706,0.08333333333333333,0.0,0.0
0.42714271427142714,0.08333333333333333,0.0,0.0
0.42724272427242727,0.08333333333333333,0.0,0.0
0.42734273427342734,0.08333333333333333,0.0,0.0
0.42744274427442747,0.08333333333333333,0.0,0.0
0.42754275427542754,0.08333333333333333,0.0,0.0
0.42764276427642767,0.08333333333333333,0.0,0.0
0.42774277427742774,0.08333333333333333,0.0,0.0
0.42784278427842787,0.08333333333333333,0.0,0.0
0.42794279427942794,0.08333333333333333,0.0,0.0
0.42804280428042807,0.08333333333333333,0.0,0.0
0.42814281428142814,0.08333333333333333,0.0,0.0
0.42824282428242827,0.08333333333333333,0.0,0.0
0.42834283428342834,0.08333333333333333,0.0,0.0
0.42844284428442847,0.08333333333333333,0.0,0.0
0.42854285428542854,0.08333333333333333,0.0,0.0
0.4286428642864286,0.08333333333333333,0.0,0.0
0.42874287428742874,0.08333333333333333,0.0,0.0
0.4288428842884288,0.08333333333333333,0.0,0.0
0.42894289428942894,0.08333333333333333,0.0,0.0
0.429042904290429,0.08333333333333333,0.0,0.0
0.42914291429142915,0.08333333333333333,0.0,0.0
0.4292429242924292,0.08333333333333333,0.0,0.0
0.42934293429342935,0.08333333333333333,0.0,0.0
0.4294429442944294,0.08333333333333333,0.0,0.0
0.42954295429542955,0.08333333333333333,0.0,0.0
0.4296429642964296,0.08333333333333333,0.0,0.0
0.42974297429742975,0.08333333333333333,0.0,0.0
0.4298429842984298,0.08333333333333333,0.0,0.0
0.42994299429942995,0.08333333333333333,0.0,0.0
0.43004300430043,0.08333333333333333,0.0,0.0
0.43014301430143015,0.08333333333333333,0.0,0.0
0.4302430243024302,0.08333333333333333,0.0,0.0
0.43034303430343035,0.08333333333333333,0.0,0.0
0.4304430443044304,0.08333333333333333,0.0,0.0
0.43054305430543055,0.08333333333333333,0.0,0.0
0.4306430643064306,0.08333333333333333,0.0,0.0
0.43074307430743075,0.08333333333333333,0.0,0.0
0.4308430843084308,0.08333333333333333,0.0,0.0
0.43094309430943095,0.08333333333333333,0.0,0.0
0.431043104310431,0.08333333333333333,0.0,0.0
0.43114311431143115,0.08333333333333333,0.0,0.0
0.4312431243124312,0.08333333333333333,0.0,0.0
0.43134313431343135,0.08333333333333333,0.0,0.0
0.4314431443144314,0.08333333333333333,0.0,0.0
0.43154315431543155,0.08333333333333333,0.0,0.0
0.4316431643164316,0.08333333333333333,0.0,0.0
0.43174317431743175,0.08333333333333333,0.0,0.0
0.4318431843184318,0.08333333333333333,0.0,0.0
0.43194319431943196,0.08333333333333333,0.0,0.0
0.43204320432043203,0.08333333333333333,0.0,0.0
0.43214321432143216,0.08333333333333333,0.0,0.0
0.43224322432243223,0.08333333333333333,0.0,0.0
0.43234323432343236,0.08333333333333333,0.0,0.0
0.43244324432443243,0.08333333333333333,0.0,0.0
0.43254325432543256,0.08333333333333333,0.0,0.0
0.43264326432643263,0.08333333333333333,0.0,0.0
0.43274327432743276,0.08333333333333333,0.0,0.0
0.43284328432843283,0.08333333333333333,0.0,0.0
0.43294329432943296,0.08333333333333333,0.0,0.0
0.43304330433043303,0.08333333333333333,0.0,0.0
0.43314331433143316,0.08333333333333333,0.0,0.0
0.43324332433243323,0.08333333333333333,0.0,0.0
0.43334333433343336,0.08333333333333333,0.0,0.0
0.43344334433443343,0.08333333333333333,0.0,0.0
0.43354335433543356,0.08333333333333333,0.0,0.0
0.43364336433643363,0.08333333333333333,0.0,0.0
0.43374337433743376,0.08333333333333333,0.0,0.0
0.43384338433843384,0.08333333333333333,0.0,0.0
0.43394339433943396,0.08333333333333333,0.0,0.0
0.43404340434043404,0.08333333333333333,0.0,0.0
0.43414341434143416,0.08333333333333333,0.0,0.0
0.43424342434243424,0.08333333333333333,0.0,0.0
0.43434343434343436,0.08333333333333333,0.0,0.0
0.43444344434443444,0.08333333333333333,0.0,0.0
0.43454345434543457,0.08333333333333333,0.0,0.0
0.43464346434643464,0.08333333333333333,0.0,0.0
0.43474347434743477,0.08333333333333333,0.0,0.0
0.43484348434843484,0.08333333333333333,0.0,0.0
0.43494349434943497,0.08333333333333333,0.0,0.0
0.43504350435043504,0.08333333333333333,0.0,0.0
0.43514351435143517,0.08333333333333333,0.0,0.0
0.43524352435243524,0.08333333333333333,0.0,0.0
0.43534353435343537,0.08333333333333333,0.0,0.0
0.43544354435443544,0.08333333333333333,0.0,0.0
0.43554355435543557,0.08333333333333333,0.0,0.0
0.43564356435643564,0.08333333333333333,0.0,0.0
0.43574357435743577,0.08333333333333333,0.0,0.0
0.43584358435843584,0.08333333333333333,0.0,0.0
0.43594359435943597,0.08333333333333333,0.0,0.0
0.43604360436043604,0.08333333333333333,0.0,0.0
0.4361436143614361,0.08333333333333333,0.0,0.0
0.43624362436243624,0.08333333333333333,0.0,0.0
0.4363436343634363,0.08333333333333333,0.0,0.0
0.43644364436443644,0.08333333333333333,0.0,0.0
0.4365436543654365,0.08333333333333333,0.0,0.0
0.43664366436643665,0.08333333333333333,0.0,0.0
0.4367436743674367,0.08333333333333333,0.0,0.0
0.43684368436843685,0.08333333333333333,0.0,0.0
0.4369436943694369,0.08333333333333333,0.0,0.0
0.43704370437043705,0.08333333333333333,0.0,0.0
0.4371437143714371,0.08333333333333333,0.0,0.0
0.43724372437243725,0.08333333333333333,0.0,0.0
0.4373437343734373,0.08333333333333333,0.0,0.0
0.43744374437443745,0.08333333333333333,0.0,0.0
0.4375437543754375,0.08333333333333333,0.0,0.0
0.43764376437643765,0.08333333333333333,0.0,0.0
0.4377437743774377,0.08333333333333333,0.0,0.0
0.43784378437843785,0.08333333333333333,0.0,0.0
0.4379437943794379,0.08333333333333333,0.0,0.0
0.43804380438043805,0.08333333333333333,0.0,0.0
0.4381438143814381,0.08333333333333333,0.0,0.0
0.43824382438243825,0.08333333333333333,0.0,0.0
0.4383438343834383,0.08333333333333333,0.0,0.0
0.43844384438443845,0.08333333333333333,0.0,0.0
0.4385438543854385,0.08333333333333333,0.0,0.0
0.43864386438643865,0.08333333333333333,0.0,0.0
0.4387438743874387,0.08333333333333333,0.0,0.0
0.43884388438843885,0.08333333333333333,0.0,0.0
0.4389438943894389,0.08333333333333333,0.0,0.0
0.43904390439043905,0.08333333333333333,0.0,0.0
0.4391439143914391,0.08333333333333333,0.0,0.0
0.43924392439243926,0.08333333333333333,0.0,0.0
0.43934393439343933,0.08333333333333333,0.0,0.0
0.43944394439443946,0.08333333333333333,0.0,0.0
0.43954395439543953,0.08333333333333333,0.0,0.0
0.43964396439643966,0.08333333333333333,0.0,0.0
0.43974397439743973,0.08333333333333333,0.0,0.0
0.43984398439843986,0.08333333333333333,0.0,0.0
0.43994399439943993,0.08333333333333333,0.0,0.0
0.44004400440044006,0.08333333333333333,0.0,0.0
0.44014401440144013,0.08333333333333333,0.0,0.0
0.44024402440244026,0.08333333333333333,0.0,0.0
0.44034403440344033,0.08333333333333333,0.0,0.0
0.44044404440444046,0.08333333333333333,0.0,0.0
0.44054405440544053,0.08333333333333333,0.0,0.0
0.44064406440644066,0.08333333333333333,0.0,0.0
0.44074407440744073,0.08333333333333333,0.0,0.0
0.44084408440844086,0.08333333333333333,0.0,0.0
0.44094409440944093,0.08333333333333333,0.0,0.0
0.44104410441044106,0.08333333333333333,0.0,0.0
0.44114411441144114,0.08333333333333333,0.0,0.0
0.44124412441244126,0.08333333333333333,0.0,0.0
0.44134413441344134,0.08333333333333333,0.0,0.0
0.44144414441444146,0.08333333333333333,0.0,0.0
0.44154415441544154,0.08333333333333333,0.0,0.0
0.44164416441644166,0.08333333333333333,0.0,0.0
0.44174417441744174,0.08333333333333333,0.0,0.0
0.44184418441844187,0.08333333333333333,0.0,0.0
0.44194419441944194,0.08333333333333333,0.0,0.0
0.44204420442044207,0.08333333333333333,0.0,0.0
0.44214421442144214,0.08333333333333333,0.0,0.0
0.44224422442244227,0.08333333333333333,0.0,0.0
0.44234423442344234,0.08333333333333333,0.0,0.0
0.44244424442444247,0.08333333333333333,0.0,0.0
0.44254425442544254,0.08333333333333333,0.0,0.0
0.44264426442644267,0.08333333333333333,0.0,0.0
0.44274427442744274,0.08333333333333333,0.0,0.0
0.44284428442844287,0.08333333333333333,0.0,0.0
0.44294429442944294,0.08333333333333333,0.0,0.0
0.44304430443044307,0.08333333333333333,0.0,0.0
0.44314431443144314,0.08333333333333333,0.0,0.0
0.44324432443244327,0.08333333333333333,0.0,0.0
0.44334433443344334,0.08333333333333333,0.0,0.0
0.44344434443444347,0.08333333333333333,0.0,0.0
0.44354435443544354,0.08333333333333333,0.0,0.0
0.4436443644364436,0.08333333333333333,0.0,0.0
0.44374437443744374,0.08333333333333333,0.0,0.0
0.4438443844384438,0.08333333333333333,0.0,0.0
0.44394439443944395,0.08333333333333333,0.0,0.0
0.444044404440444,0.08333333333333333,0.0,0.0
0.44414441444144415,0.08333333333333333,0.0,0.0
0.4442444244424442,0.08333333333333333,0.0,0.0
0.44434443444344435,0.08333333333333333,0.0,0.0
0.4444444444444444,0.08333333333333333,0.0,0.0
0.44454445444544455,0.08333333333333333,0.0,0.0
0.4446444644464446,0.08333333333333333,0.0,0.0
0.44474447444744475,0.08333333333333333,0.0,0.0
0.4448444844484448,0.08333333333333333,0.0,0.0
0.44494449444944495,0.08333333333333333,0.0,0.0
0.445044504450445,0.08333333333333333,0.0,0.0
0.44514451445144515,0.08333333333333333,0.0,0.0
0.4452445244524452,0.08333333333333333,0.0,0.0
0.44534453445344535,0.08333333333333333,0.0,0.0
0.4454445444544454,0.08333333333333333,0.0,0.0
0.44554455445544555,0.08333333333333333,0.0,0.0
0.4456445644564456,0.08333333333333333,0.0,0.0
0.44574457445744575,0.08333333333333333,0.0,0.0
0.4458445844584458,0.08333333333333333,0.0,0.0
0.44594459445944595,0.08333333333333333,0.0,0.0
0.446044604460446,0.08333333333333333,0.0,0.0
0.44614461446144615,0.08333333333333333,0.0,0.0
0.4462446244624462,0.08333333333333333,0.0,0.0
0.44634463446344635,0.08333333333333333,0.0,0.0
0.4464446444644464,0.08333333333333333,0.0,0.0
0.44654465446544656,0.08333333333333333,0.0,0.0
0.44664466446644663,0.08333333333333333,0.0,0.0
0.44674467446744676,0.08333333333333333,0.0,0.0
0.44684468446844683,0.08333333333333333,0.0,0.0
0.44694469446944696,0.08333333333333333,0.0,0.0
0.44704470447044703,0.08333333333333333,0.0,0.0
0.44714471447144716,0.08333333333333333,0.0,0.0
0.44724472447244723,0.08333333333333333,0.0,0.0
0.44734473447344736,0.08333333333333333,0.0,0.0
0.44744474447444743,0.08333333333333333,0.0,0.0
0.44754475447544756,0.08333333333333333,0.0,0.0
0.44764476447644763,0.08333333333333333,0.0,0.0
0.44774477447744776,0.08333333333333333,0.0,0.0
0.44784478447844783,0.08333333333333333,0.0,0.0
0.44794479447944796,0.08333333333333333,0.0,0.0
0.44804480448044803,0.08333333333333333,0.0,0.0
0.44814481448144816,0.08333333333333333,0.0,0.0
0.44824482448244823,0.08333333333333333,0.0,0.0
0.44834483448344836,0.08333333333333333,0.0,0.0
0.44844484448444843,0.08333333333333333,0.0,0.0
0.44854485448544856,0.08333333333333333,0.0,0.0
0.44864486448644864,0.08333333333333333,0.0,0.0
0.44874487448744876,0.08333333333333333,0.0,0.0
0.44884488448844884,0.08333333333333333,0.0,0.0
0.44894489448944896,0.08333333333333333,0.0,0.0
0.44904490449044904,0.08333333333333333,0.0,0.0
0.44914491449144917,0.08333333333333333,0.0,0.0
0.44924492449244924,0.08333333333333333,0.0,0.0
0.44934493449344937,0.08333333333333333,0.0,0.0
0.44944494449444944,0.08333333333333333,0.0,0.0
0.44954495449544957,0.08333333333333333,0.0,0.0
0.44964496449644964,0.08333333333333333,0.0,0.0
0.44974497449744977,0.08333333333333333,0.0,0.0
0.44984498449844984,0.08333333333333333,0.0,0.0
0.44994499449944997,0.08333333333333333,0.0,0.0
0.45004500450045004,0.08333333333333333,0.0,0.0
0.45014501450145017,0.08333333333333333,0.0,0.0
0.45024502450245024,0.08333333333333333,0.0,0.0
0.45034503450345037,0.08333333333333333,0.0,0.0
0.45044504450445044,0.08333333333333333,0.0,0.0
0.45054505450545057,0.08333333333333333,0.0,0.0
0.45064506450645064,0.08333333333333333,0.0,0.0
0.45074507450745077,0.08333333333333333,0.0,0.0
0.45084508450845084,0.08333333333333333,0.0,0.0
0.45094509450945097,0.08333333333333333,0.0,0.0
0.45104510451045104,0.08333333333333333,0.0,0.0
0.4511451145114511,0.08333333333333333,0.0,0.0
0.45124512451245125,0.08333333333333333,0.0,0.0
0.4513451345134513,0.08333333333333333,0.0,0.0
0.45144514451445145,0.08333333333333333,0.0,0.0
0.4515451545154515,0.08333333333333333,0.0,0.0
0.45164516451645165,0.08333333333333333,0.0,0.0
0.4517451745174517,0.08333333333333333,0.0,0.0
0.45184518451845185,0.08333333333333333,0.0,0.0
0.4519451945194519,0.08333333333333333,0.0,0.0
0.45204520452045205,0.08333333333333333,0.0,0.0
0.4521452145214521,0.08333333333333333,0.0,0.0
0.45224522452245225,0.08333333333333333,0.0,0.0
0.4523452345234523,0.08333333333333333,0.0,0.0
0.45244524452445245,0.08333333333333333,0.0,0.0
0.4525452545254525,0.08333333333333333,0.0,0.0
0.45264526452645265,0.08333333333333333,0.0,0.0
0.4527452745274527,0.08333333333333333,0.0,0.0
0.45284528452845285,0.08333333333333333,0.0,0.0
0.4529452945294529,0.08333333333333333,0.0,0.0
0.45304530453045305,0.08333333333333333,0.0,0.0
0.4531453145314531,0.08333333333333333,0.0,0.0
0.45324532453245325,0.08333333333333333,0.0,0.0
0.4533453345334533,0.08333333333333333,0.0,0.0
0.45344534453445345,0.08333333333333333,0.0,0.0
0.4535453545354535,0.08333333333333333,0.0,0.0
0.45364536453645365,0.08333333333333333,0.0,0.0
0.4537453745374537,0.08333333333333333,0.0,0.0
0.45384538453845386,0.08333333333333333,0.0,0.0
0.45394539453945393,0.08333333333333333,0.0,0.0
0.45404540454045406,0.08333333333333333,0.0,0.0
0.45414541454145413,0.08333333333333333,0.0,0.0
0.45424542454245426,0.08333333333333333,0.0,0.0
0.45434543454345433,0.08333333333333333,0.0,0.0
0.45444544454445446,0.08333333333333333,0.0,0.0
0.45454545454545453,0.08333333333333333,0.0,0.0
0.45464546454645466,0.08333333333333333,0.0,0.0
0.45474547454745473,0.08333333333333333,0.0,0.0
0.45484548454845486,0.08333333333333333,0.0,0.0
0.45494549454945493,0.08333333333333333,0.0,0.0
0.45504550455045506,0.08333333333333333,0.0,0.0
0.45514551455145513,0.08333333333333333,0.0,0.0
0.45524552455245526,0.08333333333333333,0.0,0.0
0.45534553455345533,0.08333333333333333,0.0,0.0
0.45544554455445546,0.08333333333333333,0.0,0.0
0.45554555455545553,0.08333333333333333,0.0,0.0
0.45564556455645566,0.08333333333333333,0.0,0.0
0.45574557455745573,0.08333333333333333,0.0,0.0
0.45584558455845586,0.08333333333333333,0.0,0.0
0.45594559455945594,0.08333333333333333,0.0,0.0
0.45604560456045606,0.08333333333333333,0.0,0.0
0.45614561456145614,0.08333333333333333,0.0,0.0
0.45624562456245626,0.08333333333333333,0.0,0.0
0.45634563456345634,0.08333333333333333,0.0,0.0
0.45644564456445647,0.08333333333333333,0.0,0.0
0.45654565456545654,0.08333333333333333,0.0,0.0
0.45664566456645667,0.08333333333333333,0.0,0.0
0.45674567456745674,0.08333333333333333,0.0,0.0
0.45684568456845687,0.08333333333333333,0.0,0.0
0.45694569456945694,0.08333333333333333,0.0,0.0
0.45704570457045707,0.08333333333333333,0.0,0.0
0.45714571457145714,0.08333333333333333,0.0,0.0
0.45724572457245727,0.08333333333333333,0.0,0.0
0.45734573457345734,0.08333333333333333,0.0,0.0
0.45744574457445747,0.08333333333333333,0.0,0.0
0.45754575457545754,0.08333333333333333,0.0,0.0
0.45764576457645767,0.08333333333333333,0.0,0.0
0.45774577457745774,0.08333333333333333,0.0,0.0
0.45784578457845787,0.08333333333333333,0.0,0.0
0.45794579457945794,0.08333333333333333,0.0,0.0
0.45804580458045807,0.08333333333333333,0.0,0.0
0.45814581458145814,0.08333333333333333,0.0,0.0
0.45824582458245827,0.08333333333333333,0.0,0.0
0.45834583458345834,0.08333333333333333,0.0,0.0
0.4584458445844585,0.08333333333333333,0.0,0.0
0.45854585458545855,0.08333333333333333,0.0,0.0
0.4586458645864587,0.08333333333333333,0.0,0.0
0.45874587458745875,0.08333333333333333,0.0,0.0
0.4588458845884588,0.08333333333333333,0.0,0.0
0.45894589458945895,0.08333333333333333,0.0,0.0
0.459045904590459,0.08333333333333333,0.0,0.0
0.45914591459145915,0.08333333333333333,0.0,0.0
0.4592459245924592,0.08333333333333333,0.0,0.0
0.45934593459345935,0.08333333333333333,0.0,0.0
0.4594459445944594,0.08333333333333333,0.0,0.0
0.45954595459545955,0.08333333333333333,0.0,0.0
0.4596459645964596,0.08333333333333333,0.0,0.0
0.45974597459745975,0.08333333333333333,0.0,0.0
0.4598459845984598,0.08333333333333333,0.0,0.0
0.45994599459945995,0.08333333333333333,0.0,0.0
0.46004600460046,0.08333333333333333,0.0,0.0
0.46014601460146015,0.08333333333333333,0.0,0.0
0.4602460246024602,0.08333333333333333,0.0,0.0
0.46034603460346035,0.08333333333333333,0.0,0.0
0.4604460446044604,0.08333333333333333,0.0,0.0
0.46054605460546055,0.08333333333333333,0.0,0.0
0.4606460646064606,0.08333333333333333,0.0,0.0
0.46074607460746075,0.08333333333333333,0.0,0.0
0.4608460846084608,0.08333333333333333,0.0,0.0
0.46094609460946095,0.08333333333333333,0.0,0.0
0.461046104610461,0.08333333333333333,0.0,0.0
0.46114611461146116,0.08333333333333333,0.0,0.0
0.46124612461246123,0.08333333333333333,0.0,0.0
0.46134613461346136,0.08333333333333333,0.0,0.0
0.46144614461446143,0.08333333333333333,0.0,0.0
0.46154615461546156,0.08333333333333333,0.0,0.0
0.46164616461646163,0.08333333333333333,0.0,0.0
0.46174617461746176,0.08333333333333333,0.0,0.0
0.46184618461846183,0.08333333333333333,0.0,0.0
0.46194619461946196,0.08333333333333333,0.0,0.0
0.46204620462046203,0.08333333333333333,0.0,0.0
0.46214621462146216,0.08333333333333333,0.0,0.0
0.46224622462246223,0.08333333333333333,0.0,0.0
0.46234623462346236,0.08333333333333333,0.0,0.0
0.46244624462446243,0.08333333333333333,0.0,0.0
0.46254625462546256,0.08333333333333333,0.0,0.0
0.46264626462646263,0.08333333333333333,0.0,0.0
0.46274627462746276,0.08333333333333333,0.0,0.0
0.46284628462846283,0.08333333333333333,0.0,0.0
0.46294629462946296,0.08333333333333333,0.0,0.0
0.46304630463046303,0.08333333333333333,0.0,0.0
0.46314631463146316,0.08333333333333333,0.0,0.0
0.46324632463246324,0.08333333333333333,0.0,0.0
0.46334633463346336,0.08333333333333333,0.0,0.0
0.46344634463446344,0.08333333333333333,0.0,0.0
0.46354635463546356,0.08333333333333333,0.0,0.0
0.46364636463646364,0.08333333333333333,0.0,0.0
0.46374637463746377,0.08333333333333333,0.0,0.0
0.46384638463846384,0.08333333333333333,0.0,0.0
0.46394639463946397,0.08333333333333333,0.0,0.0
0.46404640464046404,0.08333333333333333,0.0,0.0
0.46414641464146417,0.08333333333333333,0.0,0.0
0.46424642464246424,0.08333333333333333,0.0,0.0
0.46434643464346437,0.08333333333333333,0.0,0.0
0.46444644464446444,0.08333333333333333,0.0,0.0
0.46454645464546457,0.08333333333333333,0.0,0.0
0.46464646464646464,0.08333333333333333,0.0,0.0
0.46474647464746477,0.08333333333333333,0.0,0.0
0.46484648464846484,0.08333333333333333,0.0,0.0
0.46494649464946497,0.08333333333333333,0.0,0.0
0.46504650465046504,0.08333333333333333,0.0,0.0
0.46514651465146517,0.08333333333333333,0.0,0.0
0.46524652465246524,0.08333333333333333,0.0,0.0
0.46534653465346537,0.08333333333333333,0.0,0.0
0.46544654465446544,0.08333333333333333,0.0,0.0
0.46554655465546557,0.08333333333333333,0.0,0.0
0.46564656465646564,0.08333333333333333,0.0,0.0
0.4657465746574658,0.08333333333333333,0.0,0.0
0.46584658465846585,0.08333333333333333,0.0,0.0
0.465946594659466,0.08333333333333333,0.0,0.0
0.46604660466046605,0.08333333333333333,0.0,0.0
0.4661466146614662,0.08333333333333333,0.0,0.0
0.46624662466246625,0.08333333333333333,0.0,0.0
0.4663466346634663,0.08333333333333333,0.0,0.0
0.46644664466446645,0.08333333333333333,0.0,0.0
0.4665466546654665,0.08333333333333333,0.0,0.0
0.46664666466646665,0.08333333333333333,0.0,0.0
0.4667466746674667,0.08333333333333333,0.0,0.0
0.46684668466846685,0.08333333333333333,0.0,0.0
0.4669466946694669,0.08333333333333333,0.0,0.0
0.46704670467046705,0.08333333333333333,0.0,0.0
0.4671467146714671,0.08333333333333333,0.0,0.0
0.46724672467246725,0.08333333333333333,0.0,0.0
0.4673467346734673,0.08333333333333333,0.0,0.0
0.46744674467446745,0.08333333333333333,0.0,0.0
0.4675467546754675,0.08333333333333333,0.0,0.0
0.46764676467646765,0.08333333333333333,0.0,0.0
0.4677467746774677,0.08333333333333333,0.0,0.0
0.46784678467846785,0.08333333333333333,0.0,0.0
0.4679467946794679,0.08333333333333333,0.0,0.0
0.46804680468046805,0.08333333333333333,0.0,0.0
0.4681468146814681,0.08333333333333333,0.0,0.0
0.46824682468246825,0.08333333333333333,0.0,0.0
0.4683468346834683,0.08333333333333333,0.0,0.0
0.46844684468446846,0.08333333333333333,0.0,0.0
0.46854685468546853,0.08333333333333333,0.0,0.0
0.46864686468646866,0.08333333333333333,0.0,0.0
0.46874687468746873,0.08333333333333333,0.0,0.0
0.46884688468846886,0.08333333333333333,0.0,0.0
0.46894689468946893,0.08333333333333333,0.0,0.0
0.46904690469046906,0.08333333333333333,0.0,0.0
0.46914691469146913,0.08333333333333333,0.0,0.0
0.46924692469246926,0.08333333333333333,0.0,0.0
0.46934693469346933,0.08333333333333333,0.0,0.0
0.46944694469446946,0.08333333333333333,0.0,0.0
0.46954695469546953,0.08333333333333333,0.0,0.0
0.46964696469646966,0.08333333333333333,0.0,0.0
0.46974697469746973,0.08333333333333333,0.0,0.0
0.46984698469846986,0.08333333333333333,0.0,0.0
0.46994699469946993,0.08333333333333333,0.0,0.0
0.47004700470047006,0.08333333333333333,0.0,0.0
0.47014701470147013,0.08333333333333333,0.0,0.0
0.47024702470247026,0.08333333333333333,0.0,0.0
0.47034703470347033,0.08333333333333333,0.0,0.0
0.47044704470447046,0.08333333333333333,0.0,0.0
0.47054705470547054,0.08333333333333333,0.0,0.0
0.47064706470647066,0.08333333333333333,0.0,0.0
0.47074707470747074,0.08333333333333333,0.0,0.0
0.47084708470847086,0.08333333333333333,0.0,0.0
0.47094709470947094,0.08333333333333333,0.0,0.0
0.47104710471047107,0.08333333333333333,0.0,0.0
0.47114711471147114,0.08333333333333333,0.0,0.0
0.47124712471247127,0.08333333333333333,0.0,0.0
0.47134713471347134,0.08333333333333333,0.0,0.0
0.47144714471447147,0.08333333333333333,0.0,0.0
0.47154715471547154,0.08333333333333333,0.0,0.0
0.47164716471647167,0.08333333333333333,0.0,0.0
0.47174717471747174,0.08333333333333333,0.0,0.0
0.47184718471847187,0.08333333333333333,0.0,0.0
0.47194719471947194,0.08333333333333333,0.0,0.0
0.47204720472047207,0.08333333333333333,0.0,0.0
0.47214721472147214,0.08333333333333333,0.0,0.0
0.47224722472247227,0.08333333333333333,0.0,0.0
0.47234723472347234,0.08333333333333333,0.0,0.0
0.47244724472447247,0.08333333333333333,0.0,0.0
0.47254725472547254,0.08333333333333333,0.0,0.0
0.47264726472647267,0.08333333333333333,0.0,0.0
0.47274727472747274,0.08333333333333333,0.0,0.0
0.47284728472847287,0.08333333333333333,0.0,0.0
0.47294729472947294,0.08333333333333333,0.0,0.0
0.4730473047304731,0.08333333333333333,0.0,0.0
0.47314731473147315,0.08333333333333333,0.0,0.0
0.4732473247324733,0.08333333333333333,0.0,0.0
0.47334733473347335,0.08333333333333333,0.0,0.0
0.4734473447344735,0.08333333333333333,0.0,0.0
0.47354735473547355,0.08333333333333333,0.0,0.0
0.4736473647364737,0.08333333333333333,0.0,0.0
0.47374737473747375,0.08333333333333333,0.0,0.0
0.4738473847384738,0.08333333333333333,0.0,0.0
0.47394739473947395,0.08333333333333333,0.0,0.0
0.474047404740474,0.08333333333333333,0.0,0.0
0.47414741474147415,0.08333333333333333,0.0,0.0
0.4742474247424742,0.08333333333333333,0.0,0.0
0.47434743474347435,0.08333333333333333,0.0,0.0
0.4744474447444744,0.08333333333333333,0.0,0.0
0.47454745474547455,0.08333333333333333,0.0,0.0
0.4746474647464746,0.08333333333333333,0.0,0.0
0.47474747474747475,0.08333333333333333,0.0,0.0
0.4748474847484748,0.08333333333333333,0.0,0.0
0.47494749474947495,0.08333333333333333,0.0,0.0
0.475047504750475,0.08333333333333333,0.0,0.0
0.47514751475147515,0.08333333333333333,0.0,0.0
0.4752475247524752,0.08333333333333333,0.0,0.0
0.47534753475347535,0.08333333333333333,0.0,0.0
0.4754475447544754,0.08333333333333333,0.0,0.0
0.47554755475547555,0.08333333333333333,0.0,0.0
0.4756475647564756,0.08333333333333333,0.0,0.0
0.47574757475747576,0.08333333333333333,0.0,0.0
0.47584758475847583,0.08333333333333333,0.0,0.0
0.47594759475947596,0.08333333333333333,0.0,0.0
0.47604760476047603,0.08333333333333333,0.0,0.0
0.47614761476147616,0.08333333333333333,0.0,0.0
0.47624762476247623,0.08333333333333333,0.0,0.0
0.47634763476347636,0.08333333333333333,0.0,0.0
0.47644764476447643,0.08333333333333333,0.0,0.0
0.47654765476547656,0.08333333333333333,0.0,0.0
0.47664766476647663,0.08333333333333333,0.0,0.0
0.47674767476747676,0.08333333333333333,0.0,0.0
0.47684768476847683,0.08333333333333333,0.0,0.0
0.47694769476947696,0.08333333333333333,0.0,0.0
0.47704770477047703,0.08333333333333333,0.0,0.0
0.47714771477147716,0.08333333333333333,0.0,0.0
0.47724772477247723,0.08333333333333333,0.0,0.0
0.47734773477347736,0.08333333333333333,0.0,0.0
0.47744774477447743,0.08333333333333333,0.0,0.0
0.47754775477547756,0.08333333333333333,0.0,0.0
0.47764776477647763,0.08333333333333333,0.0,0.0
0.47774777477747776,0.08333333333333333,0.0,0.0
0.47784778477847784,0.08333333333333333,0.0,0.0
0.47794779477947796,0.08333333333333333,0.0,0.0
0.47804780478047804,0.08333333333333333,0.0,0.0
0.47814781478147816,0.08333333333333333,0.0,0.0
0.47824782478247824,0.08333333333333333,0.0,0.0
0.47834783478347837,0.08333333333333333,0.0,0.0
0.47844784478447844,0.08333333333333333,0.0,0.0
0.47854785478547857,0.08333333333333333,0.0,0.0
0.47864786478647864,0.08333333333333333,0.0,0.0
0.47874787478747877,0.08333333333333333,0.0,0.0
0.47884788478847884,0.08333333333333333,0.0,0.0
0.47894789478947897,0.08333333333333333,0.0,0.0
0.47904790479047904,0.08333333333333333,0.0,0.0
0.47914791479147917,0.08333333333333333,0.0,0.0
0.47924792479247924,0.08333333333333333,0.0,0.0
0.47934793479347937,0.08333333333333333,0.0,0.0
0.47944794479447944,0.08333333333333333,0.0,0.0
0.47954795479547957,0.08333333333333333,0.0,0.0
0.47964796479647964,0.08333333333333333,0.0,0.0
0.47974797479747977,0.08333333333333333,0.0,0.0
0.47984798479847984,0.08333333333333333,0.0,0.0
0.47994799479947997,0.08333333333333333,0.0,0.0
0.48004800480048004,0.08333333333333333,0.0,0.0
0.48014801480148017,0.08333333333333333,0.0,0.0
0.48024802480248024,0.08333333333333333,0.0,0.0
0.4803480348034804,0.08333333333333333,0.0,0.0
0.48044804480448045,0.08333333333333333,0.0,0.0
0.4805480548054806,0.08333333333333333,0.0,0.0
0.48064806480648065,0.08333333333333333,0.0,0.0
0.4807480748074808,0.08333333333333333,0.0,0.0
0.48084808480848085,0.08333333333333333,0.0,0.0
0.480948094809481,0.08333333333333333,0.0,0.0
0.48104810481048105,0.08333333333333333,0.0,0.0
0.4811481148114812,0.08333333333333333,0.0,0.0
0.48124812481248125,0.08333333333333333,0.0,0.0
0.4813481348134813,0.08333333333333333,0.0,0.0
0.48144814481448145,0.08333333333333333,0.0,0.0
0.4815481548154815,0.08333333333333333,0.0,0.0
0.48164816481648165,0.08333333333333333,0.0,0.0
0.4817481748174817,0.08333333333333333,0.0,0.0
0.48184818481848185,0.08333333333333333,0.0,0.0
0.4819481948194819,0.08333333333333333,0.0,0.0
0.48204820482048205,0.08333333333333333,0.0,0.0
0.4821482148214821,0.08333333333333333,0.0,0.0
0.48224822482248225,0.08333333333333333,0.0,0.0
0.4823482348234823,0.08333333333333333,0.0,0.0
0.48244824482448245,0.08333333333333333,0.0,0.0
0.4825482548254825,0.08333333333333333,0.0,0.0
0.48264826482648265,0.08333333333333333,0.0,0.0
0.4827482748274827,0.08333333333333333,0.0,0.0
0.48284828482848285,0.08333333333333333,0.0,0.0
0.4829482948294829,0.08333333333333333,0.0,0.0
0.48304830483048306,0.08333333333333333,0.0,0.0
0.4831483148314831,0.08333333333333333,0.0,0.0
0.48324832483248326,0.08333333333333333,0.0,0.0
0.48334833483348333,0.08333333333333333,0.0,0.0
0.48344834483448346,0.08333333333333333,0.0,0.0
0.48354835483548353,0.08333333333333333,0.0,0.0
0.48364836483648366,0.08333333333333333,0.0,0.0
0.48374837483748373,0.08333333333333333,0.0,0.0
0.48384838483848386,0.08333333333333333,0.0,0.0
0.48394839483948393,0.08333333333333333,0.0,0.0
0.48404840484048406,0.08333333333333333,0.0,0.0
0.48414841484148413,0.08333333333333333,0.0,0.0
0.48424842484248426,0.08333333333333333,0.0,0.0
0.48434843484348433,0.08333333333333333,0.0,0.0
0.48444844484448446,0.08333333333333333,0.0,0.0
0.48454845484548453,0.08333333333333333,0.0,0.0
0.48464846484648466,0.08333333333333333,0.0,0.0
0.48474847484748473,0.08333333333333333,0.0,0.0
0.48484848484848486,0.08333333333333333,0.0,0.0
0.48494849484948493,0.08333333333333333,0.0,0.0
0.48504850485048506,0.08333333333333333,0.0,0.0
0.48514851485148514,0.08333333333333333,0.0,0.0
0.48524852485248526,0.08333333333333333,0.0,0.0
0.48534853485348534,0.08333333333333333,0.0,0.0
0.48544854485448546,0.08333333333333333,0.0,0.0
0.48554855485548554,0.08333333333333333,0.0,0.0
0.48564856485648566,0.08333333333333333,0.0,0.0
0.48574857485748574,0.08333333333333333,0.0,0.0
0.48584858485848587,0.08333333333333333,0.0,0.0
0.48594859485948594,0.08333333333333333,0.0,0.0
0.48604860486048607,0.08333333333333333,0.0,0.0
0.48614861486148614,0.08333333333333333,0.0,0.0
0.48624862486248627,0.08333333333333333,0.0,0.0
0.48634863486348634,0.08333333333333333,0.0,0.0
0.48644864486448647,0.08333333333333333,0.0,0.0
0.48654865486548654,0.08333333333333333,0.0,0.0
0.48664866486648667,0.08333333333333333,0.0,0.0
0.48674867486748674,0.08333333333333333,0.0,0.0
0.48684868486848687,0.08333333333333333,0.0,0.0
0.48694869486948694,0.08333333333333333,0.0,0.0
0.48704870487048707,0.08333333333333333,0.0,0.0
0.48714871487148714,0.08333333333333333,0.0,0.0
0.48724872487248727,0.08333333333333333,0.0,0.0
0.48734873487348734,0.08333333333333333,0.0,0.0
0.48744874487448747,0.08333333333333333,0.0,0.0
0.48754875487548754,0.08333333333333333,0.0,0.0
0.4876487648764877,0.08333333333333333,0.0,0.0
0.48774877487748775,0.08333333333333333,0.0,0.0
0.4878487848784879,0.08333333333333333,0.0,0.0
0.48794879487948795,0.08333333333333333,0.0,0.0
0.4880488048804881,0.08333333333333333,0.0,0.0
0.48814881488148815,0.08333333333333333,0.0,0.0
0.4882488248824883,0.08333333333333333,0.0,0.0
0.48834883488348835,0.08333333333333333,0.0,0.0
0.4884488448844885,0.08333333333333333,0.0,0.0
0.48854885488548855,0.08333333333333333,0.0,0.0
0.4886488648864887,0.08333333333333333,0.0,0.0
0.48874887488748875,0.08333333333333333,0.0,0.0
0.4888488848884888,0.08333333333333333,0.0,0.0
0.48894889488948895,0.08333333333333333,0.0,0.0
0.489048904890489,0.08333333333333333,0.0,0.0
0.48914891489148915,0.08333333333333333,0.0,0.0
0.4892489248924892,0.08333333333333333,0.0,0.0
0.48934893489348935,0.08333333333333333,0.0,0.0
0.4894489448944894,0.08333333333333333,0.0,0.0
0.48954895489548955,0.08333333333333333,0.0,0.0
0.4896489648964896,0.08333333333333333,0.0,0.0
0.48974897489748975,0.08333333333333333,0.0,0.0
0.4898489848984898,0.08333333333333333,0.0,0.0
0.48994899489948995,0.08333333333333333,0.0,0.0
0.49004900490049,0.08333333333333333,0.0,0.0
0.49014901490149015,0.08333333333333333,0.0,0.0
0.4902490249024902,0.08333333333333333,0.0,0.0
0.49034903490349036,0.08333333333333333,0.0,0.0
0.4904490449044904,0.08333333333333333,0.0,0.0
0.49054905490549056,0.08333333333333333,0.0,0.0
0.49064906490649063,0.08333333333333333,0.0,0.0
0.49074907490749076,0.08333333333333333,0.0,0.0
0.49084908490849083,0.08333333333333333,0.0,0.0
0.49094909490949096,0.08333333333333333,0.0,0.0
0.49104910491049103,0.08333333333333333,0.0,0.0
0.49114911491149116,0.08333333333333333,0.0,0.0
0.49124912491249123,0.08333333333333333,0.0,0.0
0.49134913491349136,0.08333333333333333,0.0,0.0
0.49144914491449143,0.08333333333333333,0.0,0.0
0.49154915491549156,0.08333333333333333,0.0,0.0
0.49164916491649163,0.08333333333333333,0.0,0.0
0.49174917491749176,0.08333333333333333,0.0,0.0
0.49184918491849183,0.08333333333333333,0.0,0.0
0.49194919491949196,0.08333333333333333,0.0,0.0
0.49204920492049203,0.08333333333333333,0.0,0.0
0.49214921492149216,0.08333333333333333,0.0,0.0
0.49224922492249223,0.08333333333333333,0.0,0.0
0.49234923492349236,0.08333333333333333,0.0,0.0
0.49244924492449244,0.08333333333333333,0.0,0.0
0.49254925492549256,0.08333333333333333,0.0,0.0
0.49264926492649264,0.08333333333333333,0.0,0.0
0.49274927492749276,0.08333333333333333,0.0,0.0
0.49284928492849284,0.08333333333333333,0.0,0.0
0.49294929492949296,0.08333333333333333,0.0,0.0
0.49304930493049304,0.08333333333333333,0.0,0.0
0.49314931493149317,0.08333333333333333,0.0,0.0
0.49324932493249324,0.08333333333333333,0.0,0.0
0.49334933493349337,0.08333333333333333,0.0,0.0
0.49344934493449344,0.08333333333333333,0.0,0.0
0.49354935493549357,0.08333333333333333,0.0,0.0
0.49364936493649364,0.08333333333333333,0.0,0.0
0.49374937493749377,0.08333333333333333,0.0,0.0
0.49384938493849384,0.08333333333333333,0.0,0.0
0.49394939493949397,0.08333333333333333,0.0,0.0
0.49404940494049404,0.08333333333333333,0.0,0.0
0.49414941494149417,0.08333333333333333,0.0,0.0
0.49424942494249424,0.08333333333333333,0.0,0.0
0.49434943494349437,0.08333333333333333,0.0,0.0
0.49444944494449444,0.08333333333333333,0.0,0.0
0.49454945494549457,0.08333333333333333,0.0,0.0
0.49464946494649464,0.08333333333333333,0.0,0.0
0.49474947494749477,0.08333333333333333,0.0,0.0
0.49484948494849484,0.08333333333333333,0.0,0.0
0.494949494949495,0.08333333333333333,0.0,0.0
0.49504950495049505,0.08333333333333333,0.0,0.0
0.4951495149514952,0.08333333333333333,0.0,0.0
0.49524952495249525,0.08333333333333333,0.0,0.0
0.4953495349534954,0.08333333333333333,0.0,0.0
0.49544954495449545,0.08333333333333333,0.0,0.0
0.4955495549554956,0.08333333333333333,0.0,0.0
0.49564956495649565,0.08333333333333333,0.0,0.0
0.4957495749574958,0.08333333333333333,0.0,0.0
0.49584958495849585,0.08333333333333333,0.0,0.0
0.495949594959496,0.08333333333333333,0.0,0.0
0.49604960496049605,0.08333333333333333,0.0,0.0
0.4961496149614962,0.08333333333333333,0.0,0.0
0.49624962496249625,0.08333333333333333,0.0,0.0
0.4963496349634963,0.08333333333333333,0.0,0.0
0.49644964496449645,0.08333333333333333,0.0,0.0
0.4965496549654965,0.08333333333333333,0.0,0.0
0.49664966496649665,0.08333333333333333,0.0,0.0
0.4967496749674967,0.08333333333333333,0.0,0.0
0.49684968496849685,0.08333333333333333,0.0,0.0
0.4969496949694969,0.08333333333333333,0.0,0.0
0.49704970497049705,0.08333333333333333,0.0,0.0
0.4971497149714971,0.08333333333333333,0.0,0.0
0.49724972497249725,0.08333333333333333,0.0,0.0
0.4973497349734973,0.08333333333333333,0.0,0.0
0.49744974497449745,0.08333333333333333,0.0,0.0
0.4975497549754975,0.08333333333333333,0.0,0.0
0.49764976497649765,0.08333333333333333,0.0,0.0
0.4977497749774977,0.08333333333333333,0.0,0.0
0.49784978497849786,0.08333333333333333,0.0,0.0
0.49794979497949793,0.08333333333333333,0.0,0.0
0.49804980498049806,0.08333333333333333,0.0,0.0
0.49814981498149813,0.08333333333333333,0.0,0.0
0.49824982498249826,0.08333333333333333,0.0,0.0
0.49834983498349833,0.08333333333333333,0.0,0.0
0.49844984498449846,0.08333333333333333,0.0,0.0
0.49854985498549853,0.08333333333333333,0.0,0.0
0.49864986498649866,0.08333333333333333,0.0,0.0
0.49874987498749873,0.08333333333333333,0.0,0.0
0.49884988498849886,0.08333333333333333,0.0,0.0
0.49894989498949893,0.08333333333333333,0.0,0.0
0.49904990499049906,0.08333333333333333,0.0,0.0
0.49914991499149913,0.08333333333333333,0.0,0.0
0.49924992499249926,0.08333333333333333,0.0,0.0
0.49934993499349933,0.08333333333333333,0.0,0.0
0.49944994499449946,0.08333333333333333,0.0,0.0
0.49954995499549953,0.08333333333333333,0.0,0.0
0.49964996499649966,0.08333333333333333,0.0,0.0
0.49974997499749974,0.08333333333333333,0.0,0.0
0.49984998499849986,0.08333333333333333,0.0,0.0
0.49994999499949994,0.08333333333333333,0.0,0.0
0.5000500050005,0.08333333333333333,0.0,0.0
0.5001500150015001,0.08333333333333333,0.0,0.0
0.5002500250025003,0.08333333333333333,0.0,0.0
0.5003500350035004,0.08333333333333333,0.0,0.0
0.5004500450045004,0.08333333333333333,0.0,0.0
0.5005500550055005,0.08333333333333333,0.0,0.0
0.5006500650065007,0.08333333333333333,0.0,0.0
0.5007500750075008,0.08333333333333333,0.0,0.0
0.5008500850085008,0.08333333333333333,0.0,0.0
0.5009500950095009,0.08333333333333333,0.0,0.0
0.5010501050105011,0.08333333333333333,0.0,0.0
0.5011501150115012,0.08333333333333333,0.0,0.0
0.5012501250125012,0.08333333333333333,0.0,0.0
0.5013501350135013,0.08333333333333333,0.0,0.0
0.5014501450145015,0.08333333333333333,0.0,0.0
0.5015501550155016,0.08333333333333333,0.0,0.0
0.5016501650165016,0.08333333333333333,0.0,0.0
0.5017501750175017,0.08333333333333333,0.0,0.0
0.5018501850185019,0.08333333333333333,0.0,0.0
0.501950195019502,0.08333333333333333,0.0,0.0
0.502050205020502,0.08333333333333333,0.0,0.0
0.5021502150215021,0.08333333333333333,0.0,0.0
0.5022502250225023,0.08333333333333333,0.0,0.0
0.5023502350235024,0.08333333333333333,0.0,0.0
0.5024502450245024,0.08333333333333333,0.0,0.0
0.5025502550255025,0.08333333333333333,0.0,0.0
0.5026502650265027,0.08333333333333333,0.0,0.0
0.5027502750275028,0.08333333333333333,0.0,0.0
0.5028502850285028,0.08333333333333333,0.0,0.0
0.502950295029503,0.08333333333333333,0.0,0.0
0.5030503050305031,0.08333333333333333,0.0,0.0
0.5031503150315032,0.08333333333333333,0.0,0.0
0.5032503250325032,0.08333333333333333,0.0,0.0
0.5033503350335033,0.08333333333333333,0.0,0.0
0.5034503450345035,0.08333333333333333,0.0,0.0
0.5035503550355036,0.08333333333333333,0.0,0.0
0.5036503650365036,0.08333333333333333,0.0,0.0
0.5037503750375038,0.08333333333333333,0.0,0.0
0.5038503850385039,0.08333333333333333,0.0,0.0
0.5039503950395039,0.08333333333333333,0.0,0.0
0.504050405040504,0.08333333333333333,0.0,0.0
0.5041504150415042,0.08333333333333333,0.0,0.0
0.5042504250425043,0.08333333333333333,0.0,0.0
0.5043504350435043,0.08333333333333333,0.0,0.0
0.5044504450445044,0.08333333333333333,0.0,0.0
0.5045504550455046,0.08333333333333333,0.0,0.0
0.5046504650465047,0.08333333333333333,0.0,0.0
0.5047504750475047,0.08333333333333333,0.0,0.0
0.5048504850485048,0.08333333333333333,0.0,0.0
0.504950495049505,0.08333333333333333,0.0,0.0
0.5050505050505051,0.08333333333333333,0.0,0.0
0.5051505150515051,0.08333333333333333,0.0,0.0
0.5052505250525052,0.08333333333333333,0.0,0.0
0.5053505350535054,0.08333333333333333,0.0,0.0
0.5054505450545055,0.08333333333333333,0.0,0.0
0.5055505550555055,0.08333333333333333,0.0,0.0
0.5056505650565056,0.08333333333333333,0.0,0.0
0.5057505750575058,0.08333333333333333,0.0,0.0
0.5058505850585059,0.08333333333333333,0.0,0.0
0.5059505950595059,0.08333333333333333,0.0,0.0
0.506050605060506,0.08333333333333333,0.0,0.0
0.5061506150615062,0.08333333333333333,0.0,0.0
0.5062506250625063,0.08333333333333333,0.0,0.0
0.5063506350635063,0.08333333333333333,0.0,0.0
0.5064506450645064,0.08333333333333333,0.0,0.0
0.5065506550655066,0.08333333333333333,0.0,0.0
0.5066506650665067,0.08333333333333333,0.0,0.0
0.5067506750675067,0.08333333333333333,0.0,0.0
0.5068506850685068,0.08333333333333333,0.0,0.0
0.506950695069507,0.08333333333333333,0.0,0.0
0.5070507050705071,0.08333333333333333,0.0,0.0
0.5071507150715071,0.08333333333333333,0.0,0.0
0.5072507250725072,0.08333333333333333,0.0,0.0
0.5073507350735074,0.08333333333333333,0.0,0.0
0.5074507450745075,0.08333333333333333,0.0,0.0
0.5075507550755075,0.08333333333333333,0.0,0.0
0.5076507650765076,0.08333333333333333,0.0,0.0
0.5077507750775078,0.08333333333333333,0.0,0.0
0.5078507850785079,0.08333333333333333,0.0,0.0
0.5079507950795079,0.08333333333333333,0.0,0.0
0.508050805080508,0.08333333333333333,0.0,0.0
0.5081508150815082,0.08333333333333333,0.0,0.0
0.5082508250825083,0.08333333333333333,0.0,0.0
0.5083508350835083,0.08333333333333333,0.0,0.0
0.5084508450845084,0.08333333333333333,0.0,0.0
0.5085508550855086,0.08333333333333333,0.0,0.0
0.5086508650865087,0.08333333333333333,0.0,0.0
0.5087508750875087,0.08333333333333333,0.0,0.0
0.5088508850885088,0.08333333333333333,0.0,0.0
0.508950895089509,0.08333333333333333,0.0,0.0
0.5090509050905091,0.08333333333333333,0.0,0.0
0.5091509150915091,0.08333333333333333,0.0,0.0
0.5092509250925092,0.08333333333333333,0.0,0.0
0.5093509350935094,0.08333333333333333,0.0,0.0
0.5094509450945095,0.08333333333333333,0.0,0.0
0.5095509550955095,0.08333333333333333,0.0,0.0
0.5096509650965096,0.08333333333333333,0.0,0.0
0.5097509750975098,0.08333333333333333,0.0,0.0
0.5098509850985099,0.08333333333333333,0.0,0.0
0.5099509950995099,0.08333333333333333,0.0,0.0
0.51005100510051,0.08333333333333333,0.0,0.0
0.5101510151015102,0.08333333333333333,0.0,0.0
0.5102510251025103,0.08333333333333333,0.0,0.0
0.5103510351035103,0.08333333333333333,0.0,0.0
0.5104510451045104,0.08333333333333333,0.0,0.0
0.5105510551055106,0.08333333333333333,0.0,0.0
0.5106510651065107,0.08333333333333333,0.0,0.0
0.5107510751075107,0.08333333333333333,0.0,0.0
0.5108510851085108,0.08333333333333333,0.0,0.0
0.510951095109511,0.08333333333333333,0.0,0.0
0.5110511051105111,0.08333333333333333,0.0,0.0
0.5111511151115111,0.08333333333333333,0.0,0.0
0.5112511251125113,0.08333333333333333,0.0,0.0
0.5113511351135114,0.08333333333333333,0.0,0.0
0.5114511451145114,0.08333333333333333,0.0,0.0
0.5115511551155115,0.08333333333333333,0.0,0.0
0.5116511651165117,0.08333333333333333,0.0,0.0
0.5117511751175118,0.08333333333333333,0.0,0.0
0.5118511851185118,0.08333333333333333,0.0,0.0
0.5119511951195119,0.08333333333333333,0.0,0.0
0.512051205120512,0.08333333333333333,0.0,0.0
0.5121512151215122,0.08333333333333333,0.0,0.0
0.5122512251225122,0.08333333333333333,0.0,0.0
0.5123512351235123,0.08333333333333333,0.0,0.0
0.5124512451245125,0.08333333333333333,0.0,0.0
0.5125512551255126,0.08333333333333333,0.0,0.0
0.5126512651265126,0.08333333333333333,0.0,0.0
0.5127512751275127,0.08333333333333333,0.0,0.0
0.5128512851285129,0.08333333333333333,0.0,0.0
0.512951295129513,0.08333333333333333,0.0,0.0
0.513051305130513,0.08333333333333333,0.0,0.0
0.5131513151315131,0.08333333333333333,0.0,0.0
0.5132513251325133,0.08333333333333333,0.0,0.0
0.5133513351335134,0.08333333333333333,0.0,0.0
0.5134513451345134,0.08333333333333333,0.0,0.0
0.5135513551355135,0.08333333333333333,0.0,0.0
0.5136513651365137,0.08333333333333333,0.0,0.0
0.5137513751375138,0.08333333333333333,0.0,0.0
0.5138513851385138,0.08333333333333333,0.0,0.0
0.5139513951395139,0.08333333333333333,0.0,0.0
0.5140514051405141,0.08333333333333333,0.0,0.0
0.5141514151415142,0.08333333333333333,0.0,0.0
0.5142514251425142,0.08333333333333333,0.0,0.0
0.5143514351435143,0.08333333333333333,0.0,0.0
0.5144514451445145,0.08333333333333333,0.0,0.0
0.5145514551455146,0.08333333333333333,0.0,0.0
0.5146514651465146,0.08333333333333333,0.0,0.0
0.5147514751475147,0.08333333333333333,0.0,0.0
0.5148514851485149,0.08333333333333333,0.0,0.0
0.514951495149515,0.08333333333333333,0.0,0.0
0.515051505150515,0.08333333333333333,0.0,0.0
0.5151515151515151,0.08333333333333333,0.0,0.0
0.5152515251525153,0.08333333333333333,0.0,0.0
0.5153515351535154,0.08333333333333333,0.0,0.0
0.5154515451545154,0.08333333333333333,0.0,0.0
0.5155515551555155,0.08333333333333333,0.0,0.0
0.5156515651565157,0.08333333333333333,0.0,0.0
0.5157515751575158,0.08333333333333333,0.0,0.0
0.5158515851585158,0.08333333333333333,0.0,0.0
0.5159515951595159,0.08333333333333333,0.0,0.0
0.5160516051605161,0.08333333333333333,0.0,0.0
0.5161516151615162,0.08333333333333333,0.0,0.0
0.5162516251625162,0.08333333333333333,0.0,0.0
0.5163516351635163,0.08333333333333333,0.0,0.0
0.5164516451645165,0.08333333333333333,0.0,0.0
0.5165516551655166,0.08333333333333333,0.0,0.0
0.5166516651665166,0.08333333333333333,0.0,0.0
0.5167516751675167,0.08333333333333333,0.0,0.0
0.5168516851685169,0.08333333333333333,0.0,0.0
0.516951695169517,0.08333333333333333,0.0,0.0
0.517051705170517,0.08333333333333333,0.0,0.0
0.5171517151715171,0.08333333333333333,0.0,0.0
0.5172517251725173,0.08333333333333333,0.0,0.0
0.5173517351735174,0.08333333333333333,0.0,0.0
0.5174517451745174,0.08333333333333333,0.0,0.0
0.5175517551755175,0.08333333333333333,0.0,0.0
0.5176517651765177,0.08333333333333333,0.0,0.0
0.5177517751775178,0.08333333333333333,0.0,0.0
0.5178517851785178,0.08333333333333333,0.0,0.0
0.517951795179518,0.08333333333333333,0.0,0.0
0.5180518051805181,0.08333333333333333,0.0,0.0
0.5181518151815182,0.08333333333333333,0.0,0.0
0.5182518251825182,0.08333333333333333,0.0,0.0
0.5183518351835184,0.08333333333333333,0.0,0.0
0.5184518451845185,0.08333333333333333,0.0,0.0
0.5185518551855186,0.08333333333333333,0.0,0.0
0.5186518651865186,0.08333333333333333,0.0,0.0
0.5187518751875188,0.08333333333333333,0.0,0.0
0.5188518851885189,0.08333333333333333,0.0,0.0
0.5189518951895189,0.08333333333333333,0.0,0.0
0.519051905190519,0.08333333333333333,0.0,0.0
0.5191519151915192,0.08333333333333333,0.0,0.0
0.5192519251925193,0.08333333333333333,0.0,0.0
0.5193519351935193,0.08333333333333333,0.0,0.0
0.5194519451945194,0.08333333333333333,0.0,0.0
0.5195519551955196,0.08333333333333333,0.0,0.0
0.5196519651965197,0.08333333333333333,0.0,0.0
0.5197519751975197,0.08333333333333333,0.0,0.0
0.5198519851985198,0.08333333333333333,0.0,0.0
0.51995199519952,0.08333333333333333,0.0,0.0
0.5200520052005201,0.08333333333333333,0.0,0.0
0.5201520152015201,0.08333333333333333,0.0,0.0
0.5202520252025202,0.08333333333333333,0.0,0.0
0.5203520352035204,0.08333333333333333,0.0,0.0
0.5204520452045205,0.08333333333333333,0.0,0.0
0.5205520552055205,0.08333333333333333,0.0,0.0
0.5206520652065206,0.08333333333333333,0.0,0.0
0.5207520752075208,0.08333333333333333,0.0,0.0
0.5208520852085209,0.08333333333333333,0.0,0.0
0.5209520952095209,0.08333333333333333,0.0,0.0
0.521052105210521,0.08333333333333333,0.0,0.0
0.5211521152115212,0.08333333333333333,0.0,0.0
0.5212521252125213,0.08333333333333333,0.0,0.0
0.5213521352135213,0.08333333333333333,0.0,0.0
0.5214521452145214,0.08333333333333333,0.0,0.0
0.5215521552155216,0.08333333333333333,0.0,0.0
0.5216521652165217,0.08333333333333333,0.0,0.0
0.5217521752175217,0.08333333333333333,0.0,0.0
0.5218521852185218,0.08333333333333333,0.0,0.0
0.521952195219522,0.08333333333333333,0.0,0.0
0.5220522052205221,0.08333333333333333,0.0,0.0
0.5221522152215221,0.08333333333333333,0.0,0.0
0.5222522252225222,0.08333333333333333,0.0,0.0
0.5223522352235224,0.08333333333333333,0.0,0.0
0.5224522452245225,0.08333333333333333,0.0,0.0
0.5225522552255225,0.08333333333333333,0.0,0.0
0.5226522652265226,0.08333333333333333,0.0,0.0
0.5227522752275228,0.08333333333333333,0.0,0.0
0.5228522852285229,0.08333333333333333,0.0,0.0
0.5229522952295229,0.08333333333333333,0.0,0.0
0.523052305230523,0.08333333333333333,0.0,0.0
0.5231523152315232,0.08333333333333333,0.0,0.0
0.5232523252325233,0.08333333333333333,0.0,0.0
0.5233523352335233,0.08333333333333333,0.0,0.0
0.5234523452345234,0.08333333333333333,0.0,0.0
0.5235523552355236,0.08333333333333333,0.0,0.0
0.5236523652365237,0.08333333333333333,0.0,0.0
0.5237523752375237,0.08333333333333333,0.0,0.0
0.5238523852385238,0.08333333333333333,0.0,0.0
0.523952395239524,0.08333333333333333,0.0,0.0
0.5240524052405241,0.08333333333333333,0.0,0.0
0.5241524152415241,0.08333333333333333,0.0,0.0
0.5242524252425242,0.08333333333333333,0.0,0.0
0.5243524352435244,0.08333333333333333,0.0,0.0
0.5244524452445245,0.08333333333333333,0.0,0.0
0.5245524552455245,0.08333333333333333,0.0,0.0
0.5246524652465246,0.08333333333333333,0.0,0.0
0.5247524752475248,0.08333333333333333,0.0,0.0
0.5248524852485249,0.08333333333333333,0.0,0.0
0.5249524952495249,0.08333333333333333,0.0,0.0
0.525052505250525,0.08333333333333333,0.0,0.0
0.5251525152515252,0.08333333333333333,0.0,0.0
0.5252525252525253,0.08333333333333333,0.0,0.0
0.5253525352535253,0.08333333333333333,0.0,0.0
0.5254525452545254,0.08333333333333333,0.0,0.0
0.5255525552555256,0.08333333333333333,0.0,0.0
0.5256525652565257,0.08333333333333333,0.0,0.0
0.5257525752575257,0.08333333333333333,0.0,0.0
0.5258525852585259,0.08333333333333333,0.0,0.0
0.525952595259526,0.08333333333333333,0.0,0.0
0.5260526052605261,0.08333333333333333,0.0,0.0
0.5261526152615261,0.08333333333333333,0.0,0.0
0.5262526252625263,0.08333333333333333,0.0,0.0
0.5263526352635264,0.08333333333333333,0.0,0.0
0.5264526452645264,0.08333333333333333,0.0,0.0
0.5265526552655265,0.08333333333333333,0.0,0.0
0.5266526652665267,0.08333333333333333,0.0,0.0
0.5267526752675268,0.08333333333333333,0.0,0.0
0.5268526852685268,0.08333333333333333,0.0,0.0
0.5269526952695269,0.08333333333333333,0.0,0.0
0.527052705270527,0.08333333333333333,0.0,0.0
0.5271527152715272,0.08333333333333333,0.0,0.0
0.5272527252725272,0.08333333333333333,0.0,0.0
0.5273527352735273,0.08333333333333333,0.0,0.0
0.5274527452745275,0.08333333333333333,0.0,0.0
0.5275527552755276,0.08333333333333333,0.0,0.0
0.5276527652765276,0.08333333333333333,0.0,0.0
0.5277527752775277,0.08333333333333333,0.0,0.0
0.5278527852785279,0.08333333333333333,0.0,0.0
0.527952795279528,0.08333333333333333,0.0,0.0
0.528052805280528,0.08333333333333333,0.0,0.0
0.5281528152815281,0.08333333333333333,0.0,0.0
0.5282528252825283,0.08333333333333333,0.0,0.0
0.5283528352835284,0.08333333333333333,0.0,0.0
0.5284528452845284,0.08333333333333333,0.0,0.0
0.5285528552855285,0.08333333333333333,0.0,0.0
0.5286528652865287,0.08333333333333333,0.0,0.0
0.5287528752875288,0.08333333333333333,0.0,0.0
0.5288528852885288,0.08333333333333333,0.0,0.0
0.5289528952895289,0.08333333333333333,0.0,0.0
0.5290529052905291,0.08333333333333333,0.0,0.0
0.5291529152915292,0.08333333333333333,0.0,0.0
0.5292529252925292,0.08333333333333333,0.0,0.0
0.5293529352935293,0.08333333333333333,0.0,0.0
0.5294529452945295,0.08333333333333333,0.0,0.0
0.5295529552955296,0.08333333333333333,0.0,0.0
0.5296529652965296,0.08333333333333333,0.0,0.0
0.5297529752975297,0.08333333333333333,0.0,0.0
0.5298529852985299,0.08333333333333333,0.0,0.0
0.52995299529953,0.08333333333333333,0.0,0.0
0.53005300530053,0.08333333333333333,0.0,0.0
0.5301530153015301,0.08333333333333333,0.0,0.0
0.5302530253025303,0.08333333333333333,0.0,0.0
0.5303530353035304,0.08333333333333333,0.0,0.0
0.5304530453045304,0.08333333333333333,0.0,0.0
0.5305530553055305,0.08333333333333333,0.0,0.0
0.5306530653065307,0.08333333333333333,0.0,0.0
0.5307530753075308,0.08333333333333333,0.0,0.0
0.5308530853085308,0.08333333333333333,0.0,0.0
0.5309530953095309,0.08333333333333333,0.0,0.0
0.5310531053105311,0.08333333333333333,0.0,0.0
0.5311531153115312,0.08333333333333333,0.0,0.0
0.5312531253125312,0.08333333333333333,0.0,0.0
0.5313531353135313,0.08333333333333333,0.0,0.0
0.5314531453145315,0.08333333333333333,0.0,0.0
0.5315531553155316,0.08333333333333333,0.0,0.0
0.5316531653165316,0.08333333333333333,0.0,0.0
0.5317531753175317,0.08333333333333333,0.0,0.0
0.5318531853185319,0.08333333333333333,0.0,0.0
0.531953195319532,0.08333333333333333,0.0,0.0
0.532053205320532,0.08333333333333333,0.0,0.0
0.5321532153215321,0.08333333333333333,0.0,0.0
0.5322532253225323,0.08333333333333333,0.0,0.0
0.5323532353235324,0.08333333333333333,0.0,0.0
0.5324532453245324,0.08333333333333333,0.0,0.0
0.5325532553255325,0.08333333333333333,0.0,0.0
0.5326532653265327,0.08333333333333333,0.0,0.0
0.5327532753275328,0.08333333333333333,0.0,0.0
0.5328532853285328,0.08333333333333333,0.0,0.0
0.532953295329533,0.08333333333333333,0.0,0.0
0.5330533053305331,0.08333333333333333,0.0,0.0
0.5331533153315332,0.08333333333333333,0.0,0.0
0.5332533253325332,0.08333333333333333,0.0,0.0
0.5333533353335334,0.08333333333333333,0.0,0.0
0.5334533453345335,0.08333333333333333,0.0,0.0
0.5335533553355336,0.08333333333333333,0.0,0.0
0.5336533653365336,0.08333333333333333,0.0,0.0
0.5337533753375338,0.08333333333333333,0.0,0.0
0.5338533853385339,0.08333333333333333,0.0,0.0
0.5339533953395339,0.08333333333333333,0.0,0.0
0.534053405340534,0.08333333333333333,0.0,0.0
0.5341534153415342,0.08333333333333333,0.0,0.0
0.5342534253425343,0.08333333333333333,0.0,0.0
0.5343534353435343,0.08333333333333333,0.0,0.0
0.5344534453445344,0.08333333333333333,0.0,0.0
0.5345534553455346,0.08333333333333333,0.0,0.0
0.5346534653465347,0.08333333333333333,0.0,0.0
0.5347534753475347,0.08333333333333333,0.0,0.0
0.5348534853485348,0.08333333333333333,0.0,0.0
0.534953495349535,0.08333333333333333,0.0,0.0
0.5350535053505351,0.08333333333333333,0.0,0.0
0.5351535153515351,0.08333333333333333,0.0,0.0
0.5352535253525352,0.08333333333333333,0.0,0.0
0.5353535353535354,0.08333333333333333,0.0,0.0
0.5354535453545355,0.08333333333333333,0.0,0.0
0.5355535553555355,0.08333333333333333,0.0,0.0
0.5356535653565356,0.08333333333333333,0.0,0.0
0.5357535753575358,0.08333333333333333,0.0,0.0
0.5358535853585359,0.08333333333333333,0.0,0.0
0.5359535953595359,0.08333333333333333,0.0,0.0
0.536053605360536,0.08333333333333333,0.0,0.0
0.5361536153615362,0.08333333333333333,0.0,0.0
0.5362536253625363,0.08333333333333333,0.0,0.0
0.5363536353635363,0.08333333333333333,0.0,0.0
0.5364536453645364,0.08333333333333333,0.0,0.0
0.5365536553655366,0.08333333333333333,0.0,0.0
0.5366536653665367,0.08333333333333333,0.0,0.0
0.5367536753675367,0.08333333333333333,0.0,0.0
0.5368536853685368,0.08333333333333333,0.0,0.0
0.536953695369537,0.08333333333333333,0.0,0.0
0.5370537053705371,0.08333333333333333,0.0,0.0
0.5371537153715371,0.08333333333333333,0.0,0.0
0.5372537253725372,0.08333333333333333,0.0,0.0
0.5373537353735374,0.08333333333333333,0.0,0.0
0.5374537453745375,0.08333333333333333,0.0,0.0
0.5375537553755375,0.08333333333333333,0.0,0.0
0.5376537653765376,0.08333333333333333,0.0,0.0
0.5377537753775378,0.08333333333333333,0.0,0.0
0.5378537853785379,0.08333333333333333,0.0,0.0
0.5379537953795379,0.08333333333333333,0.0,0.0
0.538053805380538,0.08333333333333333,0.0,0.0
0.5381538153815382,0.08333333333333333,0.0,0.0
0.5382538253825383,0.08333333333333333,0.0,0.0
0.5383538353835383,0.08333333333333333,0.0,0.0
0.5384538453845384,0.08333333333333333,0.0,0.0
0.5385538553855386,0.08333333333333333,0.0,0.0
0.5386538653865387,0.08333333333333333,0.0,0.0
0.5387538753875387,0.08333333333333333,0.0,0.0
0.5388538853885388,0.08333333333333333,0.0,0.0
0.538953895389539,0.08333333333333333,0.0,0.0
0.5390539053905391,0.08333333333333333,0.0,0.0
0.5391539153915391,0.08333333333333333,0.0,0.0
0.5392539253925392,0.08333333333333333,0.0,0.0
0.5393539353935394,0.08333333333333333,0.0,0.0
0.5394539453945395,0.08333333333333333,0.0,0.0
0.5395539553955395,0.08333333333333333,0.0,0.0
0.5396539653965396,0.08333333333333333,0.0,0.0
0.5397539753975398,0.08333333333333333,0.0,0.0
0.5398539853985399,0.08333333333333333,0.0,0.0
0.5399539953995399,0.08333333333333333,0.0,0.0
0.54005400540054,0.08333333333333333,0.0,0.0
0.5401540154015402,0.08333333333333333,0.0,0.0
0.5402540254025403,0.08333333333333333,0.0,0.0
0.5403540354035403,0.08333333333333333,0.0,0.0
0.5404540454045405,0.08333333333333333,0.0,0.0
0.5405540554055406,0.08333333333333333,0.0,0.0
0.5406540654065407,0.08333333333333333,0.0,0.0
0.5407540754075407,0.08333333333333333,0.0,0.0
0.5408540854085409,0.08333333333333333,0.0,0.0
0.540954095409541,0.08333333333333333,0.0,0.0
0.5410541054105411,0.08333333333333333,0.0,0.0
0.5411541154115411,0.08333333333333333,0.0,0.0
0.5412541254125413,0.08333333333333333,0.0,0.0
0.5413541354135414,0.08333333333333333,0.0,0.0
0.5414541454145414,0.08333333333333333,0.0,0.0
0.5415541554155415,0.08333333333333333,0.0,0.0
0.5416541654165417,0.08333333333333333,0.0,0.0
0.5417541754175418,0.08333333333333333,0.0,0.0
0.5418541854185418,0.08333333333333333,0.0,0.0
0.5419541954195419,0.08333333333333333,0.0,0.0
0.5420542054205421,0.08333333333333333,0.0,0.0
0.5421542154215422,0.08333333333333333,0.0,0.0
0.5422542254225422,0.08333333333333333,0.0,0.0
0.5423542354235423,0.08333333333333333,0.0,0.0
0.5424542454245425,0.08333333333333333,0.0,0.0
0.5425542554255426,0.08333333333333333,0.0,0.0
0.5426542654265426,0.08333333333333333,0.0,0.0
0.5427542754275427,0.08333333333333333,0.0,0.0
0.5428542854285429,0.08333333333333333,0.0,0.0
0.542954295429543,0.08333333333333333,0.0,0.0
0.543054305430543,0.08333333333333333,0.0,0.0
0.5431543154315431,0.08333333333333333,0.0,0.0
0.5432543254325433,0.08333333333333333,0.0,0.0
0.5433543354335434,0.08333333333333333,0.0,0.0
0.5434543454345434,0.08333333333333333,0.0,0.0
0.5435543554355435,0.08333333333333333,0.0,0.0
0.5436543654365437,0.08333333333333333,0.0,0.0
0.5437543754375438,0.08333333333333333,0.0,0.0
0.5438543854385438,0.08333333333333333,0.0,0.0
0.5439543954395439,0.08333333333333333,0.0,0.0
0.5440544054405441,0.08333333333333333,0.0,0.0
0.5441544154415442,0.08333333333333333,0.0,0.0
0.5442544254425442,0.08333333333333333,0.0,0.0
0.5443544354435443,0.08333333333333333,0.0,0.0
0.5444544454445445,0.08333333333333333,0.0,0.0
0.5445544554455446,0.08333333333333333,0.0,0.0
0.5446544654465446,0.08333333333333333,0.0,0.0
0.5447544754475447,0.08333333333333333,0.0,0.0
0.5448544854485449,0.08333333333333333,0.0,0.0
0.544954495449545,0.08333333333333333,0.0,0.0
0.545054505450545,0.08333333333333333,0.0,0.0
0.5451545154515451,0.08333333333333333,0.0,0.0
0.5452545254525453,0.08333333333333333,0.0,0.0
0.5453545354535454,0.08333333333333333,0.0,0.0
0.5454545454545454,0.08333333333333333,0.0,0.0
0.5455545554555455,0.08333333333333333,0.0,0.0
0.5456545654565457,0.08333333333333333,0.0,0.0
0.5457545754575458,0.08333333333333333,0.0,0.0
0.5458545854585458,0.08333333333333333,0.0,0.0
0.5459545954595459,0.08333333333333333,0.0,0.0
0.5460546054605461,0.08333333333333333,0.0,0.0
0.5461546154615462,0.08333333333333333,0.0,0.0
0.5462546254625462,0.08333333333333333,0.0,0.0
0.5463546354635463,0.08333333333333333,0.0,0.0
0.5464546454645465,0.08333333333333333,0.0,0.0
0.5465546554655466,0.08333333333333333,0.0,0.0
0.5466546654665466,0.08333333333333333,0.0,0.0
0.5467546754675467,0.08333333333333333,0.0,0.0
0.5468546854685469,0.08333333333333333,0.0,0.0
0.546954695469547,0.08333333333333333,0.0,0.0
0.547054705470547,0.08333333333333333,0.0,0.0
0.5471547154715471,0.08333333333333333,0.0,0.0
0.5472547254725473,0.08333333333333333,0.0,0.0
0.5473547354735474,0.08333333333333333,0.0,0.0
0.5474547454745474,0.08333333333333333,0.0,0.0
0.5475547554755475,0.08333333333333333,0.0,0.0
0.5476547654765477,0.08333333333333333,0.0,0.0
0.5477547754775478,0.08333333333333333,0.0,0.0
0.5478547854785478,0.08333333333333333,0.0,0.0
0.547954795479548,0.08333333333333333,0.0,0.0
0.5480548054805481,0.08333333333333333,0.0,0.0
0.5481548154815482,0.08333333333333333,0.0,0.0
0.5482548254825482,0.08333333333333333,0.0,0.0
0.5483548354835484,0.08333333333333333,0.0,0.0
0.5484548454845485,0.08333333333333333,0.0,0.0
0.5485548554855486,0.08333333333333333,0.0,0.0
0.5486548654865486,0.08333333333333333,0.0,0.0
0.5487548754875488,0.08333333333333333,0.0,0.0
0.5488548854885489,0.08333333333333333,0.0,0.0
0.5489548954895489,0.08333333333333333,0.0,0.0
0.549054905490549,0.08333333333333333,0.0,0.0
0.5491549154915492,0.08333333333333333,0.0,0.0
0.5492549254925493,0.08333333333333333,0.0,0.0
0.5493549354935493,0.08333333333333333,0.0,0.0
0.5494549454945494,0.08333333333333333,0.0,0.0
0.5495549554955496,0.08333333333333333,0.0,0.0
0.5496549654965497,0.08333333333333333,0.0,0.0
0.5497549754975497,0.08333333333333333,0.0,0.0
0.5498549854985498,0.08333333333333333,0.0,0.0
0.54995499549955,0.08333333333333333,0.0,0.0
0.5500550055005501,0.08333333333333333,0.0,0.0
0.5501550155015501,0.08333333333333333,0.0,0.0
0.5502550255025502,0.08333333333333333,0.0,0.0
0.5503550355035504,0.08333333333333333,0.0,0.0
0.5504550455045505,0.08333333333333333,0.0,0.0
0.5505550555055505,0.08333333333333333,0.0,0.0
0.5506550655065506,0.08333333333333333,0.0,0.0
0.5507550755075508,0.08333333333333333,0.0,0.0
0.5508550855085509,0.08333333333333333,0.0,0.0
0.5509550955095509,0.08333333333333333,0.0,0.0
0.551055105510551,0.08333333333333333,0.0,0.0
0.5511551155115512,0.08333333333333333,0.0,0.0
0.5512551255125513,0.08333333333333333,0.0,0.0
0.5513551355135513,0.08333333333333333,0.0,0.0
0.5514551455145514,0.08333333333333333,0.0,0.0
0.5515551555155516,0.08333333333333333,0.0,0.0
0.5516551655165517,0.08333333333333333,0.0,0.0
0.5517551755175517,0.08333333333333333,0.0,0.0
0.5518551855185518,0.08333333333333333,0.0,0.0
0.551955195519552,0.08333333333333333,0.0,0.0
0.5520552055205521,0.08333333333333333,0.0,0.0
0.5521552155215521,0.08333333333333333,0.0,0.0
0.5522552255225522,0.08333333333333333,0.0,0.0
0.5523552355235524,0.08333333333333333,0.0,0.0
0.5524552455245525,0.08333333333333333,0.0,0.0
0.5525552555255525,0.08333333333333333,0.0,0.0
0.5526552655265526,0.08333333333333333,0.0,0.0
0.5527552755275528,0.08333333333333333,0.0,0.0
0.5528552855285529,0.08333333333333333,0.0,0.0
0.5529552955295529,0.08333333333333333,0.0,0.0
0.553055305530553,0.08333333333333333,0.0,0.0
0.5531553155315532,0.08333333333333333,0.0,0.0
0.5532553255325533,0.08333333333333333,0.0,0.0
0.5533553355335533,0.08333333333333333,0.0,0.0
0.5534553455345534,0.08333333333333333,0.0,0.0
0.5535553555355536,0.08333333333333333,0.0,0.0
0.5536553655365537,0.08333333333333333,0.0,0.0
0.5537553755375537,0.08333333333333333,0.0,0.0
0.5538553855385538,0.08333333333333333,0.0,0.0
0.553955395539554,0.08333333333333333,0.0,0.0
0.5540554055405541,0.08333333333333333,0.0,0.0
0.5541554155415541,0.08333333333333333,0.0,0.0
0.5542554255425542,0.08333333333333333,0.0,0.0
0.5543554355435544,0.08333333333333333,0.0,0.0
0.5544554455445545,0.08333333333333333,0.0,0.0
0.5545554555455545,0.08333333333333333,0.0,0.0
0.5546554655465546,0.08333333333333333,0.0,0.0
0.5547554755475548,0.08333333333333333,0.0,0.0
0.5548554855485549,0.08333333333333333,0.0,0.0
0.5549554955495549,0.08333333333333333,0.0,0.0
0.555055505550555,0.08333333333333333,0.0,0.0
0.5551555155515552,0.08333333333333333,0.0,0.0
0.5552555255525553,0.08333333333333333,0.0,0.0
0.5553555355535553,0.08333333333333333,0.0,0.0
0.5554555455545555,0.08333333333333333,0.0,0.0
0.5555555555555556,0.08333333333333333,0.0,0.0
0.5556555655565557,0.08333333333333333,0.0,0.0
0.5557555755575557,0.08333333333333333,0.0,0.0
0.5558555855585559,0.08333333333333333,0.0,0.0
0.555955595559556,0.08333333333333333,0.0,0.0
0.5560556055605561,0.08333333333333333,0.0,0.0
0.5561556155615561,0.08333333333333333,0.0,0.0
0.5562556255625563,0.08333333333333333,0.0,0.0
0.5563556355635564,0.08333333333333333,0.0,0.0
0.5564556455645564,0.08333333333333333,0.0,0.0
0.5565556555655565,0.08333333333333333,0.0,0.0
0.5566556655665567,0.08333333333333333,0.0,0.0
0.5567556755675568,0.08333333333333333,0.0,0.0
0.5568556855685568,0.08333333333333333,0.0,0.0
0.5569556955695569,0.08333333333333333,0.0,0.0
0.5570557055705571,0.08333333333333333,0.0,0.0
0.5571557155715572,0.08333333333333333,0.0,0.0
0.5572557255725572,0.08333333333333333,0.0,0.0
0.5573557355735573,0.08333333333333333,0.0,0.0
0.5574557455745575,0.08333333333333333,0.0,0.0
0.5575557555755576,0.08333333333333333,0.0,0.0
0.5576557655765576,0.08333333333333333,0.0,0.0
0.5577557755775577,0.08333333333333333,0.0,0.0
0.5578557855785579,0.08333333333333333,0.0,0.0
0.557955795579558,0.08333333333333333,0.0,0.0
0.558055805580558,0.08333333333333333,0.0,0.0
0.5581558155815581,0.08333333333333333,0.0,0.0
0.5582558255825583,0.08333333333333333,0.0,0.0
0.5583558355835584,0.08333333333333333,0.0,0.0
0.5584558455845584,0.08333333333333333,0.0,0.0
0.5585558555855585,0.08333333333333333,0.0,0.0
0.5586558655865587,0.08333333333333333,0.0,0.0
0.5587558755875588,0.08333333333333333,0.0,0.0
0.5588558855885588,0.08333333333333333,0.0,0.0
0.5589558955895589,0.08333333333333333,0.0,0.0
0.5590559055905591,0.08333333333333333,0.0,0.0
0.5591559155915592,0.08333333333333333,0.0,0.0
0.5592559255925592,0.08333333333333333,0.0,0.0
0.5593559355935593,0.08333333333333333,0.0,0.0
0.5594559455945595,0.08333333333333333,0.0,0.0
0.5595559555955596,0.08333333333333333,0.0,0.0
0.5596559655965596,0.08333333333333333,0.0,0.0
0.5597559755975597,0.08333333333333333,0.0,0.0
0.5598559855985599,0.08333333333333333,0.0,0.0
0.55995599559956,0.08333333333333333,0.0,0.0
0.56005600560056,0.08333333333333333,0.0,0.0
0.5601560156015601,0.08333333333333333,0.0,0.0
0.5602560256025603,0.08333333333333333,0.0,0.0
0.5603560356035604,0.08333333333333333,0.0,0.0
0.5604560456045604,0.08333333333333333,0.0,0.0
0.5605560556055605,0.08333333333333333,0.0,0.0
0.5606560656065607,0.08333333333333333,0.0,0.0
0.5607560756075608,0.08333333333333333,0.0,0.0
0.5608560856085608,0.08333333333333333,0.0,0.0
0.560956095609561,0.08333333333333333,0.0,0.0
0.5610561056105611,0.08333333333333333,0.0,0.0
0.5611561156115612,0.08333333333333333,0.0,0.0
0.5612561256125612,0.08333333333333333,0.0,0.0
0.5613561356135613,0.08333333333333333,0.0,0.0
0.5614561456145615,0.08333333333333333,0.0,0.0
0.5615561556155616,0.08333333333333333,0.0,0.0
0.5616561656165616,0.08333333333333333,0.0,0.0
0.5617561756175617,0.08333333333333333,0.0,0.0
0.5618561856185619,0.08333333333333333,0.0,0.0
0.561956195619562,0.08333333333333333,0.0,0.0
0.562056205620562,0.08333333333333333,0.0,0.0
0.5621562156215621,0.08333333333333333,0.0,0.0
0.5622562256225623,0.08333333333333333,0.0,0.0
0.5623562356235624,0.08333333333333333,0.0,0.0
0.5624562456245624,0.08333333333333333,0.0,0.0
0.5625562556255626,0.08333333333333333,0.0,0.0
0.5626562656265627,0.08333333333333333,0.0,0.0
0.5627562756275628,0.08333333333333333,0.0,0.0
0.5628562856285628,0.08333333333333333,0.0,0.0
0.562956295629563,0.08333333333333333,0.0,0.0
0.5630563056305631,0.08333333333333333,0.0,0.0
0.5631563156315632,0.08333333333333333,0.0,0.0
0.5632563256325632,0.08333333333333333,0.0,0.0
0.5633563356335634,0.08333333333333333,0.0,0.0
0.5634563456345635,0.08333333333333333,0.0,0.0
0.5635563556355636,0.08333333333333333,0.0,0.0
0.5636563656365636,0.08333333333333333,0.0,0.0
0.5637563756375638,0.08333333333333333,0.0,0.0
0.5638563856385639,0.08333333333333333,0.0,0.0
0.5639563956395639,0.08333333333333333,0.0,0.0
0.564056405640564,0.08333333333333333,0.0,0.0
0.5641564156415642,0.08333333333333333,0.0,0.0
0.5642564256425643,0.08333333333333333,0.0,0.0
0.5643564356435643,0.08333333333333333,0.0,0.0
0.5644564456445644,0.08333333333333333,0.0,0.0
0.5645564556455646,0.08333333333333333,0.0,0.0
0.5646564656465647,0.08333333333333333,0.0,0.0
0.5647564756475647,0.08333333333333333,0.0,0.0
0.5648564856485648,0.08333333333333333,0.0,0.0
0.564956495649565,0.08333333333333333,0.0,0.0
0.5650565056505651,0.08333333333333333,0.0,0.0
0.5651565156515651,0.08333333333333333,0.0,0.0
0.5652565256525652,0.08333333333333333,0.0,0.0
0.5653565356535654,0.08333333333333333,0.0,0.0
0.5654565456545655,0.08333333333333333,0.0,0.0
0.5655565556555655,0.08333333333333333,0.0,0.0
0.5656565656565656,0.08333333333333333,0.0,0.0
0.5657565756575658,0.08333333333333333,0.0,0.0
0.5658565856585659,0.08333333333333333,0.0,0.0
0.5659565956595659,0.08333333333333333,0.0,0.0
0.566056605660566,0.08333333333333333,0.0,0.0
0.5661566156615662,0.08333333333333333,0.0,0.0
0.5662566256625663,0.08333333333333333,0.0,0.0
0.5663566356635663,0.08333333333333333,0.0,0.0
0.5664566456645664,0.08333333333333333,0.0,0.0
0.5665566556655666,0.08333333333333333,0.0,0.0
0.5666566656665667,0.08333333333333333,0.0,0.0
0.5667566756675667,0.08333333333333333,0.0,0.0
0.5668566856685668,0.08333333333333333,0.0,0.0
0.566956695669567,0.08333333333333333,0.0,0.0
0.5670567056705671,0.08333333333333333,0.0,0.0
0.5671567156715671,0.08333333333333333,0.0,0.0
0.5672567256725672,0.08333333333333333,0.0,0.0
0.5673567356735674,0.08333333333333333,0.0,0.0
0.5674567456745675,0.08333333333333333,0.0,0.0
0.5675567556755675,0.08333333333333333,0.0,0.0
0.5676567656765676,0.08333333333333333,0.0,0.0
0.5677567756775678,0.08333333333333333,0.0,0.0
0.5678567856785679,0.08333333333333333,0.0,0.0
0.5679567956795679,0.08333333333333333,0.0,0.0
0.568056805680568,0.08333333333333333,0.0,0.0
0.5681568156815682,0.08333333333333333,0.0,0.0
0.5682568256825683,0.08333333333333333,0.0,0.0
0.5683568356835683,0.08333333333333333,0.0,0.0
0.5684568456845684,0.08333333333333333,0.0,0.0
0.5685568556855686,0.08333333333333333,0.0,0.0
0.5686568656865687,0.08333333333333333,0.0,0.0
0.5687568756875687,0.08333333333333333,0.0,0.0
0.5688568856885688,0.08333333333333333,0.0,0.0
0.568956895689569,0.08333333333333333,0.0,0.0
0.5690569056905691,0.08333333333333333,0.0,0.0
0.5691569156915691,0.08333333333333333,0.0,0.0
0.5692569256925692,0.08333333333333333,0.0,0.0
0.5693569356935694,0.08333333333333333,0.0,0.0
0.5694569456945695,0.08333333333333333,0.0,0.0
0.5695569556955695,0.08333333333333333,0.0,0.0
0.5696569656965697,0.08333333333333333,0.0,0.0
0.5697569756975698,0.08333333333333333,0.0,0.0
0.5698569856985699,0.08333333333333333,0.0,0.0
0.5699569956995699,0.08333333333333333,0.0,0.0
0.57005700570057,0.08333333333333333,0.0,0.0
0.5701570157015702,0.08333333333333333,0.0,0.0
0.5702570257025703,0.08333333333333333,0.0,0.0
0.5703570357035703,0.08333333333333333,0.0,0.0
0.5704570457045705,0.08333333333333333,0.0,0.0
0.5705570557055706,0.08333333333333333,0.0,0.0
0.5706570657065707,0.08333333333333333,0.0,0.0
0.5707570757075707,0.08333333333333333,0.0,0.0
0.5708570857085709,0.08333333333333333,0.0,0.0
0.570957095709571,0.08333333333333333,0.0,0.0
0.5710571057105711,0.08333333333333333,0.0,0.0
0.5711571157115711,0.08333333333333333,0.0,0.0
0.5712571257125713,0.08333333333333333,0.0,0.0
0.5713571357135714,0.08333333333333333,0.0,0.0
0.5714571457145714,0.08333333333333333,0.0,0.0
0.5715571557155715,0.08333333333333333,0.0,0.0
0.5716571657165717,0.08333333333333333,0.0,0.0
0.5717571757175718,0.08333333333333333,0.0,0.0
0.5718571857185718,0.08333333333333333,0.0,0.0
0.5719571957195719,0.08333333333333333,0.0,0.0
0.5720572057205721,0.08333333333333333,0.0,0.0
0.5721572157215722,0.08333333333333333,0.0,0.0
0.5722572257225722,0.08333333333333333,0.0,0.0
0.5723572357235723,0.08333333333333333,0.0,0.0
0.5724572457245725,0.08333333333333333,0.0,0.0
0.5725572557255726,0.08333333333333333,0.0,0.0
0.5726572657265726,0.08333333333333333,0.0,0.0
0.5727572757275727,0.08333333333333333,0.0,0.0
0.5728572857285729,0.08333333333333333,0.0,0.0
0.572957295729573,0.08333333333333333,0.0,0.0
0.573057305730573,0.08333333333333333,0.0,0.0
0.5731573157315731,0.08333333333333333,0.0,0.0
0.5732573257325733,0.08333333333333333,0.0,0.0
0.5733573357335734,0.08333333333333333,0.0,0.0
0.5734573457345734,0.08333333333333333,0.0,0.0
0.5735573557355735,0.08333333333333333,0.0,0.0
0.5736573657365737,0.08333333333333333,0.0,0.0
0.5737573757375738,0.08333333333333333,0.0,0.0
0.5738573857385738,0.08333333333333333,0.0,0.0
0.5739573957395739,0.08333333333333333,0.0,0.0
0.5740574057405741,0.08333333333333333,0.0,0.0
0.5741574157415742,0.08333333333333333,0.0,0.0
0.5742574257425742,0.08333333333333333,0.0,0.0
0.5743574357435743,0.08333333333333333,0.0,0.0
0.5744574457445745,0.08333333333333333,0.0,0.0
0.5745574557455746,0.08333333333333333,0.0,0.0
0.5746574657465746,0.08333333333333333,0.0,0.0
0.5747574757475747,0.08333333333333333,0.0,0.0
0.5748574857485749,0.08333333333333333,0.0,0.0
0.574957495749575,0.08333333333333333,0.0,0.0
0.575057505750575,0.08333333333333333,0.0,0.0
0.5751575157515751,0.08333333333333333,0.0,0.0
0.5752575257525753,0.08333333333333333,0.0,0.0
0.5753575357535754,0.08333333333333333,0.0,0.0
0.5754575457545754,0.08333333333333333,0.0,0.0
0.5755575557555755,0.08333333333333333,0.0,0.0
0.5756575657565757,0.08333333333333333,0.0,0.0
0.5757575757575758,0.08333333333333333,0.0,0.0
0.5758575857585758,0.08333333333333333,0.0,0.0
0.575957595759576,0.08333333333333333,0.0,0.0
0.5760576057605761,0.08333333333333333,0.0,0.0
0.5761576157615762,0.08333333333333333,0.0,0.0
0.5762576257625762,0.08333333333333333,0.0,0.0
0.5763576357635763,0.08333333333333333,0.0,0.0
0.5764576457645765,0.08333333333333333,0.0,0.0
0.5765576557655766,0.08333333333333333,0.0,0.0
0.5766576657665766,0.08333333333333333,0.0,0.0
0.5767576757675767,0.08333333333333333,0.0,0.0
0.5768576857685769,0.08333333333333333,0.0,0.0
0.576957695769577,0.08333333333333333,0.0,0.0
0.577057705770577,0.08333333333333333,0.0,0.0
0.5771577157715772,0.08333333333333333,0.0,0.0
0.5772577257725773,0.08333333333333333,0.0,0.0
0.5773577357735774,0.08333333333333333,0.0,0.0
0.5774577457745774,0.08333333333333333,0.0,0.0
0.5775577557755776,0.08333333333333333,0.0,0.0
0.5776577657765777,0.08333333333333333,0.0,0.0
0.5777577757775778,0.08333333333333333,0.0,0.0
0.5778577857785778,0.08333333333333333,0.0,0.0
0.577957795779578,0.08333333333333333,0.0,0.0
0.5780578057805781,0.08333333333333333,0.0,0.0
0.5781578157815782,0.08333333333333333,0.0,0.0
0.5782578257825782,0.08333333333333333,0.0,0.0
0.5783578357835784,0.08333333333333333,0.0,0.0
0.5784578457845785,0.08333333333333333,0.0,0.0
0.5785578557855786,0.08333333333333333,0.0,0.0
0.5786578657865786,0.08333333333333333,0.0,0.0
0.5787578757875788,0.08333333333333333,0.0,0.0
0.5788578857885789,0.08333333333333333,0.0,0.0
0.5789578957895789,0.08333333333333333,0.0,0.0
0.579057905790579,0.08333333333333333,0.0,0.0
0.5791579157915792,0.08333333333333333,0.0,0.0
0.5792579257925793,0.08333333333333333,0.0,0.0
0.5793579357935793,0.08333333333333333,0.0,0.0
0.5794579457945794,0.08333333333333333,0.0,0.0
0.5795579557955796,0.08333333333333333,0.0,0.0
0.5796579657965797,0.08333333333333333,0.0,0.0
0.5797579757975797,0.08333333333333333,0.0,0.0
0.5798579857985798,0.08333333333333333,0.0,0.0
0.57995799579958,0.08333333333333333,0.0,0.0
0.5800580058005801,0.08333333333333333,0.0,0.0
0.5801580158015801,0.08333333333333333,0.0,0.0
0.5802580258025802,0.08333333333333333,0.0,0.0
0.5803580358035804,0.08333333333333333,0.0,0.0
0.5804580458045805,0.08333333333333333,0.0,0.0
0.5805580558055805,0.08333333333333333,0.0,0.0
0.5806580658065806,0.08333333333333333,0.0,0.0
0.5807580758075808,0.08333333333333333,0.0,0.0
0.5808580858085809,0.08333333333333333,0.0,0.0
0.5809580958095809,0.08333333333333333,0.0,0.0
0.581058105810581,0.08333333333333333,0.0,0.0
0.5811581158115812,0.08333333333333333,0.0,0.0
0.5812581258125813,0.08333333333333333,0.0,0.0
0.5813581358135813,0.08333333333333333,0.0,0.0
0.5814581458145814,0.08333333333333333,0.0,0.0
0.5815581558155816,0.08333333333333333,0.0,0.0
0.5816581658165817,0.08333333333333333,0.0,0.0
0.5817581758175817,0.08333333333333333,0.0,0.0
0.5818581858185818,0.08333333333333333,0.0,0.0
0.581958195819582,0.08333333333333333,0.0,0.0
0.5820582058205821,0.08333333333333333,0.0,0.0
0.5821582158215821,0.08333333333333333,0.0,0.0
0.5822582258225822,0.08333333333333333,0.0,0.0
0.5823582358235824,0.08333333333333333,0.0,0.0
0.5824582458245825,0.08333333333333333,0.0,0.0
0.5825582558255825,0.08333333333333333,0.0,0.0
0.5826582658265826,0.08333333333333333,0.0,0.0
0.5827582758275828,0.08333333333333333,0.0,0.0
0.5828582858285829,0.08333333333333333,0.0,0.0
0.5829582958295829,0.08333333333333333,0.0,0.0
0.583058305830583,0.08333333333333333,0.0,0.0
0.5831583158315832,0.08333333333333333,0.0,0.0
0.5832583258325833,0.08333333333333333,0.0,0.0
0.5833583358335833,0.08333333333333333,0.0,0.0
0.5834583458345834,0.08333333333333333,0.0,0.0
0.5835583558355836,0.08333333333333333,0.0,0.0
0.5836583658365837,0.08333333333333333,0.0,0.0
0.5837583758375837,0.08333333333333333,0.0,0.0
0.5838583858385838,0.08333333333333333,0.0,0.0
0.583958395839584,0.08333333333333333,0.0,0.0
0.5840584058405841,0.08333333333333333,0.0,0.0
0.5841584158415841,0.08333333333333333,0.0,0.0
0.5842584258425843,0.08333333333333333,0.0,0.0
0.5843584358435844,0.08333333333333333,0.0,0.0
0.5844584458445845,0.08333333333333333,0.0,0.0
0.5845584558455845,0.08333333333333333,0.0,0.0
0.5846584658465847,0.08333333333333333,0.0,0.0
0.5847584758475848,0.08333333333333333,0.0,0.0
0.5848584858485849,0.08333333333333333,0.0,0.0
0.5849584958495849,0.08333333333333333,0.0,0.0
0.585058505850585,0.08333333333333333,0.0,0.0
0.5851585158515852,0.08333333333333333,0.0,0.0
0.5852585258525853,0.08333333333333333,0.0,0.0
0.5853585358535853,0.08333333333333333,0.0,0.0
0.5854585458545855,0.08333333333333333,0.0,0.0
0.5855585558555856,0.08333333333333333,0.0,0.0
0.5856585658565857,0.08333333333333333,0.0,0.0
0.5857585758575857,0.08333333333333333,0.0,0.0
0.5858585858585859,0.08333333333333333,0.0,0.0
0.585958595859586,0.08333333333333333,0.0,0.0
0.5860586058605861,0.08333333333333333,0.0,0.0
0.5861586158615861,0.08333333333333333,0.0,0.0
0.5862586258625863,0.08333333333333333,0.0,0.0
0.5863586358635864,0.08333333333333333,0.0,0.0
0.5864586458645865,0.08333333333333333,0.0,0.0
0.5865586558655865,0.08333333333333333,0.0,0.0
0.5866586658665867,0.08333333333333333,0.0,0.0
0.5867586758675868,0.08333333333333333,0.0,0.0
0.5868586858685868,0.08333333333333333,0.0,0.0
0.5869586958695869,0.08333333333333333,0.0,0.0
0.5870587058705871,0.08333333333333333,0.0,0.0
0.5871587158715872,0.08333333333333333,0.0,0.0
0.5872587258725872,0.08333333333333333,0.0,0.0
0.5873587358735873,0.08333333333333333,0.0,0.0
0.5874587458745875,0.08333333333333333,0.0,0.0
0.5875587558755876,0.08333333333333333,0.0,0.0
0.5876587658765876,0.08333333333333333,0.0,0.0
0.5877587758775877,0.08333333333333333,0.0,0.0
0.5878587858785879,0.08333333333333333,0.0,0.0
0.587958795879588,0.08333333333333333,0.0,0.0
0.588058805880588,0.08333333333333333,0.0,0.0
0.5881588158815881,0.08333333333333333,0.0,0.0
0.5882588258825883,0.08333333333333333,0.0,0.0
0.5883588358835884,0.08333333333333333,0.0,0.0
0.5884588458845884,0.08333333333333333,0.0,0.0
0.5885588558855885,0.08333333333333333,0.0,0.0
0.5886588658865887,0.08333333333333333,0.0,0.0
0.5887588758875888,0.08333333333333333,0.0,0.0
0.5888588858885888,0.08333333333333333,0.0,0.0
0.5889588958895889,0.08333333333333333,0.0,0.0
0.5890589058905891,0.08333333333333333,0.0,0.0
0.5891589158915892,0.08333333333333333,0.0,0.0
0.5892589258925892,0.08333333333333333,0.0,0.0
0.5893589358935893,0.08333333333333333,0.0,0.0
0.5894589458945895,0.08333333333333333,0.0,0.0
0.5895589558955896,0.08333333333333333,0.0,0.0
0.5896589658965896,0.08333333333333333,0.0,0.0
0.5897589758975897,0.08333333333333333,0.0,0.0
0.5898589858985899,0.08333333333333333,0.0,0.0
0.58995899589959,0.08333333333333333,0.0,0.0
0.59005900590059,0.08333333333333333,0.0,0.0
0.5901590159015901,0.08333333333333333,0.0,0.0
0.5902590259025903,0.08333333333333333,0.0,0.0
0.5903590359035904,0.08333333333333333,0.0,0.0
0.5904590459045904,0.08333333333333333,0.0,0.0
0.5905590559055905,0.08333333333333333,0.0,0.0
0.5906590659065907,0.08333333333333333,0.0,0.0
0.5907590759075908,0.08333333333333333,0.0,0.0
0.5908590859085908,0.08333333333333333,0.0,0.0
0.590959095909591,0.08333333333333333,0.0,0.0
0.5910591059105911,0.08333333333333333,0.0,0.0
0.5911591159115912,0.08333333333333333,0.0,0.0
0.5912591259125912,0.08333333333333333,0.0,0.0
0.5913591359135913,0.08333333333333333,0.0,0.0
0.5914591459145915,0.08333333333333333,0.0,0.0
0.5915591559155916,0.08333333333333333,0.0,0.0
0.5916591659165916,0.08333333333333333,0.0,0.0
0.5917591759175918,0.08333333333333333,0.0,0.0
0.5918591859185919,0.08333333333333333,0.0,0.0
0.591959195919592,0.08333333333333333,0.0,0.0
0.592059205920592,0.08333333333333333,0.0,0.0
0.5921592159215922,0.08333333333333333,0.0,0.0
0.5922592259225923,0.08333333333333333,0.0,0.0
0.5923592359235924,0.08333333333333333,0.0,0.0
0.5924592459245924,0.08333333333333333,0.0,0.0
0.5925592559255926,0.08333333333333333,0.0,0.0
0.5926592659265927,0.08333333333333333,0.0,0.0
0.5927592759275928,0.08333333333333333,0.0,0.0
0.5928592859285928,0.08333333333333333,0.0,0.0
0.592959295929593,0.08333333333333333,0.0,0.0
0.5930593059305931,0.08333333333333333,0.0,0.0
0.5931593159315932,0.08333333333333333,0.0,0.0
0.5932593259325932,0.08333333333333333,0.0,0.0
0.5933593359335934,0.08333333333333333,0.0,0.0
0.5934593459345935,0.08333333333333333,0.0,0.0
0.5935593559355936,0.08333333333333333,0.0,0.0
0.5936593659365936,0.08333333333333333,0.0,0.0
0.5937593759375938,0.08333333333333333,0.0,0.0
0.5938593859385939,0.08333333333333333,0.0,0.0
0.593959395939594,0.08333333333333333,0.0,0.0
0.594059405940594,0.08333333333333333,0.0,0.0
0.5941594159415942,0.08333333333333333,0.0,0.0
0.5942594259425943,0.08333333333333333,0.0,0.0
0.5943594359435943,0.08333333333333333,0.0,0.0
0.5944594459445944,0.08333333333333333,0.0,0.0
0.5945594559455946,0.08333333333333333,0.0,0.0
0.5946594659465947,0.08333333333333333,0.0,0.0
0.5947594759475947,0.08333333333333333,0.0,0.0
0.5948594859485948,0.08333333333333333,0.0,0.0
0.594959495949595,0.08333333333333333,0.0,0.0
0.5950595059505951,0.08333333333333333,0.0,0.0
0.5951595159515951,0.08333333333333333,0.0,0.0
0.5952595259525952,0.08333333333333333,0.0,0.0
0.5953595359535954,0.08333333333333333,0.0,0.0
0.5954595459545955,0.08333333333333333,0.0,0.0
0.5955595559555955,0.08333333333333333,0.0,0.0
0.5956595659565956,0.08333333333333333,0.0,0.0
0.5957595759575958,0.08333333333333333,0.0,0.0
0.5958595859585959,0.08333333333333333,0.0,0.0
0.5959595959595959,0.08333333333333333,0.0,0.0
0.596059605960596,0.08333333333333333,0.0,0.0
0.5961596159615962,0.08333333333333333,0.0,0.0
0.5962596259625963,0.08333333333333333,0.0,0.0
0.5963596359635963,0.08333333333333333,0.0,0.0
0.5964596459645964,0.08333333333333333,0.0,0.0
0.5965596559655966,0.08333333333333333,0.0,0.0
0.5966596659665967,0.08333333333333333,0.0,0.0
0.5967596759675967,0.08333333333333333,0.0,0.0
0.5968596859685968,0.08333333333333333,0.0,0.0
0.596959695969597,0.08333333333333333,0.0,0.0
0.5970597059705971,0.08333333333333333,0.0,0.0
0.5971597159715971,0.08333333333333333,0.0,0.0
0.5972597259725972,0.08333333333333333,0.0,0.0
0.5973597359735974,0.08333333333333333,0.0,0.0
0.5974597459745975,0.08333333333333333,0.0,0.0
0.5975597559755975,0.08333333333333333,0.0,0.0
0.5976597659765976,0.08333333333333333,0.0,0.0
0.5977597759775978,0.08333333333333333,0.0,0.0
0.5978597859785979,0.08333333333333333,0.0,0.0
0.5979597959795979,0.08333333333333333,0.0,0.0
0.598059805980598,0.08333333333333333,0.0,0.0
0.5981598159815982,0.08333333333333333,0.0,0.0
0.5982598259825983,0.08333333333333333,0.0,0.0
0.5983598359835983,0.08333333333333333,0.0,0.0
0.5984598459845984,0.08333333333333333,0.0,0.0
0.5985598559855986,0.08333333333333333,0.0,0.0
0.5986598659865987,0.08333333333333333,0.0,0.0
0.5987598759875987,0.08333333333333333,0.0,0.0
0.5988598859885989,0.08333333333333333,0.0,0.0
0.598959895989599,0.08333333333333333,0.0,0.0
0.5990599059905991,0.08333333333333333,0.0,0.0
0.5991599159915991,0.08333333333333333,0.0,0.0
0.5992599259925993,0.08333333333333333,0.0,0.0
0.5993599359935994,0.08333333333333333,0.0,0.0
0.5994599459945995,0.08333333333333333,0.0,0.0
0.5995599559955995,0.08333333333333333,0.0,0.0
0.5996599659965997,0.08333333333333333,0.0,0.0
0.5997599759975998,0.08333333333333333,0.0,0.0
0.5998599859985999,0.08333333333333333,0.0,0.0
0.5999599959995999,0.08333333333333333,0.0,0.0
0.6000600060006,0.08333333333333333,0.0,0.0
0.6001600160016002,0.08333333333333333,0.0,0.0
0.6002600260026003,0.08333333333333333,0.0,0.0
0.6003600360036003,0.08333333333333333,0.0,0.0
0.6004600460046005,0.08333333333333333,0.0,0.0
0.6005600560056006,0.08333333333333333,0.0,0.0
0.6006600660066007,0.08333333333333333,0.0,0.0
0.6007600760076007,0.08333333333333333,0.0,0.0
0.6008600860086009,0.08333333333333333,0.0,0.0
0.600960096009601,0.08333333333333333,0.0,0.0
0.6010601060106011,0.08333333333333333,0.0,0.0
0.6011601160116011,0.08333333333333333,0.0,0.0
0.6012601260126013,0.08333333333333333,0.0,0.0
0.6013601360136014,0.08333333333333333,0.0,0.0
0.6014601460146015,0.08333333333333333,0.0,0.0
0.6015601560156015,0.08333333333333333,0.0,0.0
0.6016601660166017,0.08333333333333333,0.0,0.0
0.6017601760176018,0.08333333333333333,0.0,0.0
0.6018601860186018,0.08333333333333333,0.0,0.0
0.6019601960196019,0.08333333333333333,0.0,0.0
0.6020602060206021,0.08333333333333333,0.0,0.0
0.6021602160216022,0.08333333333333333,0.0,0.0
0.6022602260226022,0.08333333333333333,0.0,0.0
0.6023602360236023,0.08333333333333333,0.0,0.0
0.6024602460246025,0.08333333333333333,0.0,0.0
0.6025602560256026,0.08333333333333333,0.0,0.0
0.6026602660266026,0.08333333333333333,0.0,0.0
0.6027602760276027,0.08333333333333333,0.0,0.0
0.6028602860286029,0.08333333333333333,0.0,0.0
0.602960296029603,0.08333333333333333,0.0,0.0
0.603060306030603,0.08333333333333333,0.0,0.0
0.6031603160316031,0.08333333333333333,0.0,0.0
0.6032603260326033,0.08333333333333333,0.0,0.0
0.6033603360336034,0.08333333333333333,0.0,0.0
0.6034603460346034,0.08333333333333333,0.0,0.0
0.6035603560356035,0.08333333333333333,0.0,0.0
0.6036603660366037,0.08333333333333333,0.0,0.0
0.6037603760376038,0.08333333333333333,0.0,0.0
0.6038603860386038,0.08333333333333333,0.0,0.0
0.6039603960396039,0.08333333333333333,0.0,0.0
0.6040604060406041,0.08333333333333333,0.0,0.0
0.6041604160416042,0.08333333333333333,0.0,0.0
0.6042604260426042,0.08333333333333333,0.0,0.0
0.6043604360436043,0.08333333333333333,0.0,0.0
0.6044604460446045,0.08333333333333333,0.0,0.0
0.6045604560456046,0.08333333333333333,0.0,0.0
0.6046604660466046,0.08333333333333333,0.0,0.0
0.6047604760476047,0.08333333333333333,0.0,0.0
0.6048604860486049,0.08333333333333333,0.0,0.0
0.604960496049605,0.08333333333333333,0.0,0.0
0.605060506050605,0.08333333333333333,0.0,0.0
0.6051605160516051,0.08333333333333333,0.0,0.0
0.6052605260526053,0.08333333333333333,0.0,0.0
0.6053605360536054,0.08333333333333333,0.0,0.0
0.6054605460546054,0.08333333333333333,0.0,0.0
0.6055605560556055,0.08333333333333333,0.0,0.0
0.6056605660566057,0.08333333333333333,0.0,0.0
0.6057605760576058,0.08333333333333333,0.0,0.0
0.6058605860586058,0.08333333333333333,0.0,0.0
0.605960596059606,0.08333333333333333,0.0,0.0
0.6060606060606061,0.08333333333333333,0.0,0.0
0.6061606160616062,0.08333333333333333,0.0,0.0
0.6062606260626062,0.08333333333333333,0.0,0.0
0.6063606360636064,0.08333333333333333,0.0,0.0
0.6064606460646065,0.08333333333333333,0.0,0.0
0.6065606560656066,0.08333333333333333,0.0,0.0
0.6066606660666066,0.08333333333333333,0.0,0.0
0.6067606760676068,0.08333333333333333,0.0,0.0
0.6068606860686069,0.08333333333333333,0.0,0.0
0.606960696069607,0.08333333333333333,0.0,0.0
0.607060706070607,0.08333333333333333,0.0,0.0
0.6071607160716072,0.08333333333333333,0.0,0.0
0.6072607260726073,0.08333333333333333,0.0,0.0
0.6073607360736074,0.08333333333333333,0.0,0.0
0.6074607460746074,0.08333333333333333,0.0,0.0
0.6075607560756076,0.08333333333333333,0.0,0.0
0.6076607660766077,0.08333333333333333,0.0,0.0
0.6077607760776078,0.08333333333333333,0.0,0.0
0.6078607860786078,0.08333333333333333,0.0,0.0
0.607960796079608,0.08333333333333333,0.0,0.0
0.6080608060806081,0.08333333333333333,0.0,0.0
0.6081608160816082,0.08333333333333333,0.0,0.0
0.6082608260826082,0.08333333333333333,0.0,0.0
0.6083608360836084,0.08333333333333333,0.0,0.0
0.6084608460846085,0.08333333333333333,0.0,0.0
0.6085608560856086,0.08333333333333333,0.0,0.0
0.6086608660866086,0.08333333333333333,0.0,0.0
0.6087608760876088,0.08333333333333333,0.0,0.0
0.6088608860886089,0.08333333333333333,0.0,0.0
0.608960896089609,0.08333333333333333,0.0,0.0
0.609060906090609,0.08333333333333333,0.0,0.0
0.6091609160916092,0.08333333333333333,0.0,0.0
0.6092609260926093,0.08333333333333333,0.0,0.0
0.6093609360936093,0.08333333333333333,0.0,0.0
0.6094609460946094,0.08333333333333333,0.0,0.0
0.6095609560956096,0.08333333333333333,0.0,0.0
0.6096609660966097,0.08333333333333333,0.0,0.0
0.6097609760976097,0.08333333333333333,0.0,0.0
0.6098609860986098,0.08333333333333333,0.0,0.0
0.60996099609961,0.08333333333333333,0.0,0.0
0.6100610061006101,0.08333333333333333,0.0,0.0
0.6101610161016101,0.08333333333333333,0.0,0.0
0.6102610261026102,0.08333333333333333,0.0,0.0
0.6103610361036104,0.08333333333333333,0.0,0.0
0.6104610461046105,0.08333333333333333,0.0,0.0
0.6105610561056105,0.08333333333333333,0.0,0.0
0.6106610661066106,0.08333333333333333,0.0,0.0
0.6107610761076108,0.08333333333333333,0.0,0.0
0.6108610861086109,0.08333333333333333,0.0,0.0
0.6109610961096109,0.08333333333333333,0.0,0.0
0.611061106110611,0.08333333333333333,0.0,0.0
0.6111611161116112,0.08333333333333333,0.0,0.0
0.6112611261126113,0.08333333333333333,0.0,0.0
0.6113611361136113,0.08333333333333333,0.0,0.0
0.6114611461146114,0.08333333333333333,0.0,0.0
0.6115611561156116,0.08333333333333333,0.0,0.0
0.6116611661166117,0.08333333333333333,0.0,0.0
0.6117611761176117,0.08333333333333333,0.0,0.0
0.6118611861186118,0.08333333333333333,0.0,0.0
0.611961196119612,0.08333333333333333,0.0,0.0
0.6120612061206121,0.08333333333333333,0.0,0.0
0.6121612161216121,0.08333333333333333,0.0,0.0
0.6122612261226122,0.08333333333333333,0.0,0.0
0.6123612361236124,0.08333333333333333,0.0,0.0
0.6124612461246125,0.08333333333333333,0.0,0.0
0.6125612561256125,0.08333333333333333,0.0,0.0
0.6126612661266126,0.08333333333333333,0.0,0.0
0.6127612761276128,0.08333333333333333,0.0,0.0
0.6128612861286129,0.08333333333333333,0.0,0.0
0.6129612961296129,0.08333333333333333,0.0,0.0
0.613061306130613,0.08333333333333333,0.0,0.0
0.6131613161316132,0.08333333333333333,0.0,0.0
0.6132613261326133,0.08333333333333333,0.0,0.0
0.6133613361336133,0.08333333333333333,0.0,0.0
0.6134613461346134,0.08333333333333333,0.0,0.0
0.6135613561356136,0.08333333333333333,0.0,0.0
0.6136613661366137,0.08333333333333333,0.0,0.0
0.6137613761376137,0.08333333333333333,0.0,0.0
0.6138613861386139,0.08333333333333333,0.0,0.0
0.613961396139614,0.08333333333333333,0.0,0.0
0.6140614061406141,0.08333333333333333,0.0,0.0
0.6141614161416141,0.08333333333333333,0.0,0.0
0.6142614261426143,0.08333333333333333,0.0,0.0
0.6143614361436144,0.08333333333333333,0.0,0.0
0.6144614461446145,0.08333333333333333,0.0,0.0
0.6145614561456145,0.08333333333333333,0.0,0.0
0.6146614661466147,0.08333333333333333,0.0,0.0
0.6147614761476148,0.08333333333333333,0.0,0.0
0.6148614861486149,0.08333333333333333,0.0,0.0
0.6149614961496149,0.08333333333333333,0.0,0.0
0.6150615061506151,0.08333333333333333,0.0,0.0
0.6151615161516152,0.08333333333333333,0.0,0.0
0.6152615261526153,0.08333333333333333,0.0,0.0
0.6153615361536153,0.08333333333333333,0.0,0.0
0.6154615461546155,0.08333333333333333,0.0,0.0
0.6155615561556156,0.08333333333333333,0.0,0.0
0.6156615661566157,0.08333333333333333,0.0,0.0
0.6157615761576157,0.08333333333333333,0.0,0.0
0.6158615861586159,0.08333333333333333,0.0,0.0
0.615961596159616,0.08333333333333333,0.0,0.0
0.6160616061606161,0.08333333333333333,0.0,0.0
0.6161616161616161,0.08333333333333333,0.0,0.0
0.6162616261626163,0.08333333333333333,0.0,0.0
0.6163616361636164,0.08333333333333333,0.0,0.0
0.6164616461646165,0.08333333333333333,0.0,0.0
0.6165616561656165,0.08333333333333333,0.0,0.0
0.6166616661666167,0.08333333333333333,0.0,0.0
0.6167616761676168,0.08333333333333333,0.0,0.0
0.6168616861686168,0.08333333333333333,0.0,0.0
0.6169616961696169,0.08333333333333333,0.0,0.0
0.6170617061706171,0.08333333333333333,0.0,0.0
0.6171617161716172,0.08333333333333333,0.0,0.0
0.6172617261726172,0.08333333333333333,0.0,0.0
0.6173617361736173,0.08333333333333333,0.0,0.0
0.6174617461746175,0.08333333333333333,0.0,0.0
0.6175617561756176,0.08333333333333333,0.0,0.0
0.6176617661766176,0.08333333333333333,0.0,0.0
0.6177617761776177,0.08333333333333333,0.0,0.0
0.6178617861786179,0.08333333333333333,0.0,0.0
0.617961796179618,0.08333333333333333,0.0,0.0
0.618061806180618,0.08333333333333333,0.0,0.0
0.6181618161816181,0.08333333333333333,0.0,0.0
0.6182618261826183,0.08333333333333333,0.0,0.0
0.6183618361836184,0.08333333333333333,0.0,0.0
0.6184618461846184,0.08333333333333333,0.0,0.0
0.6185618561856185,0.08333333333333333,0.0,0.0
0.6186618661866187,0.08333333333333333,0.0,0.0
0.6187618761876188,0.08333333333333333,0.0,0.0
0.6188618861886188,0.08333333333333333,0.0,0.0
0.6189618961896189,0.08333333333333333,0.0,0.0
0.6190619061906191,0.08333333333333333,0.0,0.0
0.6191619161916192,0.08333333333333333,0.0,0.0
0.6192619261926192,0.08333333333333333,0.0,0.0
0.6193619361936193,0.08333333333333333,0.0,0.0
0.6194619461946195,0.08333333333333333,0.0,0.0
0.6195619561956196,0.08333333333333333,0.0,0.0
0.6196619661966196,0.08333333333333333,0.0,0.0
0.6197619761976197,0.08333333333333333,0.0,0.0
0.6198619861986199,0.08333333333333333,0.0,0.0
0.61996199619962,0.08333333333333333,0.0,0.0
0.62006200620062,0.08333333333333333,0.0,0.0
0.6201620162016201,0.08333333333333333,0.0,0.0
0.6202620262026203,0.08333333333333333,0.0,0.0
0.6203620362036204,0.08333333333333333,0.0,0.0
0.6204620462046204,0.08333333333333333,0.0,0.0
0.6205620562056205,0.08333333333333333,0.0,0.0
0.6206620662066207,0.08333333333333333,0.0,0.0
0.6207620762076208,0.08333333333333333,0.0,0.0
0.6208620862086208,0.08333333333333333,0.0,0.0
0.620962096209621,0.08333333333333333,0.0,0.0
0.6210621062106211,0.08333333333333333,0.0,0.0
0.6211621162116212,0.08333333333333333,0.0,0.0
0.6212621262126212,0.08333333333333333,0.0,0.0
0.6213621362136214,0.08333333333333333,0.0,0.0
0.6214621462146215,0.08333333333333333,0.0,0.0
0.6215621562156216,0.08333333333333333,0.0,0.0
0.6216621662166216,0.08333333333333333,0.0,0.0
0.6217621762176218,0.08333333333333333,0.0,0.0
0.6218621862186219,0.08333333333333333,0.0,0.0
0.621962196219622,0.08333333333333333,0.0,0.0
0.622062206220622,0.08333333333333333,0.0,0.0
0.6221622162216222,0.08333333333333333,0.0,0.0
0.6222622262226223,0.08333333333333333,0.0,0.0
0.6223622362236224,0.08333333333333333,0.0,0.0
0.6224622462246224,0.08333333333333333,0.0,0.0
0.6225622562256226,0.08333333333333333,0.0,0.0
0.6226622662266227,0.08333333333333333,0.0,0.0
0.6227622762276228,0.08333333333333333,0.0,0.0
0.6228622862286228,0.08333333333333333,0.0,0.0
0.622962296229623,0.08333333333333333,0.0,0.0
0.6230623062306231,0.08333333333333333,0.0,0.0
0.6231623162316232,0.08333333333333333,0.0,0.0
0.6232623262326232,0.08333333333333333,0.0,0.0
0.6233623362336234,0.08333333333333333,0.0,0.0
0.6234623462346235,0.08333333333333333,0.0,0.0
0.6235623562356236,0.08333333333333333,0.0,0.0
0.6236623662366236,0.08333333333333333,0.0,0.0
0.6237623762376238,0.08333333333333333,0.0,0.0
0.6238623862386239,0.08333333333333333,0.0,0.0
0.623962396239624,0.08333333333333333,0.0,0.0
0.624062406240624,0.08333333333333333,0.0,0.0
0.6241624162416242,0.08333333333333333,0.0,0.0
0.6242624262426243,0.08333333333333333,0.0,0.0
0.6243624362436243,0.08333333333333333,0.0,0.0
0.6244624462446244,0.08333333333333333,0.0,0.0
0.6245624562456246,0.08333333333333333,0.0,0.0
0.6246624662466247,0.08333333333333333,0.0,0.0
0.6247624762476247,0.08333333333333333,0.0,0.0
0.6248624862486248,0.08333333333333333,0.0,0.0
0.624962496249625,0.08333333333333333,0.0,0.0
0.6250625062506251,0.08333333333333333,0.0,0.0
0.6251625162516251,0.08333333333333333,0.0,0.0
0.6252625262526252,0.08333333333333333,0.0,0.0
0.6253625362536254,0.08333333333333333,0.0,0.0
0.6254625462546255,0.08333333333333333,0.0,0.0
0.6255625562556255,0.08333333333333333,0.0,0.0
0.6256625662566256,0.08333333333333333,0.0,0.0
0.6257625762576258,0.08333333333333333,0.0,0.0
0.6258625862586259,0.08333333333333333,0.0,0.0
0.6259625962596259,0.08333333333333333,0.0,0.0
0.626062606260626,0.08333333333333333,0.0,0.0
0.6261626162616262,0.08333333333333333,0.0,0.0
0.6262626262626263,0.08333333333333333,0.0,0.0
0.6263626362636263,0.08333333333333333,0.0,0.0
0.6264626462646264,0.08333333333333333,0.0,0.0
0.6265626562656266,0.08333333333333333,0.0,0.0
0.6266626662666267,0.08333333333333333,0.0,0.0
0.6267626762676267,0.08333333333333333,0.0,0.0
0.6268626862686268,0.08333333333333333,0.0,0.0
0.626962696269627,0.08333333333333333,0.0,0.0
0.6270627062706271,0.08333333333333333,0.0,0.0
0.6271627162716271,0.08333333333333333,0.0,0.0
0.6272627262726272,0.08333333333333333,0.0,0.0
0.6273627362736274,0.08333333333333333,0.0,0.0
0.6274627462746275,0.08333333333333333,0.0,0.0
0.6275627562756275,0.08333333333333333,0.0,0.0
0.6276627662766276,0.08333333333333333,0.0,0.0
0.6277627762776278,0.08333333333333333,0.0,0.0
0.6278627862786279,0.08333333333333333,0.0,0.0
0.6279627962796279,0.08333333333333333,0.0,0.0
0.628062806280628,0.08333333333333333,0.0,0.0
0.6281628162816282,0.08333333333333333,0.0,0.0
0.6282628262826283,0.08333333333333333,0.0,0.0
0.6283628362836283,0.08333333333333333,0.0,0.0
0.6284628462846285,0.08333333333333333,0.0,0.0
0.6285628562856286,0.08333333333333333,0.0,0.0
0.6286628662866287,0.08333333333333333,0.0,0.0
0.6287628762876287,0.08333333333333333,0.0,0.0
0.6288628862886289,0.08333333333333333,0.0,0.0
0.628962896289629,0.08333333333333333,0.0,0.0
0.6290629062906291,0.08333333333333333,0.0,0.0
0.6291629162916291,0.08333333333333333,0.0,0.0
0.6292629262926293,0.08333333333333333,0.0,0.0
0.6293629362936294,0.08333333333333333,0.0,0.0
0.6294629462946295,0.08333333333333333,0.0,0.0
0.6295629562956295,0.08333333333333333,0.0,0.0
0.6296629662966297,0.08333333333333333,0.0,0.0
0.6297629762976298,0.08333333333333333,0.0,0.0
0.6298629862986299,0.08333333333333333,0.0,0.0
0.6299629962996299,0.08333333333333333,0.0,0.0
0.6300630063006301,0.08333333333333333,0.0,0.0
0.6301630163016302,0.08333333333333333,0.0,0.0
0.6302630263026303,0.08333333333333333,0.0,0.0
0.6303630363036303,0.08333333333333333,0.0,0.0
0.6304630463046305,0.08333333333333333,0.0,0.0
0.6305630563056306,0.08333333333333333,0.0,0.0
0.6306630663066307,0.08333333333333333,0.0,0.0
0.6307630763076307,0.08333333333333333,0.0,0.0
0.6308630863086309,0.08333333333333333,0.0,0.0
0.630963096309631,0.08333333333333333,0.0,0.0
0.6310631063106311,0.08333333333333333,0.0,0.0
0.6311631163116311,0.08333333333333333,0.0,0.0
0.6312631263126313,0.08333333333333333,0.0,0.0
0.6313631363136314,0.08333333333333333,0.0,0.0
0.6314631463146315,0.08333333333333333,0.0,0.0
0.6315631563156315,0.08333333333333333,0.0,0.0
0.6316631663166317,0.08333333333333333,0.0,0.0
0.6317631763176318,0.08333333333333333,0.0,0.0
0.6318631863186318,0.08333333333333333,0.0,0.0
0.6319631963196319,0.08333333333333333,0.0,0.0
0.6320632063206321,0.08333333333333333,0.0,0.0
0.6321632163216322,0.08333333333333333,0.0,0.0
0.6322632263226322,0.08333333333333333,0.0,0.0
0.6323632363236323,0.08333333333333333,0.0,0.0
0.6324632463246325,0.08333333333333333,0.0,0.0
0.6325632563256326,0.08333333333333333,0.0,0.0
0.6326632663266326,0.08333333333333333,0.0,0.0
0.6327632763276327,0.08333333333333333,0.0,0.0
0.6328632863286329,0.08333333333333333,0.0,0.0
0.632963296329633,0.08333333333333333,0.0,0.0
0.633063306330633,0.08333333333333333,0.0,0.0
0.6331633163316331,0.08333333333333333,0.0,0.0
0.6332633263326333,0.08333333333333333,0.0,0.0
0.6333633363336334,0.08333333333333333,0.0,0.0
0.6334633463346334,0.08333333333333333,0.0,0.0
0.6335633563356335,0.08333333333333333,0.0,0.0
0.6336633663366337,0.08333333333333333,0.0,0.0
0.6337633763376338,0.08333333333333333,0.0,0.0
0.6338633863386338,0.08333333333333333,0.0,0.0
0.6339633963396339,0.08333333333333333,0.0,0.0
0.6340634063406341,0.08333333333333333,0.0,0.0
0.6341634163416342,0.08333333333333333,0.0,0.0
0.6342634263426342,0.08333333333333333,0.0,0.0
0.6343634363436343,0.08333333333333333,0.0,0.0
0.6344634463446345,0.08333333333333333,0.0,0.0
0.6345634563456346,0.08333333333333333,0.0,0.0
0.6346634663466346,0.08333333333333333,0.0,0.0
0.6347634763476347,0.08333333333333333,0.0,0.0
0.6348634863486349,0.08333333333333333,0.0,0.0
0.634963496349635,0.08333333333333333,0.0,0.0
0.635063506350635,0.08333333333333333,0.0,0.0
0.6351635163516351,0.08333333333333333,0.0,0.0
0.6352635263526353,0.08333333333333333,0.0,0.0
0.6353635363536354,0.08333333333333333,0.0,0.0
0.6354635463546354,0.08333333333333333,0.0,0.0
0.6355635563556356,0.08333333333333333,0.0,0.0
0.6356635663566357,0.08333333333333333,0.0,0.0
0.6357635763576358,0.08333333333333333,0.0,0.0
0.6358635863586358,0.08333333333333333,0.0,0.0
0.635963596359636,0.08333333333333333,0.0,0.0
0.6360636063606361,0.08333333333333333,0.0,0.0
0.6361636163616362,0.08333333333333333,0.0,0.0
0.6362636263626362,0.08333333333333333,0.0,0.0
0.6363636363636364,0.08333333333333333,0.0,0.0
0.6364636463646365,0.08333333333333333,0.0,0.0
0.6365636563656366,0.08333333333333333,0.0,0.0
0.6366636663666366,0.08333333333333333,0.0,0.0
0.6367636763676368,0.08333333333333333,0.0,0.0
0.6368636863686369,0.08333333333333333,0.0,0.0
0.636963696369637,0.08333333333333333,0.0,0.0
0.637063706370637,0.08333333333333333,0.0,0.0
0.6371637163716372,0.08333333333333333,0.0,0.0
0.6372637263726373,0.08333333333333333,0.0,0.0
0.6373637363736374,0.08333333333333333,0.0,0.0
0.6374637463746374,0.08333333333333333,0.0,0.0
0.6375637563756376,0.08333333333333333,0.0,0.0
0.6376637663766377,0.08333333333333333,0.0,0.0
0.6377637763776378,0.08333333333333333,0.0,0.0
0.6378637863786378,0.08333333333333333,0.0,0.0
0.637963796379638,0.08333333333333333,0.0,0.0
0.6380638063806381,0.08333333333333333,0.0,0.0
0.6381638163816382,0.08333333333333333,0.0,0.0
0.6382638263826382,0.08333333333333333,0.0,0.0
0.6383638363836384,0.08333333333333333,0.0,0.0
0.6384638463846385,0.08333333333333333,0.0,0.0
0.6385638563856386,0.08333333333333333,0.0,0.0
0.6386638663866386,0.08333333333333333,0.0,0.0
0.6387638763876388,0.08333333333333333,0.0,0.0
0.6388638863886389,0.08333333333333333,0.0,0.0
0.638963896389639,0.08333333333333333,0.0,0.0
0.639063906390639,0.08333333333333333,0.0,0.0
0.6391639163916392,0.08333333333333333,0.0,0.0
0.6392639263926393,0.08333333333333333,0.0,0.0
0.6393639363936393,0.08333333333333333,0.0,0.0
0.6394639463946394,0.08333333333333333,0.0,0.0
0.6395639563956396,0.08333333333333333,0.0,0.0
0.6396639663966397,0.08333333333333333,0.0,0.0
0.6397639763976397,0.08333333333333333,0.0,0.0
0.6398639863986398,0.08333333333333333,0.0,0.0
0.63996399639964,0.08333333333333333,0.0,0.0
0.6400640064006401,0.08333333333333333,0.0,0.0
0.6401640164016401,0.08333333333333333,0.0,0.0
0.6402640264026402,0.08333333333333333,0.0,0.0
0.6403640364036404,0.08333333333333333,0.0,0.0
0.6404640464046405,0.08333333333333333,0.0,0.0
0.6405640564056405,0.08333333333333333,0.0,0.0
0.6406640664066406,0.08333333333333333,0.0,0.0
0.6407640764076408,0.08333333333333333,0.0,0.0
0.6408640864086409,0.08333333333333333,0.0,0.0
0.6409640964096409,0.08333333333333333,0.0,0.0
0.641064106410641,0.08333333333333333,0.0,0.0
0.6411641164116412,0.08333333333333333,0.0,0.0
0.6412641264126413,0.08333333333333333,0.0,0.0
0.6413641364136413,0.08333333333333333,0.0,0.0
0.6414641464146414,0.08333333333333333,0.0,0.0
0.6415641564156416,0.08333333333333333,0.0,0.0
0.6416641664166417,0.08333333333333333,0.0,0.0
0.6417641764176417,0.08333333333333333,0.0,0.0
0.6418641864186418,0.08333333333333333,0.0,0.0
0.641964196419642,0.08333333333333333,0.0,0.0
0.6420642064206421,0.08333333333333333,0.0,0.0
0.6421642164216421,0.08333333333333333,0.0,0.0
0.6422642264226422,0.08333333333333333,0.0,0.0
0.6423642364236424,0.08333333333333333,0.0,0.0
0.6424642464246425,0.08333333333333333,0.0,0.0
0.6425642564256425,0.08333333333333333,0.0,0.0
0.6426642664266426,0.08333333333333333,0.0,0.0
0.6427642764276428,0.08333333333333333,0.0,0.0
0.6428642864286429,0.08333333333333333,0.0,0.0
0.6429642964296429,0.08333333333333333,0.0,0.0
0.643064306430643,0.08333333333333333,0.0,0.0
0.6431643164316432,0.08333333333333333,0.0,0.0
0.6432643264326433,0.08333333333333333,0.0,0.0
0.6433643364336433,0.08333333333333333,0.0,0.0
0.6434643464346435,0.08333333333333333,0.0,0.0
0.6435643564356436,0.08333333333333333,0.0,0.0
0.6436643664366437,0.08333333333333333,0.0,0.0
0.6437643764376437,0.08333333333333333,0.0,0.0
0.6438643864386439,0.08333333333333333,0.0,0.0
0.643964396439644,0.08333333333333333,0.0,0.0
0.6440644064406441,0.08333333333333333,0.0,0.0
0.6441644164416441,0.08333333333333333,0.0,0.0
0.6442644264426443,0.08333333333333333,0.0,0.0
0.6443644364436444,0.08333333333333333,0.0,0.0
0.6444644464446445,0.08333333333333333,0.0,0.0
0.6445644564456445,0.08333333333333333,0.0,0.0
0.6446644664466447,0.08333333333333333,0.0,0.0
0.6447644764476448,0.08333333333333333,0.0,0.0
0.6448644864486449,0.08333333333333333,0.0,0.0
0.6449644964496449,0.08333333333333333,0.0,0.0
0.6450645064506451,0.08333333333333333,0.0,0.0
0.6451645164516452,0.08333333333333333,0.0,0.0
0.6452645264526453,0.08333333333333333,0.0,0.0
0.6453645364536453,0.08333333333333333,0.0,0.0
0.6454645464546455,0.08333333333333333,0.0,0.0
0.6455645564556456,0.08333333333333333,0.0,0.0
0.6456645664566457,0.08333333333333333,0.0,0.0
0.6457645764576457,0.08333333333333333,0.0,0.0
0.6458645864586459,0.08333333333333333,0.0,0.0
0.645964596459646,0.08333333333333333,0.0,0.0
0.6460646064606461,0.08333333333333333,0.0,0.0
0.6461646164616461,0.08333333333333333,0.0,0.0
0.6462646264626463,0.08333333333333333,0.0,0.0
0.6463646364636464,0.08333333333333333,0.0,0.0
0.6464646464646465,0.08333333333333333,0.0,0.0
0.6465646564656465,0.08333333333333333,0.0,0.0
0.6466646664666467,0.08333333333333333,0.0,0.0
0.6467646764676468,0.08333333333333333,0.0,0.0
0.6468646864686468,0.08333333333333333,0.0,0.0
0.6469646964696469,0.08333333333333333,0.0,0.0
0.6470647064706471,0.08333333333333333,0.0,0.0
0.6471647164716472,0.08333333333333333,0.0,0.0
0.6472647264726472,0.08333333333333333,0.0,0.0
0.6473647364736473,0.08333333333333333,0.0,0.0
0.6474647464746475,0.08333333333333333,0.0,0.0
0.6475647564756476,0.08333333333333333,0.0,0.0
0.6476647664766476,0.08333333333333333,0.0,0.0
0.6477647764776477,0.08333333333333333,0.0,0.0
0.6478647864786479,0.08333333333333333,0.0,0.0
0.647964796479648,0.08333333333333333,0.0,0.0
0.648064806480648,0.08333333333333333,0.0,0.0
0.6481648164816481,0.08333333333333333,0.0,0.0
0.6482648264826483,0.08333333333333333,0.0,0.0
0.6483648364836484,0.08333333333333333,0.0,0.0
0.6484648464846484,0.08333333333333333,0.0,0.0
0.6485648564856485,0.08333333333333333,0.0,0.0
0.6486648664866487,0.08333333333333333,0.0,0.0
0.6487648764876488,0.08333333333333333,0.0,0.0
0.6488648864886488,0.08333333333333333,0.0,0.0
0.648964896489649,0.08333333333333333,0.0,0.0
0.6490649064906491,0.08333333333333333,0.0,0.0
0.6491649164916492,0.08333333333333333,0.0,0.0
0.6492649264926492,0.08333333333333333,0.0,0.0
0.6493649364936493,0.08333333333333333,0.0,0.0
0.6494649464946495,0.08333333333333333,0.0,0.0
0.6495649564956496,0.08333333333333333,0.0,0.0
0.6496649664966496,0.08333333333333333,0.0,0.0
0.6497649764976497,0.08333333333333333,0.0,0.0
0.6498649864986499,0.08333333333333333,0.0,0.0
0.64996499649965,0.08333333333333333,0.0,0.0
0.65006500650065,0.08333333333333333,0.0,0.0
0.6501650165016502,0.08333333333333333,0.0,0.0
0.6502650265026503,0.08333333333333333,0.0,0.0
0.6503650365036504,0.08333333333333333,0.0,0.0
0.6504650465046504,0.08333333333333333,0.0,0.0
0.6505650565056506,0.08333333333333333,0.0,0.0
0.6506650665066507,0.08333333333333333,0.0,0.0
0.6507650765076508,0.08333333333333333,0.0,0.0
0.6508650865086508,0.08333333333333333,0.0,0.0
0.650965096509651,0.08333333333333333,0.0,0.0
0.6510651065106511,0.08333333333333333,0.0,0.0
0.6511651165116512,0.08333333333333333,0.0,0.0
0.6512651265126512,0.08333333333333333,0.0,0.0
0.6513651365136514,0.08333333333333333,0.0,0.0
0.6514651465146515,0.08333333333333333,0.0,0.0
0.6515651565156516,0.08333333333333333,0.0,0.0
0.6516651665166516,0.08333333333333333,0.0,0.0
0.6517651765176518,0.08333333333333333,0.0,0.0
0.6518651865186519,0.08333333333333333,0.0,0.0
0.651965196519652,0.08333333333333333,0.0,0.0
0.652065206520652,0.08333333333333333,0.0,0.0
0.6521652165216522,0.08333333333333333,0.0,0.0
0.6522652265226523,0.08333333333333333,0.0,0.0
0.6523652365236524,0.08333333333333333,0.0,0.0
0.6524652465246524,0.08333333333333333,0.0,0.0
0.6525652565256526,0.08333333333333333,0.0,0.0
0.6526652665266527,0.08333333333333333,0.0,0.0
0.6527652765276528,0.08333333333333333,0.0,0.0
0.6528652865286528,0.08333333333333333,0.0,0.0
0.652965296529653,0.08333333333333333,0.0,0.0
0.6530653065306531,0.08333333333333333,0.0,0.0
0.6531653165316532,0.08333333333333333,0.0,0.0
0.6532653265326532,0.08333333333333333,0.0,0.0
0.6533653365336534,0.08333333333333333,0.0,0.0
0.6534653465346535,0.08333333333333333,0.0,0.0
0.6535653565356536,0.08333333333333333,0.0,0.0
0.6536653665366536,0.08333333333333333,0.0,0.0
0.6537653765376538,0.08333333333333333,0.0,0.0
0.6538653865386539,0.08333333333333333,0.0,0.0
0.653965396539654,0.08333333333333333,0.0,0.0
0.654065406540654,0.08333333333333333,0.0,0.0
0.6541654165416542,0.08333333333333333,0.0,0.0
0.6542654265426543,0.08333333333333333,0.0,0.0
0.6543654365436543,0.08333333333333333,0.0,0.0
0.6544654465446544,0.08333333333333333,0.0,0.0
0.6545654565456546,0.08333333333333333,0.0,0.0
0.6546654665466547,0.08333333333333333,0.0,0.0
0.6547654765476547,0.08333333333333333,0.0,0.0
0.6548654865486548,0.08333333333333333,0.0,0.0
0.654965496549655,0.08333333333333333,0.0,0.0
0.6550655065506551,0.08333333333333333,0.0,0.0
0.6551655165516551,0.08333333333333333,0.0,0.0
0.6552655265526552,0.08333333333333333,0.0,0.0
0.6553655365536554,0.08333333333333333,0.0,0.0
0.6554655465546555,0.08333333333333333,0.0,0.0
0.6555655565556555,0.08333333333333333,0.0,0.0
0.6556655665566556,0.08333333333333333,0.0,0.0
0.6557655765576558,0.08333333333333333,0.0,0.0
0.6558655865586559,0.08333333333333333,0.0,0.0
0.6559655965596559,0.08333333333333333,0.0,0.0
0.656065606560656,0.08333333333333333,0.0,0.0
0.6561656165616562,0.08333333333333333,0.0,0.0
0.6562656265626563,0.08333333333333333,0.0,0.0
0.6563656365636563,0.08333333333333333,0.0,0.0
0.6564656465646564,0.08333333333333333,0.0,0.0
0.6565656565656566,0.08333333333333333,0.0,0.0
0.6566656665666567,0.08333333333333333,0.0,0.0
0.6567656765676567,0.08333333333333333,0.0,0.0
0.6568656865686568,0.08333333333333333,0.0,0.0
0.656965696569657,0.08333333333333333,0.0,0.0
0.6570657065706571,0.08333333333333333,0.0,0.0
0.6571657165716571,0.08333333333333333,0.0,0.0
0.6572657265726572,0.08333333333333333,0.0,0.0
0.6573657365736574,0.08333333333333333,0.0,0.0
0.6574657465746575,0.08333333333333333,0.0,0.0
0.6575657565756575,0.08333333333333333,0.0,0.0
0.6576657665766577,0.08333333333333333,0.0,0.0
0.6577657765776578,0.08333333333333333,0.0,0.0
0.6578657865786579,0.08333333333333333,0.0,0.0
0.6579657965796579,0.08333333333333333,0.0,0.0
0.658065806580658,0.08333333333333333,0.0,0.0
0.6581658165816582,0.08333333333333333,0.0,0.0
0.6582658265826583,0.08333333333333333,0.0,0.0
0.6583658365836583,0.08333333333333333,0.0,0.0
0.6584658465846585,0.08333333333333333,0.0,0.0
0.6585658565856586,0.08333333333333333,0.0,0.0
0.6586658665866587,0.08333333333333333,0.0,0.0
0.6587658765876587,0.08333333333333333,0.0,0.0
0.6588658865886589,0.08333333333333333,0.0,0.0
0.658965896589659,0.08333333333333333,0.0,0.0
0.6590659065906591,0.08333333333333333,0.0,0.0
0.6591659165916591,0.08333333333333333,0.0,0.0
0.6592659265926593,0.08333333333333333,0.0,0.0
0.6593659365936594,0.08333333333333333,0.0,0.0
0.6594659465946595,0.08333333333333333,0.0,0.0
0.6595659565956595,0.08333333333333333,0.0,0.0
0.6596659665966597,0.08333333333333333,0.0,0.0
0.6597659765976598,0.08333333333333333,0.0,0.0
0.6598659865986599,0.08333333333333333,0.0,0.0
0.6599659965996599,0.08333333333333333,0.0,0.0
0.6600660066006601,0.08333333333333333,0.0,0.0
0.6601660166016602,0.08333333333333333,0.0,0.0
0.6602660266026603,0.08333333333333333,0.0,0.0
0.6603660366036603,0.08333333333333333,0.0,0.0
0.6604660466046605,0.08333333333333333,0.0,0.0
0.6605660566056606,0.08333333333333333,0.0,0.0
0.6606660666066607,0.08333333333333333,0.0,0.0
0.6607660766076607,0.08333333333333333,0.0,0.0
0.6608660866086609,0.08333333333333333,0.0,0.0
0.660966096609661,0.08333333333333333,0.0,0.0
0.6610661066106611,0.08333333333333333,0.0,0.0
0.6611661166116611,0.08333333333333333,0.0,0.0
0.6612661266126613,0.08333333333333333,0.0,0.0
0.6613661366136614,0.08333333333333333,0.0,0.0
0.6614661466146615,0.08333333333333333,0.0,0.0
0.6615661566156615,0.08333333333333333,0.0,0.0
0.6616661666166617,0.08333333333333333,0.0,0.0
0.6617661766176618,0.08333333333333333,0.0,0.0
0.6618661866186618,0.08333333333333333,0.0,0.0
0.6619661966196619,0.08333333333333333,0.0,0.0
0.6620662066206621,0.08333333333333333,0.0,0.0
0.6621662166216622,0.08333333333333333,0.0,0.0
0.6622662266226622,0.08333333333333333,0.0,0.0
0.6623662366236623,0.08333333333333333,0.0,0.0
0.6624662466246625,0.08333333333333333,0.0,0.0
0.6625662566256626,0.08333333333333333,0.0,0.0
0.6626662666266626,0.08333333333333333,0.0,0.0
0.6627662766276627,0.08333333333333333,0.0,0.0
0.6628662866286629,0.08333333333333333,0.0,0.0
0.662966296629663,0.08333333333333333,0.0,0.0
0.663066306630663,0.08333333333333333,0.0,0.0
0.6631663166316631,0.08333333333333333,0.0,0.0
0.6632663266326633,0.08333333333333333,0.0,0.0
0.6633663366336634,0.08333333333333333,0.0,0.0
0.6634663466346634,0.08333333333333333,0.0,0.0
0.6635663566356635,0.08333333333333333,0.0,0.0
0.6636663666366637,0.08333333333333333,0.0,0.0
0.6637663766376638,0.08333333333333333,0.0,0.0
0.6638663866386638,0.08333333333333333,0.0,0.0
0.663966396639664,0.08333333333333333,0.0,0.0
0.6640664066406641,0.08333333333333333,0.0,0.0
0.6641664166416642,0.08333333333333333,0.0,0.0
0.6642664266426642,0.08333333333333333,0.0,0.0
0.6643664366436643,0.08333333333333333,0.0,0.0
0.6644664466446645,0.08333333333333333,0.0,0.0
0.6645664566456646,0.08333333333333333,0.0,0.0
0.6646664666466646,0.08333333333333333,0.0,0.0
0.6647664766476648,0.08333333333333333,0.0,0.0
0.6648664866486649,0.08333333333333333,0.0,0.0
0.664966496649665,0.08333333333333333,0.0,0.0
0.665066506650665,0.08333333333333333,0.0,0.0
0.6651665166516652,0.08333333333333333,0.0,0.0
0.6652665266526653,0.08333333333333333,0.0,0.0
0.6653665366536654,0.08333333333333333,0.0,0.0
0.6654665466546654,0.08333333333333333,0.0,0.0
0.6655665566556656,0.08333333333333333,0.0,0.0
0.6656665666566657,0.08333333333333333,0.0,0.0
0.6657665766576658,0.08333333333333333,0.0,0.0
0.6658665866586658,0.08333333333333333,0.0,0.0
0.665966596659666,0.08333333333333333,0.0,0.0
0.6660666066606661,0.08333333333333333,0.0,0.0
0.6661666166616662,0.08333333333333333,0.0,0.0
0.6662666266626662,0.08333333333333333,0.0,0.0
0.6663666366636664,0.08333333333333333,0.0,0.0
0.6664666466646665,0.08333333333333333,0.0,0.0
0.6665666566656666,0.08333333333333333,0.0,0.0
0.6666666666666666,0.08333333333333333,0.0,0.0
0.6667666766676668,0.08333333333333333,0.0,0.0
0.6668666866686669,0.08333333333333333,0.0,0.0
0.666966696669667,0.08333333333333333,0.0,0.0
0.667066706670667,0.08333333333333333,0.0,0.0
0.6671667166716672,0.08333333333333333,0.0,0.0
0.6672667266726673,0.08333333333333333,0.0,0.0
0.6673667366736674,0.08333333333333333,0.0,0.0
0.6674667466746674,0.08333333333333333,0.0,0.0
0.6675667566756676,0.08333333333333333,0.0,0.0
0.6676667666766677,0.08333333333333333,0.0,0.0
0.6677667766776678,0.08333333333333333,0.0,0.0
0.6678667866786678,0.08333333333333333,0.0,0.0
0.667966796679668,0.08333333333333333,0.0,0.0
0.6680668066806681,0.08333333333333333,0.0,0.0
0.6681668166816682,0.08333333333333333,0.0,0.0
0.6682668266826682,0.08333333333333333,0.0,0.0
0.6683668366836684,0.08333333333333333,0.0,0.0
0.6684668466846685,0.08333333333333333,0.0,0.0
0.6685668566856686,0.08333333333333333,0.0,0.0
0.6686668666866686,0.08333333333333333,0.0,0.0
0.6687668766876688,0.08333333333333333,0.0,0.0
0.6688668866886689,0.08333333333333333,0.0,0.0
0.668966896689669,0.08333333333333333,0.0,0.0
0.669066906690669,0.08333333333333333,0.0,0.0
0.6691669166916692,0.08333333333333333,0.0,0.0
0.6692669266926693,0.08333333333333333,0.0,0.0
0.6693669366936693,0.08333333333333333,0.0,0.0
0.6694669466946694,0.08333333333333333,0.0,0.0
0.6695669566956696,0.08333333333333333,0.0,0.0
0.6696669666966697,0.08333333333333333,0.0,0.0
0.6697669766976697,0.08333333333333333,0.0,0.0
0.6698669866986698,0.08333333333333333,0.0,0.0
0.66996699669967,0.08333333333333333,0.0,0.0
0.6700670067006701,0.08333333333333333,0.0,0.0
0.6701670167016701,0.08333333333333333,0.0,0.0
0.6702670267026702,0.08333333333333333,0.0,0.0
0.6703670367036704,0.08333333333333333,0.0,0.0
0.6704670467046705,0.08333333333333333,0.0,0.0
0.6705670567056705,0.08333333333333333,0.0,0.0
0.6706670667066706,0.08333333333333333,0.0,0.0
0.6707670767076708,0.08333333333333333,0.0,0.0
0.6708670867086709,0.08333333333333333,0.0,0.0
0.6709670967096709,0.08333333333333333,0.0,0.0
0.671067106710671,0.08333333333333333,0.0,0.0
0.6711671167116712,0.08333333333333333,0.0,0.0
0.6712671267126713,0.08333333333333333,0.0,0.0
0.6713671367136713,0.08333333333333333,0.0,0.0
0.6714671467146714,0.08333333333333333,0.0,0.0
0.6715671567156716,0.08333333333333333,0.0,0.0
0.6716671667166717,0.08333333333333333,0.0,0.0
0.6717671767176717,0.08333333333333333,0.0,0.0
0.6718671867186718,0.08333333333333333,0.0,0.0
0.671967196719672,0.08333333333333333,0.0,0.0
0.6720672067206721,0.08333333333333333,0.0,0.0
0.6721672167216721,0.08333333333333333,0.0,0.0
0.6722672267226723,0.08333333333333333,0.0,0.0
0.6723672367236724,0.08333333333333333,0.0,0.0
0.6724672467246725,0.08333333333333333,0.0,0.0
0.6725672567256725,0.08333333333333333,0.0,0.0
0.6726672667266727,0.08333333333333333,0.0,0.0
0.6727672767276728,0.08333333333333333,0.0,0.0
0.6728672867286729,0.08333333333333333,0.0,0.0
0.6729672967296729,0.08333333333333333,0.0,0.0
0.673067306730673,0.08333333333333333,0.0,0.0
0.6731673167316732,0.08333333333333333,0.0,0.0
0.6732673267326733,0.08333333333333333,0.0,0.0
0.6733673367336733,0.08333333333333333,0.0,0.0
0.6734673467346735,0.08333333333333333,0.0,0.0
0.6735673567356736,0.08333333333333333,0.0,0.0
0.6736673667366737,0.08333333333333333,0.0,0.0
0.6737673767376737,0.08333333333333333,0.0,0.0
0.6738673867386739,0.08333333333333333,0.0,0.0
0.673967396739674,0.08333333333333333,0.0,0.0
0.6740674067406741,0.08333333333333333,0.0,0.0
0.6741674167416741,0.08333333333333333,0.0,0.0
0.6742674267426743,0.08333333333333333,0.0,0.0
0.6743674367436744,0.08333333333333333,0.0,0.0
0.6744674467446745,0.08333333333333333,0.0,0.0
0.6745674567456745,0.08333333333333333,0.0,0.0
0.6746674667466747,0.08333333333333333,0.0,0.0
0.6747674767476748,0.08333333333333333,0.0,0.0
0.6748674867486749,0.08333333333333333,0.0,0.0
0.6749674967496749,0.08333333333333333,0.0,0.0
0.6750675067506751,0.08333333333333333,0.0,0.0
0.6751675167516752,0.08333333333333333,0.0,0.0
0.6752675267526753,0.08333333333333333,0.0,0.0
0.6753675367536753,0.08333333333333333,0.0,0.0
0.6754675467546755,0.08333333333333333,0.0,0.0
0.6755675567556756,0.08333333333333333,0.0,0.0
0.6756675667566757,0.08333333333333333,0.0,0.0
0.6757675767576757,0.08333333333333333,0.0,0.0
0.6758675867586759,0.08333333333333333,0.0,0.0
0.675967596759676,0.08333333333333333,0.0,0.0
0.6760676067606761,0.08333333333333333,0.0,0.0
0.6761676167616761,0.08333333333333333,0.0,0.0
0.6762676267626763,0.08333333333333333,0.0,0.0
0.6763676367636764,0.08333333333333333,0.0,0.0
0.6764676467646765,0.08333333333333333,0.0,0.0
0.6765676567656765,0.08333333333333333,0.0,0.0
0.6766676667666767,0.08333333333333333,0.0,0.0
0.6767676767676768,0.08333333333333333,0.0,0.0
0.6768676867686768,0.08333333333333333,0.0,0.0
0.6769676967696769,0.08333333333333333,0.0,0.0
0.6770677067706771,0.08333333333333333,0.0,0.0
0.6771677167716772,0.08333333333333333,0.0,0.0
0.6772677267726772,0.08333333333333333,0.0,0.0
0.6773677367736773,0.08333333333333333,0.0,0.0
0.6774677467746775,0.08333333333333333,0.0,0.0
0.6775677567756776,0.08333333333333333,0.0,0.0
0.6776677667766776,0.08333333333333333,0.0,0.0
0.6777677767776777,0.08333333333333333,0.0,0.0
0.6778677867786779,0.08333333333333333,0.0,0.0
0.677967796779678,0.08333333333333333,0.0,0.0
0.678067806780678,0.08333333333333333,0.0,0.0
0.6781678167816781,0.08333333333333333,0.0,0.0
0.6782678267826783,0.08333333333333333,0.0,0.0
0.6783678367836784,0.08333333333333333,0.0,0.0
0.6784678467846784,0.08333333333333333,0.0,0.0
0.6785678567856785,0.08333333333333333,0.0,0.0
0.6786678667866787,0.08333333333333333,0.0,0.0
0.6787678767876788,0.08333333333333333,0.0,0.0
0.6788678867886788,0.08333333333333333,0.0,0.0
0.678967896789679,0.08333333333333333,0.0,0.0
0.6790679067906791,0.08333333333333333,0.0,0.0
0.6791679167916792,0.08333333333333333,0.0,0.0
0.6792679267926792,0.08333333333333333,0.0,0.0
0.6793679367936794,0.08333333333333333,0.0,0.0
0.6794679467946795,0.08333333333333333,0.0,0.0
0.6795679567956796,0.08333333333333333,0.0,0.0
0.6796679667966796,0.08333333333333333,0.0,0.0
0.6797679767976798,0.08333333333333333,0.0,0.0
0.6798679867986799,0.08333333333333333,0.0,0.0
0.67996799679968,0.08333333333333333,0.0,0.0
0.68006800680068,0.08333333333333333,0.0,0.0
0.6801680168016802,0.08333333333333333,0.0,0.0
0.6802680268026803,0.08333333333333333,0.0,0.0
0.6803680368036804,0.08333333333333333,0.0,0.0
0.6804680468046804,0.08333333333333333,0.0,0.0
0.6805680568056806,0.08333333333333333,0.0,0.0
0.6806680668066807,0.08333333333333333,0.0,0.0
0.6807680768076808,0.08333333333333333,0.0,0.0
0.6808680868086808,0.08333333333333333,0.0,0.0
0.680968096809681,0.08333333333333333,0.0,0.0
0.6810681068106811,0.08333333333333333,0.0,0.0
0.6811681168116812,0.08333333333333333,0.0,0.0
0.6812681268126812,0.08333333333333333,0.0,0.0
0.6813681368136814,0.08333333333333333,0.0,0.0
0.6814681468146815,0.08333333333333333,0.0,0.0
0.6815681568156816,0.08333333333333333,0.0,0.0
0.6816681668166816,0.08333333333333333,0.0,0.0
0.6817681768176818,0.08333333333333333,0.0,0.0
0.6818681868186819,0.08333333333333333,0.0,0.0
0.681968196819682,0.08333333333333333,0.0,0.0
0.682068206820682,0.08333333333333333,0.0,0.0
0.6821682168216822,0.08333333333333333,0.0,0.0
0.6822682268226823,0.08333333333333333,0.0,0.0
0.6823682368236824,0.08333333333333333,0.0,0.0
0.6824682468246824,0.08333333333333333,0.0,0.0
0.6825682568256826,0.08333333333333333,0.0,0.0
0.6826682668266827,0.08333333333333333,0.0,0.0
0.6827682768276828,0.08333333333333333,0.0,0.0
0.6828682868286828,0.08333333333333333,0.0,0.0
0.682968296829683,0.08333333333333333,0.0,0.0
0.6830683068306831,0.08333333333333333,0.0,0.0
0.6831683168316832,0.08333333333333333,0.0,0.0
0.6832683268326832,0.08333333333333333,0.0,0.0
0.6833683368336834,0.08333333333333333,0.0,0.0
0.6834683468346835,0.08333333333333333,0.0,0.0
0.6835683568356836,0.08333333333333333,0.0,0.0
0.6836683668366836,0.08333333333333333,0.0,0.0
0.6837683768376838,0.08333333333333333,0.0,0.0
0.6838683868386839,0.08333333333333333,0.0,0.0
0.683968396839684,0.08333333333333333,0.0,0.0
0.684068406840684,0.08333333333333333,0.0,0.0
0.6841684168416842,0.08333333333333333,0.0,0.0
0.6842684268426843,0.08333333333333333,0.0,0.0
0.6843684368436843,0.08333333333333333,0.0,0.0
0.6844684468446844,0.08333333333333333,0.0,0.0
0.6845684568456846,0.08333333333333333,0.0,0.0
0.6846684668466847,0.08333333333333333,0.0,0.0
0.6847684768476847,0.08333333333333333,0.0,0.0
0.6848684868486848,0.08333333333333333,0.0,0.0
0.684968496849685,0.08333333333333333,0.0,0.0
0.6850685068506851,0.08333333333333333,0.0,0.0
0.6851685168516851,0.08333333333333333,0.0,0.0
0.6852685268526852,0.08333333333333333,0.0,0.0
0.6853685368536854,0.08333333333333333,0.0,0.0
0.6854685468546855,0.08333333333333333,0.0,0.0
0.6855685568556855,0.08333333333333333,0.0,0.0
0.6856685668566856,0.08333333333333333,0.0,0.0
0.6857685768576858,0.08333333333333333,0.0,0.0
0.6858685868586859,0.08333333333333333,0.0,0.0
0.6859685968596859,0.08333333333333333,0.0,0.0
0.686068606860686,0.08333333333333333,0.0,0.0
0.6861686168616862,0.08333333333333333,0.0,0.0
0.6862686268626863,0.08333333333333333,0.0,0.0
0.6863686368636863,0.08333333333333333,0.0,0.0
0.6864686468646864,0.08333333333333333,0.0,0.0
0.6865686568656866,0.08333333333333333,0.0,0.0
0.6866686668666867,0.08333333333333333,0.0,0.0
0.6867686768676867,0.08333333333333333,0.0,0.0
0.6868686868686869,0.08333333333333333,0.0,0.0
0.686968696869687,0.08333333333333333,0.0,0.0
0.6870687068706871,0.08333333333333333,0.0,0.0
0.6871687168716871,0.08333333333333333,0.0,0.0
0.6872687268726873,0.08333333333333333,0.0,0.0
0.6873687368736874,0.08333333333333333,0.0,0.0
0.6874687468746875,0.08333333333333333,0.0,0.0
0.6875687568756875,0.08333333333333333,0.0,0.0
0.6876687668766877,0.08333333333333333,0.0,0.0
0.6877687768776878,0.08333333333333333,0.0,0.0
0.6878687868786879,0.08333333333333333,0.0,0.0
0.6879687968796879,0.08333333333333333,0.0,0.0
0.688068806880688,0.08333333333333333,0.0,0.0
0.6881688168816882,0.08333333333333333,0.0,0.0
0.6882688268826883,0.08333333333333333,0.0,0.0
0.6883688368836883,0.08333333333333333,0.0,0.0
0.6884688468846885,0.08333333333333333,0.0,0.0
0.6885688568856886,0.08333333333333333,0.0,0.0
0.6886688668866887,0.08333333333333333,0.0,0.0
0.6887688768876887,0.08333333333333333,0.0,0.0
0.6888688868886889,0.08333333333333333,0.0,0.0
0.688968896889689,0.08333333333333333,0.0,0.0
0.6890689068906891,0.08333333333333333,0.0,0.0
0.6891689168916891,0.08333333333333333,0.0,0.0
0.6892689268926893,0.08333333333333333,0.0,0.0
0.6893689368936894,0.08333333333333333,0.0,0.0
0.6894689468946895,0.08333333333333333,0.0,0.0
0.6895689568956895,0.08333333333333333,0.0,0.0
0.6896689668966897,0.08333333333333333,0.0,0.0
0.6897689768976898,0.08333333333333333,0.0,0.0
0.6898689868986899,0.08333333333333333,0.0,0.0
0.6899689968996899,0.08333333333333333,0.0,0.0
0.6900690069006901,0.08333333333333333,0.0,0.0
0.6901690169016902,0.08333333333333333,0.0,0.0
0.6902690269026903,0.08333333333333333,0.0,0.0
0.6903690369036903,0.08333333333333333,0.0,0.0
0.6904690469046905,0.08333333333333333,0.0,0.0
0.6905690569056906,0.08333333333333333,0.0,0.0
0.6906690669066907,0.08333333333333333,0.0,0.0
0.6907690769076907,0.08333333333333333,0.0,0.0
0.6908690869086909,0.08333333333333333,0.0,0.0
0.690969096909691,0.08333333333333333,0.0,0.0
0.6910691069106911,0.08333333333333333,0.0,0.0
0.6911691169116911,0.08333333333333333,0.0,0.0
0.6912691269126913,0.08333333333333333,0.0,0.0
0.6913691369136914,0.08333333333333333,0.0,0.0
0.6914691469146915,0.08333333333333333,0.0,0.0
0.6915691569156915,0.08333333333333333,0.0,0.0
0.6916691669166917,0.08333333333333333,0.0,0.0
0.6917691769176918,0.08333333333333333,0.0,0.0
0.6918691869186918,0.08333333333333333,0.0,0.0
0.6919691969196919,0.08333333333333333,0.0,0.0
0.6920692069206921,0.08333333333333333,0.0,0.0
0.6921692169216922,0.08333333333333333,0.0,0.0
0.6922692269226922,0.08333333333333333,0.0,0.0
0.6923692369236923,0.08333333333333333,0.0,0.0
0.6924692469246925,0.08333333333333333,0.0,0.0
0.6925692569256926,0.08333333333333333,0.0,0.0
0.6926692669266926,0.08333333333333333,0.0,0.0
0.6927692769276927,0.08333333333333333,0.0,0.0
0.6928692869286929,0.08333333333333333,0.0,0.0
0.692969296929693,0.08333333333333333,0.0,0.0
0.693069306930693,0.08333333333333333,0.0,0.0
0.6931693169316931,0.08333333333333333,0.0,0.0
0.6932693269326933,0.08333333333333333,0.0,0.0
0.6933693369336934,0.08333333333333333,0.0,0.0
0.6934693469346934,0.08333333333333333,0.0,0.0
0.6935693569356935,0.08333333333333333,0.0,0.0
0.6936693669366937,0.08333333333333333,0.0,0.0
0.6937693769376938,0.08333333333333333,0.0,0.0
0.6938693869386938,0.08333333333333333,0.0,0.0
0.693969396939694,0.08333333333333333,0.0,0.0
0.6940694069406941,0.08333333333333333,0.0,0.0
0.6941694169416942,0.08333333333333333,0.0,0.0
0.6942694269426942,0.08333333333333333,0.0,0.0
0.6943694369436944,0.08333333333333333,0.0,0.0
0.6944694469446945,0.08333333333333333,0.0,0.0
0.6945694569456946,0.08333333333333333,0.0,0.0
0.6946694669466946,0.08333333333333333,0.0,0.0
0.6947694769476948,0.08333333333333333,0.0,0.0
0.6948694869486949,0.08333333333333333,0.0,0.0
0.694969496949695,0.08333333333333333,0.0,0.0
0.695069506950695,0.08333333333333333,0.0,0.0
0.6951695169516952,0.08333333333333333,0.0,0.0
0.6952695269526953,0.08333333333333333,0.0,0.0
0.6953695369536954,0.08333333333333333,0.0,0.0
0.6954695469546954,0.08333333333333333,0.0,0.0
0.6955695569556956,0.08333333333333333,0.0,0.0
0.6956695669566957,0.08333333333333333,0.0,0.0
0.6957695769576958,0.08333333333333333,0.0,0.0
0.6958695869586958,0.08333333333333333,0.0,0.0
0.695969596959696,0.08333333333333333,0.0,0.0
0.6960696069606961,0.08333333333333333,0.0,0.0
0.6961696169616962,0.08333333333333333,0.0,0.0
0.6962696269626962,0.08333333333333333,0.0,0.0
0.6963696369636964,0.08333333333333333,0.0,0.0
0.6964696469646965,0.08333333333333333,0.0,0.0
0.6965696569656966,0.08333333333333333,0.0,0.0
0.6966696669666966,0.08333333333333333,0.0,0.0
0.6967696769676968,0.08333333333333333,0.0,0.0
0.6968696869686969,0.08333333333333333,0.0,0.0
0.696969696969697,0.08333333333333333,0.0,0.0
0.697069706970697,0.08333333333333333,0.0,0.0
0.6971697169716972,0.08333333333333333,0.0,0.0
0.6972697269726973,0.08333333333333333,0.0,0.0
0.6973697369736974,0.08333333333333333,0.0,0.0
0.6974697469746974,0.08333333333333333,0.0,0.0
0.6975697569756976,0.08333333333333333,0.0,0.0
0.6976697669766977,0.08333333333333333,0.0,0.0
0.6977697769776978,0.08333333333333333,0.0,0.0
0.6978697869786978,0.08333333333333333,0.0,0.0
0.697969796979698,0.08333333333333333,0.0,0.0
0.6980698069806981,0.08333333333333333,0.0,0.0
0.6981698169816982,0.08333333333333333,0.0,0.0
0.6982698269826982,0.08333333333333333,0.0,0.0
0.6983698369836984,0.08333333333333333,0.0,0.0
0.6984698469846985,0.08333333333333333,0.0,0.0
0.6985698569856986,0.08333333333333333,0.0,0.0
0.6986698669866986,0.08333333333333333,0.0,0.0
0.6987698769876988,0.08333333333333333,0.0,0.0
0.6988698869886989,0.08333333333333333,0.0,0.0
0.698969896989699,0.08333333333333333,0.0,0.0
0.699069906990699,0.08333333333333333,0.0,0.0
0.6991699169916992,0.08333333333333333,0.0,0.0
0.6992699269926993,0.08333333333333333,0.0,0.0
0.6993699369936993,0.08333333333333333,0.0,0.0
0.6994699469946994,0.08333333333333333,0.0,0.0
0.6995699569956996,0.08333333333333333,0.0,0.0
0.6996699669966997,0.08333333333333333,0.0,0.0
0.6997699769976997,0.08333333333333333,0.0,0.0
0.6998699869986998,0.08333333333333333,0.0,0.0
0.6999699969997,0.08333333333333333,0.0,0.0
0.7000700070007001,0.08333333333333333,0.0,0.0
0.7001700170017001,0.08333333333333333,0.0,0.0
0.7002700270027002,0.08333333333333333,0.0,0.0
0.7003700370037004,0.08333333333333333,0.0,0.0
0.7004700470047005,0.08333333333333333,0.0,0.0
0.7005700570057005,0.08333333333333333,0.0,0.0
0.7006700670067006,0.08333333333333333,0.0,0.0
0.7007700770077008,0.08333333333333333,0.0,0.0
0.7008700870087009,0.08333333333333333,0.0,0.0
0.7009700970097009,0.08333333333333333,0.0,0.0
0.701070107010701,0.08333333333333333,0.0,0.0
0.7011701170117012,0.08333333333333333,0.0,0.0
0.7012701270127013,0.08333333333333333,0.0,0.0
0.7013701370137013,0.08333333333333333,0.0,0.0
0.7014701470147015,0.08333333333333333,0.0,0.0
0.7015701570157016,0.08333333333333333,0.0,0.0
0.7016701670167017,0.08333333333333333,0.0,0.0
0.7017701770177017,0.08333333333333333,0.0,0.0
0.7018701870187019,0.08333333333333333,0.0,0.0
0.701970197019702,0.08333333333333333,0.0,0.0
0.7020702070207021,0.08333333333333333,0.0,0.0
0.7021702170217021,0.08333333333333333,0.0,0.0
0.7022702270227023,0.08333333333333333,0.0,0.0
0.7023702370237024,0.08333333333333333,0.0,0.0
0.7024702470247025,0.08333333333333333,0.0,0.0
0.7025702570257025,0.08333333333333333,0.0,0.0
0.7026702670267027,0.08333333333333333,0.0,0.0
0.7027702770277028,0.08333333333333333,0.0,0.0
0.7028702870287029,0.08333333333333333,0.0,0.0
0.7029702970297029,0.08333333333333333,0.0,0.0
0.7030703070307031,0.08333333333333333,0.0,0.0
0.7031703170317032,0.08333333333333333,0.0,0.0
0.7032703270327033,0.08333333333333333,0.0,0.0
0.7033703370337033,0.08333333333333333,0.0,0.0
0.7034703470347035,0.08333333333333333,0.0,0.0
0.7035703570357036,0.08333333333333333,0.0,0.0
0.7036703670367037,0.08333333333333333,0.0,0.0
0.7037703770377037,0.08333333333333333,0.0,0.0
0.7038703870387039,0.08333333333333333,0.0,0.0
0.703970397039704,0.08333333333333333,0.0,0.0
0.7040704070407041,0.08333333333333333,0.0,0.0
0.7041704170417041,0.08333333333333333,0.0,0.0
0.7042704270427043,0.08333333333333333,0.0,0.0
0.7043704370437044,0.08333333333333333,0.0,0.0
0.7044704470447045,0.08333333333333333,0.0,0.0
0.7045704570457045,0.08333333333333333,0.0,0.0
0.7046704670467047,0.08333333333333333,0.0,0.0
0.7047704770477048,0.08333333333333333,0.0,0.0
0.7048704870487049,0.08333333333333333,0.0,0.0
0.7049704970497049,0.08333333333333333,0.0,0.0
0.7050705070507051,0.08333333333333333,0.0,0.0
0.7051705170517052,0.08333333333333333,0.0,0.0
0.7052705270527053,0.08333333333333333,0.0,0.0
0.7053705370537053,0.08333333333333333,0.0,0.0
0.7054705470547055,0.08333333333333333,0.0,0.0
0.7055705570557056,0.08333333333333333,0.0,0.0
0.7056705670567057,0.08333333333333333,0.0,0.0
0.7057705770577057,0.08333333333333333,0.0,0.0
0.7058705870587059,0.08333333333333333,0.0,0.0
0.705970597059706,0.08333333333333333,0.0,0.0
0.7060706070607061,0.08333333333333333,0.0,0.0
0.7061706170617061,0.08333333333333333,0.0,0.0
0.7062706270627063,0.08333333333333333,0.0,0.0
0.7063706370637064,0.08333333333333333,0.0,0.0
0.7064706470647065,0.08333333333333333,0.0,0.0
0.7065706570657065,0.08333333333333333,0.0,0.0
0.7066706670667067,0.08333333333333333,0.0,0.0
0.7067706770677068,0.08333333333333333,0.0,0.0
0.7068706870687068,0.08333333333333333,0.0,0.0
0.7069706970697069,0.08333333333333333,0.0,0.0
0.7070707070707071,0.08333333333333333,0.0,0.0
0.7071707170717072,0.08333333333333333,0.0,0.0
0.7072707270727072,0.08333333333333333,0.0,0.0
0.7073707370737073,0.08333333333333333,0.0,0.0
0.7074707470747075,0.08333333333333333,0.0,0.0
0.7075707570757076,0.08333333333333333,0.0,0.0
0.7076707670767076,0.08333333333333333,0.0,0.0
0.7077707770777077,0.08333333333333333,0.0,0.0
0.7078707870787079,0.08333333333333333,0.0,0.0
0.707970797079708,0.08333333333333333,0.0,0.0
0.708070807080708,0.08333333333333333,0.0,0.0
0.7081708170817081,0.08333333333333333,0.0,0.0
0.7082708270827083,0.08333333333333333,0.0,0.0
0.7083708370837084,0.08333333333333333,0.0,0.0
0.7084708470847084,0.08333333333333333,0.0,0.0
0.7085708570857085,0.08333333333333333,0.0,0.0
0.7086708670867087,0.08333333333333333,0.0,0.0
0.7087708770877088,0.08333333333333333,0.0,0.0
0.7088708870887088,0.08333333333333333,0.0,0.0
0.708970897089709,0.08333333333333333,0.0,0.0
0.7090709070907091,0.08333333333333333,0.0,0.0
0.7091709170917092,0.08333333333333333,0.0,0.0
0.7092709270927092,0.08333333333333333,0.0,0.0
0.7093709370937094,0.08333333333333333,0.0,0.0
0.7094709470947095,0.08333333333333333,0.0,0.0
0.7095709570957096,0.08333333333333333,0.0,0.0
0.7096709670967096,0.08333333333333333,0.0,0.0
0.7097709770977098,0.08333333333333333,0.0,0.0
0.7098709870987099,0.08333333333333333,0.0,0.0
0.70997099709971,0.08333333333333333,0.0,0.0
0.71007100710071,0.08333333333333333,0.0,0.0
0.7101710171017102,0.08333333333333333,0.0,0.0
0.7102710271027103,0.08333333333333333,0.0,0.0
0.7103710371037104,0.08333333333333333,0.0,0.0
0.7104710471047104,0.08333333333333333,0.0,0.0
0.7105710571057106,0.08333333333333333,0.0,0.0
0.7106710671067107,0.08333333333333333,0.0,0.0
0.7107710771077108,0.08333333333333333,0.0,0.0
0.7108710871087108,0.08333333333333333,0.0,0.0
0.710971097109711,0.08333333333333333,0.0,0.0
0.7110711071107111,0.08333333333333333,0.0,0.0
0.7111711171117112,0.08333333333333333,0.0,0.0
0.7112711271127112,0.08333333333333333,0.0,0.0
0.7113711371137114,0.08333333333333333,0.0,0.0
0.7114711471147115,0.08333333333333333,0.0,0.0
0.7115711571157116,0.08333333333333333,0.0,0.0
0.7116711671167116,0.08333333333333333,0.0,0.0
0.7117711771177118,0.08333333333333333,0.0,0.0
0.7118711871187119,0.08333333333333333,0.0,0.0
0.711971197119712,0.08333333333333333,0.0,0.0
0.712071207120712,0.08333333333333333,0.0,0.0
0.7121712171217122,0.08333333333333333,0.0,0.0
0.7122712271227123,0.08333333333333333,0.0,0.0
0.7123712371237124,0.08333333333333333,0.0,0.0
0.7124712471247124,0.08333333333333333,0.0,0.0
0.7125712571257126,0.08333333333333333,0.0,0.0
0.7126712671267127,0.08333333333333333,0.0,0.0
0.7127712771277128,0.08333333333333333,0.0,0.0
0.7128712871287128,0.08333333333333333,0.0,0.0
0.712971297129713,0.08333333333333333,0.0,0.0
0.7130713071307131,0.08333333333333333,0.0,0.0
0.7131713171317132,0.08333333333333333,0.0,0.0
0.7132713271327132,0.08333333333333333,0.0,0.0
0.7133713371337134,0.08333333333333333,0.0,0.0
0.7134713471347135,0.08333333333333333,0.0,0.0
0.7135713571357136,0.08333333333333333,0.0,0.0
0.7136713671367136,0.08333333333333333,0.0,0.0
0.7137713771377138,0.08333333333333333,0.0,0.0
0.7138713871387139,0.08333333333333333,0.0,0.0
0.713971397139714,0.08333333333333333,0.0,0.0
0.714071407140714,0.08333333333333333,0.0,0.0
0.7141714171417142,0.08333333333333333,0.0,0.0
0.7142714271427143,0.08333333333333333,0.0,0.0
0.7143714371437143,0.08333333333333333,0.0,0.0
0.7144714471447144,0.08333333333333333,0.0,0.0
0.7145714571457146,0.08333333333333333,0.0,0.0
0.7146714671467147,0.08333333333333333,0.0,0.0
0.7147714771477147,0.08333333333333333,0.0,0.0
0.7148714871487148,0.08333333333333333,0.0,0.0
0.714971497149715,0.08333333333333333,0.0,0.0
0.7150715071507151,0.08333333333333333,0.0,0.0
0.7151715171517151,0.08333333333333333,0.0,0.0
0.7152715271527152,0.08333333333333333,0.0,0.0
0.7153715371537154,0.08333333333333333,0.0,0.0
0.7154715471547155,0.08333333333333333,0.0,0.0
0.7155715571557155,0.08333333333333333,0.0,0.0
0.7156715671567156,0.08333333333333333,0.0,0.0
0.7157715771577158,0.08333333333333333,0.0,0.0
0.7158715871587159,0.08333333333333333,0.0,0.0
0.7159715971597159,0.08333333333333333,0.0,0.0
0.716071607160716,0.08333333333333333,0.0,0.0
0.7161716171617162,0.08333333333333333,0.0,0.0
0.7162716271627163,0.08333333333333333,0.0,0.0
0.7163716371637163,0.08333333333333333,0.0,0.0
0.7164716471647165,0.08333333333333333,0.0,0.0
0.7165716571657166,0.08333333333333333,0.0,0.0
0.7166716671667167,0.08333333333333333,0.0,0.0
0.7167716771677167,0.08333333333333333,0.0,0.0
0.7168716871687169,0.08333333333333333,0.0,0.0
0.716971697169717,0.08333333333333333,0.0,0.0
0.7170717071707171,0.08333333333333333,0.0,0.0
0.7171717171717171,0.08333333333333333,0.0,0.0
0.7172717271727173,0.08333333333333333,0.0,0.0
0.7173717371737174,0.08333333333333333,0.0,0.0
0.7174717471747175,0.08333333333333333,0.0,0.0
0.7175717571757175,0.08333333333333333,0.0,0.0
0.7176717671767177,0.08333333333333333,0.0,0.0
0.7177717771777178,0.08333333333333333,0.0,0.0
0.7178717871787179,0.08333333333333333,0.0,0.0
0.7179717971797179,0.08333333333333333,0.0,0.0
0.7180718071807181,0.08333333333333333,0.0,0.0
0.7181718171817182,0.08333333333333333,0.0,0.0
0.7182718271827183,0.08333333333333333,0.0,0.0
0.7183718371837183,0.08333333333333333,0.0,0.0
0.7184718471847185,0.08333333333333333,0.0,0.0
0.7185718571857186,0.08333333333333333,0.0,0.0
0.7186718671867187,0.08333333333333333,0.0,0.0
0.7187718771877187,0.08333333333333333,0.0,0.0
0.7188718871887189,0.08333333333333333,0.0,0.0
0.718971897189719,0.08333333333333333,0.0,0.0
0.7190719071907191,0.08333333333333333,0.0,0.0
0.7191719171917191,0.08333333333333333,0.0,0.0
0.7192719271927193,0.08333333333333333,0.0,0.0
0.7193719371937194,0.08333333333333333,0.0,0.0
0.7194719471947195,0.08333333333333333,0.0,0.0
0.7195719571957195,0.08333333333333333,0.0,0.0
0.7196719671967197,0.08333333333333333,0.0,0.0
0.7197719771977198,0.08333333333333333,0.0,0.0
0.7198719871987199,0.08333333333333333,0.0,0.0
0.7199719971997199,0.08333333333333333,0.0,0.0
0.7200720072007201,0.08333333333333333,0.0,0.0
0.7201720172017202,0.08333333333333333,0.0,0.0
0.7202720272027203,0.08333333333333333,0.0,0.0
0.7203720372037203,0.08333333333333333,0.0,0.0
0.7204720472047205,0.08333333333333333,0.0,0.0
0.7205720572057206,0.08333333333333333,0.0,0.0
0.7206720672067207,0.08333333333333333,0.0,0.0
0.7207720772077207,0.08333333333333333,0.0,0.0
0.7208720872087209,0.08333333333333333,0.0,0.0
0.720972097209721,0.08333333333333333,0.0,0.0
0.7210721072107211,0.08333333333333333,0.0,0.0
0.7211721172117211,0.08333333333333333,0.0,0.0
0.7212721272127213,0.08333333333333333,0.0,0.0
0.7213721372137214,0.08333333333333333,0.0,0.0
0.7214721472147215,0.08333333333333333,0.0,0.0
0.7215721572157215,0.08333333333333333,0.0,0.0
0.7216721672167217,0.08333333333333333,0.0,0.0
0.7217721772177218,0.08333333333333333,0.0,0.0
0.7218721872187218,0.08333333333333333,0.0,0.0
0.721972197219722,0.08333333333333333,0.0,0.0
0.7220722072207221,0.08333333333333333,0.0,0.0
0.7221722172217222,0.08333333333333333,0.0,0.0
0.7222722272227222,0.08333333333333333,0.0,0.0
0.7223722372237223,0.08333333333333333,0.0,0.0
0.7224722472247225,0.08333333333333333,0.0,0.0
0.7225722572257226,0.08333333333333333,0.0,0.0
0.7226722672267226,0.08333333333333333,0.0,0.0
0.7227722772277227,0.08333333333333333,0.0,0.0
0.7228722872287229,0.08333333333333333,0.0,0.0
0.722972297229723,0.08333333333333333,0.0,0.0
0.723072307230723,0.08333333333333333,0.0,0.0
0.7231723172317231,0.08333333333333333,0.0,0.0
0.7232723272327233,0.08333333333333333,0.0,0.0
0.7233723372337234,0.08333333333333333,0.0,0.0
0.7234723472347234,0.08333333333333333,0.0,0.0
0.7235723572357236,0.08333333333333333,0.0,0.0
0.7236723672367237,0.08333333333333333,0.0,0.0
0.7237723772377238,0.08333333333333333,0.0,0.0
0.7238723872387238,0.08333333333333333,0.0,0.0
0.723972397239724,0.08333333333333333,0.0,0.0
0.7240724072407241,0.08333333333333333,0.0,0.0
0.7241724172417242,0.08333333333333333,0.0,0.0
0.7242724272427242,0.08333333333333333,0.0,0.0
0.7243724372437244,0.08333333333333333,0.0,0.0
0.7244724472447245,0.08333333333333333,0.0,0.0
0.7245724572457246,0.08333333333333333,0.0,0.0
0.7246724672467246,0.08333333333333333,0.0,0.0
0.7247724772477248,0.08333333333333333,0.0,0.0
0.7248724872487249,0.08333333333333333,0.0,0.0
0.724972497249725,0.08333333333333333,0.0,0.0
0.725072507250725,0.08333333333333333,0.0,0.0
0.7251725172517252,0.08333333333333333,0.0,0.0
0.7252725272527253,0.08333333333333333,0.0,0.0
0.7253725372537254,0.08333333333333333,0.0,0.0
0.7254725472547254,0.08333333333333333,0.0,0.0
0.7255725572557256,0.08333333333333333,0.0,0.0
0.7256725672567257,0.08333333333333333,0.0,0.0
0.7257725772577258,0.08333333333333333,0.0,0.0
0.7258725872587258,0.08333333333333333,0.0,0.0
0.725972597259726,0.08333333333333333,0.0,0.0
0.7260726072607261,0.08333333333333333,0.0,0.0
0.7261726172617262,0.08333333333333333,0.0,0.0
0.7262726272627262,0.08333333333333333,0.0,0.0
0.7263726372637264,0.08333333333333333,0.0,0.0
0.7264726472647265,0.08333333333333333,0.0,0.0
0.7265726572657266,0.08333333333333333,0.0,0.0
0.7266726672667266,0.08333333333333333,0.0,0.0
0.7267726772677268,0.08333333333333333,0.0,0.0
0.7268726872687269,0.08333333333333333,0.0,0.0
0.726972697269727,0.08333333333333333,0.0,0.0
0.727072707270727,0.08333333333333333,0.0,0.0
0.7271727172717272,0.08333333333333333,0.0,0.0
0.7272727272727273,0.08333333333333333,0.0,0.0
0.7273727372737274,0.08333333333333333,0.0,0.0
0.7274727472747274,0.08333333333333333,0.0,0.0
0.7275727572757276,0.08333333333333333,0.0,0.0
0.7276727672767277,0.08333333333333333,0.0,0.0
0.7277727772777278,0.08333333333333333,0.0,0.0
0.7278727872787278,0.08333333333333333,0.0,0.0
0.727972797279728,0.08333333333333333,0.0,0.0
0.7280728072807281,0.08333333333333333,0.0,0.0
0.7281728172817282,0.08333333333333333,0.0,0.0
0.7282728272827282,0.08333333333333333,0.0,0.0
0.7283728372837284,0.08333333333333333,0.0,0.0
0.7284728472847285,0.08333333333333333,0.0,0.0
0.7285728572857286,0.08333333333333333,0.0,0.0
0.7286728672867286,0.08333333333333333,0.0,0.0
0.7287728772877288,0.08333333333333333,0.0,0.0
0.7288728872887289,0.08333333333333333,0.0,0.0
0.728972897289729,0.08333333333333333,0.0,0.0
0.729072907290729,0.08333333333333333,0.0,0.0
0.7291729172917292,0.08333333333333333,0.0,0.0
0.7292729272927293,0.08333333333333333,0.0,0.0
0.7293729372937293,0.08333333333333333,0.0,0.0
0.7294729472947294,0.08333333333333333,0.0,0.0
0.7295729572957296,0.08333333333333333,0.0,0.0
0.7296729672967297,0.08333333333333333,0.0,0.0
0.7297729772977297,0.08333333333333333,0.0,0.0
0.7298729872987298,0.08333333333333333,0.0,0.0
0.72997299729973,0.08333333333333333,0.0,0.0
0.7300730073007301,0.08333333333333333,0.0,0.0
0.7301730173017301,0.08333333333333333,0.0,0.0
0.7302730273027302,0.08333333333333333,0.0,0.0
0.7303730373037304,0.08333333333333333,0.0,0.0
0.7304730473047305,0.08333333333333333,0.0,0.0
0.7305730573057305,0.08333333333333333,0.0,0.0
0.7306730673067307,0.08333333333333333,0.0,0.0
0.7307730773077308,0.08333333333333333,0.0,0.0
0.7308730873087309,0.08333333333333333,0.0,0.0
0.7309730973097309,0.08333333333333333,0.0,0.0
0.731073107310731,0.08333333333333333,0.0,0.0
0.7311731173117312,0.08333333333333333,0.0,0.0
0.7312731273127313,0.08333333333333333,0.0,0.0
0.7313731373137313,0.08333333333333333,0.0,0.0
0.7314731473147315,0.08333333333333333,0.0,0.0
0.7315731573157316,0.08333333333333333,0.0,0.0
0.7316731673167317,0.08333333333333333,0.0,0.0
0.7317731773177317,0.08333333333333333,0.0,0.0
0.7318731873187319,0.08333333333333333,0.0,0.0
0.731973197319732,0.08333333333333333,0.0,0.0
0.7320732073207321,0.08333333333333333,0.0,0.0
0.7321732173217321,0.08333333333333333,0.0,0.0
0.7322732273227323,0.08333333333333333,0.0,0.0
0.7323732373237324,0.08333333333333333,0.0,0.0
0.7324732473247325,0.08333333333333333,0.0,0.0
0.7325732573257325,0.08333333333333333,0.0,0.0
0.7326732673267327,0.08333333333333333,0.0,0.0
0.7327732773277328,0.08333333333333333,0.0,0.0
0.7328732873287329,0.08333333333333333,0.0,0.0
0.7329732973297329,0.08333333333333333,0.0,0.0
0.7330733073307331,0.08333333333333333,0.0,0.0
0.7331733173317332,0.08333333333333333,0.0,0.0
0.7332733273327333,0.08333333333333333,0.0,0.0
0.7333733373337333,0.08333333333333333,0.0,0.0
0.7334733473347335,0.08333333333333333,0.0,0.0
0.7335733573357336,0.08333333333333333,0.0,0.0
0.7336733673367337,0.08333333333333333,0.0,0.0
0.7337733773377337,0.08333333333333333,0.0,0.0
0.7338733873387339,0.08333333333333333,0.0,0.0
0.733973397339734,0.08333333333333333,0.0,0.0
0.7340734073407341,0.08333333333333333,0.0,0.0
0.7341734173417341,0.08333333333333333,0.0,0.0
0.7342734273427343,0.08333333333333333,0.0,0.0
0.7343734373437344,0.08333333333333333,0.0,0.0
0.7344734473447345,0.08333333333333333,0.0,0.0
0.7345734573457345,0.08333333333333333,0.0,0.0
0.7346734673467347,0.08333333333333333,0.0,0.0
0.7347734773477348,0.08333333333333333,0.0,0.0
0.7348734873487349,0.08333333333333333,0.0,0.0
0.7349734973497349,0.08333333333333333,0.0,0.0
0.7350735073507351,0.08333333333333333,0.0,0.0
0.7351735173517352,0.08333333333333333,0.0,0.0
0.7352735273527353,0.08333333333333333,0.0,0.0
0.7353735373537353,0.08333333333333333,0.0,0.0
0.7354735473547355,0.08333333333333333,0.0,0.0
0.7355735573557356,0.08333333333333333,0.0,0.0
0.7356735673567357,0.08333333333333333,0.0,0.0
0.7357735773577357,0.08333333333333333,0.0,0.0
0.7358735873587359,0.08333333333333333,0.0,0.0
0.735973597359736,0.08333333333333333,0.0,0.0
0.7360736073607361,0.08333333333333333,0.0,0.0
0.7361736173617361,0.08333333333333333,0.0,0.0
0.7362736273627363,0.08333333333333333,0.0,0.0
0.7363736373637364,0.08333333333333333,0.0,0.0
0.7364736473647365,0.08333333333333333,0.0,0.0
0.7365736573657365,0.08333333333333333,0.0,0.0
0.7366736673667367,0.08333333333333333,0.0,0.0
0.7367736773677368,0.08333333333333333,0.0,0.0
0.7368736873687368,0.08333333333333333,0.0,0.0
0.736973697369737,0.08333333333333333,0.0,0.0
0.7370737073707371,0.08333333333333333,0.0,0.0
0.7371737173717372,0.08333333333333333,0.0,0.0
0.7372737273727372,0.08333333333333333,0.0,0.0
0.7373737373737373,0.08333333333333333,0.0,0.0
0.7374737473747375,0.08333333333333333,0.0,0.0
0.7375737573757376,0.08333333333333333,0.0,0.0
0.7376737673767376,0.08333333333333333,0.0,0.0
0.7377737773777377,0.08333333333333333,0.0,0.0
0.7378737873787379,0.08333333333333333,0.0,0.0
0.737973797379738,0.08333333333333333,0.0,0.0
0.738073807380738,0.08333333333333333,0.0,0.0
0.7381738173817382,0.08333333333333333,0.0,0.0
0.7382738273827383,0.08333333333333333,0.0,0.0
0.7383738373837384,0.08333333333333333,0.0,0.0
0.7384738473847384,0.08333333333333333,0.0,0.0
0.7385738573857386,0.08333333333333333,0.0,0.0
0.7386738673867387,0.08333333333333333,0.0,0.0
0.7387738773877388,0.08333333333333333,0.0,0.0
0.7388738873887388,0.08333333333333333,0.0,0.0
0.738973897389739,0.08333333333333333,0.0,0.0
0.7390739073907391,0.08333333333333333,0.0,0.0
0.7391739173917392,0.08333333333333333,0.0,0.0
0.7392739273927392,0.08333333333333333,0.0,0.0
0.7393739373937394,0.08333333333333333,0.0,0.0
0.7394739473947395,0.08333333333333333,0.0,0.0
0.7395739573957396,0.08333333333333333,0.0,0.0
0.7396739673967396,0.08333333333333333,0.0,0.0
0.7397739773977398,0.08333333333333333,0.0,0.0
0.7398739873987399,0.08333333333333333,0.0,0.0
0.73997399739974,0.08333333333333333,0.0,0.0
0.74007400740074,0.08333333333333333,0.0,0.0
0.7401740174017402,0.08333333333333333,0.0,0.0
0.7402740274027403,0.08333333333333333,0.0,0.0
0.7403740374037404,0.08333333333333333,0.0,0.0
0.7404740474047404,0.08333333333333333,0.0,0.0
0.7405740574057406,0.08333333333333333,0.0,0.0
0.7406740674067407,0.08333333333333333,0.0,0.0
0.7407740774077408,0.08333333333333333,0.0,0.0
0.7408740874087408,0.08333333333333333,0.0,0.0
0.740974097409741,0.08333333333333333,0.0,0.0
0.7410741074107411,0.08333333333333333,0.0,0.0
0.7411741174117412,0.08333333333333333,0.0,0.0
0.7412741274127412,0.08333333333333333,0.0,0.0
0.7413741374137414,0.08333333333333333,0.0,0.0
0.7414741474147415,0.08333333333333333,0.0,0.0
0.7415741574157416,0.08333333333333333,0.0,0.0
0.7416741674167416,0.08333333333333333,0.0,0.0
0.7417741774177418,0.08333333333333333,0.0,0.0
0.7418741874187419,0.08333333333333333,0.0,0.0
0.741974197419742,0.08333333333333333,0.0,0.0
0.742074207420742,0.08333333333333333,0.0,0.0
0.7421742174217422,0.08333333333333333,0.0,0.0
0.7422742274227423,0.08333333333333333,0.0,0.0
0.7423742374237424,0.08333333333333333,0.0,0.0
0.7424742474247424,0.08333333333333333,0.0,0.0
0.7425742574257426,0.08333333333333333,0.0,0.0
0.7426742674267427,0.08333333333333333,0.0,0.0
0.7427742774277428,0.08333333333333333,0.0,0.0
0.7428742874287428,0.08333333333333333,0.0,0.0
0.742974297429743,0.08333333333333333,0.0,0.0
0.7430743074307431,0.08333333333333333,0.0,0.0
0.7431743174317432,0.08333333333333333,0.0,0.0
0.7432743274327432,0.08333333333333333,0.0,0.0
0.7433743374337434,0.08333333333333333,0.0,0.0
0.7434743474347435,0.08333333333333333,0.0,0.0
0.7435743574357436,0.08333333333333333,0.0,0.0
0.7436743674367436,0.08333333333333333,0.0,0.0
0.7437743774377438,0.08333333333333333,0.0,0.0
0.7438743874387439,0.08333333333333333,0.0,0.0
0.743974397439744,0.08333333333333333,0.0,0.0
0.744074407440744,0.08333333333333333,0.0,0.0
0.7441744174417442,0.08333333333333333,0.0,0.0
0.7442744274427443,0.08333333333333333,0.0,0.0
0.7443744374437443,0.08333333333333333,0.0,0.0
0.7444744474447444,0.08333333333333333,0.0,0.0
0.7445744574457446,0.08333333333333333,0.0,0.0
0.7446744674467447,0.08333333333333333,0.0,0.0
0.7447744774477447,0.08333333333333333,0.0,0.0
0.7448744874487448,0.08333333333333333,0.0,0.0
0.744974497449745,0.08333333333333333,0.0,0.0
0.7450745074507451,0.08333333333333333,0.0,0.0
0.7451745174517451,0.08333333333333333,0.0,0.0
0.7452745274527453,0.08333333333333333,0.0,0.0
0.7453745374537454,0.08333333333333333,0.0,0.0
0.7454745474547455,0.08333333333333333,0.0,0.0
0.7455745574557455,0.08333333333333333,0.0,0.0
0.7456745674567457,0.08333333333333333,0.0,0.0
0.7457745774577458,0.08333333333333333,0.0,0.0
0.7458745874587459,0.08333333333333333,0.0,0.0
0.7459745974597459,0.08333333333333333,0.0,0.0
0.746074607460746,0.08333333333333333,0.0,0.0
0.7461746174617462,0.08333333333333333,0.0,0.0
0.7462746274627463,0.08333333333333333,0.0,0.0
0.7463746374637463,0.08333333333333333,0.0,0.0
0.7464746474647465,0.08333333333333333,0.0,0.0
0.7465746574657466,0.08333333333333333,0.0,0.0
0.7466746674667467,0.08333333333333333,0.0,0.0
0.7467746774677467,0.08333333333333333,0.0,0.0
0.7468746874687469,0.08333333333333333,0.0,0.0
0.746974697469747,0.08333333333333333,0.0,0.0
0.7470747074707471,0.08333333333333333,0.0,0.0
0.7471747174717471,0.08333333333333333,0.0,0.0
0.7472747274727473,0.08333333333333333,0.0,0.0
0.7473747374737474,0.08333333333333333,0.0,0.0
0.7474747474747475,0.08333333333333333,0.0,0.0
0.7475747574757475,0.08333333333333333,0.0,0.0
0.7476747674767477,0.08333333333333333,0.0,0.0
0.7477747774777478,0.08333333333333333,0.0,0.0
0.7478747874787479,0.08333333333333333,0.0,0.0
0.7479747974797479,0.08333333333333333,0.0,0.0
0.7480748074807481,0.08333333333333333,0.0,0.0
0.7481748174817482,0.08333333333333333,0.0,0.0
0.7482748274827483,0.08333333333333333,0.0,0.0
0.7483748374837483,0.08333333333333333,0.0,0.0
0.7484748474847485,0.08333333333333333,0.0,0.0
0.7485748574857486,0.08333333333333333,0.0,0.0
0.7486748674867487,0.08333333333333333,0.0,0.0
0.7487748774877487,0.08333333333333333,0.0,0.0
0.7488748874887489,0.08333333333333333,0.0,0.0
0.748974897489749,0.08333333333333333,0.0,0.0
0.7490749074907491,0.08333333333333333,0.0,0.0
0.7491749174917491,0.08333333333333333,0.0,0.0
0.7492749274927493,0.08333333333333333,0.0,0.0
0.7493749374937494,0.08333333333333333,0.0,0.0
0.7494749474947495,0.08333333333333333,0.0,0.0
0.7495749574957495,0.08333333333333333,0.0,0.0
0.7496749674967497,0.08333333333333333,0.0,0.0
0.7497749774977498,0.08333333333333333,0.0,0.0
0.7498749874987499,0.08333333333333333,0.0,0.0
0.7499749974997499,0.08333333333333333,0.0,0.0
0.7500750075007501,0.08333333333108266,-9.001800270034406e-8,-0.002400240024002187
0.7501750175017502,0.08333333330474142,-4.900980147020805e-7,-0.005600560056006287
0.7502750275027503,0.08333333322238337,-1.2102420363052771e-6,-0.008800880088010388
0.7503750375037503,0.08333333305199894,-2.2504500675086015e-6,-0.012001200120010935
0.7504750475047505,0.08333333276157848,-3.610722108314363e-6,-0.015201520152015036
0.7505750575057506,0.08333333231911243,-5.291058158721585e-6,-0.018401840184019136
0.7506750675067507,0.08333333169259116,-7.291458218730267e-6,-0.021602160216023236
0.7507750775077507,0.08333333085000508,-9.611922288337656e-6,-0.024802480248023784
0.7508750875087509,0.08333332975934457,-1.2252450367548902e-5,-0.028002800280027884
0.750975097509751,0.08333332838860005,-1.5213042456361609e-5,-0.031203120312031984
0.7510751075107511,0.08333332670576192,-1.8493698554775776e-5,-0.034403440344036085
0.7511751175117511,0.08333332467882057,-2.209441866278723e-5,-0.03760376037603663
0.7512751275127513,0.0833333222757664,-2.6015202780403963e-5,-0.04080408040804073
0.7513751375137514,0.08333331946458979,-3.0256050907622156e-5,-0.04400440044004483
0.7514751475147515,0.08333331621328116,-3.481696304444181e-5,-0.04720472047204893
0.7515751575157515,0.0833333124898309,-3.9697939190857324e-5,-0.05040504050404948
0.7516751675167517,0.08333330826222941,-4.489897934687954e-5,-0.05360536053605358
0.7517751775177518,0.0833333034984671,-5.042008351250322e-5,-0.05680568056805768
0.7518751875187519,0.08333329816653434,-5.626125168772836e-5,-0.06000600060006178
0.751975197519752,0.08333329223442155,-6.242248387254794e-5,-0.06320632063206233
0.7520752075207521,0.08333328567011913,-6.890378006697564e-5,-0.06640664066406643
0.7521752175217522,0.08333327844161746,-7.570514027100481e-5,-0.06960696069607053
0.7522752275227522,0.08333327051690695,-8.282656448462735e-5,-0.07280728072807108
0.7523752375237523,0.08333326186397799,-9.026805270785907e-5,-0.07600760076007518
0.7524752475247525,0.083333252450821,-9.802960494069226e-5,-0.07920792079207928
0.7525752575257526,0.08333324224542635,-0.00010611122118312691,-0.08240824082408338
0.7526752675267526,0.08333323121578445,-0.00011451290143515352,-0.08560856085608393
0.7527752775277528,0.08333321932988572,-0.00012323464569679072,-0.08880888088808803
0.7528752875287529,0.08333320655572052,-0.0001322764539680294,-0.09200920092009213
0.752975297529753,0.08333319286127926,-0.00014163832624886953,-0.09520952095209623
0.753075307530753,0.08333317821455236,-0.0001513202625393002,-0.09840984098409677
0.7531753175317532,0.08333316258353018,-0.0001613222628393429,-0.10161016101610088
0.7532753275327533,0.08333314593620314,-0.00017164432714898706,-0.10481048104810498
0.7533753375337534,0.08333312824056165,-0.0001822864554682327,-0.10801080108010908
0.7534753475347534,0.08333310946459609,-0.00019324864779706743,-0.11121112111210962
0.7535753575357536,0.08333308957629687,-0.0002045309041355156,-0.11441144114411372
0.7536753675367537,0.08333306854365437,-0.00021613322448356525,-0.11761176117611782
0.7537753775377538,0.083333046334659,-0.00022805560884121636,-0.12081208120812192
0.7538753875387538,0.08333302291730116,-0.00024029805720845516,-0.12401240124012247
0.753975397539754,0.08333299825957124,-0.0002528605695853088,-0.12721272127212657
0.7540754075407541,0.08333297232945966,-0.00026574314597176395,-0.13041304130413067
0.7541754175417542,0.0833329450949568,-0.00027894578636782053,-0.13361336133613477
0.7542754275427542,0.08333291652405304,-0.0002924684907734634,-0.13681368136813532
0.7543754375437544,0.08333288658473882,-0.00030631125918872254,-0.14001400140013942
0.7544754475447545,0.0833328552450045,-0.00032047409161358316,-0.14321432143214352
0.7545754575457546,0.0833328224728405,-0.00033495698804804526,-0.14641464146414762
0.7546754675467546,0.08333278823623722,-0.00034975994849209216,-0.14961496149614817
0.7547754775477548,0.08333275250318505,-0.0003648829729457568,-0.15281528152815227
0.7548754875487549,0.08333271524167438,-0.0003803260614090229,-0.15601560156015637
0.754975497549755,0.0833326764196956,-0.00039608921388189047,-0.15921592159216047
0.755075507550755,0.08333263600523916,-0.0004121724303643415,-0.16241624162416102
0.7551755175517552,0.0833325939662954,-0.0004285757108564116,-0.16561656165616512
0.7552755275527553,0.08333255027085475,-0.00044529905535808316,-0.16881688168816922
0.7553755375537554,0.08333250488690759,-0.0004623424638693562,-0.17201720172017332
0.7554755475547554,0.08333245778244433,-0.0004797059363902113,-0.17521752175217387
0.7555755575557556,0.08333240892545536,-0.0004973894729206869,-0.17841784178417797
0.7556755675567557,0.0833323582839311,-0.000515393073460764,-0.18161816181618207
0.7557755775577558,0.08333230582586192,-0.0005337167380104425,-0.18481848184818617
0.7558755875587558,0.08333225151923822,-0.0005523604665697016,-0.18801880188018671
0.755975597559756,0.08333219533205041,-0.0005713242591385827,-0.19121912191219081
0.7560756075607561,0.0833321372322889,-0.0005906081157170652,-0.19441944194419492
0.7561756175617562,0.08333207718794405,-0.0006102120363051493,-0.19761976197619902
0.7562756275627562,0.08333201516700631,-0.0006301360209028125,-0.20082008200819956
0.7563756375637564,0.08333195113746603,-0.0006503800695100991,-0.20402040204020366
0.7564756475647565,0.08333188506731364,-0.0006709441821269871,-0.20722072207220776
0.7565756575657566,0.08333181692453952,-0.0006918283587534766,-0.21042104210421186
0.7566756675667566,0.08333174667713407,-0.0007130325993895438,-0.2136213621362124
0.7567756775677568,0.08333167429308769,-0.0007345569040352359,-0.2168216821682165
0.7568756875687569,0.08333159974039078,-0.0007564012726905294,-0.2200220022002206
0.756975697569757,0.08333152298703375,-0.0007785657053554244,-0.2232223222322247
0.757075707570757,0.08333144400100698,-0.0008010502020298957,-0.22642264226422526
0.7571757175717572,0.08333136275030087,-0.0008238547627139933,-0.22962296229622936
0.7572757275727573,0.08333127920290583,-0.0008469793874076923,-0.23282328232823346
0.7573757375737574,0.08333119332681224,-0.0008704240761109928,-0.23602360236023756
0.7574757475747574,0.08333110509001052,-0.0008941888288238681,-0.2392239223922381
0.7575757575757576,0.08333101446049104,-0.0009182736455463712,-0.2424242424242422
0.7576757675767577,0.08333092140624422,-0.0009426785262784757,-0.2456245624562463
0.7577757775777578,0.08333082589526046,-0.0009674034710201817,-0.2488248824882504
0.7578757875787578,0.08333072789553014,-0.000992448479771461,-0.25202520252025096
0.757975797579758,0.08333062737504368,-0.0010178135525323697,-0.25522552255225506
0.7580758075807581,0.08333052430179147,-0.0010434986893028797,-0.25842584258425916
0.7581758175817582,0.08333041864376389,-0.0010695038900829911,-0.26162616261626326
0.7582758275827582,0.08333031036895136,-0.0010958291548726746,-0.2648264826482638
0.7583758375837584,0.08333019944534428,-0.0011224744836719886,-0.2680268026802679
0.7584758475847585,0.08333008584093303,-0.001149439876480904,-0.271227122712272
0.7585758575857586,0.08332996952370803,-0.001176725333299421,-0.2744274427442761
0.7586758675867586,0.08332985046165964,-0.0012043308541275085,-0.27762776277627665
0.7587758775877588,0.08332972862277829,-0.001232256438965228,-0.28082808280828075
0.7588758875887589,0.08332960397505439,-0.001260502087812549,-0.28402840284028485
0.758975897589759,0.08332947648647832,-0.0012890678006694713,-0.28722872287228896
0.759075907590759,0.08332934612504045,-0.001317953577535963,-0.2904290429042895
0.7591759175917592,0.08332921285873122,-0.001347159418412088,-0.2936293629362936
0.7592759275927593,0.08332907665554101,-0.0013766853232978144,-0.2968296829682977
0.7593759375937594,0.08332893748346024,-0.0014065312921931424,-0.3000300030003018
0.7594759475947594,0.08332879531047928,-0.0014366973250980381,-0.30323032303230235
0.7595759575957596,0.08332865010458854,-0.0014671834220125685,-0.30643064306430645
0.7596759675967597,0.0833285018337784,-0.0014979895829367003,-0.30963096309631055
0.7597759775977597,0.08332835046603929,-0.001529115807870399,-0.3128312831283111
0.7598759875987598,0.08332819596936158,-0.0015605620968137336,-0.3160316031603152
0.75997599759976,0.08332803831173569,-0.0015923284497666695,-0.3192319231923193
0.7600760076007601,0.08332787746115201,-0.0016244148667292069,-0.3224322432243234
0.7601760176017601,0.08332771338560094,-0.0016568213477013097,-0.32563256325632395
0.7602760276027603,0.08332754605307285,-0.0016895478926830497,-0.32883288328832805
0.7603760376037604,0.08332737543155819,-0.001722594501674391,-0.33203320332033215
0.7604760476047605,0.08332720148904732,-0.001755961174675334,-0.33523352335233625
0.7605760576057605,0.08332702419353066,-0.0017896479116858406,-0.3384338433843368
0.7606760676067607,0.08332684351299859,-0.001823654712705986,-0.3416341634163409
0.7607760776077608,0.08332665941544151,-0.001857981577735733,-0.344834483448345
0.7608760876087609,0.08332647186884982,-0.0018926285067750815,-0.3480348034803491
0.7609760976097609,0.08332628084121393,-0.0019275954998239924,-0.35123512351234965
0.761076107610761,0.08332608630052422,-0.001962882556882543,-0.35443544354435375
0.7611761176117612,0.0833258882147711,-0.0019984896779506956,-0.35763576357635785
0.7612761276127613,0.08332568655194497,-0.0020344168630284497,-0.36083608360836195
0.7613761376137613,0.08332548128003622,-0.0020706641121157644,-0.3640364036403625
0.7614761476147615,0.08332527236703527,-0.0021072314252127207,-0.3672367236723666
0.7615761576157616,0.08332505978093246,-0.0021441188023192787,-0.3704370437043707
0.7616761676167617,0.08332484348971826,-0.002181326243435438,-0.3736373637363748
0.7617761776177617,0.08332462346138303,-0.0022188537485611573,-0.37683768376837534
0.7618761876187619,0.08332439966391716,-0.002256701317696519,-0.38003800380037944
0.761976197619762,0.08332417206531109,-0.0022948689508414826,-0.38323832383238354
0.7620762076207621,0.08332394063355517,-0.0023333566479960474,-0.38643864386438764
0.7621762176217621,0.08332370533663983,-0.00237216440916017,-0.3896389638963882
0.7622762276227623,0.08332346614255544,-0.002411292234333938,-0.3928392839283923
0.7623762376237624,0.08332322301929242,-0.0024507401235173065,-0.3960396039603964
0.7624762476247625,0.08332297593484116,-0.002490508076710277,-0.3992399239924005
0.7625762576257625,0.08332272485719205,-0.002530596093912804,-0.40244024402440104
0.7626762676267627,0.08332246975433552,-0.002571004175124977,-0.40564056405640514
0.7627762776277628,0.08332221059426195,-0.002611732320346751,-0.40884088408840924
0.7628762876287629,0.08332194734496172,-0.002652780529578127,-0.41204120412041334
0.7629762976297629,0.08332167997442524,-0.002694148802819058,-0.4152415241524139
0.7630763076307631,0.08332140845064293,-0.0027358371400696365,-0.418441844184418
0.7631763176317632,0.08332113274160514,-0.0027778455413298166,-0.4216421642164221
0.7632763276327633,0.08332085281530233,-0.0028201740065995975,-0.4248424842484262
0.7633763376337633,0.08332056863972484,-0.002862822535878933,-0.42804280428042674
0.7634763476347635,0.08332028018286311,-0.002905791129167917,-0.43124312431243084
0.7635763576357636,0.0833199874127075,-0.002949079786466502,-0.43444344434443494
0.7636763676367637,0.08331969029724845,-0.002992688507774689,-0.43764376437643904
0.7637763776377637,0.08331938880447633,-0.003036617293092428,-0.4408440844084396
0.7638763876387639,0.08331908290238155,-0.0030808661424198175,-0.4440444044404437
0.763976397639764,0.0833187725589545,-0.0031254350557568082,-0.4472447244724478
0.7640764076407641,0.08331845774218558,-0.0031703240331034006,-0.4504450445044519
0.7641764176417641,0.08331813842006518,-0.003215533074459544,-0.45364536453645243
0.7642764276427643,0.08331781456058372,-0.003261062179825339,-0.45684568456845653
0.7643764376437644,0.08331748613173158,-0.0033069113492007352,-0.46004600460046063
0.7644764476447645,0.08331715310149918,-0.0033530805825857327,-0.46324632463246473
0.7645764576457645,0.08331681543787688,-0.0033995698799802803,-0.4664466446644653
0.7646764676467647,0.08331647310885511,-0.0034463792413844804,-0.4696469646964694
0.7647764776477648,0.08331612608242425,-0.003493508666798282,-0.4728472847284735
0.7648764876487649,0.08331577432657472,-0.0035409581562216856,-0.4760476047604776
0.7649764976497649,0.0833154178092969,-0.003588727709654637,-0.47924792479247813
0.7650765076507651,0.08331505649858119,-0.003636817327097243,-0.48244824482448223
0.7651765176517652,0.083314690362418,-0.0036852270085494503,-0.48564856485648633
0.7652765276527653,0.0833143193687977,-0.003733956754011259,-0.48884888488849043
0.7653765376537653,0.08331394348571072,-0.0037830065634826145,-0.492049204920491
0.7654765476547655,0.08331356268114744,-0.0038323764369636256,-0.4952495249524951
0.7655765576557656,0.08331317692309827,-0.0038820663744542384,-0.4984498449844992
0.7656765676567657,0.0833127861795536,-0.003932076375954453,-0.5016501650165033
0.7657765776577657,0.08331239041850381,-0.003982406441464212,-0.5048504850485038
0.7658765876587659,0.08331198960793934,-0.0040330565709836294,-0.5080508050805079
0.765976597659766,0.08331158371585055,-0.004084026764512647,-0.511251125112512
0.7660766076607661,0.08331117271022787,-0.004135317022051267,-0.5144514451445161
0.7661766176617661,0.08331075655906166,-0.004186927343599431,-0.5176517651765167
0.7662766276627663,0.08331033523034236,-0.004238857729157253,-0.5208520852085208
0.7663766376637664,0.08330990869206033,-0.004291108178724677,-0.5240524052405249
0.7664766476647665,0.083309476912206,-0.004343678692301702,-0.527252725272529
0.7665766576657665,0.08330903985876974,-0.004396569269888269,-0.5304530453045295
0.7666766676667667,0.08330859749974197,-0.004449779911484497,-0.5336533653365336
0.7667766776677668,0.08330814980311307,-0.004503310617090327,-0.5368536853685377
0.7668766876687669,0.08330769673687347,-0.004557161386705757,-0.5400540054005418
0.766976697669767,0.08330723826901353,-0.004611332220330729,-0.5432543254325424
0.7670767076707671,0.08330677436752366,-0.004665823117965362,-0.5464546454645465
0.7671767176717672,0.08330630500039427,-0.004720634079609597,-0.5496549654965506
0.7672767276727672,0.08330583013561575,-0.004775765105263371,-0.5528552855285511
0.7673767376737674,0.0833053497411785,-0.004831216194926809,-0.5560556055605552
0.7674767476747675,0.0833048637850729,-0.0048869873485998475,-0.5592559255925593
0.7675767576757676,0.08330437223528939,-0.004943078566282488,-0.5624562456245634
0.7676767676767676,0.08330387505981833,-0.004999489847974666,-0.565656565656564
0.7677767776777678,0.08330337222665013,-0.005056221193676509,-0.5688568856885681
0.7678767876787679,0.08330286370377518,-0.005113272603387954,-0.5720572057205722
0.767976797679768,0.08330234945918391,-0.005170644077108999,-0.5752575257525763
0.768076807680768,0.08330182946086667,-0.005228335614839582,-0.5784578457845768
0.7681768176817682,0.0833013036768139,-0.005286347216579831,-0.5816581658165809
0.7682768276827683,0.08330077207501597,-0.00534467888232968,-0.584858485848585
0.7683768376837684,0.0833002346234633,-0.005403330612089132,-0.5880588058805891
0.7684768476847684,0.08329969129014626,-0.005462302405858118,-0.5912591259125897
0.7685768576857686,0.08329914204305527,-0.005521594263636772,-0.5944594459445938
0.7686768676867687,0.08329858685018074,-0.005581206185425027,-0.5976597659765979
0.7687768776877688,0.08329802567951304,-0.0056411381712228835,-0.600860086008602
0.7688768876887688,0.08329745849904258,-0.005701390221030275,-0.6040604060406025
0.768976897689769,0.08329688527675977,-0.005761962334847334,-0.6072607260726066
0.7690769076907691,0.08329630598065497,-0.005822854512673994,-0.6104610461046107
0.7691769176917692,0.08329572057871862,-0.005884066754510257,-0.6136613661366148
0.7692769276927692,0.0832951290389411,-0.005945599060356052,-0.6168616861686154
0.7693769376937694,0.0832945313293128,-0.006007451430211516,-0.6200620062006195
0.7694769476947695,0.08329392741782415,-0.0060696238640765825,-0.6232623262326236
0.7695769576957696,0.08329331727246551,-0.00613211636195125,-0.6264626462646277
0.7696769676967696,0.0832927008612273,-0.00619492892383545,-0.6296629662966282
0.7697769776977698,0.08329207815209991,-0.00625806154972932,-0.6328632863286323
0.7698769876987699,0.08329144911307373,-0.006321514239632791,-0.6360636063606364
0.76997699769977,0.08329081371213919,-0.006385286993545864,-0.6392639263926405
0.77007700770077,0.08329017191728665,-0.006449379811468468,-0.6424642464246411
0.7701770177017702,0.08328952369650652,-0.006513792693400743,-0.6456645664566452
0.7702770277027703,0.08328886901778922,-0.0065785256393426205,-0.6488648864886493
0.7703770377037704,0.08328820784912512,-0.006643578649294098,-0.6520652065206534
0.7704770477047704,0.08328754015850463,-0.006708951723255106,-0.6552655265526539
0.7705770577057706,0.08328686591391815,-0.0067746448612257875,-0.658465846584658
0.7706770677067707,0.08328618508335607,-0.00684065806320607,-0.6616661666166621
0.7707770777077708,0.0832854976348088,-0.006906991329195954,-0.6648664866486662
0.7708770877087708,0.08328480353626672,-0.006973644659195365,-0.6680668066806668
0.770977097709771,0.08328410275572025,-0.0070406180532044515,-0.6712671267126709
0.7710771077107711,0.08328339526115977,-0.00710791151122314,-0.674467446744675
0.7711771177117712,0.08328268102057568,-0.00717552503325143,-0.6776677667766791
0.7712771277127712,0.0832819600019584,-0.007243458619289245,-0.6808680868086796
0.7713771377137714,0.0832812321732983,-0.007311712269336737,-0.6840684068406837
0.7714771477147715,0.08328049750258579,-0.00738028598339383,-0.6872687268726878
0.7715771577157716,0.08327975595781127,-0.007449179761460526,-0.6904690469046919
0.7716771677167716,0.08327900750696514,-0.007518393603536745,-0.6936693669366925
0.7717771777177718,0.08327825211803778,-0.007587927509622642,-0.6968696869686966
0.7718771877187719,0.08327748975901962,-0.007657781479718142,-0.7000700070007007
0.771977197719772,0.08327672039790103,-0.0077279555138232425,-0.7032703270327048
0.772077207720772,0.08327594400267242,-0.007798449611937866,-0.7064706470647053
0.7721772177217722,0.08327516054132418,-0.007869263774062168,-0.7096709670967094
0.7722772277227723,0.08327436998184673,-0.007940398000196074,-0.7128712871287135
0.7723772377237724,0.08327357229223044,-0.008011852290339579,-0.7160716071607176
0.7724772477247724,0.08327276744046572,-0.008083626644492607,-0.7192719271927182
0.7725772577257726,0.08327195539454296,-0.008155721062655316,-0.7224722472247223
0.7726772677267727,0.08327113612245259,-0.008228135544827625,-0.7256725672567264
0.7727772777277728,0.08327030959218497,-0.008300870091009537,-0.7288728872887305
0.7728772877287728,0.08326947577173051,-0.008373924701200968,-0.732073207320731
0.772977297729773,0.08326863462907962,-0.008447299375402083,-0.7352735273527351
0.7730773077307731,0.08326778613222269,-0.008520994113612798,-0.7384738473847392
0.7731773177317732,0.0832669302491501,-0.008595008915833115,-0.7416741674167433
0.7732773277327732,0.08326606694785227,-0.00866934378206295,-0.7448744874487438
0.7733773377337734,0.08326519619631961,-0.00874399871230247,-0.748074807480748
0.7734773477347735,0.08326431796254248,-0.00881897370655159,-0.751275127512752
0.7735773577357736,0.08326343221451131,-0.008894268764810314,-0.7544754475447562
0.7736773677367736,0.08326253892021648,-0.008969883887078554,-0.7576757675767567
0.7737773777377738,0.08326163804764841,-0.009045819073356479,-0.7608760876087608
0.7738773877387739,0.08326072956479748,-0.009122074323644005,-0.7640764076407649
0.773977397739774,0.08325981343965408,-0.009198649637941134,-0.767276727672769
0.774077407740774,0.08325888964020862,-0.009275545016247777,-0.7704770477047695
0.7741774177417742,0.08325795813445151,-0.009352760458564107,-0.7736773677367736
0.7742774277427743,0.08325701889037312,-0.00943029596489004,-0.7768776877687777
0.7743774377437744,0.08325607187596389,-0.009508151535225573,-0.7800780078007818
0.7744774477447744,0.08325511705921418,-0.00958632716957062,-0.7832783278327824
0.7745774577457746,0.08325415440811439,-0.009664822867925357,-0.7864786478647865
0.7746774677467747,0.08325318389065492,-0.009743638630289694,-0.7896789678967906
0.7747774777477747,0.0832522054748262,-0.009822774456663545,-0.7928792879287911
0.7748774877487749,0.08325121912861859,-0.009902230347047085,-0.7960796079607952
0.774977497749775,0.0832502248200225,-0.009982006301440227,-0.7992799279927993
0.7750775077507751,0.08324922251702835,-0.01006210231984297,-0.8024802480248034
0.7751775177517751,0.0832482121876265,-0.010142518402255225,-0.805680568056804
0.7752775277527753,0.08324719379980737,-0.01022325454867717,-0.8088808880888081
0.7753775377537754,0.08324616732156136,-0.010304310759108717,-0.8120812081208122
0.7754775477547755,0.08324513272087886,-0.010385687033549865,-0.8152815281528163
0.7755775577557755,0.08324408996575026,-0.010467383372000524,-0.8184818481848168
0.7756775677567757,0.083243039024166,-0.010549399774460875,-0.8216821682168209
0.7757775777577758,0.08324197986411641,-0.010631736240930828,-0.824882488248825
0.7758775877587759,0.08324091245359194,-0.010714392771410381,-0.8280828082808291
0.7759775977597759,0.08323983676058297,-0.010797369365899446,-0.8312831283128297
0.7760776077607761,0.0832387527530799,-0.010880666024398201,-0.8344834483448338
0.7761776177617762,0.08323766039907314,-0.01096428274690656,-0.8376837683768379
0.7762776277627763,0.08323655966655308,-0.011048219533424518,-0.840884088408842
0.7763776377637763,0.0832354505235101,-0.011132476383951985,-0.8440844084408425
0.7764776477647765,0.08323433293793461,-0.011217053298489148,-0.8472847284728466
0.7765776577657766,0.08323320687781703,-0.011301950277035911,-0.8504850485048507
0.7766776677667767,0.08323207231114774,-0.011387167319592276,-0.8536853685368548
0.7767776777677767,0.08323092920591713,-0.011472704426158147,-0.8568856885688554
0.7768776877687769,0.0832297775301156,-0.011558561596733715,-0.8600860086008595
0.776977697769777,0.08322861725173356,-0.011644738831318883,-0.8632863286328636
0.7770777077707771,0.0832274483387614,-0.011731236129913654,-0.8664866486648677
0.7771777177717771,0.08322627075918952,-0.01181805349251793,-0.8696869686968682
0.7772777277727773,0.08322508448100832,-0.011905190919131902,-0.8728872887288723
0.7773777377737774,0.0832238894722082,-0.011992648409755476,-0.8760876087608764
0.7774777477747775,0.08322268570077955,-0.012080425964388653,-0.8792879287928805
0.7775777577757775,0.08322147313471277,-0.012168523583031332,-0.8824882488248811
0.7776777677767777,0.08322025174199826,-0.01225694126568371,-0.8856885688568852
0.7777777777777778,0.08321902149062643,-0.01234567901234569,-0.8888888888888893
0.7778777877787779,0.08321778234858765,-0.01243473682301727,-0.8920892089208934
0.7779777977797779,0.08321653428387235,-0.012524114697698355,-0.8952895289528939
0.7780778077807781,0.0832152772644709,-0.012613812636389138,-0.898489848984898
0.7781778177817782,0.08321401125837372,-0.012703830639089524,-0.9016901690169021
0.7782778277827783,0.0832127362335712,-0.01279416870579951,-0.9048904890489062
0.7783778377837783,0.08321145215805373,-0.012884826836518998,-0.9080908090809068
0.7784778477847785,0.08321015899981171,-0.012975805031248188,-0.9112911291129109
0.7785778577857786,0.08320885672683556,-0.013067103289986979,-0.914491449144915
0.7786778677867787,0.08320754530711565,-0.013158721612735371,-0.9176917691769191
0.7787778777877787,0.08320622470864239,-0.013250659999493262,-0.9208920892089196
0.7788778877887789,0.08320489489940618,-0.013342918450260857,-0.9240924092409237
0.778977897789779,0.08320355584739741,-0.013435496965038053,-0.9272927292729278
0.7790779077907791,0.08320220752060649,-0.013528395543824852,-0.9304930493049319
0.7791779177917791,0.08320084988702381,-0.013621614186621146,-0.9336933693369325
0.7792779277927793,0.08319948291463977,-0.013715152893427148,-0.9368936893689366
0.7793779377937794,0.08319810657144476,-0.013809011664242749,-0.9400940094009407
0.7794779477947795,0.0831967208254292,-0.013903190499067953,-0.9432943294329448
0.7795779577957795,0.08319532564458346,-0.013997689397902652,-0.9464946494649453
0.7796779677967797,0.08319392099689796,-0.014092508360747057,-0.9496949694969494
0.7797779777977798,0.08319250685036308,-0.014187647387601065,-0.9528952895289535
0.7798779877987799,0.08319108317296925,-0.014283106478464674,-0.9560956095609576
0.7799779977997799,0.08318964993270683,-0.014378885633337777,-0.9592959295929582
0.7800780078007801,0.08318820709756625,-0.014474984852220589,-0.9624962496249623
0.7801780178017802,0.08318675463553787,-0.014571404135113002,-0.9656965696569664
0.7802780278027803,0.08318529251461212,-0.014668143482015016,-0.9688968896889705
0.7803780378037803,0.0831838207027794,-0.014765202892926524,-0.972097209720971
0.7804780478047805,0.08318233916803008,-0.014862582367847741,-0.9752975297529751
0.7805780578057806,0.08318084787835459,-0.014960281906778559,-0.9784978497849792
0.7806780678067807,0.0831793468017433,-0.015058301509718978,-0.9816981698169833
0.7807780778077807,0.08317783590618662,-0.01515664117666889,-0.9848984898489839
0.7808780878087809,0.08317631515967495,-0.015255300907628513,-0.988098809880988
0.780978097809781,0.08317478453019869,-0.015354280702597737,-0.9912991299129921
0.7810781078107811,0.08317324398574824,-0.015453580561576561,-0.9944994499449962
0.7811781178117811,0.083171693494314,-0.015553200484564877,-0.9976997699769967
0.7812781278127813,0.08317013302388634,-0.015653140471562906,-1.0009000900090008
0.7813781378137814,0.08316856254245569,-0.015753400522570536,-1.004100410041005
0.7814781478147815,0.08316698201801244,-0.015853980637587764,-1.007300730073009
0.7815781578157815,0.08316539141854698,-0.015954880816614486,-1.0105010501050096
0.7816781678167817,0.08316379071204971,-0.01605610105965092,-1.0137013701370137
0.7817781778177818,0.08316217986651105,-0.016157641366696954,-1.0169016901690178
0.7818781878187819,0.08316055884992136,-0.01625950173775259,-1.0201020102010219
0.781978197819782,0.08315892763027108,-0.016361682172817714,-1.0233023302330224
0.7820782078207821,0.08315728617555057,-0.016464182671892553,-1.0265026502650265
0.7821782178217822,0.08315563445375024,-0.016567003234976993,-1.0297029702970306
0.7822782278227822,0.0831539724328605,-0.01667014386207092,-1.0329032903290312
0.7823782378237824,0.08315230008087174,-0.016773604553174563,-1.0361036103610353
0.7824782478247825,0.08315061736577437,-0.016877385308287807,-1.0393039303930394
0.7825782578257826,0.08314892425555875,-0.016981486127410652,-1.0425042504250435
0.7826782678267826,0.08314722071821531,-0.017085907010542984,-1.045704570457044
0.7827782778277828,0.08314550672173446,-0.017190647957685032,-1.0489048904890481
0.7828782878287829,0.08314378223410657,-0.01729570896883668,-1.0521052105210522
0.782978297829783,0.08314204722332205,-0.01740109004399793,-1.0553055305530563
0.783078307830783,0.0831403016573713,-0.01750679118316867,-1.0585058505850569
0.7831783178317832,0.08313854550424471,-0.01761281238634912,-1.061706170617061
0.7832783278327833,0.08313677873193268,-0.017719153653539176,-1.064906490649065
0.7833783378337834,0.08313500130842562,-0.017825814984738834,-1.0681068106810692
0.7834783478347834,0.0831332132017139,-0.017932796379947973,-1.0713071307130697
0.7835783578357836,0.08313141437978797,-0.01804009783916683,-1.0745074507450738
0.7836783678367837,0.08312960481063816,-0.018147719362395294,-1.077707770777078
0.7837783778377838,0.08312778446225494,-0.018255660949633355,-1.080908090809082
0.7838783878387838,0.08312595330262865,-0.0183639226008809,-1.0841084108410826
0.783978397839784,0.0831241112997497,-0.01847250431613816,-1.0873087308730867
0.7840784078407841,0.08312225842160852,-0.01858140609540503,-1.0905090509050908
0.7841784178417842,0.08312039463619547,-0.018690627938681495,-1.0937093709370949
0.7842784278427842,0.08311851991150096,-0.018800169845967444,-1.0969096909690954
0.7843784378437844,0.0831166342155154,-0.018910031817263112,-1.1001100110010995
0.7844784478447845,0.08311473751622919,-0.019020213852568385,-1.1033103310331036
0.7845784578457846,0.0831128297816327,-0.01913071595188326,-1.1065106510651077
0.7846784678467846,0.08311091097971636,-0.01924153811520761,-1.1097109710971083
0.7847784778477848,0.08310898107847055,-0.019352680342541687,-1.1129112911291124
0.7848784878487849,0.08310704004588566,-0.01946414263388536,-1.1161116111611165
0.784978497849785,0.08310508784995212,-0.01957592498923864,-1.1193119311931206
0.785078507850785,0.0831031244586603,-0.019688027408601396,-1.122512251225121
0.7851785178517852,0.08310114984000061,-0.019800449891973878,-1.1257125712571252
0.7852785278527853,0.08309916396196343,-0.01991319243935596,-1.1289128912891293
0.7853785378537854,0.08309716679253919,-0.020026255050747645,-1.1321132113211334
0.7854785478547854,0.08309515829971825,-0.020139637726148803,-1.135313531353134
0.7855785578557856,0.08309313845149105,-0.02025334046555969,-1.138513851385138
0.7856785678567857,0.08309110721584796,-0.020367363268980178,-1.1417141714171422
0.7857785778577858,0.08308906456077939,-0.020481706136410267,-1.1449144914491463
0.7858785878587858,0.08308701045427572,-0.020596369067849833,-1.1481148114811468
0.785978597859786,0.08308494486432737,-0.020711352063299125,-1.151315131513151
0.7860786078607861,0.08308286775892472,-0.02082665512275802,-1.154515451545155
0.7861786178617862,0.08308077910605818,-0.020942278246226513,-1.157715771577159
0.7862786278627862,0.08307867887371816,-0.02105822143370448,-1.1609160916091597
0.7863786378637864,0.08307656702989502,-0.021174484685192178,-1.1641164116411638
0.7864786478647865,0.0830744435425792,-0.021291068000689476,-1.1673167316731679
0.7865786578657866,0.08307230837976108,-0.02140797138019638,-1.170517051705172
0.7866786678667866,0.08307016150943106,-0.02152519482371275,-1.1737173717371725
0.7867786778677868,0.08306800289957952,-0.021642738331238854,-1.1769176917691766
0.7868786878687869,0.08306583251819688,-0.021760601902774557,-1.1801180118011807
0.786978697869787,0.08306365033327354,-0.021878785538319862,-1.1833183318331848
0.787078707870787,0.08306145631279988,-0.02199728923787464,-1.1865186518651853
0.7871787178717872,0.0830592504247663,-0.022116113001439147,-1.1897189718971894
0.7872787278727873,0.08305703263716321,-0.02223525682901326,-1.1929192919291935
0.7873787378737874,0.08305480291798102,-0.02235472072059697,-1.1961196119611976
0.7874787478747874,0.08305256123521011,-0.02247450467619015,-1.1993199319931982
0.7875787578757876,0.08305030755684087,-0.022594608695793064,-1.2025202520252023
0.7876787678767877,0.08304804185086372,-0.022715032779405578,-1.2057205720572064
0.7877787778777878,0.08304576408526904,-0.022835776927027696,-1.2089208920892105
0.7878787878787878,0.08304347422804723,-0.02295684113865928,-1.212121212121211
0.787978797879788,0.0830411722471887,-0.023078225414300598,-1.2153215321532151
0.7880788078807881,0.08303885811068383,-0.02319992975395152,-1.2185218521852192
0.7881788178817882,0.08303653178652304,-0.023321954157612044,-1.2217221722172233
0.7882788278827882,0.0830341932426967,-0.02344429862528203,-1.224922492249224
0.7883788378837884,0.08303184244719525,-0.023566963156961756,-1.228122812281228
0.7884788478847885,0.08302947936800904,-0.023689947752651083,-1.231323132313232
0.7885788578857886,0.08302710397312851,-0.023813252412350012,-1.2345234523452362
0.7886788678867886,0.08302471623054403,-0.023936877136058403,-1.2377237723772367
0.7887788778877888,0.08302231610824601,-0.024060821923776534,-1.2409240924092408
0.7888788878887889,0.08301990357422484,-0.024185086775504266,-1.244124412441245
0.788978897889789,0.08301747859647093,-0.024309671691241597,-1.247324732473249
0.789078907890789,0.08301504114297467,-0.024434576670988393,-1.2505250525052496
0.7891789178917892,0.08301259118172646,-0.02455980171474493,-1.2537253725372537
0.7892789278927893,0.0830101286807167,-0.024685346822511067,-1.2569256925692578
0.7893789378937894,0.08300765360793577,-0.024811211994286805,-1.260126012601262
0.7894789478947895,0.08300516593137411,-0.024937397230072007,-1.2633263326332624
0.7895789578957896,0.08300266561902207,-0.025063902529866948,-1.2665266526652665
0.7896789678967897,0.08300015263887008,-0.02519072789367149,-1.2697269726972706
0.7897789778977897,0.08299762695890853,-0.025317873321485496,-1.2729272927292712
0.7898789878987899,0.08299508854712781,-0.02544533881330924,-1.2761276127612753
0.78997899789979,0.08299253737151832,-0.025573124369142587,-1.2793279327932794
0.7900790079007901,0.08298997340007047,-0.025701229988985535,-1.2825282528252835
0.7901790179017901,0.08298739660077464,-0.02582965567283794,-1.285728572857284
0.7902790279027903,0.08298480694162126,-0.025958401420700095,-1.2889288928892881
0.7903790379037904,0.0829822043906007,-0.026087467232571847,-1.2921292129212922
0.7904790479047905,0.08297958891570335,-0.0262168531084532,-1.2953295329532963
0.7905790579057905,0.08297696048491963,-0.02634655904834401,-1.2985298529852969
0.7906790679067907,0.08297431906623993,-0.026476585052244567,-1.301730173017301
0.7907790779077908,0.08297166462765465,-0.026606931120154727,-1.304930493049305
0.7908790879087909,0.0829689971371542,-0.026737597252074485,-1.3081308130813092
0.7909790979097909,0.08296631656272896,-0.0268685834480037,-1.3113311331133097
0.7910791079107911,0.08296362287236932,-0.026999889707942662,-1.3145314531453138
0.7911791179117912,0.08296091603406569,-0.027131516031891227,-1.317731773177318
0.7912791279127913,0.08295819601580848,-0.02726346241984939,-1.320932093209322
0.7913791379137913,0.08295546278558807,-0.027395728871817012,-1.3241324132413226
0.7914791479147915,0.08295271631139488,-0.027528315387794378,-1.3273327332733267
0.7915791579157916,0.08294995656121928,-0.027661221967781348,-1.3305330533053308
0.7916791679167917,0.08294718350305169,-0.027794448611777916,-1.3337333733373349
0.7917791779177917,0.0829443971048825,-0.02792799531978394,-1.3369336933693354
0.7918791879187919,0.08294159733470209,-0.028061862091799714,-1.3401340134013395
0.791979197919792,0.08293878416050089,-0.02819604892782509,-1.3433343334333436
0.7920792079207921,0.08293595755026928,-0.028330555827860066,-1.3465346534653477
0.7921792179217921,0.08293311747199766,-0.02846538279190449,-1.3497349734973483
0.7922792279227923,0.08293026389367644,-0.02860052981995867,-1.3529352935293524
0.7923792379237924,0.08292739678329601,-0.02873599691202245,-1.3561356135613565
0.7924792479247925,0.08292451610884675,-0.028871784068095832,-1.3593359335933606
0.7925792579257925,0.0829216218383191,-0.029007891288178662,-1.3625362536253611
0.7926792679267927,0.0829187139397034,-0.029144318572271247,-1.3657365736573652
0.7927792779277928,0.0829157923809901,-0.029281065920373432,-1.3689368936893693
0.7928792879287929,0.08291285713016958,-0.02941813333248522,-1.3721372137213734
0.7929792979297929,0.08290990815523223,-0.029555520808606454,-1.375337533753374
0.7930793079307931,0.08290694542416846,-0.029693228348737444,-1.378537853785378
0.7931793179317932,0.08290396890496865,-0.029831255952878034,-1.3817381738173822
0.7932793279327933,0.08290097856562323,-0.029969603621028226,-1.3849384938493863
0.7933793379337933,0.08289797437412257,-0.030108271353187867,-1.3881388138813868
0.7934793479347935,0.08289495629845707,-0.03024725914935726,-1.391339133913391
0.7935793579357936,0.08289192430661714,-0.030386567009536257,-1.394539453945395
0.7936793679367937,0.08288887836659317,-0.030526194933724857,-1.3977397739773991
0.7937793779377937,0.08288581844637558,-0.0306661429219229,-1.4009400940093997
0.7938793879387939,0.08288274451395472,-0.0308064109741307,-1.4041404140414038
0.793979397939794,0.08287965653732104,-0.030946999090348103,-1.4073407340734079
0.7940794079407941,0.0828765544844649,-0.031087907270575105,-1.410541054105412
0.7941794179417941,0.08287343832337674,-0.031229135514811553,-1.4137413741374125
0.7942794279427943,0.08287030802204691,-0.03137068382305776,-1.4169416941694166
0.7943794379437944,0.08286716354846582,-0.03151255219531356,-1.4201420142014207
0.7944794479447945,0.0828640048706239,-0.03165474063157898,-1.4233423342334248
0.7945794579457945,0.08286083195651152,-0.031797249131853826,-1.4265426542654254
0.7946794679467947,0.08285764477411908,-0.031940077696138436,-1.4297429742974295
0.7947794779477948,0.08285444329143699,-0.032083226324432654,-1.4329432943294336
0.7948794879487949,0.08285122747645562,-0.032226695016736466,-1.4361436143614377
0.7949794979497949,0.08284799729716541,-0.03237048377304972,-1.4393439343934382
0.7950795079507951,0.08284475272155672,-0.03251459259337274,-1.4425442544254423
0.7951795179517952,0.08284149371761998,-0.03265902147770536,-1.4457445744574464
0.7952795279527953,0.08283822025334556,-0.032803770426047575,-1.4489448944894505
0.7953795379537953,0.08283493229672388,-0.032948839438399234,-1.452145214521451
0.7954795479547955,0.08283162981574532,-0.03309422851476066,-1.4553455345534552
0.7955795579557956,0.08282831277840029,-0.03323993765513168,-1.4585458545854593
0.7956795679567957,0.0828249811526792,-0.033385966859512305,-1.4617461746174634
0.7957795779577957,0.0828216349065724,-0.03353231612790237,-1.464946494649464
0.7958795879587959,0.08281827400807035,-0.0336789854603022,-1.468146814681468
0.795979597959796,0.0828148984251634,-0.03382597485671163,-1.4713471347134721
0.7960796079607961,0.08281150812584198,-0.03397328431713066,-1.4745474547454762
0.7961796179617961,0.08280810307809647,-0.03412091384155913,-1.4777477747774768
0.7962796279627963,0.08280468324991727,-0.03426886342999736,-1.4809480948094809
0.7963796379637964,0.08280124860929479,-0.0344171330824452,-1.484148414841485
0.7964796479647965,0.08279779912421942,-0.03456572279890263,-1.487348734873489
0.7965796579657966,0.08279433476268155,-0.034714632579369506,-1.4905490549054896
0.7966796679667967,0.0827908554926716,-0.03486386242384614,-1.4937493749374937
0.7967796779677968,0.08278736128217992,-0.035013412332332385,-1.4969496949694978
0.7968796879687969,0.08278385209919698,-0.03516328230482822,-1.500150015001502
0.796979697969797,0.08278032791171312,-0.0353134723413335,-1.5033503350335025
0.7970797079707971,0.08277678868771876,-0.03546398244184855,-1.5065506550655066
0.7971797179717972,0.0827732343952043,-0.03561481260637319,-1.5097509750975107
0.7972797279727972,0.08276966500216013,-0.035765962834907274,-1.5129512951295112
0.7973797379737974,0.08276608047657666,-0.03591743312745112,-1.5161516151615153
0.7974797479747975,0.08276248078644427,-0.03606922348400457,-1.5193519351935194
0.7975797579757976,0.08275886589975337,-0.03622133390456762,-1.5225522552255235
0.7976797679767976,0.08275523578449437,-0.036373764389140105,-1.525752575257524
0.7977797779777978,0.08275159040865764,-0.036526514937722354,-1.5289528952895282
0.7978797879787979,0.0827479297402336,-0.03667958555031421,-1.5321532153215323
0.797979797979798,0.08274425374721261,-0.03683297622691567,-1.5353535353535364
0.798079807980798,0.08274056239758515,-0.03698668696752656,-1.538553855385537
0.7981798179817982,0.08273685565934152,-0.03714071777214722,-1.541754175417541
0.7982798279827983,0.0827331335004722,-0.03729506864077747,-1.544954495449545
0.7983798379837984,0.08272939588896754,-0.03744973957341734,-1.5481548154815492
0.7984798479847984,0.08272564279281795,-0.03760473057006663,-1.5513551355135498
0.7985798579857986,0.08272187418001384,-0.037760041630725695,-1.5545554555455539
0.7986798679867987,0.08271809001854558,-0.03791567275539436,-1.557755775577558
0.7987798779877988,0.08271429027640359,-0.03807162394407263,-1.560956095609562
0.7988798879887988,0.08271047492157826,-0.03822789519676032,-1.5641564156415626
0.798979897989799,0.08270664392206001,-0.03838448651345779,-1.5673567356735667
0.7990799079907991,0.0827027972458392,-0.038541397894164865,-1.5705570557055708
0.7991799179917992,0.08269893486090625,-0.03869862933888154,-1.573757375737575
0.7992799279927992,0.08269505673525157,-0.03885618084760764,-1.5769576957695755
0.7993799379937994,0.08269116283686553,-0.03901405242034352,-1.5801580158015796
0.7994799479947995,0.08268725313373854,-0.039172244057088995,-1.5833583358335837
0.7995799579957996,0.08268332759386102,-0.03933075575784407,-1.5865586558655878
0.7996799679967996,0.08267938618522333,-0.039489587522608574,-1.5897589758975883
0.7997799779977998,0.08267542887581589,-0.039648739351382856,-1.5929592959295924
0.7998799879987999,0.08267145563362908,-0.03980821124416674,-1.5961596159615965
0.7999799979998,0.08266746642665333,-0.03996800320096022,-1.5993599359936006
0.8000800080008,0.08266346122287901,-0.04012811522176313,-1.6025602560256011
0.8001800180018002,0.08265943999029654,-0.040288547306575814,-1.6057605760576052
0.8002800280028003,0.08265540269689631,-0.0404492994553981,-1.6089608960896093
0.8003800380038004,0.0826513493106687,-0.04061037166822999,-1.6121612161216134
0.8004800480048004,0.08264727979960412,-0.04077176394507131,-1.615361536153614
0.8005800580058006,0.08264319413169299,-0.0409334762859224,-1.618561856185618
0.8006800680068007,0.08263909227492568,-0.04109550869078309,-1.6217621762176222
0.8007800780078008,0.0826349741972926,-0.04125786115965339,-1.6249624962496263
0.8008800880088008,0.08263083986678413,-0.0414205336925331,-1.6281628162816268
0.800980098009801,0.08262668925139069,-0.0415835262894226,-1.631363136313631
0.8010801080108011,0.08262252231910268,-0.0417468389503217,-1.634563456345635
0.8011801180118012,0.08261833903791048,-0.0419104716752304,-1.6377637763776391
0.8012801280128012,0.0826141393758045,-0.04207442446414852,-1.6409640964096397
0.8013801380138014,0.08260992330077514,-0.042238697317076426,-1.6441644164416438
0.8014801480148015,0.08260569078081278,-0.04240329023401393,-1.647364736473648
0.8015801580158016,0.08260144178390785,-0.042568203214961034,-1.650565056505652
0.8016801680168016,0.08259717627805072,-0.04273343625991756,-1.6537653765376525
0.8017801780178018,0.0825928942312318,-0.042898989368883866,-1.6569656965696566
0.8018801880188019,0.08258859561144148,-0.043064862541859775,-1.6601660166016607
0.801980198019802,0.08258428038667016,-0.04323105577884529,-1.6633663366336648
0.802080208020802,0.08257994852490826,-0.043397569079840215,-1.6665666566656654
0.8021802180218022,0.08257559999414615,-0.04356440244484493,-1.6697669766976695
0.8022802280228023,0.08257123476237424,-0.04373155587385925,-1.6729672967296736
0.8023802380238024,0.08256685279758291,-0.04389902936688316,-1.6761676167616777
0.8024802480248024,0.08256245406776261,-0.0440668229239165,-1.6793679367936782
0.8025802580258026,0.08255803854090367,-0.044234936544959615,-1.6825682568256823
0.8026802680268027,0.08255360618499652,-0.04440337023001233,-1.6857685768576864
0.8027802780278028,0.08254915696803158,-0.04457212397907466,-1.6889688968896905
0.8028802880288028,0.08254469085799922,-0.044741197792146394,-1.692169216921691
0.802980298029803,0.08254020782288984,-0.044910591669227916,-1.6953695369536952
0.8030803080308031,0.08253570783069383,-0.045080305610319046,-1.6985698569856993
0.8031803180318032,0.08253119084940162,-0.04525033961541977,-1.7017701770177034
0.8032803280328032,0.08252665684700358,-0.04542069368452992,-1.704970497049704
0.8033803380338034,0.08252210579149012,-0.045591367817649844,-1.708170817081708
0.8034803480348035,0.08251753765085164,-0.04576236201477938,-1.7113711371137121
0.8035803580358036,0.08251295239307853,-0.04593367627591851,-1.7145714571457162
0.8036803680368036,0.08250834998616119,-0.046105310601067054,-1.7177717771777168
0.8037803780378038,0.08250373039809002,-0.04627726499022539,-1.7209720972097209
0.8038803880388039,0.08249909359685541,-0.04644953944339333,-1.724172417241725
0.803980398039804,0.08249443955044777,-0.04662213396057087,-1.727372737273729
0.804080408040804,0.0824897682268575,-0.04679504854175782,-1.7305730573057296
0.8041804180418042,0.08248507959407499,-0.046968283186954556,-1.7337733773377337
0.8042804280428043,0.08248037362009063,-0.0471418378961609,-1.7369736973697378
0.8043804380438044,0.08247565027289483,-0.04731571266937684,-1.740174017401742
0.8044804480448045,0.08247090952047799,-0.047489907506602196,-1.7433743374337425
0.8045804580458046,0.0824661513308305,-0.047664422407837345,-1.7465746574657466
0.8046804680468047,0.08246137567194277,-0.04783925737308209,-1.7497749774977507
0.8047804780478047,0.08245658251180518,-0.04801441240233625,-1.7529752975297512
0.8048804880488049,0.08245177181840815,-0.0481898874956002,-1.7561756175617553
0.804980498049805,0.08244694355974205,-0.04836568265287375,-1.7593759375937594
0.8050805080508051,0.08244209770379732,-0.048541797874156904,-1.7625762576257635
0.8051805180518051,0.0824372342185643,-0.04871823315944947,-1.765776577657764
0.8052805280528053,0.08243235307203345,-0.04889498850875182,-1.7689768976897682
0.8053805380538054,0.08242745423219512,-0.04907206392206378,-1.7721772177217723
0.8054805480548055,0.08242253766703973,-0.04924945939938534,-1.7753775377537764
0.8055805580558055,0.08241760334455768,-0.0494271749407163,-1.778577857785777
0.8056805680568057,0.08241265123273936,-0.049605210546057064,-1.781778177817781
0.8057805780578058,0.08240768129957517,-0.04978356621540743,-1.7849784978497851
0.8058805880588059,0.08240269351305551,-0.049962241948767395,-1.7881788178817892
0.8059805980598059,0.08239768784117077,-0.05014123774613676,-1.7913791379137898
0.8060806080608061,0.08239266425191137,-0.05032055360751593,-1.7945794579457939
0.8061806180618062,0.08238762271326769,-0.050500189532904693,-1.797779777977798
0.8062806280628063,0.08238256319323012,-0.050680145522303065,-1.800980098009802
0.8063806380638063,0.08237748565978908,-0.050860421575710836,-1.8041804180418026
0.8064806480648065,0.08237239008093494,-0.05104101769312841,-1.8073807380738067
0.8065806580658066,0.08236727642465813,-0.051221933874555585,-1.8105810581058108
0.8066806680668067,0.08236214465894903,-0.05140317011999236,-1.813781378137815
0.8067806780678067,0.08235699475179806,-0.05158472642943854,-1.8169816981698155
0.8068806880688069,0.08235182667119557,-0.05176660280289452,-1.8201820182018196
0.806980698069807,0.08234664038513201,-0.0519487992403601,-1.8233823382338237
0.8070807080708071,0.08234143586159774,-0.05213131574183528,-1.8265826582658278
0.8071807180718071,0.08233621306858319,-0.05231415230731986,-1.8297829782978283
0.8072807280728073,0.08233097197407872,-0.052497308936814244,-1.8329832983298324
0.8073807380738074,0.08232571254607476,-0.05268078563031823,-1.8361836183618365
0.8074807480748075,0.0823204347525617,-0.052864582387831816,-1.8393839383938406
0.8075807580758075,0.08231513856152994,-0.053048699209354795,-1.8425842584258412
0.8076807680768077,0.08230982394096988,-0.053233136094887584,-1.8457845784578453
0.8077807780778078,0.0823044908588719,-0.053417893044429975,-1.8489848984898494
0.8078807880788079,0.08229913928322641,-0.05360297005798197,-1.8521852185218535
0.8079807980798079,0.08229376918202383,-0.05378836713554336,-1.855385538553854
0.8080808080808081,0.08228838052325452,-0.05397408427711455,-1.8585858585858581
0.8081808180818082,0.08228297327490888,-0.05416012148269535,-1.8617861786178622
0.8082808280828083,0.08227754740497734,-0.054346478752285744,-1.8649864986498663
0.8083808380838083,0.08227210288145029,-0.05453315608588554,-1.8681868186818669
0.8084808480848085,0.08226663967231809,-0.05472015348349514,-1.871387138713871
0.8085808580858086,0.08226115774557119,-0.05490747094511434,-1.874587458745875
0.8086808680868087,0.08225565706919996,-0.05509510847074314,-1.8777877787778792
0.8087808780878087,0.08225013761119482,-0.05528306606038134,-1.8809880988098797
0.8088808880888089,0.08224459933954612,-0.05547134371402935,-1.8841884188418838
0.808980898089809,0.0822390422222443,-0.055659941431686955,-1.887388738873888
0.8090809080908091,0.08223346622727976,-0.05584885921335416,-1.890589058905892
0.8091809180918091,0.08222787132264288,-0.05603809705903076,-1.8937893789378926
0.8092809280928093,0.08222225747632406,-0.05622765496871718,-1.8969896989698967
0.8093809380938094,0.0822166246563137,-0.05641753294241319,-1.9001900190019008
0.8094809480948095,0.08221097283060219,-0.0566077309801188,-1.9033903390339049
0.8095809580958095,0.08220530196717996,-0.056798249081833806,-1.9065906590659054
0.8096809680968097,0.08219961203403738,-0.05698908724755862,-1.9097909790979095
0.8097809780978098,0.08219390299916485,-0.05718024547729304,-1.9129912991299136
0.8098809880988099,0.08218817483055277,-0.05737172377103706,-1.9161916191619177
0.80998099809981,0.08218242749619155,-0.05756352212879047,-1.9193919391939183
0.8100810081008101,0.08217666096407156,-0.05775564055055369,-1.9225922592259224
0.8101810181018102,0.08217087520218323,-0.05794807903632652,-1.9257925792579265
0.8102810281028103,0.08216507017851694,-0.05814083758610894,-1.9289928992899306
0.8103810381038103,0.0821592458610631,-0.058333916199900755,-1.932193219321931
0.8104810481048105,0.08215340221781209,-0.05852731487770238,-1.9353935393539352
0.8105810581058106,0.08214753921675433,-0.05872103361951361,-1.9385938593859393
0.8106810681068107,0.08214165682588019,-0.05891507242533444,-1.9417941794179434
0.8107810781078107,0.0821357550131801,-0.059109431295164654,-1.944994499449944
0.8108810881088109,0.08212983374664444,-0.05930411022900469,-1.948194819481948
0.810981098109811,0.0821238929942636,-0.05949910922685433,-1.9513951395139522
0.8110811081108111,0.08211793272402801,-0.05969442828871356,-1.9545954595459563
0.8111811181118112,0.08211195290392803,-0.05989006741458218,-1.9577957795779568
0.8112811281128113,0.08210595350195408,-0.06008602660446062,-1.960996099609961
0.8113811381138114,0.08209993448609655,-0.060282305858348664,-1.964196419641965
0.8114811481148115,0.08209389582434584,-0.0604789051762463,-1.967396739673969
0.8115811581158116,0.08208783748469237,-0.060675824558153325,-1.9705970597059697
0.8116811681168117,0.0820817594351265,-0.06087306400407017,-1.9737973797379738
0.8117811781178118,0.08207566164363864,-0.06107062351399662,-1.9769976997699779
0.8118811881188119,0.0820695440782192,-0.06126850308793266,-1.980198019801982
0.811981198119812,0.08206340670685858,-0.06146670272587809,-1.9833983398339825
0.8120812081208121,0.08205724949754717,-0.061665222427833344,-1.9865986598659866
0.8121812181218122,0.08205107241827536,-0.0618640621937982,-1.9897989798979907
0.8122812281228122,0.08204487543703357,-0.06206322202377242,-1.9929992999299913
0.8123812381238124,0.08203865852181216,-0.06226270191775648,-1.9961996199619954
0.8124812481248125,0.08203242164060157,-0.062462501875750136,-1.9993999399939995
0.8125812581258126,0.08202616476139216,-0.06266262189775339,-2.0026002600260036
0.8126812681268126,0.08201988785217437,-0.06286306198376602,-2.005800580058004
0.8127812781278128,0.08201359088093857,-0.06306382213378849,-2.009000900090008
0.8128812881288129,0.08200727381567516,-0.06326490234782055,-2.0122012201220123
0.812981298129813,0.08200093662437455,-0.06346630262586221,-2.0154015401540164
0.813081308130813,0.08199457927502712,-0.06366802296791325,-2.018601860186017
0.8131813181318132,0.0819882017356233,-0.06387006337397412,-2.021802180218021
0.8132813281328133,0.08198180397415344,-0.06407242384404457,-2.025002500250025
0.8133813381338134,0.08197538595860797,-0.06427510437812464,-2.0282028202820293
0.8134813481348134,0.08196894765697729,-0.06447810497621409,-2.03140314031403
0.8135813581358136,0.0819624890372518,-0.06468142563831336,-2.034603460346034
0.8136813681368137,0.08195601006742187,-0.06488506636442223,-2.037803780378038
0.8137813781378138,0.08194951071547793,-0.06508902715454071,-2.041004100410042
0.8138813881388138,0.08194299094941038,-0.06529330800866856,-2.0442044204420426
0.813981398139814,0.08193645073720957,-0.06549790892680624,-2.0474047404740467
0.8140814081408141,0.08192989004686595,-0.06570282990895351,-2.050605060506051
0.8141814181418142,0.08192330884636989,-0.06590807095511039,-2.053805380538055
0.8142814281428142,0.08191670710371182,-0.06611363206527664,-2.0570057005700555
0.8143814381438144,0.0819100847868821,-0.06631951323945272,-2.0602060206020596
0.8144814481448145,0.08190344186387113,-0.0665257144776384,-2.0634063406340637
0.8145814581458146,0.08189677830266934,-0.06673223577983368,-2.066606660666068
0.8146814681468146,0.08189009407126711,-0.06693907714603835,-2.0698069806980683
0.8147814781478148,0.08188338913765483,-0.06714623857625283,-2.0730073007300724
0.8148814881488149,0.08187666346982292,-0.06735372007047692,-2.0762076207620765
0.814981498149815,0.08186991703576174,-0.06756152162871061,-2.0794079407940806
0.815081508150815,0.08186314980346174,-0.06776964325095367,-2.082608260826081
0.8151815181518152,0.08185636174091328,-0.06797808493720656,-2.0858085808580853
0.8152815281528153,0.08184955281610676,-0.06818684668746905,-2.0890089008900894
0.8153815381538154,0.08184272299703259,-0.06839592850174114,-2.0922092209220935
0.8154815481548154,0.08183587225168118,-0.06860533038002262,-2.095409540954094
0.8155815581558156,0.08182900054804289,-0.06881505232231391,-2.098609860986098
0.8156815681568157,0.08182210785410815,-0.06902509432861481,-2.1018101810181022
0.8157815781578158,0.08181519413786734,-0.06923545639892531,-2.1050105010501063
0.8158815881588158,0.08180825936731088,-0.06944613853324517,-2.108210821082107
0.815981598159816,0.08180130351042916,-0.06965714073157488,-2.111411141114111
0.8160816081608161,0.08179432653521256,-0.06986846299391418,-2.114611461146115
0.8161816181618162,0.08178732840965149,-0.0700801053202631,-2.117811781178119
0.8162816281628162,0.08178030910173636,-0.07029206771062137,-2.1210121012101197
0.8163816381638164,0.08177326857945755,-0.07050435016498947,-2.124212421242124
0.8164816481648165,0.08176620681080546,-0.07071695268336718,-2.127412741274128
0.8165816581658166,0.08175912376377051,-0.07092987526575449,-2.130613061306132
0.8166816681668166,0.08175201940634308,-0.07114311791215117,-2.1338133813381326
0.8167816781678168,0.08174489370651356,-0.07135668062255768,-2.1370137013701367
0.8168816881688169,0.08173774663227235,-0.0715705633969738,-2.140214021402141
0.816981698169817,0.08173057815160986,-0.07178476623539952,-2.143414341434145
0.817081708170817,0.0817233882325165,-0.0719992891378346,-2.1466146614661454
0.8171817181718172,0.08171617684298263,-0.07221413210427952,-2.1498149814981495
0.8172817281728173,0.08170894395099867,-0.07242929513473403,-2.1530153015301536
0.8173817381738174,0.08170168952455503,-0.07264477822919815,-2.1562156215621577
0.8174817481748174,0.08169441353164211,-0.07286058138767164,-2.1594159415941583
0.8175817581758176,0.08168711594025027,-0.07307670461015497,-2.1626162616261624
0.8176817681768177,0.08167979671836995,-0.0732931478966479,-2.1658165816581665
0.8177817781778178,0.08167245583399152,-0.07350991124715042,-2.1690169016901706
0.8178817881788178,0.0816650932551054,-0.07372699466166231,-2.172217221722171
0.817981798179818,0.08165770894970197,-0.07394439814018404,-2.1754175417541752
0.8180818081808181,0.08165030288577163,-0.07416212168271538,-2.1786178617861793
0.8181818181818182,0.08164287503130477,-0.07438016528925631,-2.1818181818181834
0.8182818281828182,0.08163542535429183,-0.0745985289598066,-2.185018501850184
0.8183818381838184,0.08162795382272316,-0.07481721269436674,-2.188218821882188
0.8184818481848185,0.08162046040458917,-0.07503621649293647,-2.191419141914192
0.8185818581858186,0.08161294506788028,-0.07525554035551581,-2.1946194619461963
0.8186818681868187,0.08160540778058688,-0.07547518428210451,-2.197819781978197
0.8187818781878188,0.08159784851069934,-0.07569514827270306,-2.201020102010201
0.8188818881888189,0.0815902672262081,-0.0759154323273112,-2.204220422042205
0.818981898189819,0.08158266389510352,-0.07613603644592894,-2.207420742074209
0.819081908190819,0.08157503848537603,-0.07635696062855604,-2.2106210621062097
0.8191819181918192,0.081567390965016,-0.07657820487519298,-2.213821382138214
0.8192819281928193,0.08155972130201386,-0.07679976918583954,-2.217021702170218
0.8193819381938194,0.08155202946435997,-0.07702165356049569,-2.220222022202222
0.8194819481948195,0.08154431542004476,-0.07724385799916118,-2.2234223422342225
0.8195819581958196,0.08153657913705861,-0.07746638250183654,-2.2266226622662266
0.8196819681968197,0.08152882058339192,-0.0776892270685215,-2.2298229822982307
0.8197819781978197,0.0815210397270351,-0.07791239169921581,-2.2330233023302313
0.8198819881988199,0.08151323653597854,-0.07813587639391996,-2.2362236223622354
0.81998199819982,0.08150541097821264,-0.07835968115263373,-2.2394239423942395
0.8200820082008201,0.08149756302172778,-0.07858380597535708,-2.2426242624262436
0.8201820182018201,0.0814896926345144,-0.07880825086208978,-2.245824582458244
0.8202820282028203,0.08148179978456285,-0.07903301581283236,-2.2490249024902482
0.8203820382038204,0.08147388443986356,-0.07925810082758451,-2.2522252225222523
0.8204820482048205,0.08146594656840692,-0.07948350590634629,-2.2554255425542564
0.8205820582058205,0.08145798613818334,-0.0797092310491174,-2.258625862586257
0.8206820682068207,0.08145000311718317,-0.07993527625589836,-2.261826182618261
0.8207820782078208,0.08144199747339687,-0.08016164152668893,-2.265026502650265
0.8208820882088209,0.0814339691748148,-0.0803883268614891,-2.2682268226822693
0.8209820982098209,0.08142591818942738,-0.08061533226029863,-2.27142714271427
0.8210821082108211,0.08141784448522499,-0.080842657723118,-2.274627462746274
0.8211821182118212,0.08140974803019801,-0.08107030324994698,-2.277827782778278
0.8212821282128213,0.0814016287923369,-0.08129826884078555,-2.281028102810282
0.8213821382138213,0.08139348673963201,-0.08152655449563347,-2.2842284228422827
0.8214821482148215,0.08138532184007374,-0.08175516021449125,-2.2874287428742868
0.8215821582158216,0.0813771340616525,-0.08198408599735862,-2.290629062906291
0.8216821682168217,0.08136892337235871,-0.08221333184423561,-2.293829382938295
0.8217821782178217,0.08136068974018272,-0.08244289775512194,-2.2970297029702955
0.8218821882188219,0.08135243313311497,-0.08267278373001813,-2.3002300230022996
0.821982198219822,0.08134415351914581,-0.08290298976892391,-2.3034303430343037
0.8220822082208221,0.08133585086626569,-0.0831335158718393,-2.306630663066308
0.8221822182218221,0.08132752514246498,-0.08336436203876403,-2.3098309830983084
0.8222822282228223,0.08131917631573408,-0.08359552826969861,-2.3130313031303125
0.8223822382238224,0.08131080435406339,-0.08382701456464281,-2.3162316231623166
0.8224822482248225,0.08130240922544332,-0.0840588209235966,-2.3194319431943207
0.8225822582258225,0.08129399089786427,-0.08429094734655973,-2.322632263226321
0.8226822682268227,0.0812855493393166,-0.08452339383353273,-2.3258325832583253
0.8227822782278228,0.08127708451779074,-0.08475616038451533,-2.3290329032903294
0.8228822882288229,0.0812685964012771,-0.08498924699950752,-2.3322332233223335
0.8229822982298229,0.08126008495776604,-0.08522265367850906,-2.335433543354334
0.8230823082308231,0.08125155015524799,-0.08545638042152047,-2.338633863386338
0.8231823182318232,0.08124299196171333,-0.08569042722854146,-2.3418341834183423
0.8232823282328233,0.08123441034515247,-0.08592479409957207,-2.3450345034503464
0.8233823382338233,0.0812258052735558,-0.08615948103461202,-2.348234823482347
0.8234823482348235,0.08121717671491371,-0.08639448803366181,-2.351435143514351
0.8235823582358236,0.08120852463721663,-0.08662981509672123,-2.354635463546355
0.8236823682368237,0.08119984900845492,-0.08686546222379024,-2.357835783578359
0.8237823782378237,0.08119114979661901,-0.08710142941486859,-2.3610361036103598
0.8238823882388239,0.08118242696969928,-0.0873377166699568,-2.364236423642364
0.823982398239824,0.08117368049568613,-0.08757432398905461,-2.367436743674368
0.8240824082408241,0.08116491034256995,-0.08781125137216203,-2.370637063706372
0.8241824182418241,0.08115611647834116,-0.08804849881927877,-2.3738373837383726
0.8242824282428243,0.08114729887099015,-0.0882860663304054,-2.3770377037703767
0.8243824382438244,0.08113845748850729,-0.08852395390554162,-2.380238023802381
0.8244824482448245,0.08112959229888302,-0.08876216154468743,-2.383438343834385
0.8245824582458245,0.08112070327010772,-0.08900068924784259,-2.3866386638663855
0.8246824682468247,0.08111179037017179,-0.08923953701500761,-2.3898389838983896
0.8247824782478248,0.0811028535670656,-0.08947870484618223,-2.3930393039303937
0.8248824882488249,0.0810938928287796,-0.08971819274136646,-2.3962396239623978
0.824982498249825,0.08108490812330416,-0.08995800070056002,-2.3994399439943983
0.8250825082508251,0.08107589941862968,-0.09019812872376345,-2.4026402640264024
0.8251825182518252,0.08106686668274656,-0.09043857681097647,-2.4058405840584065
0.8252825282528253,0.08105780988364518,-0.09067934496219911,-2.4090409040904106
0.8253825382538253,0.08104872898931598,-0.09092043317743108,-2.412241224122411
0.8254825482548255,0.0810396239677493,-0.0911618414566729,-2.4154415441544153
0.8255825582558256,0.0810304947869356,-0.09140356979992434,-2.4186418641864194
0.8256825682568257,0.08102134141486522,-0.09164561820718538,-2.4218421842184235
0.8257825782578258,0.08101216381952862,-0.09188798667845574,-2.425042504250424
0.8258825882588259,0.08100296196891615,-0.09213067521373598,-2.428242824282428
0.825982598259826,0.08099373583101821,-0.09237368381302583,-2.431443144314432
0.8260826082608261,0.08098448537382523,-0.09261701247632527,-2.4346434643464363
0.8261826182618262,0.08097521056532758,-0.09286066120363404,-2.437843784378437
0.8262826282628263,0.08096591137351568,-0.09310462999495268,-2.441044104410441
0.8263826382638264,0.0809565877663799,-0.09334891885028093,-2.444244424442445
0.8264826482648265,0.08094723971191065,-0.09359352776961878,-2.447444744474449
0.8265826582658266,0.08093786717809835,-0.09383845675296595,-2.4506450645064497
0.8266826682668267,0.08092847013293336,-0.094083705800323,-2.453845384538454
0.8267826782678268,0.08091904854440611,-0.09432927491168966,-2.457045704570458
0.8268826882688269,0.08090960238050698,-0.09457516408706591,-2.460246024602462
0.826982698269827,0.08090013160922638,-0.09482137332645149,-2.4634463446344625
0.8270827082708271,0.0808906361985547,-0.09506790262984695,-2.4666466646664666
0.8271827182718272,0.08088111611648233,-0.095314751997252,-2.4698469846984707
0.8272827282728272,0.0808715713309997,-0.09556192142866639,-2.4730473047304713
0.8273827382738274,0.08086200181009717,-0.09580941092409065,-2.4762476247624754
0.8274827482748275,0.08085240752176515,-0.0960572204835245,-2.4794479447944795
0.8275827582758276,0.08084278843399405,-0.09630535010696796,-2.4826482648264836
0.8276827682768276,0.08083314451477426,-0.09655379979442075,-2.485848584858484
0.8277827782778278,0.08082347573209618,-0.09680256954588341,-2.4890489048904882
0.8278827882788279,0.0808137820539502,-0.09705165936135568,-2.4922492249224923
0.827982798279828,0.08080406344832672,-0.09730106924083755,-2.4954495449544964
0.828082808280828,0.08079431988321617,-0.09755079918432874,-2.498649864986497
0.8281828182818282,0.08078455132660889,-0.09780084919182981,-2.501850185018501
0.8282828282828283,0.08077475774649531,-0.09805121926334048,-2.505050505050505
0.8283828382838284,0.08076493911086585,-0.09830190939886076,-2.5082508250825093
0.8284828482848284,0.08075509538771088,-0.09855291959839035,-2.51145114511451
0.8285828582858286,0.08074522654502078,-0.09880424986192983,-2.514651465146514
0.8286828682868287,0.080735332550786,-0.09905590018947891,-2.517851785178518
0.8287828782878288,0.08072541337299688,-0.09930787058103759,-2.521052105210522
0.8288828882888288,0.08071546897964388,-0.09956016103660559,-2.5242524252425227
0.828982898289829,0.08070549933871735,-0.09981277155618347,-2.527452745274527
0.8290829082908291,0.08069550441820769,-0.10006570213977095,-2.530653065306531
0.8291829182918292,0.08068548418610531,-0.10031895278736803,-2.533853385338535
0.8292829282928292,0.08067543861040063,-0.10057252349897444,-2.5370537053705355
0.8293829382938294,0.08066536765908403,-0.10082641427459073,-2.5402540254025396
0.8294829482948295,0.08065527130014588,-0.10108062511421662,-2.5434543454345437
0.8295829582958296,0.08064514950157663,-0.1013351560178521,-2.546654665466548
0.8296829682968296,0.08063500223136665,-0.10159000698549692,-2.5498549854985484
0.8297829782978298,0.08062482945750632,-0.10184517801715161,-2.5530553055305525
0.8298829882988299,0.08061463114798607,-0.1021006691128159,-2.5562556255625566
0.82998299829983,0.08060440727079629,-0.1023564802724898,-2.5594559455945607
0.83008300830083,0.08059415779392737,-0.10261261149617301,-2.5626562656265612
0.8301830183018302,0.08058388268536971,-0.10286906278386611,-2.5658565856585653
0.8302830283028303,0.08057358191311371,-0.1031258341355688,-2.5690569056905694
0.8303830383038304,0.08056325544514976,-0.1033829255512811,-2.5722572257225735
0.8304830483048304,0.08055290324946829,-0.10364033703100271,-2.575457545754574
0.8305830583058306,0.08054252529405967,-0.10389806857473423,-2.578657865786578
0.8306830683068307,0.08053212154691429,-0.10415612018247533,-2.5818581858185823
0.8307830783078308,0.08052169197602256,-0.10441449185422604,-2.5850585058505864
0.8308830883088308,0.08051123654937489,-0.10467318358998605,-2.588258825882587
0.830983098309831,0.08050075523496167,-0.10493219538975597,-2.591459145914591
0.8310831083108311,0.08049024800077328,-0.10519152725353548,-2.594659465946595
0.8311831183118312,0.08047971481480012,-0.10545117918132459,-2.5978597859785992
0.8312831283128312,0.08046915564503264,-0.105711151173123,-2.6010601060106
0.8313831383138314,0.08045857045946117,-0.10597144322893132,-2.604260426042604
0.8314831483148315,0.08044795922607616,-0.10623205534874924,-2.607460746074608
0.8315831583158316,0.08043732191286797,-0.10649298753257676,-2.610661066106612
0.8316831683168316,0.08042665848782701,-0.10675423978041358,-2.6138613861386126
0.8317831783178318,0.0804159689189437,-0.1070158120922603,-2.6170617061706167
0.8318831883188319,0.08040525317420841,-0.10727770446811663,-2.620262026202621
0.831983198319832,0.08039451122161154,-0.10753991690798255,-2.623462346234625
0.832083208320832,0.0803837430291435,-0.10780244941185778,-2.6266626662666255
0.8321832183218322,0.08037294856479468,-0.1080653019797429,-2.6298629862986296
0.8322832283228323,0.0803621277965555,-0.10832847461163764,-2.6330633063306337
0.8323832383238324,0.08035128069241632,-0.10859196730754196,-2.636263626362638
0.8324832483248324,0.08034040722036756,-0.1088557800674556,-2.6394639463946383
0.8325832583258326,0.08032950734839962,-0.10911991289137912,-2.6426642664266424
0.8326832683268327,0.0803185810445029,-0.10938436577931226,-2.6458645864586465
0.8327832783278328,0.08030762827666779,-0.109649138731255,-2.6490649064906506
0.8328832883288328,0.08029664901288469,-0.10991423174720703,-2.652265226522651
0.832983298329833,0.080285643221144,-0.11017964482716897,-2.6554655465546553
0.8330833083308331,0.0802746108694361,-0.11044537797114051,-2.6586658665866594
0.8331833183318332,0.08026355192575142,-0.11071143117912165,-2.6618661866186635
0.8332833283328333,0.08025246635808035,-0.11097780445111209,-2.665066506650664
0.8333833383338334,0.08024135413441327,-0.11124449778711243,-2.668266826682668
0.8334833483348335,0.0802302152227406,-0.11151151118712238,-2.6714671467146722
0.8335833583358336,0.08021904959105271,-0.11177884465114192,-2.6746674667466763
0.8336833683368337,0.08020785720734003,-0.11204649817917077,-2.677867786778677
0.8337833783378338,0.08019663803959293,-0.11231447177120951,-2.681068106810681
0.8338833883388339,0.08018539205580183,-0.11258276542725787,-2.684268426842685
0.833983398339834,0.0801741192239571,-0.11285137914731581,-2.687468746874689
0.834083408340834,0.08016281951204919,-0.11312031293138307,-2.6906690669066897
0.8341834183418342,0.08015149288806844,-0.11338956677946022,-2.693869386938694
0.8342834283428343,0.08014013932000529,-0.11365914069154698,-2.697069706970698
0.8343834383438344,0.0801287587758501,-0.11392903466764333,-2.700270027002702
0.8344834483448345,0.08011735122359333,-0.11419924870774899,-2.7034703470347026
0.8345834583458346,0.08010591663122531,-0.11446978281186454,-2.7066706670667067
0.8346834683468347,0.08009445496673645,-0.11474063697998971,-2.7098709870987108
0.8347834783478347,0.0800829661981172,-0.11501181121212417,-2.7130713071307113
0.8348834883488349,0.08007145029335791,-0.11528330550826853,-2.7162716271627154
0.834983498349835,0.08005990722044898,-0.11555511986842248,-2.7194719471947195
0.8350835083508351,0.08004833694738081,-0.11582725429258606,-2.7226722672267236
0.8351835183518351,0.08003673944214383,-0.11609970878075891,-2.725872587258724
0.8352835283528353,0.08002511467272841,-0.11637248333294169,-2.7290729072907283
0.8353835383538354,0.08001346260712494,-0.11664557794913405,-2.7322732273227324
0.8354835483548355,0.08000178321332382,-0.11691899262933603,-2.7354735473547365
0.8355835583558355,0.0799900764593155,-0.1171927273735473,-2.738673867386737
0.8356835683568357,0.0799783423130903,-0.11746678218176847,-2.741874187418741
0.8357835783578358,0.07996658074263867,-0.11774115705399923,-2.745074507450745
0.8358835883588359,0.07995479171595098,-0.11801585199023962,-2.7482748274827493
0.8359835983598359,0.07994297520101766,-0.1182908669904893,-2.75147514751475
0.8360836083608361,0.07993113116582908,-0.11856620205474887,-2.754675467546754
0.8361836183618362,0.07991925957837565,-0.11884185718301805,-2.757875787578758
0.8362836283628363,0.07990736040664775,-0.11911783237529683,-2.761076107610762
0.8363836383638363,0.07989543361863581,-0.11939412763158491,-2.7642764276427627
0.8364836483648365,0.07988347918233021,-0.11967074295188289,-2.767476747674767
0.8365836583658366,0.07987149706572133,-0.11994767833619048,-2.770677067706771
0.8366836683668367,0.07985948723679961,-0.12022493378450766,-2.773877387738775
0.8367836783678367,0.07984744966355542,-0.12050250929683415,-2.7770777077707756
0.8368836883688369,0.07983538431397916,-0.12078040487317053,-2.7802780278027797
0.836983698369837,0.07982329115606124,-0.12105862051351653,-2.7834783478347838
0.8370837083708371,0.07981117015779204,-0.12133715621787211,-2.786678667866788
0.8371837183718371,0.07979902128716197,-0.121616011986237,-2.7898789878987884
0.8372837283728373,0.07978684451216143,-0.12189518781861179,-2.7930793079307925
0.8373837383738374,0.07977463980078081,-0.1221746837149962,-2.7962796279627966
0.8374837483748375,0.07976240712101051,-0.12245449967539018,-2.7994799479948007
0.8375837583758375,0.07975014644084094,-0.12273463569979348,-2.8026802680268013
0.8376837683768377,0.07973785772826247,-0.12301509178820667,-2.8058805880588054
0.8377837783778378,0.07972554095126554,-0.12329586794062948,-2.8090809080908095
0.8378837883788379,0.0797131960778405,-0.12357696415706189,-2.8122812281228136
0.8379837983798379,0.07970082307597781,-0.12385838043750358,-2.815481548154814
0.8380838083808381,0.07968842191366779,-0.12414011678195518,-2.818681868186818
0.8381838183818382,0.0796759925589009,-0.12442217319041639,-2.8218821882188223
0.8382838283828383,0.07966353497966751,-0.1247045496628872,-2.8250825082508264
0.8383838383838383,0.07965104914395803,-0.1249872461993673,-2.828282828282827
0.8384838483848385,0.07963853501976284,-0.1252702627998573,-2.831483148314831
0.8385838583858386,0.07962599257507236,-0.12555359946435693,-2.834683468346835
0.8386838683868387,0.07961342177787697,-0.12583725619286612,-2.8378837883788393
0.8387838783878387,0.0796008225961671,-0.12612123298538463,-2.84108410841084
0.8388838883888389,0.07958819499793311,-0.12640552984191306,-2.844284428442844
0.838983898389839,0.07957553895116543,-0.12669014676245108,-2.847484748474848
0.8390839083908391,0.07956285442385441,-0.1269750837469987,-2.850685068506852
0.8391839183918391,0.0795501413839905,-0.1272603407955556,-2.8538853885388527
0.8392839283928393,0.07953739979956408,-0.12754591790812242,-2.8570857085708568
0.8393839383938394,0.07952462963856553,-0.12783181508469885,-2.860286028602861
0.8394839483948395,0.07951183086898528,-0.12811803232528488,-2.863486348634865
0.8395839583958395,0.07949900345881371,-0.12840456962988017,-2.8666866686668655
0.8396839683968397,0.0794861473760412,-0.1286914269984854,-2.8698869886988696
0.8397839783978398,0.0794732625886582,-0.12897860443110024,-2.8730873087308737
0.8398839883988399,0.07946034906465504,-0.12926610192772467,-2.876287628762878
0.83998399839984,0.07944740677202218,-0.12955391948835837,-2.8794879487948783
0.8400840084008401,0.07943443567874998,-0.129842057113002,-2.8826882688268824
0.8401840184018402,0.07942143575282885,-0.13013051480165524,-2.8858885888588865
0.8402840284028403,0.0794084069622492,-0.13041929255431808,-2.8890889088908907
0.8403840384038403,0.07939534927500141,-0.1307083903709902,-2.892289228922891
0.8404840484048405,0.07938226265907589,-0.13099780825167223,-2.8954895489548953
0.8405840584058406,0.07936914708246302,-0.13128754619636387,-2.8986898689868994
0.8406840684068407,0.07935600251315322,-0.13157760420506512,-2.9018901890189035
0.8407840784078408,0.07934282891913688,-0.13186798227777563,-2.905090509050904
0.8408840884088409,0.0793296262684044,-0.13215868041449608,-2.908290829082908
0.840984098409841,0.07931639452894615,-0.13244969861522612,-2.9114911491149122
0.8410841084108411,0.07930313366875258,-0.13274103687996577,-2.9146914691469163
0.8411841184118412,0.07928984365581405,-0.1330326952087147,-2.917891789178917
0.8412841284128413,0.07927652445812097,-0.13332467360147354,-2.921092109210921
0.8413841384138414,0.07926317604366374,-0.133616972058242,-2.924292429242925
0.8414841484148415,0.07924979838043275,-0.13390959057902005,-2.927492749274929
0.8415841584158416,0.07923639143641842,-0.13420252916380737,-2.9306930693069297
0.8416841684168417,0.07922295517961112,-0.13449578781260463,-2.933893389338934
0.8417841784178418,0.07920948957800125,-0.13478936652541149,-2.937093709370938
0.8418841884188419,0.07919599459957921,-0.13508326530222795,-2.940294029402942
0.841984198419842,0.07918247021233545,-0.1353774841430537,-2.9434943494349426
0.8420842084208421,0.07916891638426028,-0.13567202304788933,-2.9466946694669467
0.8421842184218422,0.07915533308334416,-0.1359668820167346,-2.949894989498951
0.8422842284228422,0.07914172027757747,-0.13626206104958916,-2.9530953095309513
0.8423842384238424,0.07912807793495061,-0.13655756014645362,-2.9562956295629554
0.8424842484248425,0.07911440602345396,-0.1368533793073277,-2.9594959495949595
0.8425842584258426,0.07910070451107795,-0.13714951853221136,-2.9626962696269636
0.8426842684268426,0.07908697336581297,-0.1374459778211043,-2.965896589658964
0.8427842784278428,0.07907321255564939,-0.13774275717400716,-2.9690969096909683
0.8428842884288429,0.07905942204857763,-0.13803985659091964,-2.9722972297229724
0.842984298429843,0.07904560181258809,-0.1383372760718417,-2.9754975497549765
0.843084308430843,0.07903175181567118,-0.13863501561677305,-2.978697869786977
0.8431843184318432,0.07901787202581727,-0.13893307522571433,-2.981898189818981
0.8432843284328433,0.07900396241101676,-0.1392314548986652,-2.9850985098509852
0.8433843384338434,0.07899002293926008,-0.13953015463562568,-2.9882988298829893
0.8434843484348434,0.0789760535785376,-0.13982917443659543,-2.99149914991499
0.8435843584358436,0.07896205429683972,-0.1401285143015751,-2.994699469946994
0.8436843684368437,0.07894802506215684,-0.1404281742305644,-2.997899789978998
0.8437843784378438,0.07893396584247936,-0.14072815422356327,-3.001100110011002
0.8438843884388438,0.07891987660579769,-0.14102845428057142,-3.0043004300430027
0.843984398439844,0.07890575732010222,-0.1413290744015895,-3.007500750075007
0.8440844084408441,0.07889160795338333,-0.1416300145866172,-3.010701070107011
0.8441844184418442,0.07887742847363144,-0.1419312748356545,-3.013901390139015
0.8442844284428442,0.07886321884883696,-0.14223285514870104,-3.0171017101710156
0.8443844384438444,0.07884897904699023,-0.14253475552575753,-3.0203020302030197
0.8444844484448445,0.07883470903608172,-0.14283697596682363,-3.023502350235024
0.8445844584458446,0.07882040878410178,-0.14313951647189932,-3.026702670267028
0.8446844684468446,0.07880607825904085,-0.14344237704098428,-3.0299029902990284
0.8447844784478448,0.07879171742888927,-0.14374555767407918,-3.0331033103310325
0.8448844884488449,0.07877732626163747,-0.14404905837118367,-3.0363036303630366
0.844984498449845,0.07876290472527586,-0.14435287913229777,-3.0395039503950407
0.845084508450845,0.07874845278779484,-0.14465701995742114,-3.0427042704270413
0.8451845184518452,0.07873397041718477,-0.14496148084655444,-3.0459045904590454
0.8452845284528453,0.07871945758143609,-0.14526626179969734,-3.0491049104910495
0.8453845384538454,0.07870491424853916,-0.14557136281684988,-3.0523052305230536
0.8454845484548454,0.07869034038648443,-0.14587678389801162,-3.055505550555054
0.8455845584558456,0.07867573596326224,-0.14618252504318335,-3.0587058705870582
0.8456845684568457,0.07866110094686302,-0.14648858625236466,-3.0619061906190623
0.8457845784578458,0.07864643530527715,-0.14679496752555557,-3.0651065106510664
0.8458845884588458,0.07863173900649507,-0.14710166886275575,-3.068306830683067
0.845984598459846,0.07861701201850714,-0.14740869026396586,-3.071507150715071
0.8460846084608461,0.07860225430930376,-0.14771603172918557,-3.074707470747075
0.8461846184618462,0.07858746584687533,-0.14802369325841488,-3.0779077907790793
0.8462846284628462,0.07857264659921227,-0.14833167485165347,-3.08110811081108
0.8463846384638464,0.07855779653430495,-0.14863997650890198,-3.084308430843084
0.8464846484648465,0.07854291562014377,-0.1489485982301601,-3.087508750875088
0.8465846584658466,0.07852800382471915,-0.14925754001542782,-3.090709070907092
0.8466846684668466,0.0785130611160215,-0.1495668018647048,-3.0939093909390927
0.8467846784678468,0.07849808746204115,-0.14987638377799173,-3.0971097109710968
0.8468846884688469,0.07848308283076855,-0.15018628575528825,-3.100310031003101
0.846984698469847,0.0784680471901941,-0.15049650779659438,-3.103510351035105
0.847084708470847,0.0784529805083082,-0.15080704990190977,-3.1067106710671055
0.8471847184718472,0.07843788275310122,-0.1511179120712351,-3.1099109910991096
0.8472847284728473,0.07842275389256356,-0.15142909430457002,-3.1131113111311137
0.8473847384738474,0.07840759389468566,-0.15174059660191455,-3.116311631163118
0.8474847484748474,0.07839240272745789,-0.15205241896326835,-3.1195119511951184
0.8475847584758476,0.07837718035887062,-0.15236456138863208,-3.1227122712271225
0.8476847684768477,0.0783619267569143,-0.1526770238780054,-3.1259125912591266
0.8477847784778478,0.0783466418895793,-0.15298980643138838,-3.1291129112911307
0.8478847884788479,0.07833132572485602,-0.15330290904878055,-3.132313231323131
0.847984798479848,0.07831597823073486,-0.1536163317301827,-3.1355135513551353
0.8480848084808481,0.0783005993752062,-0.15393007447559445,-3.1387138713871394
0.8481848184818482,0.07828518912626048,-0.1542441372850158,-3.1419141914191435
0.8482848284828483,0.07826974745188808,-0.15455852015844637,-3.145114511451144
0.8483848384838484,0.07825427432007938,-0.15487322309588694,-3.148314831483148
0.8484848484848485,0.07823876969882479,-0.15518824609733708,-3.1515151515151523
0.8485848584858486,0.07822323355611471,-0.15550358916279683,-3.1547154715471564
0.8486848684868487,0.07820766585993955,-0.15581925229226584,-3.157915791579157
0.8487848784878488,0.07819206657828967,-0.1561352354857448,-3.161116111611161
0.8488848884888489,0.07817643567915551,-0.15645153874323334,-3.164316431643165
0.848984898489849,0.07816077313052744,-0.1567681620647315,-3.167516751675169
0.849084908490849,0.0781450789003959,-0.1570851054502389,-3.1707170717071698
0.8491849184918492,0.07812935295675123,-0.15740236889975626,-3.173917391739174
0.8492849284928493,0.07811359526758385,-0.1577199524132832,-3.177117711771178
0.8493849384938494,0.07809780580088418,-0.15803785599081976,-3.180318031803182
0.8494849484948495,0.0780819845246426,-0.1583560796323656,-3.1835183518351826
0.8495849584958496,0.07806613140684951,-0.15867462333792134,-3.1867186718671867
0.8496849684968497,0.0780502464154953,-0.1589934871074867,-3.189918991899191
0.8497849784978497,0.0780343295185704,-0.15931267094106133,-3.1931193119311914
0.8498849884988499,0.07801838068406515,-0.1596321748386459,-3.1963196319631955
0.84998499849985,0.07800239987996999,-0.15995199880024005,-3.1995199519951996
0.8500850085008501,0.07798638707427531,-0.16027214282584384,-3.2027202720272037
0.8501850185018501,0.07797034223497154,-0.16059260691545685,-3.205920592059204
0.8502850285028503,0.07795426533004901,-0.16091339106907981,-3.2091209120912083
0.8503850385038504,0.07793815632749816,-0.1612344952867124,-3.2123212321232124
0.8504850485048505,0.07792201519530939,-0.16155591956835458,-3.2155215521552165
0.8505850585058505,0.0779058419014731,-0.161877663914006,-3.218721872187217
0.8506850685068507,0.07788963641397965,-0.16219972832366739,-3.221922192219221
0.8507850785078508,0.07787339870081948,-0.16252211279733836,-3.2251225122512253
0.8508850885088509,0.07785712872998299,-0.16284481733501893,-3.2283228322832294
0.8509850985098509,0.07784082646946056,-0.16316784193670875,-3.23152315231523
0.8510851085108511,0.07782449188724258,-0.16349118660240855,-3.234723472347234
0.8511851185118512,0.07780812495131945,-0.16381485133211793,-3.237923792379238
0.8512851285128513,0.07779172562968159,-0.1641388361258369,-3.241124112411242
0.8513851385138513,0.0777752938903194,-0.16446314098356515,-3.2443244324432428
0.8514851485148515,0.07775882970122323,-0.16478776590530334,-3.247524752475247
0.8515851585158516,0.07774233303038353,-0.16511271089105112,-3.250725072507251
0.8516851685168517,0.07772580384579067,-0.16543797594080853,-3.253925392539255
0.8517851785178517,0.07770924211543508,-0.16576356105457515,-3.2571257125712556
0.8518851885188519,0.07769264780730711,-0.16608946623235174,-3.2603260326032597
0.851985198519852,0.0776760208893972,-0.16641569147413793,-3.263526352635264
0.8520852085208521,0.07765936132969573,-0.16674223677993374,-3.266726672667268
0.8521852185218521,0.0776426690961931,-0.16706910214973877,-3.2699269926992685
0.8522852285228523,0.07762594415687969,-0.16739628758355377,-3.2731273127312726
0.8523852385238524,0.07760918647974593,-0.1677237930813784,-3.2763276327632767
0.8524852485248525,0.0775923960327822,-0.16805161864321258,-3.2795279527952808
0.8525852585258525,0.07757557278397892,-0.16837976426905601,-3.2827282728272813
0.8526852685268527,0.07755871670132646,-0.16870822995890944,-3.2859285928592854
0.8527852785278528,0.0775418277528152,-0.16903701571277244,-3.2891289128912895
0.8528852885288529,0.0775249059064356,-0.16936612153064504,-3.2923292329232936
0.8529852985298529,0.07750795113017803,-0.16969554741252688,-3.295529552955294
0.8530853085308531,0.07749096339203286,-0.1700252933584187,-3.2987298729872983
0.8531853185318532,0.07747394265999052,-0.1703553593683201,-3.3019301930193024
0.8532853285328533,0.07745688890204139,-0.17068574544223114,-3.3051305130513065
0.8533853385338533,0.0774398020861759,-0.17101645158015139,-3.308330833083307
0.8534853485348535,0.07742268218038441,-0.1713474777820816,-3.311531153115311
0.8535853585358536,0.07740552915265732,-0.1716788240480214,-3.314731473147315
0.8536853685368537,0.07738834297098504,-0.17201049037797084,-3.3179317931793193
0.8537853785378537,0.077371123603358,-0.1723424767719295,-3.32113211321132
0.8538853885388539,0.07735387101776656,-0.1726747832298981,-3.324332433243324
0.853985398539854,0.0773365851822011,-0.17300740975187634,-3.327532753275328
0.8540854085408541,0.07731926606465206,-0.17334035633786415,-3.330733073307332
0.8541854185418541,0.07730191363310983,-0.1736736229878612,-3.3339333933393327
0.8542854285428543,0.07728452785556478,-0.17400720970186825,-3.337133713371337
0.8543854385438544,0.07726710870000733,-0.17434111647988487,-3.340334033403341
0.8544854485448545,0.07724965613442789,-0.1746753433219111,-3.343534353435345
0.8545854585458545,0.07723217012681684,-0.17500989022794655,-3.3467346734673455
0.8546854685468547,0.07721465064516458,-0.175344757197992,-3.3499349934993496
0.8547854785478548,0.0771970976574615,-0.17567994423204703,-3.3531353135313537
0.8548854885488549,0.077179511131698,-0.17601545133011168,-3.356335633563358
0.854985498549855,0.07716189103586453,-0.17635127849218554,-3.3595359535953584
0.8550855085508551,0.07714423733795141,-0.17668742571826937,-3.3627362736273625
0.8551855185518552,0.07712655000594906,-0.1770238930083628,-3.3659365936593666
0.8552855285528553,0.0771088290078479,-0.17736068036246586,-3.3691369136913707
0.8553855385538554,0.07709107431163836,-0.17769778778057813,-3.3723372337233712
0.8554855485548555,0.07707328588531076,-0.17803521526270036,-3.3755375537553753
0.8555855585558556,0.07705546369685552,-0.17837296280883222,-3.3787378737873794
0.8556855685568557,0.07703760771426307,-0.17871103041897365,-3.3819381938193835
0.8557855785578558,0.07701971790552381,-0.17904941809312433,-3.385138513851384
0.8558855885588559,0.07700179423862809,-0.179388125831285,-3.388338833883388
0.855985598559856,0.07698383668156634,-0.17972715363345523,-3.3915391539153923
0.8560856085608561,0.07696584520232896,-0.1800665014996351,-3.3947394739473964
0.8561856185618562,0.07694781976890636,-0.18040616942982415,-3.397939793979397
0.8562856285628563,0.0769297603492889,-0.18074615742402322,-3.401140114011401
0.8563856385638564,0.076911666911467,-0.18108646548223187,-3.404340434043405
0.8564856485648565,0.07689353942343105,-0.18142709360445014,-3.4075407540754092
0.8565856585658566,0.0768753778531715,-0.18176804179067763,-3.41074107410741
0.8566856685668567,0.07685718216867865,-0.18210931004091507,-3.413941394139414
0.8567856785678568,0.07683895233794297,-0.18245089835516215,-3.417141714171418
0.8568856885688569,0.07682068832895485,-0.1827928067334188,-3.420342034203422
0.856985698569857,0.07680239010970467,-0.1831350351756847,-3.4235423542354226
0.8570857085708571,0.07678405764818283,-0.18347758368196054,-3.4267426742674267
0.8571857185718572,0.07676569091237974,-0.18382045225224602,-3.429942994299431
0.8572857285728572,0.07674728987028581,-0.18416364088654072,-3.4331433143314314
0.8573857385738574,0.07672885448989139,-0.18450714958484538,-3.4363436343634355
0.8574857485748575,0.07671038473918693,-0.18485097834715966,-3.4395439543954396
0.8575857585758576,0.07669188058616278,-0.18519512717348352,-3.4427442744274437
0.8576857685768576,0.0766733419988094,-0.18553959606381662,-3.4459445944594442
0.8577857785778578,0.07665476894511712,-0.18588438501815968,-3.4491449144914483
0.8578857885788579,0.07663616139307639,-0.18622949403651237,-3.4523452345234524
0.857985798579858,0.07661751931067756,-0.18657492311887466,-3.4555455545554565
0.858085808580858,0.0765988426659111,-0.18692067226524614,-3.458745874587457
0.8581858185818582,0.07658013142676734,-0.18726674147562763,-3.461946194619461
0.8582858285828583,0.07656138556123669,-0.1876131307500187,-3.4651465146514653
0.8583858385838584,0.07654260503730957,-0.1879598400884194,-3.4683468346834694
0.8584858485848584,0.07652378982297639,-0.18830686949082928,-3.47154715471547
0.8585858585858586,0.0765049398862275,-0.18865421895724918,-3.474747474747474
0.8586858685868587,0.07648605519505333,-0.18900188848767868,-3.477947794779478
0.8587858785878588,0.07646713571744429,-0.18934987808211776,-3.4811481148114822
0.8588858885888588,0.07644818142139076,-0.18969818774056607,-3.484348434843483
0.858985898589859,0.07642919227488312,-0.19004681746302435,-3.487548754875487
0.8590859085908591,0.07641016824591179,-0.19039576724949225,-3.490749074907491
0.8591859185918592,0.07639110930246718,-0.19074503709996973,-3.493949394939495
0.8592859285928592,0.07637201541253968,-0.19109462701445645,-3.4971497149714956
0.8593859385938594,0.07635288654411966,-0.19144453699295316,-3.5003500350034997
0.8594859485948595,0.07633372266519754,-0.19179476703545945,-3.503550355035504
0.8595859585958596,0.07631452374376371,-0.19214531714197536,-3.506750675067508
0.8596859685968596,0.07629528974780861,-0.19249618731250046,-3.5099509950995085
0.8597859785978598,0.07627602064532259,-0.19284737754703557,-3.5131513151315126
0.8598859885988599,0.07625671640429604,-0.19319888784558029,-3.5163516351635167
0.85998599859986,0.0762373769927194,-0.19355071820813458,-3.5195519551955208
0.86008600860086,0.07621800237858306,-0.1939028686346981,-3.5227522752275213
0.8601860186018602,0.07619859252987739,-0.1942553391252716,-3.5259525952595254
0.8602860286028603,0.0761791474145928,-0.19460812967985472,-3.5291529152915295
0.8603860386038604,0.07615966700071969,-0.1949612402984474,-3.5323532353235336
0.8604860486048604,0.07614015125624848,-0.19531467098104935,-3.535553555355534
0.8605860586058606,0.07612060014916953,-0.19566842172766127,-3.5387538753875383
0.8606860686068607,0.07610101364747326,-0.19602249253828277,-3.5419541954195424
0.8607860786078608,0.07608139171915007,-0.1963768834129139,-3.5451545154515465
0.8608860886088608,0.07606173433219035,-0.1967315943515542,-3.548354835483547
0.860986098609861,0.07604204145458451,-0.19708662535420454,-3.551555155515551
0.8610861086108611,0.07602231305432292,-0.19744197642086447,-3.554755475547555
0.8611861186118612,0.076002549099396,-0.19779764755153398,-3.5579557955795593
0.8612861286128612,0.07598274955779417,-0.19815363874621272,-3.56115611561156
0.8613861386138614,0.07596291439750778,-0.19850995000490143,-3.564356435643564
0.8614861486148615,0.07594304358652726,-0.19886658132759977,-3.567556755675568
0.8615861586158616,0.07592313709284298,-0.1992235327143077,-3.570757075707572
0.8616861686168616,0.07590319488444539,-0.19958080416502483,-3.5739573957395727
0.8617861786178618,0.07588321692932484,-0.19993839567975197,-3.577157715771577
0.8618861886188619,0.07586320319547174,-0.20029630725848868,-3.580358035803581
0.861986198619862,0.07584315365087649,-0.20065453890123502,-3.583558355835585
0.862086208620862,0.0758230682635295,-0.20101309060799055,-3.5867586758675856
0.8621862186218622,0.07580294700142115,-0.2013719623787561,-3.5899589958995897
0.8622862286228623,0.07578278983254184,-0.20173115421353124,-3.5931593159315938
0.8623862386238624,0.07576259672488198,-0.20209066611231596,-3.596359635963598
0.8624862486248625,0.07574236764643197,-0.20245049807510992,-3.5995599559955984
0.8625862586258626,0.07572210256518219,-0.20281065010191385,-3.6027602760276025
0.8626862686268627,0.07570180144912306,-0.2031711221927274,-3.6059605960596066
0.8627862786278628,0.07568146426624495,-0.20353191434755055,-3.6091609160916107
0.8628862886288629,0.0756610909845383,-0.2038930265663829,-3.6123612361236113
0.862986298629863,0.07564068157199345,-0.20425445884922525,-3.6155615561556154
0.8630863086308631,0.07562023599660084,-0.20461621119607717,-3.6187618761876195
0.8631863186318632,0.07559975422635086,-0.20497828360693873,-3.6219621962196236
0.8632863286328633,0.07557923622923393,-0.20534067608180948,-3.625162516251624
0.8633863386338634,0.0755586819732404,-0.20570338862069024,-3.628362836283628
0.8634863486348635,0.0755380914263607,-0.2060664212235806,-3.6315631563156323
0.8635863586358636,0.0755174645565852,-0.20642977389048053,-3.6347634763476364
0.8636863686368637,0.07549680133190437,-0.2067934466213897,-3.637963796379637
0.8637863786378638,0.07547610172030851,-0.20715743941630885,-3.641164116411641
0.8638863886388639,0.07545536568978808,-0.20752175227523761,-3.644364436443645
0.863986398639864,0.07543459320833346,-0.20788638519817598,-3.6475647564756493
0.8640864086408641,0.07541378424393508,-0.20825133818512354,-3.65076507650765
0.8641864186418642,0.07539293876458326,-0.2086166112360811,-3.653965396539654
0.8642864286428643,0.07537205673826847,-0.20898220435104825,-3.657165716571658
0.8643864386438644,0.07535113813298108,-0.20934811753002502,-3.660366036603662
0.8644864486448645,0.07533018291671152,-0.20971435077301098,-3.6635663566356627
0.8645864586458646,0.07530919105745014,-0.21008090408000696,-3.6667666766676668
0.8646864686468647,0.07528816252318736,-0.21044777745101254,-3.669966996699671
0.8647864786478647,0.0752670972819136,-0.2108149708860273,-3.6731673167316714
0.8648864886488649,0.07524599530161921,-0.21118248438505208,-3.6763676367636755
0.864986498649865,0.07522485655029461,-0.21155031794808643,-3.6795679567956796
0.8650865086508651,0.07520368099593021,-0.2119184715751304,-3.6827682768276837
0.8651865186518651,0.07518246860651642,-0.21228694526618358,-3.6859685968596843
0.8652865286528653,0.07516121935004359,-0.21265573902124676,-3.6891689168916884
0.8653865386538654,0.07513993319450216,-0.21302485284031955,-3.6923692369236925
0.8654865486548655,0.07511861010788251,-0.21339428672340194,-3.6955695569556966
0.8655865586558655,0.07509725005817505,-0.2137640406704935,-3.698769876987697
0.8656865686568657,0.07507585301337016,-0.21413411468159507,-3.701970197019701
0.8657865786578658,0.07505441894145826,-0.21450450875670626,-3.7051705170517053
0.8658865886588659,0.07503294781042971,-0.21487522289582706,-3.7083708370837094
0.8659865986598659,0.07501143958827497,-0.21524625709895703,-3.71157115711571
0.8660866086608661,0.07498989424298438,-0.21561761136609703,-3.714771477147714
0.8661866186618662,0.07496831174254837,-0.21598928569724662,-3.717971797179718
0.8662866286628663,0.07494669205495733,-0.2163612800924058,-3.7211721172117223
0.8663866386638663,0.07492503514820167,-0.21673359455157418,-3.724372437243723
0.8664866486648665,0.07490334099027175,-0.21710622907475258,-3.727572757275727
0.8665866586658666,0.07488160954915801,-0.21747918366194058,-3.730773077307731
0.8666866686668667,0.07485984079285081,-0.21785245831313818,-3.733973397339735
0.8667866786678667,0.07483803468934061,-0.21822605302834497,-3.7371737173717356
0.8668866886688669,0.07481619120661773,-0.21859996780756177,-3.7403740374037397
0.866986698669867,0.07479431031267261,-0.21897420265078815,-3.743574357435744
0.8670867086708671,0.07477239197549565,-0.21934875755802416,-3.746774677467748
0.8671867186718671,0.07475043616307726,-0.21972363252926935,-3.7499749974997485
0.8672867286728673,0.0747284428434078,-0.22009882756452456,-3.7531753175317526
0.8673867386738674,0.07470641198447768,-0.22047434266378937,-3.7563756375637567
0.8674867486748675,0.0746843435542773,-0.2208501778270638,-3.759575957595761
0.8675867586758675,0.07466223752079712,-0.22122633305434736,-3.7627762776277613
0.8676867686768677,0.07464009385202744,-0.22160280834564097,-3.7659765976597654
0.8677867786778678,0.07461791251595869,-0.2219796037009442,-3.7691769176917695
0.8678867886788679,0.07459569348058129,-0.222356719120257,-3.7723772377237736
0.8679867986798679,0.07457343671388564,-0.222734154603579,-3.775577557755774
0.8680868086808681,0.0745511421838621,-0.22311191015091103,-3.7787778777877783
0.8681868186818682,0.0745288098585011,-0.22348998576225265,-3.7819781978197824
0.8682868286828683,0.07450643970579304,-0.22386838143760387,-3.7851785178517865
0.8683868386838683,0.07448403169372833,-0.22424709717696426,-3.788378837883787
0.8684868486848685,0.07446158579029731,-0.22462613298033468,-3.791579157915791
0.8685868586858686,0.07443910196349042,-0.2250054888477147,-3.7947794779477952
0.8686868686868687,0.07441658018129806,-0.22538516477910434,-3.7979797979797993
0.8687868786878687,0.07439402041171063,-0.22576516077450315,-3.8011801180118
0.8688868886888689,0.07437142262271851,-0.22614547683391198,-3.804380438043804
0.868986898689869,0.0743487867823121,-0.2265261129573304,-3.807580758075808
0.8690869086908691,0.0743261128584818,-0.22690706914475842,-3.810781078107812
0.8691869186918691,0.07430340081921805,-0.22728834539619563,-3.8139813981398127
0.8692869286928693,0.07428065063251119,-0.22766994171164287,-3.817181718171817
0.8693869386938694,0.07425786226635162,-0.2280518580910997,-3.820382038203821
0.8694869486948695,0.07423503568872977,-0.22843409453456615,-3.823582358235825
0.8695869586958695,0.07421217086763604,-0.22881665104204177,-3.8267826782678256
0.8696869686968697,0.0741892677710608,-0.22919952761352738,-3.8299829982998297
0.8697869786978698,0.07416632636699447,-0.22958272424902262,-3.833183318331834
0.8698869886988699,0.07414334662342742,-0.22996624094852747,-3.836383638363838
0.86998699869987,0.07412032850835011,-0.2303500777120415,-3.8395839583958384
0.8700870087008701,0.07409727198975286,-0.23073423453956554,-3.8427842784278425
0.8701870187018702,0.0740741770356261,-0.2311187114310992,-3.8459845984598466
0.8702870287028703,0.07405104361396025,-0.23150350838664244,-3.8491849184918507
0.8703870387038704,0.0740278716927457,-0.23188862540619484,-3.8523852385238513
0.8704870487048705,0.07400466123997282,-0.2322740624897573,-3.8555855585558554
0.8705870587058706,0.07398141222363203,-0.23265981963732935,-3.8587858785878595
0.8706870687068707,0.07395812461171372,-0.233045896848911,-3.8619861986198636
0.8707870787078708,0.07393479837220832,-0.23343229412450184,-3.865186518651864
0.8708870887088709,0.07391143347310616,-0.2338190114641027,-3.8683868386838682
0.870987098709871,0.0738880298823977,-0.23420604886771315,-3.8715871587158723
0.8710871087108711,0.0738645875680733,-0.2345934063353332,-3.8747874787478764
0.8711871187118712,0.07384110649812342,-0.23498108386696243,-3.877987798779877
0.8712871287128713,0.07381758664053838,-0.2353690814626017,-3.881188118811881
0.8713871387138714,0.07379402796330861,-0.23575739912225055,-3.884388438843885
0.8714871487148715,0.0737704304344245,-0.236146036845909,-3.8875887588758893
0.8715871587158716,0.07374679402187649,-0.23653499463357666,-3.89078907890789
0.8716871687168717,0.07372311869365492,-0.23692427248525433,-3.893989398939894
0.8717871787178718,0.07369940441775022,-0.2373138704009416,-3.897189718971898
0.8718871887188719,0.07367565116215277,-0.23770378838063846,-3.900390039003902
0.871987198719872,0.07365185889485301,-0.2380940264243445,-3.9035903590359027
0.8720872087208721,0.07362802758384128,-0.23848458453206056,-3.906790679067907
0.8721872187218722,0.07360415719710801,-0.23887546270378623,-3.909990999099911
0.8722872287228722,0.07358024770264363,-0.2392666609395211,-3.9131913191319114
0.8723872387238724,0.07355629906843844,-0.23965817923926597,-3.9163916391639155
0.8724872487248725,0.07353231126248294,-0.24005001760302044,-3.9195919591959196
0.8725872587258726,0.07350828425276747,-0.24044217603078452,-3.9227922792279237
0.8726872687268726,0.07348421800728247,-0.24083465452255776,-3.9259925992599243
0.8727872787278728,0.07346011249401829,-0.24122745307834104,-3.9291929192919284
0.8728872887288729,0.07343596768096536,-0.24162057169813392,-3.9323932393239325
0.872987298729873,0.07341178353611406,-0.2420140103819364,-3.9355935593559366
0.873087308730873,0.07338756002745483,-0.24240776912974804,-3.938793879387937
0.8731873187318732,0.07336329712297801,-0.24280184794156973,-3.9419941994199412
0.8732873287328733,0.07333899479067402,-0.24319624681740104,-3.9451945194519453
0.8733873387338734,0.07331465299853326,-0.24359096575724193,-3.9483948394839494
0.8734873487348734,0.07329027171454618,-0.24398600476109197,-3.95159515951595
0.8735873587358736,0.07326585090670308,-0.24438136382895206,-3.954795479547954
0.8736873687368737,0.07324139054299442,-0.24477704296082176,-3.957995799579958
0.8737873787378738,0.07321689059141058,-0.24517304215670105,-3.9611961196119623
0.8738873887388738,0.07319235101994198,-0.2455693614165895,-3.964396439643963
0.873987398739874,0.07316777179657899,-0.245966000740488,-3.967596759675967
0.8740874087408741,0.073143152889312,-0.24636296012839612,-3.970797079707971
0.8741874187418742,0.07311849426613146,-0.24676023958031382,-3.973997399739975
0.8742874287428742,0.07309379589502774,-0.24715783909624067,-3.9771977197719757
0.8743874387438744,0.0730690577439912,-0.24755575867617757,-3.9803980398039798
0.8744874487448745,0.07304427978101227,-0.24795399832012407,-3.983598359835984
0.8745874587458746,0.07301946197408138,-0.24835255802808018,-3.986798679867988
0.8746874687468746,0.0729946042911889,-0.24875143780004544,-3.9899989998999885
0.8747874787478748,0.0729697067003252,-0.24915063763602074,-3.9931993199319926
0.8748874887488749,0.0729447691694807,-0.24955015753600568,-3.9963996399639967
0.874987498749875,0.07291979166664582,-0.2499499975000002,-3.999599959996001
0.875087508750875,0.07289477415981095,-0.2503501575280038,-4.002800280028001
0.8751875187518752,0.07286971661696647,-0.25075063762001754,-4.0060006000600055
0.8752875287528753,0.07284461900610276,-0.2511514377760409,-4.00920092009201
0.8753875387538754,0.07281948129521026,-0.2515525579960738,-4.012401240124014
0.8754875487548754,0.07279430345227939,-0.2519539982801159,-4.015601560156014
0.8755875587558756,0.07276908544530046,-0.252355758628168,-4.018801880188018
0.8756875687568757,0.07274382724226393,-0.2527578390402297,-4.022002200220022
0.8757875787578758,0.07271852881116019,-0.253160239516301,-4.0252025202520265
0.8758875887588758,0.07269319011997966,-0.2535629600563815,-4.028402840284027
0.875987598759876,0.07266781113671268,-0.25396600066047204,-4.031603160316031
0.8760876087608761,0.07264239182934969,-0.2543693613285722,-4.034803480348035
0.8761876187618762,0.07261693216588107,-0.2547730420606819,-4.038003800380039
0.8762876287628762,0.07259143211429725,-0.25517704285680076,-4.04120412041204
0.8763876387638764,0.07256589164258859,-0.2555813637169297,-4.044404440444044
0.8764876487648765,0.0725403107187455,-0.25598600464106824,-4.047604760476048
0.8765876587658766,0.07251468931075838,-0.25639096562921637,-4.050805080508052
0.8766876687668766,0.07248902738661767,-0.25679624668137363,-4.054005400540053
0.8767876787678768,0.07246332491431368,-0.25720184779754096,-4.057205720572057
0.8768876887688769,0.07243758186183685,-0.2576077689777179,-4.060406040604061
0.876987698769877,0.07241179819717761,-0.25801401022190446,-4.063606360636065
0.877087708770877,0.07238597388832634,-0.2584205715301002,-4.066806680668066
0.8771877187718772,0.0723601089032734,-0.2588274529023059,-4.07000700070007
0.8772877287728773,0.07233420321000923,-0.2592346543385212,-4.073207320732074
0.8773877387738774,0.07230825677652421,-0.25964217583874616,-4.076407640764078
0.8774877487748775,0.07228226957080877,-0.2600500174029803,-4.0796079607960785
0.8775877587758776,0.07225624156085327,-0.2604581790312244,-4.082808280828083
0.8776877687768777,0.0722301727146481,-0.2608666607234782,-4.086008600860087
0.8777877787778778,0.07220406300018369,-0.26127546247974154,-4.089208920892091
0.8778877887788779,0.07217791238545045,-0.261684584300014,-4.092409240924091
0.877987798779878,0.07215172083843872,-0.26209402618429656,-4.095609560956095
0.8780878087808781,0.07212548832713894,-0.26250378813258873,-4.0988098809880995
0.8781878187818782,0.0720992148195415,-0.2629138701448905,-4.102010201020104
0.8782878287828783,0.07207290028363683,-0.26332427222120136,-4.105210521052104
0.8783878387838784,0.07204654468741525,-0.26373499436152237,-4.108410841084108
0.8784878487848785,0.07202014799886723,-0.2641460365658529,-4.111611161116112
0.8785878587858786,0.07199371018598313,-0.26455739883419305,-4.1148114811481165
0.8786878687868787,0.07196723121675339,-0.2649690811665424,-4.118011801180117
0.8787878787878788,0.07194071105916836,-0.26538108356290174,-4.121212121212121
0.8788878887888789,0.07191414968121845,-0.2657934060232707,-4.124412441244125
0.878987898789879,0.07188754705089406,-0.2662060485476493,-4.127612761276129
0.8790879087908791,0.07186090313618562,-0.266619011136037,-4.13081308130813
0.8791879187918792,0.07183421790508349,-0.26703229378843474,-4.134013401340134
0.8792879287928793,0.07180749132557807,-0.26744589650484213,-4.137213721372138
0.8793879387938794,0.07178072336565976,-0.2678598192852591,-4.140414041404142
0.8794879487948795,0.071753913993319,-0.2682740621296852,-4.143614361436143
0.8795879587958796,0.07172706317654612,-0.26868862503812135,-4.146814681468147
0.8796879687968797,0.07170017088333155,-0.26910350801056715,-4.150015001500151
0.8797879787978797,0.07167323708166573,-0.2695187110470221,-4.1532153215321514
0.8798879887988799,0.07164626173953899,-0.269934234147487,-4.1564156415641555
0.87998799879988,0.07161924482494175,-0.27035007731196165,-4.15961596159616
0.8800880088008801,0.07159218630586442,-0.2707662405404458,-4.162816281628164
0.8801880188018801,0.07156508615029741,-0.2711827238329391,-4.166016601660164
0.8802880288028803,0.07153794432623108,-0.2715995271894425,-4.169216921692168
0.8803880388038804,0.07151076080165585,-0.2720166506099555,-4.1724172417241725
0.8804880488048805,0.0714835355445621,-0.2724340940944781,-4.175617561756177
0.8805880588058805,0.07145626852294029,-0.2728518576430098,-4.178817881788177
0.8806880688068807,0.07142895970478075,-0.2732699412555516,-4.182018201820181
0.8807880788078808,0.07140160905807388,-0.273688344932103,-4.185218521852185
0.8808880888088809,0.07137421655081011,-0.274107068672664,-4.1884188418841894
0.8809880988098809,0.07134678215097985,-0.27452611247723413,-4.19161916191619
0.8810881088108811,0.07131930582657345,-0.2749454763458143,-4.194819481948194
0.8811881188118812,0.07129178754558133,-0.2753651602784041,-4.198019801980198
0.8812881288128813,0.0712642272759939,-0.2757851642750035,-4.201220122012202
0.8813881388138813,0.07123662498580158,-0.27620548833561204,-4.204420442044203
0.8814881488148815,0.07120898064299469,-0.27662613246023066,-4.207620762076207
0.8815881588158816,0.07118129421556368,-0.27704709664885885,-4.210821082108211
0.8816881688168817,0.07115356567149896,-0.2774683809014966,-4.214021402140215
0.8817881788178817,0.07112579497879093,-0.27788998521814356,-4.217221722172216
0.8818881888188819,0.07109798210542993,-0.2783119095988006,-4.22042204220422
0.881988198819882,0.0710701270194064,-0.2787341540434672,-4.223622362236224
0.8820882088208821,0.07104222968871074,-0.2791567185521434,-4.226822682268228
0.8821882188218821,0.07101429008133339,-0.2795796031248287,-4.2300230023002285
0.8822882288228823,0.07098630816526466,-0.28000280776152414,-4.233223322332233
0.8823882388238824,0.07095828390849498,-0.28042633246222914,-4.236423642364237
0.8824882488248825,0.07093021727901477,-0.2808501772269438,-4.239623962396241
0.8825882588258825,0.07090210824481444,-0.28127434205566754,-4.242824282428241
0.8826882688268827,0.07087395677388433,-0.2816988269484013,-4.2460246024602455
0.8827882788278828,0.07084576283421488,-0.2821236319051448,-4.24922492249225
0.8828882888288829,0.07081752639379649,-0.28254875692589776,-4.252425242524254
0.882988298829883,0.07078924742061957,-0.2829742020106599,-4.255625562556254
0.8830883088308831,0.07076092588267445,-0.28339996715943216,-4.258825882588258
0.8831883188318832,0.07073256174795159,-0.283826052372214,-4.262026202620262
0.8832883288328833,0.07070415498444137,-0.2842524576490054,-4.2652265226522665
0.8833883388338833,0.07067570556013422,-0.28467918298980593,-4.268426842684267
0.8834883488348835,0.07064721344302048,-0.2851062283946166,-4.271627162716271
0.8835883588358836,0.07061867860109058,-0.2855335938634368,-4.274827482748275
0.8836883688368837,0.07059010100233491,-0.28596127939626664,-4.278027802780279
0.8837883788378837,0.0705614806147439,-0.2863892849931056,-4.28122812281228
0.8838883888388839,0.0705328174063079,-0.2868176106539546,-4.284428442844284
0.883988398839884,0.07050411134501733,-0.2872462563788133,-4.287628762876288
0.8840884088408841,0.07047536239886258,-0.2876752221676815,-4.290829082908292
0.8841884188418841,0.07044657053583409,-0.28810450802055887,-4.294029402940293
0.8842884288428843,0.07041773572392218,-0.2885341139374463,-4.297229722972297
0.8843884388438844,0.07038885793111731,-0.28896403991834335,-4.300430043004301
0.8844884488448845,0.07035993712540985,-0.28939428596325,-4.303630363036305
0.8845884588458846,0.07033097327479024,-0.28982485207216574,-4.306830683068306
0.8846884688468847,0.07030196634724882,-0.2902557382450916,-4.31003100310031
0.8847884788478848,0.070272916310776,-0.29068694448202703,-4.313231323132314
0.8848884888488849,0.07024382313336221,-0.2911184707829721,-4.316431643164318
0.884988498849885,0.07021468678299785,-0.2915503171479263,-4.3196319631963185
0.8850885088508851,0.07018550722767326,-0.2919824835768905,-4.322832283228323
0.8851885188518852,0.07015628443537889,-0.29241497006986433,-4.326032603260327
0.8852885288528853,0.07012701837410512,-0.2928477766268478,-4.329232923292331
0.8853885388538854,0.07009770901184238,-0.2932809032478404,-4.332433243324331
0.8854885488548855,0.07006835631658101,-0.29371434993284307,-4.335633563356335
0.8855885588558856,0.07003896025631146,-0.2941481166818553,-4.3388338833883395
0.8856885688568857,0.07000952079902407,-0.2945822034948772,-4.342034203420344
0.8857885788578858,0.06998003791270932,-0.29501661037190813,-4.345234523452344
0.8858885888588859,0.06995051156535755,-0.2954513373129492,-4.348434843484348
0.885988598859886,0.06992094172495915,-0.29588638431799985,-4.351635163516352
0.8860886088608861,0.06989132835950454,-0.29632175138706013,-4.3548354835483565
0.8861886188618862,0.06986167143698416,-0.2967574385201295,-4.358035803580357
0.8862886288628863,0.06983197092538831,-0.29719344571720896,-4.361236123612361
0.8863886388638864,0.06980222679270746,-0.297629772978298,-4.364436443644365
0.8864886488648865,0.069772439006932,-0.2980664203033967,-4.367636763676369
0.8865886588658866,0.06974260753605234,-0.2985033876925045,-4.37083708370837
0.8866886688668867,0.06971273234805882,-0.2989406751456224,-4.374037403740374
0.8867886788678868,0.06968281341094187,-0.29937828266274985,-4.377237723772378
0.8868886888688869,0.06965285069269192,-0.29981621024388694,-4.380438043804382
0.886988698869887,0.06962284416129935,-0.3002544578890331,-4.383638363836383
0.8870887088708871,0.06959279378475454,-0.3006930255981894,-4.386838683868387
0.8871887188718872,0.06956269953104788,-0.30113191337135525,-4.390039003900391
0.8872887288728872,0.06953256136816982,-0.30157112120853025,-4.3932393239323915
0.8873887388738874,0.0695023792641107,-0.3020106491097153,-4.396439643964396
0.8874887488748875,0.06947215318686092,-0.30245049707491,-4.3996399639964
0.8875887588758876,0.06944188310441093,-0.3028906651041143,-4.402840284028404
0.8876887688768876,0.06941156898475112,-0.3033311531973277,-4.406040604060404
0.8877887788778878,0.06938121079587181,-0.3037719613545512,-4.409240924092408
0.8878887888788879,0.06935080850576349,-0.30421308957578425,-4.4124412441244125
0.887988798879888,0.0693203620824165,-0.304654537861027,-4.415641564156417
0.888088808880888,0.06928987149382129,-0.3050963062102788,-4.418841884188417
0.8881888188818882,0.06925933670796822,-0.30553839462354065,-4.422042204220421
0.8882888288828883,0.06922875769284767,-0.30598080310081216,-4.425242524252425
0.8883888388838884,0.06919813441645009,-0.30642353164209324,-4.4284428442844295
0.8884888488848884,0.06916746684676586,-0.30686658024738345,-4.43164316431643
0.8885888588858886,0.06913675495178537,-0.30730994891668373,-4.434843484348434
0.8886888688868887,0.06910599869949899,-0.30775363764999364,-4.438043804380438
0.8887888788878888,0.06907519805789715,-0.3081976464473131,-4.441244124412442
0.8888888888888888,0.06904435299497029,-0.30864197530864174,-4.444444444444443
0.888988898889889,0.06901346347870872,-0.3090866242339805,-4.447644764476447
0.8890889088908891,0.06898252947710289,-0.30953159322332874,-4.450845084508451
0.8891889188918892,0.06895155095814318,-0.3099768822766867,-4.454045404540455
0.8892889288928892,0.06892052788982003,-0.3104224913940537,-4.457245724572456
0.8893889388938894,0.0688894602401238,-0.3108684205754308,-4.46044604460446
0.8894889488948895,0.06885834797704485,-0.3113146698208175,-4.463646364636464
0.8895889588958896,0.06882719106857366,-0.3117612391302138,-4.466846684668468
0.8896889688968896,0.0687959894827006,-0.31220812850361923,-4.470047004700469
0.8897889788978898,0.06876474318741603,-0.31265533794103473,-4.473247324732473
0.8898889888988899,0.06873345215071038,-0.31310286744245985,-4.476447644764477
0.88998899889989,0.06870211634057403,-0.31355071700789455,-4.479647964796481
0.89008900890089,0.06867073572499745,-0.3139988866373384,-4.482848284828481
0.8901890189018902,0.06863931027197093,-0.31444737633079234,-4.4860486048604855
0.8902890289028903,0.06860783994948491,-0.3148961860882558,-4.48924892489249
0.8903890389038904,0.06857632472552981,-0.315345315909729,-4.492449244924494
0.8904890489048904,0.06854476456809605,-0.3157947657952112,-4.495649564956494
0.8905890589058906,0.06851315944517394,-0.3162445357447035,-4.498849884988498
0.8906890689068907,0.06848150932475396,-0.31669462575820545,-4.5020502050205025
0.8907890789078908,0.06844981417482646,-0.31714503583571696,-4.505250525052507
0.8908890889088908,0.0684180739633819,-0.3175957659772376,-4.508450845084507
0.890989098909891,0.06838628865841058,-0.3180468161827683,-4.511651165116511
0.8910891089108911,0.06835445822790297,-0.31849818645230865,-4.514851485148515
0.8911891189118912,0.06832258263984944,-0.3189498767858586,-4.518051805180519
0.8912891289128912,0.06829066186224045,-0.3194018871834176,-4.52125212521252
0.8913891389138914,0.0682586958630663,-0.3198542176449868,-4.524452445244524
0.8914891489148915,0.06822668461031745,-0.32030686817056553,-4.527652765276528
0.8915891589158916,0.06819462807198426,-0.32075983876015385,-4.530853085308532
0.8916891689168917,0.0681625262160572,-0.3212131294137513,-4.534053405340533
0.8917891789178918,0.06813037901052658,-0.3216667401313588,-4.537253725372537
0.8918891889188919,0.06809818642338285,-0.32212067091297597,-4.540454045404541
0.891989198919892,0.06806594842261637,-0.3225749217586027,-4.543654365436545
0.892089208920892,0.06803366497621763,-0.32302949266823855,-4.546854685468546
0.8921892189218922,0.06800133605217691,-0.3234843836418845,-4.55005500550055
0.8922892289228923,0.06796896161848466,-0.32393959467954003,-4.553255325532554
0.8923892389238924,0.06793654164313127,-0.3243951257812052,-4.556455645564558
0.8924892489248925,0.0679040760941072,-0.3248509769468794,-4.5596559655965585
0.8925892589258926,0.06787156493940275,-0.3253071481765638,-4.562856285628563
0.8926892689268927,0.06783900814700836,-0.32576363947025777,-4.566056605660567
0.8927892789278928,0.06780640568491442,-0.3262204508279613,-4.569256925692571
0.8928892889288929,0.0677737575211114,-0.32667758224967397,-4.572457245724571
0.892989298929893,0.06774106362358957,-0.3271350337353967,-4.5756575657565755
0.8930893089308931,0.0677083239603394,-0.3275928052851291,-4.5788578857885796
0.8931893189318932,0.0676755384993513,-0.328050896898871,-4.582058205820584
0.8932893289328933,0.06764270720861568,-0.3285093085766221,-4.585258525852584
0.8933893389338934,0.06760983005612288,-0.3289680403183832,-4.588458845884588
0.8934893489348935,0.06757690700986331,-0.329427092124154,-4.591659165916592
0.8935893589358936,0.06754393803782739,-0.3298864639939344,-4.5948594859485965
0.8936893689368937,0.06751092310800556,-0.3303461559277238,-4.598059805980597
0.8937893789378938,0.06747786218838812,-0.3308061679255234,-4.601260126012601
0.8938893889388939,0.06744475524696553,-0.3312664999873326,-4.604460446044605
0.893989398939894,0.06741160225172818,-0.33172715211315135,-4.607660766076609
0.8940894089408941,0.06737840317066648,-0.3321881243029792,-4.61086108610861
0.8941894189418942,0.06734515797177079,-0.3326494165568172,-4.614061406140614
0.8942894289428943,0.06731186662303154,-0.33311102887466476,-4.617261726172618
0.8943894389438944,0.06727852909243912,-0.3335729612565219,-4.620462046204622
0.8944894489448945,0.06724514534798395,-0.3340352137023882,-4.623662366236623
0.8945894589458946,0.06721171535765638,-0.3344977862122646,-4.626862686268627
0.8946894689468947,0.06717823908944683,-0.33496067878615055,-4.630063006300631
0.8947894789478947,0.06714471651134574,-0.33542389142404566,-4.6332633263326315
0.8948894889488949,0.06711114759134343,-0.3358874241259508,-4.636463646364636
0.894989498949895,0.06707753229743033,-0.3363512768918656,-4.63966396639664
0.8950895089508951,0.06704387059759687,-0.33681544972179,-4.642864286428644
0.8951895189518951,0.06701016245983343,-0.33727994261572347,-4.646064606460644
0.8952895289528953,0.06697640785213038,-0.33774475557366707,-4.649264926492648
0.8953895389538954,0.06694260674247815,-0.33820988859562023,-4.6524652465246525
0.8954895489548955,0.06690875909886712,-0.33867534168158303,-4.655665566556657
0.8955895589558955,0.06687486488928773,-0.3391411148315549,-4.658865886588657
0.8956895689568957,0.06684092408173031,-0.3396072080455369,-4.662066206620661
0.8957895789578958,0.0668069366441853,-0.34007362132352853,-4.665266526652665
0.8958895889588959,0.06677290254464308,-0.34054035466552973,-4.6684668466846695
0.8959895989598959,0.0667388217510941,-0.34100740807154,-4.67166716671667
0.8960896089608961,0.06670469423152867,-0.3414747815415604,-4.674867486748674
0.8961896189618962,0.06667051995393725,-0.3419424750755904,-4.678067806780678
0.8962896289628963,0.06663629888631022,-0.34241048867363,-4.681268126812682
0.8963896389638963,0.066602030996638,-0.3428788223356787,-4.684468446844683
0.8964896489648965,0.06656771625291096,-0.3433474760617375,-4.687668766876687
0.8965896589658966,0.06653335462311949,-0.34381644985180587,-4.690869086908691
0.8966896689668967,0.066498946075254,-0.3442857437058839,-4.694069406940695
0.8967896789678967,0.06646449057730495,-0.34475535762397097,-4.697269726972696
0.8968896889688969,0.06642998809726264,-0.3452252916060682,-4.7004700470047
0.896989698969897,0.0663954386031175,-0.34569554565217503,-4.703670367036704
0.8970897089708971,0.06636084206285994,-0.34616611976229145,-4.706870687068708
0.8971897189718971,0.0663261984444804,-0.34663701393641694,-4.710071007100709
0.8972897289728973,0.06629150771596919,-0.34710822817455256,-4.713271327132713
0.8973897389738974,0.06625676984531675,-0.34757976247669775,-4.716471647164717
0.8974897489748975,0.06622198480051347,-0.3480516168428526,-4.719671967196721
0.8975897589758975,0.06618715254954982,-0.34852379127301647,-4.722872287228721
0.8976897689768977,0.06615227306041609,-0.3489962857671905,-4.7260726072607255
0.8977897789778978,0.06611734630110272,-0.34946910032537415,-4.72927292729273
0.8978897889788979,0.06608237223960012,-0.3499422349475674,-4.732473247324734
0.897989798979898,0.0660473508438987,-0.3504156896337697,-4.735673567356734
0.8980898089808981,0.06601228208198881,-0.35088946438398205,-4.738873887388738
0.8981898189818982,0.06597716592186088,-0.3513635591982041,-4.7420742074207425
0.8982898289828983,0.0659420023315053,-0.35183797407643574,-4.745274527452747
0.8983898389838983,0.06590679127891252,-0.35231270901867645,-4.748474847484747
0.8984898489848985,0.06587153273207284,-0.3527877640249273,-4.751675167516751
0.8985898589858986,0.06583622665897672,-0.3532631390951877,-4.754875487548755
0.8986898689868987,0.06580087302761455,-0.35373883422945773,-4.758075807580759
0.8987898789878987,0.06576547180597675,-0.35421484942773684,-4.76127612761276
0.8988898889888989,0.06573002296205366,-0.3546911846900261,-4.764476447644764
0.898989898989899,0.06569452646383571,-0.35516784001632495,-4.767676767676768
0.8990899089908991,0.0656589822793133,-0.3556448154066334,-4.770877087708772
0.8991899189918992,0.06562339037647687,-0.3561221108609509,-4.774077407740773
0.8992899289928993,0.06558775072331673,-0.35659972637927856,-4.777277727772777
0.8993899389938994,0.06555206328782333,-0.3570776619616158,-4.780478047804781
0.8994899489948995,0.06551632803798704,-0.3575559176079626,-4.783678367836785
0.8995899589958996,0.06548054494179835,-0.35803449331831855,-4.786878687868786
0.8996899689968997,0.06544471396724753,-0.3585133890926846,-4.79007900790079
0.8997899789978998,0.06540883508232503,-0.3589926049310603,-4.793279327932794
0.8998899889988999,0.06537290825502128,-0.35947214083344553,-4.796479647964798
0.8999899989999,0.06533693345332667,-0.3599519967998398,-4.7996799679967985
0.9000900090009001,0.06530091064523155,-0.36043217283024426,-4.802880288028803
0.9001900190019002,0.06526483979872634,-0.36091266892465834,-4.806080608060807
0.9002900290029003,0.06522872088180146,-0.361393485083082,-4.809280928092811
0.9003900390039004,0.06519255386244732,-0.36187462130551473,-4.812481248124811
0.9004900490049005,0.06515633870865425,-0.3623560775919576,-4.8156815681568155
0.9005900590059006,0.0651200753884127,-0.36283785394241,-4.81888188818882
0.9006900690069007,0.06508376386971305,-0.3633199503568721,-4.822082208220824
0.9007900790079008,0.06504740412054577,-0.3638023668353432,-4.825282528252824
0.9008900890089009,0.06501099610890113,-0.3642851033778245,-4.828482848284828
0.900990099009901,0.0649745398027696,-0.3647681599843154,-4.831683168316832
0.9010901090109011,0.06493803517014157,-0.36525153665481586,-4.8348834883488365
0.9011901190119012,0.06490148217900749,-0.3657352333893254,-4.838083808380837
0.9012901290129013,0.06486488079735764,-0.36621925018784507,-4.841284128412841
0.9013901390139014,0.06482823099318251,-0.3667035870503743,-4.844484448444845
0.9014901490149015,0.06479153273447247,-0.3671882439769132,-4.847684768476849
0.9015901590159016,0.06475478598921794,-0.36767322096746113,-4.85088508850885
0.9016901690169017,0.06471799072540929,-0.3681585180220192,-4.854085408540854
0.9017901790179018,0.06468114691103691,-0.3686441351405869,-4.857285728572858
0.9018901890189019,0.06464425451409121,-0.3691300723231642,-4.860486048604862
0.901990199019902,0.06460731350256264,-0.3696163295697505,-4.863686368636863
0.9020902090209021,0.06457032384444152,-0.37010290688034697,-4.866886688668867
0.9021902190219022,0.06453328550771827,-0.3705898042549531,-4.870087008700871
0.9022902290229022,0.06449619846038335,-0.3710770216935682,-4.8732873287328715
0.9023902390239024,0.06445906267042704,-0.3715645591961935,-4.876487648764876
0.9024902490249025,0.06442187810583982,-0.3720524167628284,-4.87968796879688
0.9025902590259026,0.06438464473461208,-0.37254059439347287,-4.882888288828884
0.9026902690269026,0.06434736252473425,-0.37302909208812646,-4.886088608860884
0.9027902790279028,0.06431003144419663,-0.3735179098467901,-4.8892889288928885
0.9028902890289029,0.06427265146098969,-0.3740070476694634,-4.892489248924893
0.902990299029903,0.0642352225431038,-0.37449650555614633,-4.895689568956897
0.903090309030903,0.06419774465852943,-0.37498628350683827,-4.898889888988897
0.9031903190319032,0.06416021777525688,-0.3754763815215404,-4.902090209020901
0.9032903290329033,0.06412264186127659,-0.3759667996002521,-4.905290529052905
0.9033903390339034,0.06408501688457893,-0.37645753774297336,-4.9084908490849095
0.9034903490349034,0.06404734281315438,-0.37694859594970376,-4.91169116911691
0.9035903590359036,0.06400961961499325,-0.37743997422044423,-4.914891489148914
0.9036903690369037,0.06397184725808597,-0.37793167255519433,-4.918091809180918
0.9037903790379038,0.06393402571042295,-0.37842369095395406,-4.921292129212922
0.9038903890389038,0.06389615493999459,-0.3789160294167228,-4.924492449244923
0.903990399039904,0.06385823491479126,-0.37940868794350174,-4.927692769276927
0.9040904090409041,0.06382026560280335,-0.37990166653429025,-4.930893089308931
0.9041904190419042,0.0637822469720213,-0.38039496518908833,-4.934093409340935
0.9042904290429042,0.06374417899043552,-0.3808885839078955,-4.937293729372936
0.9043904390439044,0.06370606162603634,-0.3813825226907128,-4.94049404940494
0.9044904490449045,0.06366789484681419,-0.38187678153753973,-4.943694369436944
0.9045904590459046,0.06362967862075948,-0.3823713604483763,-4.946894689468948
0.9046904690469046,0.06359141291586265,-0.38286625942322183,-4.950095009500949
0.9047904790479048,0.063553097700114,-0.3833614784620775,-4.953295329532953
0.9048904890489049,0.06351473294150398,-0.38385701756494284,-4.956495649564957
0.904990499049905,0.06347631860802297,-0.3843528767318178,-4.959695969596961
0.905090509050905,0.06343785466766144,-0.38484905596270175,-4.9628962896289615
0.9051905190519052,0.0633993410884097,-0.3853455552575959,-4.9660966096609656
0.9052905290529053,0.06336077783825816,-0.3858423746164996,-4.96929692969297
0.9053905390539054,0.06332216488519725,-0.3863395140394129,-4.972497249724974
0.9054905490549054,0.0632835021972174,-0.38683697352633534,-4.975697569756974
0.9055905590559056,0.06324478974230892,-0.38733475307726783,-4.978897889788978
0.9056905690569057,0.06320602748846224,-0.38783285269220996,-4.9820982098209825
0.9057905790579058,0.06316721540366779,-0.3883312723711617,-4.985298529852987
0.9058905890589058,0.06312835345591597,-0.3888300121141225,-4.988498849884987
0.905990599059906,0.06308944161319713,-0.38932907192109345,-4.991699169916991
0.9060906090609061,0.06305047984350169,-0.389828451792074,-4.994899489948995
0.9061906190619062,0.06301146811482006,-0.3903281517270641,-4.9980998099809995
0.9062906290629063,0.06297240639514268,-0.39082817172606327,-5.001300130013
0.9063906390639064,0.06293329465245984,-0.39132851178907263,-5.004500450045004
0.9064906490649065,0.06289413285476199,-0.39182917191609157,-5.007700770077008
0.9065906590659066,0.06285492097003954,-0.39233015210712013,-5.010901090109012
0.9066906690669067,0.06281565896628294,-0.3928314523621577,-5.014101410141013
0.9067906790679068,0.06277634681148248,-0.3933330726812055,-5.017301730173017
0.9068906890689069,0.0627369844736286,-0.39383501306426283,-5.020502050205021
0.906990699069907,0.06269757192071174,-0.39433727351132974,-5.023702370237025
0.907090709070907,0.06265810912072228,-0.39483985402240573,-5.026902690269026
0.9071907190719072,0.06261859604165057,-0.3953427545974919,-5.03010301030103
0.9072907290729073,0.06257903265148704,-0.39584597523658765,-5.033303330333034
0.9073907390739074,0.06253941891822208,-0.39634951593969303,-5.036503650365038
0.9074907490749075,0.06249975480984615,-0.3968533767068074,-5.0397039703970385
0.9075907590759076,0.06246004029434955,-0.39735755753793195,-5.042904290429043
0.9076907690769077,0.06242027533972273,-0.39786205843306616,-5.046104610461047
0.9077907790779078,0.062380459913956084,-0.3983668793922099,-5.049304930493051
0.9078907890789079,0.06234059398504005,-0.3988720204153627,-5.052505250525051
0.907990799079908,0.06230067752096492,-0.39937748150252567,-5.0557055705570555
0.9080908090809081,0.062260710489721184,-0.3998832626536982,-5.05890589058906
0.9081908190819082,0.06222069285929921,-0.4003893638688804,-5.062106210621064
0.9082908290829083,0.06218062459768943,-0.4008957851480716,-5.065306530653064
0.9083908390839084,0.062140505672882165,-0.40140252649127295,-5.068506850685068
0.9084908490849085,0.06210033605286787,-0.4019095878984839,-5.071707170717072
0.9085908590859086,0.06206011570563692,-0.4024169693697045,-5.0749074907490765
0.9086908690869087,0.06201984459917979,-0.4029246709049341,-5.078107810781077
0.9087908790879088,0.061979522701486746,-0.4034326925041739,-5.081308130813081
0.9088908890889089,0.06193914998054826,-0.4039410341674233,-5.084508450845085
0.908990899089909,0.06189872640435472,-0.40444969589468227,-5.087708770877089
0.9090909090909091,0.06185825194089657,-0.4049586776859503,-5.09090909090909
0.9091909190919092,0.06181772655816414,-0.40546797954122843,-5.094109410941094
0.9092909290929093,0.06177715022414783,-0.4059776014605162,-5.097309730973098
0.9093909390939094,0.06173652290683808,-0.4064875434438136,-5.100510051005102
0.9094909490949095,0.061695844574225306,-0.40699780549112,-5.103710371037103
0.9095909590959096,0.061655115194299816,-0.40750838760243663,-5.106910691069107
0.9096909690969097,0.061614334735052075,-0.4080192897777628,-5.110111011101111
0.9097909790979097,0.06157350316447251,-0.408530512017098,-5.1133113311331115
0.9098909890989099,0.061532620450551426,-0.4090420543204434,-5.116511651165116
0.90999099909991,0.06149168656127927,-0.4095539166877984,-5.11971197119712
0.9100910091009101,0.06145070146464646,-0.410066099119163,-5.122912291229124
0.9101910191019101,0.061409665128643404,-0.41057860161453663,-5.126112611261124
0.9102910291029103,0.06136857752126043,-0.4110914241739204,-5.1293129312931285
0.9103910391039104,0.06132743861048798,-0.41160456679731383,-5.132513251325133
0.9104910491049105,0.061286248364316454,-0.4121180294847168,-5.135713571357137
0.9105910591059105,0.061245006750736276,-0.4126318122361288,-5.138913891389137
0.9106910691069107,0.06120371373773779,-0.413145915051551,-5.142114211421141
0.9107910791079108,0.061162369293311404,-0.41366033793098284,-5.145314531453145
0.9108910891089109,0.06112097338544754,-0.41417508087442423,-5.1485148514851495
0.9109910991099109,0.061079525982136625,-0.4146901438818747,-5.15171517151715
0.9110911091109111,0.06103802705136897,-0.4152055269533353,-5.154915491549154
0.9111911191119112,0.060996476561135035,-0.41572123008880546,-5.158115811581158
0.9112911291129113,0.06095487447942519,-0.4162372532882853,-5.161316131613162
0.9113911391139113,0.060913220774229906,-0.41675359655177413,-5.164516451645163
0.9114911491149115,0.06087151541353948,-0.41727025987927313,-5.167716771677167
0.9115911591159116,0.060829758365344336,-0.41778724327078176,-5.170917091709171
0.9116911691169117,0.06078794959763491,-0.41830454672629996,-5.174117411741175
0.9117911791179117,0.06074608907840161,-0.41882217024582724,-5.177317731773176
0.9118911891189119,0.060704176775634756,-0.41934011382936465,-5.18051805180518
0.911991199119912,0.06066221265732481,-0.4198583774769116,-5.183718371837184
0.9120912091209121,0.06062019669146214,-0.4203769611884683,-5.186918691869188
0.9121912191219121,0.06057812884603721,-0.4208958649640339,-5.190119011901189
0.9122912291229123,0.06053600908904031,-0.4214150888036097,-5.193319331933193
0.9123912391239124,0.0604938373884619,-0.42193463270719517,-5.196519651965197
0.9124912491249125,0.06045161371229238,-0.4224544966747902,-5.199719971997201
0.9125912591259125,0.06040933802852218,-0.4229746807063942,-5.2029202920292015
0.9126912691269127,0.060367010305141605,-0.4234951848020085,-5.206120612061206
0.9127912791279128,0.060324630510141114,-0.4240160089616323,-5.20932093209321
0.9128912891289129,0.06028219861151109,-0.42453715318526575,-5.212521252125214
0.912991299129913,0.06023971457724199,-0.4250586174729082,-5.215721572157214
0.9130913091309131,0.06019717837532412,-0.4255804018245608,-5.218921892189218
0.9131913191319132,0.0601545899737479,-0.42610250624022306,-5.2221222122212225
0.9132913291329133,0.06011194934050377,-0.4266249307198949,-5.225322532253227
0.9133913391339133,0.06006925644358213,-0.4271476752635757,-5.228522852285227
0.9134913491349135,0.060026511250973316,-0.4276707398712668,-5.231723172317231
0.9135913591359136,0.059983713730667756,-0.4281941245429674,-5.234923492349235
0.9136913691369137,0.05994086385065587,-0.4287178292786777,-5.2381238123812395
0.9137913791379138,0.05989796157892808,-0.42924185407839693,-5.24132413241324
0.9138913891389139,0.0598550068834747,-0.42976619894212637,-5.244524452445244
0.913991399139914,0.05981199973228616,-0.4302908638698654,-5.247724772477248
0.9140914091409141,0.05976894009335289,-0.43081584886161406,-5.250925092509252
0.9141914191419142,0.0597258279346653,-0.4313411539173717,-5.254125412541253
0.9142914291429143,0.059682663224213714,-0.4318667790371396,-5.257325732573257
0.9143914391439144,0.05963944592998858,-0.432392724220917,-5.260526052605261
0.9144914491449145,0.05959617601998028,-0.4329189894687041,-5.263726372637265
0.9145914591459146,0.059552853462179284,-0.43344557478050016,-5.266926692669266
0.9146914691469147,0.05950947822457587,-0.4339724801563064,-5.27012701270127
0.9147914791479148,0.0594660502751605,-0.4344997055961223,-5.273327332733274
0.9148914891489149,0.05942256958192356,-0.4350272510999477,-5.276527652765278
0.914991499149915,0.0593790361128555,-0.4355551166677822,-5.279727972797279
0.9150915091509151,0.05933544983594663,-0.4360833022996269,-5.282928292829283
0.9151915191519152,0.059291810719187384,-0.4366118079954811,-5.286128612861287
0.9152915291529153,0.059248118730568164,-0.437140633755345,-5.289328932893291
0.9153915391539154,0.05920437383807942,-0.4376697795792179,-5.292529252925291
0.9154915491549155,0.05916057600971146,-0.43819924546710093,-5.2957295729572955
0.9155915591559156,0.059116725213454714,-0.4387290314189936,-5.2989298929893
0.9156915691569157,0.059072821417299595,-0.43925913743489586,-5.302130213021304
0.9157915791579158,0.05902886458923654,-0.43978956351480714,-5.305330533053304
0.9158915891589159,0.058984854697255854,-0.44032030965872865,-5.308530853085308
0.915991599159916,0.058940791709347976,-0.4408513758666597,-5.3117311731173125
0.9160916091609161,0.05889667559350332,-0.4413827621386004,-5.314931493149317
0.9161916191619162,0.05885250631771233,-0.44191446847455007,-5.318131813181317
0.9162916291629163,0.05880828384996528,-0.44244649487450993,-5.321332133213321
0.9163916391639164,0.05876400815825265,-0.4429788413384794,-5.324532453245325
0.9164916491649165,0.05871967921056482,-0.4435115078664585,-5.327732773277329
0.9165916591659166,0.058675296974892245,-0.44404449445844657,-5.33093309330933
0.9166916691669167,0.05863086141922522,-0.4445778011144449,-5.334133413341334
0.9167916791679168,0.0585863725115542,-0.44511142783445273,-5.337333733373338
0.916891689168917,0.05854183021986956,-0.44564537461847026,-5.340534053405342
0.916991699169917,0.05849723451216178,-0.44617964146649675,-5.343734373437343
0.9170917091709171,0.05845258535642115,-0.4467142283785334,-5.346934693469347
0.9171917191719172,0.058407882720638106,-0.4472491353545797,-5.350135013501351
0.9172917291729173,0.05836312657280305,-0.4477843623946356,-5.353335333533355
0.9173917391739174,0.058318316880906426,-0.4483199094987005,-5.356535653565356
0.9174917491749175,0.05827345361293854,-0.4488557766667756,-5.35973597359736
0.9175917591759176,0.05822853673688984,-0.44939196389886027,-5.362936293629364
0.9176917691769176,0.05818356622075078,-0.449928471194954,-5.366136613661364
0.9177917791779178,0.058138542032511634,-0.4504652985550579,-5.3693369336933685
0.9178917891789179,0.05809346414016288,-0.4510024459791714,-5.372537253725373
0.917991799179918,0.0580483325116949,-0.4515399134672945,-5.375737573757377
0.918091809180918,0.058003147115098144,-0.45207770101942657,-5.378937893789377
0.9181918191819182,0.0579579079183629,-0.4526158086355689,-5.382138213821381
0.9182918291829183,0.05791261488947964,-0.4531542363157208,-5.3853385338533855
0.9183918391839184,0.057867267996438744,-0.4536929840598823,-5.38853885388539
0.9184918491849184,0.05782186720723066,-0.4542320518680528,-5.39173917391739
0.9185918591859186,0.0577764124898457,-0.45477143974023354,-5.394939493949394
0.9186918691869187,0.0577309038122743,-0.45531114767642383,-5.398139813981398
0.9187918791879188,0.057685341142506855,-0.45585117567662375,-5.401340134013402
0.9188918891889188,0.057639724448533824,-0.45639152374083264,-5.404540454045403
0.918991899189919,0.0575940536983455,-0.45693219186905176,-5.407740774077407
0.9190919091909191,0.05754832885993233,-0.4574731800612805,-5.410941094109411
0.9191919191919192,0.05750254990128471,-0.4580144883175188,-5.414141414141415
0.9192919291929192,0.05745671679039309,-0.45855611663776613,-5.417341734173416
0.9193919391939194,0.05741082949524777,-0.45909806502202366,-5.42054205420542
0.9194919491949195,0.05736488798383921,-0.45964033347029076,-5.423742374237424
0.9195919591959196,0.05731889222415777,-0.4601829219825675,-5.426942694269428
0.9196919691969196,0.057272842184193956,-0.4607258305588532,-5.430143014301429
0.9197919791979198,0.057226737831938004,-0.4612690591991491,-5.433343334333433
0.9198919891989199,0.05718057913538042,-0.4618126079034547,-5.436543654365437
0.91999199919992,0.05713436606251156,-0.46235647667176977,-5.439743974397441
0.92009200920092,0.05708809858132188,-0.4629006655040939,-5.4429442944294415
0.9201920192019202,0.05704177665980168,-0.46344517440042826,-5.446144614461446
0.9202920292029203,0.05699540026594142,-0.4639900033607722,-5.44934493449345
0.9203920392039204,0.05694896936773151,-0.4645351523851257,-5.452545254525454
0.9204920492049204,0.05690248393316236,-0.4650806214734882,-5.455745574557454
0.9205920592059206,0.05685594393022428,-0.46562641062586096,-5.4589458945894584
0.9206920692069207,0.05680934932690773,-0.46617251984224334,-5.4621462146214625
0.9207920792079208,0.0567627000912031,-0.4667189491226353,-5.465346534653467
0.9208920892089208,0.05671599619110085,-0.4672656984670362,-5.468546854685467
0.920992099209921,0.056669237594591255,-0.46781276787544734,-5.471747174717471
0.9210921092109211,0.05662242426966478,-0.46836015734786807,-5.474947494749475
0.9211921192119212,0.05657555618431183,-0.4689078668842984,-5.4781478147814795
0.9212921292129213,0.05652863330652284,-0.46945589648473773,-5.48134813481348
0.9213921392139214,0.0564816556042881,-0.4700042461491873,-5.484548454845484
0.9214921492149215,0.05643462304559808,-0.47055291587764647,-5.487748774877488
0.9215921592159216,0.05638753559844316,-0.47110190567011523,-5.490949094909492
0.9216921692169217,0.0563403932308138,-0.47165121552659295,-5.494149414941493
0.9217921792179218,0.05629319591070029,-0.4722008454470809,-5.497349734973497
0.9218921892189219,0.056245943606093085,-0.47275079543157844,-5.500550055005501
0.921992199219922,0.056198636284982575,-0.4733010654800856,-5.503750375037505
0.922092209220922,0.05615127391535922,-0.4738516555926018,-5.506950695069506
0.9221922192219222,0.05610385646521332,-0.4744025657691281,-5.51015101510151
0.9222922292229223,0.05605638390253529,-0.4749537960096641,-5.513351335133514
0.9223922392239224,0.05600885619531555,-0.47550534631420965,-5.516551655165518
0.9224922492249225,0.055961273311544574,-0.4760572166827642,-5.519751975197519
0.9225922592259226,0.055913635219212623,-0.47660940711532895,-5.522952295229523
0.9226922692269227,0.055865941886310166,-0.4771619176119033,-5.526152615261527
0.9227922792279228,0.05581819328082758,-0.47771474817248727,-5.529352935293531
0.9228922892289229,0.055770389370755326,-0.47826789879708026,-5.532553255325531
0.922992299229923,0.055722530124083715,-0.4788213694856834,-5.5357535753575355
0.9230923092309231,0.05567461550880316,-0.4793751602382962,-5.53895389538954
0.9231923192319232,0.05562664549290411,-0.47992927105491856,-5.542154215421544
0.9232923292329233,0.05557862004437697,-0.4804837019355499,-5.545354535453544
0.9233923392339234,0.055530539131212045,-0.4810384528801915,-5.548554855485548
0.9234923492349235,0.055482402721399815,-0.48159352388884263,-5.5517551755175525
0.9235923592359236,0.05543421078293063,-0.4821489149615034,-5.554955495549557
0.9236923692369237,0.05538596328379497,-0.4827046260981732,-5.558155815581557
0.9237923792379238,0.05533766019198312,-0.4832606572988532,-5.561356135613561
0.9238923892389239,0.05528930147548554,-0.48381700856354276,-5.564556455645565
0.923992399239924,0.055240887102292614,-0.48437367989224195,-5.567756775677569
0.9240924092409241,0.055192417040394806,-0.4849306712849501,-5.57095709570957
0.9241924192419242,0.05514389125778241,-0.4854879827416685,-5.574157415741574
0.9242924292429243,0.05509530972244586,-0.4860456142623965,-5.577357735773578
0.9243924392439244,0.055046672402375554,-0.48660356584713405,-5.580558055805582
0.9244924492449245,0.05499797926556197,-0.48716183749588066,-5.583758375837583
0.9245924592459246,0.054949230279995376,-0.48772042920863745,-5.586958695869587
0.9246924692469247,0.05490042541366622,-0.4882793409854038,-5.590159015901591
0.9247924792479248,0.05485156463456492,-0.4888385728261798,-5.593359335933595
0.9248924892489249,0.054802647910681915,-0.4893981247309648,-5.596559655965596
0.924992499249925,0.05475367521000749,-0.48995799669976,-5.5997599759976
0.9250925092509251,0.05470464650053212,-0.4905181887325648,-5.602960296029604
0.9251925192519251,0.05465556175024623,-0.49107870082937854,-5.606160616061604
0.9252925292529253,0.05460642092714013,-0.4916395329902026,-5.6093609360936085
0.9253925392539254,0.05455722399920426,-0.4922006852150362,-5.612561256125613
0.9254925492549255,0.05450797093442903,-0.49276215750387936,-5.615761576157617
0.9255925592559255,0.05445866170080488,-0.49332394985673156,-5.618961896189617
0.9256925692569257,0.0544092962663221,-0.49388606227359394,-5.622162216221621
0.9257925792579258,0.05435987459897114,-0.49444849475446595,-5.6253625362536255
0.9258925892589259,0.05431039666674242,-0.4950112472993476,-5.62856285628563
0.9259925992599259,0.05426086243762636,-0.49557431990823814,-5.63176317631763
0.9260926092609261,0.054211271879613276,-0.496137712581139,-5.634963496349634
0.9261926192619262,0.05416162496069361,-0.4967014253180494,-5.638163816381638
0.9262926292629263,0.054111921648857766,-0.4972654581189694,-5.641364136413642
0.9263926392639263,0.05406216191209619,-0.4978298109838984,-5.644564456445643
0.9264926492649265,0.05401234571839917,-0.4983944839128376,-5.647764776477647
0.9265926592659266,0.053962473035757165,-0.4989594769057864,-5.650965096509651
0.9266926692669267,0.053912543832160556,-0.49952478996274485,-5.654165416541655
0.9267926792679267,0.05386255807559982,-0.5000904230837122,-5.657365736573656
0.9268926892689269,0.05381251573406524,-0.5006563762686899,-5.66056605660566
0.926992699269927,0.05376241677554725,-0.501222649517677,-5.663766376637664
0.9270927092709271,0.05371226116803627,-0.5017892428306739,-5.666966696669668
0.9271927192719271,0.053662048879522736,-0.5023561562076797,-5.670167016701669
0.9272927292729273,0.05361177987799696,-0.5029233896486958,-5.673367336733673
0.9273927392739274,0.05356145413144937,-0.5034909431537213,-5.676567656765677
0.9274927492749275,0.053511071607870365,-0.5040588167227567,-5.679767976797681
0.9275927592759275,0.05346063227525042,-0.5046270103558008,-5.6829682968296815
0.9276927692769277,0.053410136101579804,-0.5051955240528553,-5.686168616861686
0.9277927792779278,0.05335958305484898,-0.5057643578139193,-5.68936893689369
0.9278927892789279,0.05330897310304834,-0.5063335116389929,-5.692569256925694
0.927992799279928,0.05325830621416834,-0.5069029855280756,-5.695769576957694
0.9280928092809281,0.05320758235619927,-0.5074727794811683,-5.6989698969896985
0.9281928192819282,0.05315680149713157,-0.5080428934982708,-5.702170217021703
0.9282928292829283,0.05310596360495566,-0.5086133275793828,-5.705370537053707
0.9283928392839284,0.053055068647661976,-0.5091840817245038,-5.708570857085707
0.9284928492849285,0.053004116593240815,-0.5097551559336351,-5.711771177117711
0.9285928592859286,0.05295310740968262,-0.510326550206776,-5.714971497149715
0.9286928692869287,0.05290204106497781,-0.5108982645439264,-5.7181718171817195
0.9287928792879288,0.052850917527116806,-0.5114702989450858,-5.72137213721372
0.9288928892889289,0.05279973676408992,-0.5120426534102555,-5.724572457245724
0.928992899289929,0.05274849874388761,-0.5126153279394347,-5.727772777277728
0.9290929092909291,0.05269720343450025,-0.5131883225326236,-5.730973097309732
0.9291929192919292,0.052645850803918315,-0.5137616371898214,-5.734173417341733
0.9292929292929293,0.05259444082013207,-0.5143352719110295,-5.737373737373737
0.9293929392939294,0.052542973451132,-0.5149092266962471,-5.740574057405741
0.9294929492949295,0.052491448664908485,-0.5154835015454743,-5.743774377437745
0.9295929592959296,0.05243986642945196,-0.5160580964587106,-5.746974697469746
0.9296929692969297,0.052388226712752756,-0.516633011435957,-5.75017501750175
0.9297929792979298,0.05233652948280128,-0.5172082464772131,-5.753375337533754
0.9298929892989299,0.052284774707587967,-0.5177838015824787,-5.756575657565758
0.92999299929993,0.05223296235510323,-0.5183596767517534,-5.759775977597759
0.9300930093009301,0.05218109239333742,-0.5189358719850382,-5.762976297629763
0.9301930193019302,0.052129164790280916,-0.5195123872823327,-5.766176617661767
0.9302930293029303,0.05207717951392417,-0.5200892226436368,-5.769376937693771
0.9303930393039304,0.052025136532257626,-0.5206663780689498,-5.7725772577257715
0.9304930493049305,0.05197303581327155,-0.5212438535582731,-5.775777577757776
0.9305930593059306,0.051920877324956406,-0.521821649111606,-5.77897789778978
0.9306930693069307,0.05186866103530259,-0.5223997647289484,-5.782178217821784
0.9307930793079308,0.051816386912300574,-0.5229782004102999,-5.785378537853784
0.9308930893089309,0.05176405492394063,-0.5235569561556616,-5.788578857885788
0.930993099309931,0.05171166503821321,-0.5241360319650328,-5.7917791779177925
0.9310931093109311,0.05165921722310871,-0.5247154278384137,-5.794979497949797
0.9311931193119312,0.051606711446617604,-0.5252951437758036,-5.798179817981797
0.9312931293129313,0.051554147676730146,-0.5258751797772037,-5.801380138013801
0.9313931393139314,0.051501525881436805,-0.5264555358426133,-5.804580458045805
0.9314931493149315,0.05144884602872799,-0.5270362119720325,-5.8077807780778095
0.9315931593159316,0.051396108086594144,-0.5276172081654609,-5.81098109810981
0.9316931693169317,0.051343312023025556,-0.5281985244228993,-5.814181418141814
0.9317931793179318,0.05129045780601267,-0.5287801607443474,-5.817381738173818
0.931893189318932,0.051237545403545914,-0.5293621171298051,-5.820582058205822
0.931993199319932,0.05118457478361571,-0.5299443935792717,-5.823782378237823
0.9320932093209321,0.05113154591421235,-0.5305269900927486,-5.826982698269827
0.9321932193219322,0.0510784587633263,-0.5311099066702352,-5.830183018301831
0.9322932293229323,0.051025313298947945,-0.5316931433117312,-5.833383338333835
0.9323932393239324,0.05097210948906775,-0.5322767000172363,-5.836583658365836
0.9324932493249325,0.05091884730167601,-0.5328605767867516,-5.83978397839784
0.9325932593259326,0.05086552670476314,-0.5334447736202765,-5.842984298429844
0.9326932693269326,0.05081214766631964,-0.5340292905178103,-5.8461846184618445
0.9327932793279328,0.050758710154335765,-0.5346141274793544,-5.8493849384938486
0.9328932893289329,0.050705214136801985,-0.5351992845049082,-5.852585258525853
0.932993299329933,0.0506516595817087,-0.5357847615944714,-5.855785578557857
0.933093309330933,0.05059804645704634,-0.5363705587480437,-5.858985898589857
0.9331933193319332,0.050544374730805225,-0.5369566759656262,-5.862186218621861
0.9332933293329333,0.05049064437097578,-0.5375431132472184,-5.8653865386538655
0.9333933393339334,0.050436855345548426,-0.53812987059282,-5.86858685868587
0.9334933493349334,0.05038300762251359,-0.5387169480024308,-5.87178717871787
0.9335933593359336,0.05032910116986159,-0.5393043454760517,-5.874987498749874
0.9336933693369337,0.05027513595558287,-0.5398920630136821,-5.878187818781878
0.9337933793379338,0.05022111194766782,-0.5404801006153223,-5.8813881388138824
0.9338933893389338,0.05016702911410688,-0.5410684582809713,-5.884588458845883
0.933993399339934,0.05011288742289036,-0.5416571360106306,-5.887788778877887
0.9340934093409341,0.05005868684200872,-0.5422461338042995,-5.890989098909891
0.9341934193419342,0.05000442733945233,-0.5428354516619781,-5.894189418941895
0.9342934293429342,0.04995010888321167,-0.5434250895836655,-5.897389738973896
0.9343934393439344,0.049895731441277014,-0.5440150475693633,-5.9005900590059
0.9344934493449345,0.049841294981638806,-0.5446053256190706,-5.903790379037904
0.9345934593459346,0.04978679947228746,-0.5451959237327876,-5.906990699069908
0.9346934693469346,0.04973224488121343,-0.5457868419105134,-5.910191019101909
0.9347934793479348,0.04967763117640701,-0.5463780801522495,-5.913391339133913
0.9348934893489349,0.04962295832585863,-0.5469696384579953,-5.916591659165917
0.934993499349935,0.04956822629755869,-0.5475615168277506,-5.919791979197921
0.935093509350935,0.049513435059497665,-0.5481537152615149,-5.9229922992299215
0.9351935193519352,0.04945858457966582,-0.5487462337592894,-5.926192619261926
0.9352935293529353,0.04940367482605363,-0.5493390723210736,-5.92939293929393
0.9353935393539354,0.049348705766651485,-0.5499322309468673,-5.932593259325934
0.9354935493549354,0.049293677369449826,-0.55052570963667,-5.935793579357934
0.9355935593559356,0.049238589602438945,-0.551119508390483,-5.9389938993899385
0.9356935693569357,0.049183442433609316,-0.5517136272083054,-5.942194219421943
0.9357935793579358,0.049128235830951314,-0.5523080660901376,-5.945394539453947
0.9358935893589359,0.049072969762455405,-0.5529028250359787,-5.948594859485947
0.935993599359936,0.049017644196111876,-0.55349790404583,-5.951795179517951
0.9360936093609361,0.04896225909991116,-0.554093303119691,-5.954995499549955
0.9361936193619362,0.04890681444184367,-0.5546890222575616,-5.9581958195819595
0.9362936293629363,0.04885131018989987,-0.555285061459441,-5.96139613961396
0.9363936393639364,0.04879574631207004,-0.5558814207253308,-5.964596459645964
0.9364936493649365,0.04874012277634461,-0.5564781000552301,-5.967796779677968
0.9365936593659366,0.04868443955071401,-0.5570750994491391,-5.970997099709972
0.9366936693669367,0.04862869660316871,-0.557672418907057,-5.974197419741973
0.9367936793679368,0.048572893901698944,-0.5582700584289851,-5.977397739773977
0.9368936893689369,0.048517031414295184,-0.5588680180149229,-5.980598059805981
0.936993699369937,0.04846110910894785,-0.5594662976648702,-5.983798379837985
0.9370937093709371,0.048405126953647376,-0.5600648973788266,-5.986998699869986
0.9371937193719372,0.048349084916384046,-0.5606638171567931,-5.99019901990199
0.9372937293729373,0.048292982965148334,-0.5612630569987693,-5.993399339933994
0.9373937393739374,0.048236821067930626,-0.561862616904755,-5.996599659965998
0.9374937493749375,0.048180599192721364,-0.5624624968747498,-5.999799979997999
0.9375937593759376,0.04812431730751086,-0.5630626969087548,-6.003000300030003
0.9376937693769377,0.04806797538028954,-0.5636632170067694,-6.006200620062007
0.9377937793779378,0.04801157337904783,-0.5642640571687935,-6.009400940094011
0.9378937893789379,0.047955111271776166,-0.5648652173948265,-6.0126012601260115
0.937993799379938,0.047898589026464836,-0.5654666976848699,-6.015801580158016
0.9380938093809381,0.0478420066111043,-0.5660684980389229,-6.01900190019002
0.9381938193819382,0.04778536399368494,-0.5666706184569855,-6.022202220222024
0.9382938293829383,0.04772866114219724,-0.567273058939057,-6.025402540254024
0.9383938393839384,0.047671898024631454,-0.5678758194851388,-6.028602860286028
0.9384938493849385,0.047615074608978056,-0.5684789000952302,-6.0318031803180325
0.9385938593859386,0.047558190863227434,-0.5690823007693312,-6.035003500350037
0.9386938693869387,0.047501246755370055,-0.5696860215074411,-6.038203820382037
0.9387938793879388,0.0474442422533962,-0.5702900623095613,-6.041404140414041
0.9388938893889389,0.047387177325296306,-0.5708944231756911,-6.044604460446045
0.938993899389939,0.04733005193906079,-0.5714991041058305,-6.0478047804780495
0.9390939093909391,0.04727286606268011,-0.5721041050999788,-6.05100510051005
0.9391939193919392,0.04721561966414454,-0.5727094261581374,-6.054205420542054
0.9392939293929393,0.04715831271144453,-0.5733150672803056,-6.057405740574058
0.9393939393939394,0.04710094517257049,-0.5739210284664833,-6.060606060606062
0.9394939493949395,0.04704351701551286,-0.5745273097166701,-6.063806380638063
0.9395939593959396,0.04698602820826195,-0.5751339110308671,-6.067006700670067
0.9396939693969397,0.04692847871880819,-0.5757408324090737,-6.070207020702071
0.9397939793979398,0.046870868515141995,-0.5763480738512898,-6.073407340734075
0.9398939893989399,0.04681319756525382,-0.5769556353575149,-6.076607660766076
0.93999399939994,0.046755465837133914,-0.5775635169277504,-6.07980798079808
0.9400940094009401,0.04669767329877278,-0.5781717185619953,-6.083008300830084
0.9401940194019401,0.04663981991816085,-0.5787802402602493,-6.0862086208620845
0.9402940294029403,0.04658190566328842,-0.5793890820225135,-6.089408940894089
0.9403940394039404,0.04652393050214593,-0.5799982438487873,-6.092609260926093
0.9404940494049405,0.046465894402723765,-0.5806077257390707,-6.095809580958097
0.9405940594059405,0.046407797333012424,-0.5812175276933631,-6.099009900990097
0.9406940694069407,0.04634963926100215,-0.5818276497116657,-6.102210221022101
0.9407940794079408,0.04629142015468342,-0.5824380917939779,-6.1054105410541055
0.9408940894089409,0.046233139982046624,-0.5830488539402997,-6.10861086108611
0.9409940994099409,0.046174798711082224,-0.5836599361506305,-6.11181118111811
0.9410941094109411,0.0461163963097805,-0.5842713384249715,-6.115011501150114
0.9411941194119412,0.04605793274613191,-0.5848830607633221,-6.118211821182118
0.9412941294129413,0.04599940798812685,-0.5854951031656823,-6.1214121412141225
0.9413941394139413,0.04594082200375577,-0.5861074656320514,-6.124612461246123
0.9414941494149415,0.045882174761008955,-0.5867201481624309,-6.127812781278127
0.9415941594159416,0.04582346622787686,-0.5873331507568199,-6.131013101310131
0.9416941694169417,0.04576469637234988,-0.5879464734152186,-6.134213421342135
0.9417941794179417,0.04570586516241851,-0.588560116137626,-6.137413741374136
0.9418941894189419,0.045646972566072974,-0.5891740789240439,-6.14061406140614
0.941994199419942,0.04558801855130375,-0.5897883617744714,-6.143814381438144
0.9420942094209421,0.045529003086101236,-0.5904029646889084,-6.147014701470148
0.9421942194219421,0.045469926138455914,-0.5910178876673543,-6.150215021502149
0.9422942294229423,0.04541078767635803,-0.5916331307098105,-6.153415341534153
0.9423942394239424,0.045351587667798045,-0.5922486938162764,-6.156615661566157
0.9424942494249425,0.04529232608076639,-0.5928645769867518,-6.159815981598161
0.9425942594259425,0.04523300288325348,-0.5934807802212362,-6.163016301630162
0.9426942694269427,0.04517361804324961,-0.5940973035197308,-6.166216621662166
0.9427942794279428,0.04511417152874525,-0.594714146882235,-6.16941694169417
0.9428942894289429,0.04505466330773078,-0.5953313103087489,-6.172617261726174
0.942994299429943,0.04499509334819668,-0.5959487937992717,-6.175817581758174
0.9430943094309431,0.0449354616181332,-0.5965665973538047,-6.1790179017901785
0.9431943194319432,0.04487576808553082,-0.5971847209723473,-6.182218221822183
0.9432943294329433,0.04481601271837993,-0.5978031646548996,-6.185418541854187
0.9433943394339434,0.04475619548467098,-0.5984219284014608,-6.188618861886187
0.9434943494349435,0.044696316352394266,-0.5990410122120322,-6.191819181918191
0.9435943594359436,0.04463637528954023,-0.5996604160866132,-6.1950195019501955
0.9436943694369437,0.04457637226409927,-0.6002801400252039,-6.1982198219822
0.9437943794379438,0.04451630724406187,-0.6009001840278034,-6.2014201420142
0.9438943894389439,0.044456180197418274,-0.6015205480944134,-6.204620462046204
0.943994399439944,0.04439599109215897,-0.6021412322250328,-6.207820782078208
0.9440944094409441,0.044335739896274325,-0.6027622364196619,-6.211021102110212
0.9441944194419442,0.04427542657775483,-0.6033835606782998,-6.214221422142213
0.9442944294429443,0.04421505110459073,-0.6040052050009481,-6.217421742174217
0.9443944394439444,0.044154613444772506,-0.604627169387606,-6.220622062206221
0.9444944494449445,0.04409411356629054,-0.6052494538382734,-6.223822382238225
0.9445944594459446,0.04403355143713532,-0.6058720583529498,-6.227022702270226
0.9446944694469447,0.04397292702529709,-0.6064949829316364,-6.23022302230223
0.9447944794479448,0.043912240298766315,-0.6071182275743328,-6.233423342334234
0.9448944894489449,0.04385149122553342,-0.6077417922810385,-6.236623662366238
0.944994499449945,0.04379067977358882,-0.6083656770517534,-6.239823982398239
0.9450945094509451,0.04372980591092283,-0.6089898818864784,-6.243024302430243
0.9451945194519452,0.04366886960552589,-0.6096144067852131,-6.246224622462247
0.9452945294529453,0.043607870825388396,-0.6102392517479573,-6.249424942494251
0.9453945394539454,0.043546809538500826,-0.6108644167747106,-6.2526252625262515
0.9454945494549455,0.04348568571285344,-0.611489901865474,-6.255825582558256
0.9455945594559456,0.043424499316436695,-0.6121157070202471,-6.25902590259026
0.9456945694569457,0.04336325031724099,-0.6127418322390298,-6.262226222622264
0.9457945794579458,0.0433019386832568,-0.6133682775218213,-6.265426542654264
0.9458945894589459,0.04324056438247438,-0.6139950428686233,-6.2686268626862685
0.945994599459946,0.04317912738288421,-0.6146221282794347,-6.2718271827182726
0.9460946094609461,0.04311762765247666,-0.6152495337542558,-6.275027502750277
0.9461946194619462,0.04305606515924222,-0.6158772592930858,-6.278227822782277
0.9462946294629463,0.042994439871171145,-0.6165053048959261,-6.281428142814281
0.9463946394639464,0.0429327517562539,-0.617133670562776,-6.284628462846285
0.9464946494649465,0.042871000782480885,-0.6177623562936355,-6.2878287828782895
0.9465946594659466,0.04280918691784258,-0.6183913620885039,-6.29102910291029
0.9466946694669467,0.04274731013032921,-0.6190206879473826,-6.294229422942294
0.9467946794679468,0.04268537038793127,-0.6196503338702709,-6.297429742974298
0.946894689468947,0.042623367658639146,-0.6202802998571688,-6.300630063006302
0.946994699469947,0.04256130191044333,-0.6209105859080756,-6.303830383038303
0.9470947094709471,0.04249917311133404,-0.6215411920229926,-6.307030703070307
0.9471947194719472,0.042436981229301764,-0.6221721182019194,-6.310231023102311
0.9472947294729473,0.042374726232336915,-0.6228033644448556,-6.313431343134315
0.9473947394739474,0.042312408088429954,-0.6234349307518009,-6.316631663166316
0.9474947494749475,0.042250026765571116,-0.6240668171227564,-6.31983198319832
0.9475947594759476,0.0421875822317509,-0.6246990235577214,-6.323032303230324
0.9476947694769476,0.04212507445495975,-0.6253315500566955,-6.3262326232623245
0.9477947794779478,0.04206250340318793,-0.6259643966196798,-6.329432943294329
0.9478947894789479,0.041999869044425917,-0.6265975632466737,-6.332633263326333
0.947994799479948,0.041937171346664116,-0.6272310499376772,-6.335833583358337
0.948094809480948,0.04187441027789296,-0.6278648566926897,-6.339033903390337
0.9481948194819482,0.04181158580610274,-0.6284989835117124,-6.342234223422341
0.9482948294829483,0.041748697899283926,-0.6291334303947447,-6.3454345434543455
0.9483948394839484,0.04168574652542689,-0.6297681973417866,-6.34863486348635
0.9484948494849484,0.04162273165252212,-0.6304032843528374,-6.35183518351835
0.9485948594859486,0.041559653248559876,-0.6310386914278985,-6.355035503550354
0.9486948694869487,0.041496511281530604,-0.6316744185669693,-6.358235823582358
0.9487948794879488,0.04143330571942473,-0.6323104657700496,-6.3614361436143625
0.9488948894889488,0.041370036530232704,-0.6329468330371388,-6.364636463646363
0.948994899489949,0.04130670368194479,-0.6335835203682383,-6.367836783678367
0.9490949094909491,0.04124330714255145,-0.6342205277633475,-6.371037103710371
0.9491949194919492,0.04117984688004309,-0.6348578552224662,-6.374237423742375
0.9492949294929492,0.04111632286241019,-0.6354955027455937,-6.377437743774376
0.9493949394939494,0.04105273505764297,-0.6361334703327317,-6.38063806380638
0.9494949494949495,0.040989083433731935,-0.6367717579838792,-6.383838383838384
0.9495949594959496,0.040925367958667455,-0.6374103656990364,-6.387038703870388
0.9496949694969496,0.040861588600440035,-0.6380492934782024,-6.390239023902389
0.9497949794979498,0.04079774532703989,-0.6386885413213788,-6.393439343934393
0.9498949894989499,0.04073383810645752,-0.6393281092285646,-6.396639663966397
0.94999499949995,0.04066986690668331,-0.6399679971997603,-6.399839983998401
0.95009500950095,0.04060583169570773,-0.6406082052349646,-6.403040304030402
0.9501950195019502,0.040541732441521025,-0.6412487333341794,-6.406240624062406
0.9502950295029503,0.0404775691121137,-0.6418895814974037,-6.40944094409441
0.9503950395039504,0.04041334167547612,-0.6425307497246376,-6.412641264126414
0.9504950495049505,0.04034905009959875,-0.6431722380158805,-6.415841584158414
0.9505950595059506,0.04028469435247187,-0.6438140463711337,-6.4190419041904185
0.9506950695069507,0.040220274402085934,-0.6444561747903964,-6.422242224222423
0.9507950795079508,0.04015579021643135,-0.6450986232736687,-6.425442544254427
0.9508950895089509,0.04009124176349858,-0.64574139182095,-6.428642864286427
0.950995099509951,0.04002662901127788,-0.6463844804322415,-6.431843184318431
0.9510951095109511,0.039961951927759726,-0.6470278891075427,-6.4350435043504355
0.9511951195119512,0.0398972104809345,-0.6476716178468535,-6.43824382438244
0.9512951295129513,0.03983240463879269,-0.6483156666501732,-6.44144414441444
0.9513951395139514,0.03976753436932454,-0.648960035517503,-6.444644464446444
0.9514951495149515,0.03970259964052052,-0.6496047244488427,-6.447844784478448
0.9515951595159516,0.03963760042037104,-0.6502497334441918,-6.451045104510452
0.9516951695169517,0.03957253667686656,-0.6508950625035498,-6.454245424542453
0.9517951795179518,0.03950740837799733,-0.6515407116269182,-6.457445744574457
0.9518951895189519,0.03944221549175382,-0.6521866808142962,-6.460646064606461
0.951995199519952,0.03937695798612645,-0.6528329700656837,-6.463846384638465
0.9520952095209521,0.039311635829105664,-0.6534795793810801,-6.467046704670466
0.9521952195219522,0.03924624898868172,-0.654126508760487,-6.47024702470247
0.9522952295229523,0.039180797432845096,-0.6547737582039033,-6.473447344734474
0.9523952395239524,0.03911528112958619,-0.6554213277113293,-6.476647664766478
0.9524952495249525,0.039049700046895466,-0.6560692172827641,-6.479847984798479
0.9525952595259526,0.03898405415276319,-0.6567174269182093,-6.483048304830483
0.9526952695269527,0.03891834341517983,-0.6573659566176641,-6.486248624862487
0.9527952795279528,0.03885256780213576,-0.6580148063811285,-6.489448944894491
0.9528952895289529,0.038786727281621476,-0.6586639762086017,-6.4926492649264915
0.952995299529953,0.03872082182162723,-0.6593134661000853,-6.495849584958496
0.9530953095309531,0.03865485139014347,-0.6599632760555785,-6.4990499049905
0.9531953195319532,0.03858881595516062,-0.6606134060750812,-6.502250225022504
0.9532953295329533,0.03852271548466915,-0.661263856158593,-6.505450545054504
0.9533953395339534,0.038456549946659285,-0.661914626306115,-6.5086508650865085
0.9534953495349535,0.038390319309121526,-0.6625657165176465,-6.511851185118513
0.9535953595359536,0.03832402354004627,-0.6632171267931877,-6.515051505150517
0.9536953695369537,0.038257662607423956,-0.6638688571327378,-6.518251825182517
0.9537953795379538,0.03819123647924487,-0.6645209075362981,-6.521452145214521
0.9538953895389539,0.03812474512349946,-0.6651732780038682,-6.524652465246525
0.953995399539954,0.03805818850817816,-0.6658259685354477,-6.5278527852785295
0.9540954095409541,0.037991566601271384,-0.6664789791310363,-6.53105310531053
0.9541954195419542,0.037924879370769445,-0.667132309790635,-6.534253425342534
0.9542954295429543,0.03785812678466277,-0.6677859605142434,-6.537453745374538
0.9543954395439544,0.03779130881094177,-0.6684399313018614,-6.540654065406542
0.9544954495449545,0.03772442541759692,-0.6690942221534882,-6.543854385438543
0.9545954595459546,0.03765747657261848,-0.6697488330691255,-6.547054705470547
0.9546954695469547,0.0375904622439969,-0.6704037640487723,-6.550255025502551
0.9547954795479549,0.037523382399722596,-0.6710590150924287,-6.553455345534555
0.9548954895489549,0.03745623700778603,-0.6717145862000939,-6.556655665566556
0.954995499549955,0.037389026036177456,-0.6723704773717696,-6.55985598559856
0.9550955095509551,0.037321749452887354,-0.6730266886074547,-6.563056305630564
0.9551955195519551,0.03725440722590618,-0.6736832199071489,-6.5662566256625645
0.9552955295529553,0.037186999323224196,-0.6743400712708533,-6.569456945694569
0.9553955395539554,0.03711952571283186,-0.6749972426985673,-6.572657265726573
0.9554955495549555,0.03705198636271959,-0.6756547341902909,-6.575857585758577
0.9555955595559555,0.03698438124087784,-0.6763125457460234,-6.579057905790577
0.9556955695569557,0.03691671031529688,-0.6769706773657662,-6.5822582258225815
0.9557955795579558,0.03684897355396716,-0.6776291290495187,-6.585458545854586
0.9558955895589559,0.0367811709248791,-0.6782879007972806,-6.58865886588659
0.9559955995599559,0.03671330239602315,-0.6789469926090516,-6.59185918591859
0.9560956095609561,0.03664536793538957,-0.6796064044848328,-6.595059505950594
0.9561956195619562,0.036577367510968836,-0.6802661364246236,-6.598259825982598
0.9562956295629563,0.036509301090751345,-0.680926188428424,-6.6014601460146025
0.9563956395639563,0.03644116864272756,-0.6815865604962333,-6.604660466046603
0.9564956495649565,0.036372970134887744,-0.682247252628053,-6.607860786078607
0.9565956595659566,0.036304705535222366,-0.6829082648238821,-6.611061106110611
0.9566956695669567,0.036236374811721817,-0.683569597083721,-6.614261426142615
0.9567956795679567,0.03616797793237657,-0.6842312494075687,-6.617461746174616
0.9568956895689569,0.03609951486517688,-0.6848932217954268,-6.62066206620662
0.956995699569957,0.036030985578113225,-0.6855555142472943,-6.623862386238624
0.9570957095709571,0.035962390039175986,-0.6862181267631716,-6.627062706270628
0.9571957195719571,0.035893728216355655,-0.6868810593430577,-6.630263026302629
0.9572957295729573,0.03582500007764246,-0.6875443119869541,-6.633463346334633
0.9573957395739574,0.035756205591026886,-0.6882078846948602,-6.636663666366637
0.9574957495749575,0.03568734472449933,-0.6888717774667759,-6.639863986398641
0.9575957595759576,0.03561841744605027,-0.6895359903027003,-6.643064306430642
0.9576957695769577,0.035549423723669954,-0.6902005232026351,-6.646264626462646
0.9577957795779578,0.035480363525348835,-0.6908653761665796,-6.64946494649465
0.9578957895789579,0.03541123681907733,-0.6915305491945337,-6.652665266526654
0.957995799579958,0.03534204357284591,-0.6921960422864966,-6.6558655865586545
0.9580958095809581,0.03527278375464483,-0.6928618554424698,-6.659065906590659
0.9581958195819582,0.03520345733246455,-0.6935279886624527,-6.662266226622663
0.9582958295829583,0.03513406427429547,-0.6941944419464451,-6.665466546654667
0.9583958395839584,0.035064604548128056,-0.6948612152944464,-6.668666866686667
0.9584958495849585,0.03499507812195258,-0.6955283087064581,-6.671867186718671
0.9585958595859586,0.034925484963759496,-0.6961957221824794,-6.6750675067506755
0.9586958695869587,0.0348558250415392,-0.6968634557225102,-6.67826782678268
0.9587958795879588,0.03478609832328218,-0.69753150932655,-6.68146814681468
0.9588958895889589,0.03471630477697868,-0.6981998829946,-6.684668466846684
0.958995899589959,0.03464644437061915,-0.6988685767266597,-6.687868786878688
0.9590959095909591,0.03457651707219403,-0.6995375905227289,-6.6910691069106925
0.9591959195919592,0.03450652284969375,-0.7002069243828071,-6.694269426942693
0.9592959295929593,0.034436461671108594,-0.7008765783068955,-6.697469746974697
0.9593959395939594,0.034366333504429004,-0.7015465522949936,-6.700670067006701
0.9594959495949595,0.034296138317645414,-0.7022168463471012,-6.703870387038705
0.9595959595959596,0.03422587607874825,-0.7028874604632178,-6.707070707070706
0.9596959695969597,0.03415554675572781,-0.7035583946433447,-6.71027102710271
0.9597959795979598,0.03408515031657454,-0.7042296488874811,-6.713471347134714
0.9598959895989599,0.03401468672927883,-0.7049012231956272,-6.716671667166718
0.95999599959996,0.033944155961831174,-0.7055731175677822,-6.719871987198719
0.9600960096009601,0.0338735579822218,-0.7062453320039475,-6.723072307230723
0.9601960196019602,0.03380289275844121,-0.7069178665041222,-6.726272627262727
0.9602960296029603,0.03373216025847976,-0.7075907210683068,-6.729472947294731
0.9603960396039604,0.03366136045032797,-0.7082638956965001,-6.7326732673267315
0.9604960496049605,0.03359049330197606,-0.7089373903887037,-6.735873587358736
0.9605960596059606,0.0335195587814145,-0.709611205144917,-6.73907390739074
0.9606960696069607,0.0334485568566337,-0.71028533996514,-6.742274227422744
0.9607960796079608,0.033377487495624136,-0.7109597948493717,-6.745474547454744
0.9608960896089609,0.033306350666376036,-0.7116345697976137,-6.7486748674867485
0.960996099609961,0.03323514633687989,-0.7123096648098655,-6.751875187518753
0.9610961096109611,0.033163874475126094,-0.7129850798861268,-6.755075507550757
0.9611961196119612,0.03309253504910513,-0.7136608150263969,-6.758275827582757
0.9612961296129613,0.03302112802680722,-0.7143368702306774,-6.761476147614761
0.9613961396139614,0.03294965337622286,-0.7150132454989675,-6.7646764676467654
0.9614961496149615,0.03287811106534244,-0.7156899408312672,-6.7678767876787695
0.9615961596159616,0.03280650106215644,-0.7163669562275757,-6.77107710771077
0.9616961696169617,0.032734823334655105,-0.7170442916878946,-6.774277427742774
0.9617961796179618,0.03266307785082889,-0.7177219472122232,-6.777477747774778
0.961896189618962,0.03259126457866822,-0.7183999228005612,-6.780678067806782
0.961996199619962,0.032519383486163546,-0.7190782184529082,-6.783878387838783
0.9620962096209621,0.03244743454130514,-0.7197568341692655,-6.787078707870787
0.9621962196219622,0.032375417712083444,-0.7204357699496324,-6.790279027902791
0.9622962296229624,0.032303332966488886,-0.7211150257940089,-6.793479347934795
0.9623962396239624,0.03223118027251193,-0.7217946017023943,-6.796679667966796
0.9624962496249625,0.03215895959814281,-0.72247449767479,-6.7998799879988
0.9625962596259626,0.03208667091137202,-0.7231547137111953,-6.803080308030804
0.9626962696269626,0.03201431418019002,-0.7238352498116094,-6.8062806280628045
0.9627962796279628,0.03194188937258705,-0.724516105976034,-6.809480948094809
0.9628962896289629,0.0318693964565536,-0.7251972822044681,-6.812681268126813
0.962996299629963,0.03179683540008006,-0.7258787784969118,-6.815881588158817
0.963096309630963,0.03172420617115693,-0.7265605948533643,-6.819081908190817
0.9631963196319632,0.0316515087377744,-0.7272427312738273,-6.8222822282228215
0.9632963296329633,0.03157874306792299,-0.7279251877582998,-6.825482548254826
0.9633963396339634,0.03150590912959309,-0.7286079643067819,-6.82868286828683
0.9634963496349634,0.03143300689077516,-0.7292910609192729,-6.83188318831883
0.9635963596359636,0.03136003631945945,-0.7299744775957743,-6.835083508350834
0.9636963696369637,0.031286997383636446,-0.7306582143362852,-6.838283828382838
0.9637963796379638,0.031213890051296544,-0.7313422711408056,-6.8414841484148425
0.9638963896389638,0.03114071429043021,-0.732026648009335,-6.844684468446843
0.963996399639964,0.031067470069027693,-0.7327113449418747,-6.847884788478847
0.9640964096409641,0.03099415735507946,-0.7333963619384241,-6.851085108510851
0.9641964196419642,0.030920776116575916,-0.734081698998983,-6.854285428542855
0.9642964296429642,0.03084732632150754,-0.7347673561235508,-6.857485748574856
0.9643964396439644,0.030773807937864578,-0.7354533333121289,-6.86068606860686
0.9644964496449645,0.03070022093363749,-0.7361396305647167,-6.863886388638864
0.9645964596459646,0.030626565276816682,-0.736826247881314,-6.867086708670868
0.9646964696469646,0.03055284093539264,-0.7375131852619202,-6.870287028702869
0.9647964796479648,0.030479047877355593,-0.7382004427065367,-6.873487348734873
0.9648964896489649,0.030405186070696023,-0.7388880202151629,-6.876687668766877
0.964996499649965,0.030331255483404325,-0.7395759177877986,-6.879887988798881
0.965096509650965,0.03025725608347098,-0.7402641354244432,-6.883088308830882
0.9651965196519652,0.030183187838886228,-0.7409526731250982,-6.886288628862886
0.9652965296529653,0.030109050717640536,-0.7416415308897627,-6.88948894889489
0.9653965396539654,0.030034844687724317,-0.7423307087184369,-6.892689268926894
0.9654965496549655,0.029960569717128033,-0.7430202066111199,-6.8958895889588945
0.9655965596559656,0.02988622577384194,-0.7437100245678132,-6.899089908990899
0.9656965696569657,0.029811812825856505,-0.7444001625885162,-6.902290229022903
0.9657965796579658,0.029737330841162125,-0.7450906206732287,-6.905490549054907
0.9658965896589659,0.02966277978774929,-0.7457813988219502,-6.908690869086907
0.965996599659966,0.029588159633608224,-0.7464724970346819,-6.911891189118911
0.9660966096609661,0.02951347034672941,-0.7471639153114232,-6.9150915091509155
0.9661966196619662,0.029438711895103248,-0.7478556536521742,-6.91829182918292
0.9662966296629663,0.029363884246720214,-0.7485477120569339,-6.92149214921492
0.9663966396639664,0.029288987369570547,-0.7492400905257042,-6.924692469246924
0.9664966496649665,0.029214021231644727,-0.7499327890584839,-6.927892789278928
0.9665966596659666,0.02913898580093314,-0.7506258076552733,-6.9310931093109325
0.9666966696669667,0.029063881045426294,-0.7513191463160714,-6.934293429342933
0.9667966796679668,0.028988706933114384,-0.7520128050408801,-6.937493749374937
0.9668966896689669,0.028913463431987925,-0.7527067838296982,-6.940694069406941
0.966996699669967,0.028838150510037297,-0.753401082682526,-6.943894389438945
0.9670967096709671,0.028762768135252987,-0.7540957015993626,-6.947094709470946
0.9671967196719672,0.028687316275625225,-0.7547906405802096,-6.95029502950295
0.9672967296729673,0.028611794899144494,-0.7554858996250662,-6.953495349534954
0.9673967396739674,0.02853620397380119,-0.7561814787339323,-6.956695669566958
0.9674967496749675,0.028460543467585787,-0.7568773779068073,-6.959895989598959
0.9675967596759676,0.028384813348488542,-0.7575735971436927,-6.963096309630963
0.9676967696769677,0.028309013584499894,-0.7582701364445877,-6.966296629662967
0.9677967796779678,0.028233144143610295,-0.7589669958094922,-6.969496949694971
0.9678967896789679,0.02815720499381017,-0.7596641752384057,-6.972697269726972
0.967996799679968,0.028081196103089796,-0.7603616747313294,-6.975897589758976
0.9680968096809681,0.028005117439439637,-0.7610594942882628,-6.97909790979098
0.9681968196819682,0.027928968970850083,-0.7617576339092058,-6.982298229822984
0.9682968296829683,0.02785275066531162,-0.7624560935941577,-6.985498549854984
0.9683968396839684,0.02777646249081448,-0.7631548733431198,-6.9886988698869885
0.9684968496849685,0.027700104415349154,-0.7638539731560916,-6.991899189918993
0.9685968596859686,0.02762367640690603,-0.764553393033073,-6.995099509950997
0.9686968696869687,0.027547178433475594,-0.7652531329740633,-6.998299829982997
0.9687968796879688,0.02747061046304808,-0.7659531929790638,-7.001500150015001
0.9688968896889689,0.02739397246361395,-0.766653573048074,-7.0047004700470055
0.968996899689969,0.02731726440316363,-0.7673542731810938,-7.00790079007901
0.9690969096909691,0.027240486249687584,-0.7680552933781225,-7.01110111011101
0.9691969196919692,0.027163637971176047,-0.7687566336391615,-7.014301430143014
0.9692969296929693,0.027086719535619502,-0.7694582939642101,-7.017501750175018
0.9693969396939695,0.02700973091100834,-0.7701602743532683,-7.020702070207022
0.9694969496949695,0.026932672065333053,-0.7708625748063354,-7.023902390239023
0.9695969596959696,0.02685554296658388,-0.7715651953234127,-7.027102710271027
0.9696969696969697,0.026778343582751274,-0.7722681359044997,-7.030303030303031
0.9697969796979699,0.02670107388182566,-0.7729713965495963,-7.033503350335035
0.9698969896989699,0.026623733831797503,-0.7736749772587018,-7.036703670367036
0.96999699969997,0.026546323400657035,-0.7743788780318176,-7.03990399039904
0.9700970097009701,0.026468842556394756,-0.775083098868943,-7.043104310431044
0.9701970197019701,0.026391291267001127,-0.7757876397700773,-7.046304630463045
0.9702970297029703,0.026313669500466392,-0.7764925007352218,-7.049504950495049
0.9703970397039704,0.02623597722478102,-0.7771976817643761,-7.052705270527053
0.9704970497049705,0.02615821440793542,-0.7779031828575399,-7.055905590559057
0.9705970597059705,0.026080381017920068,-0.7786090040147126,-7.059105910591057
0.9706970697069707,0.026002477022725196,-0.7793151452358955,-7.0623062306230615
0.9707970797079708,0.025924502390341282,-0.7800216065210882,-7.065506550655066
0.9708970897089709,0.02584645708875874,-0.7807283878702904,-7.06870687068707
0.970997099709971,0.025768341085968028,-0.7814354892835015,-7.07190719071907
0.9710971097109711,0.025690154349959395,-0.7821429107607228,-7.075107510751074
0.9711971197119712,0.025611896848723316,-0.7828506523019539,-7.0783078307830785
0.9712971297129713,0.025533568550250192,-0.7835587139071946,-7.081508150815083
0.9713971397139713,0.0254551694225305,-0.784267095576444,-7.084708470847083
0.9714971497149715,0.02537669943355448,-0.7849757973097038,-7.087908790879087
0.9715971597159716,0.025298158551312594,-0.7856848191069733,-7.091109110911091
0.9716971697169717,0.025219546743795257,-0.7863941609682523,-7.094309430943095
0.9717971797179717,0.025140863978992962,-0.7871038228935401,-7.097509750975096
0.9718971897189719,0.025062110224895906,-0.7878138048828384,-7.1007100710071
0.971997199719972,0.024983285449494602,-0.7885241069361462,-7.103910391039104
0.9720972097209721,0.024904389620779416,-0.7892347290534637,-7.107110711071108
0.9721972197219722,0.024825422706740874,-0.7899456712347899,-7.110311031103109
0.9722972297229723,0.024746384675369167,-0.7906569334801266,-7.113511351135113
0.9723972397239724,0.024667275494654795,-0.7913685157894728,-7.116711671167117
0.9724972497249725,0.02458809513258814,-0.7920804181628287,-7.119911991199121
0.9725972597259726,0.024508843557159717,-0.7927926406001933,-7.123112311231122
0.9726972697269727,0.024429520736359723,-0.7935051831015684,-7.126312631263126
0.9727972797279728,0.024350126638178666,-0.794218045666953,-7.12951295129513
0.9728972897289729,0.02427066123060692,-0.7949312282963472,-7.132713271327134
0.972997299729973,0.02419112448163498,-0.7956447309897503,-7.1359135913591345
0.9730973097309731,0.02411151635925307,-0.7963585537471638,-7.139113911391139
0.9731973197319732,0.024031836831451686,-0.7970726965685868,-7.142314231423143
0.9732973297329733,0.023952085866221218,-0.7977871594540195,-7.145514551455147
0.9733973397339734,0.023872263431552132,-0.798501942403461,-7.148714871487147
0.9734973497349735,0.02379236949543468,-0.7992170454169129,-7.1519151915191514
0.9735973597359736,0.023712404025859342,-0.7999324684943743,-7.1551155115511555
0.9736973697369737,0.0236323669908165,-0.8006482116358453,-7.15831583158316
0.9737973797379738,0.023552258358296652,-0.8013642748413252,-7.16151615161516
0.9738973897389739,0.023472078096290018,-0.8020806581108155,-7.164716471647164
0.973997399739974,0.023391826172787095,-0.8027973614443153,-7.167916791679168
0.9740974097409741,0.02331150255577827,-0.8035143848418248,-7.1711171117111725
0.9741974197419742,0.023231107213254026,-0.8042317283033431,-7.174317431743173
0.9742974297429743,0.023150640113204585,-0.8049493918288718,-7.177517751775177
0.9743974397439744,0.023070101223620437,-0.80566737541841,-7.180718071807181
0.9744974497449745,0.022989490512491984,-0.8063856790719579,-7.183918391839185
0.9745974597459746,0.022908807947809712,-0.8071043027895146,-7.187118711871186
0.9746974697469747,0.022828053497563828,-0.8078232465710817,-7.19031903190319
0.9747974797479748,0.02274722712974484,-0.8085425104166584,-7.193519351935194
0.9748974897489749,0.02266632881234313,-0.8092620943262446,-7.196719671967198
0.974997499749975,0.022585358513349196,-0.8099819982998397,-7.199919991999199
0.9750975097509751,0.02250431620075325,-0.8107022223374452,-7.203120312031203
0.9751975197519752,0.022423201842545776,-0.8114227664390603,-7.206320632063207
0.9752975297529753,0.022342015406717187,-0.812143630604685,-7.209520952095211
0.9753975397539754,0.022260756861257953,-0.8128648148343185,-7.212721272127212
0.9754975497549755,0.02217942617415832,-0.8135863191279623,-7.215921592159216
0.9755975597559756,0.022098023313408738,-0.8143081434856159,-7.21912191219122
0.9756975697569757,0.02201654824699963,-0.8150302879072789,-7.222322232223224
0.9757975797579758,0.021935000942921473,-0.8157527523929509,-7.225522552255224
0.9758975897589759,0.0218533813691645,-0.8164755369426331,-7.2287228722872285
0.975997599759976,0.021771689493719177,-0.817198641556325,-7.231923192319233
0.9760976097609761,0.021689925284575924,-0.8179220662340265,-7.235123512351237
0.9761976197619762,0.02160808870972522,-0.8186458109757369,-7.238323832383237
0.9762976297629763,0.021526179737157286,-0.8193698757814575,-7.241524152415241
0.9763976397639764,0.021444198334862597,-0.8200942606511878,-7.2447244724472455
0.9764976497649765,0.021362144470831568,-0.8208189655849277,-7.24792479247925
0.9765976597659766,0.021280018113054678,-0.8215439905826764,-7.25112511251125
0.9766976697669767,0.021197819229522148,-0.8222693356444355,-7.254325432543254
0.9767976797679768,0.02111554778822446,-0.8229950007702043,-7.257525752575258
0.976897689768977,0.021033203757152015,-0.8237209859599826,-7.260726072607262
0.976997699769977,0.02095078710429532,-0.8244472912137696,-7.263926392639263
0.9770977097709771,0.02086829779764456,-0.8251739165315671,-7.267126712671267
0.9771977197719772,0.020785735805190247,-0.8259008619133742,-7.270327032703271
0.9772977297729774,0.020703101094922766,-0.826628127359191,-7.273527352735275
0.9773977397739774,0.020620393634832618,-0.8273557128690164,-7.276727672767276
0.9774977497749775,0.02053761339291001,-0.8280836184428524,-7.27992799279928
0.9775977597759776,0.02045476033714544,-0.8288118440806979,-7.283128312831284
0.9776977697769776,0.020371834435529375,-0.8295403897825522,-7.286328632863285
0.9777977797779778,0.020288835656052058,-0.8302692555484169,-7.289528952895289
0.9778977897789779,0.02020576396670396,-0.8309984413782913,-7.292729272927293
0.977997799779978,0.020122619335475496,-0.8317279472721751,-7.295929592959297
0.978097809780978,0.020039401730357138,-0.8324577732300679,-7.299129912991297
0.9781978197819782,0.01995611111933911,-0.833187919251971,-7.3023302330233015
0.9782978297829783,0.0198727474704119,-0.8339183853378838,-7.305530553055306
0.9783978397839784,0.019789310751565915,-0.834649171487806,-7.30873087308731
0.9784978497849784,0.019705800930791623,-0.8353802777017372,-7.31193119311931
0.9785978597859786,0.01962221797607926,-0.8361117039796787,-7.315131513151314
0.9786978697869787,0.0195385618554193,-0.8368434503216299,-7.3183318331833185
0.9787978797879788,0.019454832536802164,-0.8375755167275906,-7.321532153215323
0.9788978897889788,0.019371029988218314,-0.8383079031975601,-7.324732473247323
0.978997899789979,0.01928715417765798,-0.83904060973154,-7.327932793279327
0.9790979097909791,0.019203205073111646,-0.8397736363295296,-7.331133113311331
0.9791979197919792,0.01911918264256971,-0.8405069829915287,-7.334333433343335
0.9792979297929792,0.01903508685402267,-0.8412406497175366,-7.337533753375336
0.9793979397939794,0.018950917675460744,-0.841974636507555,-7.34073407340734
0.9794979497949795,0.0188666750748744,-0.842708943361583,-7.343934393439344
0.9795979597959796,0.018782359020254054,-0.8434435702796205,-7.347134713471348
0.9796979697969797,0.0186979694795902,-0.8441785172616668,-7.350335033503349
0.9797979797979798,0.018613506420873033,-0.8449137843077236,-7.353535353535353
0.9798979897989799,0.018528969812093045,-0.84564937141779,-7.356735673567357
0.97999799979998,0.018444359621240664,-0.8463852785918659,-7.359935993599361
0.98009800980098,0.018359675816306348,-0.8471215058299506,-7.363136313631362
0.9801980198019802,0.018274918365280324,-0.8478580531320458,-7.366336633663366
0.9802980298029803,0.01819008723615307,-0.8485949204981506,-7.36953695369537
0.9803980398039804,0.018105182396915005,-0.8493321079282649,-7.372737273727374
0.9804980498049805,0.018020203815556607,-0.850069615422388,-7.3759375937593745
0.9805980598059806,0.017935151460068084,-0.8508074429805216,-7.379137913791379
0.9806980698069807,0.017850025298439938,-0.8515455906026648,-7.382338233823383
0.9807980798079808,0.01776482529866257,-0.8522840582888175,-7.385538553855387
0.9808980898089809,0.01767955142872646,-0.853022846038979,-7.388738873887387
0.980998099809981,0.017594203656621815,-0.853761953853151,-7.3919391939193915
0.9810981098109811,0.017508781950339142,-0.8545013817313325,-7.395139513951396
0.9811981198119812,0.01742328627786882,-0.8552411296735237,-7.3983398339834
0.9812981298129813,0.017337716607201365,-0.8559811976797237,-7.4015401540154
0.9813981398139814,0.017252072906326972,-0.8567215857499341,-7.404740474047404
0.9814981498149815,0.01716635514323614,-0.857462293884154,-7.407940794079408
0.9815981598159816,0.017080563285919254,-0.8582033220823836,-7.4111411141114125
0.9816981698169817,0.01699469730236682,-0.858944670344622,-7.414341434143413
0.9817981798179818,0.016908757160569034,-0.8596863386708707,-7.417541754175417
0.9818981898189819,0.016822742828516413,-0.860428327061129,-7.420742074207421
0.981998199819982,0.016736654274199327,-0.8611706355153971,-7.423942394239425
0.9820982098209821,0.01665049146560828,-0.8619132640336739,-7.427142714271426
0.9821982198219822,0.01656425437073349,-0.862656212615961,-7.43034303430343
0.9822982298229823,0.016477942957565446,-0.8633994812622577,-7.433543354335434
0.9823982398239824,0.016391557194094526,-0.8641430699725642,-7.436743674367438
0.9824982498249825,0.01630509704831124,-0.8648869787468794,-7.439943994399439
0.9825982598259826,0.016218562488205808,-0.865631207585205,-7.443144314431443
0.9826982698269827,0.016131953481768713,-0.8663757564875401,-7.446344634463447
0.9827982798279828,0.01604526999699033,-0.8671206254538849,-7.449544954495451
0.9828982898289829,0.015958512001861193,-0.8678658144842384,-7.452745274527452
0.982998299829983,0.015871679464371475,-0.8686113235786024,-7.455945594559456
0.9830983098309831,0.01578477235251169,-0.869357152736976,-7.45914591459146
0.9831983198319832,0.015697790634272214,-0.8701033019593593,-7.462346234623464
0.9832983298329833,0.01561073427764357,-0.8708497712457511,-7.4655465546554645
0.9833983398339834,0.01552360325061595,-0.8715965605961535,-7.468746874687469
0.9834983498349835,0.015436397521179849,-0.8723436700105656,-7.471947194719473
0.9835983598359836,0.015349117057325657,-0.8730910994889872,-7.475147514751477
0.9836983698369837,0.01526176182704388,-0.8738388490314175,-7.478347834783477
0.9837983798379838,0.015174331798324725,-0.8745869186378583,-7.481548154815481
0.9838983898389839,0.015086826939158674,-0.8753353083083087,-7.4847484748474855
0.983998399839984,0.01499924721753613,-0.8760840180427688,-7.48794879487949
0.9840984098409841,0.014911592601447596,-0.8768330478412375,-7.49114911491149
0.9841984198419842,0.01482386305888327,-0.8775823977037167,-7.494349434943494
0.9842984298429843,0.014736058557833637,-0.8783320676302055,-7.497549754975498
0.9843984398439845,0.014648179066289114,-0.879082057620704,-7.5007500750075025
0.9844984498449845,0.01456022455224019,-0.8798323676752111,-7.503950395039503
0.9845984598459846,0.014472194983677059,-0.8805829977937287,-7.507150715071507
0.9846984698469847,0.014384090328590227,-0.881333947976256,-7.510351035103511
0.9847984798479849,0.014295910554970082,-0.8820852182227928,-7.513551355135515
0.9848984898489849,0.014207655630807142,-0.8828368085333383,-7.516751675167516
0.984998499849985,0.014119325524091581,-0.8835887189078944,-7.51995199519952
0.9850985098509851,0.014030920202813907,-0.88434094934646,-7.523152315231524
0.9851985198519851,0.013942439634964627,-0.8850934998490344,-7.526352635263525
0.9852985298529853,0.013853883788533925,-0.8858463704156192,-7.529552955295529
0.9853985398539854,0.01376525263151231,-0.8865995610462136,-7.532753275327533
0.9854985498549855,0.013676546131890167,-0.8873530717408177,-7.535953595359537
0.9855985598559855,0.013587764257658008,-0.8881069024994305,-7.5391539153915375
0.9856985698569857,0.01349890697680602,-0.8888610533220537,-7.5423542354235416
0.9857985798579858,0.013409974257324708,-0.8896155242086865,-7.545554555455546
0.9858985898589859,0.013320966067204471,-0.890370315159329,-7.54875487548755
0.985998599859986,0.013231882374435806,-0.8911254261739802,-7.55195519551955
0.9860986098609861,0.013142723147008909,-0.8918808572526418,-7.555155515551554
0.9861986198619862,0.013053488352914273,-0.892636608395313,-7.5583558355835585
0.9862986298629863,0.012964177960142301,-0.8933926796019939,-7.561556155615563
0.9863986398639863,0.012874791936683495,-0.8941490708726835,-7.564756475647563
0.9864986498649865,0.012785330250528054,-0.8949057822073835,-7.567956795679567
0.9865986598659866,0.01269579286966647,-0.8956628136060931,-7.571157115711571
0.9866986698669867,0.012606179762089137,-0.8964201650688124,-7.5743574357435755
0.9867986798679867,0.012516490895786565,-0.8971778365955404,-7.577557755775576
0.9868986898689869,0.012426726238748945,-0.8979358281862788,-7.58075807580758
0.986998699869987,0.012336885758966779,-0.8986941398410269,-7.583958395839584
0.9870987098709871,0.01224696942443046,-0.8994527715597845,-7.587158715871588
0.9871987198719872,0.012156977203130487,-0.900211723342551,-7.590359035903589
0.9872987298729873,0.012066909063057064,-0.9009709951893278,-7.593559355935593
0.9873987398739874,0.011976764972200682,-0.9017305871001142,-7.596759675967597
0.9874987498749875,0.011886544898551732,-0.9024904990749103,-7.599959995999601
0.9875987598759876,0.011796248810100735,-0.9032507311137151,-7.603160316031602
0.9876987698769877,0.011705876674837874,-0.9040112832165303,-7.606360636063606
0.9877987798779878,0.01161542846075364,-0.9047721553833552,-7.60956095609561
0.9878987898789879,0.011524904135838444,-0.9055333476141897,-7.612761276127614
0.987998799879988,0.01143430366808279,-0.9062948599090329,-7.6159615961596145
0.9880988098809881,0.011343627025476855,-0.9070566922678865,-7.619161916191619
0.9881988198819882,0.011252874176011155,-0.9078188446907498,-7.622362236223623
0.9882988298829883,0.01116204508767607,-0.9085813171776227,-7.625562556255627
0.9883988398839884,0.011071139728462121,-0.9093441097285043,-7.628762876287627
0.9884988498849885,0.010980158066359491,-0.9101072223433964,-7.6319631963196315
0.9885988598859886,0.010889100069358679,-0.910870655022298,-7.635163516351636
0.9886988698869887,0.010797965705450089,-0.9116344077652093,-7.63836383638364
0.9887988798879888,0.010706754942624214,-0.9123984805721294,-7.64156415641564
0.9888988898889889,0.01061546774887125,-0.9131628734430598,-7.644764476447644
0.988998899889989,0.010524104092181703,-0.9139275863779999,-7.647964796479648
0.9890989098909891,0.010432663940545964,-0.9146926193769496,-7.6511651165116525
0.9891989198919892,0.010341147261954554,-0.9154579724399079,-7.654365436543653
0.9892989298929893,0.010249554024397626,-0.9162236455668769,-7.657565756575657
0.9893989398939894,0.010157884195865708,-0.9169896387578553,-7.660766076607661
0.9894989498949895,0.010066137744349196,-0.9177559520128434,-7.663966396639665
0.9895989598959896,0.009974314637838589,-0.9185225853318402,-7.667166716671666
0.9896989698969897,0.00988241484432407,-0.9192895387148475,-7.67036703670367
0.9897989798979898,0.009790438331796159,-0.9200568121618644,-7.673567356735674
0.98989898989899,0.009698385068245236,-0.9208244056728909,-7.676767676767678
0.98999899989999,0.009606255021661828,-0.9215923192479261,-7.679967996799679
0.9900990099009901,0.009514048160036082,-0.9223605528869718,-7.683168316831683
0.9901990199019902,0.009421764451358542,-0.9231291065900271,-7.686368636863687
0.9902990299029903,0.009329403863619587,-0.923897980357092,-7.689568956895691
0.9903990399039904,0.009236966364809723,-0.9246671741881656,-7.692769276927692
0.9904990499049905,0.009144451922919137,-0.9254366880832497,-7.695969596959696
0.9905990599059906,0.009051860505938331,-0.9262065220423434,-7.6991699169917
0.9906990699069907,0.0089591920818577,-0.9269766760654468,-7.702370237023704
0.9907990799079908,0.008866446618667765,-0.9277471501525587,-7.7055705570557045
0.9908990899089909,0.008773624084358694,-0.9285179443036813,-7.708770877087709
0.990999099909991,0.008680724446921001,-0.9292890585188134,-7.711971197119713
0.9910991099109911,0.008587747674345076,-0.9300604927979551,-7.715171517151717
0.9911991199119912,0.008494693734621434,-0.9308322471411055,-7.718371837183717
0.9912991299129913,0.008401562595740245,-0.9316043215482664,-7.721572157215721
0.9913991399139914,0.008308354225692028,-0.932376716019437,-7.7247724772477255
0.9914991499149916,0.008215068592467187,-0.933149430554617,-7.72797279727973
0.9915991599159916,0.008121705664056195,-0.9339224651538058,-7.73117311731173
0.9916991699169917,0.008028265408449262,-0.9346958198170052,-7.734373437343734
0.9917991799179918,0.007934747793636898,-0.9354694945442141,-7.737573757375738
0.991899189918992,0.007841152787609496,-0.9362434893354326,-7.7407740774077425
0.991999199919992,0.007747480358357539,-0.9370178041906598,-7.743974397439743
0.9920992099209921,0.007653730473871236,-0.9377924391098976,-7.747174717471747
0.9921992199219922,0.00755990310214108,-0.9385673940931449,-7.750375037503751
0.9922992299229924,0.007465998211157482,-0.9393426691404018,-7.753575357535755
0.9923992399239924,0.007372015768910935,-0.9401182642516674,-7.756775677567756
0.9924992499249925,0.007277955743391619,-0.9408941794269436,-7.75997599759976
0.9925992599259926,0.007183818102590056,-0.9416704146662294,-7.763176317631764
0.9926992699269926,0.007089602814496739,-0.9424469699695238,-7.766376637663765
0.9927992799279928,0.0069953098471018564,-0.9432238453368287,-7.769576957695769
0.9928992899289929,0.006900939168395903,-0.9440010407681433,-7.772777277727773
0.992999299929993,0.006806490746369298,-0.9447785562634674,-7.775977597759777
0.993099309930993,0.0067119645490125255,-0.9455563918228003,-7.7791779177917775
0.9931993199319932,0.006617360544315784,-0.9463345474461435,-7.782378237823782
0.9932993299329933,0.0065226787002695685,-0.9471130231334965,-7.785578557855786
0.9933993399339934,0.006427918984864287,-0.9478918188848591,-7.78877887788779
0.9934993499349934,0.006333081366090435,-0.9486709347002303,-7.79197919791979
0.9935993599359936,0.006238165811938201,-0.949450370579612,-7.795179517951794
0.9936993699369937,0.006143172290398097,-0.9502301265230033,-7.7983798379837985
0.9937993799379938,0.006048100769460496,-0.9510102025304044,-7.801580158015803
0.9938993899389938,0.005952951217115929,-0.951790598601814,-7.804780478047803
0.993999399939994,0.005857723601354577,-0.9525713147372341,-7.807980798079807
0.9940994099409941,0.005762417890166941,-0.9533523509366638,-7.811181118111811
0.9941994199419942,0.005667034051543405,-0.9541337072001033,-7.8143814381438155
0.9942994299429943,0.0055715720534744995,-0.9549153835275513,-7.817581758175816
0.9943994399439944,0.005476031863950394,-0.9556973799190098,-7.82078207820782
0.9944994499449945,0.005380413450961592,-0.9564796963744779,-7.823982398239824
0.9945994599459946,0.005284716782498496,-0.9572623328939558,-7.827182718271828
0.9946994699469947,0.005188941826551607,-0.9580452894774423,-7.830383038303829
0.9947994799479948,0.005093088551111125,-0.9588285661249392,-7.833583358335833
0.9948994899489949,0.0049971569241675316,-0.9596121628364457,-7.836783678367837
0.994999499949995,0.004901146913711231,-0.9603960796119619,-7.839983998399841
0.995099509950995,0.004805058487732744,-0.9611803164514868,-7.843184318431842
0.9951995199519952,0.004708891614222249,-0.9619648733550221,-7.846384638463846
0.9952995299529953,0.004612646261170241,-0.962749750322567,-7.84958495849585
0.9953995399539954,0.004516322396567102,-0.9635349473541217,-7.852785278527854
0.9954995499549955,0.00441991998840339,-0.9643204644496849,-7.855985598559855
0.9955995599559956,0.00432343900466924,-0.9651063016092587,-7.859185918591859
0.9956995699569957,0.004226879413355172,-0.965892458832842,-7.862386238623863
0.9957995799579958,0.004130241182451588,-0.9666789361204351,-7.865586558655867
0.9958995899589959,0.004033524279949,-0.9674657334720367,-7.868786878687867
0.995999599959996,0.003936728673837578,-0.9682528508876489,-7.8719871987198715
0.9960996099609961,0.0038398543321078353,-0.9690402883672706,-7.875187518751876
0.9961996199619962,0.0037429012227501537,-0.9698280459109021,-7.87838783878388
0.9962996299629963,0.0036458693137550735,-0.9706161235185421,-7.88158815881588
0.9963996399639964,0.003548758573112737,-0.9714045211901927,-7.884788478847884
0.9964996499649965,0.003451568968813684,-0.9721932389258529,-7.8879887988798885
0.9965996599659966,0.0033543004688482885,-0.9729822767255226,-7.891189118911893
0.9966996699669967,0.0032569530412070724,-0.9737716345892011,-7.894389438943893
0.9967996799679968,0.003159526653880205,-0.9745613125168902,-7.897589758975897
0.9968996899689969,0.003062021274858199,-0.9753513105085887,-7.900790079007901
0.996999699969997,0.0029644368721314556,-0.9761416285642969,-7.903990399039905
0.9970997099709971,0.002866773413690478,-0.9769322666840138,-7.907190719071906
0.9971997199719972,0.002769030867525446,-0.9777232248677412,-7.91039103910391
0.9972997299729973,0.002671209201626871,-0.9785145031154782,-7.913591359135914
0.9973997399739974,0.0025733083839851456,-0.9793061014272247,-7.916791679167918
0.9974997499749975,0.0024753283825907726,-0.9800980198029801,-7.919991999199919
0.9975997599759976,0.002377269165433941,-0.9808902582427459,-7.923192319231923
0.9976997699769977,0.0022791307005051624,-0.9816828167465212,-7.926392639263927
0.9977997799779978,0.0021809129557948206,-0.9824756953143062,-7.929592959295931
0.9978997899789979,0.0020826158992934365,-0.9832688939461,-7.932793279327932
0.997999799979998,0.001984239498991171,-0.9840624126419042,-7.935993599359936
0.9980998099809981,0.0018857837228785552,-0.984856251401718,-7.93919391939194
0.9981998199819982,0.0017872485389459716,-0.9856504102255413,-7.942394239423944
0.9982998299829983,0.0016886339151839327,-0.9864448891133735,-7.9455945594559445
0.9983998399839984,0.0015899398195826087,-0.9872396880652161,-7.948794879487949
0.9984998499849985,0.00149116622013253,-0.9880348070810683,-7.951995199519953
0.9985998599859987,0.0013923130848240706,-0.9888302461609301,-7.955195519551957
0.9986998699869987,0.0012933803816477425,-0.9896260053048006,-7.958395839583957
0.9987998799879988,0.0011943680785937345,-0.9904220845126817,-7.9615961596159615
0.9988998899889989,0.0010952761436525496,-0.9912184837845722,-7.9647964796479656
0.998999899989999,0.000996104544814589,-0.9920152031204724,-7.96799679967997
0.9990999099909991,0.0008968532500703563,-0.9928122425203814,-7.97119711971197
0.9991999199919992,0.0007975222274100209,-0.9936096019843008,-7.974397439743974
0.9992999299929993,0.0006981114448241139,-0.9944072815122298,-7.977597759775978
0.9993999399939995,0.0005986208703030182,-0.9952052811041684,-7.9807980798079825
0.9994999499949995,0.0004990504718372368,-0.9960036007601157,-7.983998399839983
0.9995999599959996,0.000399400217416949,-0.9968022404800736,-7.987198719871987
0.9996999699969997,0.0002996700750326856,-0.997601200264041,-7.990399039903991
0.9997999799979999,0.0001998600126748203,-0.998400480112018,-7.993599359935995
0.9998999899989999,9.996999833386533e-5,-0.9992000800240037,-7.996799679967996
1.0,0.0,-1.0,-8.0


==> BrysonDenham/case1/results/PROPT_col_pts.csv <==
t,x,v,a
0.00155325796267525,0.00154359561193904,0.987574497852427,-7.96966408747998
0.00816593836012641,0.00790148953829893,0.935598260027318,-7.75638854467678
0.0199890675158462,0.0184297888814941,0.846122352468116,-7.37465869672185
0.0368999762853628,0.0317103072554698,0.726058652206044,-6.8292177973099
0.0587197321039736,0.0459824040046993,0.584686085069212,-6.12462810758459
0.0852171188086158,0.0594258046979928,0.43378213416076,-5.27029576208474
0.116111283947587,0.070469430570836,0.286292193518882,-4.27190091095069
0.151074752603342,0.0780998823238995,0.156745616010421,-3.14675681969327
0.189736908505379,0.0821158667744909,0.0591011201956931,-1.88934321810447
0.23168792592899,0.0833333316989541,0.00789411696267626,-0.623496812114626
0.276483115230955,0.0833333355815988,-0.00352508567501009,-0.0312002728843452
0.323647637234561,0.0831725665071601,-0.00297067324937663,0.0199796920606177
0.372681536916055,0.0830480862361829,-0.00213476883181496,0.0161479157701485
0.423065043195708,0.0829611040128894,-0.001311488967102,0.0170046687692493
0.474264078722341,0.0829168457671267,-0.000418623856703218,0.0168389124980007
0.525735921277659,0.0829168496861894,0.000418764459925964,0.0168376163678217
0.576934956804292,0.0829611127584002,0.00131152967464212,0.0170024557878238
0.627318463083945,0.0830480943491266,0.00213470633743607,0.0161461594127995
0.676352362765439,0.0831725700467068,0.00297056709440584,0.0199800581198677
0.723516884769045,0.0833333355000657,0.0035250525866888,-0.0311981501871422
0.76831207407101,0.0833333317451596,-0.0078940940951317,-0.623496728852359
0.810263091494621,0.0821158674996367,-0.0591011141648888,-1.8893436095005
0.848925247396658,0.0780998831201227,-0.156745615911296,-3.14675691753403
0.883888716052413,0.0704694312749078,-0.286292199821962,-4.27190106871705
0.914782881191384,0.0594258051717412,-0.43378214115793,-5.27029572259191
0.941280267896026,0.0459824043014196,-0.584686092232322,-6.12462811039404
0.963100023714637,0.0317103074036633,-0.726058657480782,-6.82921765326821
0.980010932484154,0.0184297889637624,-0.846122355800983,-7.37465859255436
0.991834061639874,0.00790148958619337,-0.935598261516292,-7.75638834490244
0.998446742037325,0.00154359565755885,-0.987574498127715,-7.96966392091254


==> BrysonDenham/case1/results/PROPT_cs.csv <==
t,x1cs,x2cs
0.001553258,-32.3127650146,-7.9696640875
0.0081659384,-32.2049742698,-7.7563885447
0.0199890675,-32.3591528577,-7.3746586967
0.0368999763,-32.155493071,-6.8292177973
0.0587197321,-32.4223621397,-6.1246281076
0.0852171188,-32.0635661073,-5.2702957621
0.1161112839,-32.5745863215,-4.271900911
0.1510747526,-31.7631209698,-3.1467568197
0.1897369085,-33.3910137303,-1.8893432181
0.2316879259,-23.546960164,-0.6234968121
0.2764831152,-4.4299510443,-0.0312002729
0.3236476372,0.1025421931,0.0199796921
0.3726815369,0.1047426735,0.0161479158
0.4230650432,-0.1464459611,0.0170046688
0.4742640787,0.1542650692,0.0168389125
0.5257359213,-0.1542228605,0.0168376164
0.5769349568,0.1464442612,0.0170024558
0.6273184631,-0.1047621102,0.0161461594
0.6763523628,-0.1026048968,0.0199800581
0.7235168848,4.4299623235,-0.0311981502
0.7683120741,23.5470081272,-0.6234967289
0.8102630915,33.3909968905,-1.8893436095
0.8489252474,31.7631276723,-3.1467569175
0.8838887161,32.5745771397,-4.2719010687
0.9147828812,32.063568986,-5.2702957226
0.9412802679,32.4223553917,-6.1246281104
0.9631000237,32.1554941809,-6.8292176533
0.9800109325,32.3591475568,-7.3746585926
0.9918340616,32.2049740477,-7.7563883449
0.998446742,32.3127611437,-7.9696639209


==> BrysonDenham/case1/results/PROPT_poly_cs.csv <==
t,x1cs,x2cs
0.001553258,-32.3127650103,-7.9696640872
0.0116228891,-32.2419408854,-7.6481080777
0.0216925203,-32.3531946631,-7.3184620605
0.0317621514,-32.1941483149,-6.9924013027
0.0418317826,-32.1901263837,-6.6723798319
0.0519014137,-32.3661635842,-6.3474998162
0.0619710449,-32.4088787646,-6.0182755364
0.072040676,-32.2397315437,-5.6913564815
0.0821103072,-32.075512679,-5.3691835757
0.0921799383,-32.1230731998,-5.0483626615
0.1022495695,-32.3554640616,-4.7243950912
0.1123192006,-32.5547666482,-4.396132494
0.1223888318,-32.5182345063,-4.0664063749
0.1324584629,-32.2318453863,-3.739391546
0.1425280941,-31.8901091487,-3.4172878619
0.1525977252,-31.7677249827,-3.0986288225
0.1626673564,-32.0355627823,-2.7790552738
0.1727369876,-32.627786202,-2.4539203242
0.1828066187,-33.224259705,-2.1213120259
0.1928762499,-33.3490933519,-1.7841173518
0.202945881,-32.5356538314,-1.4503483015
0.2130155122,-30.4883308601,-1.1317207855
0.2230851433,-27.182287192,-0.8410909774
0.2331547745,-22.8730127828,-0.5896375988
0.2432244056,-18.0223379603,-0.3846188945
0.2532940368,-13.1736998458,-0.2282309219
0.2633636679,-8.8200886699,-0.1176982306
0.2734332991,-5.303099578,-0.0463769052
0.2835029302,-2.7657330301,-0.0054328168
0.2935725614,-1.1620937244,0.0143962538
0.3036421925,-0.3105385901,0.0213605423
0.3137118237,0.0325947424,0.0218166362
0.3237814548,0.1025345116,0.0199512399
0.333851086,0.0767649042,0.0180021194
0.3439207171,0.0549216052,0.0167786014
0.3539903483,0.0659204204,0.0162673898
0.3640599794,0.0930081212,0.0161517991
0.3741296106,0.1043513003,0.0161478634
0.3841992417,0.0780120081,0.0161407404
0.3942688729,0.0144926148,0.0161665471
0.4043385041,-0.0644145976,0.0163157641
0.4144081352,-0.126867776,0.0166335813
0.4244777664,-0.1458901349,0.0170681816
0.4345473975,-0.1113305927,0.0174831842
0.4446170287,-0.034297432,0.0177187669
0.4546866598,0.0571630629,0.0176671824
0.464756291,0.1289897461,0.0173264079
0.4748259221,0.1541817291,0.0168083455
0.4848955533,0.1230285627,0.0162986291
0.4949651844,0.0467489906,0.0159851957
0.5050348156,-0.0466948462,0.0159849213
0.5151044467,-0.1229784472,0.0162978266
0.5251740779,-0.1541390307,0.0168070733
0.535243709,-0.128956698,0.0173247531
0.5453133402,-0.0571404611,0.0176652473
0.5553829713,0.0343102166,0.0177166547
0.5654526025,0.111335301,0.0174809858
0.5755222336,0.1458890614,0.0170659668
0.5855918648,0.1268630803,0.0166313971
0.5956614959,0.064407643,0.0163136392
0.6057311271,-0.0145017269,0.0161645026
0.6158007583,-0.0780245627,0.0161388034
0.6258703894,-0.1043696703,0.0161460798
0.6359400206,-0.0930350619,0.0161502415
0.6460096517,-0.0659580817,0.0162661561
0.6560792829,-0.0549704883,0.0167778039
0.666148914,-0.076823049,0.0180018636
0.6762185452,-0.1025971939,0.0199515976
0.6862881763,-0.0326548769,0.0218176189
0.6963578075,0.3104893069,0.0213620829
0.7064274386,1.1620630993,0.0143982026
0.7164970698,2.7657264551,-0.0054306777
0.7265667009,5.3031184101,-0.0463748286
0.7366363321,8.8201294224,-0.117696459
0.7467059632,13.1737545572,-0.2282296391
0.7567755944,18.0223958189,-0.3846181882
0.7668452255,22.8730627031,-0.5896374438
0.7769148567,27.1823206835,-0.8410912476
0.7869844878,30.4883443155,-1.1317212927
0.797054119,32.5356494178,-1.4503488501
0.8071237501,33.3490780483,-1.7841177939
0.8171933813,33.2242426475,-2.1213122973
0.8272630124,32.6277751905,-2.4539204493
0.8373326436,32.0355612882,-2.7790553353
0.8474022748,31.7677310118,-3.0986289106
0.8574719059,31.8901166829,-3.4172880242
0.8675415371,32.2318479607,-3.7393917637
0.8776111682,32.5182292085,-4.066406579
0.8876807994,32.5547561595,-4.3961326142
0.8977504305,32.3554549932,-4.7243951069
0.9078200617,32.123071114,-5.0483626183
0.9178896928,32.0755170188,-5.3691835476
0.927959324,32.2397351969,-5.6913565011
0.9380289551,32.4088746672,-6.018275557
0.9480985863,32.3661538291,-6.3474997601
0.9581682174,32.1901221387,-6.6723796956
0.9682378486,32.1941532253,-6.9924011757
0.9783074797,32.3531921269,-7.318461963
0.9883771109,32.2419320435,-7.6481078952
0.998446742,32.3127611396,-7.9696639207


==> BrysonDenham/case1/results/PROPT_poly_pts.csv <==
t,x,v,a
0,0,1,-8.03114227675373
0.0001000100010001,9.99698442719567e-05,0.9991970186358,-8.0268869552663
0.0002000200020002,0.000199859403588335,0.99839446049652,-8.02267838912419
0.0003000300030003,0.000299668720043958,0.997592320976352,-8.01851517977635
0.0004000400040004,0.000399397835279974,0.996790595607808,-8.01439595947019
0.0005000500050005,0.000499046790497544,0.995989280058679,-8.01031939072073
0.0006000600060006,0.000598615626471213,0.995188370129022,-8.006284165787
0.0007000700070007,0.000698104383561996,0.994387861748214,-8.00228900615589
0.0008000800080008,0.00079751310173016,0.993587750972055,-7.99833266203341
0.0009000900090009,0.000896841820547729,0.992788033979929,-7.99441391184289
0.001000100010001,0.0009960905792107,0.991988707071993,-7.99053156173042
0.0011001100110011,0.00109525941655098,0.991189766666434,-7.98668444507731
0.0012001200120012,0.00119434837104808,0.990391209296774,-7.98287142201951
0.0013001300130013,0.00129335748084046,0.989593031609218,-7.97909137897373
0.0014001400140014,0.00139228678373673,0.98879523036004,-7.97534322817053
0.0015001500150015,0.0014911363172265,0.987997802413032,-7.97162590719392
0.0016001600160016,0.001589906118491,0.987200744736988,-7.96793837852776
0.0017001700170017,0.00168859622441348,0.986404054403243,-7.96427962910854
0.0018001800180018,0.00178720667158931,0.985607728583239,-7.96064866988468
0.0019001900190019,0.00188573749633589,0.98481176454615,-7.95704453538214
0.002000200020002,0.00198418873470235,0.984016159656548,-7.95346628327649
0.0021002100210021,0.00208256042247888,0.983220911372108,-7.94991299397105
0.0022002200220022,0.00218085259520603,0.982426017241354,-7.94638377018121
0.0023002300230023,0.00227906528818359,0.981631474901445,-7.94287773652486
0.0024002400240024,0.00237719853647942,0.980837282076013,-7.93939403911888
0.0025002500250025,0.00247525237493797,0.980043436573028,-7.93593184518141
0.0026002600260026,0.00257322683818859,0.979249936282708,-7.93249034264009
0.0027002700270027,0.00267112196065366,0.978456779175462,-7.92906873974605
0.0028002800280028,0.00276893777655652,0.977663963299886,-7.92566626469368
0.0029002900290029,0.00286667431992919,0.976871486780784,-7.92228216524593
0.003000300030003,0.00296433162461988,0.976079347817225,-7.91891570836528
0.0031003100310031,0.00306190972430033,0.975287544680643,-7.91556617985018
0.0032003200320032,0.00315940865247296,0.974496075712976,-7.91223288397696
0.0033003300330033,0.00325682844247782,0.97370493932483,-7.90891514314712
0.0034003400340034,0.00335416912749938,0.972914133993687,-7.90561229753987
0.0035003500350035,0.00345143074057308,0.972123658262141,-7.90232370476995
0.0036003600360036,0.00354861331459183,0.971333510736174,-7.89904873955069
0.0037003700370037,0.00364571688231224,0.970543690083463,-7.89578679336207
0.0038003800380038,0.00374274147636068,0.969754195031717,-7.89253727412394
0.0039003900390039,0.00383968712923918,0.968965024367052,-7.88929960587412
0.004000400040004,0.00393655387333129,0.968176176932389,-7.88607322845153
0.0041004100410041,0.00403334174090759,0.967387651625898,-7.88285759718415
0.0042004200420042,0.00413005076413117,0.96659944739946,-7.87965218258175
0.0043004300430043,0.00422668097506293,0.96581156325716,-7.87645647003334
0.0044004400440044,0.00432323240566671,0.96502399825382,-7.8732699595095
0.0045004500450045,0.00441970508781434,0.964236751493554,-7.87009216526901
0.0046004600460046,0.00451609905329041,0.963449822128352,-7.86692261557038
0.0047004700470047,0.00461241433379709,0.962663209356691,-7.86376085238761
0.0048004800480048,0.00470865096095863,0.961876912422186,-7.86060643113059
0.0049004900490049,0.00480480896632584,0.961090930612254,-7.85745892036987
0.005000500050005,0.00490088838138045,0.960305263256813,-7.85431790156565
0.0051005100510051,0.00499688923753917,0.959519909726999,-7.85118296880118
0.0052005200520052,0.00509281156615789,0.958734869433933,-7.84805372852035
0.0053005300530053,0.00518865539853556,0.957950141827484,-7.84492979926944
0.0054005400540054,0.00528442076591797,0.957165726395075,-7.84181081144303
0.0055005500550055,0.00538010769950149,0.956381622660511,-7.83869640703388
0.0056005600560056,0.00547571623043664,0.955597830182833,-7.83558623938702
0.0057005700570057,0.00557124638983158,0.954814348555194,-7.83247997295754
0.0058005800580058,0.00566669820875543,0.954031177403758,-7.82937728307258
0.0059005900590059,0.00576207171824151,0.953248316386625,-7.82627785569693
0.006000600060006,0.0058573669492905,0.952465765192779,-7.82318138720259
0.0061006100610061,0.00595258393287355,0.951683523541061,-7.82008758414211
0.0062006200620062,0.00604772269993508,0.950901591179162,-7.8169961630255
0.0063006300630063,0.00614278328139566,0.950119967882629,-7.8139068501009
0.0064006400640064,0.00623776570815484,0.949338653453913,-7.81081938113894
0.0065006500650065,0.00633267001109366,0.948557647721426,-7.80773350122053
0.0066006600660066,0.00642749622107731,0.947776950538615,-7.80464896452824
0.0067006700670067,0.00652224436895749,0.94699656178306,-7.80156553414109
0.0068006800680068,0.00661691448557485,0.946216481355607,-7.79848298183297
0.0069006900690069,0.00671150660176129,0.945436709179496,-7.79540108787416
0.007000700070007,0.00680602074834206,0.944657245199529,-7.79231964083642
0.0071007100710071,0.00690045695613797,0.943878089381239,-7.78923843740117
0.0072007200720072,0.00699481525596736,0.943099241710101,-7.78615728217115
0.0073007300730073,0.00708909567864814,0.942320702190742,-7.78307598748519
0.0074007400740074,0.00718329825499955,0.941542470846179,-7.77999437323597
0.0075007500750075,0.00727742301584404,0.940764547717066,-7.77691226669119
0.0076007600760076,0.007371469992009,0.939986932860976,-7.77382950231765
0.0077007700770077,0.00746543921432838,0.939209626351685,-7.77074592160842
0.0078007800780078,0.00755933071364427,0.938432628278472,-7.7676613729129
0.0079007900790079,0.00765314452080847,0.937655938745447,-7.76457571127004
0.008000800080008,0.0077468806666839,0.936879557870896,-7.76148879824428
0.0081008100810081,0.00784053918214599,0.936103485786625,-7.75840050176452
0.0082008200820082,0.00793412009808398,0.935327722637337,-7.75531069596574
0.0083008300830083,0.00802762344540223,0.93455226858002,-7.75221926103362
0.0084008400840084,0.0081210492550214,0.933777123783352,-7.74912608305181
0.0085008500850085,0.00821439755787957,0.93300228842711,-7.74603105385192
0.0086008600860086,0.00830766838493328,0.932227762701607,-7.74293407086617
0.0087008700870087,0.00840086176715869,0.931453546807143,-7.73983503698278
0.0088008800880088,0.00849397773555242,0.930679640953463,-7.73673386040394
0.0089008900890089,0.00858701632113257,0.929906045359235,-7.73363045450624
0.009000900090009,0.00867997755493943,0.929132760251529,-7.73052473770375
0.0091009100910091,0.00877286146803649,0.928359785865336,-7.72741663331362
0.0092009200920092,0.0088656680915111,0.927587122443072,-7.72430606942405
0.0093009300930093,0.00895839745647522,0.926814770234118,-7.72119297876476
0.0094009400940094,0.00905104959406602,0.926042729494347,-7.71807729857978
0.0095009500950095,0.00914362453544663,0.925271000485696,-7.71495897050275
0.0096009600960096,0.00923612231180662,0.924499583475716,-7.71183794043442
0.0097009700970097,0.00932854295436262,0.92372847873717,-7.70871415842242
0.0098009800980098,0.00942088649435874,0.922957686547606,-7.70558757854343
0.0099009900990099,0.0095131529630671,0.922187207188973,-7.70245815878748
0.01000100010001,0.00960534239178822,0.921417040947228,-7.69932586094447
0.0101010101010101,0.00969745481185141,0.920647188111968,-7.69619065049287
0.0102010201020102,0.00978949025461507,0.919877648976056,-7.69305249649052
0.0103010301030103,0.00988144875146706,0.919108423835278,-7.68991137146758
0.0104010401040104,0.00997333033382499,0.918339512988003,-7.68676725132157
0.0105010501050105,0.0100651350331364,0.917570916734841,-7.68362011521434
0.0106010601060106,0.010156862880879,0.916802635378325,-7.68046994547115
0.0107010701070107,0.0102485139085607,0.916034669222607,-7.67731672748177
0.0108010801080108,0.0103400881477202,0.915267018573147,-7.67416044960345
0.0109010901090109,0.0104315856299265,0.91449968373643,-7.67100110306581
0.011001100110011,0.0105230063867794,0.913732665019671,-7.6678386818777
0.0111011101110111,0.0106143504499096,0.912965962730554,-7.66467318273587
0.0112011201120112,0.0107056178509784,0.912199577176963,-7.66150460493556
0.0113011301130113,0.0107968086216779,0.911433508666725,-7.6583329502828
0.0114011401140114,0.0108879227937311,0.910667757507363,-7.65515822300849
0.0115011501150115,0.0109789603988914,0.90990232400586,-7.65198042968443
0.0116011601160116,0.0110699214689434,0.909137208468432,-7.64879957914084
0.0117011701170117,0.0111608060357019,0.908372411200296,-7.64561568238578
0.0118011801180118,0.0112516141310122,0.907607932505465,-7.64242875252605
0.0119011901190119,0.01134234578675,0.90684377268654,-7.63923880468998
0.012001200120012,0.0114330010348212,0.906079932044512,-7.6360458559517
0.0121012101210121,0.0115235799071616,0.905316410878571,-7.63284992525699
0.0122012201220122,0.0116140824357371,0.904553209485915,-7.62965103335086
0.0123012301230123,0.0117045086525427,0.903790328161586,-7.62644920270653
0.0124012401240124,0.0117948585896035,0.903027767198298,-7.62324445745607
0.0125012501250125,0.0118851322789731,0.902265526886267,-7.62003682332242
0.0126012601260126,0.0119753297527343,0.901503607513056,-7.61682632755299
0.0127012701270127,0.0120654510429986,0.900742009363436,-7.61361299885473
0.0128012801280128,0.0121554961819055,0.899980732719234,-7.61039686733056
0.0129012901290129,0.012245465201623,0.899219777859201,-7.60717796441728
0.013001300130013,0.0123353581343464,0.898459145058877,-7.60395632282484
0.0131013101310131,0.0124251750122986,0.897698834590469,-7.60073197647702
0.0132013201320132,0.0125149158677295,0.896938846722737,-7.59750496045341
0.0133013301330133,0.0126045807329157,0.896179181720877,-7.5942753109328
0.0134013401340134,0.0126941696401601,0.895419839846408,-7.5910430651377
0.0135013501350135,0.0127836826217917,0.894660821357081,-7.58780826128041
0.0136013601360136,0.012873119710165,0.893902126506781,-7.58457093851016
0.0137013701370137,0.0129624809376597,0.893143755545429,-7.58133113686153
0.0138013801380138,0.0130517663366802,0.892385708718899,-7.57808889720409
0.0139013901390139,0.0131409759396553,0.891627986268938,-7.57484426119336
0.014001400140014,0.0132301097790381,0.890870588433097,-7.5715972712228
0.0141014101410141,0.0133191678873047,0.890113515444642,-7.56834797037702
0.0142014201420142,0.0134081502969548,0.889356767532504,-7.56509640238615
0.0143014301430143,0.0134970570405104,0.888600344921206,-7.5618426115814
0.0144014401440144,0.013585888150516,0.887844247830814,-7.55858664285159
0.0145014501450145,0.0136746436595378,0.887088476476877,-7.55532854160087
0.0146014601460146,0.0137633236001632,0.886333031070375,-7.55206835370745
0.0147014701470147,0.0138519280050007,0.885577911817681,-7.54880612548347
0.0148014801480148,0.013940456906679,0.884823118920517,-7.54554190363583
0.0149014901490149,0.0140289103378468,0.884068652575916,-7.54227573522808
0.015001500150015,0.0141172883311724,0.883314512976184,-7.53900766764323
0.0151015101510151,0.0142055909193429,0.882560700308877,-7.5357377485477
0.0152015201520152,0.0142938181350641,0.881807214756772,-7.53246602585607
0.0153015301530153,0.0143819700110596,0.881054056497841,-7.52919254769693
0.0154015401540154,0.0144700465800709,0.880301225705234,-7.52591736237945
0.0155015501550155,0.0145580478748562,0.87954872254726,-7.5226405183612
0.0156015601560156,0.0146459739281905,0.878796547187381,-7.51936206421654
0.0157015701570157,0.014733824772865,0.878044699784191,-7.51608204860606
0.0158015801580158,0.0148216004416862,0.877293180491414,-7.51280052024687
0.0159015901590159,0.014909300967476,0.876541989457907,-7.5095175278838
0.016001600160016,0.014996926383071,0.875791126827647,-7.5062331202613
0.0161016101610161,0.0150844767213216,0.875040592739736,-7.50294734609622
0.0162016201620162,0.0151719520150922,0.874290387328407,-7.49966025405152
0.0163016301630163,0.0152593522972602,0.873540510723033,-7.49637189271064
0.0164016401640164,0.0153466776007159,0.872790963048131,-7.49308231055267
0.0165016501650165,0.0154339279583615,0.872041744423374,-7.4897915559283
0.0166016601660166,0.0155211034031112,0.871292854963611,-7.48649967703652
0.0167016701670167,0.0156082039678903,0.870544294778877,-7.48320672190217
0.0168016801680168,0.0156952296856349,0.869796063974413,-7.47991273835397
0.0169016901690169,0.0157821805892914,0.869048162650687,-7.47661777400346
0.017001700170017,0.0158690567118161,0.868300590903418,-7.47332187622462
0.0171017101710171,0.0159558580861744,0.867553348823602,-7.47002509213409
0.0172017201720172,0.0160425847453408,0.866806436497533,-7.46672746857213
0.0173017301730173,0.016129236722298,0.866059854006837,-7.46342905208421
0.0174017401740174,0.0162158140500368,0.865313601428498,-7.46012988890323
0.0175017501750175,0.0163023167615554,0.864567678834898,-7.45683002493247
0.0176017601760176,0.016388744889859,0.86382208629384,-7.45352950572903
0.0177017701770177,0.0164750984679593,0.863076823868591,-7.45022837648794
0.0178017801780178,0.0165613775288742,0.862331891617915,-7.44692668202693
0.0179017901790179,0.0166475821056273,0.861587289596116,-7.44362446677168
0.018001800180018,0.0167337122312473,0.860843017853077,-7.44032177474167
0.0181018101810181,0.0168197679387676,0.860099076434291,-7.43701864953669
0.0182018201820182,0.016905749261226,0.859355465380921,-7.43371513432376
0.0183018301830183,0.0169916562316644,0.858612184729831,-7.43041127182472
0.0184018401840184,0.0170774888831279,0.857869234513637,-7.42710710430424
0.0185018501850185,0.0171632472486647,0.857126614760748,-7.42380267355839
0.0186018601860186,0.0172489313613258,0.856384325495419,-7.4204980209038
0.0187018701870187,0.0173345412541642,0.855642366737799,-7.41719318716719
0.0188018801880188,0.0174200769602349,0.854900738503978,-7.41388821267547
0.0189018901890189,0.0175055385125942,0.854159440806037,-7.41058313724626
0.019001900190019,0.0175909259442994,0.853418473652097,-7.40727800017895
0.0191019101910191,0.0176762392884084,0.852677837046385,-7.40397284024621
0.0192019201920192,0.0177614785779796,0.851937530989269,-7.40066769568582
0.0193019301930193,0.0178466438460707,0.851197555477322,-7.39736260419313
0.0194019401940194,0.0179317351257395,0.850457910503374,-7.39405760291379
0.0195019501950195,0.0180167524500423,0.849718596056569,-7.39075272843708
0.0196019601960196,0.0181016958520347,0.848979612122421,-7.38744801678938
0.0197019701970197,0.0181865653647703,0.848240958682866,-7.38414350342832
0.0198019801980198,0.0182713610213007,0.847502635716321,-7.38083922323715
0.0199019901990199,0.0183560828546754,0.846764643197751,-7.37753521051962
0.02000200020002,0.0184407308979411,0.846026981098715,-7.37423149899503
0.0201020102010201,0.0185253051841414,0.845289649387428,-7.37092812179392
0.0202020202020202,0.0186098057463168,0.84455264802882,-7.3676251114539
0.0203020302030203,0.0186942326175038,0.843815976984602,-7.36432249991596
0.0204020402040204,0.0187785858307353,0.843079636213317,-7.361020318521
0.0205020502050205,0.0188628654190395,0.842343625670404,-7.35771859800686
0.0206020602060206,0.0189470714154403,0.841607945308256,-7.35441736850551
0.0207020702070207,0.0190312038529565,0.84087259507629,-7.35111665954069
0.0208020802080208,0.0191152627646018,0.840137574920995,-7.34781650002577
0.0209020902090209,0.0191992481833844,0.839402884785998,-7.34451691826194
0.021002100210021,0.0192831601423066,0.838668524612129,-7.34121794193674
0.0211021102110211,0.0193669986743648,0.83793449433748,-7.33791959812284
0.0212021202120212,0.019450763812549,0.837200793897468,-7.33462191327706
0.0213021302130213,0.0195344555898426,0.836467423224887,-7.33132491323976
0.0214021402140214,0.0196180740392221,0.835734382249986,-7.3280286232344
0.0215021502150215,0.0197016191936571,0.835001670900518,-7.3247330678675
0.0216021602160216,0.0197850910861097,0.83426928910181,-7.32143827112867
0.0217021702170217,0.0198684897495344,0.833537236776813,-7.31814425639098
0.0218021802180218,0.0199518152168779,0.832805513846178,-7.31485104641166
0.0219021902190219,0.0200350675210789,0.832074120228312,-7.31155866333288
0.022002200220022,0.0201182466950677,0.831343055839431,-7.30826712868281
0.0221022102210221,0.0202013527717662,0.830612320593633,-7.30497646337697
0.0222022202220222,0.0202843857840878,0.829881914402955,-7.30168668771972
0.0223022302230223,0.0203673457649367,0.829151837177435,-7.29839782140598
0.0224022402240224,0.020450232747208,0.828422088825169,-7.29510988352316
0.0225022502250225,0.0205330467637879,0.827692669252375,-7.29182289255326
0.0226022602260226,0.0206157878475525,0.826963578363451,-7.28853686637526
0.0227022702270227,0.020698456031369,0.826234816061043,-7.28525182226756
0.0228022802280228,0.0207810513480941,0.825506382246094,-7.2819677769107
0.0229022902290229,0.0208635738305749,0.824778276817909,-7.27868474639018
0.023002300230023,0.0209460235116483,0.824050499674213,-7.27540274619954
0.0231023102310231,0.0210284004241409,0.823323050711216,-7.27212179124358
0.0232023202320232,0.0211107046008686,0.822595929823661,-7.26884189584163
0.0233023302330233,0.0211929360746369,0.82186913690489,-7.26556307373113
0.0234023402340234,0.0212750948782408,0.8211426718469,-7.26228533807133
0.0235023502350235,0.021357181044464,0.820416534540404,-7.25900870144701
0.0236023602360236,0.0214391946060794,0.819690724874878,-7.25573317587248
0.0237023702370237,0.0215211355958489,0.818965242738631,-7.25245877279566
0.0238023802380238,0.0216030040465229,0.818240088018853,-7.24918550310233
0.0239023902390239,0.0216847999908409,0.817515260601674,-7.24591337712042
0.024002400240024,0.0217665234615304,0.816790760372215,-7.24264240462449
0.0241024102410241,0.0218481744913077,0.816066587214652,-7.23937259484033
0.0242024202420242,0.0219297531128776,0.815342741012264,-7.23610395644968
0.0243024302430243,0.0220112593589329,0.814619221647488,-7.232836497595
0.0244024402440244,0.0220926932621546,0.813896029001972,-7.22957022588434
0.0245024502450245,0.0221740548552121,0.813173162956632,-7.22630514839645
0.0246024602460246,0.0222553441707626,0.812450623391704,-7.22304127168585
0.0247024702470247,0.0223365612414515,0.811728410186792,-7.21977860178801
0.0248024802480248,0.0224177060999118,0.811006523220919,-7.21651714422461
0.0249024902490249,0.0224987787787647,0.810284962372587,-7.21325690400901
0.025002500250025,0.0225797793106192,0.809563727519817,-7.20999788565166
0.0251025102510251,0.0226607077280719,0.808842818540211,-7.20674009316562
0.0252025202520252,0.0227415640637072,0.808122235310985,-7.20348353007214
0.0253025302530253,0.0228223483500972,0.807401977709031,-7.20022819940644
0.0254025402540254,0.0229030606198018,0.806682045610965,-7.19697410372338
0.0255025502550255,0.0229837009053685,0.805962438893169,-7.19372124510329
0.0256025602560256,0.0230642692393323,0.805243157431838,-7.19046962515781
0.0257025702570257,0.0231447656542159,0.80452420110303,-7.18721924503588
0.0258025802580258,0.0232251901825296,0.803805569782714,-7.1839701054297
0.0259025902590259,0.0233055428567712,0.80308726334681,-7.18072220658074
0.026002600260026,0.0233858237094263,0.802369281671235,-7.17747554828581
0.0261026102610261,0.023466032772968,0.801651624631949,-7.17423012990323
0.0262026202620262,0.0235461700798568,0.800934292105002,-7.17098595035902
0.0263026302630263,0.0236262356625411,0.800217283966566,-7.16774300815301
0.0264026402640264,0.0237062295534568,0.79950060009299,-7.16450130136515
0.0265026502650265,0.0237861517850273,0.798784240360828,-7.16126082766178
0.0266026602660266,0.023866002389664,0.7980682046469,-7.15802158430195
0.0267026702670267,0.0239457813997658,0.797352492828309,-7.1547835681437
0.0268026802680268,0.0240254888477192,0.796637104782496,-7.15154677565049
0.0269026902690269,0.0241051247658986,0.795922040387275,-7.14831120289751
0.027002700270027,0.0241846891866663,0.795207299520875,-7.14507684557815
0.0271027102710271,0.0242641821423723,0.794492882061968,-7.1418436990104
0.0272027202720272,0.0243436036653545,0.793778787889719,-7.13861175814324
0.0273027302730273,0.0244229537879388,0.793065016883812,-7.13538101756313
0.0274027402740274,0.024502232542439,0.792351568924492,-7.13215147150052
0.0275027502750275,0.0245814399611572,0.7916384438926,-7.12892311383622
0.0276027602760276,0.0246605760763832,0.790925641669602,-7.12569593810793
0.0277027702770277,0.0247396409203953,0.79021316213763,-7.12246993751671
0.0278027802780278,0.0248186345254599,0.789501005179515,-7.11924510493346
0.0279027902790279,0.024897556923832,0.788789170678813,-7.11602143290543
0.028002800280028,0.0249764081477545,0.788077658519842,-7.11279891366262
0.0281028102810281,0.0250551882294591,0.787366468587713,-7.10957753912437
0.0282028202820282,0.0251338972011661,0.786655600768364,-7.10635730090573
0.0283028302830283,0.0252125350950842,0.78594505494858,-7.10313819032399
0.0284028402840284,0.025291101943411,0.785234831016036,-7.09992019840508
0.0285028502850285,0.0253695977783328,0.78452492885931,-7.09670331589005
0.0286028602860286,0.025448022632025,0.783815348367929,-7.09348753324151
0.0287028702870287,0.0255263765366517,0.783106089432384,-7.09027284064998
0.0288028802880288,0.0256046595243664,0.782397151944157,-7.08705922804038
0.0289028902890289,0.0256828716273115,0.781688535795756,-7.0838466850783
0.029002900290029,0.0257610128776189,0.780980240880733,-7.08063520117652
0.0291029102910291,0.02583908330741,0.780272267093711,-7.07742476550117
0.0292029202920292,0.0259170829487954,0.779564614330405,-7.07421536697817
0.0293029302930293,0.0259950118338757,0.778857282487659,-7.07100699429946
0.0294029402940294,0.0260728699947408,0.778150271463449,-7.06779963592934
0.0295029502950295,0.0261506574634709,0.777443581156921,-7.06459328011066
0.0296029602960296,0.0262283742721359,0.776737211468408,-7.06138791487102
0.0297029702970297,0.0263060204527958,0.776031162299447,-7.05818352802899
0.0298029802980298,0.026383596037501,0.77532543355281,-7.05498010720029
0.0299029902990299,0.0264611010582921,0.77462002513251,-7.05177763980384
0.03000300030003,0.0265385355472001,0.773914936943833,-7.04857611306789
0.0301030103010301,0.0266158995362468,0.773210168893348,-7.04537551403611
0.0302030203020302,0.0266931930574445,0.772505720888933,-7.04217582957357
0.0303030303030303,0.0267704161427965,0.771801592839787,-7.03897704637272
0.0304030403040304,0.026847568824297,0.771097784656443,-7.03577915095937
0.0305030503050305,0.0269246511339314,0.770394296250796,-7.03258212969856
0.0306030603060306,0.0270016631036763,0.769691127536113,-7.02938596880051
0.0307030703070307,0.0270786047654996,0.768988278427041,-7.02619065432632
0.0308030803080308,0.0271554761513609,0.768285748839633,-7.02299617219388
0.0309030903090309,0.0272322772932115,0.767583538691356,-7.01980250818358
0.031003100310031,0.0273090082229945,0.766881647901109,-7.01660964794402
0.0311031103110311,0.0273856689726447,0.766180076389228,-7.01341757699757
0.0312031203120312,0.0274622595740892,0.765478824077504,-7.01022628074619
0.0313031303130313,0.0275387800592475,0.764777890889195,-7.00703574447681
0.0314031403140314,0.0276152304600313,0.764077276749037,-7.00384595336699
0.0315031503150315,0.0276916108083449,0.763376981583251,-7.00065689249026
0.0316031603160316,0.0277679211360852,0.762677005319555,-6.99746854682169
0.0317031703170317,0.0278441614751422,0.76197734788718,-6.99428090124323
0.0318031803180318,0.0279203318573986,0.761278009216867,-6.99109394054901
0.0319031903190319,0.0279964323147305,0.760578989240886,-6.98790764945057
0.032003200320032,0.0280724628790071,0.759880287893036,-6.98472201258228
0.0321032103210321,0.0281484235820912,0.759181905108662,-6.98153701450635
0.0322032203220322,0.0282243144558392,0.758483840824653,-6.97835263971804
0.0323032303230323,0.0283001355321011,0.757786094979449,-6.97516887265072
0.0324032403240324,0.0283758868427211,0.757088667513054,-6.97198569768089
0.0325032503250325,0.0284515684195372,0.756391558367036,-6.96880309913323
0.0326032603260326,0.0285271802943819,0.755694767484536,-6.9656210612854
0.0327032703270327,0.0286027224990818,0.75499829481026,-6.96243956837299
0.0328032803280328,0.0286781950654582,0.754302140290503,-6.95925860459436
0.0329032903290329,0.0287535980253272,0.753606303873137,-6.95607815411534
0.033003300330033,0.0288289314104998,0.752910785507621,-6.95289820107396
0.0331033103310331,0.0289041952527817,0.752215585144998,-6.94971872958511
0.0332033203320332,0.0289793895839739,0.751520702737904,-6.9465397237451
0.0333033303330333,0.0290545144358731,0.750826138240567,-6.94336116763632
0.0334033403340334,0.0291295698402711,0.750131891608805,-6.94018304533156
0.0335033503350335,0.0292045558289554,0.749437962800029,-6.93700534089854
0.0336033603360336,0.0292794724337095,0.748744351773242,-6.93382803840428
0.0337033703370337,0.0293543196863129,0.748051058489049,-6.9306511219194
0.0338033803380338,0.029429097618541,0.747358082909637,-6.92747457552238
0.0339033903390339,0.0295038062621656,0.74666542499879,-6.92429838330375
0.034003400340034,0.029578445648955,0.745973084721881,-6.92112252937025
0.0341034103410341,0.0296530158106742,0.745281062045873,-6.91794699784894
0.0342034203420342,0.0297275167790848,0.744589356939314,-6.91477177289121
0.0343034303430343,0.0298019485859454,0.743897969372336,-6.91159683867672
0.0344034403440344,0.0298763112630118,0.743206899316651,-6.90842217941739
0.0345034503450345,0.0299506048420368,0.742516146745549,-6.90524777936121
0.0346034603460346,0.030024829354771,0.741825711633895,-6.90207362279605
0.0347034703470347,0.0300989848329621,0.741135593958118,-6.89889969405337
0.0348034803480348,0.0301730713083557,0.740445793696216,-6.89572597751198
0.0349034903490349,0.0302470888126956,0.739756310827748,-6.89255245760162
0.035003500350035,0.0303210373777232,0.739067145333824,-6.8893791188065
0.0351035103510351,0.0303949170351782,0.738378297197102,-6.88620594566887
0.0352035203520352,0.0304687278167987,0.737689766401787,-6.88303292279243
0.0353035303530353,0.0305424697543214,0.737001552933618,-6.87986003484578
0.0354035403540354,0.0306161428794815,0.736313656779868,-6.87668726656568
0.0355035503550355,0.030689747224013,0.735626077929324,-6.87351460276036
0.0356035603560356,0.0307632828196489,0.734938816372296,-6.87034202831278
0.0357035703570357,0.0308367496981213,0.734251872100601,-6.86716952818376
0.0358035803580358,0.0309101478911617,0.733565245107555,-6.86399708741508
0.0359035903590359,0.0309834774305006,0.732878935387964,-6.86082469113254
0.036003600360036,0.0310567383478684,0.732192942938121,-6.85765232454893
0.0361036103610361,0.0311299306749953,0.73150726775579,-6.85447997296704
0.0362036203620362,0.0312030544436111,0.730821909840205,-6.85130762178242
0.0363036303630363,0.0312761096854455,0.730136869192049,-6.8481352564863
0.0364036403640364,0.0313490964322287,0.729452145813455,-6.84496286266828
0.0365036503650365,0.0314220147156909,0.728767739707994,-6.84179042601912
0.0366036603660366,0.0314948645675629,0.72808365088066,-6.83861793233331
0.0367036703670367,0.0315676460195759,0.727399879337862,-6.83544536751169
0.0368036803680368,0.031640359103462,0.726716425087416,-6.83227271756401
0.0369036903690369,0.031713003850954,0.726033288138529,-6.8290999686114
0.037003700370037,0.0317855802937859,0.725350468501795,-6.82592710688877
0.0371037103710371,0.0318580884636924,0.724667966189171,-6.82275411874721
0.0372037203720372,0.0319305283924099,0.72398578121398,-6.8195809906563
0.0373037303730373,0.0320029001116761,0.723303913590893,-6.81640770920641
0.0374037403740374,0.03207520365323,0.722622363335908,-6.81323426111078
0.0375037503750375,0.0321474390488126,0.721941130466351,-6.81006063320784
0.0376037603760376,0.0322196063301664,0.72126021500086,-6.80688681246319
0.0377037703770377,0.0322917055290362,0.720579616959365,-6.80371278597166
0.0378037803780378,0.0323637366771684,0.719899336363086,-6.80053854095938
0.0379037903790379,0.0324356998063118,0.719219373234506,-6.79736406478556
0.038003800380038,0.0325075949482177,0.718539727597374,-6.79418934494457
0.0381038103810381,0.0325794221346396,0.717860399476677,-6.79101436906762
0.0382038203820382,0.0326511813973336,0.717181388898634,-6.7878391249246
0.0383038303830383,0.0327228727680585,0.716502695890679,-6.78466360042576
0.0384038403840384,0.0327944962785758,0.71582432048145,-6.78148778362348
0.0385038503850385,0.0328660519606502,0.715146262700772,-6.77831166271381
0.0386038603860386,0.0329375398460493,0.714468522579643,-6.77513522603806
0.0387038703870387,0.0330089599665436,0.713791100150218,-6.77195846208432
0.0388038803880388,0.0330803123539074,0.713113995445801,-6.76878135948896
0.0389038903890389,0.0331515970399179,0.712437208500819,-6.76560390703802
0.039003900390039,0.033222814056356,0.711760739350815,-6.76242609366859
0.0391039103910391,0.0332939634350063,0.711084588032432,-6.75924790847013
0.0392039203920392,0.0333650452076569,0.710408754583397,-6.75606934068577
0.0393039303930393,0.0334360594061,0.709733239042503,-6.75289037971347
0.0394039403940394,0.0335070060621314,0.709058041449595,-6.74971101510726
0.0395039503950395,0.0335778852075512,0.708383161845559,-6.74653123657836
0.0396039603960396,0.0336486968741636,0.707708600272297,-6.74335103399621
0.0397039703970397,0.033719441093777,0.70703435677272,-6.74017039738958
0.0398039803980398,0.0337901178982041,0.706360431390727,-6.73698931694748
0.0399039903990399,0.033860727319262,0.705686824171186,-6.73380778302016
0.04000400040004,0.0339312693887726,0.705013535159931,-6.73062578611996
0.0401040104010401,0.0340017441385621,0.70434056440373,-6.72744331692223
0.0402040204020402,0.0340721516004617,0.703667911950275,-6.72426036626602
0.0403040304030403,0.0341424918063071,0.70299557784817,-6.72107692515494
0.0404040404040404,0.0342127647879392,0.702323562146906,-6.71789298475785
0.0405040504050405,0.0342829705772038,0.701651864896855,-6.71470853640952
0.0406040604060406,0.0343531092059517,0.700980486149241,-6.71152357161122
0.0407040704070407,0.0344231807060389,0.700309425956131,-6.70833808203139
0.0408040804080408,0.0344931851093268,0.699638684370421,-6.70515205950613
0.0409040904090409,0.034563122447682,0.69896826144581,-6.70196549603969
0.041004100410041,0.0346329927529765,0.698298157236793,-6.69877838380497
0.0411041104110411,0.0347027960570877,0.697628371798633,-6.69559071514387
0.0412041204120412,0.0347725323918988,0.696958905187356,-6.69240248256776
0.0413041304130413,0.0348422017892984,0.696289757459726,-6.68921367875775
0.0414041404140414,0.0349118042811811,0.695620928673233,-6.68602429656498
0.0415041504150415,0.0349813398994469,0.694952418886068,-6.68283432901092
0.0416041604160416,0.035050808676002,0.694284228157117,-6.67964376928755
0.0417041704170417,0.0351202106427584,0.693616356545937,-6.67645261075759
0.0418041804180418,0.035189545831634,0.692948804112738,-6.67326084695454
0.0419041904190419,0.0352588142745528,0.692281570918369,-6.67006847158289
0.042004200420042,0.0353280160034451,0.691614657024303,-6.66687547851814
0.0421042104210421,0.0353971510502472,0.690948062492612,-6.66368186180682
0.0422042204220422,0.0354662194469016,0.690281787385959,-6.66048761566648
0.0423042304230423,0.0355352212253571,0.689615831767574,-6.65729273448567
0.0424042404240424,0.0356041564175689,0.688950195701242,-6.65409721282385
0.0425042504250425,0.0356730250554989,0.688284879251283,-6.65090104541127
0.0426042604260426,0.0357418271711149,0.687619882482534,-6.64770422714879
0.0427042704270427,0.0358105627963915,0.686955205460333,-6.64450675310776
0.0428042804280428,0.0358792319633099,0.686290848250507,-6.64130861852978
0.0429042904290429,0.035947834703858,0.685626810919345,-6.63810981882642
0.043004300430043,0.03601637105003,0.684963093533589,-6.63491034957893
0.0431043104310431,0.036084841033827,0.684299696160413,-6.63171020653798
0.0432043204320432,0.0361532446872569,0.683636618867409,-6.62850938562327
0.0433043304330433,0.0362215820423344,0.682973861722571,-6.6253078829232
0.0434043404340434,0.0362898531310808,0.68231142479427,-6.62210569469431
0.0435043504350435,0.0363580579855245,0.681649308151245,-6.61890281736104
0.0436043604360436,0.0364261966377006,0.680987511862587,-6.61569924751516
0.0437043704370437,0.0364942691196513,0.680326035997719,-6.61249498191524
0.0438043804380438,0.0365622754634256,0.679664880626376,-6.60929001748615
0.0439043904390439,0.0366302157010796,0.679004045818595,-6.6060843513185
0.044004400440044,0.0366980898646764,0.678343531644697,-6.6028779806681
0.0441044104410441,0.0367658979862861,0.677683338175266,-6.59967090295524
0.0442044204420442,0.0368336400979859,0.677023465481139,-6.59646311576413
0.0443044304430443,0.03690131623186,0.676363913633383,-6.59325461684219
0.0444044404440444,0.03696892642,0.675704682703286,-6.59004540409938
0.0445044504450445,0.0370364706945044,0.675045772762335,-6.58683547560746
0.0446044604460446,0.0371039490874788,0.674387183882201,-6.5836248295992
0.0447044704470447,0.0371713616310362,0.673728916134723,-6.5804134644677
0.0448044804480448,0.0372387083572967,0.673070969591897,-6.57720137876553
0.0449044904490449,0.0373059892983874,0.672413344325852,-6.57398857120388
0.045004500450045,0.0373732044864431,0.671756040408838,-6.57077504065176
0.0451045104510451,0.0374403539536052,0.671099057913211,-6.56756078613512
0.0452045204520452,0.037507437732023,0.670442396911421,-6.56434580683595
0.0453045304530453,0.0375744558538526,0.669786057475984,-6.56113010209136
0.0454045404540454,0.0376414083512574,0.669130039679477,-6.5579136713926
0.0455045504550455,0.0377082952564082,0.668474343594527,-6.55469651438419
0.0456045604560456,0.0377751166014832,0.66781896929378,-6.55147863086288
0.0457045704570457,0.0378418724186674,0.6671639168499,-6.54826002077664
0.0458045804580458,0.0379085627401534,0.666509186335545,-6.54504068422361
0.0459045904590459,0.0379751875981411,0.665854777823359,-6.54182062145115
0.046004600460046,0.0380417470248375,0.665200691385953,-6.53859983285471
0.0461046104610461,0.0381082410524571,0.664546927095892,-6.53537831897673
0.0462046204620462,0.0381746697132212,0.663893485025675,-6.53215608050553
0.0463046304630463,0.0382410330393589,0.663240365247731,-6.52893311827431
0.0464046404640464,0.0383073310631062,0.662587567834395,-6.52570943325985
0.0465046504650465,0.0383735638167062,0.661935092857897,-6.52248502658142
0.0466046604660466,0.0384397313324097,0.661282940390347,-6.51925989949966
0.0467046704670467,0.0385058336424743,0.660631110503727,-6.51603405341527
0.0468046804680468,0.038571870779165,0.659979603269868,-6.51280748986794
0.0469046904690469,0.0386378427747537,0.65932841876044,-6.509580210535
0.047004700470047,0.0387037496615198,0.658677557046937,-6.50635221723026
0.0471047104710471,0.0387695914717497,0.658027018200671,-6.50312351190274
0.0472047204720472,0.0388353682377369,0.657376802292747,-6.49989409663538
0.0473047304730473,0.038901079991782,0.656726909394056,-6.49666397364375
0.0474047404740474,0.0389667267661926,0.656077339575259,-6.49343314527481
0.0475047504750475,0.0390323085932836,0.655428092906781,-6.49020161400555
0.0476047604760476,0.0390978255053768,0.65477916945879,-6.48696938244165
0.0477047704770477,0.0391632775348008,0.654130569301185,-6.48373645331618
0.0478047804780478,0.0392286647138914,0.653482292503587,-6.48050282948822
0.0479047904790479,0.0392939870749915,0.652834339135328,-6.47726851394156
0.048004800480048,0.0393592446504506,0.652186709265429,-6.47403350978323
0.0481048104810481,0.0394244374726252,0.6515394029626,-6.47079782024218
0.0482048204820482,0.0394895655738786,0.650892420295218,-6.46756144866786
0.0483048304830483,0.0395546289865812,0.650245761331323,-6.46432439852882
0.0484048404840484,0.0396196277431097,0.649599426138597,-6.4610866734113
0.0485048504850485,0.0396845618758481,0.648953414784363,-6.45784827701777
0.0486048604860486,0.0397494314171867,0.648307727335561,-6.45460921316552
0.0487048704870487,0.0398142363995226,0.647662363858753,-6.45136948578524
0.0488048804880488,0.0398789768552596,0.647017324420096,-6.44812909891949
0.0489048904890489,0.0399436528168082,0.646372609085338,-6.44488805672128
0.049004900490049,0.0400082643165849,0.645728217919804,-6.44164636345261
0.0491049104910491,0.0400728113870135,0.645084150988394,-6.43840402348298
0.0492049204920492,0.0401372940605239,0.64444040835556,-6.43516104128789
0.0493049304930493,0.040201712369552,0.643796990085301,-6.43191742144734
0.0494049404940494,0.0402660663465409,0.643153896241156,-6.42867316864433
0.0495049504950495,0.0403303560239394,0.642511126886191,-6.4254282876634
0.0496049604960496,0.040394581434203,0.641868682082985,-6.42218278338905
0.0497049704970497,0.040458742609793,0.641226561893625,-6.41893666080424
0.0498049804980498,0.0405228395831773,0.640584766379695,-6.41568992498887
0.0499049904990499,0.0405868723868296,0.639943295602266,-6.41244258111829
0.05000500050005,0.04065084105323,0.639302149621889,-6.40919463446166
0.0501050105010501,0.0407147456148643,0.638661328498578,-6.40594609038051
0.0502050205020502,0.0407785861042245,0.638020832291812,-6.40269695432713
0.0503050305030503,0.0408423625538085,0.637380661060516,-6.3994472318431
0.0504050405040504,0.04090607499612,0.636740814863061,-6.39619692855763
0.0505050505050505,0.0409697234636685,0.636101293757245,-6.39294605018607
0.0506050605060506,0.0410333079889693,0.635462097800293,-6.38969460252835
0.0507050705070507,0.0410968286045435,0.634823227048847,-6.38644259146742
0.0508050805080508,0.0411602853429175,0.634184681558957,-6.38319002296766
0.0509050905090509,0.0412236782366236,0.633546461386068,-6.37993690307333
0.051005100510051,0.0412870073181996,0.632908566585021,-6.37668323790699
0.0511051105110511,0.0413502726201884,0.632270997210038,-6.37342903366795
0.0512051205120512,0.0414134741751389,0.63163375331472,-6.37017429663071
0.0513051305130513,0.0414766120156047,0.630996834952035,-6.36691903314331
0.0514051405140514,0.041539686174145,0.630360242174312,-6.36366324962586
0.0515051505150515,0.0416026966833242,0.629723975033236,-6.36040695256892
0.0516051605160516,0.0416656435757118,0.629088033579839,-6.35715014853193
0.0517051705170517,0.0417285268838822,0.628452417864491,-6.35389284414158
0.0518051805180518,0.0417913466404151,0.627817127936901,-6.35063504609036
0.0519051905190519,0.041854102877895,0.627182163846101,-6.34737676113487
0.052005200520052,0.0419167956289113,0.626547525640447,-6.34411799609434
0.0521052105210521,0.041979424926058,0.625913213367608,-6.34085875784895
0.0522052205220522,0.0420419908019341,0.625279227074563,-6.33759905333839
0.0523052305230523,0.0421044932891432,0.624645566807594,-6.3343388895602
0.0524052405240524,0.0421669324202934,0.624012232612278,-6.33107827356823
0.0525052505250525,0.0422293082279973,0.623379224533489,-6.32781721247108
0.0526052605260526,0.0422916207448722,0.622746542615382,-6.32455571343055
0.0527052705270527,0.0423538700035395,0.622114186901398,-6.32129378366007
0.0528052805280528,0.0424160560366252,0.621482157434249,-6.31803143042311
0.0529052905290529,0.042478178876759,0.620850454255921,-6.31476866103169
0.053005300530053,0.0425402385565754,0.620219077407666,-6.31150548284478
0.0531053105310531,0.0426022351087126,0.619588026929998,-6.30824190326681
0.0532053205320532,0.0426641685658131,0.618957302862691,-6.30497792974603
0.0533053305330533,0.0427260389605228,0.618326905244763,-6.30171356977309
0.0534053405340534,0.0427878463254921,0.617696834114491,-6.29844883087941
0.0535053505350535,0.0428495906933749,0.617067089509392,-6.29518372063571
0.0536053605360536,0.0429112720968288,0.616437671466224,-6.29191824665045
0.0537053705370537,0.042972890568515,0.615808580020983,-6.28865241656831
0.0538053805380538,0.0430344461410984,0.615179815208898,-6.2853862380687
0.0539053905390539,0.0430959388472473,0.614551377064431,-6.28211971886424
0.054005400540054,0.0431573687196333,0.613923265621266,-6.27885286669923
0.0541054105410541,0.0432187357909316,0.613295480912315,-6.27558568934817
0.0542054205420542,0.0432800400938205,0.612668022969711,-6.27231819461428
0.0543054305430543,0.0433412816609815,0.612040891824802,-6.26905039032799
0.0544054405440544,0.0434024605250991,0.611414087508156,-6.26578228434545
0.0545054505450545,0.0434635767188608,0.610787610049549,-6.26251388454709
0.0546054605460546,0.0435246302749574,0.610161459477973,-6.25924519883611
0.0547054705470547,0.0435856212260821,0.609535635821626,-6.25597623513706
0.0548054805480548,0.043646549604931,0.608910139107911,-6.25270700139433
0.0549054905490549,0.0437074154442031,0.608284969363437,-6.24943750557075
0.055005500550055,0.0437682187765999,0.607660126614017,-6.24616775564614
0.0551055105510551,0.0438289596348255,0.607035610884663,-6.24289775961586
0.0552055205520552,0.0438896380515862,0.606411422199589,-6.23962752548937
0.0553055305530553,0.0439502540595909,0.605787560582204,-6.23635706128885
0.0554055405540554,0.044010807691551,0.605164026055118,-6.23308637504777
0.0555055505550555,0.0440712989801797,0.604540818640134,-6.22981547480949
0.0556055605560556,0.0441317279581926,0.603917938358251,-6.22654436862584
0.0557055705570557,0.0441920946583072,0.603295385229663,-6.22327306455576
0.0558055805580558,0.0442523991132433,0.602673159273759,-6.22000157066395
0.0559055905590559,0.0443126413557223,0.602051260509118,-6.21672989501942
0.056005600560056,0.0443728214184673,0.601429688953513,-6.21345804569421
0.0561056105610561,0.0444329393342035,0.60080844462391,-6.21018603076196
0.0562056205620562,0.0444929951356576,0.60018752753647,-6.20691385829666
0.0563056305630563,0.0445529888555578,0.599566937706541,-6.20364153637124
0.0564056405640564,0.044612920526634,0.59894667514867,-6.20036907305626
0.0565056505650565,0.0446727901816171,0.598326739876591,-6.19709647641861
0.0566056605660566,0.0447325978532398,0.597707131903236,-6.19382375452023
0.0567056705670567,0.0447923435742359,0.59708785124073,-6.19055091541673
0.0568056805680568,0.0448520273773403,0.596468897900392,-6.18727796715619
0.0569056905690569,0.0449116492952888,0.595850271892734,-6.18400491777783
0.057005700570057,0.0449712093608187,0.595231973227471,-6.18073177531078
0.0571057105710571,0.045030707606668,0.594614001913511,-6.17745854777278
0.0572057205720572,0.0450901440655752,0.593996357958959,-6.17418524316899
0.0573057305730573,0.0451495187702802,0.593379041371124,-6.17091186949067
0.0574057405740574,0.0452088317535232,0.592762052156517,-6.16763843471405
0.0575057505750575,0.045268083048045,0.592145390320848,-6.16436494679906
0.0576057605760576,0.0453272726865871,0.591529055869035,-6.1610914136881
0.0577057705770577,0.0453864007018912,0.590913048805201,-6.15781784330492
0.0578057805780578,0.0454454671266998,0.590297369132679,-6.15454424355338
0.0579057905790579,0.0455044719937554,0.589682016854012,-6.15127062231631
0.058005800580058,0.0455634153358006,0.589066991970954,-6.14799698745429
0.0581058105810581,0.0456222971855784,0.588452294484476,-6.14472334680455
0.0582058205820582,0.0456811175758318,0.587837924394768,-6.14144970817986
0.0583058305830583,0.0457398765393035,0.587223881701236,-6.13817607936734
0.0584058405840584,0.0457985741087366,0.58661016640251,-6.13490246812734
0.0585058505850585,0.0458572103168735,0.585996778496445,-6.13162888219238
0.0586058605860586,0.0459157851964568,0.585383717980129,-6.12835532926603
0.0587058705870587,0.0459742987802286,0.584770984849872,-6.12508181702186
0.0588058805880588,0.0460327511009304,0.584158579101225,-6.12180835310227
0.0589058905890589,0.0460911421913034,0.583546500728975,-6.11853494511756
0.059005900590059,0.0461494720840883,0.582934749727147,-6.11526160064481
0.0591059105910591,0.0462077408120251,0.582323326089014,-6.11198832722684
0.0592059205920592,0.046265948407853,0.581712229807091,-6.10871513237121
0.0593059305930593,0.0463240949043105,0.58110146087315,-6.10544202354918
0.0594059405940594,0.0463821803341353,0.580491019278213,-6.10216900819476
0.0595059505950595,0.046440204730064,0.579880905012563,-6.09889609370368
0.0596059605960596,0.0464981681248323,0.579271118065743,-6.09562328743238
0.0597059705970597,0.0465560705511749,0.578661658426566,-6.09235059669713
0.0598059805980598,0.0466139120418252,0.578052526083113,-6.08907802877304
0.0599059905990599,0.0466716926295153,0.577443721022737,-6.08580559089305
0.06000600060006,0.0467294123469762,0.576835243232074,-6.08253329024716
0.0601060106010601,0.0467870712269375,0.576227092697042,-6.07926113398132
0.0602060206020602,0.0468446693021272,0.575619269402845,-6.07598912919671
0.0603060306030603,0.046902206605272,0.575011773333982,-6.07271728294871
0.0604060406040604,0.0469596831690969,0.574404604474245,-6.06944560224607
0.0605060506050605,0.0470170990263251,0.573797762806729,-6.06617409405009
0.0606060606060606,0.0470744542096784,0.573191248313838,-6.06290276527371
0.0607060706070607,0.0471317487518765,0.572585060977283,-6.05963162278065
0.0608060806080608,0.0471889826856373,0.571979200778092,-6.05636067338462
0.0609060906090609,0.0472461560436769,0.571373667696615,-6.05308992384855
0.061006100610061,0.0473032688587095,0.570768461712529,-6.04981938088366
0.0611061106110611,0.0473603211634469,0.570163582804842,-6.04654905114878
0.0612061206120612,0.0474173129905989,0.569559030951896,-6.04327894124949
0.0613061306130613,0.0474742443728731,0.568954806131378,-6.04000905773744
0.0614061406140614,0.0475311153429751,0.568350908320323,-6.03673940710954
0.0615061506150615,0.0475879259336077,0.567747337495115,-6.03346999580719
0.0616061606160616,0.0476446761774717,0.567144093631501,-6.0302008302156
0.0617061706170617,0.0477013661072652,0.566541176704591,-6.02693191666309
0.0618061806180618,0.0477579957556839,0.565938586688865,-6.02366326142034
0.0619061906190619,0.0478145651554209,0.565336323558176,-6.02039487069968
0.062006200620062,0.0478710743391665,0.564734387285761,-6.01712675065452
0.0621062106210621,0.0479275233396087,0.564132777844247,-6.01385890737854
0.0622062206220622,0.0479839121894322,0.563531495205651,-6.01059134690516
0.0623062306230623,0.0480402409213193,0.56293053934139,-6.00732407520679
0.0624062406240624,0.0480965095679491,0.562329910222288,-6.00405709819431
0.0625062506250625,0.0481527181619981,0.561729607818581,-6.00079042171639
0.0626062606260626,0.0482088667361395,0.561129632099922,-5.9975240515589
0.0627062706270627,0.0482649553230434,0.56052998303539,-5.99425799344429
0.0628062806280628,0.048320983955377,0.559930660593492,-5.99099225303107
0.0629062906290629,0.0483769526658043,0.559331664742177,-5.98772683591322
0.063006300630063,0.048432861486986,0.558732995448835,-5.98446174761962
0.0631063106310631,0.0484887104515794,0.558134652680305,-5.98119699361352
0.0632063206320632,0.0485444995922386,0.557536636402884,-5.97793257929202
0.0633063306330633,0.0486002289416143,0.556938946582335,-5.97466850998557
0.0634063406340634,0.0486558985323537,0.556341583183889,-5.97140479095742
0.0635063506350635,0.0487115083971006,0.555744546172254,-5.96814142740316
0.0636063606360636,0.0487670585684948,0.555147835511621,-5.96487842445025
0.0637063706370637,0.0488225490791733,0.554551451165674,-5.96161578715755
0.0638063806380638,0.0488779799617688,0.553955393097593,-5.95835352051485
0.0639063906390639,0.0489333512489105,0.553359661270063,-5.95509162944244
0.064006400640064,0.0489886629732237,0.552764255645278,-5.95183011879067
0.0641064106410641,0.0490439151673303,0.552169176184955,-5.94856899333959
0.0642064206420642,0.0490991078638479,0.551574422850335,-5.94530825779846
0.0643064306430643,0.0491542410953903,0.550979995602186,-5.94204791680542
0.0644064406440644,0.0492093148945675,0.550385894400823,-5.93878797492708
0.0645064506450645,0.0492643292939856,0.549792119206107,-5.93552843665818
0.0646064606460646,0.0493192843262462,0.549198669977449,-5.93226930642121
0.0647064706470647,0.0493741800239474,0.548605546673824,-5.92901058856607
0.0648064806480648,0.0494290164196826,0.548012749253775,-5.92575228736975
0.0649064906490649,0.0494837935460415,0.547420277675421,-5.92249440703604
0.065006500650065,0.0495385114356094,0.546828131896465,-5.91923695169515
0.0651065106510651,0.0495931701209675,0.546236311874201,-5.91597992540345
0.0652065206520652,0.0496477696346922,0.545644817565517,-5.91272333214322
0.0653065306530653,0.0497023100093563,0.545053648926911,-5.90946717582236
0.0654065406540654,0.0497567912775277,0.544462805914495,-5.90621146027409
0.0655065506550655,0.0498112134717701,0.543872288483995,-5.90295618925675
0.0656065606560656,0.0498655766246427,0.54328209659077,-5.89970136645353
0.0657065706570657,0.0499198807687002,0.542692230189814,-5.8964469954723
0.0658065806580658,0.049974125936493,0.542102689235763,-5.89319307984535
0.0659065906590659,0.0500283121605665,0.541513473682901,-5.88993962302917
0.066006600660066,0.0500824394734619,0.540924583485174,-5.88668662840432
0.0661066106610661,0.0501365079077157,0.540336018596194,-5.88343409927523
0.0662066206620662,0.0501905174958596,0.539747778969245,-5.88018203887001
0.0663066306630663,0.0502444682704207,0.539159864557287,-5.87693045034028
0.0664066406640664,0.0502983602639214,0.538572275312978,-5.87367933676112
0.0665066506650665,0.0503521935088794,0.537985011188667,-5.87042870113084
0.0666066606660666,0.0504059680378076,0.537398072136405,-5.86717854637089
0.0667066706670667,0.0504596838832138,0.53681145810796,-5.86392887532575
0.0668066806680668,0.0505133410776013,0.536225169054816,-5.86067969076283
0.0669066906690669,0.0505669396534687,0.535639204928184,-5.85743099537239
0.067006700670067,0.0506204796433092,0.535053565679012,-5.85418279176747
0.0671067106710671,0.0506739610796113,0.534468251257986,-5.85093508248377
0.0672067206720672,0.0507273839948586,0.533883261615548,-5.84768786997965
0.0673067306730673,0.0507807484215299,0.533298596701896,-5.84444115663608
0.0674067406740674,0.0508340543920986,0.532714256466991,-5.84119494475658
0.0675067506750675,0.0508873019390334,0.53213024086057,-5.83794923656719
0.0676067606760676,0.0509404910947978,0.531546549832152,-5.83470403421649
0.0677067706770677,0.0509936218918505,0.530963183331044,-5.8314593397756
0.0678067806780678,0.0510466943626449,0.530380141306348,-5.82821515523815
0.0679067906790679,0.0510997085396291,0.529797423706973,-5.82497148252027
0.068006800680068,0.0511526644552464,0.52921503048164,-5.82172832346076
0.0681068106810681,0.0512055621419351,0.528632961578888,-5.81848567982096
0.0682068206820682,0.0512584016321278,0.528051216947085,-5.81524355328488
0.0683068306830683,0.0513111829582524,0.527469796534436,-5.81200194545924
0.0684068406840684,0.0513639061527314,0.526888700288986,-5.80876085787358
0.0685068506850685,0.0514165712479823,0.526307928158632,-5.80552029198029
0.0686068606860686,0.0514691782764172,0.525727480091134,-5.80228024915468
0.0687068706870687,0.0515217272704428,0.525147356034111,-5.79904073069515
0.0688068806880688,0.0515742182624609,0.524567555935059,-5.79580173782322
0.0689068906890689,0.0516266512848681,0.52398807974136,-5.79256327168372
0.069006900690069,0.0516790263700552,0.523408927400276,-5.78932533334485
0.0691069106910691,0.0517313435504082,0.522830098858975,-5.78608792379834
0.0692069206920692,0.0517836028583076,0.522251594064525,-5.78285104395963
0.0693069306930693,0.0518358043261289,0.521673412963908,-5.77961469466796
0.0694069406940694,0.0518879479862419,0.521095555504026,-5.77637887668662
0.0695069506950695,0.0519400338710111,0.520518021631705,-5.77314359070298
0.0696069606960696,0.051992062012796,0.51994081129371,-5.76990883732885
0.0697069706970697,0.0520440324439507,0.519363924436749,-5.76667461710054
0.0698069806980698,0.0520959451968237,0.518787361007475,-5.76344093047911
0.0699069906990699,0.0521478003037583,0.518211120952504,-5.76020777785055
0.07000700070007,0.0521995977970926,0.517635204218415,-5.75697515952605
0.0701070107010701,0.0522513377091593,0.517059610751761,-5.75374307574219
0.0702070207020702,0.0523030200722856,0.516484340499072,-5.75051152666115
0.0703070307030703,0.0523546449187933,0.515909393406867,-5.74728051237099
0.0704070407040704,0.0524062122809993,0.515334769421663,-5.74405003288591
0.0705070507050705,0.0524577221912148,0.514760468489974,-5.74082008814646
0.0706070607060706,0.0525091746817455,0.514186490558327,-5.73759067801987
0.0707070707070707,0.052560569784892,0.513612835573264,-5.73436180230025
0.0708070807080708,0.0526119075329498,0.513039503481354,-5.73113346070896
0.0709070907090709,0.0526631879582085,0.512466494229196,-5.72790565289485
0.071007100710071,0.0527144110929527,0.511893807763425,-5.72467837843455
0.0711071107110711,0.0527655769694616,0.511321444030727,-5.72145163683278
0.0712071207120712,0.052816685620009,0.510749402977837,-5.71822542752274
0.0713071307130713,0.0528677370768636,0.510177684551553,-5.71499974986633
0.0714071407140714,0.0529187313722886,0.509606288698738,-5.71177460315453
0.0715071507150715,0.0529696685385417,0.509035215366331,-5.70854998660771
0.0716071607160716,0.0530205486078757,0.508464464501352,-5.70532589937605
0.0717071707170717,0.053071371612538,0.507894036050911,-5.70210234053982
0.0718071807180718,0.0531221375847705,0.50732392996221,-5.69887930910971
0.0719071907190719,0.0531728465568098,0.506754146182557,-5.69565680402729
0.072007200720072,0.0532234985608877,0.506184684659367,-5.69243482416534
0.0721072107210721,0.0532740936292304,0.505615545340172,-5.68921336832822
0.0722072207220722,0.0533246317940587,0.505046728172627,-5.68599243525226
0.0723072307230723,0.0533751130875885,0.504478233104516,-5.68277202360615
0.0724072407240724,0.0534255375420304,0.503910060083763,-5.67955213199138
0.0725072507250725,0.0534759051895897,0.503342209058429,-5.67633275894261
0.0726072607260726,0.0535262160624666,0.502774679976729,-5.67311390292807
0.0727072707270727,0.0535764701928559,0.502207472787034,-5.66989556235001
0.0728072807280728,0.0536266676129478,0.501640587437879,-5.66667773554515
0.0729072907290729,0.0536768083549268,0.501074023877966,-5.66346042078506
0.073007300730073,0.0537268924509724,0.500507782056175,-5.66024361627659
0.0731073107310731,0.0537769199332592,0.499941861921568,-5.65702732016238
0.0732073207320732,0.0538268908339566,0.499376263423397,-5.65381153052129
0.0733073307330733,0.0538768051852289,0.498810986511107,-5.65059624536882
0.0734073407340734,0.0539266630192354,0.498246031134347,-5.64738146265757
0.0735073507350735,0.0539764643681302,0.497681397242971,-5.64416718027777
0.0736073607360736,0.0540262092640628,0.497117084787051,-5.64095339605773
0.0737073707370737,0.0540758977391774,0.496553093716876,-5.63774010776427
0.0738073807380738,0.0541255298256132,0.495989423982963,-5.63452731310323
0.0739073907390739,0.0541751055555046,0.495426075536061,-5.63131500972003
0.074007400740074,0.0542246249609812,0.494863048327158,-5.62810319520007
0.0741074107410741,0.0542740880741674,0.494300342307485,-5.62489186706923
0.0742074207420742,0.0543234949271829,0.493737957428525,-5.62168102279448
0.0743074307430743,0.0543728455521427,0.493175893642018,-5.61847065978428
0.0744074407440744,0.0544221399811569,0.492614150899962,-5.61526077538915
0.0745074507450745,0.0544713782463306,0.492052729154628,-5.61205136690218
0.0746074607460746,0.0545205603797643,0.491491628358556,-5.60884243155953
0.0747074707470747,0.0545696864135538,0.490930848464568,-5.60563396654102
0.0748074807480748,0.0546187563797903,0.490370389425772,-5.6024259689706
0.0749074907490749,0.05466777031056,0.489810251195564,-5.5992184359169
0.075007500750075,0.0547167282379448,0.489250433727635,-5.59601136439381
0.0751075107510751,0.0547656301940217,0.488690936975979,-5.59280475136101
0.0752075207520752,0.0548144762108634,0.488131760894899,-5.58959859372448
0.0753075307530753,0.0548632663205378,0.487572905439006,-5.58639288833713
0.0754075407540754,0.0549120005551083,0.487014370563231,-5.58318763199928
0.0755075507550755,0.0549606789466339,0.486456156222824,-5.57998282145928
0.0756075607560756,0.0550093015271693,0.48589826237337,-5.57677845341407
0.0757075707570757,0.0550578683287645,0.48534068897078,-5.57357452450972
0.0758075807580758,0.0551063793834649,0.484783435971303,-5.57037103134202
0.0759075907590759,0.0551548347233122,0.484226503331536,-5.56716797045708
0.076007600760076,0.0552032343803434,0.483669891008422,-5.5639653383519
0.0761076107610761,0.0552515783865911,0.483113598959255,-5.5607631314749
0.0762076207620762,0.0552998667740837,0.482557627141686,-5.55756134622659
0.0763076307630763,0.0553480995748456,0.482001975513731,-5.55435997896014
0.0764076407640764,0.055396276820897,0.481446644033774,-5.55115902598193
0.0765076507650765,0.0554443985442536,0.480891632660566,-5.54795848355219
0.0766076607660766,0.0554924647769272,0.480336941353236,-5.54475834788558
0.0767076707670767,0.0555404755509257,0.479782570071298,-5.54155861515181
0.0768076807680768,0.0555884308982529,0.479228518774646,-5.53835928147625
0.0769076907690769,0.0556363308509084,0.478674787423567,-5.53516034294051
0.077007700770077,0.055684175440888,0.478121375978739,-5.53196179558306
0.0771077107710771,0.0557319647001835,0.477568284401242,-5.52876363539986
0.0772077207720772,0.0557796986607831,0.477015512652556,-5.52556585834498
0.0773077307730773,0.0558273773546709,0.476463060694568,-5.52236846033118
0.0774077407740774,0.0558750008138271,0.475910928489575,-5.51917143723058
0.0775077507750775,0.0559225690702285,0.475359116000294,-5.51597478487526
0.0776077607760776,0.055970082155848,0.474807623189853,-5.51277849905787
0.0777077707770777,0.056017540102655,0.474256450021808,-5.50958257553227
0.0778077807780778,0.0560649429426147,0.47370559646014,-5.50638701001418
0.0779077907790779,0.0561122907076895,0.47315506246926,-5.50319179818179
0.078007800780078,0.0561595834298379,0.472604848014015,-5.49999693567639
0.0781078107810781,0.0562068211410149,0.472054953059686,-5.49680241810301
0.0782078207820782,0.0562540038731718,0.471505377571999,-5.49360824103104
0.0783078307830783,0.0563011316582572,0.470956121517124,-5.49041439999495
0.0784078407840784,0.0563482045282156,0.470407184861678,-5.48722089049478
0.0785078507850785,0.0563952225149885,0.469858567572731,-5.48402770799692
0.0786078607860786,0.0564421856505142,0.469310269617806,-5.48083484793467
0.0787078707870787,0.0564890939667277,0.468762290964888,-5.47764230570893
0.0788078807880788,0.0565359474955608,0.468214631582421,-5.47445007668881
0.0789078907890789,0.0565827462689422,0.467667291439314,-5.4712581562123
0.079007900790079,0.0566294903187973,0.467120270504942,-5.46806653958689
0.0791079107910791,0.0566761796770489,0.466573568749156,-5.46487522209025
0.0792079207920792,0.0567228143756164,0.466027186142276,-5.46168419897087
0.0793079307930793,0.0567693944464165,0.465481122655099,-5.45849346544868
0.0794079407940794,0.0568159199213629,0.464935378258904,-5.45530301671572
0.0795079507950795,0.0568623908323665,0.464389952925451,-5.45211284793682
0.0796079607960796,0.0569088072113354,0.463844846626984,-5.44892295425019
0.0797079707970797,0.0569551690901747,0.463300059336235,-5.4457333307681
0.0798079807980798,0.0570014765007872,0.462755591026427,-5.44254397257759
0.0799079907990799,0.0570477294750729,0.462211441671275,-5.439354874741
0.08000800080008,0.0570939280449292,0.461667611244988,-5.43616603229674
0.0801080108010801,0.0571400722422508,0.461124099722274,-5.43297744025985
0.0802080208020802,0.0571861620989298,0.460580907078339,-5.42978909362273
0.0803080308030803,0.0572321976468565,0.460038033288893,-5.42660098735573
0.0804080408040804,0.057278178917918,0.45949547833015,-5.42341311640787
0.0805080508050805,0.0573241059439995,0.458953242178826,-5.4202254757074
0.0806080608060806,0.0573699787569837,0.458411324812151,-5.41703806016253
0.0807080708070807,0.0574157973887513,0.457869726207861,-5.41385086466209
0.0808080808080808,0.0574615618711806,0.457328446344208,-5.41066388407607
0.0809080908090809,0.0575072722361477,0.456787485199953,-5.40747711325643
0.081008100810081,0.0575529285155265,0.456246842754377,-5.40429054703762
0.0811081108110811,0.0575985307411895,0.455706518987277,-5.40110418023732
0.0812081208120812,0.0576440789450065,0.455166513878968,-5.39791800765702
0.0813081308130813,0.0576895731588455,0.454626827410288,-5.39473202408269
0.0814081408140814,0.0577350134145729,0.454087459562594,-5.39154622428548
0.0815081508150815,0.057780399744053,0.45354841031777,-5.38836060302232
0.0816081608160816,0.0578257321791483,0.453009679658224,-5.38517515503651
0.0817081708170817,0.0578710107517198,0.452471267566888,-5.38198987505852
0.0818081808180818,0.0579162354936265,0.451933174027224,-5.37880475780648
0.0819081908190819,0.0579614064367262,0.451395399023224,-5.37561979798693
0.082008200820082,0.0580065236128747,0.450857942539407,-5.37243499029537
0.0821082108210821,0.0580515870539264,0.450320804560825,-5.369250329417
0.0822082208220822,0.0580965967917344,0.449783985073061,-5.36606581002726
0.0823082308230823,0.0581415528581503,0.449247484062231,-5.3628814267926
0.0824082408240824,0.0581864552850242,0.448711301514986,-5.35969717437095
0.0825082508250825,0.058231304104205,0.44817543741851,-5.35651304741249
0.0826082608260826,0.0582760993475403,0.447639891760524,-5.35332904056024
0.0827082708270827,0.0583208410468768,0.447104664529285,-5.3501451484507
0.0828082808280828,0.0583655292340596,0.446569755713584,-5.34696136571444
0.0829082908290829,0.0584101639409328,0.446035165302753,-5.34377768697677
0.083008300830083,0.0584547451993397,0.445500893286658,-5.34059410685839
0.0831083108310831,0.0584992730411225,0.444966939655708,-5.33741061997598
0.0832083208320832,0.0585437474981224,0.444433304400847,-5.33422722094281
0.0833083308330833,0.0585881686021796,0.443899987513557,-5.33104390436938
0.0834083408340834,0.0586325363851338,0.443366988985862,-5.32786066486408
0.0835083508350835,0.058676850878824,0.442834308810324,-5.32467749703376
0.0836083608360836,0.0587211121150878,0.442301946980045,-5.32149439548436
0.0837083708370837,0.0587653201257629,0.441769903488666,-5.3183113548215
0.0838083808380838,0.0588094749426858,0.441238178330366,-5.31512836965114
0.0839083908390839,0.0588535765976931,0.440706771499867,-5.31194543458019
0.084008400840084,0.0588976251226203,0.440175682992426,-5.30876254421704
0.0841084108410841,0.0589416205493026,0.439644912803843,-5.30557969317226
0.0842084208420842,0.0589855629095749,0.439114460930454,-5.30239687605914
0.0843084308430843,0.0590294522352719,0.438584327369136,-5.29921408749434
0.0844084408440844,0.0590732885582279,0.438054512117303,-5.29603132209845
0.0845084508450845,0.0591170719102766,0.437525015172904,-5.29284857449656
0.0846084608460846,0.059160802323252,0.43699583653443,-5.28966583931895
0.0847084708470847,0.059204479828988,0.436466976200908,-5.28648311120158
0.0848084808480848,0.0592481044593182,0.435938434171897,-5.28330038478674
0.0849084908490849,0.0592916762460759,0.435410210447496,-5.28011765472358
0.085008500850085,0.0593351952210952,0.434882305028338,-5.27693491566876
0.0851085108510851,0.0593786614162097,0.434354717915587,-5.27375216228699
0.0852085208520852,0.0594220748632532,0.433827449110944,-5.27056938925157
0.0853085308530853,0.0594654355940598,0.433300498616638,-5.26738659124505
0.0854085408540854,0.0595087436404642,0.432773866435436,-5.26420376295972
0.0855085508550855,0.0595519990343007,0.432247552570629,-5.26102089909825
0.0856085608560856,0.0595952018074043,0.431721557026038,-5.25783799437418
0.0857085708570857,0.0596383519916106,0.431195879806015,-5.2546550435125
0.0858085808580858,0.0596814496187554,0.430670520915437,-5.2514720412503
0.0859085908590859,0.0597244947206752,0.430145480359709,-5.24828898233716
0.086008600860086,0.0597674873292068,0.429620758144757,-5.24510586153587
0.0861086108610861,0.0598104274761877,0.42909635427703,-5.24192267362281
0.0862086208620862,0.0598533151934564,0.428572268763504,-5.23873941338869
0.0863086308630863,0.0598961505128518,0.42804850161167,-5.2355560756389
0.0864086408640864,0.0599389334662137,0.42752505282954,-5.23237265519418
0.0865086508650865,0.0599816640853824,0.427001922425641,-5.22918914689107
0.0866086608660866,0.0600243424021995,0.426479110409019,-5.22600554558254
0.0867086708670867,0.0600669684485077,0.425956616789232,-5.22282184613842
0.0868086808680868,0.06010954225615,0.42543444157635,-5.21963804344595
0.0869086908690869,0.0601520638569708,0.424912584780953,-5.21645413241034
0.087008700870087,0.0601945332828158,0.424391046414132,-5.21327010795525
0.0871087108710871,0.0602369505655315,0.423869826487483,-5.21008596502332
0.0872087208720872,0.0602793157369657,0.423348925013105,-5.20690169857668
0.0873087308730873,0.0603216288289673,0.422828342003603,-5.20371730359741
0.0874087408740874,0.060363889873387,0.422308077472082,-5.20053277508813
0.0875087508750875,0.0604060989020761,0.421788131432145,-5.19734810807245
0.0876087608760876,0.0604482559468879,0.421268503897893,-5.19416329759542
0.0877087708770877,0.0604903610396766,0.420749194883918,-5.1909783387241
0.0878087808780878,0.0605324142122984,0.420230204405308,-5.18779322654802
0.0879087908790879,0.0605744154966107,0.419711532477641,-5.18460795617963
0.088008800880088,0.0606163649244726,0.419193179116979,-5.18142252275481
0.0881088108810881,0.0606582625277448,0.418675144339872,-5.17823692143335
0.0882088208820882,0.0607001083382898,0.418157428163354,-5.17505114739943
0.0883088308830883,0.0607419023879716,0.417640030604936,-5.17186519586202
0.0884088408840884,0.060783644708656,0.417122951682609,-5.16867906205542
0.0885088508850885,0.0608253353322108,0.416606191414839,-5.16549274123968
0.0886088608860886,0.0608669742905058,0.416089749820566,-5.16230622870108
0.0887088708870887,0.0609085616154123,0.415573626919197,-5.15911951975254
0.0888088808880888,0.0609500973388037,0.415057822730609,-5.1559326097341
0.0889088908890889,0.0609915814925556,0.414542337275142,-5.15274549401335
0.089008900890089,0.0610330141085455,0.414027170573601,-5.1495581679859
0.0891089108910891,0.0610743952186531,0.413512322647245,-5.14637062707573
0.0892089208920892,0.0611157248547601,0.412997793517794,-5.14318286673569
0.0893089308930893,0.0611570030487504,0.412483583207419,-5.13999488244794
0.0894089408940894,0.0611982298325105,0.411969691738741,-5.13680666972432
0.0895089508950895,0.0612394052379288,0.41145611913483,-5.13361822410676
0.0896089608960896,0.061280529296896,0.410942865419199,-5.13042954116773
0.0897089708970897,0.0613216020413054,0.410429930615802,-5.12724061651066
0.0898089808980898,0.0613626235030527,0.409917314749032,-5.12405144577028
0.0899089908990899,0.0614035937140359,0.409405017843718,-5.12086202461307
0.09000900090009,0.0614445127061556,0.408893039925118,-5.11767234873764
0.0901090109010901,0.0614853805113149,0.408381381018921,-5.11448241387513
0.0902090209020902,0.0615261971614197,0.407870041151239,-5.11129221578955
0.0903090309030903,0.0615669626883784,0.40735902034861,-5.10810175027823
0.0904090409040904,0.0616076771241018,0.406848318637986,-5.10491101317214
0.0905090509050905,0.0616483405005036,0.406337936046736,-5.10172000033627
0.0906090609060906,0.0616889528495007,0.405827872602643,-5.09852870767006
0.0907090709070907,0.0617295142030122,0.405318128333895,-5.09533713110765
0.0908090809080908,0.0617700245929601,0.404808703269085,-5.09214526661831
0.0909090909090909,0.0618104840512696,0.404299597437211,-5.08895311020682
0.091009100910091,0.0618508926098688,0.403790810867667,-5.08576065791375
0.0911091109110911,0.0618912503006885,0.403282343590238,-5.08256790581584
0.0912091209120912,0.0619315571556624,0.402774195635103,-5.07937485002631
0.0913091309130913,0.0619718132067277,0.402266367032828,-5.07618148669525
0.0914091409140914,0.0620120184858244,0.401758857814361,-5.07298781200992
0.0915091509150915,0.0620521730248955,0.401251668011029,-5.06979382219502
0.0916091609160916,0.0620922768558874,0.400744797654535,-5.06659951351311
0.0917091709170917,0.0621323300107495,0.400238246776955,-5.06340488226487
0.0918091809180918,0.0621723325214346,0.399732015410731,-5.06020992478941
0.0919091909190919,0.0622122844198988,0.399226103588673,-5.05701463746459
0.092009200920092,0.062252185738101,0.398720511343947,-5.05381901670728
0.0921092109210921,0.0622920365080041,0.398215238710077,-5.05062305897374
0.0922092209220922,0.062331836761574,0.397710285720939,-5.04742676075986
0.0923092309230923,0.06237158653078,0.39720565241076,-5.04423011860141
0.0924092409240924,0.062411285847595,0.396701338814107,-5.04103312907439
0.0925092509250925,0.0624509347439953,0.396197344965891,-5.03783578879529
0.0926092609260926,0.0624905332519607,0.39569367090136,-5.03463809442132
0.0927092709270927,0.0625300814034745,0.39519031665609,-5.03144004265074
0.0928092809280928,0.0625695792305236,0.394687282265988,-5.02824163022305
0.0929092909290929,0.0626090267650986,0.394184567767285,-5.02504285391937
0.093009300930093,0.0626484240391938,0.393682173196532,-5.02184371056252
0.0931093109310931,0.0626877710848067,0.393180098590595,-5.01864419701742
0.0932093209320932,0.062727067933939,0.39267834398665,-5.01544431019125
0.0933093309330933,0.0627663146185961,0.392176909422184,-5.01224404703374
0.0934093409340934,0.0628055111707869,0.391675794934984,-5.00904340453734
0.0935093509350935,0.0628446576225243,0.391175000563135,-5.00584237973753
0.0936093609360936,0.0628837540058248,0.390674526345017,-5.00264096971294
0.0937093709370937,0.0629228003527091,0.390174372319304,-4.99943917158571
0.0938093809380938,0.0629617966952015,0.38967453852495,-4.99623698252154
0.0939093909390939,0.0630007430653303,0.389175025001193,-4.99303439973005
0.094009400940094,0.0630396394951277,0.388675831787546,-4.98983142046487
0.0941094109410941,0.06307848601663,0.388176958923798,-4.98662804202392
0.0942094209420942,0.0631172826618774,0.387678406450002,-4.98342426174956
0.0943094309430943,0.0631560294629141,0.387180174406478,-4.98022007702879
0.0944094409440944,0.0631947264517882,0.386682262833801,-4.97701548529341
0.0945094509450945,0.0632333736605522,0.386184671772806,-4.97381048402031
0.0946094609460946,0.0632719711212625,0.385687401264574,-4.97060507073147
0.0947094709470947,0.0633105188659797,0.385190451350434,-4.96739924299426
0.0948094809480948,0.0633490169267682,0.38469382207195,-4.96419299842158
0.0949094909490949,0.0633874653356973,0.384197513470933,-4.96098633467201
0.095009500950095,0.0634258641248398,0.383701525589417,-4.95777924944993
0.0951095109510951,0.0634642133262731,0.383205858469668,-4.95457174050575
0.0952095209520952,0.0635025129720784,0.38271051215417,-4.95136380563598
0.0953095309530953,0.0635407630943419,0.382215486685631,-4.94815544268343
0.0954095409540954,0.0635789637251534,0.381720782106969,-4.9449466495373
0.0955095509550955,0.0636171148966073,0.381226398461311,-4.94173742413335
0.0956095609560956,0.0636552166408021,0.380732335791986,-4.93852776445398
0.0957095709570957,0.0636932689898412,0.380238594142529,-4.93531766852841
0.0958095809580958,0.0637312719758318,0.379745173556663,-4.93210713443278
0.0959095909590959,0.0637692256308855,0.379252074078304,-4.9288961602902
0.096009600960096,0.0638071299871187,0.378759295751553,-4.92568474427094
0.0961096109610961,0.0638449850766519,0.378266838620693,-4.92247288459253
0.0962096209620962,0.0638827909316103,0.37777470273018,-4.91926057951979
0.0963096309630963,0.0639205475841229,0.377282888124642,-4.91604782736495
0.0964096409640964,0.0639582550663241,0.376791394848876,-4.91283462648779
0.0965096509650965,0.0639959134103522,0.376300222947838,-4.90962097529568
0.0966096609660966,0.0640335226483502,0.375809372466641,-4.90640687224364
0.0967096709670967,0.0640710828124654,0.375318843450551,-4.90319231583445
0.0968096809680968,0.0641085939348499,0.374828635944982,-4.89997730461874
0.0969096909690969,0.0641460560476603,0.374338749995489,-4.89676183719497
0.097009700970097,0.0641834691830578,0.373849185647766,-4.89354591220958
0.0971097109710971,0.0642208333732077,0.373359942947638,-4.89032952835699
0.0972097209720972,0.0642581486502806,0.37287102194106,-4.88711268437969
0.0973097309730973,0.0642954150464514,0.372382422674112,-4.88389537906825
0.0974097409740974,0.0643326325938994,0.371894145192989,-4.88067761126138
0.0975097509750975,0.0643698013248088,0.371406189544001,-4.87745937984597
0.0976097609760976,0.0644069212713683,0.370918555773567,-4.87424068375711
0.0977097709770977,0.0644439924657715,0.370431243928211,-4.87102152197814
0.0978097809780978,0.0644810149402164,0.369944254054555,-4.86780189354064
0.0979097909790979,0.0645179887269054,0.369457586199316,-4.86458179752447
0.098009800980098,0.0645549138580462,0.3689712404093,-4.86136123305779
0.0981098109810981,0.0645917903658509,0.3684852167314,-4.85814019931706
0.0982098209820982,0.0646286182825363,0.367999515212586,-4.85491869552702
0.0983098309830983,0.0646653976403238,0.367514135899904,-4.85169672096075
0.0984098409840984,0.0647021284714394,0.367029078840471,-4.84847427493959
0.0985098509850985,0.0647388108081144,0.366544344081471,-4.84525135683322
0.0986098609860986,0.0647754446825844,0.366059931670144,-4.84202796605956
0.0987098709870987,0.0648120301270893,0.365575841653789,-4.83880410208481
0.0988098809880988,0.0648485671738745,0.365092074079757,-4.83557976442339
0.0989098909890989,0.06488505585519,0.364608628995442,-4.83235495263798
0.099009900990099,0.0649214962032902,0.364125506448284,-4.82912966633937
0.0991099109910991,0.0649578882504342,0.363642706485753,-4.82590390518655
0.0992099209920992,0.0649942320288864,0.363160229155355,-4.8226776688866
0.0993099309930993,0.0650305275709155,0.362678074504623,-4.81945095719468
0.0994099409940994,0.0650667749087951,0.362196242581112,-4.81622376991393
0.0995099509950995,0.0651029740748034,0.361714733432391,-4.81299610689546
0.0996099609960996,0.0651391251012236,0.361233547106046,-4.80976796803832
0.0997099709970997,0.0651752280203436,0.360752683649669,-4.80653935328939
0.0998099809980998,0.065211282864456,0.360272143110853,-4.80331026264328
0.0999099909990999,0.0652472896658579,0.359791925537191,-4.80008069614236
0.1000100010001,0.0652832484568519,0.35931203097627,-4.79685065387664
0.1001100110011,0.0653191592697444,0.358832459475664,-4.79362013598365
0.1002100210021,0.0653550221368474,0.358353211082932,-4.79038914264841
0.1003100310031,0.065390837090477,0.357874285845611,-4.78715767410335
0.1004100410041,0.0654266041629546,0.357395683811214,-4.78392573062816
0.100510051005101,0.0654623233866061,0.356917405027224,-4.78069331254976
0.100610061006101,0.0654979947937621,0.356439449541086,-4.77746042024216
0.100710071007101,0.0655336184167577,0.355961817400206,-4.77422705412638
0.100810081008101,0.0655691942879334,0.355484508651949,-4.77099321467033
0.100910091009101,0.0656047224396341,0.355007523343628,-4.76775890238872
0.101010101010101,0.0656402029042091,0.354530861522501,-4.76452411784289
0.101110111011101,0.0656756357140128,0.35405452323577,-4.76128886164076
0.101210121012101,0.0657110209014044,0.353578508530574,-4.75805313443669
0.101310131013101,0.0657463584987477,0.353102817453982,-4.75481693693132
0.101410141014101,0.0657816485384107,0.352627450052992,-4.75158026987144
0.101510151015102,0.065816891052767,0.352152406374525,-4.74834313404991
0.101610161016102,0.0658520860741941,0.35167768646542,-4.74510553030549
0.101710171017102,0.0658872336350749,0.351203290372431,-4.74186745952268
0.101810181018102,0.0659223337677963,0.35072921814222,-4.73862892263157
0.101910191019102,0.0659573865047501,0.350255469821354,-4.73538992060775
0.102010201020102,0.0659923918783331,0.349782045456301,-4.7321504544721
0.102110211021102,0.0660273499209462,0.349308945093422,-4.72891052529064
0.102210221022102,0.0660622606649953,0.348836168778973,-4.72567013417438
0.102310231023102,0.0660971241428905,0.348363716559093,-4.72242928227917
0.102410241024102,0.0661319403870473,0.347891588479806,-4.7191879708055
0.102510251025103,0.0661667094298849,0.347419784587013,-4.71594620099835
0.102610261026103,0.0662014313038276,0.346948304926486,-4.71270397414702
0.102710271027103,0.0662361060413041,0.346477149543869,-4.70946129158489
0.102810281028103,0.066270733674748,0.346006318484669,-4.70621815468937
0.102910291029103,0.0663053142365969,0.345535811794254,-4.70297456488156
0.103010301030103,0.0663398477592932,0.345065629517845,-4.69973052362616
0.103110311031103,0.0663743342752837,0.344595771700517,-4.69648603243124
0.103210321032103,0.06640877381702,0.344126238387191,-4.69324109284806
0.103310331033103,0.066443166416958,0.343657029622633,-4.68999570647087
0.103410341034103,0.0664775121075578,0.343188145451443,-4.68674987493668
0.103510351035104,0.0665118109212845,0.342719585918057,-4.68350359992507
0.103610361036104,0.0665460628906072,0.342251351066744,-4.68025688315802
0.103710371037104,0.0665802680479997,0.341783440941595,-4.67700972639961
0.103810381038104,0.0666144264259398,0.341315855586523,-4.67376213145587
0.103910391039104,0.0666485380569101,0.340848595045258,-4.67051410017457
0.104010401040104,0.0666826029733976,0.340381659361347,-4.66726563444495
0.104110411041104,0.0667166212078932,0.339915048578141,-4.66401673619749
0.104210421042104,0.0667505927928922,0.339448762738797,-4.66076740740374
0.104310431043104,0.0667845177608948,0.338982801886275,-4.65751765007605
0.104410441044104,0.0668183961444049,0.33851716606333,-4.65426746626732
0.104510451045105,0.0668522279759309,0.33805185531251,-4.6510168580708
0.104610461046105,0.0668860132879852,0.337586869676153,-4.6477658276198
0.104710471047105,0.0669197521130848,0.337122209196378,-4.64451437708749
0.104810481048105,0.0669534444837508,0.336657873915088,-4.64126250868665
0.104910491049105,0.0669870904325081,0.336193863873962,-4.63801022466936
0.105010501050105,0.0670206899918861,0.335730179114451,-4.63475752732684
0.105110511051105,0.0670542431944184,0.335266819677776,-4.63150441898911
0.105210521052105,0.0670877500726425,0.334803785604924,-4.6282509020248
0.105310531053105,0.0671212106591003,0.334341076936639,-4.62499697884082
0.105410541054105,0.0671546249863373,0.333878693713425,-4.62174265188215
0.105510551055106,0.0671879930869032,0.333416635975542,-4.61848792363153
0.105610561056106,0.0672213149933521,0.332954903762997,-4.61523279660924
0.105710571057106,0.0672545907382417,0.332493497115542,-4.6119772733728
0.105810581058106,0.0672878203541334,0.332032416072674,-4.60872135651664
0.105910591059106,0.0673210038735932,0.331571660673627,-4.60546504867194
0.106010601060106,0.0673541413291907,0.331111230957371,-4.60220835250625
0.106110611061106,0.0673872327534994,0.330651126962609,-4.59895127072326
0.106210621062106,0.0674202781790964,0.330191348727767,-4.59569380606245
0.106310631063106,0.067453277638563,0.329731896290999,-4.5924359612989
0.106410641064106,0.0674862311644843,0.32927276969018,-4.58917773924292
0.106510651065107,0.0675191387894489,0.3288139689629,-4.58591914273977
0.106610661066107,0.0675520005460492,0.328355494146463,-4.58266017466941
0.106710671067107,0.0675848164668813,0.327897345277885,-4.57940083794611
0.106810681068107,0.0676175865845455,0.327439522393888,-4.57614113551827
0.106910691069107,0.0676503109316451,0.326982025530898,-4.57288107036801
0.107010701070107,0.0676829895407872,0.326524854725038,-4.56962064551093
0.107110711071107,0.0677156224445827,0.326068010012132,-4.56635986399576
0.107210721072107,0.067748209675646,0.325611491427696,-4.56309872890409
0.107310731073107,0.0677807512665947,0.325155299006934,-4.55983724335004
0.107410741074107,0.0678132472500503,0.324699432784738,-4.5565754104799
0.107510751075108,0.0678456976586378,0.324243892795687,-4.55331323347194
0.107610761076108,0.0678781025249855,0.323788679074037,-4.55005071553593
0.107710771077108,0.0679104618817249,0.323333791653723,-4.54678785991295
0.107810781078108,0.067942775761491,0.322879230568351,-4.54352466987498
0.107910791079108,0.0679750441969225,0.322424995851204,-4.54026114872464
0.108010801080108,0.0680072672206612,0.321971087535229,-4.53699729979482
0.108110811081108,0.0680394448653518,0.321517505653039,-4.53373312644838
0.108210821082108,0.0680715771636427,0.32106425023691,-4.53046863207777
0.108310831083108,0.0681036641481855,0.320611321318777,-4.52720382010481
0.108410841084108,0.0681357058516346,0.32015871893023,-4.52393869398019
0.108510851085109,0.068167702306648,0.319706443102515,-4.52067325718328
0.108610861086109,0.0681996535458864,0.319254493866526,-4.51740751322171
0.108710871087109,0.068231559602014,0.318802871252807,-4.51414146563107
0.108810881088109,0.0682634205076978,0.318351575291545,-4.51087511797457
0.108910891089109,0.0682952362956076,0.317900606012571,-4.50760847384264
0.109010901090109,0.0683270069984164,0.317449963445354,-4.50434153685266
0.109110911091109,0.0683587326488003,0.316999647619001,-4.50107431064858
0.109210921092109,0.068390413279438,0.316549658562254,-4.49780679890055
0.109310931093109,0.0684220489230111,0.316099996303485,-4.49453900530462
0.109410941094109,0.0684536396122039,0.315650660870694,-4.49127093358235
0.10951095109511,0.068485185379704,0.315201652291512,-4.48800258748046
0.10961096109611,0.0685166862582013,0.314752970593191,-4.48473397077052
0.10971097109711,0.0685481422803886,0.314304615802604,-4.48146508724853
0.10981098109811,0.0685795534789608,0.313856587946243,-4.4781959407346
0.10991099109911,0.0686109198866165,0.31340888705022,-4.47492653507259
0.11001100110011,0.0686422415360559,0.312961513140257,-4.47165687412976
0.11011101110111,0.0686735184599823,0.312514466241693,-4.46838696179636
0.11021102110211,0.0687047506911012,0.312067746379471,-4.46511680198534
0.11031103110311,0.068735938262121,0.311621353578147,-4.46184639863194
0.11041104110411,0.0687670812057522,0.31117528786188,-4.45857575569333
0.110511051105111,0.0687981795547076,0.31072954925443,-4.45530487714824
0.110611061106111,0.0688292333417026,0.310284137779162,-4.45203376699663
0.110711071107111,0.0688602425994549,0.309839053459037,-4.44876242925927
0.110811081108111,0.0688912073606845,0.309394296316615,-4.44549086797743
0.110911091109111,0.0689221276581134,0.308949866374049,-4.44221908721242
0.111011101110111,0.0689530035244659,0.308505763653086,-4.43894709104532
0.111111111111111,0.0689838349924686,0.308061988175064,-4.43567488357657
0.111211121112111,0.0690146220948503,0.307618539960908,-4.43240246892555
0.111311131113111,0.0690453648643414,0.307175419031133,-4.42912985123027
0.111411141114111,0.0690760633336747,0.306732625405836,-4.42585703464697
0.111511151115112,0.0691067175355851,0.306290159104701,-4.42258402334974
0.111611161116112,0.0691373275028089,0.305848020146991,-4.41931082153016
0.111711171117112,0.0691678932680849,0.30540620855155,-4.41603743339687
0.111811181118112,0.0691984148641535,0.3049647243368,-4.4127638631753
0.111911191119112,0.0692288923237569,0.30452356752074,-4.40949011510718
0.112011201120112,0.0692593256796394,0.304082738120944,-4.4062161934502
0.112111211121112,0.0692897149645463,0.303642236154557,-4.40294210247764
0.112211221122112,0.0693200602112252,0.3032020616383,-4.39966784647801
0.112311231123112,0.0693503614524254,0.302762214588463,-4.39639342975462
0.112411241124112,0.0693806187208975,0.302322695020902,-4.39311885662521
0.112511251125113,0.0694108320493938,0.301883502951043,-4.38984413142158
0.112611261126113,0.0694410014706679,0.301444638393878,-4.38656925848922
0.112711271127113,0.0694711270174754,0.301006101363965,-4.3832942421869
0.112811281128113,0.069501208722573,0.300567891875423,-4.3800190868863
0.112911291129113,0.0695312466187185,0.300130009941933,-4.3767437969716
0.113011301130113,0.0695612407386714,0.299692455576739,-4.37346837683914
0.113111311131113,0.0695911911151928,0.299255228792644,-4.37019283089702
0.113211321132113,0.0696210977810443,0.298818329602009,-4.36691716356467
0.113311331133113,0.0696509607689893,0.298381758016752,-4.36364137927252
0.113411341134113,0.0696807801117922,0.297945514048349,-4.3603654824616
0.113511351135114,0.0697105558422186,0.297509597707831,-4.35708947758313
0.113611361136114,0.069740287993035,0.297074009005782,-4.35381336909817
0.113711371137114,0.0697699765970089,0.29663874795234,-4.35053716147717
0.113811381138114,0.0697996216869091,0.296203814557197,-4.34726085919968
0.113911391139114,0.0698292232955052,0.295769208829594,-4.34398446675388
0.114011401140114,0.0698587814555675,0.295334930778324,-4.34070798863622
0.114111411141114,0.0698882961998676,0.29490098041173,-4.33743142935105
0.114211421142114,0.0699177675611773,0.294467357737705,-4.33415479341019
0.114311431143114,0.0699471955722698,0.294034062763688,-4.3308780853326
0.114411441144114,0.0699765802659187,0.293601095496668,-4.32760130964395
0.114511451145115,0.0700059216748981,0.29316845594318,-4.32432447087623
0.114611461146115,0.070035219831983,0.292736144109305,-4.32104757356739
0.114711471147115,0.0700644747699492,0.292304160000672,-4.31777062226096
0.114811481148115,0.0700936865215725,0.291872503622453,-4.3144936215056
0.114911491149115,0.0701228551196293,0.291441174979365,-4.31121657585479
0.115011501150115,0.070151980596897,0.291010174075672,-4.30793948986641
0.115111511151115,0.070181062986153,0.290579500915178,-4.30466236810233
0.115211521152115,0.0702101023201748,0.290149155501235,-4.30138521512807
0.115311531153115,0.0702390986317404,0.289719137836733,-4.29810803551238
0.115411541154115,0.0702680519536284,0.28928944792411,-4.29483083382687
0.115511551155116,0.0702969623186175,0.288860085765344,-4.29155361464564
0.115611561156116,0.0703258297594861,0.288431051361955,-4.28827638254484
0.115711571157116,0.0703546543090131,0.288002344715007,-4.28499914210233
0.115811581158116,0.0703834359999777,0.287573965825106,-4.28172189789732
0.115911591159116,0.0704121748651589,0.287145914692399,-4.27844465450993
0.116011601160116,0.0704408709373354,0.286718191316574,-4.27516741652083
0.116111611161116,0.0704695242492862,0.286290795696862,-4.27189018851084
0.116211621162116,0.0704981348337904,0.285863727832037,-4.26861297506063
0.116311631163116,0.0705267027236264,0.285436987720414,-4.26533578075022
0.116411641164116,0.0705552279515729,0.28501057535985,-4.26205861015866
0.116511651165117,0.0705837105504079,0.284584490747742,-4.25878146786366
0.116611661166117,0.0706121505529096,0.284158733881033,-4.2555043584412
0.116711671167117,0.0706405479918557,0.283733304756207,-4.25222728646512
0.116811681168117,0.0706689029000232,0.283308203369289,-4.24895025650679
0.116911691169117,0.0706972153101891,0.282883429715848,-4.2456732731347
0.117011701170117,0.0707254852551299,0.282458983790999,-4.2423963409141
0.117111711171117,0.0707537127676212,0.282034865589396,-4.23911946440662
0.117211721172117,0.0707818978804386,0.28161107510524,-4.23584264816987
0.117311731173117,0.0708100406263565,0.281187612332275,-4.23256589675711
0.117411741174117,0.0708381410381493,0.280764477263792,-4.22928921471685
0.117511751175118,0.0708661991485902,0.280341669892624,-4.22601260659249
0.117611761176118,0.0708942149904519,0.279919190211153,-4.22273607692192
0.117711771177118,0.0709221885965059,0.279497038211305,-4.21945963023716
0.117811781178118,0.0709501199995238,0.279075213884555,-4.21618327106405
0.117911791179118,0.0709780092322755,0.278653717221926,-4.21290700392179
0.118011801180118,0.07100585632753,0.278232548213986,-4.20963083332262
0.118111811181118,0.0710336613180557,0.277811706850856,-4.20635476377142
0.118211821182118,0.07106142423662,0.277391193122204,-4.20307879976543
0.118311831183118,0.071089145115989,0.276971007017252,-4.19980294579379
0.118411841184118,0.0711168239889276,0.276551148524769,-4.1965272063372
0.118511851185119,0.0711444608881998,0.276131617633079,-4.19325158586758
0.118611861186119,0.0711720558465687,0.27571241433006,-4.18997608884772
0.118711871187119,0.0711996088967956,0.275293538603144,-4.18670071973086
0.118811881188119,0.0712271200716405,0.274874990439314,-4.18342548296039
0.118911891189119,0.0712545894038626,0.274456769825114,-4.18015038296947
0.119011901190119,0.0712820169262193,0.274038876746644,-4.17687542418067
0.119111911191119,0.071309402671467,0.273621311189561,-4.17360061100562
0.119211921192119,0.07133674667236,0.273204073139082,-4.17032594784465
0.119311931193119,0.0713640489616515,0.272787162579984,-4.16705143908647
0.119411941194119,0.0713913095720935,0.272370579496607,-4.16377708910775
0.11951195119512,0.0714185285364359,0.271954323872854,-4.16050290227284
0.11961196119612,0.0714457058874268,0.271538395692189,-4.15722888293337
0.11971197119712,0.0714728416578133,0.271122794937645,-4.15395503542794
0.11981198119812,0.0714999358803405,0.270707521591822,-4.15068136408177
0.11991199119912,0.0715269885877513,0.270292575636884,-4.14740787320634
0.12001200120012,0.0715539998127872,0.269877957054568,-4.14413456709902
0.12011201120112,0.071580969588188,0.269463665826181,-4.1408614500428
0.12021202120212,0.0716078979466913,0.269049701932603,-4.13758852630591
0.12031203120312,0.071634784921033,0.268636065354287,-4.13431580014146
0.12041204120412,0.0716616305439468,0.268222756071261,-4.13104327578714
0.120512051205121,0.0716884348481644,0.267809774063132,-4.12777095746485
0.120612061206121,0.0717151978664158,0.267397119309084,-4.12449884938045
0.120712071207121,0.0717419196314284,0.266984791787881,-4.12122695572328
0.120812081208121,0.0717686001759276,0.26657279147787,-4.11795528066597
0.120912091209121,0.0717952395326368,0.266161118356979,-4.11468382836405
0.121012101210121,0.0718218377342772,0.265749772402726,-4.11141260295562
0.121112111211121,0.0718483948135676,0.265338753592212,-4.10814160856104
0.121212121212121,0.071874910803224,0.264928061902127,-4.10487084928258
0.121312131213121,0.0719013857359611,0.264517697308753,-4.10160032920414
0.121412141214121,0.0719278196444904,0.264107659787966,-4.09833005239092
0.121512151215122,0.0719542125615212,0.263697949315232,-4.09506002288906
0.121612161216122,0.0719805645197604,0.263288565865617,-4.09179024472537
0.121712171217122,0.0720068755519122,0.262879509413785,-4.088520721907
0.121812181218122,0.0720331456906785,0.262470779933998,-4.08525145842111
0.121912191219122,0.0720593749687584,0.262062377400123,-4.08198245823461
0.122012201220122,0.0720855634188485,0.261654301785628,-4.07871372529376
0.122112211221122,0.0721117110736425,0.261246553063591,-4.07544526352396
0.122212221222122,0.0721378179658318,0.260839131206697,-4.07217707682941
0.122312231223122,0.0721638841281046,0.260432036187239,-4.06890916909276
0.122412241224122,0.0721899095931464,0.260025267977127,-4.06564154417488
0.122512251225123,0.0722158943936404,0.259618826547885,-4.06237420591451
0.122612261226123,0.0722418385622662,0.259212711870652,-4.05910715812799
0.122712271227123,0.072267742131701,0.258806923916188,-4.05584040460896
0.122812281228123,0.0722936051346185,0.258401462654874,-4.05257394912803
0.122912291229123,0.0723194276036901,0.257996328056717,-4.04930779543256
0.123012301230123,0.0723452095715839,0.257591520091347,-4.0460419472463
0.123112311231123,0.0723709510709647,0.257187038728027,-4.04277640826915
0.123212321232123,0.0723966521344945,0.256782883935648,-4.03951118217683
0.123312331233123,0.0724223127948322,0.256379055682736,-4.03624627262067
0.123412341234123,0.0724479330846333,0.255975553937452,-4.03298168322724
0.123512351235124,0.0724735130365503,0.255572378667597,-4.02971741759812
0.123612361236124,0.0724990526832321,0.255169529840611,-4.02645347930963
0.123712371237124,0.0725245520573251,0.254767007423581,-4.02318987191252
0.123812381238124,0.0725500111914716,0.254364811383236,-4.01992659893174
0.123912391239124,0.0725754301183108,0.253962941685957,-4.01666366386614
0.124012401240124,0.0726008088704787,0.253561398297774,-4.01340107018818
0.124112411241124,0.0726261474806077,0.253160181184374,-4.01013882134374
0.124212421242124,0.072651445981327,0.252759290311099,-4.00687692075179
0.124312431243124,0.0726767044052617,0.252358725642948,-4.00361537180412
0.124412441244124,0.0727019227850342,0.251958487144587,-4.00035417786514
0.124512451245125,0.0727271011532629,0.251558574780344,-3.99709334227158
0.124612461246125,0.0727522395425625,0.251158988514215,-3.99383286833224
0.124712471247125,0.0727773379855445,0.250759728309866,-3.99057275932775
0.124812481248125,0.0728023965148161,0.250360794130638,-3.9873130185103
0.124912491249125,0.0728274151629818,0.249962185939547,-3.98405364910342
0.125012501250125,0.0728523939626414,0.249563903699288,-3.98079465430172
0.125112511251125,0.0728773329463913,0.249165947372237,-3.97753603727061
0.125212521252125,0.0729022321468245,0.248768316920458,-3.97427780114612
0.125312531253125,0.0729270915965297,0.248371012305701,-3.97101994903466
0.125412541254125,0.072951911328092,0.247974033489405,-3.96776248401271
0.125512551255126,0.0729766913740925,0.247577380432706,-3.96450540912664
0.125612561256126,0.0730014317671084,0.247181053096435,-3.96124872739252
0.125712571257126,0.0730261325397133,0.246785051441124,-3.9579924417958
0.125812581258126,0.0730507937244763,0.246389375427007,-3.95473655529114
0.125912591259126,0.0730754153539627,0.245994025014023,-3.95148107080216
0.126012601260126,0.0730999974607341,0.245599000161822,-3.94822599122126
0.126112611261126,0.0731245400773477,0.245204300829767,-3.94497131940935
0.126212621262126,0.0731490432363569,0.244809926976936,-3.94171705819566
0.126312631263126,0.0731735069703104,0.244415878562121,-3.93846321037752
0.126412641264126,0.0731979313117535,0.244022155543844,-3.93520977872015
0.126512651265127,0.0732223162932271,0.243628757880346,-3.93195676595644
0.126612661266127,0.0732466619472676,0.243235685529599,-3.92870417478676
0.126712671267127,0.0732709683064074,0.242842938449304,-3.92545200787875
0.126812681268127,0.0732952354031748,0.242450516596899,-3.92220026786711
0.126912691269127,0.0733194632700937,0.242058419929561,-3.91894895735341
0.127012701270127,0.0733436519396839,0.241666648404208,-3.91569807890589
0.127112711271127,0.0733678014444601,0.241275201977499,-3.91244763505925
0.127212721272127,0.0733919118169337,0.240884080605845,-3.90919762831449
0.127312731273127,0.0734159830896113,0.24049328424541,-3.90594806113871
0.127412741274127,0.0734400152949948,0.240102812852109,-3.9026989359649
0.127512751275128,0.0734640084655821,0.239712666381617,-3.89945025519177
0.127612761276128,0.0734879626338665,0.239322844789372,-3.89620202118359
0.127712771277128,0.0735118778323368,0.238933348030575,-3.89295423626998
0.127812781278128,0.0735357540934774,0.238544176060199,-3.88970690274576
0.127912791279128,0.0735595914497681,0.238155328832985,-3.88646002287074
0.128012801280128,0.073583389933684,0.237766806303453,-3.8832135988696
0.128112811281128,0.0736071495776963,0.237378608425902,-3.87996763293167
0.128212821282128,0.0736308704142707,0.236990735154411,-3.87672212721081
0.128312831283128,0.0736545524758688,0.23660318644285,-3.87347708382519
0.128412841284128,0.0736781957949477,0.236215962244875,-3.87023250485721
0.128512851285129,0.0737018004039596,0.235829062513936,-3.86698839235327
0.128612861286129,0.0737253663353522,0.235442487203284,-3.86374474832364
0.128712871287129,0.0737488936215682,0.235056236265965,-3.86050157474231
0.128812881288129,0.073772382295046,0.234670309654834,-3.85725887354686
0.128912891289129,0.0737958323882191,0.234284707322552,-3.85401664663826
0.129012901290129,0.0738192439335161,0.233899429221591,-3.85077489588079
0.129112911291129,0.0738426169633611,0.233514475304241,-3.84753362310182
0.129212921292129,0.0738659515101733,0.233129845522608,-3.84429283009178
0.129312931293129,0.0738892476063672,0.232745539828624,-3.8410525186039
0.129412941294129,0.0739125052843524,0.232361558174045,-3.83781269035418
0.12951295129513,0.0739357245765334,0.231977900510458,-3.8345733470212
0.12961296129613,0.0739589055153103,0.231594566789284,-3.83133449024599
0.12971297129713,0.0739820481330781,0.231211556961782,-3.82809612163196
0.12981298129813,0.0740051524622272,0.230828870979052,-3.8248582427447
0.12991299129913,0.0740282185351422,0.230446508792041,-3.82162085511192
0.13001300130013,0.0740512463842041,0.230064470351542,-3.81838396022331
0.13011301130113,0.0740742360417882,0.229682755608204,-3.81514755953044
0.13021302130213,0.0740971875402649,0.229301364512532,-3.81191165444661
0.13031303130313,0.0741201009119996,0.228920297014889,-3.80867624634677
0.13041304130413,0.074142976189353,0.228539553065507,-3.80544133656742
0.130513051305131,0.0741658134046806,0.228159132614482,-3.8022069264065
0.130613061306131,0.0741886125903331,0.227779035611784,-3.79897301712326
0.130713071307131,0.0742113737786558,0.22739926200726,-3.79573960993822
0.130813081308131,0.0742340970019895,0.227019811750634,-3.79250670603302
0.130913091309131,0.0742567822926695,0.226640684791517,-3.78927430655035
0.131013101310131,0.0742794296830265,0.226261881079406,-3.78604241259386
0.131113111311131,0.0743020392053857,0.225883400563689,-3.78281102522808
0.131213121312131,0.0743246108920674,0.225505243193651,-3.77958014547831
0.131313131313131,0.0743471447753871,0.225127408918476,-3.77634977433058
0.131413141314131,0.0743696408876547,0.22474989768725,-3.77311991273151
0.131513151315132,0.0743920992611753,0.224372709448967,-3.76989056158831
0.131613161316132,0.0744145199282493,0.223995844152535,-3.76666172176863
0.131713171317132,0.074436902921171,0.223619301746771,-3.76343339410055
0.131813181318132,0.0744592482722303,0.223243082180419,-3.76020557937248
0.131913191319132,0.0744815560137118,0.222867185402139,-3.75697827833311
0.132013201320132,0.0745038261778951,0.222491611360523,-3.75375149169133
0.132113211321132,0.0745260587970546,0.222116360004093,-3.75052522011619
0.132213221322132,0.0745482539034591,0.221741431281303,-3.7472994642368
0.132313231323132,0.0745704115293729,0.221366825140549,-3.74407422464237
0.132413241324132,0.0745925317070547,0.220992541530171,-3.74084950188207
0.132513251325133,0.0746146144687584,0.220618580398454,-3.73762529646498
0.132613261326133,0.0746366598467321,0.220244941693634,-3.73440160886011
0.132713271327133,0.0746586678732195,0.219871625363903,-3.73117843949631
0.132813281328133,0.0746806385804585,0.219498631357414,-3.72795578876226
0.132913291329133,0.0747025720006822,0.219125959622278,-3.72473365700637
0.133013301330133,0.0747244681661183,0.218753610106577,-3.72151204453682
0.133113311331133,0.0747463271089892,0.218381582758365,-3.71829095162149
0.133213321332133,0.0747681488615129,0.218009877525669,-3.71507037848794
0.133313331333133,0.0747899334559008,0.217638494356495,-3.71185032532337
0.133413341334133,0.0748116809243601,0.217267433198834,-3.7086307922746
0.133513351335134,0.0748333912990929,0.216896694000664,-3.70541177944809
0.133613361336134,0.0748550646122954,0.216526276709953,-3.70219328690985
0.133713371337134,0.0748767008961591,0.216156181274665,-3.69897531468547
0.133813381338134,0.0748983001828702,0.215786407642766,-3.69575786276011
0.133913391339134,0.0749198625046095,0.21541695576222,-3.69254093107846
0.134013401340134,0.074941387893553,0.215047825581005,-3.68932451954478
0.134113411341134,0.074962876381871,0.214679017047107,-3.68610862802284
0.134213421342134,0.0749843280017289,0.214310530108526,-3.68289325633594
0.134313431343134,0.0750057427852869,0.213942364713285,-3.67967840426693
0.134413441344134,0.0750271207646999,0.21357452080943,-3.67646407155821
0.134513451345135,0.0750484619721178,0.213206998345034,-3.6732502579117
0.134613461346135,0.075069766439685,0.212839797268203,-3.67003696298887
0.134713471347135,0.0750910341995409,0.212472917527076,-3.66682418641078
0.134813481348135,0.0751122652838199,0.212106359069837,-3.66361192775805
0.134913491349135,0.0751334597246508,0.211740121844708,-3.66040018657091
0.135013501350135,0.0751546175541573,0.211374205799963,-3.65718896234918
0.135113511351135,0.0751757388044583,0.211008610883927,-3.65397825455235
0.135213521352135,0.0751968235076672,0.210643337044982,-3.65076806259955
0.135313531353135,0.0752178716958927,0.210278384231569,-3.64755838586962
0.135413541354135,0.0752388834012372,0.209913752392191,-3.6443492237011
0.135513551355136,0.0752598586557993,0.209549441475424,-3.6411405753923
0.135613561356136,0.075280797491672,0.209185451429912,-3.63793244020131
0.135713571357136,0.0753016999409429,0.208821782204379,-3.63472481734605
0.135813581358136,0.0753225660356945,0.208458433747624,-3.63151770600431
0.135913591359136,0.0753433958080044,0.208095406008536,-3.6283111053138
0.136013601360136,0.0753641892899451,0.207732698936089,-3.62510501437217
0.136113611361136,0.075384946513584,0.207370312479349,-3.62189943223712
0.136213621362136,0.0754056675109831,0.207008246587479,-3.61869435792634
0.136313631363136,0.0754263523141996,0.206646501209743,-3.6154897904177
0.136413641364136,0.0754470009552859,0.206285076295508,-3.61228572864921
0.136513651365137,0.0754676134662886,0.20592397179425,-3.6090821715191
0.136613661366137,0.0754881898792499,0.205563187655557,-3.60587911788591
0.136713671367137,0.0755087302262067,0.205202723829132,-3.60267656656853
0.136813681368137,0.0755292345391909,0.204842580264801,-3.59947451634627
0.136913691369137,0.0755497028502296,0.204482756912511,-3.59627296595895
0.137013701370137,0.0755701351913444,0.204123253722337,-3.59307191410693
0.137113711371137,0.0755905315945522,0.203764070644488,-3.58987135945121
0.137213721372137,0.0756108920918655,0.20340520762931,-3.58667130061354
0.137313731373137,0.0756312167152907,0.203046664627284,-3.58347173617644
0.137413741374137,0.07565150549683,0.202688441589039,-3.58027266468329
0.137513751375138,0.0756717584684805,0.20233053846535,-3.57707408463848
0.137613761376138,0.0756919756622346,0.201972955207142,-3.57387599450743
0.137713771377138,0.0757121571100795,0.2016156917655,-3.57067839271671
0.137813781378138,0.0757323028439974,0.201258748091663,-3.56748127765409
0.137913791379138,0.075752412895966,0.200902124137037,-3.56428464766871
0.138013801380138,0.0757724872979583,0.200545819853193,-3.56108850107114
0.138113811381138,0.0757925260819417,0.200189835191873,-3.55789283613344
0.138213821382138,0.0758125292798792,0.199834170104995,-3.55469765108933
0.138313831383138,0.0758324969237295,0.199478824544654,-3.55150294413424
0.138413841384138,0.0758524290454457,0.199123798463129,-3.54830871342548
0.138513851385139,0.0758723256769768,0.198769091812884,-3.54511495708227
0.138613861386139,0.0758921868502664,0.198414704546572,-3.54192167318591
0.138713871387139,0.0759120125972539,0.198060636617044,-3.53872885977989
0.138813881388139,0.0759318029498739,0.197706887977343,-3.53553651486998
0.138913891389139,0.075951557940056,0.197353458580717,-3.53234463642436
0.139013901390139,0.0759712775997256,0.197000348380618,-3.52915322237377
0.139113911391139,0.0759909619608032,0.196647557330708,-3.52596227061159
0.139213921392139,0.0760106110552047,0.196295085384859,-3.522771778994
0.139313931393139,0.076030224914841,0.19594293249716,-3.51958174534008
0.139413941394139,0.0760498035716194,0.195591098621922,-3.51639216743199
0.13951395139514,0.0760693470574418,0.195239583713679,-3.51320304301503
0.13961396139614,0.076088855404206,0.19488838772719,-3.51001436979786
0.13971397139714,0.0761083286438046,0.194537510617447,-3.50682614545256
0.13981398139814,0.0761277668081269,0.194186952339677,-3.50363836761482
0.13991399139914,0.0761471699290567,0.193836712849344,-3.50045103388409
0.14001400140014,0.0761665380384736,0.193486792102154,-3.49726414182366
0.14011401140114,0.0761858711682531,0.193137190054059,-3.4940776889609
0.14021402140214,0.076205169350266,0.192787906661261,-3.49089167278734
0.14031403140314,0.0762244326163789,0.192438941880213,-3.48770609075883
0.14041404140414,0.0762436609984541,0.192090295667625,-3.48452094029575
0.140514051405141,0.0762628545283493,0.191741967980466,-3.48133621878308
0.140614061406141,0.076282013237918,0.191393958775968,-3.47815192357063
0.140714071407141,0.0763011371590098,0.191046268011634,-3.47496805197317
0.140814081408141,0.0763202263234696,0.190698895645231,-3.4717846012706
0.140914091409141,0.0763392807631383,0.190351841634804,-3.46860156870811
0.141014101410141,0.0763583005098526,0.190005105938674,-3.46541895149634
0.141114111411141,0.0763772855954451,0.189658688515442,-3.46223674681159
0.141214121412141,0.0763962360517443,0.189312589323994,-3.45905495179594
0.141314131413141,0.0764151519105742,0.188966808323504,-3.45587356355745
0.141414141414141,0.0764340332037553,0.188621345473436,-3.45269257917034
0.141514151415142,0.0764528799631038,0.188276200733548,-3.44951199567515
0.141614161416142,0.0764716922204319,0.187931374063897,-3.44633181007895
0.141714171417142,0.0764904700075476,0.187586865424839,-3.44315201935549
0.141814181418142,0.0765092133562553,0.187242674777036,-3.43997262044539
0.141914191419142,0.0765279222983554,0.186898802081458,-3.43679361025636
0.142014201420142,0.0765465968656446,0.186555247299384,-3.43361498566336
0.142114211421142,0.0765652370899149,0.186212010392408,-3.43043674350875
0.142214221422142,0.0765838430029557,0.185869091322443,-3.4272588806026
0.142314231423142,0.0766024146365517,0.18552649005172,-3.42408139372275
0.142414241424142,0.076620952022484,0.185184206542794,-3.42090427961511
0.142514251425143,0.0766394551925303,0.184842240758551,-3.41772753499379
0.142614261426143,0.0766579241784643,0.184500592662202,-3.41455115654135
0.142714271427143,0.0766763590120562,0.184159262217294,-3.41137514090896
0.142814281428143,0.0766947597250726,0.183818249387711,-3.40819948471666
0.142914291429143,0.0767131263492763,0.183477554137675,-3.40502418455348
0.143014301430143,0.0767314589164265,0.183137176431752,-3.40184923697774
0.143114311431143,0.0767497574582793,0.182797116234852,-3.39867463851722
0.143214321432143,0.0767680220065871,0.182457373512236,-3.39550038566935
0.143314331433143,0.0767862525930984,0.182117948229515,-3.39232647490148
0.143414341434143,0.0768044492495589,0.181778840352656,-3.38915290265103
0.143514351435144,0.0768226120077106,0.181440049847982,-3.38597966532577
0.143614361436144,0.0768407408992925,0.18110157668218,-3.382806759304
0.143714371437144,0.0768588359560395,0.180763420822297,-3.37963418093477
0.143814381438144,0.0768768972096842,0.180425582235749,-3.37646192653814
0.143914391439144,0.0768949246919553,0.180088060890321,-3.37328999240537
0.144014401440144,0.0769129184345784,0.179750856754169,-3.37011837479915
0.144114411441144,0.0769308784692761,0.179413969795826,-3.36694706995386
0.144214421442144,0.0769488048277678,0.179077399984202,-3.36377607407575
0.144314431443144,0.0769666975417699,0.178741147288589,-3.36060538334323
0.144414441444144,0.0769845566429956,0.17840521167866,-3.35743499390705
0.144514451445145,0.077002382163155,0.178069593124477,-3.35426490189057
0.144614461446145,0.0770201741339554,0.177734291596489,-3.35109510338999
0.144714471447145,0.0770379325871015,0.17739930706554,-3.34792559447458
0.144814481448145,0.0770556575542942,0.177064639502865,-3.34475637118692
0.144914491449145,0.0770733490672323,0.176730288880096,-3.34158742954317
0.145014501450145,0.0770910071576115,0.176396255169268,-3.33841876553328
0.145114511451145,0.077108631857125,0.176062538342815,-3.33525037512124
0.145214521452145,0.0771262231974629,0.17572913837358,-3.33208225424537
0.145314531453145,0.0771437812103126,0.175396055234808,-3.32891439881849
0.145414541454145,0.0771613059273591,0.175063288900157,-3.32574680472825
0.145514551455146,0.0771787973802849,0.1747308393437,-3.32257946783733
0.145614561456146,0.0771962556007695,0.174398706539919,-3.31941238398372
0.145714571457146,0.0772136806204898,0.174066890463719,-3.31624554898097
0.145814581458146,0.077231072471121,0.173735391090423,-3.31307895861842
0.145914591459146,0.0772484311843351,0.173404208395775,-3.30991260866152
0.146014601460146,0.077265756791802,0.173073342355946,-3.30674649485201
0.146114611461146,0.0772830493251891,0.172742792947531,-3.30358061290825
0.146214621462146,0.0773003088161615,0.172412560147558,-3.30041495852543
0.146314631463146,0.0773175352963824,0.172082643933484,-3.29724952737589
0.146414641464146,0.077334728797512,0.1717530442832,-3.29408431510932
0.146514651465147,0.077351889351209,0.171423761175035,-3.29091931735308
0.146614661466147,0.0773690169891297,0.171094794587756,-3.28775452971245
0.146714671467147,0.0773861117429283,0.170766144500569,-3.28458994777089
0.146814681468147,0.077403173644257,0.170437810893124,-3.28142556709033
0.146914691469147,0.0774202027247657,0.170109793745515,-3.2782613832114
0.147014701470147,0.077437199016103,0.169782093038285,-3.27509739165379
0.147114711471147,0.0774541625499149,0.169454708752425,-3.27193358791643
0.147214721472147,0.0774710933578456,0.169127640869375,-3.2687699674778
0.147314731473147,0.0774879914715378,0.168800889371032,-3.26560652579624
0.147414741474147,0.0775048569226325,0.168474454239746,-3.26244325831019
0.147514751475148,0.0775216897427683,0.168148335458325,-3.25928016043848
0.147614761476148,0.0775384899635826,0.167822533010035,-3.25611722758062
0.147714771477148,0.0775552576167112,0.167497046878604,-3.25295445511709
0.147814781478148,0.0775719927337881,0.167171877048223,-3.24979183840958
0.147914791479148,0.0775886953464459,0.166847023503548,-3.24662937280133
0.148014801480148,0.0776053654863152,0.166522486229701,-3.24346705361737
0.148114811481148,0.077622003185026,0.166198265212271,-3.24030487616484
0.148214821482148,0.0776386084742062,0.165874360437321,-3.23714283573329
0.148314831483148,0.0776551813854825,0.165550771891383,-3.2339809275949
0.148414841484148,0.0776717219504802,0.165227499561463,-3.23081914700486
0.148514851485149,0.0776882302008236,0.164904543435043,-3.22765748920158
0.148614861486149,0.0777047061681357,0.164581903500083,-3.22449594940706
0.148714871487149,0.0777211498840381,0.164259579745019,-3.22133452282712
0.148814881488149,0.0777375613801514,0.16393757215877,-3.21817320465172
0.148914891489149,0.0777539406880949,0.163615880730734,-3.21501199005528
0.149014901490149,0.0777702878394877,0.163294505450796,-3.21185087419694
0.149114911491149,0.0777866028659466,0.162973446309324,-3.20868985222085
0.149214921492149,0.0778028857990883,0.16265270329717,-3.20552891925652
0.149314931493149,0.0778191366705286,0.162332276405677,-3.20236807041908
0.149414941494149,0.0778353555118824,0.162012165626678,-3.19920730080959
0.14951495149515,0.0778515423547637,0.161692370952493,-3.19604660551534
0.14961496149615,0.0778676972307855,0.161372892375937,-3.19288597961016
0.14971497149715,0.0778838201715606,0.161053729890316,-3.18972541815473
0.14981498149815,0.077899911208701,0.160734883489434,-3.18656491619685
0.14991499149915,0.077915970373818,0.160416353167587,-3.18340446877178
0.15001500150015,0.0779319976985221,0.160098138919571,-3.18024407090253
0.15011501150115,0.077947993214424,0.159780240740678,-3.17708371760019
0.15021502150215,0.0779639569531335,0.159462658626702,-3.17392340386421
0.15031503150315,0.0779798889462601,0.159145392573937,-3.17076312468271
0.15041504150415,0.0779957892254125,0.158828442579177,-3.16760287503279
0.150515051505151,0.0780116578221999,0.15851180863972,-3.16444264988088
0.150615061506151,0.078027494768231,0.158195490753369,-3.161282444183
0.150715071507151,0.0780433000951138,0.157879488918431,-3.15812225288508
0.150815081508151,0.0780590738344568,0.157563803133719,-3.15496207092331
0.150915091509151,0.0780748160178679,0.157248433398553,-3.1518018932244
0.151015101510151,0.0780905266769555,0.156933379712759,-3.14864171470594
0.151115111511151,0.0781062058433277,0.156618642076676,-3.14548153027669
0.151215121512151,0.0781218535485923,0.156304220491149,-3.14232133483688
0.151315131513151,0.078137469824358,0.155990114957534,-3.13916112327856
0.151415141514151,0.0781530547022332,0.1556763254777,-3.13600089048593
0.151515151515152,0.0781686082138261,0.155362852054025,-3.13284063133557
0.151615161516152,0.0781841303907461,0.155049694689403,-3.12968034069685
0.151715171517152,0.0781996212646023,0.15473685338724,-3.12652001343223
0.151815181518152,0.0782150808670042,0.154424328151455,-3.12335964439754
0.151915191519152,0.078230509229562,0.154112118986485,-3.12019922844232
0.152015201520152,0.078245906383886,0.153800225897277,-3.11703876041015
0.152115211521152,0.0782612723615872,0.1534886488893,-3.11387823513895
0.152215221522152,0.0782766071942774,0.153177387968537,-3.11071764746135
0.152315231523152,0.0782919109135687,0.152866443141486,-3.10755699220492
0.152415241524152,0.0783071835510739,0.152555814415166,-3.10439626419258
0.152515251525153,0.0783224251384066,0.152245501797111,-3.10123545824289
0.152615261526153,0.0783376357071812,0.151935505295376,-3.09807456917035
0.152715271527153,0.0783528152890132,0.151625824918533,-3.09491359178577
0.152815281528153,0.0783679639155181,0.151316460675674,-3.09175252089653
0.152915291529153,0.0783830816183135,0.151007412576409,-3.08859135130696
0.153015301530153,0.0783981684290172,0.150698680630871,-3.08543007781867
0.153115311531153,0.0784132243792483,0.150390264849709,-3.08226869523079
0.153215321532153,0.078428249500627,0.150082165244096,-3.0791071983404
0.153315331533153,0.0784432438247742,0.149774381825722,-3.0759455819428
0.153415341534153,0.0784582073833131,0.149466914606801,-3.07278384083182
0.153515351535154,0.078473140207867,0.149159763600064,-3.06962196980021
0.153615361536154,0.0784880423300609,0.148852928818766,-3.06645996363988
0.153715371537154,0.0785029137815214,0.148546410276682,-3.0632978171423
0.153815381538154,0.0785177545938762,0.148240207988107,-3.0601355250988
0.153915391539154,0.0785325647987545,0.147934321967856,-3.05697308230085
0.154015401540154,0.0785473444277871,0.147628752231269,-3.05381048354049
0.154115411541154,0.0785620935126062,0.147323498794203,-3.05064772361057
0.154215421542154,0.0785768120848461,0.147018561673037,-3.0474847973051
0.154315431543154,0.0785915001761419,0.146713940884671,-3.04432169941956
0.154415441544154,0.0786061578181312,0.146409636446523,-3.04115842475131
0.154515451545155,0.0786207850424532,0.146105648376536,-3.03799496809981
0.154615461546155,0.0786353818807485,0.145801976693168,-3.034831324267
0.154715471547155,0.07864994836466,0.145498621415399,-3.03166748805761
0.154815481548155,0.0786644845258324,0.145195582562728,-3.02850345427954
0.154915491549155,0.0786789903959125,0.144892860155175,-3.02533921774412
0.155015501550155,0.0786934660065488,0.144590454213276,-3.02217477326644
0.155115511551155,0.0787079113893921,0.144288364758086,-3.01901011566575
0.155215521552155,0.0787223265760953,0.143986591811179,-3.0158452397657
0.155315531553155,0.0787367115983137,0.143685135394646,-3.01268014039474
0.155415541554155,0.0787510664877046,0.143383995531094,-3.0095148123864
0.155515551555156,0.0787653912759273,0.143083172243647,-3.00634925057962
0.155615561556156,0.078779685994644,0.142782665555945,-3.00318344981911
0.155715571557156,0.078793950675519,0.142482475492145,-3.00001740495566
0.155815581558156,0.0788081853502192,0.142182602076915,-2.99685111084645
0.155915591559156,0.0788223900504135,0.141883045335439,-2.9936845623554
0.156015601560156,0.0788365648077742,0.141583805293415,-2.99051775435349
0.156115611561156,0.0788507096539755,0.141284881977053,-2.9873506817191
0.156215621562156,0.0788648246206946,0.140986275413075,-2.98418333933832
0.156315631563156,0.0788789097396108,0.140687985628712,-2.98101572210524
0.156415641564156,0.0788929650424073,0.14039001265171,-2.97784782492238
0.156515651565157,0.078906990560769,0.140092356510318,-2.97467964270092
0.156615661566157,0.0789209863263841,0.139795017233298,-2.97151117036107
0.156715671567157,0.0789349523709436,0.139497994849919,-2.96834240283238
0.156815681568157,0.0789488887261416,0.139201289389955,-2.96517333505406
0.156915691569157,0.0789627954236753,0.138904900883688,-2.96200396197535
0.157015701570157,0.0789766724952446,0.138608829361903,-2.95883427855579
0.157115711571157,0.0789905199725526,0.138313074855887,-2.95566427976556
0.157215721572157,0.0790043378873058,0.138017637397432,-2.95249396058584
0.157315731573157,0.0790181262712137,0.137722517018833,-2.94932331600909
0.157415741574157,0.0790318851559891,0.137427713752879,-2.94615234103936
0.157515751575158,0.0790456145733478,0.137133227632865,-2.9429810306927
0.157615761576158,0.0790593145550097,0.13683905869258,-2.93980937999739
0.157715771577158,0.0790729851326974,0.136545206966309,-2.93663738399431
0.157815781578158,0.0790866263381374,0.136251672488836,-2.93346503773726
0.157915791579158,0.0791002382030593,0.135958455295434,-2.93029233629324
0.158015801580158,0.0791138207591966,0.135665555421874,-2.92711927474284
0.158115811581158,0.0791273740382863,0.135372972904414,-2.92394584818053
0.158215821582158,0.0791408980720688,0.135080707779804,-2.92077205171495
0.158315831583158,0.0791543928922885,0.134788760085281,-2.91759788046926
0.158415841584158,0.0791678585306936,0.134497129858572,-2.91442332958149
0.158515851585159,0.0791812950190359,0.134205817137887,-2.91124839420478
0.158615861586159,0.0791947023890712,0.133914821961919,-2.90807306950779
0.158715871587159,0.0792080806725589,0.133624144369846,-2.90489735067494
0.158815881588159,0.0792214299012626,0.133333784401326,-2.90172123290677
0.158915891589159,0.07923475010695,0.133043742096495,-2.89854471142025
0.159015901590159,0.0792480413213925,0.132754017495967,-2.8953677814491
0.159115911591159,0.0792613035763658,0.132464610640834,-2.89219043824409
0.159215921592159,0.0792745369036497,0.132175521572659,-2.88901267707336
0.159315931593159,0.0792877413350282,0.131886750333478,-2.88583449322277
0.159415941594159,0.0793009169022896,0.131598296965799,-2.88265588199615
0.15951595159516,0.079314063637226,0.131310161512598,-2.87947683871565
0.15961596159616,0.0793271815716346,0.131022344017318,-2.87629735872208
0.15971597159716,0.0793402707373166,0.130734844523867,-2.87311743737517
0.15981598159816,0.0793533311660772,0.130447663076615,-2.86993707005391
0.15991599159916,0.0793663628897266,0.130160799720395,-2.86675625215684
0.16001600160016,0.0793793659400794,0.129874254500498,-2.8635749791024
0.16011601160116,0.0793923403489546,0.129588027462672,-2.86039324632919
0.16021602160216,0.0794052861481763,0.129302118653123,-2.85721104929632
0.16031603160316,0.0794182033695724,0.129016528118505,-2.8540283834837
0.16041604160416,0.0794310920449758,0.128731255905927,-2.85084524439232
0.160516051605161,0.0794439522062248,0.128446302062946,-2.84766162754463
0.160616061606161,0.0794567838851615,0.128161666637565,-2.84447752848475
0.160716071607161,0.0794695871136335,0.127877349678232,-2.84129294277886
0.160816081608161,0.0794823619234929,0.127593351233838,-2.83810786601545
0.160916091609161,0.0794951083465969,0.127309671353711,-2.83492229380564
0.161016101610161,0.0795078264148075,0.127026310087622,-2.83173622178351
0.161116111611161,0.0795205161599921,0.126743267485773,-2.82854964560633
0.161216121612161,0.0795331776140224,0.126460543598801,-2.82536256095492
0.161316131613161,0.0795458108087762,0.126178138477774,-2.82217496353397
0.161416141614161,0.0795584157761352,0.125896052174187,-2.81898684907224
0.161516151615162,0.0795709925479872,0.125614284739962,-2.81579821332296
0.161616161616162,0.0795835411562251,0.125332836227445,-2.81260905206409
0.161716171617162,0.0795960616327469,0.125051706689401,-2.80941936109861
0.161816181618162,0.0796085540094555,0.124770896179016,-2.80622913625479
0.161916191619162,0.0796210183182599,0.12449040474989,-2.80303837338655
0.162016201620162,0.0796334545910741,0.124210232456038,-2.79984706837369
0.162116211621162,0.0796458628598175,0.123930379351884,-2.79665521712222
0.162216221622162,0.0796582431564148,0.12365084549226,-2.79346281556463
0.162316231623162,0.0796705955127966,0.123371630932407,-2.79026985966019
0.162416241624162,0.079682919960899,0.123092735727964,-2.78707634539525
0.162516251625163,0.0796952165326631,0.122814159934973,-2.78388226878349
0.162616261626163,0.0797074852600364,0.122535903609872,-2.78068762586626
0.162716271627163,0.0797197261749716,0.122257966809495,-2.77749241271282
0.162816281628163,0.0797319393094272,0.121980349591066,-2.77429662542064
0.162916291629163,0.0797441246953679,0.121703052012199,-2.77110026011571
0.163016301630163,0.0797562823647629,0.121426074130892,-2.76790331295276
0.163116311631163,0.0797684123495888,0.12114941600553,-2.76470578011563
0.163216321632163,0.0797805146818271,0.120873077694874,-2.76150765781746
0.163316331633163,0.0797925893934654,0.120597059258065,-2.75830894230102
0.163416341634163,0.0798046365164971,0.120321360754618,-2.755109629839
0.163516351635164,0.079816656082922,0.120045982244418,-2.75190971673425
0.163616361636164,0.0798286481247455,0.119770923787718,-2.74870919932006
0.163716371637164,0.0798406126739793,0.119496185445139,-2.74550807396048
0.163816381638164,0.0798525497626409,0.11922176727766,-2.7423063370505
0.163916391639164,0.079864459422754,0.118947669346623,-2.73910398501645
0.164016401640164,0.079876341686349,0.118673891713723,-2.73590101431617
0.164116411641164,0.0798881965854614,0.118400434441008,-2.73269742143931
0.164216421642164,0.0799000241521339,0.118127297590878,-2.7294932029076
0.164316431643164,0.0799118244184151,0.117854481226075,-2.72628835527514
0.164416441644164,0.0799235974163598,0.117581985409688,-2.72308287512863
0.164516451645165,0.0799353431780293,0.117309810205144,-2.71987675908765
0.164616461646165,0.079947061735491,0.117037955676205,-2.71667000380492
0.164716471647165,0.079958753120819,0.11676642188697,-2.71346260596659
0.164816481648165,0.0799704173660939,0.116495208901863,-2.71025456229244
0.164916491649165,0.0799820545034021,0.116224316785637,-2.70704586953621
0.165016501650165,0.0799936645648372,0.115953745603369,-2.7038365244858
0.165116511651165,0.080005247582499,0.115683495420453,-2.70062652396357
0.165216521652165,0.0800168035884941,0.1154135663026,-2.69741586482658
0.165316531653165,0.0800283326149356,0.115143958315834,-2.69420454396684
0.165416541654165,0.0800398346939428,0.114874671526489,-2.69099255831154
0.165516551655166,0.0800513098576422,0.114605706001202,-2.68777990482337
0.165616561656166,0.0800627581381666,0.114337061806914,-2.6845665805007
0.165716571657166,0.0800741795676558,0.114068739010863,-2.68135258237786
0.165816581658166,0.0800855741782562,0.113800737680583,-2.6781379075254
0.165916591659166,0.0800969420021209,0.113533057883899,-2.67492255305031
0.166016601660166,0.08010828307141,0.113265699688923,-2.67170651609627
0.166116611661166,0.0801195974182905,0.112998663164051,-2.66848979384392
0.166216621662166,0.0801308850749355,0.112731948377959,-2.66527238351104
0.166316631663166,0.0801421460735259,0.1124655553996,-2.66205428235288
0.166416641664166,0.0801533804462493,0.112199484298199,-2.65883548766233
0.166516651665167,0.0801645882252997,0.111933735143249,-2.65561599677018
0.166616661666167,0.0801757694428788,0.111668308004509,-2.65239580704533
0.166716671667167,0.0801869241311946,0.111403202952001,-2.64917491589509
0.166816681668167,0.0801980523224628,0.111138420056002,-2.64595332076535
0.166916691669167,0.0802091540489058,0.110873959387042,-2.64273101914085
0.167016701670167,0.0802202293427526,0.110609821015902,-2.63950800854535
0.167116711671167,0.0802312782362401,0.110346005013608,-2.63628428654196
0.167216721672167,0.0802423007616122,0.110082511451431,-2.63305985073328
0.167316731673167,0.0802532969511194,0.109819340400873,-2.62983469876166
0.167416741674167,0.0802642668370196,0.109556491933676,-2.62660882830942
0.167516751675168,0.0802752104515781,0.109293966121808,-2.62338223709907
0.167616761676168,0.0802861278270673,0.109031763037466,-2.62015492289353
0.167716771677168,0.0802970189957668,0.108769882753066,-2.61692688349638
0.167816781678168,0.0803078839899634,0.108508325341242,-2.61369811675201
0.167916791679168,0.0803187228419511,0.108247090874843,-2.61046862054591
0.168016801680168,0.0803295355840317,0.107986179426926,-2.60723839280484
0.168116811681168,0.0803403222485136,0.107725591070754,-2.60400743149704
0.168216821682168,0.080351082867713,0.107465325879791,-2.60077573463247
0.168316831683168,0.0803618174739532,0.107205383927697,-2.59754330026303
0.168416841684168,0.0803725260995653,0.106945765288326,-2.5943101264827
0.168516851685169,0.0803832087768874,0.10668647003572,-2.59107621142782
0.168616861686169,0.0803938655382648,0.106427498244106,-2.58784155327726
0.168716871687169,0.0804044964160509,0.106168849987889,-2.58460615025263
0.168816881688169,0.0804151014426064,0.105910525341652,-2.58137000061849
0.168916891689169,0.0804256806502988,0.105652524380148,-2.57813310268252
0.169016901690169,0.0804362340715037,0.105394847178298,-2.57489545479576
0.169116911691169,0.0804467617386041,0.105137493811184,-2.57165705535278
0.169216921692169,0.0804572636839907,0.104880464354049,-2.5684179027919
0.169316931693169,0.080467739940061,0.104623758882287,-2.56517799559532
0.169416941694169,0.080478190539221,0.104367377471445,-2.56193733228941
0.16951695169517,0.0804886155138836,0.104111320197212,-2.55869591144483
0.16961696169617,0.0804990148964699,0.10385558713542,-2.55545373167672
0.16971697169717,0.0805093887194074,0.103600178362036,-2.55221079164491
0.16981698169817,0.0805197370151326,0.103345093953158,-2.54896709005412
0.16991699169917,0.0805300598160889,0.103090333985014,-2.5457226256541
0.17001700170017,0.0805403571547273,0.102835898533952,-2.54247739723983
0.17011701170117,0.0805506290635067,0.102581787676441,-2.53923140365171
0.17021702170217,0.0805608755748934,0.102328001489061,-2.53598464377574
0.17031703170317,0.0805710967213616,0.102074540048502,-2.53273711654367
0.17041704170417,0.0805812925353932,0.101821403431559,-2.52948882093321
0.170517051705171,0.0805914630494774,0.101568591715127,-2.52623975596816
0.170617061706171,0.0806016082961114,0.101316104976196,-2.52298992071863
0.170717071707171,0.0806117283078002,0.101063943291847,-2.51973931430118
0.170817081708171,0.0806218231170564,0.100812106739245,-2.51648793587897
0.170917091709171,0.0806318927564,0.100560595395641,-2.51323578466198
0.171017101710171,0.0806419372583591,0.100309409338358,-2.50998285990712
0.171117111711171,0.0806519566554696,0.100058548644792,-2.50672916091842
0.171217121712171,0.0806619509802751,0.0998080133924087,-2.50347468704721
0.171317131713171,0.0806719202653267,0.0995578036587339,-2.50021943769221
0.171417141714171,0.0806818645431832,0.0993079195213512,-2.49696341229975
0.171517151715172,0.0806917838464118,0.0990583610578988,-2.49370661036392
0.171617161716172,0.0807016782075867,0.098809128346061,-2.4904490314267
0.171717171717172,0.0807115476592903,0.0985602214635674,-2.48719067507809
0.171817181718172,0.0807213922341126,0.0983116404881853,-2.48393154095634
0.171917191719172,0.0807312119646517,0.0980633854977159,-2.48067162874802
0.172017201720172,0.0807410068835132,0.0978154565699894,-2.4774109381882
0.172117211721172,0.0807507770233102,0.0975678537828593,-2.47414946906057
0.172217221722172,0.0807605224166642,0.0973205772141992,-2.47088722119762
0.172317231723172,0.0807702430962043,0.0970736269418972,-2.46762419448076
0.172417241724172,0.0807799390945671,0.0968270030438503,-2.46436038884044
0.172517251725173,0.0807896104443971,0.0965807055979599,-2.46109580425633
0.172617261726173,0.0807992571783469,0.0963347346821268,-2.45783044075742
0.172717271727173,0.0808088793290765,0.0960890903742468,-2.45456429842215
0.172817281728173,0.0808184769292542,0.0958437727522063,-2.45129737737857
0.172917291729173,0.0808280500115553,0.0955987818938747,-2.44802967780446
0.173017301730173,0.0808375986086634,0.095354117877101,-2.44476119992742
0.173117311731173,0.0808471227532702,0.0951097807797118,-2.44149194402507
0.173217321732173,0.0808566224780743,0.0948657706795,-2.43822191042509
0.173317331733173,0.0808660978157829,0.0946220876542248,-2.43495109950541
0.173417341734173,0.0808755487991106,0.0943787317816051,-2.43167951169428
0.173517351735174,0.0808849754607797,0.0941357031393149,-2.42840714747044
0.173617361736174,0.0808943778335206,0.0938930018049765,-2.42513400736317
0.173717371737174,0.080903755950071,0.0936506278561575,-2.42186009195247
0.173817381738174,0.0809131098431767,0.0934085813703648,-2.41858540186911
0.173917391739174,0.0809224395455914,0.0931668624250404,-2.41530993779482
0.174017401740174,0.0809317450900759,0.092925471097554,-2.4120337004623
0.174117411741174,0.0809410265093993,0.0926844074652012,-2.40875669065542
0.174217421742174,0.0809502838363382,0.092443671605195,-2.40547890920925
0.174317431743174,0.0809595171036771,0.0922032635946639,-2.40220035701023
0.174417441744174,0.0809687263442081,0.0919631835106442,-2.3989210349962
0.174517451745175,0.0809779115907308,0.0917234314300756,-2.39564094415656
0.174617461746175,0.0809870728760527,0.0914840074297975,-2.39236008553234
0.174717471747175,0.0809962102329891,0.0912449115865413,-2.38907846021628
0.174817481748175,0.0810053236943627,0.0910061439769275,-2.38579606935296
0.174917491749175,0.0810144132930039,0.0907677046774584,-2.38251291413886
0.175017501750175,0.0810234790617509,0.0905295937645152,-2.37922899582248
0.175117511751175,0.0810325210334496,0.090291811314351,-2.37594431570439
0.175217521752175,0.0810415392409533,0.0900543574030865,-2.37265887513733
0.175317531753175,0.0810505337171228,0.0898172321067044,-2.36937267552632
0.175417541754175,0.0810595044948266,0.0895804355010436,-2.36608571832871
0.175517551755176,0.0810684516069413,0.0893439676617967,-2.36279800505425
0.175617561756176,0.0810773750863504,0.0891078286645,-2.35950953726522
0.175717571757176,0.0810862749659448,0.0888720185845326,-2.35622031657645
0.175817581758176,0.0810951512786237,0.0886365374971087,-2.35293034465542
0.175917591759176,0.0811040040572933,0.0884013854772743,-2.34963962322234
0.176017601760176,0.0811128333348675,0.0881665625998995,-2.3463481540502
0.176117611761176,0.0811216391442673,0.0879320689396744,-2.34305593896484
0.176217621762176,0.0811304215184216,0.0876979045711049,-2.33976297984503
0.176317631763176,0.0811391804902667,0.0874640695685052,-2.33646927862254
0.176417641764176,0.081147916092746,0.0872305640059943,-2.33317483728216
0.176517651765177,0.0811566283588104,0.0869973879574902,-2.32987965786181
0.176617661766177,0.0811653173214185,0.0867645414967039,-2.32658374245258
0.176717671767177,0.0811739830135362,0.0865320246971355,-2.32328709319877
0.176817681768177,0.0811826254681361,0.0862998376320663,-2.31998971229797
0.176917691769177,0.0811912447181991,0.0860679803745567,-2.3166916020011
0.177017701770177,0.0811998407967126,0.0858364529974391,-2.31339276461245
0.177117711771177,0.0812084137366717,0.085605255573312,-2.31009320248977
0.177217721772177,0.0812169635710786,0.0853743881745363,-2.30679291804424
0.177317731773177,0.0812254903329427,0.0851438508732285,-2.30349191374059
0.177417741774177,0.0812339940552806,0.0849136437412562,-2.30019019209713
0.177517751775178,0.0812424747711163,0.0846837668502325,-2.29688775568575
0.177617761776178,0.0812509325134806,0.0844542202715104,-2.29358460713198
0.177717771777178,0.0812593673154115,0.0842250040761773,-2.29028074911505
0.177817781778178,0.0812677792099546,0.0839961183350509,-2.2869761843679
0.177917791779178,0.0812761682301618,0.083767563118673,-2.28367091567721
0.178017801780178,0.0812845344090924,0.0835393384973022,-2.28036494588344
0.178117811781178,0.0812928777798129,0.0833114445409119,-2.27705827788088
0.178217821782178,0.0813011983753965,0.0830838813191835,-2.27375091461763
0.178317831783178,0.0813094962289234,0.0828566489015001,-2.27044285909566
0.178417841784178,0.0813177713734808,0.0826297473569419,-2.26713411437082
0.178517851785179,0.0813260238421626,0.0824031767542809,-2.26382468355288
0.178617861786179,0.08133425366807,0.0821769371619757,-2.26051456980553
0.178717871787179,0.0813424608843109,0.0819510286481663,-2.25720377634639
0.178817881788179,0.0813506455239993,0.0817254512806665,-2.25389230644704
0.178917891789179,0.081358807620257,0.0815002051269618,-2.25058016343306
0.179017901790179,0.0813669472062119,0.0812752902542018,-2.24726735068397
0.179117911791179,0.0813750643149987,0.0810507067291955,-2.24395387163331
0.179217921792179,0.0813831589797587,0.0808264546184054,-2.24063972976861
0.179317931793179,0.0813912312336402,0.0806025339879432,-2.23732492863141
0.179417941794179,0.0813992811097978,0.0803789449035636,-2.23400947181726
0.17951795179518,0.0814073086413926,0.0801556874306586,-2.23069336297573
0.17961796179618,0.0814153138615923,0.0799327616342524,-2.22737660581038
0.17971797179718,0.0814232968035712,0.0797101675789969,-2.22405920407879
0.17981798179818,0.08143125750051,0.0794879053291649,-2.22074116159257
0.17991799179918,0.0814391959855956,0.0792659749486449,-2.21742248221728
0.18001800180018,0.0814471122920214,0.0790443765009373,-2.21410316987252
0.18011801180118,0.0814550064529873,0.078823110049147,-2.21078322853184
0.18021802180218,0.0814628785016993,0.0786021756559789,-2.20746266222278
0.18031803180318,0.0814707284713699,0.0783815733837322,-2.20414147502684
0.18041804180418,0.0814785563952172,0.0781613032942956,-2.20081967107943
0.180518051805181,0.0814863623064661,0.0779413654491416,-2.19749725456993
0.180618061806181,0.0814941462383476,0.0777217599093204,-2.1941742297416
0.180718071807181,0.0815019082240982,0.0775024867354561,-2.19085060089158
0.180818081808181,0.0815096482969612,0.0772835459877391,-2.18752637237087
0.180918091809181,0.0815173664901852,0.077064937725923,-2.18420154858434
0.181018101810181,0.0815250628370254,0.076846662009318,-2.18087613399062
0.181118111811181,0.0815327373707425,0.0766287188967852,-2.17755013310216
0.181218121812181,0.081540390124603,0.0764111084467323,-2.17422355048514
0.181318131813181,0.0815480211318794,0.0761938307171072,-2.17089639075946
0.181418141814181,0.0815556304258503,0.0759768857653936,-2.1675686585987
0.181518151815182,0.0815632180397992,0.0757602736486043,-2.16424035873009
0.181618161816182,0.081570784007016,0.0755439944232775,-2.16091149593447
0.181718171817182,0.081578328360796,0.0753280481454701,-2.15758207504626
0.181818181818182,0.0815858511344399,0.0751124348707532,-2.15425210095337
0.181918191819182,0.0815933523612544,0.0748971546542059,-2.15092157859723
0.182018201820182,0.0816008320745511,0.0746822075504107,-2.14759051297267
0.182118211821182,0.0816082903076473,0.074467593613448,-2.14425890912796
0.182218221822182,0.081615727093866,0.0742533128968903,-2.14092677216465
0.182318231823182,0.0816231424665349,0.0740393654537979,-2.13759410723762
0.182418241824182,0.0816305364589874,0.073825751336712,-2.13426091955496
0.182518251825183,0.0816379091045622,0.0736124705976511,-2.13092721437796
0.182618261826183,0.0816452604366028,0.0733995232881042,-2.12759299702102
0.182718271827183,0.0816525904884584,0.073186909459027,-2.1242582728516
0.182818281828183,0.0816598992934824,0.0729746291608343,-2.12092304729017
0.182918291829183,0.081667186885034,0.072762682443398,-2.11758732581015
0.183018301830183,0.0816744532964772,0.0725510693560384,-2.11425111393782
0.183118311831183,0.0816816985611807,0.0723397899475213,-2.11091441725226
0.183218321832183,0.0816889227125178,0.0721288442660514,-2.10757724138533
0.183318331833183,0.0816961257838673,0.0719182323592686,-2.10423959202152
0.183418341834183,0.0817033078086124,0.0717079542742402,-2.10090147489796
0.183518351835184,0.0817104688201408,0.0714980100574577,-2.09756289580429
0.183618361836184,0.0817176088518449,0.0712883997548317,-2.09422386058258
0.183718371837184,0.0817247279371219,0.0710791234116845,-2.09088437512731
0.183818381838184,0.0817318261093732,0.0708701810727475,-2.08754444538524
0.183918391839184,0.0817389034020049,0.0706615727821542,-2.08420407735535
0.184018401840184,0.0817459598484272,0.0704532985834354,-2.08086327708875
0.184118411841184,0.0817529954820548,0.0702453585195146,-2.07752205068859
0.184218421842184,0.0817600103363069,0.0700377526327022,-2.07418040431
0.184318431843184,0.0817670044446062,0.0698304809646897,-2.07083834415998
0.184418441844184,0.0817739778403802,0.0696235435565461,-2.06749587649731
0.184518451845185,0.0817809305570605,0.0694169404487119,-2.06415300763247
0.184618461846185,0.0817878626280822,0.0692106716809935,-2.06080974392753
0.184718471847185,0.0817947740868846,0.0690047372925585,-2.05746609179608
0.184818481848185,0.081801664966911,0.0687991373219305,-2.05412205770312
0.184918491849185,0.0818085353016085,0.0685938718069841,-2.05077764816495
0.185018501850185,0.0818153851244277,0.0683889407849397,-2.04743286974908
0.185118511851185,0.0818222144688231,0.0681843442923581,-2.04408772907414
0.185218521852185,0.0818290233682528,0.0679800823651358,-2.04074223280977
0.185318531853185,0.0818358118561786,0.0677761550384997,-2.03739638767648
0.185418541854185,0.0818425799660656,0.067572562347002,-2.03405020044562
0.185518551855186,0.0818493277313822,0.0673693043245152,-2.03070367793918
0.185618561856186,0.0818560551856004,0.0671663810042267,-2.02735682702975
0.185718571857186,0.0818627623621954,0.0669637924186347,-2.02400965464038
0.185818581858186,0.0818694492946457,0.0667615385995419,-2.02066216774445
0.185918591859186,0.0818761160164327,0.0665596195780512,-2.01731437336559
0.186018601860186,0.081882762561041,0.0663580353845607,-2.01396627857754
0.186118611861186,0.0818893889619585,0.066156786048759,-2.01061789050405
0.186218621862186,0.0818959952526756,0.0659558715996186,-2.00726921631871
0.186318631863186,0.0819025814666858,0.0657552920653931,-2.00392026324489
0.186418641864186,0.0819091476374852,0.0655550474736109,-2.0005710385556
0.186518651865187,0.0819156937985729,0.0653551378510703,-1.99722154957332
0.186618661866187,0.0819222199834503,0.0651555632238353,-1.99387180366992
0.186718671867187,0.0819287262256217,0.0649563236172297,-1.99052180826654
0.186818681868187,0.0819352125585937,0.0647574190558328,-1.9871715708334
0.186918691869187,0.0819416790158754,0.0645588495634745,-1.98382109888973
0.187018701870187,0.0819481256309783,0.0643606151632305,-1.9804704000036
0.187118711871187,0.0819545524374158,0.0641627158774162,-1.97711948179179
0.187218721872187,0.081960959468704,0.0639651517275837,-1.97376835191968
0.187318731873187,0.081967346758361,0.0637679227345161,-1.97041701810107
0.187418741874187,0.0819737143399065,0.0635710289182222,-1.96706548809806
0.187518751875188,0.0819800622468628,0.063374470297932,-1.96371376972091
0.187618761876188,0.0819863905127536,0.0631782468920925,-1.96036187082789
0.187718771877188,0.0819926991711046,0.0629823587183621,-1.95700979932516
0.187818781878188,0.0819989882554434,0.0627868057936063,-1.95365756316657
0.187918791879188,0.0820052577992989,0.0625915881338923,-1.95030517035356
0.188018801880188,0.0820115078362016,0.062396705754485,-1.94695262893499
0.188118811881188,0.082017738399684,0.0622021586698424,-1.943599947007
0.188218821882188,0.0820239495232793,0.0620079468936099,-1.94024713271284
0.188318831883188,0.0820301412405224,0.061814070438616,-1.93689419424273
0.188418841884188,0.0820363135849494,0.0616205293168682,-1.93354113983369
0.188518851885189,0.0820424665900976,0.0614273235395478,-1.93018797776941
0.188618861886189,0.0820486002895053,0.0612344531170052,-1.92683471638005
0.188718871887189,0.0820547147167118,0.0610419180587554,-1.92348136404212
0.188818881888189,0.0820608099052572,0.0608497183734733,-1.92012792917829
0.188918891889189,0.0820668858886828,0.0606578540689894,-1.91677442025725
0.189018901890189,0.0820729427005303,0.0604663251522846,-1.91342084579349
0.189118911891189,0.082078980374342,0.0602751316294861,-1.91006721434724
0.189218921892189,0.0820849989436609,0.0600842735058629,-1.90671353452417
0.189318931893189,0.0820909984420308,0.0598937507858211,-1.90335981497533
0.189418941894189,0.0820969789029954,0.0597035634728989,-1.90000606439693
0.18951895189519,0.0821029403600989,0.0595137115697631,-1.89665229153016
0.18961896189619,0.0821088828468857,0.0593241950782035,-1.89329850516103
0.18971897189719,0.0821148063969006,0.0591350139991295,-1.88994471412021
0.18981898189819,0.0821207110436879,0.0589461683325649,-1.88659092728282
0.18991899189919,0.0821265968207921,0.0587576580776433,-1.88323715356828
0.19001900190019,0.0821324637617581,0.0585694832326049,-1.87988340194011
0.19011901190119,0.0821383119001298,0.0583816437947905,-1.87652968140577
0.19021902190219,0.0821441412694512,0.0581941397606384,-1.87317600101646
0.19031903190319,0.0821499519032656,0.058006971125679,-1.86982236986694
0.19041904190419,0.0821557438351163,0.0578201378845314,-1.86646879709535
0.190519051905191,0.0821615170985457,0.0576336400308986,-1.86311529188302
0.190619061906191,0.0821672717270953,0.0574474775575627,-1.85976186345428
0.190719071907191,0.0821730077543062,0.0572616504563818,-1.85640852107627
0.190819081908191,0.0821787252137186,0.0570761587182848,-1.85305527405877
0.190919091909191,0.0821844241388717,0.0568910023332673,-1.84970213175396
0.191019101910191,0.0821901045633037,0.0567061812903877,-1.84634910355628
0.191119111911191,0.0821957665205512,0.0565216955777624,-1.8429961989022
0.191219121912191,0.0822014100441502,0.0563375451825623,-1.83964342727004
0.191319131913191,0.0822070351676353,0.0561537300910083,-1.83629079817977
0.191419141914191,0.0822126419245392,0.055970250288367,-1.83293832119281
0.191519151915192,0.0822182303483932,0.0557871057589463,-1.82958600591182
0.191619161916192,0.0822238004727276,0.0556042964860926,-1.82623386198052
0.191719171917192,0.0822293523310703,0.055421822452185,-1.82288189908347
0.191819181918192,0.0822348859569478,0.0552396836386325,-1.81953012694588
0.191919191919192,0.0822404013838843,0.0550578800258692,-1.81617855533337
0.192019201920192,0.0822458986454022,0.0548764115933503,-1.81282719405182
0.192119211921192,0.082251377775022,0.0546952783195489,-1.80947605294712
0.192219221922192,0.0822568388062617,0.054514480181951,-1.80612514190496
0.192319231923192,0.0822622817726371,0.054334017157052,-1.80277447085067
0.192419241924192,0.0822677067076617,0.054153889220353,-1.79942404974893
0.192519251925193,0.0822731136448463,0.053974096346356,-1.79607388860363
0.192619261926193,0.0822785026176991,0.053794638508561,-1.79272399745761
0.192719271927193,0.0822838736597259,0.0536155156794617,-1.78937438639245
0.192819281928193,0.0822892268044294,0.0534367278305414,-1.78602506552829
0.192919291929193,0.0822945620853096,0.0532582749322694,-1.78267604502358
0.193019301930193,0.0822998795358633,0.0530801569540971,-1.77932733507485
0.193119311931193,0.0823051791895843,0.0529023738644545,-1.77597894591651
0.193219321932193,0.0823104610799634,0.0527249256307461,-1.77263088782067
0.193319331933193,0.0823157252404874,0.0525478122193468,-1.76928317109681
0.193419341934193,0.0823209717046403,0.052371033595599,-1.76593580609166
0.193519351935194,0.0823262005059027,0.0521945897238087,-1.76258880318895
0.193619361936194,0.0823314116777512,0.052018480567241,-1.75924217280914
0.193719371937194,0.0823366052536589,0.0518427060881174,-1.75589592540924
0.193819381938194,0.0823417812670947,0.0516672662476115,-1.75255007148256
0.193919391939194,0.0823469397515239,0.0514921610058459,-1.74920462155851
0.194019401940194,0.0823520807404079,0.0513173903218883,-1.74585958620233
0.194119411941194,0.0823572042672035,0.0511429541537479,-1.74251497601488
0.194219421942194,0.0823623103653633,0.050968852458372,-1.73917080163242
0.194319431943194,0.0823673990683361,0.0507950851916426,-1.73582707372634
0.194419441944194,0.0823724704095657,0.0506216523083723,-1.73248380300296
0.194519451945195,0.0823775244224916,0.0504485537623016,-1.7291410002033
0.194619461946195,0.0823825611405484,0.0502757895060948,-1.72579867610279
0.194719471947195,0.082387580597166,0.0501033594913371,-1.7224568415111
0.194819481948195,0.0823925828257695,0.0499312636685305,-1.71911550727187
0.194919491949195,0.0823975678597788,0.0497595019870912,-1.71577468426246
0.195019501950195,0.0824025357326089,0.0495880743953458,-1.71243438339372
0.195119511951195,0.0824074864776694,0.0494169808405283,-1.70909461560977
0.195219521952195,0.0824124201283648,0.0492462212687758,-1.70575539188772
0.195319531953195,0.0824173367180938,0.0490757956251267,-1.70241672323745
0.195419541954195,0.0824222362802499,0.0489057038535164,-1.69907862070136
0.195519551955196,0.0824271188482208,0.0487359458967738,-1.69574109535413
0.195619561956196,0.0824319844553884,0.0485665216966199,-1.69240415830247
0.195719571957196,0.0824368331351287,0.048397431193662,-1.68906782068487
0.195819581958196,0.0824416649208117,0.0482286743273924,-1.68573209367134
0.195919591959196,0.0824464798458013,0.048060251036185,-1.6823969884632
0.196019601960196,0.0824512779434554,0.0478921612572915,-1.67906251629279
0.196119611961196,0.0824560592471254,0.0477244049268389,-1.67572868842326
0.196219621962196,0.0824608237901559,0.0475569819798261,-1.67239551614824
0.196319631963196,0.0824655716058856,0.0473898923501209,-1.66906301079169
0.196419641964196,0.0824703027276462,0.0472231359704577,-1.66573118370758
0.196519651965197,0.0824750171887624,0.047056712772433,-1.66240004627965
0.196619661966197,0.0824797150225523,0.0468906226865043,-1.65906960992117
0.196719671967197,0.082484396262327,0.0467248656419853,-1.65573988607466
0.196819681968197,0.0824890609413904,0.0465594415670445,-1.65241088621164
0.196919691969197,0.0824937090930393,0.0463943503887016,-1.6490826218324
0.197019701970197,0.0824983407505626,0.0462295920328242,-1.64575510446569
0.197119711971197,0.0825029559472423,0.0460651664241261,-1.64242834566852
0.197219721972197,0.0825075547163528,0.045901073486164,-1.63910235702586
0.197319731973197,0.0825121370911604,0.0457373131413339,-1.63577715015037
0.197419741974197,0.0825167031049238,0.0455738853108694,-1.63245273668218
0.197519751975198,0.0825212527908939,0.0454107899148388,-1.62912912828859
0.197619761976198,0.0825257861823135,0.0452480268721422,-1.62580633666384
0.197719771977198,0.0825303033124171,0.0450855961005083,-1.62248437352881
0.197819781978198,0.0825348042144306,0.0449234975164929,-1.61916325063079
0.197919791979198,0.0825392889215723,0.0447617310354752,-1.61584297974317
0.198019801980198,0.0825437574670516,0.044600296571656,-1.61252357266525
0.198119811981198,0.0825482098840689,0.0444391940380546,-1.60920504122188
0.198219821982198,0.0825526462058162,0.0442784233465064,-1.60588739726325
0.198319831983198,0.0825570664654765,0.0441179844076601,-1.60257065266463
0.198419841984198,0.0825614706962242,0.0439578771309765,-1.59925481932605
0.198519851985199,0.082565858931224,0.0437981014247239,-1.59593990917208
0.198619861986199,0.0825702312036315,0.0436386571959773,-1.59262593415155
0.198719871987199,0.0825745875465934,0.0434795443506158,-1.58931290623723
0.198819881988199,0.0825789279932465,0.0433207627933195,-1.58600083742566
0.198919891989199,0.0825832525767178,0.0431623124275675,-1.58268973973676
0.199019901990199,0.0825875613301253,0.043004193155636,-1.57937962521364
0.199119911991199,0.0825918542865764,0.0428464048785956,-1.5760705059223
0.199219921992199,0.0825961314791691,0.0426889474963083,-1.57276239395135
0.199319931993199,0.0826003929409912,0.042531820907427,-1.56945530141175
0.199419941994199,0.0826046387051201,0.0423750250093918,-1.56614924043651
0.1995199519952,0.082608868804623,0.0422185596984282,-1.56284422318045
0.1996199619962,0.0826130832725569,0.0420624248695453,-1.55954026181991
0.1997199719972,0.0826172821419676,0.041906620416533,-1.55623736855243
0.1998199819982,0.0826214654458909,0.0417511462319605,-1.55293555559654
0.1999199919992,0.0826256332173516,0.041596002207174,-1.54963483519146
0.2000200020002,0.0826297854893634,0.0414411882322952,-1.54633521959678
0.2001200120012,0.0826339222949287,0.0412867041962172,-1.54303672109225
0.2002200220022,0.0826380436670396,0.0411325499866055,-1.53973935197744
0.2003200320032,0.0826421496386762,0.0409787254898943,-1.5364431245715
0.2004200420042,0.0826462402428074,0.0408252305912836,-1.53314805121286
0.200520052005201,0.0826503155123903,0.0406720651747402,-1.52985414425894
0.200620062006201,0.0826543754803706,0.0405192291229923,-1.52656141608591
0.200720072007201,0.0826584201796825,0.0403667223175312,-1.52326987908836
0.200820082008201,0.0826624496432475,0.0402145446386063,-1.51997954567903
0.200920092009201,0.0826664639039756,0.0400626959652259,-1.51669042828856
0.201020102010201,0.0826704629947648,0.0399111761751533,-1.51340253936515
0.201120112011201,0.0826744469485003,0.0397599851449065,-1.51011589137434
0.201220122012201,0.0826784157980554,0.0396091227497554,-1.50683049679868
0.201320132013201,0.0826823695762903,0.0394585888637215,-1.50354636813745
0.201420142014201,0.0826863083160529,0.0393083833595746,-1.50026351790638
0.201520152015202,0.0826902320501785,0.0391585061088325,-1.4969819586374
0.201620162016202,0.082694140811489,0.039008956981759,-1.49370170287829
0.201720172017202,0.0826980346327936,0.0388597358473617,-1.49042276319244
0.201820182018202,0.0827019135468881,0.0387108425733911,-1.48714515215855
0.201920192019202,0.0827057775865554,0.0385622770263391,-1.48386888237034
0.202020202020202,0.0827096267845647,0.0384140390714384,-1.48059396643628
0.202120212021202,0.0827134611736715,0.0382661285726574,-1.47732041697927
0.202220222022202,0.0827172807866181,0.038118545392704,-1.47404824663638
0.202320232023202,0.0827210856561326,0.0379712893930202,-1.47077746805855
0.202420242024202,0.0827248758149292,0.0378243604337822,-1.46750809391031
0.202520252025203,0.0827286512957083,0.0376777583738992,-1.46424013686948
0.202620262026203,0.0827324121311559,0.0375314830710117,-1.4609736096269
0.202720272027203,0.0827361583539441,0.037385534381491,-1.4577085248861
0.202820282028203,0.0827398899967299,0.0372399121604361,-1.45444489536307
0.202920292029203,0.0827436070921563,0.0370946162616748,-1.45118273378592
0.203020302030203,0.0827473096728513,0.0369496465377606,-1.4479220528946
0.203120312031203,0.0827509977714284,0.0368050028399725,-1.44466286544066
0.203220322032203,0.0827546714204859,0.0366606850183138,-1.44140518418686
0.203320332033203,0.082758330652607,0.0365166929215106,-1.43814902190698
0.203420342034203,0.0827619755003599,0.0363730263970115,-1.43489439138547
0.203520352035204,0.0827656059962975,0.0362296852909852,-1.43164130541717
0.203620362036204,0.0827692221729571,0.036086669448321,-1.42838977680705
0.203720372037204,0.0827728240628605,0.0359439787126271,-1.42513981836985
0.203820382038204,0.0827764116985135,0.0358016129262283,-1.42189144292986
0.203920392039204,0.082779985112407,0.0356595719301685,-1.4186446633206
0.204020402040204,0.0827835443370147,0.0355178555642057,-1.4153994923845
0.204120412041204,0.0827870894047948,0.0353764636668142,-1.41215594297268
0.204220422042204,0.0827906203481894,0.0352353960751822,-1.40891402794458
0.204320432043204,0.0827941371996242,0.0350946526252127,-1.40567376016769
0.204420442044204,0.0827976399915084,0.034954233151519,-1.4024351525173
0.204520452045205,0.0828011287562342,0.0348141374874283,-1.39919821787616
0.204620462046205,0.0828046035261778,0.0346743654649785,-1.3959629691342
0.204720472047205,0.0828080643336982,0.0345349169149176,-1.39272941918825
0.204820482048205,0.0828115112111369,0.0343957916667044,-1.38949758094172
0.204920492049205,0.0828149441908189,0.0342569895485057,-1.38626746730434
0.205020502050205,0.0828183633050519,0.0341185103871976,-1.38303909119184
0.205120512051205,0.0828217685861262,0.033980354008365,-1.37981246552568
0.205220522052205,0.0828251600663144,0.0338425202362983,-1.37658760323273
0.205320532053205,0.0828285377778713,0.0337050088939968,-1.37336451724502
0.205420542054205,0.0828319017530346,0.0335678198031643,-1.37014322049939
0.205520552055206,0.0828352520240236,0.0334309527842129,-1.36692372593723
0.205620562056206,0.0828385886230395,0.033294407656258,-1.36370604650421
0.205720572057206,0.0828419115822656,0.0331581842371215,-1.36049019514991
0.205820582058206,0.0828452209338668,0.033022282343329,-1.35727618482764
0.205920592059206,0.0828485167099898,0.0328867017901111,-1.35406402849403
0.206020602060206,0.0828517989427625,0.0327514423914031,-1.35085373910881
0.206120612061206,0.0828550676642939,0.0326165039598429,-1.34764532963451
0.206220622062206,0.0828583229066749,0.0324818863067719,-1.34443881303615
0.206320632063206,0.082861564701977,0.0323475892422354,-1.34123420228093
0.206420642064206,0.0828647930822526,0.0322136125749823,-1.33803151033798
0.206520652065207,0.082868008079535,0.0320799561124622,-1.33483075017805
0.206620662066207,0.0828712097258382,0.0319466196608298,-1.33163193477321
0.206720672067207,0.0828743980531568,0.0318136030249409,-1.32843507709655
0.206820682068207,0.0828775730934659,0.0316809060083551,-1.3252401901219
0.206920692069207,0.0828807348787203,0.031548528413333,-1.32204728682356
0.207020702070207,0.0828838834408559,0.0314164700408386,-1.31885638017596
0.207120712071207,0.082887018811788,0.0312847306905378,-1.31566748315341
0.207220722072207,0.0828901410234116,0.0311533101607997,-1.31248060872977
0.207320732073207,0.0828932501076022,0.0310222082486953,-1.3092957698782
0.207420742074207,0.0828963460962146,0.0308914247499982,-1.30611297957084
0.207520752075208,0.0828994290210826,0.0307609594591847,-1.30293225077852
0.207620762076208,0.0829024989140203,0.0306308121694348,-1.29975359647048
0.207720772077208,0.0829055558068204,0.0305009826726303,-1.29657702961408
0.207820782078208,0.0829085997312549,0.0303714707593571,-1.29340256317449
0.207920792079208,0.0829116307190748,0.0302422762189037,-1.29023021011441
0.208020802080208,0.0829146488020099,0.030113398839264,-1.28705998339381
0.208120812081208,0.0829176540117689,0.0299848384071342,-1.28389189596957
0.208220822082208,0.0829206463800392,0.029856594707915,-1.28072596079527
0.208320832083208,0.0829236259384861,0.0297286675257135,-1.27756219082084
0.208420842084208,0.0829265927187537,0.02960105664334,-1.2744005989923
0.208520852085209,0.0829295467524644,0.0294737618423099,-1.27124119825145
0.208620862086209,0.0829324880712184,0.0293467829028477,-1.26808400153561
0.208720872087209,0.0829354167065942,0.0292201196038807,-1.26492902177731
0.208820882088209,0.0829383326901473,0.0290937717230448,-1.26177627190401
0.208920892089209,0.0829412360534121,0.0289677390366828,-1.25862576483779
0.209020902090209,0.0829441268278997,0.0288420213198459,-1.25547751349512
0.209120912091209,0.082947005045099,0.0287166183462932,-1.25233153078648
0.209220922092209,0.082949870736476,0.0285915298884942,-1.24918782961618
0.209320932093209,0.0829527239334739,0.0284667557176263,-1.24604642288198
0.209420942094209,0.0829555646675133,0.028342295603578,-1.24290732347486
0.20952095209521,0.0829583929699915,0.0282181493149503,-1.23977054427872
0.20962096209621,0.0829612088722821,0.0280943166190541,-1.23663609817007
0.20972097209721,0.0829640124057362,0.0279707972819146,-1.23350399801779
0.20982098209821,0.0829668036016811,0.0278475910682684,-1.2303742566828
0.20992099209921,0.0829695824914203,0.0277246977415681,-1.2272468870178
0.21002100210021,0.0829723491062336,0.0276021170639803,-1.22412190186698
0.21012101210121,0.0829751034773773,0.0274798487963882,-1.22099931406575
0.21022102210221,0.0829778456360836,0.0273578926983914,-1.21787913644043
0.21032103210321,0.0829805756135603,0.0272362485283072,-1.21476138180798
0.21042104210421,0.0829832934409914,0.0271149160431709,-1.21164606297572
0.210521052105211,0.0829859991495359,0.0269938949987389,-1.20853319274103
0.210621062106211,0.0829886927703292,0.0268731851494871,-1.2054227838911
0.210721072107211,0.0829913743344812,0.0267527862486136,-1.20231484920263
0.210821082108211,0.0829940438730776,0.0266326980480385,-1.19920940144155
0.210921092109211,0.0829967014171792,0.0265129202984072,-1.19610645336271
0.211021102110211,0.0829993469978216,0.0263934527490885,-1.19300601770967
0.211121112111211,0.0830019806460154,0.0262742951481781,-1.18990810721437
0.211221122112211,0.0830046023927457,0.0261554472424992,-1.18681273459682
0.211321132113211,0.0830072122689724,0.0260369087776025,-1.18371991256492
0.211421142114211,0.0830098103056303,0.0259186794977688,-1.18062965381409
0.211521152115212,0.0830123965336277,0.0258007591460105,-1.17754197102702
0.211621162116212,0.0830149709838477,0.0256831474640723,-1.17445687687341
0.211721172117212,0.0830175336871476,0.025565844192431,-1.17137438400967
0.211821182118212,0.0830200846743583,0.0254488490702997,-1.16829450507869
0.211921192119212,0.083022623976285,0.0253321618356273,-1.16521725270947
0.212021202120212,0.0830251516237059,0.0252157822251006,-1.16214263951696
0.212121212121212,0.0830276676473735,0.0250997099741451,-1.15907067810169
0.212221222122212,0.0830301720780137,0.0249839448169271,-1.15600138104955
0.212321232123212,0.0830326649463255,0.0248684864863552,-1.15293476093151
0.212421242124212,0.0830351462829811,0.0247533347140808,-1.14987083030333
0.212521252125213,0.083037616118626,0.0246384892305012,-1.14680960170529
0.212621262126213,0.0830400744838786,0.0245239497647598,-1.14375108766194
0.212721272127213,0.0830425214093305,0.0244097160447478,-1.1406953006818
0.212821282128213,0.083044956925545,0.0242957877971078,-1.1376422532571
0.212921292129213,0.083047381063059,0.0241821647472323,-1.13459195786354
0.213021302130213,0.0830497938523818,0.0240688466192675,-1.13154442695995
0.213121312131213,0.0830521953239944,0.0239558331361149,-1.12849967298811
0.213221322132213,0.0830545855083506,0.0238431240194313,-1.1254577083724
0.213321332133213,0.083056964435876,0.0237307189896333,-1.12241854551959
0.213421342134213,0.0830593321369684,0.0236186177658971,-1.11938219681855
0.213521352135214,0.0830616886419974,0.0235068200661599,-1.11634867463997
0.213621362136214,0.0830640339813041,0.0233953256071236,-1.11331799133614
0.213721372137214,0.0830663681852016,0.023284134104256,-1.11029015924062
0.213821382138214,0.0830686912839743,0.0231732452717912,-1.10726519066804
0.213921392139214,0.0830710033078775,0.0230626588227337,-1.1042430979138
0.214021402140214,0.0830733042871385,0.0229523744688583,-1.1012238932538
0.214121412141214,0.0830755942519554,0.0228423919207142,-1.09820758894422
0.214221422142214,0.0830778732324971,0.0227327108876247,-1.0951941972212
0.214321432143214,0.0830801412589038,0.0226233310776921,-1.09218373030064
0.214421442144214,0.0830823983612858,0.0225142521977956,-1.08917620037788
0.214521452145215,0.0830846445697247,0.022405473953598,-1.08617161962751
0.214621462146215,0.0830868799142723,0.0222969960495446,-1.08317000020303
0.214721472147215,0.0830891044249506,0.0221888181888656,-1.08017135423666
0.214821482148215,0.083091318131752,0.0220809400735805,-1.07717569383905
0.214921492149215,0.0830935210646395,0.0219733614044976,-1.07418303109904
0.215021502150215,0.0830957132535454,0.0218660818812172,-1.07119337808338
0.215121512151215,0.0830978947283721,0.0217591012021348,-1.0682067468365
0.215221522152215,0.0831000655189919,0.0216524190644418,-1.06522314938023
0.215321532153215,0.0831022256552471,0.0215460351641286,-1.0622425977136
0.215421542154215,0.0831043751669489,0.0214399491959867,-1.05926510381251
0.215521552155216,0.0831065140838779,0.0213341608536108,-1.05629067962954
0.215621562156216,0.0831086424357848,0.0212286698294024,-1.05331933709367
0.215721572157216,0.0831107602523888,0.0211234758145696,-1.05035108811004
0.215821582158216,0.0831128675633781,0.0210185784991329,-1.04738594455968
0.215921592159216,0.0831149643984103,0.020913977571924,-1.04442391829932
0.216021602160216,0.0831170507871113,0.0208096727205909,-1.04146502116106
0.216121612161216,0.0831191267590763,0.0207056636315999,-1.03850926495218
0.216221622162216,0.0831211923438687,0.0206019499902368,-1.03555666145488
0.216321632163216,0.0831232475710203,0.0204985314806115,-1.03260722242603
0.216421642164216,0.0831252924700313,0.0203954077856577,-1.02966095959692
0.216521652165217,0.0831273270703706,0.0202925785871387,-1.02671788467305
0.216621662166217,0.0831293514014743,0.0201900435656482,-1.02377800933381
0.216721672167217,0.0831313654927475,0.0200878024006123,-1.02084134523236
0.216821682168217,0.0831333693735623,0.0199858547702934,-1.01790790399525
0.216921692169217,0.0831353630732593,0.0198842003517925,-1.01497769722229
0.217021702170217,0.0831373466211464,0.0197828388210526,-1.01205073648627
0.217121712171217,0.0831393200464987,0.0196817698528592,-1.00912703333268
0.217221722172217,0.0831412833785595,0.0195809931208459,-1.00620659927956
0.217321732173217,0.0831432366465388,0.0194805082974947,-1.00328944581719
0.217421742174217,0.0831451798796137,0.0193803150541407,-1.00037558440788
0.217521752175218,0.083147113106929,0.0192804130609733,-0.997465026485751
0.217621762176218,0.0831490363575959,0.0191808019870401,-0.994557783456466
0.217721772177218,0.0831509496606928,0.0190814815002501,-0.991653866697028
0.217821782178218,0.0831528530452647,0.0189824512673747,-0.988753287555534
0.217921792179218,0.0831547465403228,0.018883710954053,-0.98585605735094
0.218021802180218,0.0831566301748454,0.0187852602247927,-0.98296218737284
0.218121812181218,0.0831585039777772,0.0186870987429744,-0.980071688881237
0.218221822182218,0.0831603679780287,0.0185892261708539,-0.977184573106301
0.218321832183218,0.0831622222044769,0.0184916421695653,-0.974300851248158
0.218421842184218,0.0831640666859647,0.0183943463991239,-0.971420534476654
0.218521852185219,0.0831659014513011,0.0182973385184304,-0.968543633931132
0.218621862186219,0.0831677265292611,0.0182006181852718,-0.965670160720208
0.218721872187219,0.0831695419485846,0.0181041850563262,-0.96280012592154
0.218821882188219,0.083171347737978,0.0180080387871654,-0.959933540581621
0.218921892189219,0.0831731439261131,0.0179121790322583,-0.957070415715542
0.219021902190219,0.0831749305416264,0.0178166054449728,-0.954210762306777
0.219121912191219,0.0831767076131204,0.0177213176775811,-0.951354591306965
0.219221922192219,0.0831784751691626,0.0176263153812606,-0.948501913635689
0.219321932193219,0.0831802332382853,0.0175315982060994,-0.94565274018026
0.219421942194219,0.0831819818489861,0.0174371658010975,-0.942807081795498
0.21952195219522,0.083183721029727,0.0173430178141714,-0.939964949303515
0.21962196219622,0.0831854508089351,0.0172491538921563,-0.937126353493506
0.21972197219722,0.0831871712150023,0.0171555736808111,-0.934291305121531
0.21982198219822,0.0831888822762844,0.0170622768248198,-0.931459814910296
0.21992199219922,0.083190584021102,0.0169692629677961,-0.92863189354896
0.22002200220022,0.0831922764777401,0.0168765317522858,-0.925807551692904
0.22012201220122,0.0831939596744477,0.0167840828197715,-0.922986799963533
0.22022202220222,0.0831956336394382,0.0166919158106751,-0.920169648948064
0.22032203220322,0.0831972984008881,0.0166000303643607,-0.917356109199317
0.22042204220422,0.083198953986939,0.0165084261191398,-0.914546191235511
0.220522052205221,0.0832006004256955,0.0164171027122727,-0.911739905540062
0.220622062206221,0.083202237745226,0.0163260597799738,-0.908937262561365
0.220722072207221,0.0832038659735625,0.0162352969574137,-0.906138272712607
0.220822082208221,0.0832054851387006,0.0161448138787241,-0.903342946371557
0.220922092209221,0.0832070952685993,0.0160546101769999,-0.900551293880365
0.221022102210221,0.0832086963911804,0.0159646854843036,-0.897763325545359
0.221122112211221,0.0832102885343292,0.0158750394316686,-0.894979051636852
0.221222122212221,0.0832118717258941,0.0157856716491037,-0.89219848238894
0.221322132213221,0.0832134459936864,0.0156965817655954,-0.889421627999311
0.221422142214221,0.0832150113654801,0.0156077694091125,-0.886648498629035
0.221522152215222,0.0832165678690119,0.015519234206609,-0.883879104402387
0.221622162216222,0.0832181155319814,0.0154309757840283,-0.881113455406641
0.221722172217222,0.0832196543820506,0.0153429937663074,-0.878351561691884
0.221822182218222,0.0832211844468441,0.0152552877773792,-0.875593433270822
0.221922192219222,0.0832227057539485,0.0151678574401781,-0.872839080118584
0.222022202220222,0.0832242183309129,0.0150807023766419,-0.870088512172546
0.222122212221222,0.0832257222052485,0.0149938222077169,-0.867341739332133
0.222222222222222,0.0832272174044285,0.0149072165533609,-0.864598771458632
0.222322232223222,0.0832287039558879,0.0148208850325479,-0.861859618375013
0.222422242224222,0.0832301818870241,0.0147348272632711,-0.859124289865738
0.222522252225223,0.0832316512251953,0.0146490428625469,-0.856392795676577
0.222622262226223,0.0832331119977223,0.0145635314464196,-0.853665145514431
0.222722272227223,0.0832345642318869,0.0144782926299642,-0.850941349047147
0.222822282228223,0.0832360079549326,0.0143933260272907,-0.848221415903338
0.222922292229223,0.0832374431940642,0.0143086312515484,-0.845505355672205
0.223022302230223,0.0832388699764474,0.0142242079149295,-0.842793177903356
0.223122312231223,0.0832402883292097,0.0141400556286728,-0.840084892106635
0.223222322232223,0.0832416982794394,0.0140561740030688,-0.837380507751944
0.223322332233223,0.0832430998541856,0.0139725626474622,-0.834680034269061
0.223422342234223,0.0832444930804583,0.0138892211702562,-0.831983481047481
0.223522352235224,0.0832458779852287,0.0138061491789185,-0.829290857436234
0.223622362236224,0.0832472545954283,0.0137233462799826,-0.826602172743715
0.223722372237224,0.0832486229379493,0.0136408120790534,-0.823917436237518
0.223822382238224,0.0832499830396445,0.0135585461808113,-0.821236657144262
0.223922392239224,0.0832513349273268,0.0134765481890156,-0.818559844649427
0.224022402240224,0.0832526786277701,0.0133948177065092,-0.815887007897195
0.224122412241224,0.0832540141677078,0.0133133543352225,-0.813218155990267
0.224222422242224,0.0832553415738337,0.0132321576761776,-0.810553297989714
0.224322432243224,0.0832566608728018,0.0131512273294931,-0.807892442914811
0.224422442244224,0.0832579720912261,0.0130705628943864,-0.805235599742874
0.224522452245225,0.0832592752556802,0.0129901639691804,-0.8025827774091
0.224622462246225,0.0832605703926976,0.0129100301513058,-0.799933984806404
0.224722472247225,0.0832618575287715,0.0128301610373064,-0.797289230785271
0.224822482248225,0.0832631366903549,0.0127505562228428,-0.794648524153593
0.224922492249225,0.0832644079038599,0.012671215302697,-0.792011873676508
0.225022502250225,0.0832656711956584,0.0125921378707762,-0.789379288076256
0.225122512251225,0.0832669265920815,0.0125133235201182,-0.786750776032023
0.225222522252225,0.0832681741194196,0.012434771842894,-0.784126346179784
0.225322532253225,0.0832694138039224,0.0123564824304137,-0.781506007112161
0.225422542254225,0.0832706456717981,0.0122784548731301,-0.778889767378259
0.225522552255226,0.0832718697492146,0.012200688760643,-0.776277635483539
0.225622562256226,0.0832730860622986,0.0121231836817041,-0.773669619889653
0.225722572257226,0.0832742946371351,0.0120459392242208,-0.771065729014303
0.225822582258226,0.0832754954997684,0.0119689549752608,-0.768465971231103
0.225922592259226,0.0832766886762011,0.0118922305210568,-0.765870354869427
0.226022602260226,0.0832778741923949,0.0118157654470104,-0.763278888214271
0.226122612261226,0.0832790520742695,0.0117395593376972,-0.760691579506115
0.226222622262226,0.0832802223477029,0.0116636117768707,-0.758108436940774
0.226322632263226,0.0832813850385319,0.0115879223474667,-0.755529468669272
0.226422642264226,0.0832825401725515,0.011512490631609,-0.752954682797695
0.226522652265227,0.0832836877755143,0.0114373162106115,-0.750384087387058
0.226622662266227,0.0832848278731317,0.0113623986649855,-0.747817690453173
0.226722672267227,0.0832859604910725,0.0112877375744422,-0.745255499966511
0.226822682268227,0.0832870856549642,0.0112133325178983,-0.742697523852076
0.226922692269227,0.0832882033903914,0.01113918307348,-0.740143769989268
0.227022702270227,0.0832893137228966,0.0110652888185276,-0.737594246211755
0.227122712271227,0.0832904166779802,0.0109916493296007,-0.735048960307343
0.227222722272227,0.0832915122811005,0.0109182641824819,-0.732507920017859
0.227322732273227,0.0832926005576725,0.0108451329521822,-0.729971133039008
0.227422742274227,0.0832936815330692,0.0107722552129451,-0.727438607020261
0.227522752275228,0.0832947552326212,0.0106996305382513,-0.724910349564729
0.227622762276228,0.083295821681616,0.0106272585008236,-0.722386368229039
0.227722772277228,0.0832968809052985,0.0105551386726312,-0.719866670523213
0.227822782278228,0.0832979329288704,0.0104832706248949,-0.717351263910546
0.227922792279228,0.083298977777491,0.0104116539280909,-0.714840155807497
0.228022802280228,0.0833000154762768,0.0103402881519566,-0.712333353583563
0.228122812281228,0.0833010460503003,0.0102691728654945,-0.709830864561162
0.228222822282228,0.0833020695245913,0.0101983076369769,-0.707332696015527
0.228322832283228,0.0833030859241369,0.0101276920339513,-0.704838855174584
0.228422842284228,0.0833040952738803,0.0100573256232444,-0.702349349218848
0.228522852285229,0.0833050975987217,0.00998720797096722,-0.699864185281302
0.228622862286229,0.0833060929235173,0.00991733864251986,-0.697383370447297
0.228722872287229,0.0833070812730806,0.00984771720259618,-0.694906911754439
0.228822882288229,0.083308062672181,0.00977834321518852,-0.692434816192484
0.228922892289229,0.0833090371455444,0.00970921624359263,-0.689967090703229
0.229022902290229,0.0833100047178528,0.00964033585041236,-0.687503742180411
0.229122912291229,0.0833109654137449,0.00957170159756475,-0.685044777469601
0.229222922292229,0.0833119192578151,0.00950331304628436,-0.682590203368108
0.229322932293229,0.0833128662746142,0.00943516975712845,-0.680140026624869
0.229422942294229,0.0833138064886486,0.00936727128998173,-0.677694253940357
0.22952295229523,0.0833147399243812,0.00929961720406132,-0.675252891966479
0.22962296229623,0.0833156666062303,0.0092322070579214,-0.672815947306484
0.22972297229723,0.0833165865585702,0.00916504040945822,-0.67038342651486
0.22982298229823,0.083317499805731,0.00909811681591503,-0.667955336097246
0.22992299229923,0.0833184063719987,0.00903143583388681,-0.665531682510339
0.23002300230023,0.0833193062816144,0.00896499701932528,-0.663112472161796
0.23012301230123,0.083320199558775,0.00889879992754385,-0.66069771141015
0.23022302230223,0.0833210862276331,0.00883284411322237,-0.658287406564719
0.23032303230323,0.0833219663122966,0.00876712913041224,-0.655881563885519
0.23042304230423,0.0833228398368286,0.00870165453254124,-0.653480189583173
0.230523052305231,0.0833237068252476,0.00863641987241849,-0.651083289818831
0.230623062306231,0.0833245673015275,0.00857142470223939,-0.648690870704083
0.230723072307231,0.0833254212895973,0.00850666857359069,-0.646302938300881
0.230823082308231,0.0833262688133411,0.00844215103745525,-0.643919498621448
0.230923092309231,0.0833271098965979,0.0083778716442172,-0.641540557628206
0.231023102310231,0.083327944563162,0.00831382994366687,-0.639166121233696
0.231123112311231,0.0833287728367824,0.00825002548500577,-0.6367961953005
0.231223122312231,0.0833295947411633,0.00818645781685159,-0.634430785641159
0.231323132313231,0.0833304102999633,0.00812312648724317,-0.632069898018107
0.231423142314231,0.0833312195367959,0.00806003104364562,-0.629713538143592
0.231523152315232,0.0833320224752299,0.00799717103295529,-0.627361711679604
0.231623162316232,0.0833328191387879,0.00793454600150471,-0.625014424237803
0.231723172317232,0.0833336095509475,0.00787215549506778,-0.622671681379455
0.231823182318232,0.0833343937351406,0.00780999905886468,-0.620333488615352
0.231923192319232,0.0833351717147543,0.00774807623756709,-0.617999851405758
0.232023202320232,0.0833359435131294,0.007686386575303,-0.615670775160333
0.232123212321232,0.0833367091535611,0.00762492961566201,-0.61334626523807
0.232223222322232,0.0833374686592993,0.00756370490170025,-0.611026326947237
0.232323232323232,0.0833382220535482,0.00750271197594558,-0.608710965545308
0.232423242324232,0.083338969359466,0.00744195038040253,-0.606400186238905
0.232523252325233,0.0833397106001647,0.00738141965655746,-0.60409399418374
0.232623262326233,0.0833404457987111,0.00732111934538368,-0.601792394484552
0.232723272327233,0.0833411749781261,0.00726104898734656,-0.599495392195054
0.232823282328233,0.083341898161384,0.00720120812240861,-0.597202992317878
0.232923292329233,0.0833426153714133,0.00714159629003443,-0.594915199804513
0.233023302330233,0.0833433266310965,0.00708221302919618,-0.592632019555259
0.233123312331233,0.0833440319632705,0.00702305787837842,-0.590353456419179
0.233223322332233,0.0833447313907247,0.00696413037558325,-0.588079515194034
0.233323332333233,0.0833454249362035,0.00690543005833563,-0.585810200626243
0.233423342334233,0.0833461126224046,0.00684695646368836,-0.583545517410836
0.233523352335234,0.0833467944719792,0.00678870912822724,-0.581285470191404
0.233623362336234,0.0833474705075324,0.00673068758807621,-0.579030063560054
0.233723372337234,0.0833481407516227,0.00667289137890265,-0.576779302057362
0.233823382338234,0.0833488052267621,0.00661532003592224,-0.574533190172334
0.233923392339234,0.0833494639554167,0.00655797309390446,-0.572291732342365
0.234023402340234,0.0833501169600049,0.00650085008717751,-0.570054932953191
0.234123412341234,0.0833507642628995,0.00644395054963354,-0.567822796338858
0.234223422342234,0.0833514058864264,0.00638727401473388,-0.565595326781679
0.234323432343234,0.0833520418528646,0.00633082001551422,-0.5633725285122
0.234423442344234,0.0833526721844468,0.00627458808458959,-0.561154405709162
0.234523452345235,0.0833532969033581,0.00621857775415976,-0.558940962499468
0.234623462346235,0.0833539160317378,0.00616278855601449,-0.556732202958151
0.234723472347235,0.0833545295916779,0.00610722002153843,-0.554528131108339
0.234823482348235,0.0833551376052234,0.00605187168171653,-0.552328750921229
0.234923492349235,0.0833557400943725,0.00599674306713936,-0.550134066316052
0.235023502350235,0.0833563370810763,0.00594183370800772,-0.547944081160053
0.235123512351235,0.0833569285872393,0.00588714313413854,-0.545758799268457
0.235223522352235,0.0833575146347187,0.00583267087496972,-0.543578224404446
0.235323532353235,0.0833580952453244,0.00577841645956552,-0.541402360279135
0.235423542354235,0.0833586704408194,0.0057243794166215,-0.539231210551548
0.235523552355236,0.0833592402429198,0.00567055927446988,-0.537064778828602
0.235623562356236,0.083359804673294,0.00561695556108486,-0.534903068665074
0.235723572357236,0.0833603637535633,0.00556356780408771,-0.532746083563596
0.235823582358236,0.0833609175053022,0.00551039553075206,-0.530593826974626
0.235923592359236,0.0833614659500373,0.00545743826800879,-0.52844630229644
0.236023602360236,0.0833620091092485,0.00540469554245198,-0.526303512875109
0.236123612361236,0.0833625470043675,0.0053521668803433,-0.524165462004486
0.236223622362236,0.0833630796567793,0.00529985180761782,-0.5220321529262
0.236323632363236,0.0833636070878215,0.005247749849889,-0.519903588829636
0.236423642364236,0.0833641293187837,0.0051958605324538,-0.517779772851926
0.236523652365237,0.0833646463709082,0.00514418338029813,-0.515660708077943
0.236623662366237,0.0833651582653902,0.00509271791810222,-0.51354639754029
0.236723672367237,0.0833656650233768,0.0050414636702452,-0.511436844219295
0.236823682368237,0.083366166665968,0.0049904201608112,-0.509332051043005
0.236923692369237,0.0833666632142156,0.00493958691359366,-0.507232020887173
0.237023702370237,0.0833671546891244,0.0048889634521014,-0.505136756575275
0.237123712371237,0.0833676411116512,0.00483854929956334,-0.503046260878486
0.237223722372237,0.0833681225027049,0.00478834397893388,-0.500960536515691
0.237323732373237,0.083368598883147,0.00473834701289823,-0.498879586153484
0.237423742374237,0.0833690702737913,0.00468855792387727,-0.496803412406169
0.237523752375238,0.0833695366954038,0.00463897623403318,-0.494732017835761
0.237623762376238,0.0833699981687022,0.00458960146527464,-0.492665404951992
0.237723772377238,0.0833704547143569,0.00454043313926193,-0.490603576212315
0.237823782378238,0.0833709063529906,0.00449147077741171,-0.488546534021914
0.237923792379238,0.0833713531051776,0.00444271390090358,-0.486494280733706
0.238023802380238,0.0833717949914444,0.00439416203068375,-0.48444681864835
0.238123812381238,0.0833722320322698,0.00434581468747089,-0.482404150014265
0.238223822382238,0.0833726642480849,0.00429767139176195,-0.480366277027633
0.238323832383238,0.0833730916592722,0.00424973166383658,-0.478333201832415
0.238423842384238,0.0833735142861663,0.00420199502376266,-0.476304926520362
0.238523852385239,0.0833739321490544,0.00415446099140123,-0.474281453131033
0.238623862386239,0.0833743452681751,0.00410712908641241,-0.472262783651811
0.238723872387239,0.0833747536637194,0.00405999882825976,-0.470248920017915
0.238823882388239,0.0833751573558296,0.00401306973621616,-0.468239864112423
0.238923892389239,0.0833755563646003,0.00396634132936869,-0.466235617766291
0.239023902390239,0.0833759507100783,0.00391981312662405,-0.464236182758376
0.239123912391239,0.0833763404122616,0.00387348464671329,-0.462241560815448
0.239223922392239,0.0833767254911005,0.00382735540819783,-0.460251753612226
0.239323932393239,0.0833771059664972,0.00378142492947366,-0.458266762771393
0.239423942394239,0.0833774818583054,0.00373569272877791,-0.456286589863625
0.23952395239524,0.083377853186331,0.00369015832419221,-0.454311236407618
0.23962396239624,0.0833782199703313,0.00364482123364944,-0.452340703870111
0.23972397239724,0.0833785822300155,0.00359968097493887,-0.450374993665922
0.23982398239824,0.083378939985045,0.0035547370657097,-0.448414107157974
0.23992399239924,0.0833792932550322,0.00350998902347836,-0.446458045657323
0.24002400240024,0.0833796420595417,0.00346543636563271,-0.444506810423194
0.24012401240124,0.0833799864180898,0.00342107860943653,-0.442560402663015
0.24022402240224,0.0833803263501445,0.00337691527203644,-0.440618823532454
0.24032403240324,0.0833806618751257,0.00333294587046523,-0.438682074135445
0.24042404240424,0.0833809930124043,0.00328916992164806,-0.436750155524232
0.240524052405241,0.0833813197813036,0.0032455869424081,-0.434823068699406
0.240624062406241,0.0833816422010984,0.00320219644946988,-0.432900814609947
0.240724072407241,0.083381960291015,0.00315899795946672,-0.430983394153256
0.240824082408241,0.0833822740702313,0.003115990988944,-0.429070808175202
0.240924092409241,0.0833825835578771,0.00307317505436544,-0.427163057470166
0.241024102410241,0.0833828887730339,0.00303054967211775,-0.425260142781079
0.241124112411241,0.0833831897347346,0.00298811435851609,-0.423362064799471
0.241224122412241,0.0833834864619634,0.0029458686298087,-0.421468824165515
0.241324132413241,0.0833837789736567,0.00290381200218277,-0.419580421468072
0.241424142414241,0.0833840672887027,0.00286194399176907,-0.417696857244747
0.241524152415242,0.0833843514259403,0.00282026411464652,-0.415818131981923
0.241624162416242,0.0833846314041607,0.00277877188684883,-0.413944246114827
0.241724172417242,0.0833849072421063,0.00273746682436875,-0.41207520002757
0.241824182418242,0.0833851789584718,0.00269634844316206,-0.410210994053208
0.241924192419242,0.0833854465719027,0.00265541625915511,-0.408351628473786
0.242024202420242,0.0833857101009962,0.00261466978824755,-0.406497103520401
0.242124212421242,0.0833859695643013,0.00257410854631948,-0.404647419373251
0.242224222422242,0.0833862249803189,0.00253373204923461,-0.402802576161697
0.242324232423242,0.0833864763675009,0.00249353981284681,-0.400962573964315
0.242424242424242,0.0833867237442508,0.00245353135300414,-0.39912741280896
0.242524252425243,0.0833869671289242,0.00241370618555488,-0.397297092672824
0.242624262426243,0.0833872065398277,0.00237406382635196,-0.395471613482495
0.242724272427243,0.0833874419952201,0.00233460379125828,-0.393650975114021
0.242824282428243,0.0833876735133111,0.00229532559615146,-0.39183517739297
0.242924292429243,0.0833879011122623,0.00225622875692895,-0.390024220094501
0.243024302430243,0.0833881248101873,0.00221731278951377,-0.38821810294342
0.243124312431243,0.0833883446251504,0.00217857720985813,-0.386416825614253
0.243224322432243,0.0833885605751681,0.00214002153395038,-0.384620387731308
0.243324332433243,0.0833887726782085,0.00210164527781812,-0.382828788868747
0.243424342434243,0.0833889809521913,0.00206344795753416,-0.381042028550655
0.243524352435244,0.0833891854149874,0.002025429089222,-0.379260106251109
0.243624362436244,0.0833893860844195,0.00198758818905918,-0.377483021394244
0.243724372437244,0.0833895829782624,0.00194992477328439,-0.375710773354338
0.243824382438244,0.083389776114242,0.00191243835820074,-0.373943361455874
0.243924392439244,0.0833899655100357,0.00187512846018141,-0.372180784973618
0.244024402440244,0.083390151183273,0.00183799459567487,-0.370423043132692
0.244124412441244,0.0833903331515347,0.00180103628121009,-0.368670135108659
0.244224422442244,0.0833905114323537,0.00176425303339908,-0.366922060027589
0.244324432443244,0.083390686043214,0.00172764436894578,-0.365178816966143
0.244424442444244,0.0833908570015514,0.00169120980464808,-0.363440404951651
0.244524452445245,0.0833910243247538,0.00165494885740355,-0.361706822962194
0.244624462446245,0.0833911880301604,0.00161886104421449,-0.359978069926682
0.244724472447245,0.083391348135062,0.00158294588219308,-0.358254144724939
0.244824482448245,0.0833915046567014,0.00154720288856519,-0.356535046187785
0.244924492449245,0.0833916576122733,0.00151163158067737,-0.354820773097122
0.245024502450245,0.0833918070189235,0.00147623147599863,-0.353111324186015
0.245124512451245,0.08339195289375,0.00144100209212921,-0.351406698138781
0.245224522452245,0.0833920952538025,0.0014059429468014,-0.349706893591077
0.245324532453245,0.0833922341160825,0.00137105355788807,-0.348011909129986
0.245424542454245,0.0833923694975433,0.00133633344340433,-0.346321743294106
0.245524552455246,0.0833925014150897,0.00130178212151511,-0.344636394573639
0.245624562456246,0.0833926298855786,0.00126739911053778,-0.342955861410487
0.245724572457246,0.0833927549258191,0.00123318392894875,-0.341280142198337
0.245824582458246,0.0833928765525712,0.00119913609538695,-0.339609235282756
0.245924592459246,0.0833929947825477,0.0011652551286592,-0.337943138961288
0.246024602460246,0.0833931096324125,0.00113154054774529,-0.336281851483545
0.246124612461246,0.0833932211187823,0.00109799187180208,-0.334625371051302
0.246224622462246,0.0833933292582249,0.0010646086201692,-0.332973695818596
0.246324632463246,0.0833934340672605,0.00103139031237209,-0.33132682389182
0.246424642464246,0.0833935355623608,0.000998336468130117,-0.329684753329825
0.246524652465247,0.0833936337599502,0.000965446607356939,-0.328047482144019
0.246624662466247,0.0833937286764047,0.000932720250168338,-0.326415008298461
0.246724672467247,0.0833938203280519,0.00090015691688648,-0.324787329709967
0.246824682468247,0.0833939087311721,0.000867756128043276,-0.323164444248213
0.246924692469247,0.0833939939019974,0.00083551740438731,-0.321546349735836
0.247024702470247,0.0833940758567121,0.00080344026688603,-0.319933043948535
0.247124712471247,0.0833941546114522,0.000771524236732541,-0.318324524615176
0.247224722472247,0.0833942301823062,0.000739768835348732,-0.316720789417904
0.247324732473247,0.0833943025853149,0.000708173584391257,-0.31512183599224
0.247424742474247,0.0833943718364709,0.000676738005755425,-0.313527661927194
0.247524752475248,0.0833944379517189,0.000645461621579551,-0.311938264765367
0.247624762476248,0.0833945009469562,0.000614343954250656,-0.31035364200307
0.247724772477248,0.0833945608380326,0.000583384526407994,-0.308773791090421
0.247824782478248,0.0833946176407493,0.000552582860948284,-0.307198709431468
0.247924792479248,0.0833946713708603,0.000521938481030155,-0.305628394384286
0.248024802480248,0.0833947220440718,0.000491450910079115,-0.304062843261104
0.248124812481248,0.083394769676043,0.000461119671790748,-0.302502053328409
0.248224822482248,0.0833948142823844,0.000430944290137688,-0.300946021807058
0.248324832483248,0.0833948558786596,0.000400924289371705,-0.299394745872402
0.248424842484248,0.0833948944803844,0.000371059194030047,-0.29784822265439
0.248524852485249,0.0833949301030273,0.000341348528938339,-0.296306449237697
0.248624862486249,0.083394962762009,0.00031179181921705,-0.294769422661829
0.248724872487249,0.0833949924727028,0.000282388590284522,-0.29323713992125
0.248824882488249,0.0833950192504346,0.00025313836786148,-0.291709597965497
0.248924892489249,0.083395043110483,0.000224040677977125,-0.2901867936993
0.249024902490249,0.083395064068079,0.000195095046971509,-0.2886687239827
0.249124912491249,0.0833950821384063,0.000166301001500788,-0.287155385631174
0.249224922492249,0.0833950973366013,0.000137658068542944,-0.285646775415753
0.249324932493249,0.0833951096777534,0.000109165775400031,-0.284142890063148
0.249424942494249,0.0833951191769043,8.08236497040298e-05,-0.282643726255872
0.24952495249525,0.0833951258490483,5.26312194206371e-05,-0.281149280632358
0.24962496249625,0.0833951297091333,2.45880128546885e-05,-0.279659549787097
0.24972497249725,0.0833951307720595,-3.30644134706096e-06,-0.278174530270753
0.24982498249825,0.0833951290526799,-3.10526141901115e-05,-0.276694218590289
0.24992499249925,0.0833951245658007,-5.86509763285196e-05,-0.275218611209104
0.25002500250025,0.0833951173261811,-8.61019980604878e-05,-0.273747704547148
0.25012501250125,0.0833951073485327,-0.000113406149324851,-0.272281494981059
0.25022502250225,0.0833950946475209,-0.000140563899694382,-0.270819978844293
0.25032503250325,0.0833950792377635,-0.000167575718374459,-0.269363152427247
0.25042504250425,0.083395061133832,-0.000194442074196208,-0.267911011977397
0.250525052505251,0.0833950403502506,-0.000221163435614002,-0.266463553699424
0.250625062506251,0.0833950169014966,-0.000247740270699895,-0.265020773755349
0.250725072507251,0.0833949908020008,-0.000274173047140923,-0.263582668264665
0.250825082508251,0.0833949620661473,-0.000300462232233224,-0.262149233304475
0.250925092509251,0.0833949307082731,-0.000326608292878316,-0.260720464909614
0.251025102510251,0.0833948967426687,-0.000352611695580001,-0.259296359072801
0.251125112511251,0.0833948601835784,-0.00037847290643793,-0.25787691174476
0.251225122512251,0.083394821045199,-0.000404192391145791,-0.256462118834366
0.251325132513251,0.0833947793416817,-0.000429770614984956,-0.255051976208774
0.251425142514251,0.0833947350871304,-0.000455208042822852,-0.253646479693565
0.251525152515252,0.0833946882956032,-0.00048050513910559,-0.252245625072876
0.251625162516252,0.0833946389811112,-0.000505662367857296,-0.250849408089549
0.251725172517252,0.0833945871576194,-0.000530680192673499,-0.249457824445258
0.251825182518252,0.0833945328390466,-0.000555559076717226,-0.248070869800662
0.251925192519252,0.083394476039265,-0.000580299482716362,-0.246688539775538
0.252025202520252,0.0833944167721007,-0.000604901872958103,-0.245310829948925
0.252125212521252,0.0833943550513336,-0.000629366709286752,-0.243937735859264
0.252225222522252,0.0833942908906973,-0.00065369445309577,-0.242569253004548
0.252325232523252,0.0833942243038794,-0.000677885565329271,-0.241205376842454
0.252425242524252,0.0833941553045214,-0.000701940506473023,-0.239846102790501
0.252525252525253,0.0833940839062187,-0.000725859736553765,-0.23849142622618
0.252625262526253,0.0833940101225209,-0.000749643715133331,-0.237141342487112
0.252725272527253,0.0833939339669315,-0.000773292901305113,-0.235795846871188
0.252825282528253,0.0833938554529081,-0.000796807753690761,-0.234454934636713
0.252925292529253,0.0833937745938627,-0.000820188730435249,-0.233118601002561
0.253025302530253,0.0833936914031611,-0.000843436289203633,-0.231786841148315
0.253125312531253,0.0833936058941235,-0.000866550887177554,-0.230459650214419
0.253225322532253,0.0833935180800247,-0.000889532981049563,-0.22913702330233
0.253325332533253,0.0833934279740935,-0.000912383027021238,-0.227818955474659
0.253425342534253,0.0833933355895133,-0.000935101480797875,-0.226505441755329
0.253525352535254,0.0833932409394218,-0.000957688797585718,-0.225196477129723
0.253625362536254,0.0833931440369112,-0.00098014543208659,-0.223892056544834
0.253725372537254,0.0833930448950286,-0.00100247183849703,-0.222592174909419
0.253825382538254,0.083392943526775,-0.00102466847049978,-0.221296827094149
0.253925392539254,0.0833928399451068,-0.00104673578126452,-0.220006007931762
0.254025402540254,0.0833927341629347,-0.00106867422344283,-0.218719712217222
0.254125412541254,0.0833926261931241,-0.00109048424916162,-0.217437934707862
0.254225422542254,0.0833925160484955,-0.00111216631002366,-0.216160670123551
0.254325432543254,0.0833924037418242,-0.00113372085710042,-0.214887913146836
0.254425442544254,0.08339228928584,-0.00115514834093079,-0.213619658423113
0.254525452545255,0.0833921726932284,-0.00117644921151567,-0.212355900560767
0.254625462546255,0.0833920539766291,-0.00119762391831502,-0.21109663413134
0.254725472547255,0.0833919331486374,-0.00121867291024366,-0.209841853669682
0.254825482548255,0.0833918102218039,-0.00123959663566955,-0.208591553674113
0.254925492549255,0.0833916852086337,-0.00126039554240587,-0.207345728606576
0.255025502550255,0.083391558121588,-0.00128107007771292,-0.206104372892799
0.255125512551255,0.0833914289730825,-0.00130162068829024,-0.204867480922456
0.255225522552255,0.0833912977754884,-0.00132204782027488,-0.20363504704932
0.255325532553255,0.0833911645411332,-0.00134235191923651,-0.202407065591429
0.255425542554255,0.0833910292822986,-0.00136253343017703,-0.201183530831242
0.255525552555256,0.0833908920112226,-0.00138259279752203,-0.199964437015806
0.255625562556256,0.0833907527400986,-0.00140253046512199,-0.198749778356911
0.255725572557256,0.0833906114810755,-0.00142234687624558,-0.197539549031254
0.255825582558256,0.0833904682462582,-0.00144204247357799,-0.196333743180602
0.255925592559256,0.0833903230477071,-0.00146161769921652,-0.195132354911957
0.256025602560256,0.0833901758974383,-0.00148107299466748,-0.193935378297712
0.256125612561256,0.0833900268074243,-0.00150040880084256,-0.192742807375824
0.256225622562256,0.083389875789593,-0.0015196255580553,-0.191554636149969
0.256325632563256,0.0833897228558285,-0.00153872370601809,-0.190370858589714
0.256425642564256,0.0833895680179712,-0.00155770368383896,-0.189191468630678
0.256525652565257,0.0833894112878169,-0.00157656593001667,-0.188016460174695
0.256625662566257,0.0833892526771183,-0.00159531088243901,-0.186845827089986
0.256725672567257,0.0833890921975842,-0.00161393897837947,-0.18567956321132
0.256825682568257,0.0833889298608793,-0.00163245065449176,-0.184517662340183
0.256925692569257,0.0833887656786252,-0.00165084634681,-0.183360118244944
0.257025702570257,0.0833885996623995,-0.00166912649074117,-0.182206924661022
0.257125712571257,0.0833884318237365,-0.00168729152106655,-0.181058075291053
0.257225722572257,0.0833882621741271,-0.0017053418719336,-0.179913563805063
0.257325732573257,0.0833880907250184,-0.00172327797685687,-0.178773383840626
0.257425742574257,0.0833879174878148,-0.00174110026871197,-0.177637529003045
0.257525752575258,0.083387742473877,-0.00175880917973413,-0.176505992865515
0.257625762576258,0.0833875656945226,-0.00177640514151317,-0.175378768969288
0.257725772577258,0.0833873871610263,-0.00179388858499329,-0.174255850823854
0.257825782578258,0.0833872068846193,-0.00181125994046542,-0.173137231907101
0.257925792579258,0.0833870248764901,-0.00182851963756886,-0.172022905665491
0.258025802580258,0.0833868411477843,-0.00184566810528424,-0.170912865514228
0.258125812581258,0.0833866557096043,-0.0018627057719339,-0.169807104837433
0.258225822582258,0.0833864685730101,-0.0018796330651755,-0.168705616988311
0.258325832583258,0.0833862797490188,-0.0018964504120002,-0.167608395289327
0.258425842584258,0.0833860892486047,-0.00191315823873164,-0.166515433032375
0.258525852585259,0.0833858970826998,-0.00192975697101917,-0.165426723478951
0.258625862586259,0.0833857032621932,-0.0019462470338376,-0.164342259860328
0.258725872587259,0.0833855077979317,-0.00196262885148354,-0.163262035377727
0.258825882588259,0.08338531070072,-0.00197890284757154,-0.16218604320249
0.258925892589259,0.0833851119813198,-0.00199506944503138,-0.161114276476257
0.259025902590259,0.0833849116504511,-0.0020111290661069,-0.160046728311134
0.259125912591259,0.0833847097187917,-0.00202708213235028,-0.158983391789877
0.259225922592259,0.0833845061969767,-0.00204292906462103,-0.157924259966051
0.259325932593259,0.0833843010955998,-0.00205867028308225,-0.156869325864225
0.259425942594259,0.0833840944252125,-0.00207430620719849,-0.155818582480126
0.25952595259526,0.0833838861963241,-0.00208983725573132,-0.154772022780833
0.25962596259626,0.0833836764194026,-0.00210526384673896,-0.153729639704938
0.25972597259726,0.0833834651048737,-0.0021205863975709,-0.152691426162733
0.25982598259826,0.0833832522631217,-0.00213580532486631,-0.151657375036378
0.25992599259926,0.0833830379044893,-0.00215092104455121,-0.150627479180079
0.26002600260026,0.0833828220392772,-0.00216593397183642,-0.149601731420269
0.26012601260126,0.0833826046777453,-0.00218084452121245,-0.148580124555782
0.26022602260226,0.0833823858301116,-0.0021956531064494,-0.147562651358025
0.26032603260326,0.0833821655065527,-0.00221036014059286,-0.146549304571165
0.26042604260426,0.0833819437172043,-0.00222496603596093,-0.145540076912299
0.260526052605261,0.0833817204721606,-0.00223947120414215,-0.144534961071635
0.260626062606261,0.0833814957814749,-0.00225387605599296,-0.143533949712667
0.260726072607261,0.0833812696551591,-0.00226818100163466,-0.142537035472357
0.260826082608261,0.0833810421031846,-0.00228238645045103,-0.141544210961309
0.260926092609261,0.0833808131354815,-0.00229649281108468,-0.140555468763951
0.261026102610261,0.0833805827619392,-0.0023105004914364,-0.139570801438711
0.261126112611261,0.0833803509924064,-0.00232440989866097,-0.138590201518201
0.261226122612261,0.0833801178366911,-0.00233822143916502,-0.137613661509385
0.261326132613261,0.0833798833045604,-0.0023519355186043,-0.136641173893772
0.261426142614261,0.0833796474057415,-0.00236555254188217,-0.135672731127582
0.261526152615262,0.0833794101499206,-0.00237907291314506,-0.134708325641938
0.261626162616262,0.0833791715467437,-0.00239249703578212,-0.133747949843035
0.261726172617262,0.0833789316058164,-0.0024058253124223,-0.132791596112327
0.261826182618262,0.0833786903367043,-0.00241905814492955,-0.131839256806703
0.261926192619262,0.0833784477489326,-0.00243219593440403,-0.130890924258668
0.262026202620262,0.0833782038519867,-0.00244523908117685,-0.129946590776524
0.262126212621262,0.0833779586553115,-0.00245818798480913,-0.129006248644551
0.262226222622262,0.0833777121683127,-0.00247104304408872,-0.128069890123182
0.262326232623262,0.0833774644003555,-0.00248380465702876,-0.127137507449195
0.262426242624262,0.0833772153607656,-0.00249647322086461,-0.126209092835879
0.262526252625263,0.0833769650588292,-0.00250904913205158,-0.125284638473228
0.262626262626263,0.0833767135037927,-0.0025215327862627,-0.124364136528112
0.262726272627263,0.0833764607048626,-0.0025339245783871,-0.123447579144467
0.262826282628263,0.0833762066712068,-0.00254622490252571,-0.122534958443466
0.262926292629263,0.083375951411953,-0.00255843415199176,-0.121626266523711
0.263026302630263,0.08337569493619,-0.00257055271930686,-0.120721495461404
0.263126312631263,0.0833754372529675,-0.00258258099619867,-0.119820637310537
0.263226322632263,0.0833751783712957,-0.0025945193735989,-0.118923684103067
0.263326332633263,0.083374918300146,-0.00260636824164212,-0.118030627849102
0.263426342634263,0.0833746570484509,-0.00261812798966149,-0.117141460537082
0.263526352635264,0.0833743946251035,-0.00262979900618914,-0.116256174133954
0.263626362636264,0.0833741310389589,-0.00264138167895193,-0.115374760585366
0.263726372637264,0.0833738662988325,-0.00265287639487064,-0.114497211815837
0.263826382638264,0.083373600413502,-0.00266428354005693,-0.113623519728948
0.263926392639264,0.0833733333917061,-0.0026756034998121,-0.112753676207515
0.264026402640264,0.0833730652421444,-0.0026868366586243,-0.11188767311378
0.264126412641264,0.0833727959734792,-0.00269798340016681,-0.111025502289585
0.264226422642264,0.0833725255943338,-0.00270904410729632,-0.11016715555656
0.264326432643264,0.0833722541132934,-0.0027200191620505,-0.1093126247163
0.264426442644264,0.083371981538905,-0.00273090894564552,-0.108461901550552
0.264526452645265,0.0833717078796776,-0.00274171383847538,-0.107614977821393
0.264626462646265,0.0833714331440819,-0.00275243422010965,-0.106771845271413
0.264726472647265,0.0833711573405514,-0.00276307046928952,-0.1059324956239
0.264826482648265,0.0833708804774808,-0.00277362296392847,-0.105096920583017
0.264926492649265,0.0833706025632277,-0.00278409208110988,-0.104265111833987
0.265026502650265,0.083370323606112,-0.00279447819708373,-0.103437061043277
0.265126512651265,0.0833700436144155,-0.00280478168726562,-0.102612759858776
0.265226522652265,0.0833697625963834,-0.00281500292623585,-0.101792199909978
0.265326532653265,0.0833694805602226,-0.00282514228773548,-0.100975372808167
0.265426542654265,0.083369197514103,-0.00283520014466693,-0.100162270146594
0.265526552655266,0.0833689134661575,-0.00284517686908997,-0.0993528835006648
0.265626562656266,0.0833686284244812,-0.00285507283222122,-0.0985472044281164
0.265726572657266,0.0833683423971329,-0.00286488840443251,-0.0977452244692012
0.265826582658266,0.0833680553921339,-0.00287462395524847,-0.0969469351468714
0.265926592659266,0.0833677674174685,-0.0028842798533444,-0.0961523279669546
0.266026602660266,0.0833674784810846,-0.00289385646654665,-0.0953613944183428
0.266126612661266,0.0833671885908931,-0.00290335416182861,-0.0945741259731674
0.266226622662266,0.083366897754768,-0.00291277330531023,-0.0937905140869859
0.266326632663266,0.0833666059805476,-0.00292211426225586,-0.0930105501989603
0.266426642664266,0.0833663132760324,-0.00293137739707261,-0.0922342257320401
0.266526652665267,0.0833660196489875,-0.00294056307331037,-0.0914615320931427
0.266626662666267,0.0833657251071416,-0.00294967165365741,-0.0906924606733362
0.266726672667267,0.0833654296581865,-0.00295870349994054,-0.0899270028480185
0.266826682668267,0.0833651333097789,-0.0029676589731237,-0.0891651499771016
0.266926692669267,0.0833648360695384,-0.00297653843330554,-0.0884068934051878
0.267026702670267,0.0833645379450493,-0.00298534223971856,-0.0876522244617559
0.267126712671267,0.0833642389438597,-0.00299407075072747,-0.0869011344613387
0.267226722672267,0.0833639390734821,-0.00300272432382687,-0.0861536147037053
0.267326732673267,0.0833636383413931,-0.00301130331564187,-0.08540965647404
0.267426742674267,0.0833633367550338,-0.00301980808192382,-0.0846692510431261
0.267526752675268,0.0833630343218097,-0.00302823897755145,-0.083932389667522
0.267626762676268,0.0833627310490912,-0.00303659635652771,-0.0831990635897454
0.267726772677268,0.0833624269442127,-0.00304488057197921,-0.0824692640384502
0.267826782678268,0.0833621220144737,-0.0030530919761549,-0.0817429822286103
0.267926792679268,0.0833618162671387,-0.00306123092042421,-0.0810202093616948
0.268026802680268,0.0833615097094366,-0.00306929775527584,-0.0803009366258526
0.268126812681268,0.0833612023485618,-0.00307729283031686,-0.0795851551960874
0.268226822682268,0.0833608941916734,-0.00308521649427073,-0.0788728562344418
0.268326832683268,0.0833605852458959,-0.0030930690949771,-0.0781640308901718
0.268426842684268,0.083360275518319,-0.00310085097938877,-0.0774586702999306
0.268526852685269,0.0833599650159976,-0.00310856249357245,-0.0767567655879444
0.268626862686269,0.0833596537459522,-0.00311620398270599,-0.0760583078661922
0.268726872687269,0.083359341715169,-0.00312377579107808,-0.0753632882345844
0.268826882688269,0.0833590289305993,-0.00313127826208629,-0.0746716977811423
0.268926892689269,0.0833587153991606,-0.00313871173823698,-0.0739835275821737
0.269026902690269,0.0833584011277359,-0.00314607656114289,-0.073298768702456
0.269126912691269,0.0833580861231741,-0.00315337307152289,-0.072617412195407
0.269226922692269,0.0833577703922903,-0.00316060160920033,-0.07193944910327
0.269326932693269,0.0833574539418653,-0.0031677625131021,-0.0712648704572864
0.269426942694269,0.0833571367786463,-0.00317485612125812,-0.0705936672778751
0.26952695269527,0.0833568189093469,-0.00318188277079893,-0.0699258305748092
0.26962696269627,0.0833565003406465,-0.00318884279795606,-0.0692613513473935
0.26972697269727,0.0833561810791914,-0.00319573653806022,-0.06860022058464
0.26982698269827,0.0833558611315943,-0.00320256432554017,-0.0679424292654461
0.26992699269927,0.0833555405044342,-0.00320932649392218,-0.0672879683587697
0.27002700270027,0.0833552192042573,-0.00321602337582902,-0.0666368288238062
0.27012701270127,0.0833548972375761,-0.00322265530297828,-0.0659890016101623
0.27022702270227,0.0833545746108702,-0.00322922260618229,-0.0653444776580362
0.27032703270327,0.0833542513305863,-0.00323572561534705,-0.0647032478983867
0.27042704270427,0.0833539274031377,-0.00324216465947066,-0.0640653032531145
0.270527052705271,0.0833536028349054,-0.00324854006664337,-0.0634306346352324
0.270627062706271,0.0833532776322374,-0.00325485216404555,-0.0627992329490442
0.270727072707271,0.0833529518014487,-0.00326110127794804,-0.062171089090315
0.270827082708271,0.0833526253488222,-0.0032672877337106,-0.0615461939464481
0.270927092709271,0.0833522982806081,-0.00327341185578117,-0.0609245383966594
0.271027102710271,0.083351970603024,-0.00327947396769502,-0.0603061133121471
0.271127112711271,0.0833516423222558,-0.00328547439207438,-0.059690909556272
0.271227122712271,0.0833513134444564,-0.00329141345062704,-0.0590789179847228
0.271327132713271,0.0833509839757472,-0.00329729146414583,-0.0584701294456958
0.271427142714271,0.0833506539222172,-0.00330310875250833,-0.0578645347800627
0.271527152715272,0.0833503232899235,-0.00330886563467551,-0.0572621248215459
0.271627162716272,0.0833499920848915,-0.00331456242869097,-0.0566628903968888
0.271727172717272,0.0833496603131148,-0.00332019945168126,-0.0560668223260292
0.271827182718272,0.0833493279805551,-0.00332577701985374,-0.0554739114222685
0.271927192719272,0.0833489950931429,-0.00333129544849742,-0.054884148492446
0.272027202720272,0.083348661656777,-0.00333675505198083,-0.0542975243371066
0.272127212721272,0.0833483276773247,-0.00334215614375283,-0.0537140297506743
0.272227222722272,0.0833479931606222,-0.00334749903634089,-0.0531336555216194
0.272327232723272,0.0833476581124743,-0.00335278404135111,-0.0525563924326322
0.272427242724272,0.083347322538655,-0.00335801146946757,-0.0519822312607889
0.272527252725273,0.0833469864449069,-0.00336318163045144,-0.0514111627777244
0.272627262726273,0.0833466498369418,-0.00336829483314081,-0.0508431777497983
0.272727272727273,0.0833463127204409,-0.0033733513854503,-0.0502782669382665
0.272827282728273,0.0833459751010543,-0.00337835159436991,-0.0497164210994469
0.272927292729273,0.0833456369844016,-0.00338329576596525,-0.0491576309848903
0.273027302730273,0.0833452983760719,-0.00338818420537656,-0.0486018873415453
0.273127312731273,0.0833449592816237,-0.00339301721681868,-0.048049180911928
0.273227322732273,0.0833446197065852,-0.00339779510358014,-0.0474995024342878
0.273327332733273,0.0833442796564542,-0.00340251816802308,-0.0469528426427751
0.273427342734273,0.0833439391366984,-0.00340718671158291,-0.0464091922676061
0.273527352735274,0.0833435981527556,-0.00341180103476755,-0.0458685420352317
0.273627362736274,0.0833432567100332,-0.00341636143715757,-0.0453308826684999
0.273727372737274,0.083342914813909,-0.00342086821740525,-0.0447962048868236
0.273827382738274,0.0833425724697307,-0.0034253216732348,-0.0442644994063444
0.273927392739274,0.0833422296828167,-0.00342972210144165,-0.0437357569400978
0.274027402740274,0.0833418864584551,-0.00343406979789225,-0.0432099681981769
0.274127412741274,0.0833415428019052,-0.00343836505752413,-0.0426871238878976
0.274227422742274,0.0833411987183962,-0.00344260817434492,-0.04216721471396
0.274327432743274,0.0833408542131286,-0.00344679944143283,-0.041650231378614
0.274427442744274,0.0833405092912729,-0.00345093915093582,-0.04113616458182
0.274527452745275,0.083340163957971,-0.00345502759407187,-0.0406250050214132
0.274627462746275,0.0833398182183356,-0.00345906506112842,-0.0401167433932635
0.274727472747275,0.0833394720774501,-0.00346305184146235,-0.0396113703914397
0.274827482748275,0.0833391255403695,-0.00346698822349976,-0.0391088767083681
0.274927492749275,0.0833387786121197,-0.00347087449473585,-0.038609253034996
0.275027502750275,0.0833384312976976,-0.00347471094173476,-0.0381124900609496
0.275127512751275,0.0833380836020724,-0.00347849785012937,-0.0376185784746964
0.275227522752275,0.0833377355301839,-0.00348223550462139,-0.0371275089637031
0.275327532753275,0.0833373870869436,-0.00348592418898093,-0.0366392722145965
0.275427542754275,0.0833370382772353,-0.00348956418604691,-0.0361538589133204
0.275527552755276,0.0833366891059137,-0.00349315577772644,-0.0356712597452961
0.275627562756276,0.083336339577806,-0.00349669924499531,-0.0351914653955789
0.275727572757276,0.0833359896977112,-0.00350019486789755,-0.0347144665490172
0.275827582758276,0.0833356394703998,-0.00350364292554563,-0.0342402538904076
0.275927592759276,0.0833352889006154,-0.00350704369612041,-0.0337688181046546
0.276027602760276,0.0833349379930731,-0.00351039745687117,-0.0333001498769238
0.276127612761276,0.0833345867524604,-0.00351370448411559,-0.0328342398928008
0.276227622762276,0.0833342351834376,-0.00351696505323989,-0.0323710788384442
0.276327632763276,0.083333883290637,-0.00352017943869882,-0.0319106574007429
0.276427642764276,0.0833335310786639,-0.00352334791401578,-0.0314529662674688
0.276527652765277,0.0833331785520961,-0.00352647075178292,-0.0309979961274327
0.276627662766277,0.0833328257154841,-0.0035295482236612,-0.0305457376706365
0.276727672767277,0.0833324725733516,-0.00353258060038058,-0.0300961815884284
0.276827682768277,0.083332119130195,-0.00353556815174013,-0.0296493185736536
0.276927692769277,0.0833317653904836,-0.00353851114660818,-0.0292051393208089
0.277027702770277,0.0833314113586606,-0.00354140985292255,-0.0287636345261927
0.277127712771277,0.0833310570391413,-0.00354426453769061,-0.0283247948880587
0.277227722772277,0.0833307024363155,-0.00354707546698965,-0.0278886111067645
0.277327732773277,0.0833303475545458,-0.00354984290596696,-0.0274550738849247
0.277427742774277,0.0833299923981681,-0.00355256711884015,-0.027024173927559
0.277527752775278,0.0833296369714928,-0.00355524836889736,-0.0265959019422436
0.277627762776278,0.0833292812788031,-0.00355788691849751,-0.0261702486392588
0.277727772777278,0.0833289253243565,-0.00356048302907059,-0.0257472047317394
0.277827782778278,0.0833285691123844,-0.00356303696111801,-0.0253267609358215
0.277927792779278,0.0833282126470919,-0.00356554897421283,-0.0249089079707918
0.278027802780278,0.0833278559326585,-0.00356801932700003,-0.0244936365592331
0.278127812781278,0.0833274989732379,-0.0035704482771971,-0.0240809374271734
0.278227822782278,0.0833271417729575,-0.00357283608159407,-0.0236708013042304
0.278327832783278,0.0833267843359198,-0.00357518299605414,-0.023263218923758
0.278427842784278,0.0833264266662015,-0.00357748927551374,-0.0228581810229925
0.278527852785279,0.0833260687678536,-0.00357975517398338,-0.0224556783431962
0.278627862786279,0.083325710644902,-0.00358198094454769,-0.022055701629803
0.278727872787279,0.0833253523013473,-0.00358416683936592,-0.0216582416325613
0.278827882788279,0.0833249937411649,-0.00358631310967256,-0.0212632891056788
0.278927892789279,0.0833246349683052,-0.0035884200057775,-0.0208708348079637
0.279027902790279,0.0833242759866935,-0.00359048777706679,-0.0204808695029689
0.279127912791279,0.0833239168002299,-0.00359251667200296,-0.0200933839591325
0.279227922792279,0.0833235574127906,-0.00359450693812545,-0.0197083689499208
0.279327932793279,0.0833231978282261,-0.00359645882205128,-0.0193258152539669
0.279427942794279,0.0833228380503631,-0.00359837256947546,-0.0189457136552143
0.27952795279528,0.083322478083003,-0.00360024842517175,-0.0185680549430536
0.27962796279628,0.0833221179299233,-0.00360208663299264,-0.0181928299124645
0.27972797279728,0.0833217575948772,-0.00360388743587079,-0.0178200293641528
0.27982798279828,0.083321397081593,-0.00360565107581884,-0.0174496441046901
0.27992799279928,0.0833210363937757,-0.0036073777939304,-0.0170816649466506
0.28002800280028,0.0833206755351058,-0.00360906783038057,-0.0167160827087497
0.28012801280128,0.0833203145092396,-0.00361072142442621,-0.0163528882159792
0.28022802280228,0.0833199533198101,-0.00361233881440746,-0.0159920722997457
0.28032803280328,0.0833195919704259,-0.00361392023774754,-0.0156336257980034
0.28042804280428,0.0833192304646724,-0.0036154659309536,-0.015277539555393
0.280528052805281,0.0833188688061113,-0.00361697612961766,-0.0149238044233726
0.280628062806281,0.0833185069982803,-0.00361845106841718,-0.0145724112603552
0.280728072807281,0.0833181450446941,-0.00361989098111553,-0.01422335093184
0.280828082808281,0.0833177829488442,-0.00362129610056311,-0.013876614310547
0.280928092809281,0.0833174207141987,-0.00362266665869779,-0.0135321922765479
0.281028102810281,0.0833170583442023,-0.00362400288654564,-0.0131900757174005
0.281128112811281,0.083316695842277,-0.00362530501422205,-0.0128502555282775
0.281228122812281,0.0833163332118216,-0.00362657327093178,-0.0125127226120999
0.281328132813281,0.0833159704562124,-0.00362780788497049,-0.012177467879665
0.281428142814281,0.0833156075788022,-0.00362900908372521,-0.0118444822497786
0.281528152815282,0.0833152445829217,-0.00363017709367509,-0.0115137566493822
0.281628162816282,0.083314881471879,-0.00363131214039237,-0.0111852820136836
0.281728172817282,0.0833145182489592,-0.00363241444854304,-0.0108590492862832
0.281828182818282,0.0833141549174255,-0.00363348424188798,-0.0105350494193032
0.281928192819282,0.0833137914805185,-0.00363452174328328,-0.0102132733735138
0.282028202820282,0.0833134279414566,-0.00363552717468168,-0.00989371211846018
0.282128212821282,0.0833130643034363,-0.00363650075713348,-0.00957635663258815
0.282228222822282,0.0833127005696313,-0.00363744271078663,-0.00926119790336939
0.282328232823282,0.0833123367431942,-0.0036383532548884,-0.00894822692742682
0.282428242824282,0.0833119728272552,-0.00363923260778662,-0.00863743471065847
0.282528252825283,0.0833116088249228,-0.00364008098692921,-0.00832881226836085
0.282628262826283,0.0833112447392841,-0.00364089860886651,-0.0080223506253535
0.282728272827283,0.0833108805734041,-0.00364168568925167,-0.00771804081609943
0.282828282828283,0.0833105163303266,-0.00364244244284194,-0.0074158738848289
0.282928292829283,0.0833101520130739,-0.00364316908349874,-0.0071158408856598
0.283028302830283,0.0833097876246468,-0.0036438658241899,-0.00681793288271962
0.283128312831283,0.0833094231680251,-0.00364453287698984,-0.00652214095026333
0.283228322832283,0.0833090586461675,-0.00364517045308093,-0.00622845617279665
0.283328332833283,0.0833086940620109,-0.00364577876275415,-0.00593686964519162
0.283428342834283,0.0833083294184724,-0.00364635801541068,-0.00564737247280778
0.283528352835284,0.0833079647184472,-0.00364690841956281,-0.00535995577160854
0.283628362836284,0.08330759996481,-0.0036474301828346,-0.00507461066827898
0.283728372837284,0.0833072351604151,-0.00364792351196304,-0.00479132830034346
0.283828382838284,0.0833068703080957,-0.0036483886127999,-0.00451009981627992
0.283928392839284,0.0833065054106647,-0.00364882569031184,-0.00423091637563795
0.284028402840284,0.0833061404709144,-0.00364923494858195,-0.00395376914915157
0.284128412841284,0.083305775491617,-0.00364961659081102,-0.00367864931885523
0.284228422842284,0.0833054104755241,-0.00364997081931863,-0.0034055480781971
0.284328432843284,0.0833050454253674,-0.00365029783554374,-0.00313445663215153
0.284428442844284,0.0833046803438583,-0.00365059784004689,-0.00286536619733325
0.284528452845285,0.0833043152336884,-0.00365087103251037,-0.00259826800210867
0.284628462846285,0.0833039500975288,-0.00365111761174005,-0.0023331532867074
0.284728472847285,0.0833035849380317,-0.00365133777566601,-0.00207001330333272
0.284828482848285,0.0833032197578288,-0.00365153172134438,-0.00180883931627274
0.284928492849285,0.0833028545595322,-0.00365169964495818,-0.00154962260200943
0.285028502850285,0.0833024893457349,-0.00365184174181847,-0.0012923544493276
0.285128512851285,0.0833021241190099,-0.00365195820636575,-0.00103702615942454
0.285228522852285,0.0833017588819111,-0.00365204923217124,-0.000783629046015991
0.285328532853285,0.083301393636973,-0.00365211501193835,-0.000532154435445898
0.285428542854285,0.0833010283867106,-0.0036521557375032,-0.000282593666790184
0.285528552855286,0.0833006631336204,-0.00365217159983634,-3.49380919655914e-05
0.285628562856286,0.0833002978801792,-0.00365216278904474,0.000210820924166569
0.285728572857286,0.0832999326288453,-0.00365212949437171,0.00045469200369481
0.285828582858286,0.0832995673820576,-0.0036520719041993,0.000696683755554154
0.285928592859286,0.0832992021422368,-0.00365199020604889,0.000936804775420409
0.286028602860286,0.0832988369117844,-0.00365188458658346,0.00117506364560958
0.286128612861286,0.0832984716930836,-0.00365175523160805,0.00141146893497361
0.286228622862286,0.0832981064884989,-0.00365160232607079,0.00164602919879973
0.286328632863286,0.0832977413003763,-0.00365142605406597,0.0018787529787084
0.286428642864286,0.0832973761310437,-0.00365122659883382,0.00210964880255323
0.286528652865287,0.0832970109828102,-0.00365100414276193,0.00233872518432053
0.286628662866287,0.0832966458579674,-0.00365075886738775,0.00256599062403058
0.286728672867287,0.0832962807587882,-0.00365049095339957,0.00279145360763777
0.286828682868287,0.0832959156875276,-0.00365020058063675,0.00301512260693416
0.286928692869287,0.083295550646423,-0.00364988792809262,0.00323700607944973
0.287028702870287,0.0832951856376935,-0.00364955317391564,0.00345711246835797
0.287128712871287,0.0832948206635406,-0.00364919649541046,0.00367545020237712
0.287228722872287,0.0832944557261485,-0.00364881806903894,0.00389202769567584
0.287328732873287,0.0832940908276828,-0.0036484180704229,0.00410685334777885
0.287428742874287,0.0832937259702926,-0.00364799667434472,0.00431993554346988
0.287528752875288,0.083293361156109,-0.00364755405474828,0.00453128265270103
0.287628762876288,0.0832929963872459,-0.00364709038474238,0.00474090303049655
0.287728772877288,0.0832926316658001,-0.00364660583659961,0.00494880501686389
0.287828782878288,0.0832922669938509,-0.0036461005817604,0.00515499693669698
0.287928792879288,0.0832919023734607,-0.00364557479083241,0.00535948709968918
0.288028802880288,0.0832915378066747,-0.00364502863359379,0.00556228380024046
0.288128812881288,0.0832911732955214,-0.00364446227899335,0.00576339531736716
0.288228822882288,0.0832908088420122,-0.00364387589515334,0.00596282991461321
0.288328832883288,0.0832904444481421,-0.00364326964936943,0.00616059583996161
0.288428842884288,0.0832900801158888,-0.00364264370811398,0.00635670132574474
0.288528852885289,0.0832897158472141,-0.00364199823703668,0.00655115458855841
0.288628862886289,0.0832893516440626,-0.00364133340096584,0.00674396382917395
0.288728872887289,0.0832889875083631,-0.00364064936391081,0.00693513723245101
0.288828882888289,0.0832886234420276,-0.00363994628906343,0.0071246829672552
0.288928892889289,0.0832882594469519,-0.00363922433879815,0.00731260918636732
0.289028902890289,0.0832878955250156,-0.00363848367467653,0.00749892402640477
0.289128912891289,0.0832875316780824,-0.00363772445744613,0.00768363560773412
0.289228922892289,0.0832871679079996,-0.00363694684704391,0.00786675203438853
0.289328932893289,0.0832868042165989,-0.00363615100259548,0.00804828139398631
0.289428942894289,0.0832864406056958,-0.00363533708242106,0.0082282317576466
0.28952895289529,0.0832860770770902,-0.0036345052440325,0.00840661117991104
0.28962896289629,0.0832857136325666,-0.0036336556441377,0.0085834276986609
0.28972897289729,0.083285350273893,-0.00363278843864118,0.00875868933503665
0.28982898289829,0.0832849870028227,-0.00363190378264667,0.00893240409336153
0.28992899289929,0.0832846238210931,-0.00363100183045747,0.00910457996105736
0.29002900290029,0.0832842607304261,-0.00363008273557967,0.00927522490857304
0.29012901290129,0.083283897732529,-0.00362914665072261,0.00944434688930098
0.29022902290229,0.083283534829093,-0.00362819372780165,0.00961195383950367
0.29032903290329,0.0832831720217946,-0.00362722411793808,0.00977805367823595
0.29042904290429,0.0832828093122952,-0.00362623797146357,0.00994265430726998
0.290529052905291,0.083282446702241,-0.00362523543791895,0.0101057636110189
0.290629062906291,0.0832820841932635,-0.00362421666605859,0.0102673894564654
0.290729072907291,0.0832817217869793,-0.00362318180385067,0.0104275396930828
0.290829082908291,0.0832813594849901,-0.00362213099847872,0.0105862221527678
0.290929092909291,0.0832809972888833,-0.00362106439634447,0.0107434446497631
0.291029102910291,0.0832806352002313,-0.0036199821430681,0.0108992149805882
0.291129112911291,0.083280273220592,-0.00361888438349268,0.0110535409239667
0.291229122912291,0.0832799113515093,-0.00361777126168219,0.0112064302407571
0.291329132913291,0.0832795495945121,-0.00361664292092707,0.0113578906738806
0.291429142914291,0.0832791879511154,-0.0036154995037433,0.0115079299482537
0.291529152915292,0.08327882642282,-0.00361434115187515,0.0116565557707189
0.291629162916292,0.0832784650111122,-0.00361316800629767,0.0118037758299757
0.291729172917292,0.0832781037174648,-0.00361198020721738,0.0119495977965135
0.291829182918292,0.0832777425433362,-0.0036107778940747,0.0120940293225449
0.291929192919292,0.083277381490171,-0.00360956120554565,0.0122370780419401
0.292029202920292,0.0832770205594001,-0.00360833027954427,0.0123787515701593
0.292129212921292,0.0832766597524402,-0.00360708525322253,0.0125190575041896
0.292229222922292,0.083276299070695,-0.00360582626297485,0.0126580034224792
0.292329232923292,0.0832759385155542,-0.00360455344443825,0.0127955968848749
0.292429242924292,0.0832755780883936,-0.00360326693249492,0.0129318454325582
0.292529252925293,0.0832752177905766,-0.00360196686127272,0.0130667565879824
0.292629262926293,0.083274857623452,-0.00360065336414944,0.0132003378548121
0.292729272927293,0.0832744975883563,-0.00359932657375263,0.0133325967178595
0.292829282928293,0.0832741376866122,-0.00359798662196237,0.013463540643027
0.292929292929293,0.0832737779195294,-0.00359663363991299,0.0135931770772437
0.293029302930293,0.0832734182884045,-0.00359526775799569,0.0137215134484096
0.293129312931293,0.0832730587945213,-0.00359388910585804,0.013848557165333
0.293229322932293,0.0832726994391502,-0.00359249781240927,0.0139743156176757
0.293329332933293,0.0832723402235493,-0.00359109400582016,0.0140987961758932
0.293429342934293,0.0832719811489635,-0.00358967781352536,0.0142220061911791
0.293529352935294,0.0832716222166252,-0.00358824936222435,0.0143439529954085
0.293629362936294,0.0832712634277544,-0.00358680877788549,0.0144646439010817
0.293729372937294,0.0832709047835578,-0.00358535618574632,0.0145840862012699
0.293829382938294,0.0832705462852302,-0.00358389171031555,0.0147022871695603
0.293929392939294,0.0832701879339541,-0.00358241547537674,0.0148192540600029
0.294029402940294,0.0832698297308991,-0.00358092760398718,0.0149349941070565
0.294129412941294,0.083269471677223,-0.00357942821848315,0.0150495145255369
0.294229422942294,0.0832691137740711,-0.00357791744047976,0.0151628225105633
0.294329432943294,0.0832687560225769,-0.00357639539087323,0.0152749252375108
0.294429442944294,0.0832683984238615,-0.00357486218984344,0.0153858298619555
0.294529452945295,0.0832680409790343,-0.00357331795685581,0.0154955435196251
0.294629462946295,0.0832676836891926,-0.0035717628106629,0.0156040733263517
0.294729472947295,0.083267326555422,-0.00357019686930635,0.0157114263780225
0.294829482948295,0.083266969578796,-0.0035686202501201,0.0158176097505279
0.294929492949295,0.0832666127603769,-0.00356703306973006,0.0159226304997187
0.295029502950295,0.0832662561012151,-0.00356543544405851,0.0160264956613568
0.295129512951295,0.0832658996023493,-0.00356382748832473,0.0161292122510677
0.295229522952295,0.0832655432648071,-0.0035622093170476,0.0162307872642974
0.295329532953295,0.0832651870896043,-0.00356058104404683,0.0163312276762648
0.295429542954295,0.0832648310777455,-0.00355894278244639,0.0164305404419178
0.295529552955296,0.0832644752302242,-0.00355729464467494,0.0165287324958909
0.295629562956296,0.0832641195480223,-0.0035556367424694,0.0166258107524582
0.295729572957296,0.083263764032111,-0.00355396918687503,0.0167217821054957
0.295829582958296,0.0832634086834501,-0.00355229208825015,0.0168166534284346
0.295929592959296,0.0832630535029883,-0.00355060555626509,0.0169104315742217
0.296029602960296,0.083262698491664,-0.00354890969990741,0.017003123375279
0.296129612961296,0.083262343650404,-0.00354720462748101,0.0170947356434622
0.296229622962296,0.0832619889801247,-0.0035454904466109,0.0171852751700209
0.296329632963296,0.0832616344817317,-0.00354376726424252,0.0172747487255615
0.296429642964296,0.08326128015612,-0.00354203518664648,0.0173631630600054
0.296529652965297,0.0832609260041737,-0.00354029431941889,0.0174505249025542
0.296629662966297,0.0832605720267669,-0.00353854476748279,0.0175368409616495
0.296729672967297,0.0832602182247624,-0.00353678663509395,0.0176221179249395
0.296829682968297,0.0832598645990138,-0.00353502002583785,0.01770636245924
0.296929692969297,0.0832595111503634,-0.00353324504263536,0.0177895812105003
0.297029702970297,0.0832591578796435,-0.00353146178774332,0.0178717808037672
0.297129712971297,0.0832588047876765,-0.00352967036275785,0.0179529678431517
0.297229722972297,0.0832584518752742,-0.0035278708686147,0.0180331489117952
0.297329732973297,0.0832580991432386,-0.00352606340559289,0.0181123305718362
0.297429742974297,0.0832577465923618,-0.00352424807331588,0.0181905193643765
0.297529752975298,0.0832573942234258,-0.00352242497075422,0.0182677218094506
0.297629762976298,0.0832570420372027,-0.00352059419622722,0.018343944405995
0.297729772977298,0.0832566900344551,-0.00351875584740584,0.0184191936318158
0.297829782978298,0.0832563382159354,-0.00351691002131328,0.0184934759435581
0.297929792979298,0.0832559865823869,-0.00351505681432922,0.0185667977766785
0.298029802980298,0.0832556351345425,-0.00351319632219001,0.0186391655454153
0.298129812981298,0.0832552838731264,-0.00351132863999145,0.0187105856427587
0.298229822982298,0.0832549327988528,-0.00350945386219111,0.0187810644404244
0.298329832983298,0.0832545819124266,-0.00350757208261177,0.0188506082888251
0.298429842984298,0.0832542312145435,-0.00350568339444058,0.0189192235170456
0.298529852985299,0.0832538807058897,-0.00350378789023262,0.0189869164328154
0.298629862986299,0.0832535303871424,-0.00350188566191416,0.019053693322483
0.298729872987299,0.0832531802589694,-0.00349997680078401,0.0191195604509908
0.298829882988299,0.0832528303220294,-0.00349806139751471,0.0191845240618519
0.298929892989299,0.0832524805769724,-0.00349613954215494,0.019248590377126
0.299029902990299,0.0832521310244391,-0.00349421132413442,0.0193117655973944
0.299129912991299,0.0832517816650613,-0.00349227683226132,0.0193740559017398
0.299229922992299,0.0832514324994622,-0.00349033615472835,0.0194354674477224
0.299329932993299,0.0832510835282559,-0.00348838937911344,0.0194960063713599
0.299429942994299,0.0832507347520479,-0.00348643659238097,0.0195556787871043
0.2995299529953,0.0832503861714353,-0.00348447788088615,0.0196144907878236
0.2996299629963,0.0832500377870059,-0.0034825133303749,0.0196724484447814
0.2997299729973,0.0832496895993397,-0.00348054302598776,0.0197295578076177
0.2998299829983,0.083249341609008,-0.00347856705226086,0.0197858249043283
0.2999299929993,0.0832489938165733,-0.00347658549312846,0.0198412557412507
0.3000300030003,0.0832486462225902,-0.00347459843192564,0.0198958563030427
0.3001300130013,0.0832482988276049,-0.00347260595139016,0.019949632552667
0.3002300230023,0.083247951632155,-0.00347060813366362,0.0200025904313745
0.3003300330033,0.0832476046367706,-0.00346860506029591,0.0200547358586886
0.3004300430043,0.0832472578419728,-0.00346659681224444,0.0201060747323901
0.300530053005301,0.0832469112482754,-0.0034645834698792,0.0201566129285011
0.300630063006301,0.0832465648561838,-0.00346256511298274,0.0202063563012725
0.300730073007301,0.0832462186661954,-0.00346054182075348,0.0202553106831694
0.300830083008301,0.0832458726788002,-0.00345851367180727,0.0203034818848574
0.300930093009301,0.0832455268944796,-0.00345648074418128,0.0203508756951908
0.301030103010301,0.0832451813137079,-0.003454443115333,0.0203974978812007
0.301130113011301,0.0832448359369514,-0.00345240086214569,0.0204433541880829
0.301230123012301,0.0832444907646687,-0.00345035406092796,0.0204884503391871
0.301330133013301,0.0832441457973108,-0.00344830278741825,0.0205327920360082
0.301430143014301,0.0832438010353213,-0.0034462471167851,0.0205763849581714
0.301530153015302,0.0832434564791362,-0.0034441871236302,0.0206192347634293
0.301630163016302,0.0832431121291841,-0.00344212288199109,0.0206613470876483
0.301730173017302,0.0832427679858863,-0.00344005446534202,0.0207027275448033
0.301830183018302,0.0832424240496563,-0.00343798194659736,0.0207433817269678
0.301930193019302,0.0832420803209013,-0.00343590539811298,0.0207833152043077
0.302030203020302,0.0832417368000203,-0.00343382489168914,0.0208225335250759
0.302130213021302,0.0832413934874057,-0.00343174049857209,0.0208610422156023
0.302230223022302,0.0832410503834427,-0.0034296522894561,0.0208988467802937
0.302330233023302,0.0832407074885094,-0.00342756033448696,0.0209359527016234
0.302430243024302,0.0832403648029768,-0.00342546470326262,0.0209723654401301
0.302530253025303,0.0832400223272094,-0.00342336546483645,0.0210080904344121
0.302630263026303,0.0832396800615643,-0.00342126268771825,0.0210431331011244
0.302730273027303,0.083239338006392,-0.00341915643987746,0.0210774988349764
0.302830283028303,0.0832389961620364,-0.003417046788746,0.0211111930087283
0.302930293029303,0.0832386545288343,-0.00341493380121837,0.0211442209731889
0.303030303030303,0.0832383131071162,-0.00341281754365562,0.0211765880572163
0.303130313031303,0.0832379718972057,-0.00341069808188715,0.0212082995677138
0.303230323032303,0.0832376308994202,-0.0034085754812119,0.0212393607896325
0.303330333033303,0.0832372901140701,-0.00340644980640199,0.0212697769859685
0.303430343034303,0.0832369495414598,-0.0034043211217043,0.0212995533977672
0.303530353035304,0.0832366091818872,-0.0034021894908428,0.0213286952441202
0.303630363036304,0.0832362690356436,-0.00340005497701923,0.0213572077221692
0.303730373037304,0.0832359291030143,-0.00339791764291921,0.0213850960071087
0.303830383038304,0.0832355893842783,-0.00339577755070967,0.0214123652521871
0.303930393039304,0.0832352498797082,-0.00339363476204397,0.0214390205887103
0.304030403040304,0.0832349105895706,-0.00339148933806368,0.0214650671260461
0.304130413041304,0.0832345715141262,-0.00338934133939971,0.0214905099516269
0.304230423042304,0.0832342326536292,-0.00338719082617635,0.0215153541309555
0.304330433043304,0.0832338940083284,-0.00338503785801163,0.021539604707608
0.304430443044304,0.0832335555784662,-0.00338288249402053,0.0215632667032448
0.304530453045305,0.0832332173642793,-0.00338072479281701,0.0215863451176088
0.304630463046305,0.0832328793659987,-0.00337856481251516,0.0216088449285383
0.304730473047305,0.083232541583849,-0.00337640261073395,0.0216307710919715
0.304830483048305,0.0832322040180499,-0.00337423824459665,0.0216521285419545
0.304930493049305,0.0832318666688149,-0.00337207177073459,0.0216729221906478
0.305030503050305,0.0832315295363519,-0.00336990324528869,0.0216931569283378
0.305130513051305,0.0832311926208636,-0.00336773272391165,0.0217128376234431
0.305230523052305,0.0832308559225464,-0.00336556026177162,0.021731969122525
0.305330533053305,0.083230519441592,-0.00336338591355141,0.0217505562502971
0.305430543054305,0.0832301831781863,-0.00336120973345366,0.0217686038096366
0.305530553055306,0.0832298471325095,-0.00335903177520145,0.0217861165815931
0.305630563056306,0.083229511304737,-0.00335685209204024,0.0218030993254021
0.305730573057306,0.0832291756950389,-0.00335467073674163,0.0218195567784965
0.305830583058306,0.0832288403035794,-0.00335248776160362,0.0218354936565167
0.305930593059306,0.083228505130518,-0.00335030321845423,0.0218509146533254
0.306030603060306,0.083228170176009,-0.00334811715865273,0.0218658244410207
0.306130613061306,0.0832278354402015,-0.00334592963309216,0.0218802276699488
0.306230623062306,0.0832275009232398,-0.00334374069220269,0.0218941289687184
0.306330633063306,0.0832271666252625,-0.00334155038595074,0.0219075329442158
0.306430643064306,0.0832268325464041,-0.00333935876384476,0.0219204441816186
0.306530653065307,0.0832264986867935,-0.00333716587493565,0.0219328672444127
0.306630663066307,0.0832261650465549,-0.00333497176781707,0.0219448066744067
0.306730673067307,0.083225831625808,-0.00333277649063204,0.0219562669917501
0.306830683068307,0.0832254984246672,-0.00333058009107115,0.0219672526949479
0.306930693069307,0.0832251654432424,-0.00332838261637654,0.0219777682608792
0.307030703070307,0.0832248326816389,-0.00332618411334349,0.0219878181448146
0.307130713071307,0.0832245001399571,-0.00332398462832307,0.0219974067804347
0.307230723072307,0.0832241678182929,-0.00332178420722394,0.0220065385798468
0.307330733073307,0.0832238357167377,-0.00331958289551487,0.0220152179336068
0.307430743074307,0.0832235038353784,-0.00331738073822613,0.0220234492107362
0.307530753075308,0.0832231721742972,-0.00331517777995176,0.0220312367587421
0.307630763076308,0.083222840733572,-0.00331297406485334,0.0220385849036402
0.307730773077308,0.0832225095132763,-0.00331076963665957,0.0220454979499709
0.307830783078308,0.0832221785134794,-0.00330856453867066,0.0220519801808254
0.307930793079308,0.0832218477342459,-0.0033063588137594,0.0220580358578633
0.308030803080308,0.0832215171756366,-0.00330415250437249,0.0220636692213357
0.308130813081308,0.0832211868377077,-0.00330194565253472,0.0220688844901094
0.308230823082308,0.0832208567205113,-0.00329973829985006,0.0220736858616867
0.308330833083308,0.0832205268240957,-0.00329753048750279,0.022078077512231
0.308430843084308,0.0832201971485045,-0.00329532225626182,0.0220820635965898
0.308530853085309,0.0832198676937778,-0.00329311364648008,0.0220856482483168
0.308630863086309,0.0832195384599514,-0.00329090469809983,0.0220888355797005
0.308730873087309,0.0832192094470571,-0.00328869545065165,0.0220916296817844
0.308830883088309,0.0832188806551229,-0.00328648594325971,0.0220940346243956
0.308930893089309,0.0832185520841731,-0.00328427621463995,0.0220960544561688
0.309030903090309,0.0832182237342274,-0.00328206630310643,0.0220976932045725
0.309130913091309,0.0832178956053026,-0.003279856246571,0.0220989548759365
0.309230923092309,0.0832175676974113,-0.00327764608254519,0.0220998434554773
0.309330933093309,0.083217240010562,-0.00327543584814393,0.0221003629073263
0.309430943094309,0.0832169125447604,-0.00327322558008606,0.022100517174557
0.30953095309531,0.0832165853000078,-0.00327101531469738,0.0221003101792139
0.30963096309631,0.0832162582763021,-0.00326880508791254,0.0220997458223389
0.30973097309731,0.0832159314736379,-0.00326659493527713,0.0220988279840024
0.30983098309831,0.0832156048920056,-0.00326438489194979,0.0220975605233304
0.30993099309931,0.0832152785313929,-0.00326217499270386,0.0220959472785362
0.31003100310031,0.0832149523917835,-0.00325996527193064,0.0220939920669486
0.31013101310131,0.0832146264731578,-0.0032577557636395,0.022091698685043
0.31023102310231,0.0832143007754931,-0.00325554650146248,0.0220890709084715
0.31033103310331,0.0832139752987629,-0.00325333751865412,0.0220861124920944
0.31043104310431,0.0832136500429376,-0.00325112884809525,0.0220828271700125
0.310531053105311,0.0832133250079846,-0.00324892052229339,0.0220792186555966
0.310631063106311,0.0832130001938675,-0.00324671257338616,0.0220752906415216
0.310731073107311,0.0832126756005472,-0.00324450503314304,0.0220710467997989
0.310831083108311,0.0832123512279812,-0.00324229793296774,0.0220664907818081
0.310931093109311,0.0832120270761238,-0.00324009130389858,0.0220616262183312
0.311031103110311,0.0832117031449266,-0.00323788517661236,0.0220564567195859
0.311131113111311,0.0832113794343377,-0.00323567958142664,0.0220509858752598
0.311231123112311,0.0832110559443025,-0.00323347454830002,0.0220452172545443
0.311331133113311,0.0832107326747633,-0.00323127010683532,0.0220391544061692
0.311431143114311,0.0832104096256594,-0.00322906628628206,0.0220328008584385
0.311531153115312,0.0832100867969273,-0.00322686311553741,0.0220261601192649
0.311631163116312,0.0832097641885006,-0.00322466062314828,0.0220192356762054
0.311731173117312,0.0832094418003099,-0.0032224588373149,0.0220120309964987
0.311831183118312,0.0832091196322833,-0.00322025778589146,0.0220045495270995
0.311931193119312,0.0832087976843459,-0.00321805749638717,0.0219967946947177
0.312031203120312,0.0832084759564201,-0.00321585799597138,0.0219887699058519
0.312131213121312,0.0832081544484258,-0.00321365931147288,0.0219804785468309
0.312231223122312,0.08320783316028,-0.00321146146938243,0.0219719239838486
0.312331233123312,0.083207512091897,-0.00320926449585603,0.0219631095630028
0.312431243124312,0.0832071912431888,-0.00320706841671536,0.0219540386103338
0.312531253125313,0.0832068706140646,-0.00320487325745047,0.0219447144318628
0.312631263126313,0.0832065502044313,-0.00320267904322238,0.0219351403136312
0.312731273127313,0.0832062300141928,-0.00320048579886393,0.0219253195217398
0.312831283128313,0.0832059100432511,-0.00319829354888253,0.0219152553023881
0.312931293129313,0.0832055902915057,-0.00319610231746166,0.0219049508819141
0.313031303130313,0.0832052707588532,-0.00319391212846368,0.0218944094668359
0.313131313131313,0.0832049514451884,-0.0031917230054303,0.021883634243891
0.313231323132313,0.0832046323504034,-0.00318953497158659,0.0218726283800781
0.313331333133313,0.0832043134743882,-0.00318734804984151,0.0218613950226962
0.313431343134313,0.0832039948170305,-0.00318516226278959,0.0218499372993897
0.313531353135314,0.0832036763782155,-0.00318297763271471,0.0218382583181862
0.313631363136314,0.0832033581578266,-0.00318079418158986,0.0218263611675424
0.313731373137314,0.0832030401557447,-0.00317861193108075,0.0218142489163835
0.313831383138314,0.0832027223718487,-0.00317643090254668,0.0218019246141474
0.313931393139314,0.0832024048060152,-0.0031742511170434,0.0217893912908271
0.314031403140314,0.0832020874581191,-0.00317207259532438,0.0217766519570145
0.314131413141314,0.0832017703280326,-0.00316989535784307,0.0217637096039438
0.314231423142314,0.0832014534156267,-0.00316771942475433,0.0217505672035345
0.314331433143314,0.0832011367207697,-0.00316554481591762,0.0217372277084369
0.314431443144314,0.0832008202433282,-0.00316337155089695,0.0217236940520759
0.314531453145315,0.0832005039831669,-0.00316119964896494,0.0217099691486954
0.314631463146315,0.0832001879401484,-0.0031590291291031,0.0216960558934034
0.314731473147315,0.0831998721141337,-0.0031568600100046,0.0216819571622171
0.314831483148315,0.0831995565049817,-0.00315469231007563,0.0216676758121099
0.314931493149315,0.0831992411125495,-0.0031525260474383,0.0216532146810544
0.315031503150315,0.0831989259366926,-0.00315036123993078,0.0216385765880713
0.315131513151315,0.0831986109772645,-0.0031481979051113,0.0216237643332734
0.315231523152315,0.0831982962341171,-0.00314603606025848,0.021608780697914
0.315331533153315,0.0831979817071006,-0.00314387572237378,0.0215936284444321
0.315431543154315,0.0831976673960632,-0.00314171690818321,0.0215783103165013
0.315531553155316,0.0831973533008519,-0.00313955963413954,0.0215628290390758
0.315631563156316,0.0831970394213119,-0.00313740391642396,0.0215471873184378
0.315731573157316,0.0831967257572865,-0.00313524977094752,0.0215313878422473
0.315831583158316,0.083196412308618,-0.0031330972133543,0.0215154332795876
0.315931593159316,0.0831960990751466,-0.0031309462590213,0.0214993262810157
0.316031603160316,0.0831957860567111,-0.00312879692306208,0.0214830694786098
0.316131613161316,0.0831954732531493,-0.00312664922032778,0.0214666654860188
0.316231623162316,0.0831951606642968,-0.00312450316540862,0.021450116898511
0.316331633163316,0.0831948482899881,-0.00312235877263681,0.0214334262930229
0.316431643164316,0.0831945361300565,-0.00312021605608726,0.0214165962282108
0.316531653165317,0.0831942241843333,-0.00311807502958059,0.0213996292444977
0.316631663166317,0.0831939124526492,-0.00311593570668308,0.0213825278641256
0.316731673167317,0.0831936009348329,-0.00311379810071076,0.021365294591205
0.316831683168317,0.083193289630712,-0.00311166222472957,0.0213479319117649
0.316931693169317,0.083192978540113,-0.00310952809155846,0.0213304422938042
0.317031703170317,0.0831926676628608,-0.00310739571376913,0.0213128281873426
0.317131713171317,0.0831923569987794,-0.0031052651036904,0.0212950920244713
0.317231723172317,0.0831920465476914,-0.00310313627340801,0.0212772362194048
0.317331733173317,0.083191736309418,-0.00310100923476747,0.0212592631685319
0.317431743174317,0.0831914262837798,-0.00309888399937542,0.0212411752504688
0.317531753175318,0.0831911164705955,-0.00309676057860159,0.0212229748261091
0.317631763176318,0.0831908068696831,-0.00309463898358037,0.021204664238678
0.317731773177318,0.0831904974808598,-0.00309251922521273,0.0211862458137835
0.317831783178318,0.083190188303941,-0.003090401314168,0.0211677218594696
0.317931793179318,0.0831898793387416,-0.00308828526088533,0.021149094666269
0.318031803180318,0.0831895705850754,-0.00308617107557606,0.0211303665072557
0.318131813181318,0.083189262042755,-0.00308405876822461,0.0211115396380988
0.318231823182318,0.0831889537115919,-0.00308194834859108,0.0210926162971161
0.318331833183318,0.083188645591397,-0.00307983982621232,0.021073598705327
0.318431843184318,0.08318833768198,-0.00307773321040404,0.0210544890665069
0.318531853185319,0.0831880299831501,-0.00307562851026252,0.021035289567241
0.318631863186319,0.0831877224947148,-0.00307352573466579,0.0210160023769781
0.318731873187319,0.0831874152164815,-0.00307142489227614,0.0209966296480859
0.318831883188319,0.0831871081482563,-0.00306932599154149,0.020977173515905
0.318931893189319,0.0831868012898446,-0.00306722904069696,0.0209576360988029
0.319031903190319,0.083186494641051,-0.00306513404776653,0.0209380194982311
0.319131913191319,0.0831861882016795,-0.00306304102056491,0.0209183257987772
0.319231923192319,0.0831858819715327,-0.00306094996669936,0.0208985570682228
0.319331933193319,0.0831855759504133,-0.00305886089357091,0.0208787153575979
0.319431943194319,0.0831852701381226,-0.00305677380837649,0.0208588027012357
0.31953195319532,0.0831849645344614,-0.00305468871811041,0.0208388211168299
0.31963196319632,0.0831846591392301,-0.00305260562956579,0.0208187726054897
0.31973197319732,0.0831843539522279,-0.00305052454933681,0.0207986591517959
0.31983198319832,0.0831840489732539,-0.00304844548381967,0.0207784827238578
0.31993199319932,0.0831837442021061,-0.00304636843921482,0.0207582452733687
0.32003200320032,0.083183439638582,-0.00304429342152796,0.0207379487356633
0.32013201320132,0.0831831352824789,-0.00304222043657262,0.0207175950297741
0.32023202320232,0.083182831133593,-0.0030401494899708,0.0206971860584881
0.32033203320332,0.0831825271917201,-0.003038080587155,0.0206767237084042
0.32043204320432,0.0831822234566558,-0.00303601373337,0.02065620984999
0.320532053205321,0.0831819199281947,-0.00303394893367441,0.0206356463376396
0.320632063206321,0.0831816166061313,-0.003031886192942,0.0206150350097304
0.320732073207321,0.0831813134902593,-0.00302982551586345,0.0205943776886814
0.320832083208321,0.083181010580372,-0.00302776690694817,0.0205736761810106
0.320932093209321,0.0831807078762626,-0.00302571037052564,0.0205529322773928
0.321032103210321,0.0831804053777236,-0.00302365591074684,0.0205321477527179
0.321132113211321,0.0831801030845469,-0.00302160353158617,0.0205113243661486
0.321232123212321,0.0831798009965244,-0.00301955323684314,0.0204904638611794
0.321332133213321,0.0831794991134474,-0.0030175050301432,0.0204695679656942
0.321432143214321,0.0831791974351068,-0.0030154589149401,0.0204486383920253
0.321532153215322,0.0831788959612935,-0.00301341489451697,0.0204276768370121
0.321632163216322,0.0831785946917976,-0.00301137297198806,0.0204066849820597
0.321732173217322,0.0831782936264093,-0.00300933315030029,0.0203856644931976
0.321832183218322,0.0831779927649183,-0.00300729543223459,0.0203646170211393
0.321932193219322,0.0831776921071141,-0.00300525982040767,0.0203435442013409
0.322032203220322,0.0831773916527859,-0.0030032263172734,0.0203224476540604
0.322132213221322,0.0831770914017227,-0.0030011949251244,0.0203013289844175
0.322232223222322,0.0831767913537133,-0.0029991656460935,0.0202801897824524
0.322332233223322,0.0831764915085463,-0.0029971384821552,0.0202590316231859
0.322432243224322,0.0831761918660099,-0.00299511343512736,0.0202378560666789
0.322532253225323,0.0831758924258925,-0.00299309050667243,0.020216664658092
0.322632263226323,0.083175593187982,-0.00299106969829915,0.0201954589277456
0.322732273227323,0.0831752941520665,-0.00298905101136391,0.0201742403911798
0.322832283228323,0.0831749953179336,-0.00298703444707231,0.0201530105492145
0.322932293229323,0.083174696685371,-0.00298502000648056,0.0201317708880095
0.323032303230323,0.0831743982541663,-0.00298300769049701,0.0201105228791247
0.323132313231323,0.0831741000241069,-0.00298099749988347,0.0200892679795807
0.323232323232323,0.0831738019949803,-0.00297898943525686,0.0200680076319188
0.323332333233323,0.0831735041665739,-0.0029769834970905,0.0200467432642621
0.323432343234323,0.0831732065386748,-0.00297497968571562,0.0200254762903755
0.323532353235324,0.0831729091110704,-0.00297297800132277,0.0200042081097269
0.323632363236324,0.083172611883548,-0.00297097844396325,0.0199829401075475
0.323732373237324,0.0831723148558951,-0.00296898101355053,0.019961673654893
0.323832383238324,0.0831720180278984,-0.00296698570986168,0.0199404101087042
0.323932393239324,0.0831717213993459,-0.00296499253253874,0.0199191508118685
0.324032403240324,0.0831714249700245,-0.00296300148109018,0.0198978970932803
0.324132413241324,0.0831711287397218,-0.00296101255489225,0.0198766502679026
0.324232423242324,0.0831708327082254,-0.00295902575319038,0.019855411636828
0.324332433243324,0.0831705368753225,-0.00295704107510057,0.01983418248734
0.324432443244324,0.0831702412408012,-0.00295505851961075,0.0198129640929745
0.324532453245325,0.0831699458044489,-0.00295307808558222,0.0197917577135807
0.324632463246325,0.0831696505660539,-0.00295109977175091,0.0197705645953831
0.324732473247325,0.0831693555254039,-0.00294912357672884,0.0197493859710427
0.324832483248325,0.0831690606822872,-0.00294714949900536,0.0197282230597187
0.324932493249325,0.0831687660364921,-0.00294517753694868,0.0197070770671299
0.325032503250325,0.083168471587807,-0.00294320768880693,0.0196859491856165
0.325132513251325,0.0831681773360208,-0.00294123995270983,0.0196648405942019
0.325232523252325,0.0831678832809222,-0.00293927432666976,0.0196437524586543
0.325332533253325,0.0831675894223005,-0.00293731080858312,0.0196226859315486
0.325432543254325,0.0831672957599446,-0.00293534939623183,0.0196016421523282
0.325532553255326,0.0831670022936444,-0.00293339008728446,0.0195806222473667
0.325632563256326,0.0831667090231895,-0.00293143287929749,0.0195596273300304
0.325732573257326,0.0831664159483698,-0.00292947776971677,0.0195386585007395
0.325832583258326,0.0831661230689759,-0.00292752475587882,0.0195177168470309
0.325932593259326,0.0831658303847979,-0.00292557383501197,0.0194968034436193
0.326032603260326,0.083165537895627,-0.00292362500423759,0.0194759193524603
0.326132613261326,0.0831652456012541,-0.00292167826057169,0.0194550656228116
0.326232623262326,0.0831649535014707,-0.00291973360092582,0.0194342432912957
0.326332633263326,0.0831646615960686,-0.00291779102210858,0.0194134533819619
0.326432643264326,0.0831643698848398,-0.00291585052082669,0.019392696906348
0.326532653265327,0.0831640783675767,-0.00291391209368639,0.0193719748635436
0.326632663266327,0.0831637870440719,-0.00291197573719467,0.0193512882402511
0.326732673267327,0.0831634959141187,-0.00291004144776034,0.0193306380108485
0.326832683268327,0.0831632049775105,-0.00290810922169549,0.0193100251374519
0.326932693269327,0.0831629142340411,-0.00290617905521651,0.0192894505699773
0.327032703270327,0.0831626236835046,-0.00290425094444542,0.0192689152462029
0.327132713271327,0.083162333325696,-0.00290232488541106,0.0192484200918318
0.327232723272327,0.0831620431604099,-0.00290040087405025,0.0192279660205539
0.327332733273327,0.0831617531874418,-0.00289847890620926,0.0192075539341083
0.327432743274327,0.0831614634065876,-0.00289655897764439,0.0191871847223457
0.327532753275328,0.0831611738176436,-0.00289464108402385,0.0191668592632908
0.327632763276328,0.0831608844204064,-0.00289272522092851,0.0191465784232043
0.327732773277328,0.0831605952146734,-0.00289081138385311,0.0191263430566452
0.327832783278328,0.0831603062002419,-0.00288889956820777,0.0191061540065335
0.327932793279328,0.0831600173769101,-0.00288698976931847,0.0190860121042124
0.328032803280328,0.0831597287444766,-0.00288508198242921,0.0190659181695105
0.328132813281328,0.0831594403027403,-0.0028831762027019,0.0190458730108037
0.328232823282328,0.0831591520515009,-0.00288127242521859,0.0190258774250782
0.328332833283328,0.083158863990558,-0.00287937064498218,0.0190059321979925
0.328432843284328,0.0831585761197126,-0.0028774708569175,0.0189860381039395
0.328532853285329,0.0831582884387655,-0.00287557305587229,0.0189661959061088
0.328632863286329,0.0831580009475182,-0.00287367723661899,0.0189464063565491
0.328732873287329,0.0831577136457728,-0.00287178339385502,0.01892667019623
0.328832883288329,0.0831574265333319,-0.00286989152220408,0.018906988155105
0.328932893289329,0.0831571396099987,-0.00286800161621795,0.0188873609521726
0.329032903290329,0.0831568528755768,-0.00286611367037665,0.0188677892955396
0.329132913291329,0.0831565663298705,-0.00286422767909003,0.0188482738824819
0.329232923292329,0.0831562799726846,-0.00286234363669885,0.018828815399508
0.329332933293329,0.0831559938038244,-0.00286046153747561,0.0188094145224199
0.329432943294329,0.083155707823096,-0.00285858137562559,0.0187900719163759
0.32953295329533,0.0831554220303059,-0.00285670314528869,0.0187707882359519
0.32963296329633,0.083155136425261,-0.00285482684053915,0.0187515641252044
0.32973297329733,0.0831548510077694,-0.00285295245538759,0.0187324002177314
0.32983298329833,0.0831545657776392,-0.00285107998378206,0.0187132971367348
0.32993299329933,0.0831542807346793,-0.00284920941960843,0.0186942554950819
0.33003300330033,0.0831539958786993,-0.00284734075669208,0.0186752758953682
0.33013301330133,0.0831537112095094,-0.0028454739887983,0.0186563589299777
0.33023302330233,0.0831534267269203,-0.00284360910963385,0.018637505181146
0.33033303330333,0.0831531424307436,-0.00284174611284789,0.0186187152210206
0.33043304330433,0.0831528583207912,-0.00283988499203276,0.0185999896117243
0.330533053305331,0.0831525743968757,-0.0028380257407247,0.0185813289054152
0.330633063306331,0.0831522906588109,-0.0028361683524059,0.0185627336443489
0.330733073307331,0.0831520071064104,-0.00283431282050432,0.0185442043609397
0.330833083308331,0.083151723739489,-0.00283245913839547,0.018525741577823
0.330933093309331,0.0831514405578621,-0.00283060729940265,0.0185073458079152
0.331033103310331,0.0831511575613455,-0.00282875729679884,0.0184890175544764
0.331133113311331,0.0831508747497562,-0.00282690912380692,0.0184707573111703
0.331233123312331,0.0831505921229113,-0.00282506277360096,0.0184525655621267
0.331333133313331,0.0831503096806289,-0.00282321823930691,0.018434442782002
0.331433143314331,0.0831500274227278,-0.00282137551400381,0.0184163894360401
0.331533153315332,0.0831497453490274,-0.00281953459072491,0.018398405980134
0.331633163316332,0.0831494634593478,-0.0028176954624579,0.0183804928608862
0.331733173317332,0.08314918175351,-0.00281585812214648,0.0183626505156697
0.331833183318332,0.0831489002313351,-0.00281402256269114,0.018344879372689
0.331933193319332,0.083148618892646,-0.00281218877694978,0.0183271798510414
0.332033203320332,0.0831483377372652,-0.00281035675773908,0.018309552360776
0.332133213321332,0.0831480567650164,-0.00280852649783521,0.0182919973029552
0.332233223322332,0.0831477759757242,-0.00280669798997407,0.0182745150697168
0.332333233323332,0.0831474953692138,-0.00280487122685361,0.0182571060443315
0.332433243324332,0.0831472149453107,-0.00280304620113336,0.0182397706012655
0.332533253325333,0.083146934703842,-0.00280122290543616,0.0182225091062399
0.332633263326333,0.0831466546446347,-0.00279940133234813,0.0182053219162903
0.332733273327333,0.0831463747675171,-0.00279758147442115,0.0181882093798291
0.332833283328333,0.083146095072318,-0.00279576332417154,0.0181711718367025
0.332933293329333,0.0831458155588667,-0.00279394687408262,0.0181542096182532
0.333033303330333,0.083145536226994,-0.00279213211660526,0.0181373230473784
0.333133313331333,0.0831452570765307,-0.00279031904415778,0.0181205124385907
0.333233323332333,0.0831449781073088,-0.00278850764912828,0.018103778098077
0.333333333333333,0.0831446993191609,-0.0027866979238738,0.0180871203237587
0.333433343334333,0.0831444207119201,-0.00278488986072262,0.0180705394053508
0.333533353335334,0.0831441422854211,-0.00278308345197415,0.0180540356244213
0.333633363336334,0.0831438640394985,-0.00278127868990011,0.018037609254451
0.333733373337334,0.083143585973988,-0.00277947556674514,0.0180212605608921
0.333833383338334,0.0831433080887262,-0.00277767407472845,0.0180049898012278
0.333933393339334,0.0831430303835502,-0.00277587420604264,0.0179887972250308
0.334033403340334,0.0831427528582983,-0.0027740759528568,0.0179726830740224
0.334133413341334,0.083142475512809,-0.00277227930731559,0.0179566475821324
0.334233423342334,0.083142198346922,-0.00277048426154145,0.0179406909755555
0.334333433343334,0.0831419213604779,-0.00276869080763374,0.0179248134728119
0.334433443344334,0.0831416445533178,-0.00276689893767052,0.0179090152848052
0.334533453345335,0.0831413679252836,-0.00276510864370952,0.0178932966148805
0.334633463346335,0.0831410914762183,-0.00276331991778832,0.0178776576588828
0.334733473347335,0.0831408152059652,-0.00276153275192515,0.0178620986052156
0.334833483348335,0.0831405391143688,-0.00275974713811952,0.0178466196348986
0.334933493349335,0.0831402632012742,-0.00275796306835419,0.0178312209216248
0.335033503350335,0.0831399874665276,-0.0027561805345939,0.0178159026318202
0.335133513351335,0.0831397119099756,-0.00275439952878747,0.0178006649247002
0.335233523352335,0.0831394365314659,-0.0027526200428683,0.0177855079523272
0.335333533353335,0.0831391613308467,-0.00275084206875481,0.0177704318596688
0.335433543354335,0.0831388863079676,-0.00274906559835127,0.0177554367846545
0.335533553355336,0.0831386114626781,-0.0027472906235483,0.0177405228582328
0.335633563356336,0.0831383367948295,-0.00274551713622408,0.0177256902044297
0.335733573357336,0.0831380623042731,-0.00274374512824471,0.0177109389404031
0.335833583358336,0.0831377879908616,-0.00274197459146468,0.0176962691765026
0.335933593359336,0.0831375138544483,-0.00274020551772797,0.017681681016325
0.336033603360336,0.0831372398948869,-0.00273843789886859,0.0176671745567693
0.336133613361336,0.0831369661120327,-0.00273667172671104,0.0176527498880964
0.336233623362336,0.0831366925057414,-0.00273490699307123,0.0176384070939822
0.336333633363336,0.0831364190758693,-0.00273314368975673,0.0176241462515767
0.336433643364336,0.083136145822274,-0.00273138180856815,0.0176099674315577
0.336533653365337,0.0831358727448136,-0.00272962134129922,0.0175958706981889
0.336633663366337,0.083135599843347,-0.0027278622797373,0.0175818561093738
0.336733673367337,0.0831353271177343,-0.00272610461566468,0.0175679237167124
0.336833683368337,0.0831350545678359,-0.00272434834085858,0.0175540735655573
0.336933693369337,0.0831347821935133,-0.00272259344709193,0.0175403056950669
0.337033703370337,0.0831345099946288,-0.0027208399261338,0.0175266201382646
0.337133713371337,0.0831342379710456,-0.00271908776975159,0.0175130169220894
0.337233723372337,0.0831339661226276,-0.0027173369697084,0.017499496067454
0.337333733373337,0.0831336944492396,-0.00271558751776668,0.0174860575892986
0.337433743374337,0.0831334229507471,-0.00271383940568779,0.017472701496646
0.337533753375338,0.0831331516270165,-0.00271209262523169,0.0174594277926557
0.337633763376338,0.0831328804779154,-0.00271034716815921,0.0174462364746785
0.337733773377338,0.0831326095033112,-0.0027086030262309,0.0174331275343112
0.337833783378338,0.0831323387030734,-0.002706860191209,0.0174201009574498
0.337933793379338,0.0831320680770713,-0.00270511865485707,0.0174071567243447
0.338033803380338,0.0831317976251757,-0.00270337840894152,0.0173942948096536
0.338133813381338,0.0831315273472578,-0.00270163944523139,0.0173815151824959
0.338233823382338,0.0831312572431897,-0.00269990175549794,0.0173688178065048
0.338333833383338,0.0831309873128447,-0.00269816533151804,0.0173562026398834
0.338433843384338,0.0831307175560965,-0.00269643016507214,0.0173436696354549
0.338533853385339,0.0831304479728196,-0.00269469624794549,0.0173312187407176
0.338633863386339,0.0831301785628895,-0.00269296357192941,0.0173188498978972
0.338733873387339,0.0831299093261826,-0.00269123212882075,0.0173065630440001
0.338833883388339,0.0831296402625759,-0.00268950191042365,0.0172943581108645
0.338933893389339,0.0831293713719476,-0.00268777290854818,0.0172822350252157
0.339033903390339,0.0831291026541759,-0.00268604511501335,0.0172701937087144
0.339133913391339,0.0831288341091408,-0.00268431852164473,0.0172582340780133
0.339233923392339,0.0831285657367227,-0.00268259312027805,0.017246356044805
0.339333933393339,0.0831282975368026,-0.00268086890275708,0.0172345595158767
0.339433943394339,0.0831280295092625,-0.00267914586093532,0.0172228443931606
0.33953395339534,0.0831277616539853,-0.00267742398667645,0.017211210573786
0.33963396339634,0.0831274939708548,-0.00267570327185482,0.0171996579501296
0.33973397339734,0.0831272264597552,-0.00267398370835564,0.0171881864098671
0.33983398339834,0.0831269591205719,-0.00267226528807567,0.0171767958360251
0.33993399339934,0.0831266919531908,-0.00267054800292301,0.0171654861070311
0.34003400340034,0.083126424957499,-0.00266883184481891,0.0171542570967636
0.34013401340134,0.0831261581333841,-0.00266711680569755,0.017143108674604
0.34023402340234,0.0831258914807345,-0.00266540287750528,0.0171320407054859
0.34033403340334,0.0831256249994398,-0.00266369005220379,0.017121053049946
0.34043404340434,0.0831253586893897,-0.00266197832176742,0.0171101455641729
0.340534053405341,0.0831250925504754,-0.00266026767818591,0.0170993181000572
0.340634063406341,0.0831248265825884,-0.002658558113464,0.0170885705052432
0.340734073407341,0.0831245607856214,-0.0026568496196217,0.0170779026231756
0.340834083408341,0.0831242951594675,-0.002655142188695,0.0170673142931495
0.340934093409341,0.0831240297040209,-0.00265343581273612,0.0170568053503612
0.341034103410341,0.0831237644191766,-0.00265173048381354,0.0170463756259547
0.341134113411341,0.08312349930483,-0.00265002619401389,0.0170360249470723
0.341234123412341,0.0831232343608779,-0.00264832293544042,0.0170257531369022
0.341334133413341,0.0831229695872174,-0.00264662070021412,0.0170155600147267
0.341434143414341,0.0831227049837465,-0.00264491948047509,0.0170054453959722
0.341534153415342,0.0831224405503641,-0.00264321926838123,0.0169954090922548
0.341634163416342,0.0831221762869698,-0.00264152005610985,0.0169854509114302
0.341734173417342,0.083121912193464,-0.0026398218358578,0.0169755706576391
0.341834183418342,0.0831216482697478,-0.00263812459984179,0.0169657681313578
0.341934193419342,0.0831213845157233,-0.00263642834029779,0.0169560431294429
0.342034203420342,0.0831211209312932,-0.00263473304948356,0.0169463954451803
0.342134213421342,0.0831208575163611,-0.00263303871967639,0.0169368248683287
0.342234223422342,0.0831205942708309,-0.00263134534317599,0.0169273311851722
0.342334233423342,0.083120331194608,-0.00262965291230251,0.0169179141785613
0.342434243424342,0.0831200682875982,-0.0026279614193991,0.0169085736279626
0.342534253425343,0.0831198055497077,-0.00262627085682995,0.0168993093095032
0.342634263426343,0.0831195429808444,-0.00262458121698339,0.0168901209960185
0.342734273427343,0.083119280580916,-0.00262289249226846,0.0168810084570956
0.342834283428343,0.0831190183498314,-0.00262120467511949,0.0168719714591224
0.342934293429343,0.0831187562875005,-0.00261951775799306,0.0168630097653288
0.343034303430343,0.0831184943938333,-0.00261783173336983,0.0168541231358359
0.343134313431343,0.0831182326687411,-0.00261614659375515,0.0168453113276985
0.343234323432343,0.0831179711121358,-0.00261446233167841,0.0168365740949505
0.343334333433343,0.0831177097239297,-0.00261277893969329,0.0168279111886516
0.343434343434343,0.0831174485040366,-0.00261109641037908,0.0168193223569282
0.343534353435344,0.0831171874523704,-0.00260941473634091,0.0168108073450208
0.343634363436344,0.0831169265688458,-0.00260773391020801,0.0168023658953267
0.343734373437344,0.0831166658533787,-0.002606053924637,0.0167939977474444
0.343834383438344,0.083116405305885,-0.00260437477230987,0.0167857026382165
0.343934393439344,0.083116144926282,-0.00260269644593566,0.0167774803017749
0.344034403440344,0.0831158847144874,-0.00260101893824921,0.0167693304695819
0.344134413441344,0.0831156246704196,-0.0025993422420133,0.0167612528704756
0.344234423442344,0.0831153647939981,-0.00259766635001745,0.0167532472307112
0.344334433443344,0.0831151050851424,-0.0025959912550791,0.0167453132740047
0.344434443444344,0.0831148455437734,-0.00259431695004259,0.0167374507215746
0.344534453445345,0.0831145861698124,-0.0025926434277809,0.0167296592921854
0.344634463446345,0.0831143269631816,-0.00259097068119579,0.0167219387021882
0.344734473447345,0.0831140679238036,-0.00258929870321634,0.0167142886655646
0.344834483448345,0.0831138090516019,-0.00258762748680083,0.016706708893967
0.344934493449345,0.0831135503465008,-0.00258595702493694,0.0166991990967601
0.345034503450345,0.0831132918084251,-0.00258428731064118,0.0166917589810637
0.345134513451345,0.0831130334373004,-0.00258261833695882,0.0166843882517921
0.345234523452345,0.0831127752330529,-0.00258095009696621,0.0166770866116964
0.345334533453345,0.0831125171956099,-0.00257928258376837,0.0166698537614043
0.345434543454345,0.0831122593248986,-0.00257761579050039,0.0166626893994614
0.345534553455346,0.0831120016208476,-0.00257594971032802,0.0166555932223709
0.345634563456346,0.083111744083386,-0.00257428433644775,0.0166485649246347
0.345734573457346,0.0831114867124432,-0.00257261966208583,0.0166416041987919
0.345834583458346,0.0831112295079499,-0.0025709556805,0.0166347107354601
0.345934593459346,0.083110972469837,-0.00256929238497929,0.0166278842233736
0.346034603460346,0.0831107155980361,-0.00256762976884273,0.0166211243494242
0.346134613461346,0.0831104588924799,-0.00256596782544258,0.0166144307986985
0.346234623462346,0.0831102023531012,-0.00256430654816088,0.0166078032545183
0.346334633463346,0.0831099459798338,-0.00256264593041246,0.0166012413984787
0.346434643464346,0.0831096897726121,-0.00256098596564382,0.0165947449104876
0.346534653465347,0.083109433731371,-0.00255932664733367,0.0165883134688017
0.346634663466347,0.0831091778560464,-0.00255766796899275,0.0165819467500676
0.346734673467347,0.0831089221465742,-0.00255600992416443,0.0165756444293567
0.346834683468347,0.0831086666028918,-0.0025543525064247,0.0165694061802052
0.346934693469347,0.0831084112249367,-0.00255269570938209,0.0165632316746512
0.347034703470347,0.083108156012647,-0.00255103952667822,0.0165571205832704
0.347134713471347,0.0831079009659617,-0.00254938395198704,0.0165510725752153
0.347234723472347,0.0831076460848203,-0.00254772897901625,0.0165450873182505
0.347334733473347,0.0831073913691628,-0.00254607460150756,0.0165391644787905
0.347434743474347,0.0831071368189302,-0.0025444208132345,0.0165333037219346
0.347534753475348,0.0831068824340636,-0.00254276760800554,0.0165275047115055
0.347634763476348,0.0831066282145052,-0.00254111497966166,0.0165217671100828
0.347734773477348,0.0831063741601977,-0.00253946292207913,0.016516090579041
0.347834783478348,0.083106120271084,-0.00253781142916638,0.0165104747785825
0.347934793479348,0.0831058665471082,-0.00253616049486772,0.0165049193677764
0.348034803480348,0.0831056129882147,-0.00253451011315963,0.0164994240045912
0.348134813481348,0.0831053595943484,-0.00253286027805496,0.0164939883459304
0.348234823482348,0.083105106365455,-0.00253121098359869,0.0164886120476673
0.348334833483348,0.0831048533014808,-0.00252956222387258,0.0164832947646797
0.348434843484348,0.0831046004023725,-0.00252791399299104,0.0164780361508847
0.348534853485349,0.0831043476680777,-0.00252626628510397,0.0164728358592713
0.348634863486349,0.0831040950985441,-0.00252461909439675,0.0164676935419371
0.348734873487349,0.0831038426937204,-0.00252297241508806,0.0164626088501181
0.348834883488349,0.0831035904535559,-0.00252132624143226,0.0164575814342262
0.348934893489349,0.0831033383780002,-0.00251968056771873,0.0164526109438795
0.349034903490349,0.0831030864670034,-0.00251803538827195,0.0164476970279377
0.349134913491349,0.0831028347205166,-0.00251639069745206,0.0164428393345335
0.349234923492349,0.0831025831384911,-0.00251474648965317,0.0164380375111056
0.349334933493349,0.083102331720879,-0.00251310275930513,0.0164332912044306
0.349434943494349,0.0831020804676326,-0.00251145950087445,0.0164286000606577
0.34953495349535,0.0831018293787052,-0.00250981670886112,0.0164239637253369
0.34963496349635,0.0831015784540503,-0.00250817437780175,0.0164193818434541
0.34973497349735,0.0831013276936221,-0.00250653250226853,0.0164148540594608
0.34983498349835,0.0831010770973754,-0.0025048910768683,0.0164103800173071
0.34993499349935,0.0831008266652653,-0.00250325009624479,0.0164059593604706
0.35003500350035,0.0831005763972476,-0.00250160955507625,0.0164015917319901
0.35013501350135,0.0831003262932788,-0.00249996944807784,0.0163972767744944
0.35023502350235,0.0831000763533156,-0.00249832976999907,0.0163930141302331
0.35033503350335,0.0830998265773153,-0.00249669051562653,0.016388803441108
0.35043504350435,0.0830995769652359,-0.00249505167978202,0.0163846443487024
0.350535053505351,0.0830993275170357,-0.0024934132573228,0.0163805364943111
0.350635063506351,0.0830990782326738,-0.00249177524314327,0.0163764795189694
0.350735073507351,0.0830988291121095,-0.0024901376321724,0.0163724730634853
0.350835083508351,0.0830985801553025,-0.00248850041937624,0.0163685167684645
0.350935093509351,0.0830983313622138,-0.0024868635997556,0.016364610274344
0.351035103510351,0.0830980827328038,-0.00248522716834791,0.0163607532214173
0.351135113511351,0.0830978342670341,-0.00248359112022696,0.0163569452498653
0.351235123512351,0.0830975859648668,-0.00248195545050203,0.0163531859997839
0.351335133513351,0.0830973378262639,-0.00248032015431858,0.0163494751112119
0.351435143514351,0.0830970898511886,-0.00247868522685721,0.0163458122241598
0.351535153515352,0.0830968420396042,-0.00247705066333636,0.0163421969786375
0.351635163516352,0.0830965943914744,-0.00247541645900889,0.0163386290146809
0.351735173517352,0.0830963469067637,-0.00247378260916413,0.0163351079723811
0.351835183518352,0.0830960995854369,-0.00247214910912722,0.0163316334919091
0.351935193519352,0.083095852427459,-0.00247051595425998,0.0163282052135453
0.352035203520352,0.083095605432796,-0.00246888313995926,0.0163248227777045
0.352135213521352,0.0830953586014138,-0.00246725066165895,0.0163214858249632
0.352235223522352,0.0830951119332793,-0.0024656185148277,0.0163181939960859
0.352335233523352,0.0830948654283593,-0.00246398669497092,0.0163149469320511
0.352435243524352,0.0830946190866216,-0.00246235519762943,0.0163117442740768
0.352535253525353,0.083094372908034,-0.00246072401838002,0.0163085856636465
0.352635263526353,0.0830941268925648,-0.00245909315283577,0.0163054707425356
0.352735273527353,0.083093881040183,-0.00245746259664486,0.0163023991528349
0.352835283528353,0.083093635350858,-0.002455832345492,0.0162993705369771
0.352935293529353,0.0830933898245593,-0.00245420239509697,0.0162963845377611
0.353035303530353,0.0830931444612571,-0.00245257274121534,0.0162934407983764
0.353135313531353,0.083092899260922,-0.00245094337963871,0.0162905389624284
0.353235323532353,0.0830926542235248,-0.00244931430619425,0.0162876786739611
0.353335333533353,0.0830924093490372,-0.00244768551674466,0.0162848595774832
0.353435343534353,0.0830921646374306,-0.00244605700718768,0.0162820813179902
0.353535353535354,0.0830919200886776,-0.00244442877345739,0.016279343540988
0.353635363536354,0.0830916757027507,-0.00244280081152221,0.0162766458925182
0.353735373537354,0.0830914314796229,-0.00244117311738687,0.0162739880191786
0.353835383538354,0.0830911874192674,-0.00243954568709171,0.0162713695681488
0.353935393539354,0.0830909435216584,-0.00243791851671076,0.0162687901872102
0.354035403540354,0.0830906997867697,-0.00243629160235491,0.0162662495247715
0.354135413541354,0.0830904562145763,-0.00243466494016943,0.0162637472298885
0.354235423542354,0.0830902128050529,-0.00243303852633421,0.0162612829522876
0.354335433543354,0.0830899695581748,-0.00243141235706506,0.0162588563423881
0.354435443544354,0.083089726473918,-0.00242978642861188,0.0162564670513221
0.354535453545355,0.0830894835522584,-0.00242816073726044,0.0162541147309586
0.354635463546355,0.0830892407931724,-0.00242653527933002,0.0162517990339223
0.354735473547355,0.0830889981966372,-0.00242491005117572,0.0162495196136163
0.354835483548355,0.0830887557626296,-0.00242328504918641,0.0162472761242426
0.354935493549355,0.0830885134911273,-0.00242166026978642,0.0162450682208228
0.355035503550355,0.0830882713821083,-0.00242003570943373,0.0162428955592181
0.355135513551355,0.0830880294355508,-0.00241841136462077,0.0162407577961504
0.355235523552355,0.0830877876514335,-0.00241678723187475,0.0162386545892214
0.355335533553355,0.0830875460297351,-0.0024151633077565,0.0162365855969346
0.355435543554355,0.0830873045704353,-0.00241353958886186,0.0162345504787114
0.355535553555356,0.0830870632735135,-0.00241191607181946,0.0162325488949143
0.355635563556356,0.0830868221389497,-0.00241029275329272,0.0162305805068635
0.355735573557356,0.0830865811667241,-0.00240866962997854,0.0162286449768575
0.355835583558356,0.0830863403568178,-0.00240704669860784,0.0162267419681914
0.355935593559356,0.0830860997092111,-0.00240542395594489,0.0162248711451753
0.356035603560356,0.0830858592238858,-0.00240380139878695,0.0162230321731531
0.356135613561356,0.0830856189008234,-0.00240217902396631,0.0162212247185208
0.356235623562356,0.0830853787400056,-0.00240055682834687,0.0162194484487448
0.356335633563356,0.0830851387414149,-0.00239893480882655,0.0162177030323787
0.356435643564356,0.0830848989050337,-0.00239731296233629,0.0162159881390823
0.356535653565357,0.083084659230845,-0.00239569128583954,0.0162143034396381
0.356635663566357,0.0830844197188317,-0.00239406977633401,0.0162126486059691
0.356735673567357,0.0830841803689773,-0.00239244843084841,0.0162110233111555
0.356835683568357,0.0830839411812658,-0.00239082724644516,0.0162094272294514
0.356935693569357,0.083083702155681,-0.00238920622021859,0.0162078600363029
0.357035703570357,0.0830834632922073,-0.00238758534929574,0.0162063214083619
0.357135713571357,0.0830832245908293,-0.00238596463083645,0.0162048110235047
0.357235723572357,0.0830829860515319,-0.00238434406203177,0.0162033285608473
0.357335733573357,0.0830827476743002,-0.00238272364010501,0.016201873700761
0.357435743574357,0.0830825094591198,-0.00238110336231194,0.0162004461248884
0.357535753575358,0.0830822714059763,-0.00237948322593965,0.0161990455161585
0.357635763576358,0.0830820335148558,-0.00237786322830704,0.016197671558803
0.357735773577358,0.0830817957857444,-0.0023762433667643,0.0161963239383696
0.357835783578358,0.0830815582186287,-0.00237462363869287,0.0161950023417388
0.357935793579358,0.0830813208134956,-0.00237300404150615,0.0161937064571372
0.358035803580358,0.0830810835703319,-0.00237138457264805,0.0161924359741524
0.358135813581358,0.083080846489125,-0.00236976522959382,0.0161911905837484
0.358235823582358,0.0830806095698626,-0.0023681460098488,0.0161899699782774
0.358335833583358,0.0830803728125323,-0.00236652691095016,0.0161887738514964
0.358435843584358,0.0830801362171222,-0.00236490793046474,0.0161876018985783
0.358535853585359,0.0830798997836206,-0.00236328906599016,0.0161864538161279
0.358635863586359,0.0830796635120159,-0.00236167031515448,0.0161853293021939
0.358735873587359,0.083079427402297,-0.00236005167561516,0.0161842280562811
0.358835883588359,0.0830791914544528,-0.00235843314506046,0.0161831497793663
0.358935893589359,0.0830789556684726,-0.00235681472120806,0.0161820941739083
0.359035903590359,0.0830787200443457,-0.00235519640180537,0.0161810609438612
0.359135913591359,0.0830784845820619,-0.00235357818462959,0.0161800497946884
0.359235923592359,0.083078249281611,-0.00235196006748663,0.0161790604333721
0.359335933593359,0.0830780141429832,-0.00235034204821262,0.0161780925684277
0.359435943594359,0.0830777791661687,-0.00234872412467177,0.0161771459099144
0.35953595359536,0.0830775443511582,-0.00234710629475805,0.0161762201694467
0.35963596359636,0.0830773096979423,-0.00234548855639343,0.0161753150602075
0.35973597359736,0.0830770752065119,-0.00234387090752907,0.016174430296957
0.35983598359836,0.0830768408768582,-0.00234225334614431,0.0161735655960457
0.35993599359936,0.0830766067089727,-0.00234063587024688,0.0161727206754245
0.36003600360036,0.0830763727028468,-0.0023390184778724,0.0161718952546555
0.36013601360136,0.0830761388584722,-0.00233740116708472,0.0161710890549226
0.36023602360236,0.0830759051758411,-0.00233578393597583,0.0161703017990417
0.36033603360336,0.0830756716549452,-0.00233416678266415,0.0161695332114718
0.36043604360436,0.0830754382957772,-0.00233254970529712,0.0161687830183232
0.360536053605361,0.0830752050983294,-0.00233093270204835,0.0161680509473693
0.360636063606361,0.0830749720625946,-0.00232931577111922,0.0161673367280546
0.360736073607361,0.0830747391885655,-0.00232769891073765,0.0161666400915058
0.360836083608361,0.0830745064762353,-0.00232608211915836,0.0161659607705393
0.360936093609361,0.0830742739255972,-0.00232446539466338,0.0161652984996717
0.361036103610361,0.0830740415366443,-0.00232284873556073,0.0161646530151279
0.361136113611361,0.0830738093093703,-0.00232123214018421,0.0161640240548505
0.361236123612361,0.0830735772437692,-0.00231961560689468,0.016163411358508
0.361336133613361,0.0830733453398344,-0.00231799913407848,0.016162814667503
0.361436143614361,0.0830731135975604,-0.00231638272014743,0.0161622337249809
0.361536153615362,0.0830728820169409,-0.0023147663635398,0.0161616682758374
0.361636163616362,0.0830726505979706,-0.00231315006271862,0.016161118066727
0.361736173617362,0.0830724193406439,-0.00231153381617218,0.0161605828460704
0.361836183618362,0.0830721882449553,-0.00230991762241404,0.0161600623640622
0.361936193619362,0.0830719573108999,-0.00230830147998268,0.0161595563726775
0.362036203620362,0.0830717265384724,-0.0023066853874412,0.0161590646256798
0.362136213621362,0.0830714959276679,-0.00230506934337722,0.0161585868786283
0.362236223622362,0.0830712654784818,-0.0023034533464027,0.0161581228888842
0.362336233623362,0.0830710351909092,-0.00230183739515407,0.0161576724156172
0.362436243624362,0.0830708050649459,-0.00230022148829116,0.0161572352198125
0.362536253625363,0.0830705751005873,-0.00229860562449829,0.0161568110642768
0.362636263626363,0.083070345297829,-0.00229698980248288,0.0161563997136448
0.362736273627363,0.0830701156566673,-0.00229537402097622,0.0161560009343851
0.362836283628363,0.0830698861770979,-0.00229375827873232,0.0161556144948053
0.362936293629363,0.0830696568591172,-0.0022921425745288,0.0161552401650593
0.363036303630363,0.0830694277027211,-0.00229052690716621,0.0161548777171508
0.363136313631363,0.0830691987079064,-0.00228891127546705,0.0161545269249405
0.363236323632363,0.0830689698746691,-0.00228729567827725,0.0161541875641499
0.363336333633363,0.0830687412030063,-0.00228568011446444,0.0161538594123671
0.363436343634363,0.0830685126929143,-0.00228406458291884,0.0161535422490509
0.363536353635364,0.0830682843443903,-0.00228244908255248,0.0161532358555367
0.363636363636364,0.083068056157431,-0.00228083361229885,0.0161529400150402
0.363736373637364,0.0830678281320334,-0.00227921817111374,0.0161526545126615
0.363836383638364,0.0830676002681948,-0.0022776027579735,0.0161523791353897
0.363936393639364,0.0830673725659124,-0.00227598737187631,0.0161521136721075
0.364036403640364,0.0830671450251835,-0.00227437201184089,0.0161518579135936
0.364136413641364,0.0830669176460057,-0.00227275667690737,0.0161516116525285
0.364236423642364,0.0830666904283762,-0.00227114136613599,0.0161513746834962
0.364336433643364,0.083066463372293,-0.00226952607860792,0.0161511468029882
0.364436443644364,0.0830662364777536,-0.00226791081342395,0.0161509278094077
0.364536453645365,0.0830660097447558,-0.00226629556970563,0.0161507175030714
0.364636463646365,0.0830657831732977,-0.0022646803465936,0.0161505156862129
0.364736473647365,0.0830655567633771,-0.00226306514324927,0.016150322162986
0.364836483648365,0.0830653305149921,-0.00226144995885221,0.0161501367394668
0.364936493649365,0.0830651044281409,-0.00225983479260265,0.0161499592236565
0.365036503650365,0.0830648785028215,-0.00225821964371889,0.0161497894254833
0.365136513651365,0.0830646527390327,-0.00225660451143848,0.016149627156805
0.365236523652365,0.0830644271367724,-0.00225498939501784,0.0161494722314112
0.365336533653365,0.0830642016960391,-0.00225337429373181,0.0161493244650248
0.365436543654365,0.0830639764168316,-0.00225175920687355,0.0161491836753039
0.365536553655366,0.0830637512991482,-0.00225014413375422,0.0161490496818434
0.365636563656366,0.0830635263429878,-0.00224852907370314,0.0161489223061768
0.365736573657366,0.083063301548349,-0.00224691402606745,0.0161488013717768
0.365836583658366,0.0830630769152304,-0.00224529899021154,0.0161486867040571
0.365936593659366,0.0830628524436313,-0.00224368396551739,0.0161485781303729
0.366036603660366,0.0830626281335503,-0.00224206895138405,0.0161484754800226
0.366136613661366,0.0830624039849864,-0.00224045394722783,0.0161483785842475
0.366236623662366,0.0830621799979388,-0.00223883895248118,0.0161482872762332
0.366336633663366,0.0830619561724063,-0.0022372239665937,0.0161482013911097
0.366436643664366,0.0830617325083883,-0.00223560898903128,0.016148120765952
0.366536653665367,0.0830615090058839,-0.00223399401927579,0.0161480452397795
0.366636663666367,0.0830612856648923,-0.00223237905682549,0.0161479746535573
0.366736673667367,0.0830610624854129,-0.00223076410119384,0.0161479088501949
0.366836683668367,0.0830608394674448,-0.00222914915191076,0.0161478476745467
0.366936693669367,0.0830606166109878,-0.00222753420852063,0.0161477909734112
0.367036703670367,0.0830603939160409,-0.00222591927058381,0.016147738595531
0.367136713671367,0.0830601713826039,-0.00222430433767529,0.0161476903915913
0.367236723672367,0.0830599490106762,-0.00222268940938508,0.0161476462142204
0.367336733673367,0.0830597268002573,-0.00222107448531785,0.0161476059179873
0.367436743674367,0.0830595047513468,-0.00221945956509248,0.0161475693594018
0.367536753675368,0.0830592828639445,-0.00221784464834236,0.0161475363969129
0.367636763676368,0.0830590611380499,-0.00221622973471488,0.0161475068909074
0.367736773677368,0.0830588395736627,-0.00221461482387105,0.0161474807037088
0.367836783678368,0.0830586181707828,-0.00221299991548611,0.0161474576995751
0.367936793679368,0.0830583969294098,-0.00221138500924813,0.0161474377446979
0.368036803680368,0.0830581758495436,-0.00220977010485882,0.0161474207072
0.368136813681368,0.0830579549311841,-0.0022081552020331,0.0161474064571336
0.368236823682368,0.0830577341743308,-0.00220654030049835,0.0161473948664782
0.368336833683368,0.083057513578984,-0.00220492539999512,0.0161473858091389
0.368436843684368,0.0830572931451435,-0.00220331050027627,0.0161473791609432
0.368536853685369,0.083057072872809,-0.00220169560110686,0.0161473747996389
0.368636863686369,0.0830568527619808,-0.0022000807022643,0.016147372604892
0.368736873687369,0.0830566328126586,-0.00219846580353788,0.0161473724582833
0.368836883688369,0.0830564130248426,-0.00219685090472853,0.016147374243306
0.368936893689369,0.0830561933985327,-0.00219523600564883,0.0161473778453627
0.369036903690369,0.0830559739337289,-0.00219362110612276,0.0161473831517621
0.369136913691369,0.0830557546304315,-0.0021920062059854,0.0161473900517164
0.369236923692369,0.0830555354886404,-0.00219039130508287,0.0161473984363371
0.369336933693369,0.0830553165083554,-0.00218877640327191,0.0161474081986325
0.369436943694369,0.0830550976895771,-0.00218716150042028,0.0161474192335037
0.36953695369537,0.0830548790323053,-0.00218554659640563,0.0161474314377411
0.36963696369637,0.0830546605365402,-0.00218393169111619,0.0161474447100203
0.36973697369737,0.0830544422022821,-0.00218231678445016,0.0161474589508989
0.36983698369837,0.0830542240295308,-0.00218070187631548,0.0161474740628118
0.36993699369937,0.0830540060182866,-0.00217908696662996,0.0161474899500676
0.37003700370037,0.0830537881685498,-0.00217747205532073,0.0161475065188443
0.37013701370137,0.0830535704803204,-0.00217585714232412,0.0161475236771845
0.37023702370237,0.0830533529535987,-0.00217424222758585,0.0161475413349918
0.37033703370337,0.0830531355883848,-0.00217262731106033,0.0161475594040256
0.37043704370437,0.0830529183846787,-0.00217101239271073,0.0161475777978968
0.370537053705371,0.083052701342481,-0.00216939747250892,0.0161475964320629
0.370637063706371,0.0830524844617915,-0.00216778255043491,0.0161476152238229
0.370737073707371,0.0830522677426107,-0.002166167626477,0.0161476340923131
0.370837083708371,0.0830520511849385,-0.00216455270063153,0.0161476529585011
0.370937093709371,0.0830518347887753,-0.00216293777290263,0.0161476717451811
0.371037103710371,0.0830516185541212,-0.00216132284330198,0.0161476903769689
0.371137113711371,0.0830514024809763,-0.00215970791184874,0.0161477087802958
0.371237123712371,0.083051186569341,-0.00215809297856948,0.0161477268834036
0.371337133713371,0.0830509708192154,-0.00215647804349763,0.0161477446163392
0.371437143714371,0.0830507552305995,-0.00215486310667364,0.0161477619109482
0.371537153715372,0.0830505398034936,-0.00215324816814473,0.01614777870087
0.371637163716372,0.083050324537898,-0.0021516332279646,0.016147794921531
0.371737173717372,0.0830501094338126,-0.00215001828619332,0.0161478105101396
0.371837183718372,0.0830498944912379,-0.00214840334289721,0.0161478254056793
0.371937193719372,0.0830496797101737,-0.00214678839814849,0.0161478395489029
0.372037203720372,0.0830494650906203,-0.00214517345202534,0.0161478528823262
0.372137213721372,0.0830492506325778,-0.00214355850461154,0.0161478653502218
0.372237223722372,0.0830490363360464,-0.00214194355599638,0.0161478768986122
0.372337233723372,0.0830488222010262,-0.00214032860627441,0.0161478874752639
0.372437243724372,0.0830486082275172,-0.00213871365554538,0.0161478970296799
0.372537253725373,0.0830483944155196,-0.00213709870391397,0.016147905513094
0.372637263726373,0.0830481807650334,-0.00213548375148966,0.0161479128784632
0.372737273727373,0.0830479672760587,-0.00213386879838653,0.016147919080461
0.372837283728373,0.0830477539485956,-0.00213225384472315,0.0161479240754706
0.372937293729373,0.0830475407826443,-0.00213063889062232,0.0161479278215777
0.373037303730373,0.0830473277782045,-0.00212902393621098,0.0161479302785632
0.373137313731373,0.0830471149352764,-0.00212740898162,0.0161479314078961
0.373237323732373,0.0830469022538601,-0.002125794026984,0.0161479311727263
0.373337333733373,0.0830466897339554,-0.00212417907244122,0.0161479295378767
0.373437343734373,0.0830464773755625,-0.00212256411813334,0.0161479264698363
0.373537353735374,0.0830462651786812,-0.00212094916420529,0.0161479219367521
0.373637363736374,0.0830460531433115,-0.00211933421080513,0.0161479159084219
0.373737373737374,0.0830458412694534,-0.00211771925808383,0.0161479083562862
0.373837383738374,0.0830456295571067,-0.00211610430619514,0.0161478992534204
0.373937393739374,0.0830454180062714,-0.00211448935529544,0.016147888574527
0.374037403740374,0.0830452066169474,-0.00211287440554353,0.0161478762959277
0.374137413741374,0.0830449953891345,-0.00211125945710053,0.0161478623955552
0.374237423742374,0.0830447843228327,-0.00210964451012965,0.0161478468529451
0.374337433743374,0.0830445734180417,-0.0021080295647961,0.0161478296492277
0.374437443744374,0.0830443626747614,-0.00210641462126691,0.0161478107671195
0.374537453745375,0.0830441520929917,-0.00210479967971067,0.0161477901909154
0.374637463746375,0.0830439416727322,-0.0021031847402976,0.0161477679064797
0.374737473747375,0.0830437314139827,-0.00210156980319913,0.0161477439012378
0.374837483748375,0.0830435213167432,-0.00209995486858795,0.0161477181641677
0.374937493749375,0.0830433113810131,-0.00209833993663775,0.0161476906857912
0.375037503750375,0.0830431016067924,-0.00209672500752301,0.0161476614581654
0.375137513751375,0.0830428919940807,-0.00209511008141916,0.0161476304748736
0.375237523752375,0.0830426825428777,-0.00209349515850191,0.0161475977310168
0.375337533753375,0.0830424732531831,-0.0020918802389475,0.0161475632232046
0.375437543754375,0.0830422641249965,-0.00209026532293259,0.016147526949546
0.375537553755376,0.0830420551583174,-0.00208865041063374,0.0161474889096409
0.375637563756376,0.0830418463531459,-0.00208703550222753,0.0161474491045703
0.375737573757376,0.0830416377094809,-0.00208542059789031,0.0161474075368879
0.375837583758376,0.0830414292273227,-0.00208380569779833,0.0161473642106101
0.375937593759376,0.0830412209066703,-0.00208219080212705,0.0161473191312072
0.376037603760376,0.0830410127475237,-0.00208057591105165,0.0161472723055937
0.376137613761376,0.083040804749882,-0.0020789610247462,0.0161472237421192
0.376237623762376,0.0830405969137451,-0.00207734614338411,0.0161471734505589
0.376337633763376,0.0830403892391122,-0.00207573126713759,0.0161471214421035
0.376437643764376,0.083040181725983,-0.0020741163961778,0.0161470677293504
0.376537653765377,0.0830399743743568,-0.00207250153067449,0.0161470123262934
0.376637663766377,0.0830397671842331,-0.00207088667079589,0.0161469552483134
0.376737673767377,0.0830395601556115,-0.0020692718167087,0.0161468965121684
0.376837683768377,0.083039353288491,-0.00206765696857798,0.0161468361359838
0.376937693769377,0.0830391465828714,-0.00206604212656656,0.0161467741392423
0.377037703770377,0.083038940038752,-0.00206442729083563,0.0161467105427743
0.377137713771377,0.0830387336561318,-0.00206281246154418,0.0161466453687478
0.377237723772377,0.0830385274350108,-0.00206119763884868,0.0161465786406582
0.377337733773377,0.0830383213753878,-0.00205958282290324,0.0161465103833184
0.377437743774377,0.0830381154772623,-0.00205796801385961,0.0161464406228485
0.377537753775378,0.0830379097406336,-0.00205635321186676,0.0161463693866659
0.377637763776378,0.0830377041655009,-0.00205473841707094,0.0161462967034745
0.377737773777378,0.0830374987518637,-0.00205312362961512,0.0161462226032555
0.377837783778378,0.0830372934997211,-0.00205150884963965,0.0161461471172555
0.377937793779378,0.0830370884090722,-0.00204989407728159,0.0161460702779779
0.378037803780378,0.0830368834799166,-0.00204827931267439,0.016145992119171
0.378137813781378,0.0830366787122532,-0.00204666455594849,0.0161459126758182
0.378237823782378,0.0830364741060812,-0.00204504980723041,0.0161458319841275
0.378337833783378,0.0830362696614001,-0.00204343506664315,0.0161457500815212
0.378437843784378,0.0830360653782087,-0.00204182033430594,0.0161456670066246
0.378537853785379,0.0830358612565065,-0.00204020561033397,0.0161455827992559
0.378637863786379,0.0830356572962925,-0.00203859089483852,0.0161454975004155
0.378737873787379,0.0830354534975658,-0.00203697618792677,0.0161454111522752
0.378837883788379,0.0830352498603257,-0.00203536148970118,0.0161453237981673
0.378937893789379,0.0830350463845711,-0.0020337468002604,0.0161452354825741
0.379037903790379,0.0830348430703012,-0.00203213211969817,0.0161451462511168
0.379137913791379,0.0830346399175153,-0.00203051744810401,0.0161450561505453
0.379237923792379,0.0830344369262122,-0.00202890278556216,0.0161449652287263
0.379337933793379,0.0830342340963913,-0.00202728813215254,0.0161448735346331
0.379437943794379,0.0830340314280513,-0.00202567348794952,0.0161447811183344
0.37953795379538,0.0830338289211917,-0.00202405885302334,0.0161446880309834
0.37963796379638,0.0830336265758112,-0.00202244422743807,0.0161445943248069
0.37973797379738,0.0830334243919091,-0.00202082961125306,0.0161445000530935
0.37983798379838,0.0830332223694844,-0.00201921500452232,0.0161444052701838
0.37993799379938,0.0830330205085361,-0.00201760040729391,0.0161443100314581
0.38003800380038,0.0830328188090632,-0.00201598581961084,0.016144214393326
0.38013801380138,0.0830326172710649,-0.00201437124151,0.0161441184132147
0.38023802380238,0.0830324158945403,-0.00201275667302313,0.0161440221495583
0.38033803380338,0.0830322146794881,-0.002011142114175,0.0161439256617866
0.38043804380438,0.0830320136259076,-0.00200952756498543,0.0161438290103129
0.380538053805381,0.0830318127337978,-0.00200791302546757,0.016143732256524
0.380638063806381,0.0830316120031576,-0.0020062984956286,0.016143635462768
0.380738073807381,0.0830314114339862,-0.0020046839754694,0.0161435386923437
0.380838083808381,0.0830312110262826,-0.00200306946498413,0.0161434420094882
0.380938093809381,0.0830310107800457,-0.00200145496416118,0.016143345479367
0.381038103810381,0.0830308106952747,-0.00199984047298187,0.0161432491680614
0.381138113811381,0.0830306107719685,-0.00199822599142084,0.0161431531425571
0.381238123812381,0.0830304110101264,-0.00199661151944617,0.0161430574707341
0.381338133813381,0.083030211409747,-0.00199499705701923,0.0161429622213534
0.381438143814381,0.0830300119708297,-0.00199338260409421,0.0161428674640471
0.381538153815382,0.0830298126933735,-0.00199176816061802,0.0161427732693058
0.381638163816382,0.0830296135773773,-0.00199015372653155,0.016142679708468
0.381738173817382,0.0830294146228404,-0.00198853930176701,0.0161425868537077
0.381838183818382,0.0830292158297616,-0.00198692488625081,0.0161424947780241
0.381938193819382,0.0830290171981401,-0.00198531047990089,0.0161424035552285
0.382038203820382,0.0830288187279752,-0.0019836960826286,0.0161423132599335
0.382138213821382,0.0830286204192656,-0.00198208169433696,0.0161422239675422
0.382238223822382,0.0830284222720108,-0.00198046731492244,0.0161421357542356
0.382338233823382,0.0830282242862096,-0.0019788529442728,0.0161420486969607
0.382438243824382,0.0830280264618612,-0.0019772385822685,0.01614196287342
0.382538253825383,0.0830278287989649,-0.00197562422878287,0.0161418783620594
0.382638263826383,0.0830276312975198,-0.00197400988368029,0.0161417952420564
0.382738273827383,0.0830274339575249,-0.00197239554681734,0.0161417135933084
0.382838283828383,0.0830272367789796,-0.00197078121804315,0.0161416334964219
0.382938293829383,0.083027039761883,-0.0019691668971987,0.0161415550326992
0.383038303830383,0.0830268429062342,-0.0019675525841162,0.0161414782841288
0.383138313831383,0.0830266462120327,-0.00196593827862005,0.0161414033333717
0.383238323832383,0.0830264496792775,-0.00196432398052649,0.0161413302637517
0.383338333833383,0.0830262533079679,-0.00196270968964297,0.0161412591592421
0.383438343834383,0.0830260570981034,-0.00196109540576871,0.0161411901044548
0.383538353835384,0.0830258610496831,-0.00195948112869488,0.0161411231846288
0.383638363836384,0.0830256651627065,-0.00195786685820317,0.0161410584856179
0.383738373837384,0.0830254694371726,-0.00195625259406735,0.0161409960938794
0.383838383838384,0.0830252738730813,-0.00195463833605264,0.0161409360964624
0.383938393839384,0.0830250784704316,-0.0019530240839143,0.0161408785809961
0.384038403840384,0.083024883229223,-0.00195140983740087,0.0161408236356782
0.384138413841384,0.0830246881494551,-0.00194979559625002,0.0161407713492632
0.384238423842384,0.0830244932311273,-0.00194818136019159,0.01614072181105
0.384338433843384,0.0830242984742388,-0.00194656712894651,0.0161406751108716
0.384438443844384,0.0830241038787897,-0.00194495290222618,0.0161406313390826
0.384538453845385,0.0830239094447792,-0.00194333867973324,0.0161405905865472
0.384638463846385,0.083023715172207,-0.00194172446116121,0.0161405529446281
0.384738473847385,0.0830235210610727,-0.00194011024619422,0.016140518505175
0.384838483848385,0.0830233271113759,-0.00193849603450774,0.0161404873605125
0.384938493849385,0.0830231333231163,-0.00193688182576737,0.0161404596034287
0.385038503850385,0.0830229396962937,-0.00193526761962945,0.0161404353271631
0.385138513851385,0.0830227462309077,-0.00193365341574197,0.0161404146253955
0.385238523852385,0.0830225529269584,-0.00193203921374176,0.0161403975922346
0.385338533853385,0.0830223597844453,-0.00193042501325785,0.0161403843222057
0.385438543854385,0.0830221668033684,-0.00192881081390877,0.016140374910239
0.385538553855386,0.0830219739837276,-0.0019271966153042,0.0161403694516591
0.385638563856386,0.083021781325523,-0.00192558241704405,0.0161403680421725
0.385738573857386,0.0830215888287543,-0.00192396821871793,0.0161403707778556
0.385838583858386,0.0830213964934216,-0.00192235401990726,0.0161403777551451
0.385938593859386,0.0830212043195251,-0.0019207398201828,0.0161403890708238
0.386038603860386,0.0830210123070649,-0.00191912561910527,0.0161404048220113
0.386138613861386,0.0830208204560411,-0.00191751141622683,0.0161404251061515
0.386238623862386,0.0830206287664539,-0.00191589721108905,0.0161404500210012
0.386338633863386,0.0830204372383035,-0.00191428300322395,0.0161404796646175
0.386438643864386,0.0830202458715903,-0.00191266879215332,0.0161405141353493
0.386538653865387,0.0830200546663145,-0.00191105457739006,0.0161405535318228
0.386638663866387,0.0830198636224767,-0.00190944035843631,0.0161405979529314
0.386738673867387,0.0830196727400771,-0.00190782613478445,0.0161406474978244
0.386838683868387,0.0830194820191166,-0.00190621190591727,0.0161407022658955
0.386938693869387,0.0830192914595952,-0.00190459767130757,0.0161407623567703
0.387038703870387,0.0830191010615139,-0.00190298343041795,0.0161408278702972
0.387138713871387,0.0830189108248732,-0.00190136918270068,0.0161408989065337
0.387238723872387,0.0830187207496739,-0.00189975492759902,0.0161409755657368
0.387338733873387,0.0830185308359166,-0.00189814066454494,0.0161410579483511
0.387438743874387,0.0830183410836023,-0.00189652639296167,0.0161411461549967
0.387538753875388,0.0830181514927318,-0.00189491211226145,0.0161412402864595
0.387638763876388,0.083017962063306,-0.00189329782184662,0.0161413404436788
0.387738773877388,0.0830177727953261,-0.00189168352110973,0.0161414467277364
0.387838783878388,0.0830175836887928,-0.00189006920943212,0.0161415592398458
0.387938793879388,0.0830173947437077,-0.00188845488618719,0.0161416780813408
0.388038803880388,0.0830172059600716,-0.00188684055073578,0.016141803353664
0.388138813881388,0.0830170173378858,-0.00188522620243034,0.0161419351583564
0.388238823882388,0.0830168288771518,-0.00188361184061226,0.0161420735970452
0.388338833883388,0.0830166405778709,-0.00188199746461281,0.0161422187714343
0.388438843884388,0.0830164524400445,-0.00188038307375335,0.0161423707832922
0.388538853885389,0.0830162644636742,-0.00187876866734502,0.016142529734441
0.388638863886389,0.0830160766487615,-0.00187715424468888,0.0161426957267461
0.388738873887389,0.0830158889953082,-0.00187553980507551,0.0161428688621045
0.388838883888389,0.0830157015033158,-0.00187392534778551,0.0161430492424347
0.388938893889389,0.0830155141727863,-0.00187231087208881,0.0161432369696651
0.389038903890389,0.0830153270037216,-0.00187069637724637,0.0161434321457235
0.389138913891389,0.0830151399961234,-0.00186908186250715,0.0161436348725264
0.389238923892389,0.083014953149994,-0.00186746732711182,0.0161438452519675
0.389338933893389,0.0830147664653354,-0.00186585277028929,0.0161440633859081
0.389438943894389,0.0830145799421498,-0.00186423819125925,0.016144289376166
0.38953895389539,0.0830143935804395,-0.00186262358923081,0.0161445233245039
0.38963896389639,0.0830142073802066,-0.0018610089634028,0.0161447653326196
0.38973897389739,0.0830140213414539,-0.00185939431296451,0.0161450155021361
0.38983898389839,0.0830138354641835,-0.00185777963709459,0.0161452739345889
0.38993899389939,0.0830136497483984,-0.00185616493496121,0.0161455407314179
0.39003900390039,0.083013464194101,-0.00185455020572312,0.0161458159939551
0.39013901390139,0.083013278801294,-0.00185293544852837,0.0161460998234154
0.39023902390239,0.0830130935699804,-0.00185132066251518,0.0161463923208838
0.39033903390339,0.0830129085001632,-0.00184970584681179,0.0161466935873098
0.39043904390439,0.0830127235918452,-0.00184809100053608,0.0161470037234907
0.390539053905391,0.0830125388450295,-0.0018464761227957,0.0161473228300672
0.390639063906391,0.0830123542597195,-0.00184486121268886,0.0161476510075089
0.390739073907391,0.0830121698359182,-0.00184324626930302,0.0161479883561068
0.390839083908391,0.0830119855736293,-0.00184163129171673,0.016148334975961
0.390939093909391,0.0830118014728561,-0.00184001627899696,0.016148690966972
0.391039103910391,0.0830116175336022,-0.00183840123020141,0.01614905642883
0.391139113911391,0.0830114337558711,-0.0018367861443787,0.016149431461005
0.391239123912391,0.0830112501396666,-0.00183517102056607,0.0161498161627374
0.391339133913391,0.0830110666849927,-0.00183355585779202,0.016150210633026
0.391439143914391,0.0830108833918533,-0.00183194065507435,0.0161506149706202
0.391539153915392,0.0830107002602523,-0.00183032541142119,0.0161510292740088
0.391639163916392,0.0830105172901941,-0.00182871012583093,0.016151453641411
0.391739173917392,0.0830103344816828,-0.00182709479729259,0.0161518881707663
0.391839183918392,0.0830101518347226,-0.00182547942478504,0.0161523329597249
0.391939193919392,0.0830099693493182,-0.00182386400727684,0.0161527881056364
0.392039203920392,0.0830097870254739,-0.00182224854372731,0.0161532537055428
0.392139213921392,0.0830096048631946,-0.00182063303308654,0.0161537298561669
0.392239223922392,0.083009422862485,-0.00181901747429419,0.0161542166539033
0.392339233923392,0.0830092410233498,-0.00181740186628105,0.0161547141948093
0.392439243924392,0.0830090593457942,-0.00181578620796753,0.016155222574594
0.392539253925393,0.0830088778298231,-0.001814170498265,0.0161557418886113
0.392639263926393,0.0830086964754417,-0.00181255473607509,0.0161562722318475
0.392739273927393,0.0830085152826556,-0.00181093892029035,0.0161568136989149
0.392839283928393,0.0830083342514698,-0.00180932304979305,0.0161573663840398
0.392939293929393,0.0830081533818901,-0.00180770712345677,0.0161579303810558
0.393039303930393,0.0830079726739222,-0.00180609114014546,0.016158505783392
0.393139313931393,0.0830077921275715,-0.00180447509871424,0.0161590926840662
0.393239323932393,0.0830076117428443,-0.00180285899800858,0.0161596911756746
0.393339333933393,0.0830074315197462,-0.00180124283686381,0.0161603013503821
0.393439343934393,0.0830072514582835,-0.00179962661410761,0.0161609232999152
0.393539353935394,0.0830070715584625,-0.00179801032855759,0.0161615571155523
0.393639363936394,0.0830068918202894,-0.00179639397902254,0.0161622028881132
0.393739373937394,0.0830067122437707,-0.00179477756430203,0.016162860707952
0.393839383938394,0.083006532828913,-0.00179316108318719,0.0161635306649484
0.393939393939394,0.0830063535757228,-0.00179154453445861,0.0161642128484977
0.394039403940394,0.0830061744842073,-0.00178992791688999,0.0161649073475036
0.394139413941394,0.0830059955543732,-0.00178831122924535,0.0161656142503677
0.394239423942394,0.0830058167862275,-0.0017866944702793,0.0161663336449838
0.394339433943394,0.0830056381797776,-0.00178507763873819,0.0161670656187256
0.394439443944394,0.0830054597350307,-0.00178346073335961,0.0161678102584414
0.394539453945395,0.0830052814519943,-0.00178184375287299,0.0161685676504447
0.394639463946395,0.083005103330676,-0.00178022669599803,0.0161693378805045
0.394739473947395,0.0830049253710834,-0.00177860956144686,0.0161701210338394
0.394839483948395,0.0830047475732244,-0.00177699234792284,0.0161709171951078
0.394939493949395,0.083004569937107,-0.00177537505412093,0.0161717264483999
0.395039503950395,0.0830043924627391,-0.0017737576787272,0.0161725488772293
0.395139513951395,0.0830042151501291,-0.00177214022042029,0.0161733845645259
0.395239523952395,0.0830040379992854,-0.00177052267786972,0.016174233592627
0.395339533953395,0.0830038610102164,-0.00176890504973723,0.0161750960432697
0.395439543954395,0.0830036841829309,-0.0017672873346768,0.0161759719975838
0.395539553955396,0.0830035075174372,-0.00176566953133355,0.0161768615360813
0.395639563956396,0.0830033310137447,-0.0017640516383444,0.0161777647386519
0.395739573957396,0.0830031546718622,-0.00176243365434006,0.0161786816845528
0.395839583958396,0.0830029784917989,-0.00176081557794109,0.0161796124524031
0.395939593959396,0.0830028024735641,-0.00175919740776184,0.0161805571201745
0.396039603960396,0.0830026266171673,-0.00175757914240776,0.0161815157651836
0.396139613961396,0.083002450922618,-0.00175596078047758,0.0161824884640867
0.396239623962396,0.083002275389926,-0.00175434232056165,0.0161834752928698
0.396339633963396,0.0830021000191012,-0.00175272376124359,0.0161844763268423
0.396439643964396,0.0830019248101535,-0.00175110510109864,0.01618549164063
0.396539653965397,0.0830017497630931,-0.00174948633869474,0.0161865213081676
0.396639663966397,0.0830015748779304,-0.00174786747259328,0.0161875654026904
0.396739673967397,0.0830014001546757,-0.00174624850134726,0.0161886239967299
0.396839683968397,0.0830012255933396,-0.0017446294235037,0.0161896971621038
0.396939693969397,0.0830010511939329,-0.00174301023760076,0.0161907849699103
0.397039703970397,0.0830008769564666,-0.00174139094217087,0.0161918874905209
0.397139713971397,0.0830007028809514,-0.00173977153573978,0.0161930047935747
0.397239723972397,0.0830005289673987,-0.00173815201682469,0.0161941369479705
0.397339733973397,0.0830003552158199,-0.00173653238393789,0.0161952840218588
0.397439743974397,0.0830001816262262,-0.00173491263558299,0.0161964460826376
0.397539753975398,0.0830000081986294,-0.00173329277025827,0.0161976231969442
0.397639763976398,0.0829998349330414,-0.00173167278645498,0.0161988154306494
0.397739773977398,0.0829996618294738,-0.00173005268265754,0.0162000228488505
0.397839783978398,0.082999488887939,-0.00172843245734387,0.0162012455158647
0.397939793979398,0.0829993161084489,-0.00172681210898644,0.0162024834952233
0.398039803980398,0.0829991434910162,-0.00172519163605059,0.0162037368496661
0.398139813981398,0.0829989710356532,-0.00172357103699513,0.0162050056411321
0.398239823982398,0.0829987987423728,-0.00172195031027309,0.0162062899307576
0.398339833983398,0.0829986266111876,-0.00172032945433222,0.0162075897788666
0.398439843984398,0.0829984546421108,-0.00171870846761259,0.0162089052449664
0.398539853985399,0.0829982828351555,-0.0017170873485499,0.0162102363877415
0.398639863986399,0.082998111190335,-0.00171546609557359,0.016211583265048
0.398739873987399,0.0829979397076628,-0.00171384470710684,0.0162129459339055
0.398839883988399,0.0829977683871525,-0.00171222318156728,0.016214324450495
0.398939893989399,0.0829975972288177,-0.00171060151736754,0.0162157188701502
0.399039903990399,0.0829974262326729,-0.00170897971291451,0.0162171292473528
0.399139913991399,0.0829972553987315,-0.00170735776660977,0.0162185556357275
0.399239923992399,0.0829970847270083,-0.00170573567684834,0.016219998088036
0.399339933993399,0.0829969142175175,-0.00170411344202245,0.0162214566561706
0.399439943994399,0.0829967438702736,-0.00170249106051703,0.0162229313911513
0.3995399539954,0.0829965736852916,-0.00170086853071255,0.0162244223431175
0.3996399639964,0.0829964036625863,-0.00169924585098532,0.016225929561325
0.3997399739974,0.0829962338021726,-0.00169762301970561,0.0162274530941396
0.3998399839984,0.082996064104066,-0.00169600003523961,0.0162289929890322
0.3999399939994,0.0829958945682819,-0.00169437689594859,0.0162305492925749
0.4000400040004,0.0829957251948357,-0.00169275360018933,0.0162321220504338
0.4001400140014,0.0829955559837431,-0.00169113014631373,0.0162337113073661
0.4002400240024,0.0829953869350202,-0.00168950653266951,0.016235317107214
0.4003400340034,0.0829952180486829,-0.00168788275760067,0.0162369394929014
0.4004400440044,0.0829950493247474,-0.00168625881944566,0.0162385785064265
0.400540054005401,0.0829948807632303,-0.00168463471653988,0.0162402341888606
0.400640064006401,0.082994712364148,-0.00168301044721415,0.0162419065803406
0.400740074007401,0.0829945441275172,-0.00168138600979527,0.0162435957200661
0.400840084008401,0.0829943760533549,-0.00167976140260604,0.0162453016462949
0.400940094009401,0.082994208141678,-0.0016781366239664,0.0162470243963375
0.401040104010401,0.0829940403925041,-0.00167651167219174,0.0162487640065542
0.401140114011401,0.0829938728058501,-0.0016748865455943,0.0162505205123497
0.401240124012401,0.0829937053817339,-0.00167326124248223,0.0162522939481705
0.401340134013401,0.0829935381201732,-0.00167163576116113,0.0162540843474985
0.401440144014401,0.0829933710211858,-0.00167001009993226,0.0162558917428487
0.401540154015402,0.0829932040847897,-0.00166838425709466,0.0162577161657658
0.401640164016402,0.0829930373110035,-0.00166675823094365,0.0162595576468177
0.401740174017402,0.0829928706998452,-0.00166513201977205,0.0162614162155949
0.401840184018402,0.0829927042513337,-0.00166350562186922,0.0162632919007038
0.401940194019402,0.0829925379654876,-0.00166187903552215,0.0162651847297656
0.402040204020402,0.082992371842326,-0.00166025225901489,0.0162670947294104
0.402140214021402,0.0829922058818678,-0.00165862529062873,0.0162690219252753
0.402240224022402,0.0829920400841323,-0.00165699812864273,0.0162709663420008
0.402340234023402,0.082991874449139,-0.00165537077133383,0.0162729280032261
0.402440244024402,0.0829917089769076,-0.00165374321697573,0.0162749069315873
0.402540254025403,0.0829915436674578,-0.00165211546384026,0.0162769031487131
0.402640264026403,0.0829913785208095,-0.00165048751019854,0.0162789166752225
0.402740274027403,0.082991213536983,-0.00164885935431725,0.0162809475307211
0.402840284028403,0.0829910487159985,-0.0016472309944627,0.0162829957337971
0.402940294029403,0.0829908840578766,-0.00164560242889912,0.0162850613020212
0.403040304030403,0.0829907195626378,-0.00164397365588885,0.0162871442519403
0.403140314031403,0.082990555230303,-0.00164234467369321,0.0162892445990766
0.403240324032403,0.0829903910608932,-0.00164071548057157,0.0162913623579252
0.403340334033403,0.0829902270544296,-0.00163908607478125,0.0162934975419498
0.403440344034403,0.0829900632109335,-0.00163745645457964,0.0162956501635815
0.403540354035404,0.0829898995304267,-0.00163582661822126,0.0162978202342148
0.403640364036404,0.0829897360129306,-0.00163419656396146,0.0163000077642067
0.403740374037404,0.0829895726584671,-0.00163256629005354,0.0163022127628738
0.403840384038404,0.0829894094670584,-0.00163093579474965,0.0163044352384884
0.403940394039404,0.0829892464387265,-0.00162930507630183,0.0163066751982794
0.404040404040404,0.082989083573494,-0.00162767413296118,0.0163089326484265
0.404140414041404,0.0829889208713835,-0.00162604296297792,0.0163112075940603
0.404240424042404,0.0829887583324177,-0.00162441156460223,0.0163135000392606
0.404340434043404,0.0829885959566195,-0.00162277993608405,0.0163158099870519
0.404440444044404,0.0829884337440119,-0.00162114807567251,0.0163181374394042
0.404540454045405,0.0829882716946185,-0.00161951598161741,0.0163204823972298
0.404640464046405,0.0829881098084625,-0.00161788365216751,0.0163228448603815
0.404740474047405,0.0829879480855674,-0.00161625108557244,0.016325224827651
0.404840484048405,0.0829877865259574,-0.00161461828008156,0.0163276222967676
0.404940494049405,0.0829876251296561,-0.00161298523394479,0.0163300372643962
0.405040504050405,0.0829874638966879,-0.00161135194541218,0.0163324697261362
0.405140514051405,0.082987302827077,-0.00160971841273442,0.0163349196765194
0.405240524052405,0.082987141920848,-0.00160808463416318,0.0163373871090087
0.405340534053405,0.0829869811780255,-0.00160645060794998,0.0163398720159985
0.405440544054405,0.0829868205986344,-0.00160481633234777,0.0163423743888107
0.405540554055406,0.0829866601826997,-0.00160318180561062,0.0163448942176951
0.405640564056406,0.0829864999302466,-0.00160154702599235,0.0163474314918288
0.405740574057406,0.0829863398413005,-0.00159991199174993,0.0163499861993137
0.405840584058406,0.082986179915887,-0.00159827670113963,0.0163525583271771
0.405940594059406,0.0829860201540317,-0.0015966411524203,0.0163551478613695
0.406040604060406,0.0829858605557606,-0.00159500534385224,0.0163577547867643
0.406140614061406,0.0829857011210996,-0.00159336927369604,0.0163603790871571
0.406240624062406,0.0829855418500752,-0.00159173294021591,0.0163630207452652
0.406340634063406,0.0829853827427137,-0.00159009634167614,0.0163656797427268
0.406440644064406,0.0829852237990418,-0.00158845947634348,0.0163683560601
0.406540654065407,0.082985065019086,-0.00158682234248774,0.0163710496768627
0.406640664066407,0.0829849064028735,-0.00158518493837858,0.0163737605714133
0.406740674067407,0.0829847479504315,-0.00158354726229032,0.0163764887210679
0.406840684068407,0.0829845896617868,-0.00158190931249778,0.0163792341020623
0.406940694069407,0.0829844315369673,-0.00158027108727894,0.0163819966895503
0.407040704070407,0.0829842735760005,-0.00157863258491485,0.0163847764576047
0.407140714071407,0.0829841157789142,-0.00157699380368764,0.0163875733792164
0.407240724072407,0.0829839581457364,-0.0015753547418836,0.016390387426295
0.407340734073407,0.0829838006764953,-0.00157371539779194,0.016393218569668
0.407440744074407,0.082983643371219,-0.00157207576970395,0.0163960667790823
0.407540754075408,0.0829834862299361,-0.0015704358559144,0.0163989320232025
0.407640764076408,0.0829833292526755,-0.00156879565472132,0.0164018142696137
0.407740774077408,0.0829831724394657,-0.00156715516442581,0.0164047134848192
0.407840784078408,0.0829830157903357,-0.00156551438333304,0.0164076296342425
0.407940794079408,0.0829828593053149,-0.00156387330975036,0.0164105626822274
0.408040804080408,0.0829827029844325,-0.00156223194199045,0.0164135125920389
0.408140814081408,0.0829825468277181,-0.00156059027836826,0.0164164793258626
0.408240824082408,0.0829823908352011,-0.00155894831720345,0.0164194628448069
0.408340834083408,0.0829822350069118,-0.00155730605681912,0.0164224631089024
0.408440844084408,0.0829820793428797,-0.00155566349554306,0.0164254800771041
0.408540854085409,0.0829819238431353,-0.00155402063170611,0.0164285137072908
0.408640864086409,0.0829817685077088,-0.00155237746364439,0.0164315639562668
0.408740874087409,0.0829816133366309,-0.00155073398969844,0.0164346307797634
0.408840884088409,0.0829814583299321,-0.00154909020821218,0.0164377141324385
0.408940894089409,0.0829813034876433,-0.00154744611753554,0.0164408139678793
0.409040904090409,0.0829811488097953,-0.00154580171602188,0.0164439302386026
0.409140914091409,0.0829809942964196,-0.00154415700203028,0.016447062896056
0.409240924092409,0.0829808399475473,-0.00154251197392401,0.01645021189062
0.409340934093409,0.0829806857632101,-0.00154086663007193,0.0164533771716084
0.409440944094409,0.0829805317434395,-0.0015392209688482,0.0164565586872706
0.40954095409541,0.0829803778882673,-0.00153757498863133,0.0164597563847922
0.40964096409641,0.0829802241977257,-0.00153592868780567,0.0164629702102979
0.40974097409741,0.0829800706718465,-0.00153428206476126,0.0164662001088517
0.40984098409841,0.0829799173106623,-0.00153263511789309,0.0164694460244598
0.40994099409941,0.0829797641142055,-0.00153098784560269,0.0164727079000712
0.41004100410041,0.0829796110825086,-0.00152934024629633,0.0164759856775809
0.41014101410141,0.0829794582156044,-0.00152769231838662,0.0164792792978305
0.41024102410241,0.0829793055135259,-0.00152604406029219,0.0164825887006113
0.41034103410341,0.0829791529763064,-0.00152439547043789,0.0164859138246655
0.41044104410441,0.0829790006039788,-0.00152274654725412,0.0164892546076881
0.410541054105411,0.0829788483965767,-0.00152109728917849,0.0164926109863303
0.410641064106411,0.0829786963541337,-0.0015194476946543,0.0164959828962007
0.410741074107411,0.0829785444766834,-0.00151779776213112,0.0164993702718674
0.410841084108411,0.0829783927642598,-0.00151614749006611,0.0165027730468613
0.410941094109411,0.0829782412168969,-0.0015144968769223,0.0165061911536771
0.411041104110411,0.0829780898346289,-0.00151284592117004,0.0165096245237774
0.411141114111411,0.0829779386174901,-0.00151119462128587,0.0165130730875944
0.411241124112411,0.0829777875655151,-0.00150954297575399,0.0165165367745315
0.411341134113411,0.0829776366787383,-0.00150789098306562,0.0165200155129682
0.411441144114411,0.0829774859571946,-0.00150623864171901,0.0165235092302605
0.411541154115412,0.0829773354009191,-0.00150458595021967,0.0165270178527454
0.411641164116412,0.0829771850099468,-0.00150293290708074,0.0165305413057419
0.411741174117412,0.0829770347843129,-0.00150127951082295,0.0165340795135569
0.411841184118412,0.0829768847240528,-0.00149962575997431,0.0165376323994842
0.411941194119412,0.082976734829202,-0.00149797165307079,0.0165411998858104
0.412041204120412,0.0829765850997963,-0.00149631718865613,0.0165447818938175
0.412141214121412,0.0829764355358715,-0.00149466236528198,0.0165483783437846
0.412241224122412,0.0829762861374634,-0.00149300718150812,0.016551989154993
0.412341234123412,0.0829761369046083,-0.00149135163590242,0.0165556142457274
0.412441244124412,0.0829759878373423,-0.0014896957270407,0.0165592535332814
0.412541254125413,0.0829758389357021,-0.0014880394535072,0.0165629069339592
0.412641264126413,0.0829756901997239,-0.00148638281389502,0.0165665743630794
0.412741274127413,0.0829755416294446,-0.00148472580680537,0.0165702557349788
0.412841284128413,0.0829753932249009,-0.00148306843084827,0.0165739509630153
0.412941294129413,0.0829752449861298,-0.00148141068464174,0.0165776599595726
0.413041304130413,0.0829750969131684,-0.00147975256681401,0.0165813826360626
0.413141314131413,0.082974949006054,-0.00147809407600097,0.0165851189029297
0.413241324132413,0.0829748012648237,-0.00147643521084832,0.016588868669654
0.413341334133413,0.0829746536895154,-0.00147477597000976,0.0165926318447567
0.413441344134413,0.0829745062801665,-0.00147311635214964,0.0165964083358014
0.413541354135414,0.0829743590368147,-0.00147145635594063,0.0166001980494002
0.413641364136414,0.0829742119594982,-0.00146979598006501,0.0166040008912169
0.413741374137414,0.0829740650482548,-0.0014681352232149,0.0166078167659704
0.413841384138414,0.0829739183031227,-0.00146647408409128,0.0166116455774399
0.413941394139414,0.0829737717241403,-0.00146481256140558,0.0166154872284681
0.414041404140414,0.0829736253113458,-0.00146315065387799,0.0166193416209659
0.414141414141414,0.082973479064778,-0.00146148836024003,0.0166232086559165
0.414241424142414,0.0829733329844754,-0.00145982567923158,0.0166270882333795
0.414341434143414,0.0829731870704769,-0.00145816260960371,0.0166309802524954
0.414441444144414,0.0829730413228214,-0.00145649915011712,0.0166348846114903
0.414541454145415,0.082972895741548,-0.00145483529954265,0.0166388012076797
0.414641464146415,0.0829727503266957,-0.00145317105666207,0.0166427299374731
0.414741474147415,0.0829726050783041,-0.00145150642026648,0.0166466706963794
0.414841484148415,0.0829724599964123,-0.00144984138915874,0.0166506233790102
0.414941494149415,0.0829723150810601,-0.00144817596215131,0.0166545878790858
0.415041504150415,0.0829721703322869,-0.0014465101380677,0.0166585640894379
0.415141514151415,0.0829720257501326,-0.00144484391574224,0.0166625519020171
0.415241524152415,0.0829718813346371,-0.00144317729401997,0.0166665512078957
0.415341534153415,0.0829717370858404,-0.00144151027175704,0.0166705618972725
0.415441544154415,0.0829715930037826,-0.00143984284782042,0.016674583859479
0.415541554155416,0.0829714490885039,-0.00143817502108824,0.0166786169829834
0.415641564156416,0.0829713053400446,-0.00143650679044995,0.0166826611553955
0.415741574157416,0.0829711617584454,-0.00143483815480621,0.0166867162634724
0.415841584158416,0.0829710183437465,-0.00143316911306914,0.0166907821931232
0.415941594159416,0.0829708750959887,-0.00143149966416192,0.0166948588294137
0.416041604160416,0.0829707320152129,-0.00142982980701988,0.0166989460565727
0.416141614161416,0.0829705891014599,-0.00142815954058921,0.0167030437579961
0.416241624162416,0.0829704463547705,-0.00142648886382878,0.0167071518162528
0.416341634163416,0.0829703037751863,-0.00142481777570852,0.01671127011309
0.416441644164416,0.0829701613627479,-0.0014231462752102,0.016715398529438
0.416541654165417,0.0829700191174969,-0.00142147436132807,0.0167195369454166
0.416641664166417,0.0829698770394746,-0.00141980203306796,0.0167236852403395
0.416741674167417,0.0829697351287226,-0.00141812928944786,0.0167278432927208
0.416841684168417,0.0829695933852824,-0.00141645612949811,0.0167320109802796
0.416941694169417,0.0829694518091958,-0.00141478255226117,0.0167361881799463
0.417041704170417,0.0829693104005043,-0.00141310855679214,0.0167403747678678
0.417141714171417,0.08296916915925,-0.00141143414215814,0.0167445706194138
0.417241724172417,0.0829690280854749,-0.00140975930743904,0.0167487756091814
0.417341734173417,0.0829688871792209,-0.00140808405172711,0.0167529896110022
0.417441744174417,0.0829687464405303,-0.00140640837412746,0.0167572124979468
0.417541754175418,0.0829686058694452,-0.00140473227375799,0.016761444142332
0.417641764176418,0.082968465466008,-0.00140305574974923,0.0167656844157255
0.417741774177418,0.0829683252302611,-0.00140137880124458,0.0167699331889527
0.417841784178418,0.082968185162247,-0.00139970142740037,0.0167741903321018
0.417941794179418,0.0829680452620084,-0.00139802362738636,0.0167784557145309
0.418041804180418,0.0829679055295877,-0.00139634540038474,0.016782729204873
0.418141814181418,0.0829677659650278,-0.00139466674559155,0.0167870106710429
0.418241824182418,0.0829676265683716,-0.00139298766221561,0.0167912999802426
0.418341834183418,0.0829674873396617,-0.00139130814947913,0.0167955969989683
0.418441844184418,0.0829673482789414,-0.00138962820661787,0.0167999015930161
0.418541854185419,0.0829672093862537,-0.00138794783288107,0.0168042136274883
0.418641864186419,0.0829670706616415,-0.00138626702753125,0.0168085329667996
0.418741874187419,0.0829669321051484,-0.00138458578984478,0.0168128594746835
0.418841884188419,0.0829667937168173,-0.0013829041191114,0.0168171930141992
0.418941894189419,0.0829666554966917,-0.00138122201463486,0.0168215334477369
0.419041904190419,0.0829665174448151,-0.00137953947573258,0.0168258806370254
0.419141914191419,0.0829663795612307,-0.0013778565017359,0.0168302344431377
0.419241924192419,0.0829662418459823,-0.0013761730919899,0.016834594726498
0.419341934193419,0.0829661042991135,-0.00137448924585398,0.016838961346888
0.419441944194419,0.0829659669206678,-0.00137280496270126,0.0168433341634536
0.41954195419542,0.0829658297106892,-0.00137112024191931,0.0168477130347115
0.41964196419642,0.0829656926692212,-0.0013694350829095,0.016852097818556
0.41974197419742,0.0829655557963078,-0.00136774948508784,0.0168564883722653
0.41984198419842,0.0829654190919931,-0.00136606344788431,0.0168608845525085
0.41994199419942,0.0829652825563206,-0.00136437697074335,0.0168652862153523
0.42004200420042,0.0829651461893348,-0.00136269005312402,0.016869693216268
0.42014201420142,0.0829650099910797,-0.0013610026944997,0.0168741054101378
0.42024202420242,0.0829648739615992,-0.00135931489435815,0.0168785226512621
0.42034203420342,0.0829647381009375,-0.00135762665220209,0.0168829447933661
0.42044204420442,0.082964602409139,-0.00135593796754861,0.0168873716896071
0.420542054205421,0.082964466886248,-0.00135424883992964,0.0168918031925811
0.420642064206421,0.0829643315323086,-0.00135255926889185,0.0168962391543296
0.420742074207421,0.0829641963473653,-0.00135086925399673,0.0169006794263472
0.420842084208421,0.0829640613314626,-0.00134917879482068,0.0169051238595882
0.420942094209421,0.0829639264846448,-0.00134748789095504,0.0169095723044736
0.421042104210421,0.0829637918069565,-0.00134579654200608,0.0169140246108987
0.421142114211421,0.0829636572984423,-0.0013441047475951,0.0169184806282397
0.421242124212421,0.0829635229591465,-0.00134241250735858,0.0169229402053608
0.421342134213421,0.0829633887891139,-0.00134071982094803,0.0169274031906221
0.421442144214421,0.0829632547883891,-0.00133902668803023,0.016931869431886
0.421542154215422,0.0829631209570168,-0.0013373331082872,0.0169363387765246
0.421642164216422,0.0829629872950417,-0.00133563908141621,0.0169408110714275
0.421742174217422,0.0829628538025084,-0.00133394460712984,0.0169452861630086
0.421842184218422,0.0829627204794619,-0.00133224968515613,0.0169497638972133
0.421942194219422,0.0829625873259467,-0.00133055431523852,0.0169542441195261
0.422042204220422,0.0829624543420079,-0.00132885849713592,0.0169587266749781
0.422142214221422,0.08296232152769,-0.00132716223062275,0.016963211408154
0.422242224222422,0.0829621888830383,-0.001325465515489,0.0169676981631999
0.422342234223422,0.0829620564080974,-0.00132376835154028,0.0169721867838303
0.422442244224422,0.0829619241029121,-0.00132207073859784,0.0169766771133359
0.422542254225423,0.0829617919675275,-0.00132037267649865,0.0169811689945911
0.422642264226423,0.0829616600019885,-0.00131867416509537,0.0169856622700612
0.422742274227423,0.08296152820634,-0.00131697520425647,0.0169901567818104
0.422842284228423,0.0829613965806269,-0.00131527579386623,0.0169946523715086
0.422942294229423,0.0829612651248942,-0.00131357593382476,0.0169991488804399
0.423042304230423,0.082961133839187,-0.00131187562404809,0.0170036461495096
0.423142314231423,0.08296100272355,-0.00131017486446817,0.0170081440192517
0.423242324232423,0.0829608717780286,-0.00130847365503291,0.0170126423298372
0.423342334233423,0.0829607410026675,-0.00130677199570624,0.0170171409210808
0.423442344234423,0.0829606103975117,-0.00130506988646811,0.0170216396324497
0.423542354235424,0.0829604799626063,-0.00130336732731454,0.0170261383030702
0.423642364236424,0.0829603496979961,-0.00130166431825767,0.0170306367717361
0.423742374237424,0.0829602196037264,-0.00129996085932579,0.0170351348769164
0.423842384238424,0.082960089679842,-0.00129825695056331,0.0170396324567626
0.423942394239424,0.0829599599263879,-0.00129655259203089,0.0170441293491168
0.424042404240424,0.0829598303434091,-0.00129484778380542,0.0170486253915196
0.424142414241424,0.0829597009309507,-0.00129314252598001,0.0170531204212176
0.424242424242424,0.0829595716890572,-0.00129143681866413,0.0170576142751713
0.424342434243424,0.0829594426177741,-0.00128973066198349,0.017062106790063
0.424442444244424,0.0829593137171461,-0.00128802405608023,0.0170665978023048
0.424542454245425,0.082959184987218,-0.00128631700111279,0.0170710871480461
0.424642464246425,0.0829590564280349,-0.00128460949725604,0.0170755746631816
0.424742474247425,0.0829589280396415,-0.00128290154470129,0.0170800601833593
0.424842484248425,0.082958799822083,-0.00128119314365625,0.0170845435439886
0.424942494249425,0.0829586717754039,-0.0012794842943452,0.0170890245802475
0.425042504250425,0.082958543899649,-0.0012777749970088,0.0170935031270914
0.425142514251425,0.0829584161948634,-0.00127606525190432,0.0170979790192605
0.425242524252425,0.0829582886610917,-0.00127435505930548,0.0171024520912879
0.425342534253425,0.0829581612983785,-0.00127264441950262,0.0171069221775075
0.425442544254425,0.0829580341067688,-0.00127093333280263,0.017111389112062
0.425542554255426,0.082957907086307,-0.00126922179952907,0.0171158527289114
0.425642564256426,0.0829577802370379,-0.00126750982002201,0.0171203128618399
0.425742574257426,0.0829576535590061,-0.00126579739463815,0.0171247693444649
0.425842584258426,0.0829575270522562,-0.00126408452375102,0.0171292220102445
0.425942594259426,0.0829574007168326,-0.00126237120775051,0.0171336706924861
0.426042604260426,0.0829572745527799,-0.00126065744704348,0.0171381152243534
0.426142614261426,0.0829571485601425,-0.00125894324205331,0.0171425554388758
0.426242624262426,0.082957022738965,-0.00125722859322007,0.0171469911689549
0.426342634263426,0.0829568970892915,-0.00125551350100077,0.0171514222473743
0.426442644264426,0.0829567716111664,-0.00125379796586881,0.0171558485068061
0.426542654265427,0.082956646304634,-0.00125208198831457,0.0171602697798201
0.426642664266427,0.0829565211697387,-0.00125036556884523,0.0171646858988911
0.426742674267427,0.0829563962065243,-0.00124864870798444,0.0171690966964076
0.426842684268427,0.0829562714150353,-0.00124693140627295,0.0171735020046795
0.426942694269427,0.0829561467953153,-0.00124521366426798,0.0171779016559463
0.427042704270427,0.0829560223474089,-0.00124349548254382,0.0171822954823854
0.427142714271427,0.0829558980713595,-0.0012417768616913,0.0171866833161198
0.427242724272427,0.0829557739672113,-0.00124005780231818,0.0171910649892269
0.427342734273427,0.0829556500350081,-0.00123833830504906,0.0171954403337455
0.427442744274427,0.0829555262747935,-0.00123661837052517,0.0171998091816853
0.427542754275428,0.0829554026866113,-0.00123489799940455,0.017204171365034
0.427642764276428,0.0829552792705051,-0.00123317719236236,0.0172085267157659
0.427742774277428,0.0829551560265185,-0.00123145595009012,0.0172128750658496
0.427842784278428,0.0829550329546952,-0.00122973427329657,0.0172172162472568
0.427942794279428,0.0829549100550782,-0.00122801216270684,0.0172215500919698
0.428042804280428,0.0829547873277111,-0.00122628961906327,0.0172258764319902
0.428142814281428,0.0829546647726372,-0.00122456664312461,0.0172301950993464
0.428242824282428,0.0829545423898994,-0.00122284323566659,0.0172345059261023
0.428342834283428,0.0829544201795413,-0.00122111939748201,0.017238808744365
0.428442844284428,0.0829542981416055,-0.00121939512937998,0.0172431033862934
0.428542854285429,0.0829541762761352,-0.00121767043218674,0.0172473896841058
0.428642864286429,0.0829540545831731,-0.00121594530674497,0.0172516674700885
0.428742874287429,0.0829539330627622,-0.00121421975391444,0.0172559365766037
0.428842884288429,0.082953811714945,-0.00121249377457154,0.0172601968360976
0.428942894289429,0.0829536905397643,-0.00121076736960959,0.0172644480811086
0.429042904290429,0.0829535695372625,-0.00120904053993823,0.0172686901442757
0.429142914291429,0.0829534487074819,-0.00120731328648435,0.0172729228583457
0.429242924292429,0.0829533280504652,-0.00120558561019113,0.0172771460561825
0.429342934293429,0.0829532075662542,-0.00120385751201867,0.0172813595707745
0.429442944294429,0.0829530872548915,-0.0012021289929439,0.0172855632352428
0.42954295429543,0.0829529671164188,-0.00120040005395995,0.0172897568828495
0.42964296429643,0.0829528471508781,-0.00119867069607732,0.0172939403470054
0.42974297429743,0.0829527273583114,-0.00119694092032253,0.0172981134612789
0.42984298429843,0.0829526077387602,-0.00119521072773925,0.0173022760594027
0.42994299429943,0.0829524882922664,-0.00119348011938695,0.0173064279752835
0.43004300430043,0.0829523690188715,-0.0011917490963429,0.0173105690430088
0.43014301430143,0.0829522499186166,-0.00119001765969982,0.0173146990968557
0.43024302430243,0.0829521309915433,-0.00118828581056787,0.0173188179712987
0.43034303430343,0.0829520122376928,-0.00118655355007313,0.0173229255010174
0.43044304430443,0.082951893657106,-0.00118482087935838,0.0173270215209055
0.430543054305431,0.0829517752498241,-0.00118308779958323,0.0173311058660778
0.430643064306431,0.0829516570158877,-0.00118135431192358,0.0173351783718786
0.430743074307431,0.0829515389553376,-0.00117962041757121,0.01733923887389
0.430843084308431,0.0829514210682147,-0.00117788611773517,0.0173432872079393
0.430943094309431,0.0829513033545592,-0.00117615141364055,0.0173473232101081
0.431043104310431,0.0829511858144115,-0.00117441630652892,0.0173513467167387
0.431143114311431,0.0829510684478119,-0.00117268079765789,0.0173553575644432
0.431243124312431,0.0829509512548004,-0.00117094488830185,0.0173593555901114
0.431343134313431,0.0829508342354172,-0.00116920857975135,0.0173633406309179
0.431443144314431,0.0829507173897021,-0.00116747187331278,0.0173673125243312
0.431543154315432,0.0829506007176947,-0.00116573477030932,0.0173712711081209
0.431643164316432,0.0829504842194346,-0.00116399727208038,0.0173752162203659
0.431743174317432,0.0829503678949612,-0.00116225937998104,0.0173791476994614
0.431843184318432,0.0829502517443143,-0.00116052109538304,0.0173830653841288
0.431943194319432,0.0829501357675324,-0.00115878241967365,0.0173869691134211
0.432043204320432,0.082950019964655,-0.00115704335425706,0.0173908587267327
0.432143214321432,0.0829499043357211,-0.00115530390055255,0.0173947340638062
0.432243224322432,0.082949788880769,-0.00115356405999636,0.0173985949647408
0.432343234323432,0.0829496735998375,-0.00115182383403982,0.017402441269999
0.432443244324432,0.0829495584929653,-0.00115008322415101,0.0174062728204167
0.432543254325433,0.0829494435601904,-0.00114834223181306,0.0174100894572077
0.432643264326433,0.0829493288015513,-0.00114660085852552,0.0174138910219748
0.432743274327433,0.0829492142170857,-0.00114485910580398,0.0174176773567148
0.432843284328433,0.0829490998068316,-0.00114311697517912,0.0174214483038283
0.432943294329433,0.082948985570827,-0.00114137446819805,0.017425203706126
0.433043304330433,0.082948871509109,-0.00113963158642275,0.0174289434068367
0.433143314331433,0.0829487576217151,-0.0011378883314319,0.0174326672496159
0.433243324332433,0.0829486439086828,-0.00113614470481874,0.0174363750785523
0.433343334333433,0.082948530370049,-0.00113440070819315,0.0174400667381754
0.433443344334433,0.0829484170058507,-0.00113265634317947,0.0174437420734644
0.433543354335434,0.0829483038161245,-0.00113091161141827,0.0174474009298541
0.433643364336434,0.0829481908009073,-0.00112916651456542,0.0174510431532441
0.433743374337434,0.0829480779602352,-0.00112742105429188,0.0174546685900051
0.433843384338434,0.0829479652941447,-0.00112567523228418,0.0174582770869871
0.433943394339434,0.0829478528026718,-0.00112392905024403,0.0174618684915263
0.434043404340434,0.0829477404858524,-0.00112218250988888,0.0174654426514533
0.434143414341434,0.0829476283437222,-0.00112043561295026,0.0174689994151006
0.434243424342434,0.0829475163763169,-0.00111868836117618,0.0174725386313087
0.434343434343434,0.0829474045836719,-0.00111694075632869,0.0174760601494356
0.434443444344434,0.0829472929658223,-0.00111519280018534,0.0174795638193624
0.434543454345435,0.0829471815228033,-0.0011134444945388,0.0174830494915015
0.434643464346435,0.0829470702546495,-0.00111169584119633,0.017486517016804
0.434743474347435,0.0829469591613959,-0.00110994684198048,0.0174899662467668
0.434843484348435,0.0829468482430768,-0.00110819749872787,0.0174933970334397
0.434943494349435,0.0829467374997266,-0.0011064478132909,0.0174968092294334
0.435043504350435,0.0829466269313794,-0.0011046977875359,0.0175002026879259
0.435143514351435,0.0829465165380692,-0.00110294742334393,0.0175035772626698
0.435243524352435,0.0829464063198296,-0.00110119672261156,0.0175069328080004
0.435343534353435,0.0829462962766943,-0.00109944568724839,0.0175102691788423
0.435443544354435,0.0829461864086967,-0.00109769431917965,0.017513586230716
0.435543554355436,0.0829460767158698,-0.00109594262034473,0.0175168838197457
0.435643564356436,0.0829459671982467,-0.00109419059269691,0.0175201618026667
0.435743574357436,0.0829458578558602,-0.0010924382382043,0.0175234200368311
0.435843584358436,0.0829457486887429,-0.0010906855588496,0.0175266583802162
0.435943594359436,0.0829456396969271,-0.00108893255662815,0.0175298766914317
0.436043604360436,0.0829455308804451,-0.00108717923355128,0.017533074829725
0.436143614361436,0.0829454222393288,-0.0010854255916433,0.0175362526549894
0.436243624362436,0.08294531377361,-0.00108367163294255,0.0175394100277713
0.436343634363436,0.0829452054833203,-0.00108191735950136,0.0175425468092759
0.436443644364436,0.0829450973684911,-0.00108016277338601,0.0175456628613754
0.436543654365437,0.0829449894291535,-0.00107840787667669,0.0175487580466148
0.436643664366437,0.0829448816653386,-0.00107665267146703,0.0175518322282192
0.436743674367437,0.082944774077077,-0.00107489715986428,0.0175548852701006
0.436843684368437,0.0829446666643992,-0.00107314134398978,0.0175579170368638
0.436943694369437,0.0829445594273357,-0.00107138522597735,0.0175609273938151
0.437043704370437,0.0829444523659164,-0.0010696288079759,0.0175639162069669
0.437143714371437,0.0829443454801714,-0.00106787209214559,0.017566883343045
0.437243724372437,0.0829442387701304,-0.0010661150806618,0.0175698286694959
0.437343734373437,0.0829441322358226,-0.00106435777571184,0.0175727520544924
0.437443744374437,0.0829440258772775,-0.00106260017949677,0.0175756533669411
0.437543754375438,0.0829439196945238,-0.00106084229423066,0.0175785324764879
0.437643764376438,0.0829438136875906,-0.00105908412214059,0.0175813892535254
0.437743774377438,0.0829437078565065,-0.00105732566546618,0.0175842235691993
0.437843784378438,0.0829436022012996,-0.00105556692646061,0.0175870352954134
0.437943794379438,0.0829434967219982,-0.00105380790738879,0.017589824304838
0.438043804380438,0.0829433914186302,-0.00105204861052963,0.0175925904709154
0.438143814381438,0.0829432862912231,-0.00105028903817368,0.0175953336678652
0.438243824382438,0.0829431813398045,-0.00104852919262442,0.0175980537706929
0.438343834383438,0.0829430765644017,-0.00104676907619759,0.0176007506551932
0.438443844384438,0.0829429719650413,-0.00104500869122168,0.0176034241979592
0.438543854385439,0.0829428675417505,-0.00104324804003707,0.0176060742763864
0.438643864386439,0.0829427632945554,-0.00104148712499625,0.01760870076868
0.438743874387439,0.0829426592234825,-0.00103972594846469,0.0176113035538603
0.438843884388439,0.0829425553285578,-0.00103796451281902,0.0176138825117691
0.438943894389439,0.0829424516098071,-0.00103620282044802,0.0176164375230758
0.439043904390439,0.0829423480672559,-0.00103444087375299,0.0176189684692835
0.439143914391439,0.0829422447009296,-0.00103267867514607,0.0176214752327341
0.439243924392439,0.0829421415108531,-0.00103091622705214,0.0176239576966156
0.439343934393439,0.0829420384970514,-0.00102915353190672,0.0176264157449671
0.439443944394439,0.0829419356595491,-0.00102739059215756,0.0176288492626845
0.43954395439544,0.0829418329983705,-0.00102562741026381,0.0176312581355267
0.43964396439644,0.0829417305135397,-0.0010238639886958,0.0176336422501215
0.43974397439744,0.0829416282050804,-0.00102210032993519,0.0176360014939708
0.43984398439844,0.0829415260730164,-0.00102033643647486,0.0176383357554568
0.43994399439944,0.082941424117371,-0.00101857231081896,0.0176406449238473
0.44004400440044,0.0829413223381671,-0.00101680795548248,0.0176429288893011
0.44014401440144,0.0829412207354278,-0.00101504337299134,0.017645187542875
0.44024402440244,0.0829411193091756,-0.00101327856588288,0.0176474207765269
0.44034403440344,0.0829410180594329,-0.00101151353670371,0.0176496284831237
0.44044404440444,0.0829409169862217,-0.00100974828801294,0.0176518105564446
0.440544054405441,0.0829408160895638,-0.0010079828223792,0.017653966891189
0.440644064406441,0.0829407153694807,-0.00100621714238193,0.0176560973829789
0.440744074407441,0.082940614825994,-0.00100445125061093,0.0176582019283669
0.440844084408441,0.0829405144591245,-0.00100268514966566,0.0176602804248395
0.440944094409441,0.082940414268893,-0.00100091884215708,0.0176623327708243
0.441044104410441,0.0829403142553202,-0.00099915233070483,0.017664358865693
0.441144114411441,0.0829402144184262,-0.000997385617939902,0.0176663586097683
0.441244124412441,0.0829401147582311,-0.000995618706502774,0.0176683319043281
0.441344134413441,0.0829400152747545,-0.000993851599042668,0.0176702786516109
0.441444144414441,0.082939915968016,-0.000992084298219937,0.0176721987548206
0.441544154415442,0.0829398168380348,-0.000990316806704317,0.0176740921181322
0.441644164416442,0.0829397178848298,-0.00098854912717436,0.0176759586466955
0.441744174417442,0.0829396191084197,-0.000986781262318247,0.0176777982466412
0.441844184418442,0.0829395205088228,-0.000985013214834639,0.017679610825085
0.441944194419442,0.0829394220860573,-0.000983244987430191,0.0176813962901329
0.442044204420442,0.0829393238401412,-0.000981476582820533,0.0176831545508855
0.442144214421442,0.0829392257710919,-0.000979708003731581,0.017684885517443
0.442244224422442,0.0829391278789267,-0.00097793925289707,0.0176865891009103
0.442344234423442,0.0829390301636628,-0.00097617033306052,0.0176882652134
0.442444244424442,0.0829389326253167,-0.000974401246972804,0.0176899137680399
0.442544254425443,0.0829388352639052,-0.000972631997394943,0.017691534678974
0.442644264426443,0.0829387380794444,-0.00097086258709564,0.0176931278613708
0.442744274427443,0.0829386410719501,-0.00096909301885248,0.0176946932314234
0.442844284428443,0.0829385442414382,-0.000967323295450309,0.0176962307063584
0.442944294429443,0.0829384475879238,-0.000965553419684018,0.0176977402044365
0.443044304430443,0.0829383511114222,-0.000963783394355163,0.0176992216449599
0.443144314431443,0.0829382548119481,-0.000962013222273569,0.0177006749482746
0.443244324432443,0.0829381586895162,-0.000960242906257513,0.017702100035774
0.443344334433443,0.0829380627441405,-0.000958472449132429,0.0177034968299063
0.443444344434443,0.0829379669758353,-0.000956701853732475,0.0177048652541752
0.443544354435444,0.0829378713846141,-0.000954931122897713,0.0177062052331452
0.443644364436444,0.0829377759704902,-0.000953160259477208,0.0177075166924466
0.443744374437444,0.0829376807334769,-0.000951389266327174,0.0177087995587784
0.443844384438444,0.0829375856735869,-0.000949618146310337,0.0177100537599123
0.443944394439444,0.0829374907908328,-0.000947846902296748,0.017711279224697
0.444044404440444,0.0829373960852269,-0.000946075537164713,0.0177124758830614
0.444144414441444,0.0829373015567812,-0.000944304053798413,0.0177136436660197
0.444244424442444,0.0829372072055072,-0.000942532455088582,0.0177147825056735
0.444344434443444,0.0829371130314165,-0.000940760743933528,0.0177158923352171
0.444444444444444,0.08293701903452,-0.00093898892323802,0.0177169730889395
0.444544454445445,0.0829369252148287,-0.000937216995912644,0.0177180247022296
0.444644464446445,0.082936831572353,-0.000935444964875219,0.0177190471115785
0.444744474447445,0.0829367381071033,-0.000933672833049804,0.0177200402545839
0.444844484448445,0.0829366448190892,-0.000931900603366249,0.0177210040699531
0.444944494449445,0.0829365517083206,-0.000930128278760586,0.0177219384975061
0.445044504450445,0.0829364587748068,-0.000928355862174484,0.0177228434781804
0.445144514451445,0.0829363660185567,-0.000926583356556496,0.0177237189540321
0.445244524452445,0.0829362734395794,-0.000924810764859733,0.017724564868241
0.445344534453445,0.082936181037883,-0.00092303809004379,0.0177253811651131
0.445444544454445,0.0829360888134759,-0.000921265335073163,0.0177261677900839
0.445544554455446,0.082935996766366,-0.000919492502918295,0.0177269246897209
0.445644564456446,0.0829359048965605,-0.000917719596554659,0.017727651811728
0.445744574457446,0.0829358132040671,-0.000915946618962233,0.0177283491049471
0.445844584458446,0.0829357216888924,-0.000914173573127356,0.0177290165193619
0.445944594459446,0.0829356303510435,-0.000912400462040715,0.0177296540061002
0.446044604460446,0.0829355391905266,-0.000910627288697213,0.017730261517438
0.446144614461446,0.0829354482073475,-0.000908854056097687,0.017730839006801
0.446244624462446,0.0829353574015124,-0.000907080767246552,0.0177313864287674
0.446344634463446,0.0829352667730265,-0.000905307425152998,0.0177319037390717
0.446444644464446,0.0829351763218951,-0.000903534032830715,0.0177323908946061
0.446544654465447,0.082935086048123,-0.000901760593297677,0.0177328478534245
0.446644664466447,0.0829349959517149,-0.000899987109575976,0.0177332745747433
0.446744674467447,0.0829349060326749,-0.000898213584691513,0.0177336710189456
0.446844684468447,0.082934816291007,-0.000896440021674418,0.0177340371475822
0.446944694469447,0.082934726726715,-0.0008946664235581,0.0177343729233757
0.447044704470447,0.0829346373398021,-0.000892892793379963,0.0177346783102213
0.447144714471447,0.0829345481302714,-0.000891119134181543,0.017734953273189
0.447244724472447,0.0829344590981257,-0.000889345449006786,0.017735197778528
0.447344734473447,0.0829343702433673,-0.000887571740903125,0.0177354117936661
0.447444744474447,0.0829342815659986,-0.000885798012922304,0.0177355952872139
0.447544754475448,0.0829341930660212,-0.000884024268117361,0.017735748228966
0.447644764476448,0.0829341047434368,-0.000882250509545794,0.0177358705899022
0.447744774477448,0.0829340165982466,-0.000880476740267355,0.0177359623421925
0.447844784478448,0.0829339286304514,-0.000878702963344344,0.0177360234591955
0.447944794479448,0.0829338408400518,-0.000876929181841839,0.0177360539154621
0.448044804480448,0.0829337532270482,-0.000875155398827771,0.0177360536867366
0.448144814481448,0.0829336657914407,-0.000873381617371985,0.0177360227499603
0.448244824482448,0.0829335785332287,-0.000871607840546742,0.0177359610832701
0.448344834483448,0.0829334914524118,-0.000869834071426356,0.0177358686660036
0.448444844484448,0.082933404548989,-0.000868060313087019,0.0177357454786971
0.448544854485449,0.0829333178229592,-0.000866286568606902,0.0177355915030907
0.448644864486449,0.0829332312743208,-0.000864512841066242,0.0177354067221277
0.448744874487449,0.0829331449030718,-0.00086273913354669,0.0177351911199564
0.448844884488449,0.0829330587092102,-0.000860965449131105,0.0177349446819313
0.448944894489449,0.0829329726927334,-0.000859191790904585,0.0177346673946159
0.449044904490449,0.0829328868536388,-0.000857418161952817,0.0177343592457825
0.449144914491449,0.0829328011919232,-0.000855644565362557,0.0177340202244129
0.449244924492449,0.0829327157075833,-0.000853871004222246,0.0177336503207021
0.449344934493449,0.0829326304006153,-0.000852097481620072,0.017733249526057
0.449444944494449,0.0829325452710152,-0.000850324000646881,0.0177328178330986
0.44954495449545,0.0829324603187788,-0.000848550564392305,0.0177323552356632
0.44964496449645,0.0829323755439014,-0.000846777175947763,0.0177318617288024
0.44974497449745,0.082932290946378,-0.000845003838404933,0.0177313373087855
0.44984498449845,0.0829322065262035,-0.000843230554854861,0.0177307819730989
0.44994499449945,0.0829321222833721,-0.000841457328390154,0.0177301957204474
0.45004500450045,0.0829320382178782,-0.000839684162102498,0.0177295785507562
0.45014501450145,0.0829319543297156,-0.000837911059083809,0.0177289304651696
0.45024502450245,0.0829318706188776,-0.000836138022426348,0.0177282514660528
0.45034503450345,0.0829317870853577,-0.000834365055220898,0.0177275415569928
0.45044504450445,0.0829317037291485,-0.000832592160559185,0.017726800742798
0.450545054505451,0.0829316205502427,-0.000830819341531472,0.0177260290295
0.450645064506451,0.0829315375486329,-0.000829046601227691,0.0177252264243515
0.450745074507451,0.0829314547243105,-0.000827273942736485,0.0177243929358309
0.450845084508451,0.0829313720772676,-0.000825501369146645,0.0177235285736385
0.450945094509451,0.0829312896074954,-0.000823728883544946,0.0177226333486988
0.451045104510451,0.0829312073149852,-0.000821956489017569,0.0177217072731607
0.451145114511451,0.0829311251997272,-0.000820184188649083,0.0177207503603978
0.451245124512451,0.0829310432617122,-0.000818411985523075,0.0177197626250074
0.451345134513451,0.0829309615009303,-0.000816639882720803,0.0177187440828114
0.451445144514451,0.0829308799173712,-0.000814867883322909,0.0177176947508568
0.451545154515452,0.0829307985110245,-0.000813095990407765,0.0177166146474149
0.451645164516452,0.0829307172818793,-0.000811324207051354,0.0177155037919811
0.451745174517452,0.0829306362299246,-0.000809552536328281,0.0177143622052757
0.451845184518452,0.0829305553551491,-0.000807780981311708,0.0177131899092425
0.451945194519452,0.0829304746575407,-0.00080600954507087,0.01771198692705
0.452045204520452,0.0829303941370877,-0.000804238230673666,0.0177107532830894
0.452145214521452,0.0829303137937776,-0.000802467041185421,0.0177094890029758
0.452245224522452,0.0829302336275978,-0.000800695979668569,0.0177081941135468
0.452345234523452,0.0829301536385353,-0.000798925049183272,0.0177068686428622
0.452445244524452,0.082930073826577,-0.000797154252786342,0.0177055126202047
0.452545254525453,0.0829299941917093,-0.000795383593531415,0.0177041260760768
0.452645264526453,0.082929914733918,-0.000793613074469922,0.0177027090422026
0.452745274527453,0.0829298354531894,-0.00079184269864898,0.0177012615515263
0.452845284528453,0.0829297563495088,-0.000790072469113674,0.0176997836382112
0.452945294529453,0.0829296774228613,-0.000788302388903867,0.0176982753376391
0.453045304530453,0.0829295986732321,-0.000786532461057121,0.0176967366864096
0.453145314531453,0.0829295201006056,-0.000784762688607417,0.0176951677223388
0.453245324532453,0.0829294417049661,-0.000782993074583764,0.0176935684844592
0.453345334533453,0.0829293634862978,-0.000781223622012087,0.0176919390130181
0.453445344534453,0.082929285444584,-0.000779454333913826,0.0176902793494763
0.453545354535454,0.0829292075798087,-0.000777685213306498,0.0176885895365079
0.453645364536454,0.0829291298919546,-0.000775916263203196,0.0176868696179984
0.453745374537454,0.0829290523810044,-0.000774147486612864,0.0176851196390432
0.453845384538454,0.082928975046941,-0.000772378886538817,0.0176833396459481
0.453945394539454,0.0829288978897462,-0.000770610465980642,0.0176815296862259
0.454045404540454,0.0829288209094021,-0.000768842227933328,0.0176796898085959
0.454145414541454,0.0829287441058904,-0.000767074175385847,0.0176778200629832
0.454245424542454,0.082928667479192,-0.00076530631132311,0.017675920500516
0.454345434543454,0.0829285910292883,-0.000763538638724879,0.0176739911735244
0.454445444544454,0.0829285147561598,-0.000761771160564392,0.0176720321355404
0.454545454545455,0.082928438659787,-0.000760003879810731,0.0176700434412936
0.454645464546455,0.0829283627401501,-0.000758236799427028,0.0176680251467117
0.454745474547455,0.0829282869972287,-0.000756469922370516,0.0176659773089173
0.454845484548455,0.0829282114310024,-0.000754703251593799,0.0176638999862277
0.454945494549455,0.0829281360414504,-0.000752936790041386,0.0176617932381516
0.455045504550455,0.0829280608285517,-0.000751170540653998,0.0176596571253881
0.455145514551455,0.082927985792285,-0.000749404506365366,0.0176574917098247
0.455245524552455,0.0829279109326283,-0.000747638690102139,0.0176552970545346
0.455345534553455,0.0829278362495601,-0.000745873094786258,0.0176530732237755
0.455445544554455,0.0829277617430579,-0.000744107723331503,0.0176508202829875
0.455545554555456,0.0829276874130992,-0.000742342578646326,0.01764853829879
0.455645564556456,0.0829276132596612,-0.000740577663631935,0.0176462273389808
0.455745574557456,0.0829275392827208,-0.00073881298118286,0.0176438874725333
0.455845584558456,0.0829274654822545,-0.000737048534186071,0.0176415187695942
0.455945594559456,0.0829273918582387,-0.00073528432552265,0.0176391213014804
0.456045604560456,0.0829273184106494,-0.000733520358065112,0.0176366951406783
0.456145614561456,0.0829272451394625,-0.000731756634679666,0.0176342403608403
0.456245624562456,0.0829271720446531,-0.000729993158224776,0.0176317570367821
0.456345634563456,0.0829270991261966,-0.000728229931551398,0.0176292452444811
0.456445644564456,0.0829270263840679,-0.000726466957502477,0.0176267050610721
0.456545654565457,0.0829269538182413,-0.000724704238914191,0.0176241365648472
0.456645664566457,0.0829268814286916,-0.000722941778613217,0.017621539835251
0.456745674567457,0.0829268092153925,-0.000721179579419736,0.0176189149528783
0.456845684568457,0.0829267371783176,-0.000719417644145368,0.0176162619994724
0.456945694569457,0.0829266653174408,-0.000717655975592781,0.0176135810579212
0.457045704570457,0.082926593632735,-0.000715894576557408,0.0176108722122542
0.457145714571457,0.0829265221241731,-0.000714133449825469,0.0176081355476396
0.457245724572457,0.0829264507917278,-0.000712372598175036,0.017605371150383
0.457345734573457,0.0829263796353715,-0.000710612024374992,0.017602579107922
0.457445744574457,0.0829263086550762,-0.000708851731185722,0.0175997595088246
0.457545754575458,0.0829262378508138,-0.00070709172135888,0.0175969124427847
0.457645764576458,0.0829261672225555,-0.00070533199763669,0.0175940380006216
0.457745774577458,0.082926096770273,-0.000703572562752715,0.0175911362742735
0.457845784578458,0.0829260264939371,-0.000701813419430812,0.0175882073567962
0.457945794579458,0.0829259563935183,-0.000700054570385688,0.0175852513423595
0.458045804580458,0.0829258864689874,-0.000698296018322489,0.0175822683262433
0.458145814581458,0.0829258167203142,-0.000696537765937376,0.0175792584048348
0.458245824582458,0.0829257471474689,-0.00069477981591536,0.0175762216756248
0.458345834583458,0.0829256777504209,-0.000693022170933403,0.0175731582372041
0.458445844584458,0.0829256085291397,-0.000691264833657241,0.0175700681892596
0.458545854585459,0.0829255394835943,-0.000689507806742979,0.0175669516325719
0.458645864586459,0.0829254706137536,-0.000687751092837219,0.0175638086690099
0.458745874587459,0.0829254019195862,-0.000685994694575298,0.0175606394015285
0.458845884588459,0.0829253334010603,-0.000684238614582758,0.0175574439341646
0.458945894589459,0.082925265058144,-0.000682482855474728,0.0175542223720326
0.459045904590459,0.082925196890805,-0.00068072741985562,0.0175509748213209
0.459145914591459,0.0829251288990109,-0.000678972310319091,0.0175477013892892
0.459245924592459,0.0829250610827291,-0.000677217529447964,0.0175444021842622
0.459345934593459,0.0829249934419262,-0.000675463079814992,0.0175410773156277
0.459445944594459,0.0829249259765693,-0.000673708963980689,0.0175377268938316
0.45954595459546,0.0829248586866248,-0.00067195518449523,0.017534351030374
0.45964596459646,0.0829247915720589,-0.000670201743897492,0.0175309498378051
0.45974597459746,0.0829247246328376,-0.000668448644714498,0.017527523429721
0.45984598459846,0.0829246578689266,-0.000666695889463084,0.01752407192076
0.45994599459946,0.0829245912802914,-0.000664943480647164,0.0175205954265971
0.46004600460046,0.0829245248668973,-0.000663191420760166,0.0175170940639412
0.46014601460146,0.0829244586287091,-0.00066143971228305,0.0175135679505296
0.46024602460246,0.0829243925656918,-0.000659688357685268,0.0175100172051242
0.46034603460346,0.0829243266778096,-0.000657937359424141,0.0175064419475069
0.46044604460446,0.0829242609650269,-0.000656186719945477,0.0175028422984757
0.460546054605461,0.0829241954273076,-0.000654436441682141,0.0174992183798386
0.460646064606461,0.0829241300646156,-0.000652686527055598,0.017495570314411
0.460746074607461,0.0829240648769144,-0.00065093697847424,0.0174918982260096
0.460846084608461,0.0829239998641671,-0.000649187798334372,0.0174882022394486
0.460946094609461,0.0829239350263368,-0.000647438989020168,0.0174844824805349
0.461046104610461,0.0829238703633865,-0.000645690552902387,0.0174807390760631
0.461146114611461,0.0829238058752785,-0.000643942492339691,0.01747697215381
0.461246124612461,0.0829237415619751,-0.000642194809677628,0.0174731818425324
0.461346134613461,0.0829236774234387,-0.000640447507248394,0.017469368271959
0.461446144614461,0.0829236134596309,-0.00063870058737191,0.0174655315727873
0.461546154615462,0.0829235496705134,-0.000636954052355193,0.0174616718766786
0.461646164616462,0.0829234860560474,-0.000635207904490948,0.0174577893162524
0.461746174617462,0.0829234226161945,-0.000633462146059516,0.0174538840250819
0.461846184618462,0.0829233593509153,-0.000631716779327096,0.0174499561376889
0.461946194619462,0.0829232962601707,-0.000629971806547024,0.017446005789538
0.462046204620462,0.082923233343921,-0.000628227229958899,0.0174420331170328
0.462146214621462,0.0829231706021266,-0.000626483051788112,0.0174380382575088
0.462246224622462,0.0829231080347474,-0.000624739274247,0.0174340213492303
0.462346234623462,0.0829230456417435,-0.000622995899533734,0.0174299825313841
0.462446244624462,0.0829229834230742,-0.000621252929832413,0.0174259219440731
0.462546254625463,0.082922921378699,-0.000619510367313031,0.0174218397283131
0.462646264626463,0.0829228595085772,-0.000617768214131821,0.0174177360260259
0.462746274627463,0.0829227978126676,-0.000616026472430363,0.0174136109800348
0.462846284628463,0.0829227362909289,-0.000614285144335972,0.0174094647340582
0.462946294629463,0.0829226749433198,-0.000612544231961624,0.0174052974327045
0.463046304630463,0.0829226137697986,-0.000610803737406167,0.0174011092214671
0.463146314631463,0.0829225527703233,-0.000609063662752895,0.0173969002467185
0.463246324632463,0.0829224919448519,-0.000607324010071626,0.0173926706557035
0.463346334633463,0.0829224312933419,-0.000605584781416276,0.0173884205965359
0.463446344634463,0.082922370815751,-0.000603845978826838,0.0173841502181906
0.463546354635464,0.0829223105120364,-0.000602107604327749,0.0173798596704991
0.463646364636464,0.0829222503821553,-0.000600369659928633,0.0173755491041435
0.463746374637464,0.0829221904260645,-0.000598632147624043,0.0173712186706504
0.463846384638464,0.0829221306437206,-0.000596895069392839,0.0173668685223856
0.463946394639464,0.0829220710350802,-0.000595158427199834,0.0173624988125474
0.464046404640464,0.0829220116000996,-0.000593422222993094,0.0173581096951618
0.464146414641464,0.0829219523387348,-0.0005916864587063,0.0173537013250753
0.464246424642464,0.0829218932509419,-0.000589951136256574,0.0173492738579502
0.464346434643464,0.0829218343366764,-0.000588216257546245,0.0173448274502578
0.464446444644464,0.0829217755958939,-0.000586481824461794,0.0173403622592719
0.464546454645465,0.0829217170285498,-0.000584747838873707,0.0173358784430643
0.464646464646465,0.0829216586345992,-0.00058301430263691,0.0173313761604971
0.464746474647465,0.0829216004139971,-0.000581281217590109,0.0173268555712173
0.464846484648465,0.0829215423666983,-0.000579548585556242,0.0173223168356505
0.464946494649465,0.0829214844926573,-0.000577816408341993,0.0173177601149947
0.465046504650465,0.0829214267918286,-0.000576084687737997,0.0173131855712138
0.465146514651465,0.0829213692641665,-0.000574353425518585,0.0173085933670318
0.465246524652465,0.0829213119096251,-0.000572622623441687,0.0173039836659261
0.465346534653465,0.082921254728158,-0.00057089228324918,0.0172993566321211
0.465446544654465,0.0829211977197193,-0.000569162406666418,0.0172947124305824
0.465546554655466,0.0829211408842623,-0.000567432995401486,0.0172900512270095
0.465646564656466,0.0829210842217405,-0.000565704051147017,0.0172853731878299
0.465746574657466,0.082921027732107,-0.000563975575578031,0.0172806784801929
0.465846584658466,0.0829209714153149,-0.000562247570353314,0.0172759672719623
0.465946594659466,0.0829209152713171,-0.000560520037114602,0.0172712397317104
0.466046604660466,0.0829208593000663,-0.000558792977486867,0.0172664960287117
0.466146614661466,0.0829208035015151,-0.000557066393077939,0.0172617363329355
0.466246624662466,0.0829207478756159,-0.000555340285478834,0.0172569608150399
0.466346634663466,0.0829206924223208,-0.000553614656263391,0.017252169646365
0.466446644664466,0.0829206371415821,-0.000551889506988057,0.0172473629989257
0.466546654665467,0.0829205820333514,-0.000550164839192414,0.0172425410454062
0.466646664666467,0.0829205270975808,-0.000548440654398639,0.0172377039591519
0.466746674667467,0.0829204723342217,-0.000546716954111217,0.0172328519141636
0.466846684668467,0.0829204177432258,-0.000544993739817618,0.0172279850850902
0.466946694669467,0.082920363324544,-0.000543271012987491,0.0172231036472217
0.467046704670467,0.082920309078128,-0.000541548775073115,0.0172182077764832
0.467146714671467,0.0829202550039285,-0.000539827027509215,0.017213297649427
0.467246724672467,0.0829202011018965,-0.000538105771712623,0.0172083734432264
0.467346734673467,0.0829201473719827,-0.000536385009082513,0.0172034353356684
0.467446744674467,0.0829200938141377,-0.000534664741000272,0.0171984835051469
0.467546754675468,0.082920040428312,-0.000532944968829369,0.0171935181306556
0.467646764676468,0.0829199872144561,-0.000531225693915303,0.0171885393917812
0.467746774677468,0.0829199341725198,-0.000529506917585816,0.0171835474686957
0.467846784678468,0.0829198813024536,-0.000527788641150187,0.0171785425421508
0.467946794679468,0.0829198286042071,-0.000526070865900021,0.0171735247934689
0.468046804680468,0.0829197760777305,-0.00052435359310838,0.0171684944045371
0.468146814681468,0.0829197237229731,-0.000522636824030631,0.0171634515578004
0.468246824682468,0.0829196715398846,-0.000520920559903087,0.0171583964362535
0.468346834683468,0.0829196195284144,-0.000519204801944583,0.0171533292234343
0.468446844684468,0.0829195676885121,-0.000517489551354974,0.0171482501034166
0.468546854685469,0.0829195160201265,-0.000515774809315825,0.0171431592608026
0.468646864686469,0.0829194645232068,-0.000514060576990374,0.0171380568807162
0.468746874687469,0.0829194131977021,-0.000512346855523044,0.0171329431487947
0.468846884688469,0.0829193620435612,-0.000510633646039971,0.0171278182511831
0.468946894689469,0.0829193110607328,-0.000508920949648652,0.0171226823745247
0.469046904690469,0.0829192602491656,-0.000507208767437427,0.0171175357059555
0.469146914691469,0.082919209608808,-0.00050549710047646,0.0171123784330964
0.469246924692469,0.0829191591396085,-0.000503785949816696,0.0171072107440453
0.469346934693469,0.0829191088415153,-0.000502075316490552,0.01710203282737
0.469446944694469,0.0829190587144769,-0.0005003652015114,0.0170968448721008
0.46954695469547,0.0829190087584411,-0.000498655605873777,0.0170916470677231
0.46964696469647,0.082918958973356,-0.000496946530553147,0.01708643960417
0.46974697469747,0.0829189093591696,-0.000495237976506,0.0170812226718144
0.46984698469847,0.0829188599158297,-0.000493529944669895,0.017075996461462
0.46994699469947,0.082918810643284,-0.000491822435963009,0.0170707611643432
0.47004700470047,0.0829187615414801,-0.000490115451284621,0.0170655169721065
0.47014701470147,0.0829187126103656,-0.00048840899151462,0.0170602640768096
0.47024702470247,0.082918663849888,-0.00048670305751395,0.0170550026709131
0.47034703470347,0.0829186152599945,-0.000484997650124057,0.0170497329472723
0.47044704470447,0.0829185668406326,-0.000483292770166958,0.0170444550991293
0.470547054705471,0.0829185185917493,-0.000481588418445766,0.017039169320106
0.470647064706471,0.0829184705132919,-0.000479884595743831,0.0170338758041962
0.470747074707471,0.0829184226052075,-0.000478181302825248,0.0170285747457576
0.470847084708471,0.0829183748674429,-0.00047647854043454,0.0170232663395048
0.470947094709471,0.0829183272999451,-0.00047477630929685,0.0170179507805008
0.471047104710471,0.082918279902661,-0.000473074610117707,0.0170126282641501
0.471147114711471,0.0829182326755372,-0.000471373443583158,0.0170072989861903
0.471247124712471,0.0829181856185207,-0.00046967281035978,0.0170019631426847
0.471347134713471,0.0829181387315577,-0.000467972711094185,0.0169966209300147
0.471447144714471,0.082918092014595,-0.000466273146413511,0.0169912725448714
0.471547154715472,0.0829180454675792,-0.000464574116925364,0.0169859181842486
0.471647164716472,0.0829179990904565,-0.000462875623217404,0.0169805580454344
0.471747174717472,0.0829179528831735,-0.000461177665857602,0.0169751923260038
0.471847184718472,0.0829179068456764,-0.000459480245394264,0.0169698212238105
0.471947194719472,0.0829178609779116,-0.000457783362355713,0.0169644449369795
0.472047204720472,0.0829178152798253,-0.000456087017250648,0.0169590636638987
0.472147214721472,0.0829177697513637,-0.000454391210567792,0.0169536776032116
0.472247224722472,0.0829177243924727,-0.000452695942775966,0.0169482869538092
0.472347234723472,0.0829176792030986,-0.000451001214324139,0.0169428919148219
0.472447244724472,0.0829176341831874,-0.000449307025641356,0.0169374926856121
0.472547254725473,0.0829175893326852,-0.000447613377136736,0.0169320894657658
0.472647264726473,0.0829175446515377,-0.000445920269199336,0.0169266824550849
0.472747274727473,0.082917500139691,-0.000444227702198342,0.0169212718535794
0.472847284728473,0.082917455797091,-0.000442535676482808,0.0169158578614592
0.472947294729473,0.0829174116236834,-0.000440844192381825,0.0169104406791265
0.473047304730473,0.0829173676194142,-0.000439153250204429,0.0169050205071674
0.473147314731473,0.0829173237842291,-0.000437462850239553,0.0168995975463444
0.473247324732473,0.0829172801180739,-0.000435772992756085,0.0168941719975882
0.473347334733473,0.0829172366208943,-0.000434083678002782,0.0168887440619897
0.473447344734473,0.0829171932926359,-0.000432394906208303,0.0168833139407921
0.473547354735474,0.0829171501332445,-0.000430706677581147,0.0168778818353828
0.473647364736474,0.0829171071426659,-0.000429018992309682,0.0168724479472857
0.473747374737474,0.0829170643208454,-0.000427331850562108,0.0168670124781528
0.473847384738474,0.0829170216677291,-0.000425645252486458,0.0168615756297565
0.473947394739474,0.0829169791832623,-0.000423959198210581,0.0168561376039814
0.474047404740474,0.0829169368673906,-0.000422273687842128,0.0168506986028163
0.474147414741474,0.0829168947200597,-0.000420588721468538,0.0168452588283464
0.474247424742474,0.0829168527412152,-0.000418904299157046,0.016839818482745
0.474347434743474,0.0829168109308027,-0.000417220420954653,0.0168343777682655
0.474447444744474,0.0829167692887676,-0.000415537086888138,0.0168289368872336
0.474547454745475,0.0829167278150557,-0.000413854296964031,0.0168234960420388
0.474647464746475,0.0829166865096124,-0.000412172051168629,0.0168180554351269
0.474747474747475,0.0829166453723836,-0.000410490349467988,0.0168126152689917
0.474847484748475,0.0829166044033146,-0.00040880919180788,0.0168071757461666
0.474947494749475,0.0829165636023509,-0.000407128578113836,0.0168017370692174
0.475047504750475,0.0829165229694385,-0.00040544850829115,0.0167962994407334
0.475147514751475,0.0829164825045225,-0.000403768982224812,0.0167908630633196
0.475247524752475,0.082916442207549,-0.000402089999779592,0.0167854281395891
0.475347534753475,0.0829164020784635,-0.000400411560799964,0.0167799948721542
0.475447544754475,0.0829163621172115,-0.00039873366511014,0.0167745634636192
0.475547554755476,0.0829163223237387,-0.0003970563125141,0.0167691341165716
0.475647564756476,0.082916282697991,-0.000395379502795558,0.0167637070335747
0.475747574757476,0.082916243239914,-0.000393703235717926,0.016758282417159
0.475847584758476,0.0829162039494534,-0.00039202751102439,0.0167528604698143
0.475947594759476,0.082916164826555,-0.000390352328437943,0.0167474413939818
0.476047604760476,0.0829161258711647,-0.000388677687661197,0.0167420253920461
0.476147614761476,0.082916087083228,-0.000387003588376733,0.0167366126663267
0.476247624762476,0.0829160484626912,-0.000385330030246697,0.0167312034190703
0.476347634763476,0.0829160100094999,-0.000383657012913118,0.0167257978524428
0.476447644764476,0.0829159717236001,-0.000381984535997773,0.0167203961685209
0.476547654765477,0.0829159336049379,-0.000380312599102232,0.0167149985692846
0.476647664766477,0.0829158956534591,-0.000378641201808046,0.0167096052566084
0.476747674767477,0.08291585786911,-0.000376970343676224,0.0167042164322541
0.476847684768477,0.0829158202518365,-0.000375300024247893,0.0166988322978622
0.476947694769477,0.0829157828015847,-0.000373630243043952,0.0166934530549438
0.477047704770477,0.082915745518301,-0.00037196099956515,0.0166880789048731
0.477147714771477,0.0829157084019316,-0.000370292293291967,0.0166827100488789
0.477247724772477,0.0829156714524228,-0.00036862412368499,0.0166773466880369
0.477347734773477,0.0829156346697208,-0.000366956490184584,0.0166719890232614
0.477447744774477,0.0829155980537723,-0.000365289392211064,0.0166666372552973
0.477547754775478,0.0829155616045235,-0.000363622829164597,0.0166612915847127
0.477647764776478,0.0829155253219211,-0.000361956800425409,0.0166559522118898
0.477747774777478,0.0829154892059114,-0.000360291305353651,0.0166506193370181
0.477847784778478,0.0829154532564414,-0.000358626343289497,0.0166452931600856
0.477947794779478,0.0829154174734579,-0.000356961913552959,0.016639973880871
0.478047804780478,0.0829153818569073,-0.0003552980154444,0.0166346616989361
0.478147814781478,0.0829153464067368,-0.00035363464824383,0.0166293568136174
0.478247824782478,0.0829153111228932,-0.000351971811211729,0.0166240594240183
0.478347834783478,0.0829152760053234,-0.0003503095035885,0.0166187697290014
0.478447844784478,0.0829152410539749,-0.000348647724594546,0.0166134879271799
0.478547854785479,0.0829152062687945,-0.000346986473430751,0.0166082142169107
0.478647864786479,0.0829151716497295,-0.000345325749277794,0.0166029487962855
0.478747874787479,0.0829151371967273,-0.000343665551296767,0.0165976918631233
0.478847884788479,0.0829151029097353,-0.000342005878629023,0.016592443614963
0.478947894789479,0.082915068788701,-0.000340346730396022,0.0165872042490545
0.479047904790479,0.0829150348335721,-0.000338688105699692,0.0165819739623518
0.479147914791479,0.0829150010442961,-0.000337030003622086,0.0165767529515043
0.479247924792479,0.082914967420821,-0.000335372423225814,0.0165715414128497
0.479347934793479,0.0829149339630945,-0.000333715363553763,0.0165663395424057
0.479447944794479,0.0829149006710646,-0.000332058823628958,0.0165611475358623
0.47954795479548,0.0829148675446794,-0.00033040280245556,0.0165559655885742
0.47964796479648,0.0829148345838871,-0.000328747299017487,0.0165507938955525
0.47974797479748,0.0829148017886359,-0.000327092312279467,0.0165456326514574
0.47984798479848,0.0829147691588742,-0.000325437841186981,0.0165404820505905
0.47994799479948,0.0829147366945505,-0.000323783884665824,0.0165353422868861
0.48004800480048,0.0829147043956134,-0.000322130441622301,0.016530213553905
0.48014801480148,0.0829146722620116,-0.000320477510943934,0.0165250960448252
0.48024802480248,0.082914640293694,-0.000318825091498305,0.0165199899524356
0.48034803480348,0.0829146084906094,-0.00031717318213406,0.0165148954691271
0.48044804480448,0.0829145768527068,-0.000315521781680527,0.0165098127868855
0.480548054805481,0.0829145453799354,-0.000313870888947956,0.0165047420972841
0.480648064806481,0.0829145140722447,-0.000312220502727577,0.0164996835914755
0.480748074807481,0.0829144829295838,-0.00031057062179085,0.0164946374601841
0.480848084808481,0.0829144519519024,-0.000308921244891105,0.0164896038936989
0.480948094809481,0.0829144211391501,-0.000307272370762466,0.0164845830818651
0.481048104810481,0.0829143904912767,-0.000305623998119188,0.0164795752140776
0.481148114811481,0.0829143600082321,-0.000303976125657618,0.0164745804792723
0.481248124812481,0.0829143296899664,-0.000302328752054941,0.0164695990659193
0.481348134813481,0.0829142995364298,-0.000300681875969637,0.0164646311620153
0.481448144814481,0.0829142695475724,-0.000299035496040947,0.0164596769550756
0.481548154815482,0.0829142397233448,-0.000297389610889663,0.0164547366321274
0.481648164816482,0.0829142100636976,-0.000295744219118129,0.0164498103797016
0.481748174817482,0.0829141805685815,-0.000294099319309783,0.0164448983838256
0.481848184818482,0.0829141512379474,-0.000292454910029628,0.016440000830016
0.481948194819482,0.0829141220717462,-0.000290810989823671,0.0164351179032712
0.482048204820482,0.0829140930699291,-0.000289167557220317,0.0164302497880637
0.482148214821482,0.0829140642324477,-0.00028752461072882,0.016425396668333
0.482248224822482,0.0829140355592531,-0.00028588214884031,0.0164205587274783
0.482348234823482,0.0829140070502969,-0.000284240170027604,0.016415736148351
0.482448244824482,0.0829139787055311,-0.000282598672745268,0.0164109291132473
0.482548254825483,0.0829139505249075,-0.000280957655429775,0.0164061378039013
0.482648264826483,0.0829139225083782,-0.00027931711649888,0.0164013624014771
0.482748274827483,0.0829138946558954,-0.000277677054353406,0.0163966030865627
0.482848284828483,0.0829138669674115,-0.000276037467374918,0.0163918600391612
0.482948294829483,0.0829138394428792,-0.000274398353927793,0.0163871334386848
0.483048304830483,0.0829138120822508,-0.000272759712357944,0.0163824234639477
0.483148314831483,0.0829137848854798,-0.000271121540993954,0.0163777302931579
0.483248324832483,0.0829137578525189,-0.000269483838146363,0.0163730541039108
0.483348334833483,0.0829137309833213,-0.000267846602107706,0.0163683950731822
0.483448344834483,0.0829137042778405,-0.000266209831153541,0.0163637533773213
0.483548354835484,0.0829136777360301,-0.000264573523541109,0.0163591291920428
0.483648364836484,0.0829136513578437,-0.000262937677510804,0.0163545226924209
0.483748374837484,0.0829136251432354,-0.000261302291284687,0.0163499340528815
0.483848384838484,0.0829135990921594,-0.000259667363067907,0.0163453634471961
0.483948394839484,0.0829135732045696,-0.000258032891048604,0.0163408110484738
0.484048404840484,0.0829135474804208,-0.000256398873396936,0.0163362770291553
0.484148414841484,0.0829135219196675,-0.000254765308266482,0.0163317615610054
0.484248424842484,0.0829134965222645,-0.000253132193793128,0.0163272648151066
0.484348434843484,0.082913471288167,-0.00025149952809611,0.0163227869618516
0.484448444844484,0.08291344621733,-0.000249867309277305,0.0163183281709376
0.484548454845485,0.0829134213097091,-0.000248235535422212,0.0163138886113582
0.484648464846485,0.0829133965652597,-0.000246604204598494,0.0163094684513974
0.484748474847485,0.0829133719839379,-0.000244973314857835,0.016305067858623
0.484848484848485,0.0829133475656994,-0.000243342864235117,0.0163006869998792
0.484948494849485,0.0829133233105004,-0.000241712850748619,0.0162963260412808
0.485048504850485,0.0829132992182974,-0.000240083272399374,0.0162919851482059
0.485148514851485,0.0829132752890468,-0.000238454127172656,0.0162876644852898
0.485248524852485,0.0829132515227057,-0.000236825413037172,0.0162833642164173
0.485348534853485,0.0829132279192308,-0.000235197127944693,0.016279084504718
0.485448544854485,0.0829132044785794,-0.000233569269831491,0.0162748255125583
0.485548554855486,0.0829131812007089,-0.000231941836617303,0.0162705874015348
0.485648564856486,0.0829131580855769,-0.00023031482620591,0.0162663703324696
0.485748574857486,0.0829131351331413,-0.000228688236484593,0.0162621744654018
0.485848584858486,0.08291311234336,-0.00022706206532505,0.0162579999595819
0.485948594859486,0.0829130897161913,-0.000225436310583217,0.016253846973466
0.486048604860486,0.0829130672515937,-0.000223810970098763,0.0162497156647084
0.486148614861486,0.0829130449495258,-0.000222186041696017,0.0162456061901564
0.486248624862486,0.0829130228099466,-0.000220561523183549,0.016241518705843
0.486348634863486,0.0829130008328151,-0.000218937412354119,0.0162374533669812
0.486448644864486,0.0829129790180907,-0.00021731370698546,0.0162334103279583
0.486548654865487,0.0829129573657331,-0.000215690404839596,0.0162293897423282
0.486648664866487,0.0829129358757018,-0.000214067503663575,0.0162253917628068
0.486748674867487,0.082912914547957,-0.000212445001188532,0.0162214165412654
0.486848684868487,0.0829128933824589,-0.000210822895131168,0.0162174642287239
0.486948694869487,0.0829128723791679,-0.000209201183192709,0.016213534975346
0.487048704870487,0.0829128515380448,-0.000207579863059776,0.0162096289304324
0.487148714871487,0.0829128308590506,-0.000205958932403514,0.0162057462424148
0.487248724872487,0.0829128103421463,-0.000204338388880745,0.0162018870588501
0.487348734873487,0.0829127899872933,-0.00020271823013373,0.0161980515264151
0.487448744874487,0.0829127697944533,-0.000201098453789144,0.0161942397908993
0.487548754875488,0.0829127497635883,-0.000199479057460491,0.0161904519972004
0.487648764876488,0.0829127298946601,-0.000197860038745895,0.0161866882893181
0.487748774877488,0.0829127101876315,-0.000196241395229309,0.0161829488103474
0.487848784878488,0.0829126906424646,-0.000194623124480476,0.0161792337024745
0.487948794879488,0.0829126712591226,-0.0001930052240547,0.0161755431069699
0.488048804880488,0.0829126520375684,-0.0001913876914943,0.0161718771641831
0.488148814881488,0.0829126329777655,-0.000189770524325988,0.0161682360135372
0.488248824882488,0.0829126140796772,-0.000188153720063806,0.0161646197935229
0.488348834883488,0.0829125953432677,-0.000186537276207381,0.0161610286416933
0.488448844884488,0.0829125767685009,-0.00018492119024272,0.0161574626946585
0.488548854885489,0.082912558355341,-0.000183305459642496,0.0161539220880791
0.488648864886489,0.0829125401037527,-0.000181690081865955,0.0161504069566629
0.488748874887489,0.082912522013701,-0.000180075054357546,0.0161469174341571
0.488848884888489,0.0829125040851508,-0.000178460374550523,0.0161434536533445
0.488948894889489,0.0829124863180676,-0.000176846039863192,0.0161400157460379
0.489048904890489,0.0829124687124167,-0.000175232047702133,0.0161366038430742
0.489148914891489,0.0829124512681643,-0.000173618395459765,0.0161332180743098
0.489248924892489,0.0829124339852765,-0.000172005080515503,0.0161298585686157
0.489348934893489,0.0829124168637194,-0.000170392100237145,0.0161265254538709
0.489448944894489,0.0829123999034601,-0.000168779451978373,0.016123218856959
0.48954895489549,0.0829123831044653,-0.000167167133081325,0.0161199389037627
0.48964896489649,0.0829123664667021,-0.00016555514087461,0.0161166857191571
0.48974897489749,0.0829123499901382,-0.000163943472675298,0.0161134594270072
0.48984898489849,0.0829123336747411,-0.000162332125787824,0.0161102601501616
0.48994899489949,0.082912317520479,-0.00016072109750357,0.0161070880104477
0.49004900490049,0.0829123015273201,-0.000159110385103437,0.0161039431286664
0.49014901490149,0.0829122856952327,-0.000157499985854529,0.0161008256245882
0.49024902490249,0.0829122700241861,-0.000155889897013554,0.0160977356169485
0.49034903490349,0.082912254514149,-0.000154280115824061,0.0160946732234411
0.49044904490449,0.0829122391650908,-0.00015267063951913,0.0160916385607153
0.490549054905491,0.0829122239769815,-0.000151061465319032,0.016088631744371
0.490649064906491,0.0829122089497905,-0.000149452590433924,0.0160856528889535
0.490749074907491,0.0829121940834884,-0.000147844012060608,0.0160827021079486
0.490849084908491,0.0829121793780456,-0.000146235727386787,0.0160797795137789
0.490949094909491,0.0829121648334328,-0.000144627733587297,0.0160768852177995
0.491049104910491,0.0829121504496211,-0.000143020027826592,0.0160740193302922
0.491149114911491,0.0829121362265818,-0.00014141260725806,0.0160711819604625
0.491249124912491,0.0829121221642865,-0.000139805469024903,0.0160683732164341
0.491349134913491,0.0829121082627073,-0.000138198610257903,0.0160655932052455
0.491449144914491,0.0829120945218161,-0.000136592028078952,0.0160628420328457
0.491549154915492,0.0829120809415855,-0.000134985719598054,0.0160601198040883
0.491649164916492,0.0829120675219883,-0.00013337968191552,0.0160574266227301
0.491749174917492,0.0829120542629977,-0.000131773912121322,0.0160547625914245
0.491849184918492,0.0829120411645867,-0.000130168407295357,0.0160521278117185
0.491949194919492,0.0829120282267293,-0.000128563164506503,0.0160495223840487
0.492049204920492,0.0829120154493993,-0.000126958180814456,0.0160469464077368
0.492149214921492,0.0829120028325709,-0.000125353453269131,0.0160443999809859
0.492249224922492,0.0829119903762187,-0.000123748978910292,0.0160418832008762
0.492349234923492,0.0829119780803173,-0.000122144754768077,0.0160393961633625
0.492449244924492,0.0829119659448423,-0.000120540777863371,0.0160369389632681
0.492549254925493,0.0829119539697686,-0.000118937045207114,0.0160345116942829
0.492649264926493,0.0829119421550722,-0.000117333553801678,0.0160321144489588
0.492749274927493,0.0829119305007291,-0.000115730300639521,0.0160297473187063
0.492849284928493,0.0829119190067157,-0.000114127282704424,0.0160274103937905
0.492949294929493,0.0829119076730083,-0.000112524496970933,0.0160251037633271
0.493049304930493,0.0829118964995843,-0.00011092194040543,0.016022827515281
0.493149314931493,0.0829118854864206,-0.000109319609964126,0.0160205817364598
0.493249324932493,0.0829118746334948,-0.000107717502596036,0.0160183665125118
0.493349334933493,0.0829118639407848,-0.00010611561524112,0.0160161819279236
0.493449344934493,0.0829118534082687,-0.000104513944831053,0.0160140280660144
0.493549354935494,0.082911843035925,-0.000102912488288875,0.0160119050089344
0.493649364936494,0.0829118328237323,-0.000101311242530057,0.0160098128376611
0.493749374937494,0.08291182277167,-9.97102044612763e-05,0.0160077516319953
0.493849384938494,0.0829118128797173,-9.81093709822487e-05,0.0160057214705592
0.493949394939494,0.0829118031478538,-9.65087389834069e-05,0.016003722430793
0.494049404940494,0.0829117935760596,-9.49083053497545e-05,0.01600175458895
0.494149414941494,0.082911784164315,-9.33080669567807e-05,0.0159998180200963
0.494249424942494,0.0829117749126007,-9.17080206727407e-05,0.0159979127981057
0.494349434943494,0.0829117658208976,-9.01081633598197e-05,0.0159960389956581
0.494449444944494,0.0829117568891869,-8.85084918716166e-05,0.015994196684235
0.494549454945495,0.0829117481174503,-8.69090030550657e-05,0.0159923859341184
0.494649464946495,0.0829117395056694,-8.53096937510187e-05,0.0159906068143871
0.494749474947495,0.0829117310538268,-8.37105607918847e-05,0.0159888593929144
0.494849484948495,0.0829117227619047,-8.21116010046247e-05,0.0159871437363636
0.494949494949495,0.0829117146298863,-8.05128112091561e-05,0.0159854599101883
0.495049504950495,0.0829117066577543,-7.89141882185252e-05,0.0159838079786278
0.495149514951495,0.0829116988454924,-7.73157288401593e-05,0.0159821880047045
0.495249524952495,0.0829116911930846,-7.57174298748164e-05,0.0159806000502225
0.495349534953495,0.0829116837005146,-7.41192881171412e-05,0.0159790441757637
0.495449544954495,0.0829116763677673,-7.25213003559078e-05,0.0159775204406867
0.495549554955496,0.0829116691948271,-7.09234633738079e-05,0.0159760289031239
0.495649564956496,0.0829116621816791,-6.93257739478776e-05,0.0159745696199789
0.495749574957496,0.0829116553283089,-6.77282288498307e-05,0.0159731426469245
0.495849584958496,0.0829116486347021,-6.61308248451284e-05,0.0159717480384005
0.495949594959496,0.0829116421008448,-6.45335586947851e-05,0.0159703858476113
0.496049604960496,0.0829116357267234,-6.29364271541401e-05,0.0159690561265239
0.496149614961496,0.0829116295123245,-6.13394269727837e-05,0.0159677589258663
0.496249624962496,0.0829116234576352,-5.97425548964996e-05,0.0159664942951244
0.496349634963496,0.0829116175626427,-5.81458076648078e-05,0.0159652622825412
0.496449644964496,0.082911611827335,-5.65491820142444e-05,0.0159640629351136
0.496549654965497,0.0829116062516998,-5.49526746746171e-05,0.0159628962985918
0.496649664966497,0.0829116008357256,-5.33562823731429e-05,0.0159617624174766
0.496749674967497,0.0829115955794009,-5.1760001830928e-05,0.0159606613350185
0.496849684968497,0.082911590482715,-5.01638297666464e-05,0.0159595930932143
0.496949694969497,0.0829115855456568,-4.85677628926276e-05,0.0159585577328074
0.497049704970497,0.0829115807682162,-4.69717979199224e-05,0.0159575552932848
0.497149714971497,0.0829115761503832,-4.53759315528762e-05,0.015956585812876
0.497249724972497,0.0829115716921479,-4.37801604942344e-05,0.0159556493285517
0.497349734973497,0.0829115673935011,-4.21844814415309e-05,0.0159547458760219
0.497449744974497,0.0829115632544337,-4.05888910902387e-05,0.0159538754897347
0.497549754975498,0.082911559274937,-3.89933861310609e-05,0.015953038202875
0.497649764976498,0.0829115554550027,-3.73979632527334e-05,0.0159522340473627
0.497749774977498,0.0829115517946226,-3.58026191401785e-05,0.0159514630538514
0.497849784978498,0.0829115482937892,-3.42073504749405e-05,0.0159507252517291
0.497949794979498,0.0829115449524949,-3.26121539362045e-05,0.0159500206691136
0.498049804980498,0.0829115417707327,-3.10170262005834e-05,0.0159493493328541
0.498149814981498,0.0829115387484961,-2.94219639419042e-05,0.0159487112685295
0.498249824982498,0.0829115358857784,-2.78269638314607e-05,0.0159481065004466
0.498349834983498,0.0829115331825738,-2.6232022537611e-05,0.0159475350516403
0.498449844984498,0.0829115306388765,-2.46371367272021e-05,0.0159469969438709
0.498549854985499,0.0829115282546811,-2.30423030651787e-05,0.0159464921976254
0.498649864986499,0.0829115260299825,-2.14475182137586e-05,0.0159460208321153
0.498749874987499,0.0829115239647761,-1.9852778833391e-05,0.0159455828652764
0.498849884988499,0.0829115220590575,-1.82580815839248e-05,0.0159451783137673
0.498949894989499,0.0829115203128225,-1.66634231213728e-05,0.0159448071929696
0.499049904990499,0.0829115187260676,-1.50688001024708e-05,0.0159444695169874
0.499149914991499,0.0829115172987892,-1.34742091816604e-05,0.0159441652986456
0.499249924992499,0.0829115160309844,-1.18796470122779e-05,0.0159438945494906
0.499349934993499,0.0829115149226506,-1.02851102462354e-05,0.0159436572797888
0.499449944994499,0.0829115139737853,-8.69059553515689e-06,0.0159434534985277
0.4995499549955,0.0829115131843864,-7.09609952926867e-06,0.0159432832134131
0.4996499649965,0.0829115125544522,-5.50161887851309e-06,0.0159431464308718
0.4997499749975,0.0829115120839814,-3.90715023187657e-06,0.0159430431560487
0.4998499849985,0.082911511772973,-2.31269023799759e-06,0.0159429733928084
0.4999499949995,0.0829115116214262,-7.18235544925933e-07,0.0159429371437339
0.5000500050005,0.0829115116293407,8.7621719845781e-07,0.015942934410127
0.5001500150015,0.0829115117967165,2.47067134435199e-06,0.0159429651920085
0.5002500250025,0.0829115121235539,4.06513024482467e-06,0.0159430294881173
0.5003500350035,0.0829115126098535,5.65959725126958e-06,0.0159431272959116
0.5004500450045,0.0829115132556162,7.25407571503423e-06,0.0159432586115681
0.500550055005501,0.0829115140608435,8.84856898711469e-06,0.0159434234299829
0.500650065006501,0.082911515025537,1.04430804175557e-05,0.0159436217447706
0.500750075007501,0.0829115161496985,1.20376133563537e-05,0.015943853548266
0.500850085008501,0.0829115174333306,1.36321711518471e-05,0.0159441188315233
0.500950095009501,0.0829115188764357,1.52267571522387e-05,0.0159444175843168
0.501050105010501,0.0829115204790169,1.68213747039135e-05,0.0159447497951409
0.501150115011501,0.0829115222410775,1.84160271527346e-05,0.0159451154512123
0.501250125012501,0.0829115241626212,2.00107178424203e-05,0.0159455145384682
0.501350135013501,0.082911526243652,2.16054501160715e-05,0.0159459470415677
0.501450145014501,0.0829115284841742,2.32002273145609e-05,0.0159464129438927
0.501550155015502,0.0829115308841923,2.47950527775863e-05,0.0159469122275497
0.501650165016502,0.0829115334437116,2.63899298421078e-05,0.0159474448733672
0.501750175017502,0.0829115361627372,2.79848618439957e-05,0.0159480108609002
0.501850185018502,0.0829115390412749,2.9579852116722e-05,0.015948610168428
0.501950195019502,0.0829115420793304,3.11749039915248e-05,0.0159492427729582
0.502050205020502,0.0829115452769105,3.27700207970594e-05,0.0159499086502239
0.502150215021502,0.0829115486340216,3.43652058594554e-05,0.0159506077746882
0.502250225022502,0.0829115521506706,3.59604625030783e-05,0.0159513401195426
0.502350235023502,0.082911555826865,3.75557940483236e-05,0.0159521056567093
0.502450245024502,0.0829115596626123,3.91512038133046e-05,0.0159529043568425
0.502550255025503,0.0829115636579206,4.07466951135856e-05,0.0159537361893291
0.502650265026503,0.0829115678127982,4.2342271260924e-05,0.0159546011222896
0.502750275027503,0.0829115721272537,4.39379355640259e-05,0.0159554991225804
0.502850285028503,0.0829115766012962,4.55336913279309e-05,0.0159564301557945
0.502950295029503,0.082911581234935,4.71295418553607e-05,0.0159573941862625
0.503050305030503,0.0829115860281794,4.87254904435602e-05,0.0159583911770549
0.503150315031503,0.0829115909810398,5.03215403875671e-05,0.0159594210899824
0.503250325032503,0.0829115960935265,5.19176949778417e-05,0.015960483885599
0.503350335033503,0.0829116013656497,5.35139575005401e-05,0.015961579523203
0.503450345034503,0.0829116067974208,5.51103312387106e-05,0.0159627079608371
0.503550355035504,0.0829116123888509,5.6706819470531e-05,0.0159638691552916
0.503650365036504,0.0829116181399517,5.83034254694982e-05,0.0159650630621073
0.503750375037504,0.082911624050735,5.99001525048254e-05,0.0159662896355744
0.503850385038504,0.0829116301212132,6.14970038410266e-05,0.0159675488287365
0.503950395039504,0.0829116363513987,6.30939827387296e-05,0.0159688405933911
0.504050405040504,0.0829116427413047,6.46910924523781e-05,0.0159701648800929
0.504150415041504,0.0829116492909442,6.62883362321529e-05,0.015971521638155
0.504250425042504,0.0829116560003309,6.788571732263e-05,0.0159729108156508
0.504350435043504,0.0829116628694786,6.94832389639588e-05,0.0159743323594161
0.504450445044504,0.0829116698984017,7.10809043900302e-05,0.015975786215052
0.504550455045505,0.0829116770871146,7.26787168295158e-05,0.0159772723269259
0.504650465046505,0.0829116844356321,7.42766795057587e-05,0.0159787906381746
0.504750475047505,0.0829116919439695,7.58747956360925e-05,0.0159803410907062
0.504850485048505,0.0829116996121424,7.74730684317042e-05,0.0159819236252029
0.504950495049505,0.0829117074401664,7.90715010986828e-05,0.0159835381811227
0.505050505050505,0.0829117154280578,8.06700968357481e-05,0.015985184696702
0.505150515051505,0.0829117235758329,8.22688588366103e-05,0.0159868631089586
0.505250525052505,0.0829117318835087,8.38677902875554e-05,0.0159885733536936
0.505350535053505,0.0829117403511023,8.54668943694413e-05,0.0159903153654941
0.505450545054505,0.0829117489786309,8.70661742553686e-05,0.0159920890777358
0.505550555055506,0.0829117577661125,8.86656331128686e-05,0.0159938944225861
0.505650565056506,0.0829117667135649,9.02652741014212e-05,0.0159957313310069
0.505750575057506,0.0829117758210067,9.18651003751136e-05,0.015997599732756
0.505850585058506,0.0829117850884565,9.34651150791983e-05,0.0159994995563915
0.505950595059506,0.0829117945159333,9.50653213527174e-05,0.016001430729274
0.506050605060506,0.0829118041034564,9.66657223279821e-05,0.0160033931775691
0.506150615061506,0.0829118138510453,9.82663211278687e-05,0.0160053868262517
0.506250625062506,0.0829118237587203,9.98671208702308e-05,0.0160074115991073
0.506350635063506,0.0829118338265013,0.000101468124662665,0.016009467418736
0.506450645064506,0.082911844054409,0.000103069335607154,0.016011554206556
0.506550655065507,0.0829118544424643,0.000104670756796353,0.0160136718828053
0.506650665066507,0.0829118649906883,0.00010627239131545,0.0160158203665465
0.506750675067507,0.0829118756991025,0.000107874242242181,0.0160179995756696
0.506850685068507,0.0829118865677289,0.000109476312644023,0.0160202094268937
0.506950695069507,0.0829118975965893,0.000111078605581835,0.0160224498357734
0.507050705070507,0.0829119087857062,0.000112681124107367,0.0160247207166992
0.507150715071507,0.0829119201351025,0.000114283871264235,0.0160270219829027
0.507250725072507,0.082911931644801,0.000115886850086213,0.0160293535464592
0.507350735073507,0.082911943314825,0.000117490063599289,0.0160317153182922
0.507450745074507,0.0829119551451982,0.00011909351481987,0.0160341072081754
0.507550755075508,0.0829119671359446,0.000120697206755549,0.0160365291247384
0.507650765076508,0.0829119792870884,0.000122301142405195,0.016038980975468
0.507750775077508,0.082911991598654,0.000123905324756881,0.0160414626667142
0.507850785078508,0.0829120040706663,0.000125509756790835,0.016043974103692
0.507950795079508,0.0829120167031504,0.000127114441477126,0.0160465151904863
0.508050805080508,0.0829120294961318,0.000128719381776172,0.0160490858300563
0.508150815081508,0.0829120424496362,0.000130324580638468,0.0160516859242374
0.508250825082508,0.0829120555636895,0.000131930041005075,0.0160543153737468
0.508350835083508,0.082912068838318,0.000133535765806386,0.016056974078187
0.508450845084508,0.0829120822735484,0.000135141757963634,0.0160596619360501
0.508550855085509,0.0829120958694075,0.000136748020387163,0.0160623788447209
0.508650865086509,0.0829121096259224,0.00013835455597677,0.0160651247004823
0.508750875087509,0.0829121235431207,0.000139961367622962,0.0160678993985183
0.508850885088509,0.0829121376210303,0.000141568458204132,0.0160707028329194
0.508950895089509,0.0829121518596789,0.00014317583058974,0.0160735348966856
0.509050905090509,0.082912166259095,0.000144783487636864,0.0160763954817314
0.509150915091509,0.0829121808193072,0.00014639143219279,0.0160792844788902
0.509250925092509,0.0829121955403444,0.000147999667093477,0.0160822017779179
0.509350935093509,0.0829122104222357,0.000149608195163986,0.0160851472674984
0.509450945094509,0.0829122254650106,0.000151217019217723,0.0160881208352475
0.50955095509551,0.082912240668699,0.000152826142057413,0.016091122367717
0.50965096509651,0.0829122560333307,0.000154435566474042,0.0160941517504
0.50975097509751,0.0829122715589361,0.000156045295246842,0.0160972088677354
0.50985098509851,0.0829122872455458,0.000157655331144239,0.0161002936031116
0.50995099509951,0.0829123030931905,0.000159265676922043,0.016103405838872
0.51005100510051,0.0829123191019016,0.000160876335324804,0.0161065454563201
0.51015101510151,0.0829123352717102,0.000162487309084647,0.0161097123357232
0.51025102510251,0.0829123516026482,0.000164098600922713,0.0161129063563176
0.51035103510351,0.0829123680947474,0.000165710213546599,0.0161161273963137
0.51045104510451,0.0829123847480401,0.000167322149653033,0.0161193753329013
0.510551055105511,0.0829124015625589,0.000168934411925166,0.016122650042253
0.510651065106511,0.0829124185383363,0.000170547003034518,0.0161259513995301
0.510751075107511,0.0829124356754055,0.000172159925640157,0.0161292792788884
0.510851085108511,0.0829124529737996,0.000173773182387775,0.0161326335534815
0.510951095109511,0.0829124704335523,0.000175386775910997,0.0161360140954674
0.511051105110511,0.0829124880546974,0.000177000708830272,0.0161394207760126
0.511151115111511,0.0829125058372691,0.000178614983753495,0.0161428534652982
0.511251125112511,0.0829125237813015,0.000180229603275178,0.016146312032524
0.511351135113511,0.0829125418868292,0.000181844569976405,0.0161497963459143
0.511451145114511,0.0829125601538872,0.000183459886425938,0.0161533062727235
0.511551155115512,0.0829125785825106,0.000185075555178449,0.0161568416792411
0.511651165116512,0.0829125971727346,0.000186691578775192,0.0161604024307966
0.511751175117512,0.0829126159245949,0.000188307959744928,0.0161639883917656
0.511851185118512,0.0829126348381275,0.000189924700601298,0.016167599425575
0.511951195119512,0.0829126539133683,0.000191541803845322,0.0161712353947083
0.512051205120512,0.0829126731503538,0.000193159271963497,0.0161748961607114
0.512151215121512,0.0829126925491206,0.000194777107429251,0.0161785815841973
0.512251225122512,0.0829127121097055,0.00019639531270128,0.0161822915248533
0.512351235123512,0.0829127318321456,0.000198013890224444,0.016186025841445
0.512451245124512,0.0829127517164784,0.000199632842429761,0.0161897843918227
0.512551255125513,0.0829127717627413,0.000201252171733865,0.0161935670329273
0.512651265126513,0.0829127919709722,0.000202871880538088,0.0161973736207953
0.512751275127513,0.0829128123412093,0.000204491971230634,0.0162012040105653
0.512851285128513,0.0829128328734907,0.000206112446184732,0.0162050580564832
0.512951295129513,0.0829128535678551,0.000207733307758961,0.0162089356119084
0.513051305130513,0.0829128744243412,0.000209354558296807,0.0162128365293196
0.513151315131513,0.0829128954429882,0.000210976200127347,0.0162167606603207
0.513251325132513,0.082912916623835,0.000212598235564999,0.0162207078556468
0.513351335133513,0.0829129379669215,0.000214220666908707,0.0162246779651698
0.513451345134513,0.0829129594722869,0.000215843496442379,0.0162286708379049
0.513551355135514,0.0829129811399716,0.00021746672643547,0.0162326863220166
0.513651365136514,0.0829130029700156,0.000219090359141197,0.0162367242648242
0.513751375137514,0.0829130249624593,0.000220714396798417,0.0162407845128084
0.513851385138514,0.0829130471173432,0.000222338841629844,0.0162448669116178
0.513951395139514,0.0829130694347082,0.000223963695843456,0.0162489713060741
0.514051405140514,0.0829130919145954,0.000225588961630778,0.0162530975401791
0.514151415141514,0.082913114557046,0.00022721464116857,0.0162572454571206
0.514251425142514,0.0829131373621017,0.000228840736616895,0.0162614148992788
0.514351435143514,0.0829131603298038,0.000230467250120958,0.0162656057082324
0.514451445144514,0.0829131834601946,0.000232094183809743,0.0162698177247654
0.514551455145515,0.082913206753316,0.000233721539796017,0.0162740507888733
0.514651465146515,0.0829132302092103,0.000235349320176901,0.0162783047397686
0.514751475147515,0.0829132538279203,0.000236977527033246,0.0162825794158885
0.514851485148515,0.0829132776094886,0.000238606162429322,0.0162868746549012
0.514951495149515,0.0829133015539582,0.00024023522841388,0.0162911902937113
0.515051505150515,0.0829133256613722,0.000241864727018606,0.0162955261684679
0.515151515151515,0.0829133499317739,0.000243494660259421,0.0162998821145697
0.515251525152515,0.0829133743652071,0.000245125030134932,0.0163042579666723
0.515351535153515,0.0829133989617154,0.000246755838628042,0.016308653558695
0.515451545154515,0.0829134237213428,0.000248387087704545,0.0163130687238269
0.515551555155516,0.0829134486441335,0.000250018779313364,0.0163175032945341
0.515651565156516,0.0829134737301317,0.000251650915387001,0.0163219571025659
0.515751575157516,0.0829134989793822,0.000253283497840982,0.0163264299789621
0.515851585158516,0.0829135243919295,0.000254916528573566,0.0163309217540588
0.515951595159516,0.0829135499678186,0.000256550009466905,0.0163354322574967
0.516051605160516,0.0829135757070947,0.000258183942384691,0.0163399613182263
0.516151615161516,0.082913601609803,0.000259818329174897,0.0163445087645156
0.516251625162516,0.0829136276759891,0.000261453171667097,0.0163490744239572
0.516351635163516,0.0829136539056986,0.000263088471674712,0.0163536581234742
0.516451645164516,0.0829136802989773,0.000264724230992891,0.0163582596893285
0.516551655165517,0.0829137068558713,0.00026636045139993,0.0163628789471265
0.516651665166517,0.0829137335764266,0.000267997134656135,0.0163675157218265
0.516751675167517,0.0829137604606899,0.000269634282504919,0.016372169837746
0.516851685168517,0.0829137875087075,0.000271271896671657,0.0163768411185687
0.516951695169517,0.0829138147205262,0.000272909978864193,0.0163815293873508
0.517051705170517,0.082913842096193,0.000274548530772497,0.0163862344665287
0.517151715171517,0.0829138696357547,0.000276187554068939,0.0163909561779264
0.517251725172517,0.0829138973392587,0.000277827050408125,0.0163956943427621
0.517351735173517,0.0829139252067525,0.000279467021426411,0.0164004487816551
0.517451745174517,0.0829139532382835,0.00028110746874236,0.0164052193146339
0.517551755175518,0.0829139814338993,0.000282748393956615,0.0164100057611425
0.517651765176518,0.0829140097936481,0.000284389798651644,0.0164148079400478
0.517751775177518,0.0829140383175776,0.000286031684391553,0.0164196256696474
0.517851785178518,0.0829140670057363,0.000287674052722642,0.0164244587676763
0.517951795179518,0.0829140958581722,0.000289316905172872,0.0164293070513143
0.518051805180518,0.0829141248749341,0.00029096024325165,0.0164341703371932
0.518151815181518,0.0829141540560705,0.000292604068450164,0.0164390484414046
0.518251825182518,0.0829141834016302,0.000294248382241277,0.0164439411795069
0.518351835183518,0.082914212911662,0.00029589318607915,0.0164488483665323
0.518451845184518,0.0829142425862152,0.000297538481399523,0.0164537698169949
0.518551855185519,0.0829142724253389,0.000299184269619703,0.0164587053448978
0.518651865186519,0.0829143024290826,0.000300830552138132,0.0164636547637406
0.518751875187519,0.0829143325974956,0.000302477330334725,0.0164686178865264
0.518851885188519,0.0829143629306278,0.000304124605570935,0.01647359452577
0.518951895189519,0.0829143934285287,0.000305772379188698,0.016478584493505
0.519051905190519,0.0829144240912485,0.00030742065251197,0.0164835876012913
0.519151915191519,0.0829144549188368,0.000309069426845056,0.0164886036602226
0.519251925192519,0.0829144859113442,0.000310718703474011,0.016493632480934
0.519351935193519,0.0829145170688209,0.000312368483665596,0.0164986738736099
0.519451945194519,0.0829145483913172,0.000314018768667637,0.0165037276479908
0.51955195519552,0.0829145798788837,0.000315669559708741,0.0165087936133818
0.51965196519652,0.082914611531571,0.000317320857998745,0.0165138715786595
0.51975197519752,0.0829146433494301,0.000318972664728232,0.0165189613522801
0.51985198519852,0.0829146753325118,0.000320624981068348,0.0165240627422866
0.51995199519952,0.082914707480867,0.000322277808171389,0.0165291755563169
0.52005200520052,0.0829147397945471,0.000323931147170187,0.0165342996016116
0.52015201520152,0.082914772273603,0.00032558499917833,0.0165394346850207
0.52025202520252,0.0829148049180864,0.000327239365290075,0.0165445806130127
0.52035203520352,0.0829148377280486,0.000328894246580296,0.0165497371916814
0.52045204520452,0.0829148707035411,0.000330549644104427,0.0165549042267536
0.520552055205521,0.0829149038446157,0.000332205558898444,0.0165600815235976
0.520652065206521,0.0829149371513244,0.00033386199197904,0.0165652688872302
0.520752075207521,0.0829149706237185,0.000335518944343083,0.0165704661223249
0.520852085208521,0.0829150042618505,0.000337176416968179,0.0165756730332198
0.520952095209521,0.0829150380657723,0.000338834410811993,0.0165808894239246
0.521052105210521,0.0829150720355361,0.000340492926812924,0.0165861150981297
0.521152115211521,0.0829151061711941,0.000342151965889529,0.016591349859213
0.521252125212521,0.0829151404727988,0.000343811528940887,0.0165965935102479
0.521352135213521,0.0829151749404024,0.000345471616846114,0.016601845854012
0.521452145214521,0.0829152095740577,0.000347132230464588,0.0166071066929936
0.521552155215522,0.0829152443738172,0.000348793370636219,0.0166123758294008
0.521652165216522,0.0829152793397336,0.000350455038180864,0.0166176530651688
0.521752175217522,0.0829153144718596,0.000352117233898543,0.0166229382019677
0.521852185218522,0.0829153497702482,0.000353779958569528,0.0166282310412107
0.521952195219522,0.0829153852349524,0.00035544321295432,0.016633531384062
0.522052205220522,0.0829154208660249,0.000357106997793405,0.0166388390314448
0.522152215221522,0.0829154566635191,0.00035877131380715,0.0166441537840487
0.522252225222522,0.0829154926274881,0.000360436161696414,0.0166494754423383
0.522352235223522,0.0829155287579849,0.000362101542141605,0.016654803806561
0.522452245224522,0.0829155650550632,0.000363767455803517,0.0166601386767546
0.522552255225523,0.082915601518776,0.000365433903322827,0.0166654798527558
0.522652265226523,0.0829156381491768,0.0003671008853201,0.0166708271342077
0.522752275227523,0.0829156749463192,0.000368768402396014,0.0166761803205683
0.522852285228523,0.0829157119102567,0.000370436455130963,0.0166815392111178
0.522952295229523,0.0829157490410428,0.00037210504408542,0.0166869036049673
0.523052305230523,0.0829157863387313,0.000373774169799705,0.0166922733010665
0.523152315231523,0.0829158238033758,0.000375443832794092,0.0166976480982116
0.523252325232523,0.0829158614350302,0.000377114033568652,0.0167030277950536
0.523352335233523,0.0829158992337481,0.000378784772603284,0.0167084121901058
0.523452345234523,0.0829159371995834,0.000380456050357822,0.0167138010817527
0.523552355235524,0.0829159753325901,0.00038212786727188,0.0167191942682571
0.523652365236524,0.0829160136328221,0.000383800223764824,0.0167245915477689
0.523752375237524,0.0829160521003334,0.000385473120235983,0.0167299927183325
0.523852385238524,0.082916090735178,0.000387146557064366,0.0167353975778953
0.523952395239524,0.0829161295374099,0.000388820534608811,0.0167408059243156
0.524052405240524,0.0829161685070834,0.000390495053207945,0.0167462175553706
0.524152415241524,0.0829162076442524,0.000392170113180092,0.0167516322687645
0.524252425242524,0.0829162469489711,0.000393845714823436,0.0167570498621366
0.524352435243524,0.0829162864212938,0.000395521858415885,0.0167624701330692
0.524452445244525,0.0829163260612746,0.000397198544215074,0.0167678928790958
0.524552455245525,0.0829163658689678,0.000398875772458432,0.0167733178977092
0.524652465246525,0.0829164058444277,0.000400553543363112,0.0167787449863695
0.524752475247525,0.0829164459877084,0.000402231857126003,0.0167841739425119
0.524852485248525,0.0829164862988644,0.000403910713923757,0.0167896045635553
0.524952495249525,0.0829165267779499,0.000405590113912721,0.0167950366469099
0.525052505250525,0.0829165674250192,0.000407270057229032,0.0168004699899855
0.525152515251525,0.0829166082401269,0.000408950543988556,0.0168059043901995
0.525252525252525,0.082916649223327,0.000410631574286855,0.0168113396449847
0.525352535253525,0.0829166903746741,0.00041231314819928,0.016816775551798
0.525452545254525,0.0829167316942225,0.000413995265780929,0.0168222119081278
0.525552555255526,0.0829167731820266,0.000415677927066614,0.0168276485115023
0.525652565256526,0.0829168148381408,0.000417361132070929,0.0168330851594976
0.525752575257526,0.0829168566626193,0.000419044880788211,0.0168385216497458
0.525852585258526,0.0829168986555166,0.000420729173192572,0.0168439577799428
0.525952595259526,0.0829169408168873,0.000422414009237888,0.0168493933478567
0.526052605260526,0.0829169831467853,0.000424099388857812,0.0168548281513354
0.526152615261526,0.0829170256452653,0.000425785311965799,0.0168602619883149
0.526252625262526,0.0829170683123816,0.000427471778455076,0.0168656946568274
0.526352635263526,0.0829171111481884,0.000429158788198688,0.0168711259550092
0.526452645264526,0.0829171541527402,0.000430846341049517,0.0168765556811086
0.526552655265527,0.0829171973260911,0.000432534436840229,0.0168819836334943
0.526652665266527,0.0829172406682955,0.000434223075383403,0.0168874096106628
0.526752675267527,0.0829172841794078,0.000435912256471369,0.016892833411247
0.526852685268527,0.0829173278594822,0.000437601979876414,0.016898254834024
0.526952695269527,0.0829173717085726,0.000439292245350681,0.0169036736779228
0.527052705270527,0.0829174157267336,0.000440983052626196,0.0169090897420328
0.527152715271527,0.0829174599140193,0.000442674401414929,0.0169145028256112
0.527252725272527,0.0829175042704837,0.000444366291408726,0.0169199127280915
0.527352735273527,0.0829175487961809,0.000446058722279475,0.016925319249091
0.527452745274527,0.0829175934911651,0.000447751693679001,0.0169307221884193
0.527552755275528,0.0829176383554904,0.000449445205238985,0.0169361213460856
0.527652765276528,0.0829176833892106,0.000451139256571368,0.0169415165223069
0.527752775277528,0.0829177285923797,0.00045283384726791,0.0169469075175162
0.527852785278528,0.0829177739650517,0.000454528976900466,0.0169522941323701
0.527952795279528,0.0829178195072805,0.000456224645021051,0.0169576761677567
0.528052805280528,0.0829178652191199,0.000457920851161745,0.0169630534248035
0.528152815281528,0.0829179111006237,0.000459617594834719,0.0169684257048857
0.528252825282528,0.0829179571518455,0.000461314875532268,0.0169737928096332
0.528352835283528,0.0829180033728392,0.00046301269272691,0.0169791545409394
0.528452845284528,0.0829180497636581,0.000464711045871349,0.0169845107009683
0.528552855285529,0.0829180963243562,0.000466409934398551,0.016989861092163
0.528652865286529,0.0829181430549868,0.000468109357721678,0.0169952055172529
0.528752875287529,0.0829181899556031,0.000469809315234244,0.0170005437792619
0.528852885288529,0.082918237026259,0.000471509806309972,0.0170058756815161
0.528952895289529,0.0829182842670075,0.000473210830303071,0.0170112010276514
0.529052905290529,0.082918331677902,0.00047491238654807,0.0170165196216218
0.529152915291529,0.0829183792589956,0.00047661447435979,0.0170218312677064
0.529252925292529,0.0829184270103415,0.000478317093033756,0.0170271357705178
0.529352935293529,0.0829184749319926,0.000480020241845639,0.0170324329350095
0.529452945294529,0.082918523024002,0.000481723920051903,0.0170377225664835
0.52955295529553,0.0829185712864227,0.000483428126889515,0.0170430044705983
0.52965296529653,0.0829186197193074,0.000485132861575727,0.0170482784533766
0.52975297529753,0.0829186683227088,0.000486838123308884,0.0170535443212128
0.52985298529853,0.0829187170966799,0.000488543911267577,0.0170588018808802
0.52995299529953,0.0829187660412729,0.000490250224611385,0.0170640509395397
0.53005300530053,0.0829188151565404,0.000491957062480398,0.0170692913047464
0.53015301530153,0.0829188644425349,0.00049366442399571,0.0170745227844578
0.53025302530253,0.0829189138993087,0.000495372308258953,0.0170797451870413
0.53035303530353,0.082918963526914,0.000497080714352743,0.0170849583212813
0.53045304530453,0.082919013325403,0.000498789641340836,0.0170901619963875
0.530553055305531,0.0829190632948277,0.000500499088267343,0.0170953560220017
0.530653065306531,0.0829191134352399,0.000502209054158067,0.0171005402082057
0.530753075307531,0.0829191637466918,0.000503919538019213,0.0171057143655289
0.530853085308531,0.0829192142292348,0.000505630538838538,0.0171108783049555
0.530953095309531,0.0829192648829209,0.000507342055584687,0.0171160318379319
0.531053105310531,0.0829193157078014,0.000509054087207417,0.0171211747763745
0.531153115311531,0.0829193667039277,0.000510766632637853,0.0171263069326765
0.531253125312531,0.0829194178713513,0.00051247969078833,0.0171314281197162
0.531353135313531,0.0829194692101234,0.000514193260552333,0.0171365381508634
0.531453145314531,0.0829195207202949,0.000515907340805,0.0171416368399873
0.531553155315532,0.082919572401917,0.000517621930402684,0.0171467240014637
0.531653165316532,0.0829196242550407,0.000519337028183138,0.0171517994501822
0.531753175317532,0.0829196762797165,0.000521052632966005,0.017156863001554
0.531853185318532,0.0829197284759952,0.000522768743551901,0.0171619144715182
0.531953195319532,0.0829197808439272,0.000524485358723643,0.01716695367655
0.532053205320532,0.0829198333835629,0.00052620247724526,0.017171980433667
0.532153215321532,0.0829198860949528,0.000527920097862788,0.0171769945604374
0.532253225322532,0.0829199389781469,0.000529638219304132,0.0171819958749864
0.532353235323532,0.0829199920331952,0.000531356840278496,0.0171869841960034
0.532453245324532,0.0829200452601476,0.000533075959477759,0.0171919593427497
0.532553255325533,0.0829200986590539,0.000534795575575017,0.0171969211350649
0.532653265326533,0.0829201522299637,0.000536515687225973,0.0172018693933742
0.532753275327533,0.0829202059729265,0.000538236293068008,0.0172068039386957
0.532853285328533,0.0829202598879917,0.000539957391720663,0.017211724592647
0.532953295329533,0.0829203139752085,0.000541678981785885,0.0172166311774528
0.533053305330533,0.0829203682346259,0.000543401061847998,0.0172215235159508
0.533153315331533,0.0829204226662929,0.000545123630472872,0.0172264014316
0.533253325332533,0.0829204772702582,0.000546846686209729,0.0172312647484865
0.533353335333533,0.0829205320465705,0.00054857022758941,0.0172361132913308
0.533453345334533,0.0829205869952785,0.000550294253125871,0.0172409468854949
0.533553355335534,0.0829206421164303,0.000552018761315363,0.0172457653569885
0.533653365336534,0.0829206974100741,0.000553743750636734,0.0172505685324765
0.533753375337534,0.082920752876258,0.000555469219551638,0.0172553562392854
0.533853385338534,0.0829208085150299,0.000557195166504435,0.01726012830541
0.533953395339534,0.0829208643264375,0.00055892158992239,0.0172648845595203
0.534053405340534,0.0829209203105284,0.000560648488215344,0.0172696248309681
0.534153415341534,0.0829209764673499,0.000562375859776535,0.0172743489497935
0.534253425342534,0.0829210327969494,0.000564103702982401,0.0172790567467319
0.534353435343534,0.082921089299374,0.000565832016191566,0.0172837480532203
0.534453445344534,0.0829211459746704,0.00056756079774672,0.0172884227014039
0.534553455345535,0.0829212028228857,0.000569290045973553,0.0172930805241428
0.534653465346535,0.0829212598440663,0.00057101975918084,0.0172977213550183
0.534753475347535,0.0829213170382584,0.000572749935661214,0.0173023450283396
0.534853485348535,0.0829213744055088,0.000574480573690256,0.0173069513791497
0.534953495349535,0.0829214319458629,0.000576211671527119,0.017311540243233
0.535053505350535,0.0829214896593671,0.00057794322741551,0.0173161114571201
0.535153515351535,0.0829215475460669,0.00057967523958132,0.0173206648580955
0.535253525352535,0.082921605606008,0.000581407706235489,0.0173252002842032
0.535353535353535,0.0829216638392355,0.000583140625571907,0.017329717574253
0.535453545354535,0.0829217222457948,0.000584873995768871,0.0173342165678272
0.535553555355536,0.0829217808257309,0.000586607814988862,0.0173386971052865
0.535653565356536,0.0829218395790886,0.00058834208137754,0.0173431590277758
0.535753575357536,0.0829218985059123,0.000590076793065919,0.0173476021772313
0.535853585358536,0.0829219576062469,0.000591811948168224,0.0173520263963858
0.535953595359536,0.0829220168801362,0.000593547544783732,0.0173564315287753
0.536053605360536,0.0829220763276244,0.00059528358099561,0.0173608174187444
0.536153615361536,0.0829221359487555,0.000597020054871773,0.0173651839114531
0.536253625362536,0.082922195743573,0.000598756964464092,0.0173695308528821
0.536353635363536,0.0829222557121205,0.000600494307810165,0.0173738580898393
0.536453645364536,0.0829223158544413,0.000602232082931595,0.0173781654699659
0.536553655365537,0.0829223761705783,0.000603970287834819,0.0173824528417406
0.536653665366537,0.0829224366605747,0.000605708920511277,0.0173867200544875
0.536753675367537,0.0829224973244728,0.000607447978937442,0.0173909669583814
0.536853685368537,0.0829225581623153,0.000609187461074845,0.0173951934044521
0.536953695369537,0.0829226191741445,0.000610927364869831,0.0173993992445926
0.537053705370537,0.0829226803600023,0.000612667688254337,0.0174035843315625
0.537153715371537,0.0829227417199308,0.000614408429145509,0.017407748518995
0.537253725372537,0.0829228032539715,0.000616149585445714,0.0174118916614019
0.537353735373537,0.0829228649621658,0.000617891155043588,0.0174160136141795
0.537453745374537,0.0829229268445549,0.000619633135812097,0.0174201142336139
0.537553755375538,0.08292298890118,0.000621375525610989,0.0174241933768871
0.537653765376538,0.0829230511320817,0.000623118322285124,0.0174282509020815
0.537753775377538,0.0829231135373008,0.000624861523665566,0.017432286668186
0.537853785378538,0.0829231761168776,0.000626605127569125,0.0174363005351011
0.537953795379538,0.0829232388708519,0.000628349131798404,0.0174402923636446
0.538053805380538,0.0829233017992641,0.000630093534142682,0.0174442620155565
0.538153815381538,0.0829233649021538,0.000631838332377406,0.0174482093535044
0.538253825382538,0.0829234281795604,0.000633583524263645,0.0174521342410887
0.538353835383538,0.0829234916315231,0.000635329107549705,0.0174560365428482
0.538453845384538,0.0829235552580809,0.000637075079970286,0.0174599161242644
0.538553855385539,0.0829236190592728,0.000638821439245715,0.0174637728517675
0.538653865386539,0.0829236830351373,0.000640568183084007,0.0174676065927407
0.538753875387539,0.0829237471857127,0.000642315309180155,0.0174714172155259
0.538853885388539,0.0829238115110371,0.000644062815215059,0.0174752045894282
0.538953895389539,0.0829238760111484,0.000645810698857276,0.0174789685847212
0.539053905390539,0.0829239406860843,0.000647558957762435,0.0174827090726512
0.539153915391539,0.0829240055358821,0.000649307589572634,0.0174864259254436
0.539253925392539,0.0829240705605791,0.00065105659191831,0.0174901190163055
0.539353935393539,0.0829241357602122,0.000652805962416531,0.0174937882194326
0.53945394539454,0.0829242011348181,0.000654555698672221,0.0174974334100121
0.53955395539554,0.0829242666844332,0.000656305798277369,0.0175010544642292
0.53965396539654,0.0829243324090938,0.00065805625881215,0.0175046512592704
0.53975397539754,0.0829243983088358,0.000659807077843943,0.0175082236733287
0.53985398539854,0.0829244643836951,0.000661558252928867,0.0175117715856075
0.53995399539954,0.0829245306337069,0.000663309781610451,0.0175152948763263
0.54005400540054,0.0829245970589066,0.00066506166142005,0.0175187934267242
0.54015401540154,0.0829246636593293,0.000666813889877459,0.0175222671190644
0.54025402540254,0.0829247304350097,0.000668566464491155,0.0175257158366394
0.54035403540354,0.082924797385982,0.000670319382757261,0.0175291394637738
0.54045404540454,0.0829248645122808,0.000672072642161349,0.0175325378858306
0.540554055405541,0.08292493181394,0.000673826240176106,0.0175359109892137
0.540654065406541,0.0829249992909932,0.000675580174264039,0.0175392586613729
0.540754075407541,0.0829250669434741,0.000677334441876481,0.0175425807908084
0.540854085408541,0.0829251347714158,0.000679089040453311,0.0175458772670741
0.540954095409541,0.0829252027748512,0.000680843967423416,0.0175491479807819
0.541054105410541,0.0829252709538131,0.000682599220205005,0.0175523928236063
0.541154115411541,0.0829253393083341,0.000684354796204679,0.0175556116882876
0.541254125412541,0.0829254078384461,0.000686110692819703,0.0175588044686366
0.541354135413541,0.0829254765441813,0.000687866907436199,0.0175619710595378
0.541454145414541,0.0829255454255712,0.000689623437429268,0.0175651113569535
0.541554155415542,0.0829256144826473,0.000691380280164595,0.0175682252579277
0.541654165416542,0.0829256837154406,0.000693137432996597,0.01757131266059
0.541754175417542,0.0829257531239823,0.000694894893270923,0.0175743734641589
0.541854185418542,0.0829258227083026,0.000696652658321829,0.0175774075689453
0.541954195419542,0.0829258924684321,0.000698410725474157,0.0175804148763572
0.542054205420542,0.082925962404401,0.000700169092043585,0.0175833952889017
0.542154215421542,0.0829260325162388,0.000701927755334977,0.0175863487101898
0.542254225422542,0.0829261028039752,0.000703686712644406,0.0175892750449393
0.542354235423542,0.0829261732676395,0.000705445961258043,0.0175921741989784
0.542454245424542,0.0829262439072606,0.000707205498453141,0.017595046079249
0.542554255425543,0.0829263147228674,0.000708965321497474,0.0175978905938094
0.542654265426543,0.0829263857144881,0.000710725427648974,0.0176007076518391
0.542754275427543,0.0829264568821511,0.000712485814158234,0.0176034971636403
0.542854285428543,0.0829265282258841,0.000714246478265539,0.0176062590406425
0.542954295429543,0.0829265997457149,0.000716007417202364,0.0176089931954049
0.543054305430543,0.0829266714416708,0.000717768628192005,0.017611699541619
0.543154315431543,0.0829267433137788,0.000719530108449452,0.0176143779941131
0.543254325432543,0.0829268153620657,0.000721291855180854,0.0176170284688535
0.543354335433543,0.0829268875865582,0.00072305386558333,0.0176196508829494
0.543454345434543,0.0829269599872824,0.000724816136847091,0.0176222451546538
0.543554355435544,0.082927032564264,0.000726578666153346,0.0176248112033676
0.543654365436544,0.082927105317529,0.000728341450675239,0.0176273489496423
0.543754375437544,0.0829271782471027,0.000730104487578973,0.0176298583151818
0.543854385438544,0.0829272513530102,0.000731867774021915,0.0176323392228466
0.543954395439544,0.0829273246352762,0.000733631307153899,0.0176347915966552
0.544054405440544,0.0829273980939255,0.00073539508411781,0.0176372153617869
0.544154415441544,0.082927471728982,0.000737159102049133,0.017639610444585
0.544254425442544,0.0829275455404699,0.000738923358075461,0.0176419767725582
0.544354435443544,0.0829276195284127,0.000740687849316986,0.0176443142743844
0.544454445444544,0.0829276936928339,0.000742452572887919,0.0176466228799116
0.544554455445545,0.0829277680337566,0.000744217525895011,0.0176489025201615
0.544654465446545,0.0829278425512035,0.000745982705437264,0.0176511531273313
0.544754475447545,0.0829279172451972,0.000747748108608177,0.0176533746347948
0.544854485448545,0.0829279921157599,0.000749513732494419,0.0176555669771075
0.544954495449545,0.0829280671629135,0.000751279574175488,0.0176577300900054
0.545054505450545,0.0829281423866798,0.000753045630725682,0.0176598639104091
0.545154515451545,0.0829282177870797,0.00075481189921117,0.0176619683764254
0.545254525452545,0.0829282933641348,0.000756578376694584,0.0176640434273488
0.545354535453545,0.0829283691178656,0.000758345060230011,0.0176660890036643
0.545454545454545,0.0829284450482924,0.000760111946867324,0.0176681050470489
0.545554555455546,0.0829285211554356,0.000761879033649869,0.0176700915003721
0.545654565456546,0.082928597439315,0.000763646317615873,0.0176720483077005
0.545754575457546,0.0829286738999502,0.000765413795797233,0.0176739754142967
0.545854585458546,0.0829287505373605,0.000767181465221247,0.0176758727666228
0.545954595459546,0.0829288273515647,0.000768949322909503,0.017677740312341
0.546054605460546,0.0829289043425817,0.000770717365878255,0.0176795780003156
0.546154615461546,0.0829289815104296,0.000772485591139097,0.0176813857806151
0.546254625462546,0.0829290588551268,0.000774253995698282,0.0176831636045116
0.546354635463546,0.082929136376691,0.000776022576557879,0.0176849114244847
0.546454645464546,0.0829292140751396,0.000777791330714651,0.0176866291942221
0.546554655465547,0.0829292919504897,0.000779560255161222,0.0176883168686197
0.546654665466547,0.0829293700027584,0.000781329346885101,0.0176899744037835
0.546754675467547,0.0829294482319621,0.0007830986028701,0.0176916017570319
0.546854685468547,0.0829295266381172,0.000784868020095691,0.0176931988868956
0.546954695469547,0.0829296052212395,0.00078663759553759,0.0176947657531191
0.547054705470547,0.082929683981345,0.000788407326166582,0.0176963023166615
0.547154715471547,0.0829297629184488,0.000790177208950872,0.0176978085396972
0.547254725472547,0.0829298420325661,0.000791947240853025,0.017699284385619
0.547354735473547,0.0829299213237115,0.000793717418834645,0.0177007298190354
0.547454745474547,0.0829300007918995,0.000795487739851388,0.0177021448057745
0.547554755475548,0.0829300804371444,0.00079725820085742,0.0177035293128827
0.547654765476548,0.0829301602594599,0.000799028798802566,0.017704883308627
0.547754775477548,0.0829302402588595,0.000800799530633692,0.0177062067624947
0.547854785478548,0.0829303204353567,0.000802570393295048,0.0177074996451946
0.547954795479548,0.0829304007889642,0.000804341383727632,0.0177087619286567
0.548054805480548,0.0829304813196946,0.000806112498870473,0.0177099935860335
0.548154815481548,0.0829305620275604,0.000807883735658163,0.0177111945917006
0.548254825482548,0.0829306429125735,0.000809655091024825,0.0177123649212561
0.548354835483548,0.0829307239747457,0.000811426561901302,0.017713504551522
0.548454845484548,0.0829308052140882,0.000813198145216208,0.0177146134605439
0.548554855485549,0.0829308866306123,0.000814969837895938,0.0177156916275912
0.548654865486549,0.0829309682243287,0.000816741636865233,0.017716739033158
0.548754875487549,0.0829310499952479,0.000818513539046118,0.0177177556589623
0.548854885488549,0.08293113194338,0.000820285541360244,0.0177187414879469
0.548954895489549,0.0829312140687349,0.000822057640726256,0.0177196965042785
0.549054905490549,0.0829312963713222,0.000823829834062497,0.0177206206933486
0.549154915491549,0.0829313788511511,0.000825602118284743,0.0177215140417732
0.549254925492549,0.0829314615082307,0.000827374490307703,0.017722376537392
0.549354935493549,0.0829315443425693,0.000829146947045796,0.0177232081692692
0.549454945494549,0.0829316273541754,0.000830919485411383,0.0177240089276923
0.54955495549555,0.082931710543057,0.000832692102317279,0.0177247788041729
0.54965496549655,0.0829317939092218,0.00083446479467346,0.0177255177914451
0.54975497549755,0.0829318774526772,0.000836237559390992,0.0177262258834666
0.54985498549855,0.0829319611734303,0.000838010393379493,0.0177269030754166
0.54995499549955,0.0829320450714877,0.000839783293548636,0.0177275493636959
0.55005500550055,0.0829321291468562,0.000841556256808052,0.0177281647459277
0.55015501550155,0.0829322133995418,0.000843329280066036,0.0177287492209551
0.55025502550255,0.0829322978295501,0.00084510236023187,0.0177293027888409
0.55035503550355,0.082932382436887,0.000846875494214741,0.0177298254508674
0.55045504550455,0.0829324672215576,0.000848648678923476,0.0177303172095356
0.550555055505551,0.0829325521835666,0.000850421911268124,0.0177307780685638
0.550655065506551,0.0829326373229191,0.000852195188157686,0.0177312080328878
0.550755075507551,0.0829327226396189,0.000853968506503918,0.0177316071086582
0.550855085508551,0.0829328081336702,0.000855741863217338,0.0177319753032404
0.550955095509551,0.0829328938050768,0.000857515255210307,0.0177323126252152
0.551055105510551,0.0829329796538419,0.000859288679394815,0.0177326190843741
0.551155115511551,0.0829330656799687,0.000861062132686002,0.0177328946917217
0.551255125512551,0.0829331518834598,0.000862835611998207,0.0177331394594721
0.551355135513551,0.0829332382643178,0.00086460911424817,0.0177333534010492
0.551455145514551,0.0829333248225447,0.000866382636353288,0.0177335365310839
0.551555155515552,0.0829334115581424,0.000868156175233749,0.0177336888654144
0.551655165516552,0.0829334984711125,0.000869929727809399,0.0177338104210833
0.551755175517552,0.082933585561456,0.000871703291003374,0.0177339012163372
0.551855185518552,0.0829336728291742,0.00087347686174096,0.0177339612706247
0.551955195519552,0.0829337602742672,0.000875250436947884,0.0177339906045946
0.552055205520552,0.0829338478967357,0.000877024013553121,0.0177339892400952
0.552155215521552,0.0829339356965795,0.000878797588488167,0.0177339572001716
0.552255225522552,0.0829340236737983,0.000880571158685956,0.0177338945090648
0.552355235523552,0.0829341118283916,0.000882344721082085,0.0177338011922088
0.552455245524552,0.0829342001603582,0.000884118272615257,0.0177336772762297
0.552555255525553,0.0829342886696971,0.00088589181022658,0.0177335227889446
0.552655265526553,0.0829343773564067,0.000887665330860483,0.0177333377593575
0.552755275527553,0.082934466220485,0.000889438831463196,0.0177331222176582
0.552855285528553,0.0829345552619301,0.000891212308985429,0.0177328761952224
0.552955295529553,0.0829346444807394,0.000892985760379884,0.0177325997246056
0.553055305530553,0.08293473387691,0.00089475918260351,0.0177322928395444
0.553155315531553,0.0829348234504391,0.000896532572616263,0.0177319555749528
0.553255325532553,0.0829349132013232,0.000898305927381143,0.0177315879669202
0.553355335533553,0.0829350031295587,0.000900079243865996,0.0177311900527086
0.553455345534553,0.0829350932351413,0.000901852519041626,0.017730761870751
0.553555355535554,0.0829351835180672,0.000903625749882774,0.0177303034606486
0.553655365536554,0.0829352739783314,0.000905398933368514,0.0177298148631695
0.553755375537554,0.0829353646159293,0.000907172066481942,0.0177292961202435
0.553855385538554,0.0829354554308557,0.000908945146210145,0.0177287472749617
0.553955395539554,0.0829355464231048,0.00091071816954482,0.0177281683715746
0.554055405540554,0.0829356375926712,0.00091249113348216,0.0177275594554869
0.554155415541554,0.0829357289395486,0.000914264035023414,0.0177269205732563
0.554255425542554,0.0829358204637305,0.000916036871173153,0.0177262517725909
0.554355435543554,0.0829359121652106,0.000917809638942232,0.017725553102346
0.554455445544555,0.0829360040439815,0.000919582335345681,0.0177248246125213
0.554555455545555,0.0829360961000361,0.000921354957403972,0.017724066354258
0.554655465546555,0.0829361883333669,0.000923127502142462,0.0177232783798357
0.554755475547555,0.0829362807439658,0.000924899966591861,0.0177224607426691
0.554855485548555,0.0829363733318249,0.000926672347788178,0.0177216134973065
0.554955495549555,0.0829364660969354,0.000928444642773253,0.0177207366994244
0.555055505550555,0.0829365590392888,0.000930216848594573,0.0177198304058262
0.555155515551555,0.0829366521588759,0.000931988962304811,0.0177188946744378
0.555255525552555,0.0829367454556874,0.000933760980963079,0.0177179295643046
0.555355535553555,0.0829368389297136,0.000935532901634224,0.0177169351355892
0.555455545554555,0.0829369325809446,0.000937304721388576,0.0177159114495669
0.555555555555556,0.0829370264093701,0.000939076437303846,0.017714858568622
0.555655565556556,0.0829371204149797,0.000940848046463434,0.0177137765562457
0.555755575557556,0.0829372145977624,0.000942619545956791,0.0177126654770315
0.555855585558556,0.0829373089577072,0.000944390932880379,0.0177115253966718
0.555955595559556,0.0829374034948027,0.000946162204337072,0.017710356381955
0.556055605560556,0.0829374982090373,0.000947933357436602,0.0177091585007612
0.556155615561556,0.0829375931003987,0.00094970438929539,0.0177079318220582
0.556255625562556,0.0829376881688749,0.000951475297037151,0.0177066764158986
0.556355635563556,0.0829377834144533,0.000953246077791941,0.0177053923534152
0.556455645564556,0.0829378788371211,0.000955016728697884,0.0177040797068182
0.556555655565557,0.082937974436865,0.000956787246899521,0.0177027385493899
0.556655665566557,0.0829380702136717,0.000958557629549586,0.0177013689554818
0.556755675567557,0.0829381661675276,0.000960327873807543,0.0176999710005105
0.556855685568557,0.0829382622984185,0.000962097976841142,0.017698544760953
0.556955695569557,0.0829383586063303,0.000963867935825314,0.0176970903143437
0.557055705570557,0.0829384550912484,0.0009656377479434,0.0176956077392687
0.557155715571557,0.082938551753158,0.000967407410385391,0.0176940971153637
0.557255725572557,0.0829386485920438,0.00096917692035087,0.0176925585233081
0.557355735573557,0.0829387456078907,0.000970946275046751,0.0176909920448209
0.557455745574557,0.0829388428006829,0.000972715471688041,0.0176893977626575
0.557555755575558,0.0829389401704045,0.000974484507498073,0.017687775760604
0.557655765576558,0.0829390377170393,0.000976253379709152,0.017686126123474
0.557755775577558,0.0829391354405706,0.000978022085561774,0.017684448937103
0.557855785578558,0.0829392333409819,0.000979790622305021,0.0176827442883449
0.557955795579558,0.082939331418256,0.000981558987196935,0.0176810122650663
0.558055805580558,0.0829394296723754,0.000983327177503721,0.0176792529561434
0.558155815581558,0.0829395281033229,0.000985095190501469,0.017677466451456
0.558255825582558,0.0829396267110804,0.000986863023474825,0.0176756528418839
0.558355835583558,0.0829397254956298,0.000988630673717437,0.0176738122193009
0.558455845584558,0.0829398244569526,0.000990398138532746,0.0176719446765718
0.558555855585559,0.0829399235950303,0.000992165415232245,0.0176700503075458
0.558655865586559,0.0829400229098438,0.000993932501138811,0.0176681292070526
0.558755875587559,0.0829401224013739,0.000995699393583258,0.0176661814708977
0.558855885588559,0.0829402220696012,0.000997466089906866,0.0176642071958567
0.558955895589559,0.082940321914506,0.000999232587460264,0.0176622064796708
0.559055905590559,0.0829404219360682,0.00100099888360391,0.0176601794210419
0.559155915591559,0.0829405221342674,0.00100276497570814,0.0176581261196268
0.559255925592559,0.0829406225090834,0.00100453086115384,0.0176560466760331
0.559355935593559,0.082940723060495,0.00100629653733108,0.0176539411918131
0.559455945594559,0.0829408237884814,0.00100806200164148,0.0176518097694597
0.55955595559556,0.0829409246930212,0.00100982725149497,0.0176496525123999
0.55965596559656,0.0829410257740929,0.00101159228431402,0.0176474695249899
0.55975597559756,0.0829411270316745,0.00101335709753022,0.0176452609125107
0.55985598559856,0.0829412284657442,0.00101512168858596,0.0176430267811614
0.55995599559956,0.0829413300762794,0.00101688605493462,0.0176407672380551
0.56005600560056,0.0829414318632576,0.00101865019404008,0.0176384823912117
0.56015601560156,0.0829415338266559,0.00102041410337759,0.0176361723495546
0.56025602560256,0.0829416359664511,0.00102217778043228,0.0176338372229037
0.56035603560356,0.08294173828262,0.00102394122270135,0.0176314771219695
0.56045604560456,0.0829418407751391,0.00102570442769255,0.017629092158349
0.560556055605561,0.0829419434439844,0.00102746739292456,0.0176266824445193
0.560656065606561,0.0829420462891317,0.00102923011592856,0.0176242480938306
0.560756075607561,0.0829421493105568,0.00103099259424606,0.0176217892205033
0.560856085608561,0.0829422525082351,0.00103275482542968,0.0176193059396198
0.560956095609561,0.0829423558821416,0.00103451680704502,0.0176167983671193
0.561056105610561,0.0829424594322514,0.00103627853666811,0.017614266619793
0.561156115611561,0.0829425631585392,0.00103804001188702,0.0176117108152767
0.561256125612561,0.0829426670609793,0.00103980123030231,0.0176091310720462
0.561356135613561,0.082942771139546,0.00104156218952508,0.0176065275094104
0.561456145614561,0.0829428753942132,0.00104332288717952,0.0176039002475054
0.561556155615562,0.0829429798249546,0.00104508332090123,0.017601249407289
0.561656165616562,0.0829430844317438,0.00104684348833881,0.0175985751105348
0.561756175617562,0.082943189214554,0.00104860338715197,0.0175958774798251
0.561856185618562,0.082943294173358,0.00105036301501334,0.0175931566385452
0.561956195619562,0.082943399308129,0.00105212236960802,0.017590412710878
0.562056205620562,0.0829435046188393,0.00105388144863328,0.0175876458217964
0.562156215621562,0.0829436101054612,0.00105564024979892,0.0175848560970583
0.562256225622562,0.0829437157679669,0.00105739877082772,0.0175820436631994
0.562356235623562,0.0829438216063282,0.00105915700945443,0.0175792086475278
0.562456245624562,0.0829439276205169,0.00106091496342768,0.0175763511781166
0.562556255625563,0.0829440338105042,0.00106267263050777,0.0175734713837982
0.562656265626563,0.0829441401762615,0.00106443000846853,0.0175705693941585
0.562756275627563,0.0829442467177596,0.00106618709509727,0.0175676453395283
0.562856285628563,0.0829443534349693,0.00106794388819302,0.017564699350979
0.562956295629563,0.0829444603278612,0.00106970038556935,0.0175617315603155
0.563056305630563,0.0829445673964056,0.0010714565850522,0.0175587421000691
0.563156315631563,0.0829446746405725,0.00107321248448113,0.0175557311034906
0.563256325632563,0.0829447820603319,0.001074968081709,0.0175526987045459
0.563356335633563,0.0829448896556536,0.00107672337460161,0.0175496450379062
0.563456345634563,0.0829449974265066,0.00107847836103964,0.0175465702389437
0.563556355635564,0.0829451053728606,0.00108023303891565,0.0175434744437239
0.563656365636564,0.0829452134946845,0.00108198740613726,0.0175403577889992
0.563756375637564,0.082945321791947,0.00108374146062484,0.0175372204122016
0.563856385638564,0.0829454302646168,0.00108549520031261,0.0175340624514362
0.563956395639564,0.0829455389126625,0.00108724862314936,0.0175308840454754
0.564056405640564,0.0829456477360521,0.00108900172709741,0.0175276853337499
0.564156415641564,0.0829457567347536,0.00109075451013216,0.0175244664563433
0.564256425642564,0.0829458659087349,0.00109250697024496,0.0175212275539854
0.564356435643564,0.0829459752579635,0.00109425910543949,0.0175179687680437
0.564456445644564,0.082946084782407,0.00109601091373457,0.0175146902405183
0.564556455645565,0.0829461944820324,0.00109776239316279,0.0175113921140335
0.564656465646565,0.0829463043568067,0.00109951354177131,0.0175080745318316
0.564756475647565,0.0829464144066969,0.00110126435762164,0.0175047376377649
0.564856485648565,0.0829465246316696,0.00110301483878949,0.0175013815762901
0.564956495649565,0.0829466350316911,0.00110476498336507,0.0174980064924597
0.565056505650565,0.0829467456067277,0.00110651478945329,0.0174946125319152
0.565156515651565,0.0829468563567455,0.00110826425517397,0.0174911998408809
0.565256525652565,0.0829469672817103,0.00111001337866077,0.0174877685661554
0.565356535653565,0.0829470783815878,0.00111176215806261,0.0174843188551049
0.565456545654565,0.0829471896563436,0.00111351059154307,0.0174808508556568
0.565556555655566,0.0829473011059428,0.00111525867728055,0.0174773647162906
0.565656565656566,0.0829474127303508,0.00111700641346844,0.0174738605860322
0.565756575657566,0.0829475245295322,0.00111875379831483,0.0174703386144458
0.565856585658566,0.0829476365034522,0.00112050083004304,0.0174667989516271
0.565956595659566,0.0829477486520751,0.00112224750689101,0.0174632417481949
0.566056605660566,0.0829478609753654,0.00112399382711247,0.0174596671552851
0.566156615661566,0.0829479734732873,0.00112573978897539,0.017456075324542
0.566256625662566,0.082948086145805,0.00112748539076386,0.017452466408112
0.566356635663566,0.0829481989928822,0.00112923063077651,0.0174488405586352
0.566456645664566,0.082948312014483,0.0011309755073276,0.0174451979292381
0.566556655665567,0.0829484252105705,0.00113272001874647,0.0174415386735267
0.566656665666567,0.0829485385811083,0.00113446416337848,0.0174378629455782
0.566756675667567,0.0829486521260599,0.00113620793958359,0.0174341708999341
0.566856685668567,0.0829487658453879,0.00113795134573775,0.0174304626915923
0.566956695669567,0.0829488797390557,0.00113969438023213,0.017426738475999
0.567056705670567,0.0829489938070256,0.00114143704147376,0.0174229984090423
0.567156715671567,0.0829491080492605,0.00114317932788536,0.017419242647044
0.567256725672567,0.0829492224657226,0.00114492123790442,0.017415471346751
0.567356735673567,0.0829493370563744,0.0011466627699857,0.0174116846653289
0.567456745674567,0.0829494518211779,0.00114840392259845,0.0174078827603544
0.567556755675568,0.0829495667600951,0.00115014469422781,0.0174040657898067
0.567656765676568,0.0829496818730879,0.00115188508337502,0.0174002339120599
0.567756775677568,0.0829497971601179,0.00115362508855773,0.0173963872858757
0.567856785678568,0.0829499126211465,0.00115536470830829,0.0173925260703957
0.567956795679568,0.0829500282561352,0.00115710394117584,0.0173886504251333
0.568056805680568,0.0829501440650455,0.0011588427857252,0.017384760509966
0.568156815681568,0.0829502600478381,0.0011605812405371,0.0173808564851274
0.568256825682568,0.0829503762044741,0.00116231930420871,0.0173769385112
0.568356835683568,0.0829504925349142,0.0011640569753528,0.0173730067491066
0.568456845684568,0.0829506090391193,0.00116579425259875,0.017369061360103
0.568556855685569,0.0829507257170498,0.00116753113459175,0.0173651025057698
0.568656865686569,0.0829508425686661,0.00116926761999296,0.0173611303480048
0.568756875687569,0.0829509595939284,0.00117100370748014,0.0173571450490147
0.568856885688569,0.0829510767927971,0.00117273939574732,0.0173531467713078
0.568956895689569,0.082951194165232,0.00117447468350451,0.0173491356776855
0.569056905690569,0.0829513117111931,0.00117620956947828,0.0173451119312346
0.569156915691569,0.08295142943064,0.00117794405241109,0.0173410756953197
0.569256925692569,0.0829515473235323,0.00117967813106218,0.0173370271335742
0.569356935693569,0.0829516653898297,0.0011814118042073,0.0173329664098938
0.56945694569457,0.0829517836294915,0.00118314507063805,0.0173288936884271
0.56955695569557,0.082951902042477,0.00118487792916279,0.017324809133569
0.56965696569657,0.0829520206287453,0.00118661037860634,0.0173207129099512
0.56975697569757,0.0829521393882554,0.00118834241780985,0.0173166051824354
0.56985698569857,0.0829522583209663,0.00119007404563113,0.0173124861161048
0.56995699569957,0.0829523774268368,0.00119180526094454,0.0173083558762557
0.57005700570057,0.0829524967058255,0.00119353606264092,0.0173042146283904
0.57015701570157,0.0829526161578911,0.00119526644962749,0.0173000625382086
0.57025702570257,0.0829527357829919,0.00119699642082823,0.0172958997715986
0.57035703570357,0.0829528555810864,0.00119872597518379,0.0172917264946311
0.57045704570457,0.0829529755521328,0.00120045511165109,0.0172875428735491
0.570557055705571,0.0829530956960894,0.00120218382920433,0.0172833490747614
0.570657065706571,0.082953216012914,0.00120391212683367,0.0172791452648334
0.570757075707571,0.0829533365025648,0.00120564000354625,0.0172749316104798
0.570857085708571,0.0829534571649994,0.0012073674583661,0.0172707082785558
0.570957095709571,0.0829535780001758,0.00120909449033336,0.0172664754360499
0.571057105710571,0.0829536990080515,0.00121082109850548,0.0172622332500749
0.571157115711571,0.0829538201885842,0.00121254728195636,0.0172579818878603
0.571257125712571,0.0829539415417314,0.00121427303977661,0.017253721516744
0.571357135713571,0.0829540630674502,0.0012159983710736,0.0172494523041643
0.571457145714571,0.0829541847656982,0.00121772327497147,0.0172451744176516
0.571557155715572,0.0829543066364325,0.00121944775061121,0.0172408880248203
0.571657165716572,0.0829544286796103,0.00122117179715045,0.0172365932933612
0.571757175717572,0.0829545508951885,0.00122289541376362,0.0172322903910324
0.571857185718572,0.0829546732831242,0.00122461859964196,0.0172279794856521
0.571957195719572,0.0829547958433742,0.00122634135399336,0.0172236607450897
0.572057205720572,0.0829549185758954,0.00122806367604268,0.0172193343372583
0.572157215721572,0.0829550414806444,0.00122978556503159,0.0172150004301062
0.572257225722572,0.082955164557578,0.00123150702021849,0.017210659191609
0.572357235723572,0.0829552878066526,0.0012332280408784,0.017206310789761
0.572457245724572,0.0829554112278248,0.00123494862630351,0.0172019553925676
0.572557255725573,0.0829555348210512,0.00123666877580263,0.017197593168037
0.572657265726573,0.0829556585862878,0.00123838848870116,0.0171932242841719
0.572757275727573,0.0829557825234913,0.0012401077643416,0.0171888489089618
0.572857285728573,0.0829559066326176,0.00124182660208323,0.0171844672103739
0.572957295729573,0.0829560309136231,0.0012435450013019,0.0171800793563464
0.573057305730573,0.0829561553664638,0.0012452629613906,0.0171756855147791
0.573157315731573,0.0829562799910959,0.00124698048175865,0.0171712858535261
0.573257325732573,0.0829564047874752,0.00124869756183261,0.0171668805403872
0.573357335733573,0.0829565297555577,0.00125041420105565,0.0171624697431
0.573457345734573,0.0829566548952993,0.00125213039888744,0.017158053629332
0.573557355735574,0.0829567802066559,0.00125384615480497,0.0171536323666718
0.573657365736574,0.0829569056895833,0.00125556146830142,0.0171492061226218
0.573757375737574,0.082957031344037,0.00125727633888713,0.0171447750645899
0.573857385738574,0.0829571571699728,0.00125899076608898,0.0171403393598808
0.573957395739574,0.0829572831673464,0.0012607047494506,0.017135899175689
0.574057405740574,0.0829574093361134,0.00126241828853234,0.0171314546790897
0.574157415741574,0.0829575356762294,0.00126413138291129,0.0171270060370314
0.574257425742574,0.0829576621876496,0.0012658440321812,0.0171225534163277
0.574357435743574,0.0829577888703298,0.00126755623595251,0.0171180969836488
0.574457445744574,0.0829579157242253,0.00126926799385235,0.0171136369055142
0.574557455745575,0.0829580427492914,0.00127097930552433,0.0171091733482843
0.574657465746575,0.0829581699454836,0.00127269017062897,0.0171047064781521
0.574757475747575,0.0829582973127572,0.00127440058884316,0.0171002364611358
0.574857485748575,0.0829584248510674,0.00127611055986047,0.0170957634630703
0.574957495749575,0.0829585525603695,0.00127782008339112,0.0170912876495995
0.575057505750575,0.0829586804406187,0.00127952915916167,0.017086809186168
0.575157515751575,0.0829588084917703,0.00128123778691562,0.0170823282380137
0.575257525752575,0.0829589367137795,0.00128294596641247,0.0170778449701591
0.575357535753575,0.0829590651066014,0.00128465369742858,0.017073359547404
0.575457545754575,0.0829591936701911,0.00128636097975667,0.0170688721343173
0.575557555755576,0.0829593224045037,0.00128806781320592,0.0170643828952289
0.575657565756576,0.0829594513094943,0.00128977419760184,0.0170598919942223
0.575757575757576,0.0829595803851182,0.00129148013278649,0.0170553995951261
0.575857585758576,0.0829597096313303,0.00129318561861821,0.0170509058615066
0.575957595759576,0.0829598390480855,0.00129489065497171,0.0170464109566598
0.576057605760576,0.0829599686353391,0.00129659524173798,0.0170419150436034
0.576157615761576,0.082960098393046,0.00129829937882439,0.0170374182850692
0.576257625762576,0.0829602283211613,0.00130000306615443,0.0170329208434951
0.576357635763576,0.0829603584196398,0.00130170630366794,0.0170284228810174
0.576457645764576,0.0829604886884369,0.00130340909132091,0.0170239245594631
0.576557655765577,0.0829606191275072,0.00130511142908552,0.0170194260403418
0.576657665766577,0.0829607497368061,0.00130681331695007,0.0170149274848386
0.576757675767577,0.0829608805162882,0.00130851475491897,0.0170104290538054
0.576857685768577,0.0829610114659089,0.00131021574301269,0.0170059309077542
0.576957695769577,0.0829611425856229,0.00131191628126774,0.0170014332068488
0.577057705770577,0.0829612738753854,0.00131361636973664,0.0169969361108973
0.577157715771577,0.0829614053351511,0.00131531600848787,0.0169924397793444
0.577257725772577,0.0829615369648756,0.00131701519760582,0.0169879443712639
0.577357735773577,0.0829616687645134,0.00131871393719081,0.0169834500453509
0.577457745774577,0.0829618007340198,0.00132041222735897,0.0169789569599143
0.577557755775578,0.08296193287335,0.00132211006824226,0.0169744652728692
0.577657765776578,0.0829620651824587,0.0013238074599884,0.0169699751417295
0.577757775777578,0.0829621976613012,0.0013255044027609,0.0169654867236001
0.577857785778578,0.0829623303098327,0.0013272008967389,0.0169610001751697
0.577957795779578,0.0829624631280081,0.00132889694211715,0.016956515652703
0.578057805780578,0.0829625961157828,0.00133059253910615,0.0169520333120337
0.578157815781578,0.0829627292731118,0.00133228768793179,0.0169475533085563
0.578257825782578,0.0829628625999503,0.00133398238883565,0.0169430757972195
0.578357835783578,0.0829629960962535,0.00133567664207465,0.0169386009325186
0.578457845784578,0.0829631297619767,0.00133737044792115,0.0169341288684876
0.578557855785579,0.0829632635970752,0.001339063806663,0.0169296597586925
0.578657865786579,0.0829633976015042,0.00134075671860329,0.0169251937562238
0.578757875787579,0.0829635317752191,0.00134244918406043,0.0169207310136891
0.578857885788579,0.0829636661181752,0.00134414120336799,0.016916271683206
0.578957895789579,0.0829638006303281,0.00134583277687488,0.0169118159163946
0.579057905790579,0.082963935311633,0.001347523904945,0.0169073638643708
0.579157915791579,0.0829640701620455,0.00134921458795746,0.0169029156777385
0.579257925792579,0.0829642051815209,0.0013509048263063,0.016898471506583
0.579357935793579,0.082964340370015,0.00135259462040062,0.0168940315004633
0.579457945794579,0.0829644757274833,0.0013542839706644,0.0168895958084057
0.57955795579558,0.0829646112538815,0.00135597287753651,0.0168851645788962
0.57965796579658,0.0829647469491652,0.0013576613414707,0.0168807379598737
0.57975797579758,0.08296488281329,0.00135934936293535,0.0168763160987229
0.57985798579858,0.082965018846212,0.0013610369424138,0.0168718991422672
0.57995799579958,0.0829651550478867,0.00136272408040371,0.0168674872367623
0.58005800580058,0.0829652914182702,0.00136441077741763,0.0168630805278887
0.58015801580158,0.0829654279573183,0.00136609703398249,0.0168586791607449
0.58025802580258,0.0829655646649869,0.00136778285063969,0.016854283279841
0.58035803580358,0.0829657015412322,0.00136946822794528,0.0168498930290912
0.58045804580458,0.0829658385860104,0.00137115316646931,0.0168455085518076
0.580558055805581,0.0829659757992773,0.00137283766679649,0.0168411299906932
0.580658065806581,0.0829661131809893,0.00137452172952553,0.0168367574878352
0.580758075807581,0.0829662507311026,0.00137620535526928,0.0168323911846984
0.580858085808581,0.0829663884495736,0.00137788854465508,0.0168280312221183
0.580958095809581,0.0829665263363588,0.00137957129832377,0.0168236777402946
0.581058105810581,0.0829666643914144,0.00138125361693081,0.016819330878785
0.581158115811581,0.0829668026146972,0.00138293550114497,0.0168149907764982
0.581258125812581,0.0829669410061634,0.00138461695164927,0.0168106575716874
0.581358135813581,0.08296707956577,0.00138629796914034,0.016806331401944
0.581458145814581,0.0829672182934737,0.00138797855432867,0.0168020124041911
0.581558155815582,0.0829673571892311,0.0013896587079385,0.0167977007146773
0.581658165816582,0.0829674962529992,0.00139133843070724,0.0167933964689697
0.581758175817582,0.0829676354847351,0.00139301772338622,0.0167890998019487
0.581858185818582,0.0829677748843956,0.00139469658674004,0.0167848108478002
0.581958195819582,0.0829679144519379,0.00139637502154688,0.0167805297400109
0.582058205820582,0.082968054187319,0.00139805302859801,0.016776256611361
0.582158215821582,0.0829681940904965,0.00139973060869792,0.0167719915939184
0.582258225822582,0.0829683341614275,0.00140140776266471,0.0167677348190327
0.582358235823582,0.0829684744000695,0.00140308449132896,0.0167634864173288
0.582458245824582,0.08296861480638,0.00140476079553468,0.0167592465187012
0.582558255825583,0.0829687553803165,0.00140643667613878,0.0167550152523075
0.582658265826583,0.0829688961218368,0.00140811213401079,0.016750792746563
0.582758275827583,0.0829690370308987,0.0014097871700334,0.0167465791291346
0.582858285828583,0.0829691781074599,0.00141146178510204,0.0167423745269342
0.582958295829583,0.0829693193514784,0.00141313598012435,0.0167381790661142
0.583058305830583,0.0829694607629123,0.00141480975602092,0.0167339928720603
0.583158315831583,0.0829696023417198,0.00141648311372489,0.0167298160693869
0.583258325832583,0.082969744087859,0.00141815605418164,0.0167256487819305
0.583358335833583,0.0829698860012881,0.00141982857834884,0.0167214911327443
0.583458345834583,0.0829700280819657,0.00142150068719665,0.0167173432440932
0.583558355835584,0.0829701703298503,0.00142317238170724,0.016713205237447
0.583658365836584,0.0829703127449004,0.00142484366287491,0.0167090772334758
0.583758375837584,0.0829704553270749,0.00142651453170608,0.0167049593520445
0.583858385838584,0.0829705980763325,0.00142818498921906,0.0167008517122062
0.583958395839584,0.082970740992632,0.00142985503644409,0.0166967544321986
0.584058405840584,0.0829708840759326,0.00143152467442302,0.0166926676294371
0.584158415841584,0.0829710273261935,0.00143319390420975,0.01668859142051
0.584258425842584,0.0829711707433736,0.0014348627268692,0.0166845259211735
0.584358435843584,0.0829713143274325,0.00143653114347852,0.0166804712463464
0.584458445844585,0.0829714580783295,0.00143819915512573,0.0166764275101042
0.584558455845585,0.0829716019960243,0.0014398667629105,0.016672394825675
0.584658465846585,0.0829717460804765,0.0014415339679439,0.0166683733054338
0.584758475847585,0.0829718903316458,0.00144320077134811,0.0166643630608975
0.584858485848585,0.0829720347494922,0.00144486717425617,0.0166603642027201
0.584958495849585,0.0829721793339756,0.0014465331778123,0.0166563768406878
0.585058505850585,0.0829723240850562,0.00144819878317175,0.0166524010837138
0.585158515851585,0.0829724690026943,0.00144986399150062,0.0166484370398333
0.585258525852585,0.0829726140868501,0.00145152880397566,0.0166444848162001
0.585358535853585,0.0829727593374841,0.00145319322178425,0.0166405445190794
0.585458545854585,0.082972904754557,0.00145485724612459,0.0166366162538456
0.585558555855586,0.0829730503380294,0.00145652087820494,0.0166327001249758
0.585658565856586,0.0829731960878621,0.00145818411924454,0.0166287962360466
0.585758575857586,0.0829733420040162,0.00145984697047275,0.0166249046897283
0.585858585858586,0.0829734880864527,0.00146150943312852,0.0166210255877818
0.585958595859586,0.0829736343351327,0.00146317150846192,0.0166171590310523
0.586058605860586,0.0829737807500177,0.00146483319773259,0.0166133051194672
0.586158615861586,0.082973927331069,0.00146649450220984,0.0166094639520295
0.586258625862586,0.0829740740782483,0.00146815542317338,0.0166056356268152
0.586358635863586,0.0829742209915172,0.00146981596191238,0.0166018202409682
0.586458645864587,0.0829743680708377,0.00147147611972548,0.0165980178906968
0.586558655865587,0.0829745153161716,0.0014731358979215,0.0165942286712684
0.586658665866587,0.0829746627274812,0.00147479529781823,0.0165904526770068
0.586758675867587,0.0829748103047284,0.00147645432074302,0.0165866900012877
0.586858685868587,0.0829749580478759,0.00147811296803227,0.0165829407365334
0.586958695869587,0.082975105956886,0.00147977124103214,0.0165792049742116
0.587058705870587,0.0829752540317214,0.00148142914109732,0.0165754828048294
0.587158715871587,0.082975402272345,0.00148308666959193,0.0165717743179298
0.587258725872587,0.0829755506787194,0.00148474382788857,0.0165680796020888
0.587358735873587,0.0829756992508079,0.0014864006173688,0.0165643987449111
0.587458745874587,0.0829758479885736,0.00148805703942322,0.0165607318330264
0.587558755875588,0.08297599689198,0.00148971309545066,0.0165570789520865
0.587658765876588,0.0829761459609901,0.0014913687868588,0.0165534401867606
0.587758775877588,0.082976295195568,0.00149302411506308,0.016549815620733
0.587858785878588,0.0829764445956772,0.00149467908148828,0.0165462053366993
0.587958795879588,0.0829765941612816,0.00149633368756623,0.0165426094163625
0.588058805880588,0.0829767438923452,0.00149798793473805,0.0165390279404308
0.588158815881588,0.0829768937888324,0.001499641824452,0.0165354609886136
0.588258825882588,0.0829770438507073,0.0015012953581648,0.0165319086396181
0.588358835883588,0.0829771940779345,0.00150294853734041,0.0165283709711469
0.588458845884588,0.0829773444704785,0.00150460136345134,0.0165248480598947
0.588558855885589,0.0829774950283041,0.00150625383797682,0.016521339981545
0.588658865886589,0.0829776457513763,0.00150790596240406,0.0165178468107677
0.588758875887589,0.08297779663966,0.00150955773822788,0.0165143686212158
0.588858885888589,0.0829779476931206,0.00151120916695063,0.0165109054855222
0.588958895889589,0.0829780989117233,0.00151286025008047,0.0165074574752983
0.589058905890589,0.0829782502954337,0.00151451098913395,0.0165040246611298
0.589158915891589,0.0829784018442174,0.00151616138563477,0.0165006071125752
0.589258925892589,0.0829785535580404,0.00151781144111256,0.0164972048981618
0.589358935893589,0.0829787054368683,0.00151946115710483,0.0164938180853853
0.589458945894589,0.0829788574806677,0.00152111053515471,0.0164904467407053
0.58955895589559,0.0829790096894043,0.00152275957681251,0.016487090929544
0.58965896589659,0.0829791620630452,0.00152440828363506,0.0164837507162838
0.58975897589759,0.0829793146015566,0.00152605665718561,0.0164804261642647
0.58985898589859,0.0829794673049052,0.0015277046990334,0.0164771173357818
0.58995899589959,0.0829796201730581,0.00152935241075406,0.0164738242920845
0.59005900590059,0.0829797732059822,0.00153099979392922,0.0164705470933729
0.59015901590159,0.0829799264036449,0.00153264685014662,0.0164672857987961
0.59025902590259,0.0829800797660133,0.00153429358099975,0.0164640404664512
0.59035903590359,0.0829802332930553,0.00153593998808781,0.0164608111533801
0.59045904590459,0.0829803869847383,0.00153758607301523,0.0164575979155692
0.590559055905591,0.0829805408410303,0.00153923183739329,0.0164544008079454
0.590659065906591,0.0829806948618993,0.0015408772828371,0.0164512198843766
0.590759075907591,0.0829808490473136,0.00154252241096859,0.0164480551976691
0.590859085908591,0.0829810033972413,0.00154416722341348,0.0164449067995658
0.590959095909591,0.0829811579116511,0.001545811721804,0.0164417747407449
0.591059105910591,0.0829813125905116,0.00154745590777632,0.0164386590708187
0.591159115911591,0.0829814674337915,0.00154909978297174,0.0164355598383325
0.591259125912591,0.0829816224414602,0.00155074334903718,0.0164324770907613
0.591359135913591,0.0829817776134865,0.00155238660762328,0.016429410874512
0.591459145914591,0.0829819329498398,0.00155402956038575,0.0164263612349187
0.591559155915592,0.0829820884504898,0.00155567220898422,0.0164233282162436
0.591659165916592,0.0829822441154059,0.00155731455508382,0.0164203118616757
0.591759175917592,0.0829823999445579,0.00155895660035242,0.0164173122133293
0.591859185918592,0.0829825559379162,0.0015605983464635,0.0164143293122435
0.591959195919592,0.0829827120954505,0.0015622397950938,0.0164113631983806
0.592059205920592,0.0829828684171313,0.00156388094792444,0.0164084139106267
0.592159215921592,0.0829830249029293,0.00156552180663926,0.0164054814867894
0.592259225922592,0.0829831815528149,0.00156716237292708,0.0164025659635981
0.592359235923592,0.0829833383667592,0.0015688026484804,0.0163996673767036
0.592459245924592,0.0829834953447328,0.0015704426349942,0.0163967857606764
0.592559255925593,0.0829836524867073,0.00157208233416779,0.0163939211490069
0.592659265926593,0.0829838097926539,0.00157372174770295,0.0163910735741059
0.592759275927593,0.0829839672625439,0.00157536087730538,0.0163882430673026
0.592859285928593,0.0829841248963493,0.00157699972468402,0.016385429658845
0.592959295929593,0.0829842826940419,0.00157863829154942,0.016382633377901
0.593059305930593,0.0829844406555936,0.00158027657961645,0.0163798542525557
0.593159315931593,0.0829845987809767,0.00158191459060246,0.0163770923098139
0.593259325932593,0.0829847570701635,0.00158355232622677,0.0163743475755978
0.593359335933593,0.0829849155231266,0.00158518978821169,0.016371620074749
0.593459345934593,0.0829850741398388,0.0015868269782819,0.0163689098310281
0.593559355935594,0.0829852329202729,0.00158846389816479,0.0163662168671135
0.593659365936594,0.0829853918644019,0.00159010054958884,0.0163635412046038
0.593759375937594,0.0829855509721991,0.00159173693428646,0.016360882864017
0.593859385938594,0.082985710243638,0.00159337305399,0.0163582418647909
0.593959395939594,0.0829858696786921,0.00159500891043578,0.0163556182252839
0.594059405940594,0.0829860292773351,0.00159664450535966,0.016353011962775
0.594159415941594,0.0829861890395409,0.00159827984050074,0.0163504230934653
0.594259425942594,0.082986348965284,0.00159991491759942,0.016347851632478
0.594359435943594,0.0829865090545381,0.0016015497383975,0.0163452975938596
0.594459445944594,0.0829866693072781,0.00160318430463783,0.0163427609905794
0.594559455945595,0.0829868297234784,0.0016048186180652,0.0163402418345335
0.594659465946595,0.0829869903031138,0.0016064526804245,0.0163377401365416
0.594759475947595,0.0829871510461594,0.00160808649346179,0.0163352559063514
0.594859485948595,0.0829873119525902,0.00160972005892578,0.0163327891526379
0.594959495949595,0.0829874730223817,0.00161135337856366,0.0163303398830058
0.595059505950595,0.0829876342555094,0.00161298645412482,0.0163279081039887
0.595159515951595,0.0829877956519488,0.00161461928735846,0.0163254938210537
0.595259525952595,0.0829879572116759,0.00161625188001466,0.0163230970385991
0.595359535953595,0.0829881189346667,0.00161788423384405,0.0163207177599582
0.595459545954595,0.0829882808208973,0.00161951635059723,0.0163183559874004
0.595559555955596,0.0829884428703442,0.00162114823202483,0.0163160117221323
0.595659565956596,0.082988605082984,0.00162277987987788,0.0163136849642997
0.595759575957596,0.0829887674587932,0.00162441129590731,0.0163113757129891
0.595859585958596,0.0829889299977489,0.00162604248186412,0.0163090839662304
0.595959595959596,0.0829890926998281,0.00162767343949824,0.0163068097209963
0.596059605960596,0.0829892555650081,0.00162930417056046,0.0163045529732081
0.596159615961596,0.0829894185932663,0.00163093467679975,0.016302313717734
0.596259625962596,0.0829895817845803,0.00163256495996539,0.0163000919483929
0.596359635963596,0.0829897451389278,0.00163419502180634,0.0162978876579569
0.596459645964596,0.0829899086562869,0.00163582486406948,0.0162957008381524
0.596559655965597,0.0829900723366357,0.00163745448850231,0.0162935314796634
0.596659665966597,0.0829902361799523,0.00163908389685032,0.016291379572133
0.596759675967597,0.0829904001862155,0.00164071309085828,0.0162892451041667
0.596859685968597,0.0829905643554037,0.00164234207226946,0.0162871280633337
0.596959695969597,0.0829907286874958,0.00164397084282649,0.0162850284361705
0.597059705970597,0.0829908931824709,0.00164559940426971,0.0162829462081834
0.597159715971597,0.0829910578403079,0.00164722775833872,0.0162808813638508
0.597259725972597,0.0829912226609865,0.00164885590677141,0.016278833886626
0.597359735973597,0.082991387644486,0.00165048385130356,0.0162768037589402
0.597459745974598,0.0829915527907861,0.00165211159366942,0.0162747909622059
0.597559755975598,0.0829917180998668,0.00165373913560137,0.016272795476819
0.597659765976598,0.0829918835717078,0.00165536647882937,0.0162708172821621
0.597759775977598,0.0829920492062899,0.00165699362508222,0.016268856356608
0.597859785978598,0.082992215003593,0.00165862057608526,0.0162669126775227
0.597959795979598,0.0829923809635978,0.00166024733356265,0.0162649862212682
0.598059805980598,0.0829925470862851,0.00166187389923556,0.0162630769632067
0.598159815981598,0.0829927133716357,0.00166350027482184,0.0162611848777032
0.598259825982598,0.0829928798196307,0.00166512646203834,0.0162593099381295
0.598359835983598,0.0829930464302514,0.00166675246259861,0.0162574521168676
0.598459845984598,0.0829932132034791,0.00166837827821291,0.0162556113853127
0.598559855985599,0.0829933801392957,0.00167000391058886,0.0162537877138785
0.598659865986599,0.0829935472376825,0.00167162936143139,0.0162519810719982
0.598759875987599,0.0829937144986217,0.00167325463244207,0.0162501914281318
0.598859885988599,0.0829938819220954,0.00167487972531891,0.0162484187497669
0.598959895989599,0.0829940495080858,0.001676504641757,0.0162466630034241
0.599059905990599,0.0829942172565754,0.00167812938344837,0.0162449241546617
0.599159915991599,0.0829943851675467,0.00167975395208108,0.0162432021680775
0.599259925992599,0.0829945532409826,0.00168137834933945,0.0162414970073163
0.599359935993599,0.082994721476866,0.00168300257690439,0.01623980863507
0.5994599459946,0.0829948898751799,0.0016846266364531,0.0162381370130855
0.5995599559956,0.0829950584359079,0.00168625052965904,0.0162364821021678
0.5996599659966,0.0829952271590331,0.00168787425819141,0.0162348438621834
0.5997599759976,0.0829953960445392,0.00168949782371513,0.0162332222520665
0.5998599859986,0.0829955650924102,0.00169112122789133,0.0162316172298224
0.5999599959996,0.0829957343026298,0.00169274447237755,0.0162300287525328
0.6000600060006,0.082995903675182,0.00169436755882514,0.01622845677636
0.6001600160016,0.0829960732100515,0.00169599048888271,0.0162269012565522
0.6002600260026,0.0829962429072224,0.00169761326419412,0.0162253621474479
0.6003600360036,0.0829964127666794,0.00169923588639752,0.0162238394024808
0.6004600460046,0.0829965827884073,0.00170085835712734,0.0162223329741851
0.600560056005601,0.082996752972391,0.00170248067801338,0.0162208428142008
0.600660066006601,0.0829969233186156,0.00170410285067992,0.0162193688732781
0.600760076007601,0.0829970938270663,0.00170572487674696,0.0162179111012825
0.600860086008601,0.0829972644977286,0.00170734675782813,0.0162164694472012
0.600960096009601,0.0829974353305882,0.00170896849553364,0.0162150438591476
0.601060106010601,0.0829976063256306,0.001710590091467,0.016213634284366
0.601160116011601,0.0829977774828417,0.00171221154722731,0.0162122406692389
0.601260126012601,0.0829979488022079,0.00171383286440832,0.0162108629592904
0.601360136013601,0.0829981202837149,0.00171545404459738,0.0162095010991932
0.601460146014602,0.0829982919273496,0.00171707508937695,0.0162081550327752
0.601560156015602,0.0829984637330982,0.00171869600032385,0.0162068247030212
0.601660166016602,0.0829986357009474,0.00172031677900881,0.0162055100520836
0.601760176017602,0.0829988078308844,0.00172193742699745,0.0162042110212851
0.601860186018602,0.0829989801228956,0.00172355794584849,0.016202927551126
0.601960196019602,0.0829991525769686,0.0017251783371152,0.0162016595812892
0.602060206020602,0.0829993251930907,0.00172679860234503,0.016200407050647
0.602160216021602,0.0829994979712494,0.00172841874307858,0.0161991698972673
0.602260226022602,0.082999670911432,0.00173003876085061,0.0161979480584189
0.602360236023602,0.0829998440136266,0.00173165865718991,0.0161967414705787
0.602460246024602,0.0830000172778211,0.00173327843361791,0.0161955500694374
0.602560256025603,0.0830001907040034,0.00173489809165116,0.0161943737899063
0.602660266026603,0.0830003642921619,0.00173651763279789,0.0161932125661228
0.602760276027603,0.0830005380422849,0.0017381370585604,0.0161920663314591
0.602860286028603,0.083000711954361,0.00173975637043531,0.0161909350185254
0.602960296029603,0.0830008860283789,0.0017413755699103,0.0161898185591798
0.603060306030603,0.0830010602643273,0.00174299465846861,0.016188716884533
0.603160316031603,0.0830012346621953,0.00174461363758422,0.0161876299249556
0.603260326032603,0.083001409221972,0.00174623250872651,0.0161865576100855
0.603360336033603,0.0830015839436466,0.00174785127335557,0.016185499868833
0.603460346034603,0.0830017588272086,0.00174946993292567,0.0161844566293905
0.603560356035604,0.0830019338726476,0.00175108848888409,0.0161834278192368
0.603660366036604,0.0830021090799533,0.00175270694266914,0.0161824133651461
0.603760376037604,0.0830022844491154,0.00175432529571355,0.0161814131931939
0.603860386038604,0.0830024599801241,0.001755943549442,0.0161804272287646
0.603960396039604,0.0830026356729694,0.0017575617052712,0.0161794553965587
0.604060406040604,0.0830028115276416,0.00175917976461109,0.0161784976206009
0.604160416041604,0.0830029875441312,0.00176079772886352,0.0161775538242463
0.604260426042604,0.0830031637224287,0.00176241559942277,0.016176623930188
0.604360436043604,0.0830033400625247,0.00176403337767533,0.0161757078604658
0.604460446044604,0.0830035165644102,0.0017656510649999,0.016174805536471
0.604560456045605,0.0830036932280762,0.0017672686627666,0.0161739168789585
0.604660466046605,0.0830038700535136,0.00176888617233881,0.0161730418080493
0.604760476047605,0.0830040470407138,0.00177050359507138,0.0161721802432424
0.604860486048605,0.0830042241896683,0.0017721209323107,0.0161713321034204
0.604960496049605,0.0830044015003683,0.00177373818539587,0.0161704973068576
0.605060506050605,0.0830045789728057,0.00177535535565645,0.0161696757712284
0.605160516051605,0.0830047566069721,0.00177697244441539,0.0161688674136153
0.605260526052605,0.0830049344028597,0.0017785894529855,0.016168072150516
0.605360536053605,0.0830051123604602,0.00178020638267264,0.016167289897853
0.605460546054605,0.083005290479766,0.00178182323477397,0.01616652057098
0.605560556055606,0.0830054687607693,0.00178344001057732,0.0161657640846918
0.605660566056606,0.0830056472034625,0.0017850567113636,0.0161650203532308
0.605760576057606,0.0830058258078384,0.00178667333840307,0.016164289290297
0.605860586058606,0.0830060045738895,0.00178828989295914,0.0161635708090553
0.605960596059606,0.0830061835016085,0.00178990637628503,0.0161628648221438
0.606060606060606,0.0830063625909886,0.00179152278962665,0.0161621712416831
0.606160616061606,0.0830065418420227,0.0017931391342198,0.0161614899792842
0.606260626062606,0.083006721254704,0.00179475541129206,0.0161608209460572
0.606360636063606,0.083006900829026,0.00179637162206224,0.0161601640526198
0.606460646064606,0.0830070805649817,0.00179798776773965,0.0161595192091071
0.606560656065607,0.083007260462565,0.00179960384952526,0.0161588863251779
0.606660666066607,0.0830074405217695,0.00180121986861058,0.0161582653100256
0.606760676067607,0.0830076207425889,0.00180283582617758,0.0161576560723873
0.606860686068607,0.0830078011250173,0.00180445172339979,0.0161570585205505
0.606960696069607,0.0830079816690485,0.00180606756144153,0.0161564725623645
0.607060706070607,0.0830081623746767,0.0018076833414573,0.0161558981052469
0.607160716071607,0.0830083432418962,0.00180929906459302,0.0161553350561957
0.607260726072607,0.0830085242707014,0.00181091473198471,0.0161547833217948
0.607360736073607,0.0830087054610867,0.00181253034475938,0.0161542428082273
0.607460746074607,0.0830088868130467,0.0018141459040343,0.0161537134212804
0.607560756075608,0.0830090683265762,0.00181576141091768,0.0161531950663577
0.607660766076608,0.0830092500016699,0.00181737686650837,0.0161526876484876
0.607760776077608,0.0830094318383228,0.00181899227189499,0.0161521910723323
0.607860786078608,0.0830096138365299,0.00182060762815698,0.0161517052421976
0.607960796079608,0.0830097959962863,0.00182222293636471,0.0161512300620421
0.608060806080608,0.0830099783175873,0.00182383819757824,0.0161507654354865
0.608160816081608,0.0830101608004284,0.00182545341284788,0.0161503112658242
0.608260826082608,0.0830103434448047,0.00182706858321529,0.0161498674560293
0.608360836083608,0.083010526250712,0.00182868370971092,0.0161494339087678
0.608460846084608,0.0830107092181459,0.00183029879335636,0.016149010526406
0.608560856085609,0.0830108923471023,0.00183191383516426,0.0161485972110206
0.608660866086609,0.0830110756375768,0.00183352883613511,0.0161481938644095
0.608760876087609,0.0830112590895657,0.00183514379726199,0.0161478003880998
0.608860886088609,0.0830114427030647,0.00183675871952671,0.0161474166833593
0.608960896089609,0.0830116264780702,0.00183837360390186,0.0161470426512051
0.609060906090609,0.0830118104145784,0.00183998845134912,0.0161466781924145
0.609160916091609,0.0830119945125857,0.00184160326282191,0.0161463232075347
0.609260926092609,0.0830121787720885,0.00184321803926208,0.0161459775968925
0.609360936093609,0.0830123631930832,0.00184483278160206,0.0161456412606044
0.609460946094609,0.0830125477755667,0.00184644749076503,0.0161453140985879
0.60956095609561,0.0830127325195357,0.00184806216766284,0.0161449960105699
0.60966096609661,0.0830129174249868,0.00184967681319831,0.0161446868960978
0.60976097609761,0.0830131024919171,0.00185129142826353,0.0161443866545496
0.60986098609861,0.0830132877203235,0.00185290601374173,0.0161440951851447
0.60996099609961,0.0830134731102031,0.00185452057050395,0.0161438123869532
0.61006100610061,0.0830136586615531,0.00185613509941307,0.0161435381589067
0.61016101610161,0.0830138443743708,0.00185774960132108,0.0161432723998094
0.61026102610261,0.0830140302486533,0.00185936407706975,0.016143015008347
0.61036103610361,0.0830142162843984,0.00186097852749081,0.0161427658830991
0.61046104610461,0.0830144024816032,0.00186259295340619,0.016142524922548
0.610561056105611,0.0830145888402658,0.00186420735562675,0.0161422920250895
0.610661066106611,0.0830147753603833,0.0018658217349544,0.016142067089045
0.610761076107611,0.0830149620419539,0.00186743609218008,0.01614185001267
0.610861086108611,0.0830151488849752,0.00186905042808488,0.0161416406941664
0.610961096109611,0.0830153358894452,0.00187066474343945,0.0161414390316921
0.611061106110611,0.0830155230553617,0.00187227903900387,0.0161412449233723
0.611161116111611,0.083015710382723,0.00187389331552937,0.01614105826731
0.611261126112611,0.0830158978715272,0.00187550757375589,0.0161408789615969
0.611361136113611,0.0830160855217723,0.00187712181441313,0.0161407069043238
0.611461146114611,0.0830162733334568,0.0018787360382211,0.0161405419935929
0.611561156115612,0.0830164613065789,0.00188035024588993,0.0161403841275261
0.611661166116612,0.0830166494411372,0.00188196443811802,0.0161402332042787
0.611761176117612,0.08301683773713,0.0018835786155955,0.0161400891220478
0.611861186118612,0.0830170261945559,0.00188519277900125,0.0161399517790853
0.611961196119612,0.0830172148134136,0.00188680692900396,0.0161398210737081
0.612061206120612,0.0830174035937017,0.00188842106626263,0.0161396969043088
0.612161216121612,0.0830175925354191,0.00189003519142521,0.0161395791693669
0.612261226122612,0.0830177816385645,0.00189164930513135,0.0161394677674602
0.612361236123612,0.0830179709031367,0.00189326340800816,0.016139362597276
0.612461246124613,0.083018160329135,0.00189487750067453,0.0161392635576217
0.612561256125613,0.0830183499165581,0.00189649158373824,0.0161391705474358
0.612661266126613,0.083018539665405,0.00189810565779718,0.0161390834658005
0.612761276127613,0.083018729575675,0.00189971972343953,0.0161390022119507
0.612861286128613,0.0830189196473674,0.00190133378124289,0.016138926685287
0.612961296129613,0.0830191098804811,0.00190294783177481,0.016138856785387
0.613061306130613,0.0830193002750158,0.00190456187559323,0.0161387924120146
0.613161316131613,0.0830194908309705,0.00190617591324627,0.0161387334651336
0.613261326132613,0.0830196815483449,0.00190778994527085,0.016138679844918
0.613361336133613,0.0830198724271383,0.00190940397219533,0.0161386314517629
0.613461346134613,0.0830200634673501,0.00191101799453686,0.0161385881862969
0.613561356135614,0.0830202546689802,0.00191263201280409,0.0161385499493924
0.613661366136614,0.0830204460320279,0.00191424602749452,0.016138516642178
0.613761376137614,0.083020637556493,0.00191586003909633,0.0161384881660496
0.613861386138614,0.0830208292423753,0.0019174740480875,0.0161384644226808
0.613961396139614,0.0830210210896744,0.00191908805493672,0.0161384453140364
0.614061406140614,0.0830212130983902,0.00192070206010229,0.0161384307423815
0.614161416141614,0.0830214052685226,0.00192231606403379,0.0161384206102951
0.614261426142614,0.0830215976000714,0.00192393006717008,0.0161384148206806
0.614361436143614,0.0830217900930365,0.00192554406994032,0.0161384132767768
0.614461446144615,0.083021982747418,0.00192715807276422,0.0161384158821709
0.614561456145615,0.0830221755632159,0.00192877207605218,0.0161384225408083
0.614661466146615,0.0830223685404302,0.00193038608020508,0.0161384331570059
0.614761476147615,0.0830225616790612,0.00193200008561324,0.0161384476354624
0.614861486148615,0.0830227549791087,0.00193361409265869,0.01613846588127
0.614961496149615,0.0830229484405731,0.00193522810171352,0.0161384877999269
0.615061506150615,0.0830231420634547,0.00193684211314006,0.0161385132973474
0.615161516151615,0.0830233358477536,0.00193845612729185,0.0161385422798756
0.615261526152615,0.0830235297934701,0.00194007014451227,0.0161385746542949
0.615361536153615,0.0830237239006047,0.00194168416513605,0.0161386103278408
0.615461546154615,0.0830239181691576,0.00194329818948898,0.0161386492082124
0.615561556155616,0.0830241125991291,0.00194491221788691,0.0161386912035841
0.615661566156616,0.0830243071905198,0.00194652625063667,0.0161387362226164
0.615761576157616,0.0830245019433301,0.00194814028803602,0.0161387841744688
0.615861586158616,0.0830246968575605,0.00194975433037411,0.0161388349688111
0.615961596159616,0.0830248919332114,0.00195136837793061,0.0161388885158345
0.616061606160616,0.0830250871702834,0.0019529824309762,0.0161389447262635
0.616161616161616,0.083025282568777,0.00195459648977245,0.0161390035113681
0.616261626162616,0.083025478128693,0.00195621055457362,0.0161390647829749
0.616361636163616,0.0830256738500317,0.00195782462562277,0.016139128453479
0.616461646164617,0.083025869732794,0.00195943870315611,0.016139194435856
0.616561656165617,0.0830260657769805,0.00196105278740026,0.0161392626436727
0.616661666166617,0.0830262619825918,0.00196266687857366,0.0161393329910998
0.616761676167617,0.0830264583496286,0.00196428097688584,0.0161394053929233
0.616861686168617,0.0830266548780917,0.00196589508253828,0.0161394797645557
0.616961696169617,0.0830268515679819,0.00196750919572347,0.0161395560220486
0.617061706170617,0.0830270484192997,0.00196912331662597,0.0161396340821035
0.617161716171617,0.0830272454320461,0.00197073744542217,0.0161397138620834
0.617261726172617,0.083027442606222,0.00197235158227959,0.0161397952800258
0.617361736173617,0.0830276399418279,0.00197396572735814,0.0161398782546526
0.617461746174617,0.0830278374388649,0.00197557988080955,0.016139962705383
0.617561756175618,0.0830280350973337,0.0019771940427772,0.0161400485523445
0.617661766176618,0.0830282329172351,0.00197880821339702,0.0161401357163851
0.617761776177618,0.0830284308985702,0.00198042239279665,0.0161402241190846
0.617861786178618,0.0830286290413398,0.00198203658109621,0.0161403136827651
0.617961796179618,0.0830288273455446,0.00198365077840795,0.0161404043305057
0.618061806180618,0.0830290258111858,0.00198526498483624,0.0161404959861506
0.618161816181618,0.083029224438264,0.00198687920047837,0.0161405885743228
0.618261826182618,0.0830294232267804,0.0019884934254238,0.0161406820204351
0.618361836183618,0.0830296221767358,0.00199010765975459,0.0161407762507017
0.618461846184618,0.0830298212881311,0.0019917219035454,0.0161408711921495
0.618561856185619,0.0830300205609675,0.00199333615686392,0.0161409667726304
0.618661866186619,0.0830302199952457,0.00199495041977044,0.0161410629208317
0.618761876187619,0.0830304195909667,0.00199656469231804,0.0161411595662888
0.618861886188619,0.0830306193481315,0.00199817897455338,0.0161412566393959
0.618961896189619,0.0830308192667412,0.00199979326651532,0.0161413540714175
0.619061906190619,0.0830310193467965,0.00200140756823666,0.0161414517945005
0.619161916191619,0.0830312195882986,0.00200302187974288,0.016141549741685
0.619261926192619,0.0830314199912484,0.00200463620105353,0.0161416478469159
0.619361936193619,0.0830316205556469,0.0020062505321808,0.0161417460450544
0.619461946194619,0.0830318212814951,0.00200786487313053,0.0161418442718896
0.61956195619562,0.0830320221687937,0.00200947922390305,0.0161419424641491
0.61966196619662,0.0830322232175442,0.00201109358449127,0.0161420405595114
0.61976197619762,0.0830324244277473,0.00201270795488267,0.0161421384966162
0.61986198619862,0.0830326257994039,0.00201432233505822,0.0161422362150769
0.61996199619962,0.0830328273325151,0.00201593672499345,0.0161423336554899
0.62006200620062,0.0830330290270818,0.002017551124657,0.0161424307594486
0.62016201620162,0.0830332308831052,0.00201916553401302,0.0161425274695518
0.62026202620262,0.0830334329005858,0.00202077995301873,0.0161426237294172
0.62036203620362,0.0830336350795251,0.00202239438162677,0.0161427194836908
0.62046204620462,0.0830338374199237,0.00202400881978354,0.0161428146780597
0.620562056205621,0.0830340399217826,0.00202562326743045,0.0161429092592615
0.620662066206621,0.0830342425851028,0.00202723772450358,0.0161430031750967
0.620762076207621,0.0830344454098853,0.00202885219093382,0.0161430963744391
0.620862086208621,0.083034648396131,0.00203046666664715,0.0161431888072471
0.620962096209621,0.0830348515438407,0.00203208115156419,0.0161432804245744
0.621062106210621,0.0830350548530154,0.00203369564560113,0.0161433711785813
0.621162116211621,0.0830352583236561,0.00203531014866917,0.0161434610225454
0.621262126212621,0.0830354619557636,0.00203692466067518,0.0161435499108728
0.621362136213621,0.0830356657493388,0.00203853918152122,0.0161436377991083
0.621462146214621,0.0830358697043826,0.00204015371110529,0.0161437246439467
0.621562156215622,0.0830360738208958,0.00204176824932062,0.0161438104032438
0.621662166216622,0.0830362780988794,0.00204338279605671,0.0161438950360265
0.621762176217622,0.083036482538334,0.00204499735119911,0.016143978502504
0.621862186218622,0.0830366871392607,0.00204661191462894,0.0161440607640784
0.621962196219622,0.0830368919016602,0.00204822648622403,0.016144141783355
0.622062206220622,0.0830370968255334,0.00204984106585814,0.0161442215241533
0.622162216221622,0.0830373019108808,0.00205145565340172,0.0161442999515174
0.622262226222622,0.0830375071577036,0.00205307024872169,0.0161443770317264
0.622362236223622,0.0830377125660023,0.00205468485168183,0.0161444527323048
0.622462246224622,0.0830379181357778,0.00205629946214238,0.0161445270220333
0.622562256225623,0.0830381238670307,0.00205791407996095,0.0161445998709587
0.622662266226623,0.0830383297597617,0.00205952870499194,0.0161446712504046
0.622762276227623,0.0830385358139718,0.00206114333708687,0.0161447411329813
0.622862286228623,0.0830387420296615,0.0020627579760948,0.0161448094925965
0.622962296229623,0.0830389484068315,0.00206437262186224,0.0161448763044649
0.623062306230623,0.0830391549454823,0.0020659872742331,0.0161449415451189
0.623162316231623,0.0830393616456149,0.00206760193304919,0.0161450051924186
0.623262326232623,0.0830395685072297,0.00206921659815012,0.0161450672255612
0.623362336233623,0.0830397755303273,0.00207083126937345,0.0161451276250919
0.623462346234623,0.0830399827149085,0.00207244594655492,0.016145186372913
0.623562356235624,0.0830401900609737,0.00207406062952839,0.0161452434522944
0.623662366236624,0.0830403975685235,0.00207567531812634,0.0161452988478834
0.623762376237624,0.0830406052375586,0.00207729001217968,0.0161453525457137
0.623862386238624,0.0830408130680794,0.00207890471151784,0.0161454045332162
0.623962396239624,0.0830410210600864,0.00208051941596924,0.0161454547992278
0.624062406240624,0.0830412292135801,0.00208213412536127,0.0161455033340014
0.624162416241624,0.0830414375285611,0.00208374883952036,0.0161455501292156
0.624262426242624,0.0830416460050298,0.00208536355827219,0.0161455951779834
0.624362436243624,0.0830418546429867,0.00208697828144174,0.016145638474863
0.624462446244624,0.0830420634424322,0.00208859300885359,0.0161456800158655
0.624562456245625,0.0830422724033666,0.00209020774033211,0.0161457197984656
0.624662466246625,0.0830424815257904,0.00209182247570128,0.0161457578216102
0.624762476247625,0.0830426908097041,0.00209343721478527,0.0161457940857274
0.624862486248625,0.0830429002551079,0.00209505195740807,0.0161458285927361
0.624962496249625,0.0830431098620021,0.00209666670339419,0.0161458613460549
0.625062506250625,0.0830433196303872,0.00209828145256846,0.0161458923506108
0.625162516251625,0.0830435295602635,0.00209989620475633,0.0161459216128485
0.625262526252625,0.083043739651631,0.00210151095978392,0.016145949140739
0.625362536253625,0.0830439499044904,0.00210312571747823,0.0161459749437884
0.625462546254625,0.0830441603188416,0.0021047404776673,0.016145999033047
0.625562556255626,0.0830443708946851,0.00210635524018036,0.0161460214211171
0.625662566256626,0.083044581632021,0.00210797000484797,0.0161460421221627
0.625762576257626,0.0830447925308495,0.0021095847715022,0.0161460611519169
0.625862586258626,0.0830450035911708,0.00211119953997672,0.0161460785276911
0.625962596259626,0.083045214812985,0.00211281431010704,0.0161460942683831
0.626062606260626,0.0830454261962926,0.00211442908173072,0.0161461083944853
0.626162616261626,0.0830456377410932,0.00211604385468731,0.016146120928093
0.626262626262626,0.0830458494473874,0.00211765862881873,0.0161461318929127
0.626362636263626,0.083046061315175,0.00211927340396934,0.0161461413142696
0.626462646264626,0.0830462733444563,0.00212088817998611,0.0161461492191164
0.626562656265627,0.0830464855352313,0.00212250295671881,0.0161461556360404
0.626662666266627,0.0830466978875,0.00212411773402012,0.0161461605952721
0.626762676267627,0.0830469104012625,0.00212573251174581,0.0161461641286923
0.626862686268627,0.0830471230765189,0.00212734728975499,0.0161461662698399
0.626962696269627,0.0830473359132691,0.00212896206791015,0.0161461670539199
0.627062706270627,0.0830475489115132,0.00213057684607738,0.0161461665178103
0.627162716271627,0.0830477620712511,0.00213219162412658,0.01614616470007
0.627262726272627,0.083047975392483,0.00213380640193157,0.016146161640946
0.627362736273627,0.0830481888752086,0.00213542117937029,0.0161461573823803
0.627462746274628,0.083048402519428,0.00213703595632494,0.0161461519680178
0.627562756275628,0.0830486163251411,0.00213865073268218,0.0161461454432125
0.627662766276628,0.083048830292348,0.00214026550833332,0.0161461378550353
0.627762776277628,0.0830490444210484,0.00214188028317441,0.0161461292522804
0.627862786278628,0.0830492587112422,0.00214349505710649,0.016146119685472
0.627962796279628,0.0830494731629294,0.00214510983003578,0.0161461092068719
0.628062806280628,0.0830496877761099,0.00214672460187372,0.0161460978704848
0.628162816281628,0.0830499025507837,0.00214833937253737,0.016146085732066
0.628262826282628,0.0830501174869505,0.00214995414194933,0.0161460728491273
0.628362836283628,0.0830503325846102,0.00215156891003809,0.0161460592809435
0.628462846284628,0.0830505478437627,0.00215318367673816,0.0161460450885585
0.628562856285629,0.0830507632644079,0.00215479844199025,0.0161460303347917
0.628662866286629,0.0830509788465455,0.00215641320574143,0.016146015084244
0.628762876287629,0.0830511945901756,0.00215802796794533,0.0161459994033035
0.628862886288629,0.0830514104952978,0.00215964272856229,0.016145983360152
0.628962896289629,0.083051626561912,0.00216125748755958,0.0161459670247702
0.629062906290629,0.0830518427900181,0.00216287224491155,0.0161459504689435
0.629162916291629,0.083052059179616,0.00216448700059975,0.0161459337662678
0.629262926292629,0.0830522757307053,0.00216610175461334,0.0161459169921548
0.629362936293629,0.083052492443286,0.00216771650694898,0.0161459002238374
0.62946294629463,0.0830527093173579,0.00216933125761125,0.0161458835403753
0.62956295629563,0.0830529263529209,0.00217094600661253,0.0161458670226593
0.62966296629663,0.0830531435499748,0.00217256075397364,0.0161458507534175
0.62976297629763,0.0830533609085193,0.00217417549972363,0.0161458348172194
0.62986298629863,0.0830535784285545,0.00217579024390007,0.0161458193004813
0.62996299629963,0.0830537961100799,0.0021774049865493,0.0161458042914707
0.63006300630063,0.0830540139530956,0.00217901972772666,0.016145789880311
0.63016301630163,0.0830542319576015,0.00218063446749642,0.0161457761589863
0.63026302630263,0.0830544501235973,0.00218224920593237,0.0161457632213456
0.63036303630363,0.083054668451083,0.00218386394311762,0.016145751163107
0.63046304630463,0.0830548869400583,0.0021854786791449,0.0161457400818622
0.630563056305631,0.0830551055905233,0.00218709341411697,0.0161457300770806
0.630663066306631,0.0830553244024777,0.00218870814814651,0.016145721250113
0.630763076307631,0.0830555433759216,0.00219032288135633,0.0161457137041956
0.630863086308631,0.0830557625108548,0.00219193761388005,0.0161457075444538
0.630963096309631,0.0830559818072773,0.00219355234586148,0.0161457028779059
0.631063106310631,0.083056201265189,0.00219516707745544,0.0161456998134666
0.631163116311631,0.0830564208845899,0.00219678180882762,0.0161456984619501
0.631263126312631,0.08305664066548,0.00219839654015495,0.0161456989360741
0.631363136313631,0.0830568606078593,0.0022000112716257,0.016145701350462
0.631463146314632,0.0830570807117278,0.00220162600343991,0.0161457058216469
0.631563156315632,0.0830573009770855,0.00220324073580896,0.0161457124680741
0.631663166316632,0.0830575214039328,0.00220485546895659,0.0161457214101037
0.631763176317632,0.0830577419922692,0.00220647020311832,0.0161457327700136
0.631863186318632,0.0830579627420953,0.00220808493854232,0.0161457466720022
0.631963196319632,0.083058183653411,0.00220969967548894,0.0161457632421907
0.632063206320632,0.0830584047262166,0.00221131441423145,0.0161457826086249
0.632163216321632,0.0830586259605123,0.00221292915505616,0.0161458049012785
0.632263226322632,0.0830588473562981,0.00221454389826207,0.0161458302520541
0.632363236323632,0.0830590689135744,0.00221615864416195,0.0161458587947859
0.632463246324632,0.0830592906323416,0.00221777339308134,0.0161458906652412
0.632563256325633,0.0830595125125999,0.00221938814536056,0.0161459260011219
0.632663266326633,0.0830597345543496,0.00222100290135258,0.0161459649420665
0.632763276327633,0.0830599567575911,0.0022226176614254,0.0161460076296515
0.632863286328633,0.083060179122325,0.00222423242596069,0.0161460542073921
0.632963296329633,0.0830604016485516,0.00222584719535487,0.0161461048207443
0.633063306330633,0.0830606243362716,0.00222746197001876,0.0161461596171049
0.633163316331633,0.0830608471854852,0.00222907675037812,0.0161462187458137
0.633263326332633,0.0830610701961933,0.00223069153687404,0.016146282358153
0.633363336333633,0.0830612933683964,0.0022323063299623,0.0161463506073488
0.633463346334633,0.0830615167020953,0.00223392113011461,0.0161464236485715
0.633563356335634,0.0830617401972905,0.00223553593781777,0.0161465016389362
0.633663366336634,0.0830619638539831,0.00223715075357504,0.0161465847375025
0.633763376337634,0.0830621876721736,0.00223876557790497,0.0161466731052751
0.633863386338634,0.0830624116518631,0.00224038041134278,0.0161467669052037
0.633963396339634,0.0830626357930525,0.00224199525444022,0.0161468663021821
0.634063406340634,0.0830628600957427,0.00224361010776506,0.0161469714630493
0.634163416341634,0.0830630845599349,0.00224522497190225,0.016147082556588
0.634263426342634,0.0830633091856302,0.00224683984745391,0.0161471997535235
0.634363436343634,0.0830635339728296,0.00224845473503864,0.0161473232265246
0.634463446344634,0.0830637589215345,0.0022500696352929,0.0161474531502015
0.634563456345635,0.0830639840317461,0.00225168454887093,0.016147589701105
0.634663466346635,0.0830642093034659,0.00225329947644415,0.0161477330577254
0.634763476347635,0.0830644347366952,0.00225491441870236,0.0161478834004912
0.634863486348635,0.0830646603314355,0.00225652937635315,0.0161480409117678
0.634963496349635,0.0830648860876885,0.00225814435012291,0.0161482057758554
0.635063506350635,0.0830651120054557,0.00225975934075606,0.0161483781789877
0.635163516351635,0.083065338084739,0.00226137434901626,0.0161485583093301
0.635263526352635,0.0830655643255401,0.00226298937568534,0.0161487463569772
0.635363536353635,0.0830657907278609,0.00226460442156524,0.0161489425139507
0.635463546354635,0.0830660172917032,0.00226621948747617,0.0161491469741975
0.635563556355636,0.0830662440170692,0.0022678345742586,0.0161493599335863
0.635663566356636,0.0830664709039612,0.0022694496827723,0.0161495815899063
0.635763576357636,0.0830666979523812,0.00227106481389709,0.0161498121428628
0.635863586358636,0.0830669251623314,0.00227267996853265,0.0161500517940753
0.635963596359636,0.0830671525338145,0.00227429514759929,0.0161503007470746
0.636063606360636,0.0830673800668328,0.00227591035203745,0.0161505592072984
0.636163616361636,0.0830676077613889,0.00227752558280822,0.0161508273820889
0.636263626362636,0.0830678356174855,0.00227914084089352,0.0161511054806886
0.636363636363636,0.0830680636351254,0.00228075612729657,0.0161513937142373
0.636463646364636,0.0830682918143114,0.00228237144304162,0.0161516922957669
0.636563656365637,0.0830685201550466,0.00228398678917407,0.0161520014401991
0.636663666366637,0.083068748657334,0.00228560216676131,0.0161523213643394
0.636763676367637,0.0830689773211769,0.00228721757689228,0.0161526522868746
0.636863686368637,0.0830692061465786,0.00228883302067817,0.0161529944283664
0.636963696369637,0.0830694351335425,0.00229044849925159,0.0161533480112477
0.637063706370637,0.0830696642820719,0.00229206401376853,0.0161537132598182
0.637163716371637,0.0830698935921709,0.00229367956540666,0.0161540904002379
0.637263726372637,0.083070123063843,0.00229529515536676,0.0161544796605237
0.637363736373637,0.0830703526970921,0.00229691078487233,0.0161548812705427
0.637463746374637,0.0830705824919222,0.00229852645517014,0.0161552954620075
0.637563756375638,0.0830708124483376,0.00230014216753026,0.0161557224684695
0.637663766376638,0.0830710425663424,0.00230175792324563,0.0161561625253149
0.637763776377638,0.0830712728459412,0.0023033737236338,0.0161566158697566
0.637863786378638,0.0830715032871382,0.00230498957003519,0.0161570827408297
0.637963796379638,0.0830717338899384,0.00230660546381489,0.0161575633793835
0.638063806380638,0.0830719646543465,0.00230822140636173,0.0161580580280775
0.638163816381638,0.0830721955803674,0.00230983739908924,0.0161585669313716
0.638263826382638,0.0830724266680063,0.00231145344343522,0.0161590903355216
0.638363836383638,0.0830726579172684,0.00231306954086215,0.0161596284885716
0.638463846384638,0.0830728893281588,0.00231468569285775,0.0161601816403462
0.638563856385639,0.0830731209006834,0.00231630190093453,0.016160750042444
0.638663866386639,0.0830733526348477,0.00231791816663061,0.0161613339482292
0.638763876387639,0.0830735845306577,0.00231953449150861,0.0161619336128249
0.638863886388639,0.0830738165881194,0.00232115087715811,0.0161625492931041
0.638963896389639,0.0830740488072387,0.00232276732519312,0.0161631812476824
0.639063906390639,0.0830742811880221,0.00232438383725477,0.01616382973691
0.639163916391639,0.0830745137304761,0.00232600041500952,0.0161644950228621
0.639263926392639,0.0830747464346073,0.0023276170601503,0.0161651773693325
0.639363936393639,0.0830749793004225,0.0023292337743967,0.0161658770418219
0.639463946394639,0.0830752123279289,0.00233085055949501,0.0161665943075312
0.63956395639564,0.0830754455171334,0.00233246741721799,0.0161673294353524
0.63966396639664,0.0830756788680434,0.00233408434936563,0.0161680826958575
0.63976397639764,0.0830759123806667,0.00233570135776476,0.0161688543612906
0.63986398639864,0.0830761460550107,0.00233731844427008,0.0161696447055585
0.63996399639964,0.0830763798910835,0.00233893561076309,0.0161704540042194
0.64006400640064,0.0830766138888931,0.00234055285915341,0.0161712825344739
0.64016401640164,0.0830768480484478,0.00234217019137846,0.0161721305751548
0.64026402640264,0.0830770823697561,0.00234378760940315,0.0161729984067165
0.64036403640364,0.0830773168528267,0.00234540511522102,0.0161738863112246
0.64046404640464,0.0830775514976684,0.00234702271085398,0.0161747945723449
0.640564056405641,0.0830777863042904,0.00234864039835209,0.0161757234753325
0.640664066406641,0.083078021272702,0.00235025817979373,0.0161766733070214
0.640764076407641,0.0830782564029126,0.00235187605728666,0.0161776443558121
0.640864086408641,0.0830784916949318,0.00235349403296725,0.0161786369116608
0.640964096409641,0.0830787271487699,0.00235511210900077,0.0161796512660684
0.641064106410641,0.0830789627644367,0.00235673028758222,0.0161806877120666
0.641164116411641,0.0830791985419428,0.0023583485709358,0.0161817465442086
0.641264126412641,0.0830794344812986,0.00235996696131491,0.0161828280585537
0.641364136413641,0.083079670582515,0.00236158546100234,0.0161839325526586
0.641464146414641,0.0830799068456031,0.00236320407231223,0.0161850603255612
0.641564156415642,0.0830801432705741,0.00236482279758736,0.0161862116777706
0.641664166416642,0.0830803798574395,0.0023664416392007,0.0161873869112524
0.641764176417642,0.0830806166062112,0.00236806059955588,0.0161885863294163
0.641864186418642,0.083080853516901,0.00236967968108707,0.0161898102371028
0.641964196419642,0.0830810905895213,0.0023712988862586,0.016191058940569
0.642064206420642,0.0830813278240845,0.00237291821756542,0.0161923327474758
0.642164216421642,0.0830815652206035,0.00237453767753415,0.016193631966873
0.642264226422642,0.083081802779091,0.00237615726872149,0.0161949569091858
0.642364236423642,0.0830820404995605,0.00237777699371573,0.0161963078862007
0.642464246424643,0.0830822783820254,0.00237939685513585,0.01619768521105
0.642564256425643,0.0830825164264996,0.00238101685563274,0.0161990891981987
0.642664266426643,0.0830827546329969,0.00238263699788911,0.0162005201634279
0.642764276427643,0.0830829930015319,0.00238425728461828,0.0162019784238203
0.642864286428643,0.083083231532119,0.0023858777185664,0.0162034642977457
0.642964296429643,0.0830834702247732,0.00238749830251076,0.016204978104845
0.643064306430643,0.0830837090795094,0.00238911903926122,0.0162065201660135
0.643164316431643,0.0830839480963434,0.00239073993165953,0.016208090803387
0.643264326432643,0.0830841872752905,0.00239236098257978,0.0162096903403239
0.643364336433643,0.083084426616367,0.00239398219492795,0.0162113191013905
0.643464346434643,0.083084666119589,0.00239560357164376,0.0162129774123433
0.643564356435644,0.0830849057849732,0.00239722511569868,0.0162146656001128
0.643664366436644,0.0830851456125365,0.00239884683009643,0.0162163839927865
0.643764376437644,0.083085385602296,0.00240046871787526,0.0162181329195927
0.643864386438644,0.0830856257542693,0.00240209078210454,0.0162199127108817
0.643964396439644,0.0830858660684742,0.00240371302588804,0.0162217236981099
0.644064406440644,0.0830861065449286,0.00240533545236216,0.0162235662138206
0.644164416441644,0.0830863471836511,0.00240695806469691,0.0162254405916281
0.644264426442644,0.0830865879846605,0.00240858086609517,0.0162273471661972
0.644364436443644,0.0830868289479758,0.00241020385979409,0.0162292862732279
0.644464446444645,0.0830870700736164,0.0024118270490639,0.0162312582494335
0.644564456445645,0.083087311361602,0.00241345043720883,0.0162332634325246
0.644664466446645,0.0830875528119527,0.00241507402756648,0.0162353021611897
0.644764476447645,0.083087794424689,0.00241669782350916,0.0162373747750753
0.644864486448645,0.0830880361998313,0.00241832182844256,0.0162394816147673
0.644964496449645,0.083088278137401,0.00241994604580666,0.0162416230217712
0.645064506450645,0.0830885202374193,0.00242157047907551,0.0162437993384929
0.645164516451645,0.0830887624999081,0.00242319513175796,0.0162460109082182
0.645264526452645,0.0830890049248895,0.00242482000739674,0.016248258075093
0.645364536453645,0.083089247512386,0.00242644510956904,0.0162505411841036
0.645464546454645,0.0830894902624203,0.00242807044188667,0.016252860581055
0.645564556455646,0.0830897331750158,0.00242969600799632,0.0162552166125506
0.645664566456646,0.0830899762501959,0.00243132181157889,0.0162576096259727
0.645764576457646,0.0830902194879847,0.00243294785635052,0.0162600399694587
0.645864586458646,0.0830904628884064,0.00243457414606225,0.0162625079918825
0.645964596459646,0.0830907064514855,0.00243620068449964,0.0162650140428317
0.646064606460646,0.0830909501772475,0.00243782747548335,0.016267558472585
0.646164616461646,0.0830911940657175,0.00243945452286899,0.0162701416320918
0.646264626462646,0.0830914381169215,0.00244108183054781,0.0162727638729502
0.646364636463646,0.0830916823308856,0.00244270940244612,0.0162754255473827
0.646464646464647,0.0830919267076366,0.00244433724252471,0.0162781270082154
0.646564656465647,0.0830921712472013,0.00244596535478077,0.016280868608855
0.646664666466647,0.0830924159496073,0.00244759374324669,0.0162836507032647
0.646764676467647,0.0830926608148825,0.00244922241198896,0.016286473645943
0.646864686468647,0.0830929058430548,0.00245085136511151,0.0162893377918976
0.646964696469647,0.0830931510341532,0.00245248060675206,0.0162922434966256
0.647064706470647,0.0830933963882065,0.00245411014108555,0.016295191116085
0.647164716471647,0.0830936419052444,0.00245573997232097,0.0162981810066744
0.647264726472647,0.0830938875852967,0.00245737010470409,0.0163012135252077
0.647364736473647,0.0830941334283937,0.0024590005425161,0.0163042890288893
0.647464746474647,0.0830943794345663,0.00246063129007318,0.0163074078752891
0.647564756475648,0.0830946256038455,0.00246226235172889,0.0163105704223182
0.647664766476648,0.0830948719362631,0.00246389373187081,0.0163137770282049
0.647764776477648,0.0830951184318511,0.00246552543492337,0.0163170280514672
0.647864786478648,0.0830953650906419,0.00246715746534683,0.0163203238508884
0.647964796479648,0.0830956119126687,0.00246878982763728,0.0163236647854927
0.648064806480648,0.0830958588979648,0.00247042252632662,0.0163270512145167
0.648164816481648,0.083096106046564,0.00247205556598279,0.0163304834973851
0.648264826482648,0.0830963533585007,0.0024736889512092,0.0163339619936844
0.648364836483648,0.0830966008338099,0.00247532268664619,0.0163374870631349
0.648464846484648,0.0830968484725264,0.00247695677696879,0.0163410590655656
0.648564856485649,0.0830970962746864,0.00247859122688978,0.0163446783608868
0.648664866486649,0.0830973442403257,0.00248022604115618,0.0163483453090616
0.648764876487649,0.0830975923694812,0.00248186122455189,0.0163520602700807
0.648864886488649,0.0830978406621901,0.00248349678189659,0.016355823603933
0.648964896489649,0.08309808911849,0.0024851327180465,0.0163596356705796
0.649064906490649,0.0830983377384189,0.00248676903789283,0.0163634968299229
0.649164916491649,0.0830985865220155,0.00248840574636378,0.016367407441782
0.649264926492649,0.083098835469319,0.00249004284842276,0.0163713678658607
0.649364936493649,0.083099084580369,0.00249168034906947,0.0163753784617221
0.649464946494649,0.0830993338552054,0.00249331825333994,0.0163794395887576
0.64956495649565,0.0830995832938691,0.00249495656630573,0.0163835516061579
0.64966496649665,0.0830998328964011,0.00249659529307376,0.0163877148728852
0.64976497649765,0.083100082662843,0.00249823443878786,0.0163919297476419
0.64986498649865,0.083100332593237,0.00249987400862693,0.0163961965888426
0.64996499649965,0.0831005826876258,0.00250151400780666,0.016400515754582
0.65006500650065,0.0831008329460526,0.00250315444157743,0.0164048876026079
0.65016501650165,0.0831010833685611,0.00250479531522597,0.0164093124902873
0.65026502650265,0.0831013339551955,0.00250643663407468,0.0164137907745789
0.65036503650365,0.0831015847060008,0.0025080784034817,0.0164183228120002
0.65046504650465,0.0831018356210222,0.00250972062884033,0.0164229089585972
0.650565056505651,0.0831020867003054,0.00251136331558022,0.0164275495699137
0.650665066506651,0.0831023379438971,0.00251300646916599,0.0164322450009602
0.650765076507651,0.0831025893518441,0.00251465009509734,0.0164369956061805
0.650865086508651,0.083102840924194,0.00251629419891096,0.0164418017394212
0.650965096509651,0.0831030926609949,0.00251793878617725,0.0164466637539002
0.651065106510651,0.0831033445622952,0.00251958386250273,0.0164515820021727
0.651165116511651,0.0831035966281444,0.00252122943352874,0.0164565568361008
0.651265126512651,0.0831038488585921,0.00252287550493199,0.0164615886068183
0.651365136513651,0.0831041012536886,0.00252452208242453,0.0164666776647004
0.651465146514651,0.0831043538134849,0.00252616917175296,0.0164718243593302
0.651565156515652,0.0831046065380323,0.00252781677869905,0.0164770290394628
0.651665166516652,0.0831048594273832,0.00252946490907924,0.0164822920529941
0.651765176517652,0.0831051124815899,0.00253111356874471,0.0164876137469281
0.651865186518652,0.0831053657007057,0.00253276276358182,0.01649299446734
0.651965196519652,0.0831056190847846,0.00253441249951068,0.0164984345593444
0.652065206520652,0.0831058726338808,0.00253606278248632,0.016503934367059
0.652165216521652,0.0831061263480494,0.00253771361849796,0.0165094942335726
0.652265226522652,0.0831063802273461,0.00253936501356944,0.0165151145009079
0.652365236523652,0.083106634271827,0.00254101697375855,0.0165207955099878
0.652465246524652,0.0831068884815488,0.00254266950515692,0.0165265376005993
0.652565256525653,0.0831071428565692,0.00254432261388975,0.0165323411113595
0.652665266526653,0.0831073973969461,0.00254597630611793,0.0165382063796785
0.652765276527653,0.0831076521027382,0.00254763058803324,0.0165441337417243
0.652865286528653,0.0831079069740048,0.0025492854658632,0.0165501235323868
0.652965296529653,0.0831081620108057,0.00255094094586765,0.016556176085242
0.653065306530653,0.0831084172132017,0.00255259703434051,0.0165622917325136
0.653165316531653,0.0831086725812537,0.00255425373760791,0.0165684708050392
0.653265326532653,0.0831089281150235,0.00255591106202952,0.0165747136322312
0.653365336533653,0.0831091838145738,0.00255756901399785,0.0165810205420395
0.653465346534653,0.0831094396799674,0.00255922759993863,0.0165873918609183
0.653565356535654,0.0831096957112682,0.00256088682630911,0.0165938279137822
0.653665366536654,0.0831099519085406,0.00256254669960013,0.0166003290239727
0.653765376537654,0.0831102082718495,0.00256420722633341,0.0166068955132211
0.653865386538654,0.0831104648012606,0.00256586841306391,0.0166135277016066
0.653965396539654,0.0831107214968402,0.00256753026637835,0.0166202259075214
0.654065406540654,0.0831109783586555,0.00256919279289471,0.0166269904476301
0.654165416541654,0.083111235386774,0.00257085599926322,0.0166338216368321
0.654265426542654,0.0831114925812639,0.00257251989216424,0.0166407197882228
0.654365436543654,0.0831117499421946,0.00257418447831107,0.0166476852130528
0.654465446544654,0.0831120074696353,0.00257584976444717,0.016654718220691
0.654565456545655,0.0831122651636566,0.00257751575734663,0.0166618191185831
0.654665466546655,0.0831125230243296,0.00257918246381404,0.0166689882122127
0.654765476547655,0.0831127810517257,0.00258084989068553,0.0166762258050614
0.654865486548655,0.0831130392459176,0.00258251804482665,0.0166835321985681
0.654965496549655,0.0831132976069782,0.0025841869331332,0.0166909076920896
0.655065506550655,0.0831135561349814,0.00258585656253035,0.0166983525828584
0.655165516551655,0.0831138148300016,0.0025875269399734,0.0167058671659445
0.655265526552655,0.0831140736921139,0.00258919807244738,0.016713451734212
0.655365536553655,0.0831143327213943,0.0025908699669658,0.0167211065782785
0.655465546554655,0.0831145919179191,0.00259254263057108,0.0167288319864751
0.655565556555656,0.083114851281766,0.00259421607033501,0.0167366282448032
0.655665566556656,0.0831151108130125,0.00259589029335768,0.0167444956368933
0.655765576557656,0.0831153705117377,0.00259756530676648,0.0167524344439642
0.655865586558656,0.0831156303780207,0.00259924111771892,0.0167604449447781
0.655965596559656,0.0831158904119419,0.00260091773339769,0.0167685274156019
0.656065606560656,0.0831161506135819,0.00260259516101454,0.0167766821301608
0.656165616561656,0.0831164109830223,0.0026042734078084,0.0167849093595984
0.656265626562656,0.0831166715203455,0.00260595248104457,0.0167932093724329
0.656365636563656,0.0831169322256345,0.00260763238801587,0.0168015824345132
0.656465646564656,0.083117193098973,0.00260931313604089,0.0168100288089766
0.656565656565657,0.0831174541404454,0.00261099473246486,0.0168185487562055
0.656665666566657,0.0831177153501371,0.00261267718465803,0.0168271425337812
0.656765676567657,0.0831179767281339,0.00261436050001794,0.0168358103964436
0.656865686568657,0.0831182382745227,0.00261604468596563,0.0168445525960446
0.656965696569657,0.0831184999893906,0.0026177297499482,0.016853369381504
0.657065706570657,0.0831187618728261,0.00261941569943778,0.0168622609987668
0.657165716571657,0.083119023924918,0.00262110254192995,0.0168712276907561
0.657265726572657,0.0831192861457561,0.00262279028494511,0.0168802696973293
0.657365736573657,0.0831195485354307,0.00262447893602718,0.0168893872552336
0.657465746574658,0.083119811094033,0.00262616850274406,0.0168985805980593
0.657565756575658,0.083120073821655,0.00262785899268679,0.0169078499561963
0.657665766576658,0.0831203367183894,0.00262955041346799,0.0169171955567866
0.657765776577658,0.0831205997843297,0.00263124277272499,0.0169266176236793
0.657865786578658,0.0831208630195702,0.00263293607811581,0.0169361163773847
0.657965796579658,0.0831211264242057,0.00263463033732029,0.0169456920350278
0.658065806580658,0.0831213899983321,0.00263632555804119,0.0169553448103017
0.658165816581658,0.0831216537420461,0.00263802174800148,0.0169650749134217
0.658265826582658,0.0831219176554448,0.00263971891494425,0.0169748825510782
0.658365836583658,0.0831221817386264,0.00264141706663461,0.0169847679263892
0.658465846584658,0.0831224459916897,0.00264311621085716,0.0169947312388541
0.658565856585659,0.0831227104147344,0.00264481635541584,0.0170047726843058
0.658665866586659,0.083122975007861,0.00264651750813495,0.0170148924548631
0.658765876587659,0.0831232397711706,0.00264821967685655,0.0170250907388835
0.658865886588659,0.0831235047047653,0.00264992286944231,0.0170353677209152
0.658965896589659,0.0831237698087479,0.00265162709377171,0.0170457235816482
0.659065906590659,0.0831240350832217,0.00265333235774253,0.0170561584978685
0.659165916591659,0.0831243005282916,0.00265503866926993,0.017066672642406
0.659265926592659,0.0831245661440623,0.00265674603628561,0.0170772661840888
0.659365936593659,0.0831248319306399,0.00265845446673871,0.0170879392876941
0.65946594659466,0.0831250978881313,0.0026601639685941,0.017098692113898
0.65956595659566,0.0831253640166438,0.00266187454983251,0.0171095248192271
0.65966596659666,0.0831256303162859,0.00266358621845073,0.0171204375560102
0.65976597659766,0.0831258967871668,0.00266529898245992,0.0171314304723262
0.65986598659866,0.0831261634293963,0.00266701284988605,0.0171425037119578
0.65996599659966,0.0831264302430852,0.00266872782876914,0.0171536574143392
0.66006600660066,0.0831266972283452,0.00267044392716336,0.0171648917145069
0.66016601660166,0.0831269643852884,0.00267216115313587,0.0171762067430499
0.66026602660266,0.0831272317140284,0.00267387951476612,0.0171876026260599
0.66036603660366,0.0831274992146787,0.00267559902014687,0.0171990794850776
0.66046604660466,0.0831277668873543,0.00267731967738263,0.0172106374370463
0.660566056605661,0.083128034732171,0.0026790414945889,0.0172222765942597
0.660666066606661,0.0831283027492448,0.00268076447989234,0.0172339970643087
0.660766076607661,0.0831285709386933,0.00268248864143048,0.0172457989500327
0.660866086608661,0.0831288393006344,0.00268421398735016,0.0172576823494678
0.660966096609661,0.0831291078351869,0.00268594052580925,0.0172696473557954
0.661066106610661,0.0831293765424705,0.00268766826497268,0.0172816940572891
0.661166116611661,0.0831296454226058,0.00268939721301529,0.0172938225372648
0.661266126612661,0.0831299144757139,0.00269112737812015,0.017306032874027
0.661366136613661,0.0831301837019172,0.00269285876847691,0.0173183251408187
0.661466146614662,0.0831304531013384,0.00269459139228335,0.0173306994057671
0.661566156615662,0.0831307226741015,0.00269632525774238,0.0173431557318326
0.661666166616662,0.0831309924203308,0.00269806037306531,0.0173556941767555
0.661766176617662,0.0831312623401521,0.002699796746466,0.0173683147930024
0.661866186618662,0.0831315324336912,0.00270153438616568,0.017381017627715
0.661966196619662,0.0831318027010755,0.00270327330038912,0.0173938027226569
0.662066206620662,0.0831320731424327,0.00270501349736483,0.0174066701141583
0.662166216621662,0.0831323437578915,0.002706754985325,0.0174196198330644
0.662266226622662,0.0831326145475814,0.0027084977725042,0.0174326519046823
0.662366236623662,0.0831328855116329,0.00271024186713995,0.0174457663487247
0.662466246624662,0.0831331566501771,0.00271198727747109,0.0174589631792597
0.662566256625663,0.083133427963346,0.00271373401173701,0.0174722424046541
0.662666266626663,0.0831336994512723,0.00271548207817852,0.0174856040275192
0.662766276627663,0.0831339711140899,0.0027172314850364,0.0174990480446594
0.662866286628663,0.0831342429519329,0.00271898224055018,0.0175125744470138
0.662966296629663,0.0831345149649369,0.00272073435295847,0.0175261832196043
0.663066306630663,0.0831347871532379,0.00272248783049841,0.0175398743414808
0.663166316631663,0.0831350595169728,0.00272424268140367,0.0175536477856648
0.663266326632663,0.0831353320562795,0.00272599891390687,0.0175675035190959
0.663366336633663,0.0831356047712964,0.00272775653623498,0.0175814415025754
0.663466346634663,0.0831358776621631,0.00272951555661185,0.0175954616907124
0.663566356635664,0.0831361507290198,0.00273127598325658,0.017609564031867
0.663666366636664,0.0831364239720073,0.00273303782438183,0.017623748468096
0.663766376637664,0.0831366973912678,0.00273480108819505,0.017638014935096
0.663866386638664,0.0831369709869439,0.00273656578289683,0.0176523633621487
0.663966396639664,0.083137244759179,0.00273833191668022,0.0176667936720641
0.664066406640664,0.0831375187081175,0.00274009949772951,0.0176813057811243
0.664166416641664,0.0831377928339045,0.00274186853422198,0.0176958995990286
0.664266426642664,0.0831380671366861,0.00274363903432373,0.0177105750288354
0.664366436643664,0.083138341616609,0.00274541100619199,0.017725331966907
0.664466446644664,0.0831386162738208,0.00274718445797293,0.0177401703028521
0.664566456645665,0.0831388911084699,0.00274895939780139,0.0177550899194698
0.664666466646665,0.0831391661207055,0.00275073583379963,0.0177700906926923
0.664766476647665,0.0831394413106778,0.00275251377407848,0.0177851724915279
0.664866486648665,0.0831397166785374,0.00275429322673393,0.0178003351780043
0.664966496649665,0.0831399922244362,0.0027560741998481,0.0178155786071107
0.665066506650665,0.0831402679485265,0.00275785670148932,0.0178309026267406
0.665166516651665,0.0831405438509617,0.00275964073970877,0.0178463070776351
0.665266526652665,0.0831408199318956,0.00276142632254258,0.0178617917933246
0.665366536653665,0.0831410961914835,0.00276321345800928,0.017877356600071
0.665466546654665,0.0831413726298809,0.00276500215410965,0.0178930013168096
0.665566556655666,0.083141649247244,0.00276679241882636,0.0179087257550928
0.665666566656666,0.0831419260437305,0.00276858426012252,0.01792452971903
0.665766576657666,0.0831422030194982,0.00277037768594116,0.0179404130052308
0.665866586658666,0.083142480174706,0.00277217270420517,0.0179563754027455
0.665966596659666,0.0831427575095137,0.00277396932281519,0.0179724166930079
0.666066606660666,0.0831430350240817,0.00277576754965067,0.0179885366497774
0.666166616661666,0.0831433127185711,0.00277756739256695,0.0180047350390772
0.666266626662666,0.0831435905931441,0.00277936885939616,0.0180210116191393
0.666366636663666,0.0831438686479632,0.00278117195794548,0.0180373661403439
0.666466646664666,0.0831441468831924,0.00278297669599746,0.0180537983451605
0.666566656665667,0.0831444252989956,0.00278478308130764,0.0180703079680891
0.666666666666667,0.0831447038955384,0.00278659112160525,0.0180868947356012
0.666766676667667,0.0831449826729864,0.00278840082459159,0.0181035583660803
0.666866686668667,0.0831452616315061,0.00279021219793886,0.018120298569763
0.666966696669667,0.0831455407712655,0.00279202524929069,0.0181371150486793
0.667066706670667,0.0831458200924323,0.00279383998625986,0.0181540074965933
0.667166716671667,0.0831460995951756,0.00279565641642885,0.0181709755989432
0.667266726672667,0.0831463792796652,0.00279747454734704,0.0181880190327819
0.667366736673667,0.0831466591460715,0.0027992943865325,0.0182051374667176
0.667466746674667,0.0831469391945658,0.00280111594146856,0.0182223305608532
0.667566756675668,0.0831472194253199,0.00280293921960528,0.0182395979667268
0.667666766676668,0.0831474998385066,0.00280476422835626,0.0182569393272515
0.667766776677668,0.0831477804342994,0.00280659097509924,0.0182743542766558
0.667866786678668,0.0831480612128724,0.00280841946717608,0.0182918424404224
0.667966796679668,0.0831483421744006,0.00281024971188913,0.0183094034352287
0.668066806680668,0.0831486233190594,0.00281208171650297,0.018327036868886
0.668166816681668,0.0831489046470255,0.00281391548824202,0.0183447423402798
0.668266826682668,0.083149186158476,0.00281575103429054,0.0183625194393081
0.668366836683668,0.0831494678535885,0.00281758836179104,0.0183803677468222
0.668466846684668,0.0831497497325415,0.0028194274778437,0.0183982868345643
0.668566856685669,0.0831500317955143,0.00282126838950587,0.018416276265109
0.668666866686669,0.0831503140426868,0.00282311110378961,0.0184343355917998
0.668766876687669,0.0831505964742398,0.00282495562766286,0.0184524643586909
0.668866886688669,0.0831508790903544,0.0028268019680471,0.0184706621004845
0.668966896689669,0.0831511618912128,0.00282865013181693,0.0184889283424701
0.669066906690669,0.0831514448769975,0.00283050012579884,0.018507262600464
0.669166916691669,0.0831517280478921,0.00283235195677045,0.0185256643807474
0.669266926692669,0.0831520114040804,0.00283420563145984,0.0185441331800062
0.669366936693669,0.0831522949457473,0.00283606115654349,0.0185626684852683
0.669466946694669,0.0831525786730783,0.00283791853864729,0.018581269773844
0.66956695669567,0.0831528625862591,0.00283977778434313,0.0185999365132625
0.66966696669667,0.0831531466854768,0.00284163890014984,0.0186186681612129
0.66976697669767,0.0831534309709185,0.00284350189253171,0.0186374641654808
0.66986698669867,0.0831537154427721,0.00284536676789651,0.0186563239638877
0.66996699669967,0.0831540001012266,0.00284723353259603,0.0186752469842292
0.67006700670067,0.0831542849464709,0.00284910219292409,0.018694232644213
0.67016701670167,0.0831545699786952,0.0028509727551156,0.0187132803513979
0.67026702670267,0.0831548551980898,0.00285284522534605,0.0187323895031316
0.67036703670367,0.0831551406048459,0.00285471960972972,0.018751559486489
0.67046704670467,0.0831554261991553,0.00285659591431937,0.0187707896782105
0.670567056705671,0.0831557119812102,0.00285847414510489,0.0187900794446399
0.670667066706671,0.0831559979512036,0.00286035430801231,0.0188094281416629
0.670767076707671,0.0831562841093292,0.00286223640890244,0.0188288351146446
0.670867086708671,0.0831565704557808,0.00286412045357034,0.0188482996983682
0.670967096709671,0.0831568569907533,0.00286600644774404,0.0188678212169728
0.671067106710671,0.0831571437144419,0.00286789439708336,0.0188873989838905
0.671167116711671,0.0831574306270423,0.00286978430717876,0.0189070323017859
0.671267126712671,0.083157717728751,0.00287167618355068,0.0189267204624929
0.671367136713671,0.0831580050197651,0.0028735700316481,0.0189464627469525
0.671467146714671,0.0831582925002816,0.00287546585684743,0.0189662584251514
0.671567156715672,0.0831585801704989,0.00287736366445172,0.0189861067560594
0.671667166716672,0.0831588680306153,0.00287926345968924,0.0190060069875672
0.671767176717672,0.08315915608083,0.00288116524771243,0.0190259583564242
0.671867186718672,0.0831594443213424,0.00288306903359697,0.0190459600881764
0.671967196719672,0.0831597327523527,0.00288497482234034,0.0190660113971039
0.672067206720672,0.0831600213740613,0.00288688261886115,0.0190861114861591
0.672167216721672,0.0831603101866695,0.00288879242799748,0.0191062595469038
0.672267226722672,0.0831605991903785,0.00289070425450609,0.0191264547594478
0.672367236723672,0.0831608883853904,0.00289261810306112,0.0191466962923852
0.672467246724673,0.0831611777719078,0.00289453397825316,0.0191669833027339
0.672567256725673,0.0831614673501334,0.0028964518845876,0.0191873149358715
0.672667266726673,0.0831617571202707,0.002898371826484,0.0192076903254748
0.672767276727673,0.0831620470825235,0.00290029380827457,0.0192281085934555
0.672867286728673,0.0831623372370959,0.00290221783420328,0.0192485688498998
0.672967296729673,0.0831626275841927,0.0029041439084244,0.0192690701930046
0.673067306730673,0.0831629181240188,0.00290607203500137,0.0192896117090162
0.673167316731673,0.0831632088567798,0.00290800221790565,0.0193101924721675
0.673267326732673,0.0831634997826814,0.00290993446101561,0.0193308115446157
0.673367336733673,0.0831637909019299,0.00291186876811519,0.0193514679763801
0.673467346734673,0.083164082214732,0.00291380514289262,0.0193721608052801
0.673567356735674,0.0831643737212945,0.00291574358893938,0.0193928890568726
0.673667366736674,0.0831646654218248,0.00291768410974884,0.0194136517443896
0.673767376737674,0.0831649573165307,0.00291962670871506,0.0194344478686765
0.673867386738674,0.08316524940562,0.00292157138913158,0.0194552764181294
0.673967396739674,0.083165541689301,0.00292351815419026,0.0194761363686333
0.674067406740674,0.0831658341677826,0.00292546700697956,0.0194970266834995
0.674167416741674,0.0831661268412736,0.00292741795048399,0.0195179463134038
0.674267426742674,0.0831664197099831,0.00292937098758234,0.0195388941963244
0.674367436743674,0.0831667127741207,0.00293132612104657,0.0195598692574793
0.674467446744675,0.0831670060338964,0.00293328335354045,0.0195808704092651
0.674567456745675,0.08316729948952,0.00293524268761837,0.019601896551194
0.674667466746675,0.0831675931412019,0.00293720412572405,0.0196229465698325
0.674767476747675,0.0831678869891527,0.00293916767018925,0.0196440193387393
0.674867486748675,0.083168181033583,0.00294113332323223,0.0196651137184031
0.674967496749675,0.0831684752747039,0.00294310108695683,0.0196862285561811
0.675067506750675,0.0831687697127266,0.00294507096335082,0.0197073626862366
0.675167516751675,0.0831690643478625,0.00294704295428485,0.019728514929478
0.675267526752675,0.0831693591803231,0.00294901706151087,0.0197496840934962
0.675367536753675,0.0831696542103201,0.00295099328666093,0.0197708689725036
0.675467546754675,0.0831699494380655,0.00295297163124583,0.019792068347272
0.675567556755676,0.0831702448637713,0.00295495209665378,0.0198132809850711
0.675667566756676,0.0831705404876497,0.00295693468414899,0.0198345056396068
0.675767576757676,0.0831708363099128,0.00295891939487038,0.0198557410509603
0.675867586758676,0.0831711323307732,0.00296090622983016,0.0198769859455259
0.675967596759676,0.0831714285504433,0.00296289518991249,0.0198982390359499
0.676067606760676,0.0831717249691358,0.00296488627587209,0.0199194990210694
0.676167616761676,0.0831720215870631,0.00296687948833284,0.019940764585851
0.676267626762676,0.0831723184044381,0.00296887482778645,0.0199620344013296
0.676367636763676,0.0831726154214735,0.00297087229459097,0.019983307124547
0.676467646764677,0.0831729126383819,0.00297287188896947,0.0200045813984913
0.676567656765677,0.0831732100553765,0.0029748736110086,0.0200258558520356
0.676667666766677,0.0831735076726696,0.00297687746065717,0.0200471290998771
0.676767676767677,0.0831738054904742,0.00297888343772472,0.0200683997424765
0.676867686768677,0.083174103509003,0.00298089154188012,0.0200896663659969
0.676967696769677,0.0831744017284689,0.00298290177265016,0.0201109275422435
0.677067706770677,0.0831747001490843,0.00298491412941798,0.0201321818286026
0.677167716771677,0.0831749987710619,0.00298692861142183,0.0201534277679812
0.677267726772677,0.0831752975946142,0.00298894521775344,0.0201746638887469
0.677367736773677,0.0831755966199535,0.00299096394735664,0.0201958887046672
0.677467746774677,0.0831758958472923,0.00299298479902594,0.0202171007148493
0.677567756775678,0.0831761952768425,0.00299500777140497,0.02023829840368
0.677667766776678,0.0831764949088163,0.00299703286298502,0.0202594802407657
0.677767776777678,0.0831767947434256,0.00299906007210361,0.0202806446808721
0.677867786778678,0.0831770947808819,0.00300108939694298,0.020301790163865
0.677967796779678,0.0831773950213969,0.00300312083552862,0.0203229151146497
0.678067806780678,0.0831776954651817,0.00300515438572772,0.0203440179431119
0.678167816781678,0.0831779961124474,0.00300719004524764,0.020365097044058
0.678267826782678,0.083178296963405,0.00300922781163452,0.0203861507971556
0.678367836783678,0.0831785980182648,0.00301126768227163,0.020407177566874
0.678467846784678,0.0831788992772375,0.003013309654378,0.0204281757024252
0.678567856785679,0.0831792007405328,0.00301535372500675,0.0204491435377048
0.678667866786679,0.0831795024083604,0.00301739989104348,0.0204700793912327
0.678767876787679,0.0831798042809299,0.00301944814920512,0.0204909815660946
0.678867886788679,0.0831801063584504,0.00302149849603785,0.0205118483498826
0.678967896789679,0.0831804086411303,0.00302355092791597,0.0205326780146376
0.679067906790679,0.0831807111291782,0.00302560544104014,0.0205534688167892
0.679167916791679,0.0831810138228019,0.00302766203143597,0.0205742189970991
0.679267926792679,0.083181316722209,0.00302972069495211,0.0205949267806014
0.679367936793679,0.0831816198276068,0.00303178142725905,0.0206155903765453
0.679467946794679,0.0831819231392016,0.00303384422384756,0.0206362079783363
0.67956795679568,0.0831822266572,0.00303590908002649,0.0206567777634795
0.67966796679668,0.0831825303818074,0.00303797599092215,0.0206772978935204
0.67976797679768,0.0831828343132292,0.0030400449514757,0.0206977665139884
0.67986798679868,0.0831831384516702,0.00304211595644238,0.020718181754339
0.67996799679968,0.0831834427973346,0.00304418900038955,0.0207385417278964
0.68006800680068,0.0831837473504257,0.00304626407769483,0.0207588445317963
0.68016801680168,0.083184052111147,0.00304834118254487,0.0207790882469291
0.68026802680268,0.0831843570797007,0.00305042030893349,0.0207992709378828
0.68036803680368,0.0831846622562889,0.00305250145066031,0.020819390652886
0.68046804680468,0.0831849676411126,0.00305458460132886,0.0208394454237521
0.680568056805681,0.0831852732343725,0.0030566697543449,0.0208594332658221
0.680668066806681,0.0831855790362685,0.00305875690291491,0.0208793521779091
0.680768076807681,0.0831858850469998,0.0030608460400444,0.0208992001422413
0.680868086808681,0.083186191266765,0.00306293715853655,0.0209189751244069
0.680968096809681,0.0831864976957618,0.00306503025098964,0.0209386750732976
0.681068106810681,0.0831868043341873,0.00306712530979662,0.0209582979210539
0.681168116811681,0.0831871111822376,0.0030692223271423,0.0209778415830083
0.681268126812681,0.0831874182401085,0.00307132129500247,0.0209973039576315
0.681368136813681,0.0831877255079943,0.00307342220514178,0.0210166829264767
0.681468146814681,0.0831880329860891,0.00307552504911212,0.0210359763541243
0.681568156815682,0.0831883406745857,0.0030776298182511,0.0210551820881275
0.681668166816682,0.0831886485736763,0.0030797365036802,0.0210742979589581
0.681768176817682,0.0831889566835521,0.00308184509630282,0.0210933217799514
0.681868186818682,0.0831892650044032,0.00308395558680302,0.0211122513472526
0.681968196819682,0.0831895735364192,0.00308606796564376,0.0211310844397623
0.682068206820682,0.0831898822797883,0.00308818222306454,0.0211498188190837
0.682168216821682,0.0831901912346978,0.00309029834908056,0.0211684522294672
0.682268226822682,0.0831905004013343,0.00309241633348037,0.0211869823977589
0.682368236823682,0.0831908097798829,0.00309453616582442,0.0212054070333457
0.682468246824682,0.0831911193705282,0.0030966578354429,0.0212237238281038
0.682568256825683,0.083191429173453,0.00309878133143482,0.0212419304563448
0.682668266826683,0.0831917391888396,0.00310090664266499,0.0212600245747629
0.682768276827683,0.0831920494168691,0.00310303375776365,0.0212780038223839
0.682868286828683,0.0831923598577211,0.00310516266512387,0.021295865820511
0.682968296829683,0.0831926705115744,0.00310729335289953,0.0213136081726746
0.683068306830683,0.0831929813786064,0.00310942580900447,0.0213312284645795
0.683168316831683,0.0831932924589932,0.00311156002110982,0.0213487242640532
0.683268326832683,0.0831936037529102,0.0031136959766429,0.0213660931209952
0.683368336833683,0.0831939152605307,0.00311583366278489,0.0213833325673256
0.683468346834683,0.0831942269820272,0.0031179730664692,0.0214004401169337
0.683568356835684,0.0831945389175711,0.00312011417437964,0.0214174132656277
0.683668366836684,0.0831948510673319,0.00312225697294914,0.0214342494910844
0.683768376837684,0.083195163431478,0.00312440144835702,0.0214509462527988
0.683868386838684,0.0831954760101765,0.00312654758652746,0.0214675009920338
0.683968396839684,0.0831957888035928,0.00312869537312821,0.0214839111317703
0.684068406840684,0.0831961018118913,0.00313084479356837,0.0215001740766587
0.684168416841684,0.0831964150352344,0.00313299583299629,0.021516287212968
0.684268426842684,0.0831967284737834,0.0031351484762981,0.021532247908538
0.684368436843684,0.0831970421276979,0.00313730270809615,0.0215480535127301
0.684468446844684,0.0831973559971361,0.00313945851274622,0.0215637013563779
0.684568456845685,0.0831976700822543,0.00314161587433625,0.0215791887517402
0.684668466846685,0.0831979843832076,0.00314377477668482,0.021594512992452
0.684768476847685,0.0831982989001491,0.00314593520333865,0.0216096713534765
0.684868486848685,0.0831986136332305,0.0031480971375711,0.0216246610910585
0.684968496849685,0.0831989285826018,0.00315026056238036,0.0216394794426755
0.685068506850685,0.083199243748411,0.00315242546048677,0.0216541236269925
0.685168516851685,0.0831995591308048,0.00315459181433226,0.0216685908438131
0.685268526852685,0.0831998747299278,0.00315675960607754,0.0216828782740347
0.685368536853685,0.0832001905459228,0.00315892881760041,0.0216969830796013
0.685468546854686,0.083200506578931,0.00316109943049364,0.0217109024034574
0.685568556855686,0.0832008228290916,0.00316327142606375,0.0217246333695026
0.685668566856686,0.0832011392965419,0.00316544478532829,0.0217381730825453
0.685768576857686,0.0832014559814174,0.0031676194890148,0.021751518628259
0.685868586858686,0.0832017728838514,0.00316979551755759,0.021764667073136
0.685968596859686,0.0832020900039757,0.00317197285109741,0.021777615464443
0.686068606860686,0.0832024073419196,0.00317415146947855,0.0217903608301764
0.686168616861686,0.0832027248978105,0.00317633135224667,0.0218029001790196
0.686268626862686,0.083203042671774,0.00317851247864804,0.0218152305002973
0.686368636863686,0.0832033606639333,0.00318069482762599,0.0218273487639328
0.686468646864686,0.0832036788744097,0.00318287837782088,0.0218392519204047
0.686568656865687,0.0832039973033222,0.00318506310756612,0.0218509369007046
0.686668666866687,0.0832043159507877,0.00318724899488762,0.0218624006162931
0.686768676867687,0.0832046348169209,0.00318943601750157,0.021873639959058
0.686868686868687,0.0832049539018341,0.00319162415281222,0.0218846518012719
0.686968696869687,0.0832052732056374,0.00319381337790993,0.0218954329955517
0.687068706870687,0.0832055927284388,0.00319600366956982,0.0219059803748155
0.687168716871687,0.0832059124703437,0.00319819500424796,0.021916290752242
0.687268726872687,0.0832062324314552,0.0032003873580824,0.0219263609212295
0.687368736873687,0.0832065526118741,0.00320258070688858,0.0219361876553566
0.687468746874688,0.0832068730116986,0.00320477502615792,0.0219457677083395
0.687568756875688,0.0832071936310244,0.00320697029105728,0.0219550978139935
0.687668766876688,0.0832075144699452,0.00320916647642522,0.0219641746861938
0.687768776877688,0.0832078355285515,0.00321136355677023,0.0219729950188353
0.687868786878688,0.0832081568069315,0.00321356150627028,0.0219815554857939
0.687968796879688,0.083208478305171,0.00321576029876824,0.0219898527408879
0.688068806880688,0.0832088000233527,0.00321795990777291,0.0219978834178392
0.688168816881688,0.0832091219615573,0.00322016030645399,0.0220056441302361
0.688268826882688,0.0832094441198621,0.00322236146764295,0.0220131314714945
0.688368836883688,0.0832097664983421,0.00322456336382812,0.0220203420148217
0.688468846884688,0.0832100890970694,0.00322676596715488,0.0220272723131787
0.688568856885689,0.0832104119161134,0.00322896924942239,0.022033918899243
0.688668866886689,0.0832107349555405,0.00323117318208326,0.0220402782853738
0.688768876887689,0.0832110582154142,0.00323337773623852,0.022046346963574
0.688868886888689,0.0832113816957954,0.00323558288263839,0.0220521214054555
0.688968896889689,0.0832117053967417,0.00323778859167928,0.0220575980622053
0.689068906890689,0.0832120293183079,0.00323999483340128,0.0220627733645473
0.689168916891689,0.0832123534605458,0.00324220157748653,0.0220676437227104
0.689268926892689,0.0832126778235042,0.00324440879325698,0.0220722055263931
0.689368936893689,0.0832130024072286,0.00324661644967335,0.022076455144729
0.68946894689469,0.0832133272117615,0.00324882451533076,0.0220803889262541
0.68956895689569,0.0832136522371422,0.00325103295845954,0.0220840031988742
0.68966896689669,0.083213977483407,0.00325324174692079,0.0220872942698298
0.68976897689769,0.0832143029505887,0.00325545084820545,0.0220902584256661
0.68986898689869,0.083214628638717,0.00325766022943277,0.0220928919321986
0.68996899689969,0.0832149545478181,0.00325986985734682,0.0220951910344834
0.69006900690069,0.0832152806779152,0.00326207969831463,0.0220971519567841
0.69016901690169,0.0832156070290278,0.00326428971832537,0.0220987709025416
0.69026902690269,0.0832159336011721,0.00326649988298737,0.0221000440543429
0.69036903690369,0.0832162603943608,0.00326871015752603,0.0221009675738917
0.69046904690469,0.0832165874086032,0.00327092050678191,0.0221015376019779
0.690569056905691,0.083216914643905,0.00327313089520823,0.022101750258447
0.690669066906691,0.0832172421002681,0.00327534128686965,0.0221016016421735
0.690769076907691,0.0832175697776913,0.0032775516454391,0.0221010878310293
0.690869086908691,0.0832178976761694,0.00327976193419635,0.0221002048818578
0.690969096909691,0.0832182257956934,0.00328197211602624,0.0220989488304434
0.691069106910691,0.0832185541362509,0.00328418215341527,0.022097315691486
0.691169116911691,0.0832188826978256,0.00328639200845113,0.0220953014585725
0.691269126912691,0.0832192114803972,0.00328860164281886,0.0220929021041503
0.691369136913691,0.0832195404839417,0.00329081101780072,0.0220901135795023
0.691469146914692,0.0832198697084314,0.00329302009427215,0.0220869318147177
0.691569156915692,0.0832201991538343,0.00329522883270132,0.022083352718668
0.691669166916692,0.0832205288201145,0.003297437193145,0.0220793721789839
0.691769176917692,0.0832208587072324,0.00329964513524841,0.0220749860620274
0.691869186918692,0.0832211888151441,0.00330185261824269,0.0220701902128668
0.691969196919692,0.0832215191438015,0.00330405960094123,0.0220649804552571
0.692069206920692,0.0832218496931525,0.00330626604173967,0.0220593525916118
0.692169216921692,0.083222180463141,0.00330847189861223,0.0220533024029818
0.692269226922692,0.0832225114537063,0.00331067712911047,0.0220468256490327
0.692369236923692,0.0832228426647836,0.00331288169036064,0.0220399180680216
0.692469246924692,0.083223174096304,0.00331508553906202,0.0220325753767751
0.692569256925693,0.0832235057481938,0.00331728863148355,0.0220247932706697
0.692669266926693,0.0832238376203753,0.00331949092346352,0.0220165674236071
0.692769276927693,0.0832241697127662,0.00332169237040611,0.0220078934879977
0.692869286928693,0.0832245020252798,0.00332389292728009,0.0219987670947369
0.692969296929693,0.0832248345578247,0.00332609254861535,0.0219891838531867
0.693069306930693,0.0832251673103051,0.00332829118850206,0.0219791393511569
0.693169316931693,0.0832255002826205,0.00333048880058766,0.0219686291548851
0.693269326932693,0.0832258334746659,0.00333268533807688,0.0219576488090183
0.693369336933693,0.0832261668863313,0.00333488075372469,0.0219461938365948
0.693469346934693,0.0832265005175022,0.00333707499984004,0.021934259739028
0.693569356935694,0.0832268343680593,0.00333926802827881,0.0219218419960862
0.693669366936694,0.0832271684378782,0.00334145979044554,0.021908936065879
0.693769376937694,0.08322750272683,0.00334365023728843,0.0218955373848384
0.693869386938694,0.0832278372347806,0.00334583931929782,0.0218816413677051
0.693969396939694,0.083228171961591,0.00334802698650567,0.0218672434075116
0.694069406940694,0.0832285069071172,0.00335021318848127,0.0218523388755669
0.694169416941694,0.0832288420712102,0.00335239787432943,0.0218369231214431
0.694269426942694,0.0832291774537157,0.0033545809926899,0.021820991472962
0.694369436943694,0.0832295130544745,0.00335676249173323,0.0218045392361791
0.694469446944694,0.0832298488733218,0.0033589423191601,0.0217875616953716
0.694569456945695,0.0832301849100879,0.00336112042219793,0.021770054113027
0.694669466946695,0.0832305211645977,0.00336329674759939,0.0217520117298288
0.694769476947695,0.0832308576366707,0.00336547124164009,0.0217334297646457
0.694869486948695,0.0832311943261212,0.00336764385011681,0.0217143034145204
0.694969496949695,0.0832315312327576,0.00336981451834395,0.0216946278546588
0.695069506950695,0.0832318683563834,0.00337198319115371,0.0216743982384181
0.695169516951695,0.083232205696796,0.00337414981289092,0.0216536096973001
0.695269526952695,0.0832325432537877,0.00337631432741335,0.0216322573409386
0.695369536953695,0.0832328810271448,0.00337847667808869,0.0216103362570914
0.695469546954695,0.083233219016648,0.00338063680779116,0.0215878415116338
0.695569556955696,0.0832335572220723,0.0033827946589024,0.0215647681485471
0.695669566956696,0.083233895643187,0.00338495017330477,0.0215411111899139
0.695769576957696,0.0832342342797557,0.00338710329238412,0.0215168656359101
0.695869586958696,0.0832345731315354,0.00338925395702352,0.0214920264647974
0.695969596959696,0.0832349121982779,0.00339140210760379,0.021466588632919
0.696069606960696,0.0832352514797289,0.00339354768399904,0.0214405470746937
0.696169616961696,0.0832355909756277,0.00339569062557728,0.0214138967026093
0.696269626962696,0.0832359306857079,0.00339783087119473,0.0213866324072202
0.696369636963696,0.0832362706096967,0.00339996835919723,0.0213587490571403
0.696469646964696,0.0832366107473152,0.00340210302741515,0.0213302414990435
0.696569656965697,0.0832369510982783,0.00340423481316358,0.0213011045576556
0.696669666966697,0.0832372916622946,0.00340636365323688,0.0212713330357582
0.696769676967697,0.0832376324390663,0.00340848948391154,0.0212409217141795
0.696869686968697,0.0832379734282891,0.00341061224093778,0.0212098653517973
0.696969696969697,0.0832383146296526,0.00341273185954302,0.0211781586855366
0.697069706970697,0.0832386560428396,0.00341484827442581,0.0211457964303694
0.697169716971697,0.0832389976675262,0.00341696141975566,0.0211127732793139
0.697269726972697,0.0832393395033823,0.00341907122917022,0.0210790839034353
0.697369736973697,0.0832396815500709,0.00342117763577282,0.0210447229518466
0.697469746974697,0.0832400238072483,0.00342328057213049,0.0210096850517113
0.697569756975698,0.083240366274564,0.00342537997027229,0.0209739648082428
0.697669766976698,0.0832407089516608,0.00342747576168606,0.0209375568047088
0.697769776977698,0.0832410518381745,0.00342956787731778,0.0209004556024348
0.697869786978698,0.083241394933734,0.00343165624756701,0.0208626557408047
0.697969796979698,0.0832417382379612,0.00343374080228732,0.0208241517372692
0.698069806980698,0.0832420817504711,0.00343582147078236,0.020784938087346
0.698169816981698,0.0832424254708714,0.00343789818180433,0.0207450092646285
0.698269826982698,0.0832427693987626,0.00343997086355076,0.0207043597207884
0.698369836983698,0.0832431135337383,0.00344203944366522,0.0206629838855844
0.698469846984698,0.0832434578753847,0.00344410384923107,0.0206208761668667
0.698569856985699,0.0832438024232803,0.00344616400677226,0.0205780309505855
0.698669866986699,0.083244147176997,0.00344821984224996,0.020534442600799
0.698769876987699,0.0832444921360985,0.00345027128106051,0.020490105459681
0.698869886988699,0.0832448373001414,0.00345231824803375,0.0204450138475297
0.698969896989699,0.0832451826686748,0.00345436066743006,0.0203991620627762
0.699069906990699,0.08324552824124,0.00345639846293837,0.0203525443819974
0.699169916991699,0.0832458740173706,0.00345843155767445,0.0203051550599228
0.699269926992699,0.083246219996593,0.0034604598741783,0.0202569883294473
0.699369936993699,0.083246566178425,0.00346248333441193,0.0202080384016428
0.699469946994699,0.0832469125623773,0.00346450185975758,0.02015829946577
0.6995699569957,0.0832472591479522,0.00346651537101465,0.0201077656892904
0.6996699669967,0.0832476059346444,0.00346852378839906,0.0200564312178805
0.6997699769977,0.0832479529219402,0.00347052703153924,0.0200042901754448
0.6998699869987,0.0832483001093184,0.00347252501947535,0.01995133666413
0.6999699969997,0.0832486474962492,0.00347451767065674,0.01989756476434
0.7000700070007,0.0832489950821947,0.00347650490293928,0.019842968534752
0.7001700170017,0.083249342866609,0.00347848663358379,0.0197875420123304
0.7002700270027,0.0832496908489377,0.00348046277925422,0.0197312792123461
0.7003700370037,0.0832500390286179,0.00348243325601309,0.0196741741283897
0.700470047004701,0.0832503874050785,0.00348439797932327,0.0196162207323939
0.700570057005701,0.0832507359777397,0.00348635686404209,0.0195574129746478
0.700670067006701,0.0832510847460136,0.003488309824422,0.0194977447838163
0.700770077007701,0.0832514337093034,0.00349025677410614,0.0194372100669619
0.700870087008701,0.0832517828670032,0.00349219762612789,0.0193758027095601
0.700970097009701,0.0832521322184991,0.003494132292908,0.0193135165755238
0.701070107010701,0.0832524817631682,0.00349606068625181,0.0192503455072232
0.701170117011701,0.0832528315003785,0.00349798271734859,0.0191862833255048
0.701270127012701,0.0832531814294892,0.00349989829676811,0.0191213238297183
0.701370137013701,0.0832535315498507,0.0035018073344587,0.0190554607977343
0.701470147014701,0.0832538818608042,0.0035037097397462,0.0189886879859711
0.701570157015702,0.0832542323616818,0.00350560542133035,0.018920999129417
0.701670167016702,0.0832545830518065,0.00350749428728293,0.0188523879416543
0.701770177017702,0.083254933930492,0.0035093762450468,0.0187828481148853
0.701870187018702,0.0832552849970427,0.00351125120143228,0.0187123733199581
0.701970197019702,0.0832556362507539,0.00351311906261565,0.018640957206391
0.702070207020702,0.0832559876909112,0.00351497973413778,0.0185685934024003
0.702170217021702,0.0832563393167907,0.00351683312089991,0.0184952755149289
0.702270227022702,0.0832566911276592,0.00351867912716405,0.0184209971296714
0.702370237023702,0.0832570431227737,0.00352051765654884,0.0183457518111049
0.702470247024703,0.0832573953013816,0.00352234861202888,0.0182695331025168
0.702570257025703,0.0832577476627206,0.00352417189593129,0.0181923345260337
0.702670267026703,0.0832581002060185,0.00352598740993537,0.0181141495826548
0.702770277027703,0.0832584529304932,0.00352779505506805,0.0180349717522785
0.702870287028703,0.0832588058353531,0.00352959473170421,0.0179547944937375
0.702970297029703,0.0832591589197959,0.00353138633956292,0.0178736112448284
0.703070307030703,0.0832595121830097,0.00353316977770581,0.0177914154223441
0.703170317031703,0.0832598656241724,0.00353494494453581,0.0177082004221101
0.703270327032703,0.0832602192424517,0.00353671173779352,0.0176239596190128
0.703370337033703,0.0832605730370049,0.003538470054556,0.0175386863670404
0.703470347034703,0.0832609270069793,0.0035402197912353,0.0174523739993118
0.703570357035704,0.0832612811515115,0.00354196084357483,0.0173650158281173
0.703670367036704,0.0832616354697276,0.00354369310664928,0.0172766051449496
0.703770377037704,0.0832619899607435,0.00354541647485955,0.0171871352205449
0.703870387038704,0.0832623446236642,0.00354713084193435,0.0170965993049185
0.703970397039704,0.0832626994575842,0.00354883610092499,0.0170049906274016
0.704070407040704,0.0832630544615873,0.00355053214420564,0.0169123023966824
0.704170417041704,0.0832634096347462,0.00355221886346891,0.0168185278008431
0.704270427042704,0.0832637649761232,0.00355389614972672,0.0167236600073996
0.704370437043704,0.0832641204847692,0.00355556389330569,0.0166276921633446
0.704470447044705,0.0832644761597246,0.00355722198384613,0.0165306173951836
0.704570457045705,0.0832648320000182,0.00355887031029975,0.0164324288089829
0.704670467046705,0.0832651880046681,0.00356050876092816,0.0163331194904055
0.704770477047705,0.0832655441726808,0.00356213722330075,0.0162326825047575
0.704870487048705,0.083265900503052,0.00356375558429149,0.0161311108970306
0.704970497049705,0.0832662569947656,0.00356536373007803,0.0160283976919461
0.705070507050705,0.0832666136467942,0.00356696154613979,0.0159245358939997
0.705170517051705,0.083266970458099,0.00356854891725576,0.0158195184875054
0.705270527052705,0.0832673274276297,0.00357012572750117,0.0157133384366432
0.705370537053705,0.0832676845543243,0.00357169186024787,0.0156059886855046
0.705470547054705,0.0832680418371089,0.00357324719816028,0.0154974621581398
0.705570557055706,0.0832683992748982,0.00357479162319385,0.0153877517586042
0.705670567056706,0.0832687568665948,0.00357632501659442,0.0152768503710095
0.705770577057706,0.0832691146110894,0.00357784725889467,0.015164750859569
0.705870587058706,0.0832694725072608,0.00357935822991244,0.0150514460686498
0.705970597059706,0.0832698305539758,0.00358085780874866,0.0149369288228216
0.706070607060706,0.0832701887500888,0.00358234587378674,0.0148211919269077
0.706170617061706,0.0832705470944424,0.0035838223026885,0.0147042281660379
0.706270627062706,0.0832709055858667,0.00358528697239361,0.0145860303056954
0.706370637063706,0.0832712642231794,0.00358673975911743,0.0144665910917765
0.706470647064707,0.0832716230051859,0.0035881805383483,0.0143459032506391
0.706570657065707,0.0832719819306791,0.0035896091848465,0.0142239594891576
0.706670667066707,0.0832723409984392,0.00359102557264235,0.0141007524947759
0.706770677067707,0.0832727002072339,0.00359242957503266,0.0139762749355667
0.706870687068707,0.0832730595558184,0.00359382106458181,0.0138505194602828
0.706970697069707,0.0832734190429345,0.00359519991311635,0.0137234786984139
0.707070707070707,0.0832737786673119,0.00359656599172544,0.0135951452602469
0.707170717071707,0.0832741384276668,0.00359791917075836,0.013465511736919
0.707270727072707,0.0832744983227026,0.00359925931982222,0.0133345707004798
0.707370737073707,0.0832748583511096,0.00360058630778065,0.0132023147039469
0.707470747074707,0.0832752185115652,0.00360190000275124,0.0130687362813678
0.707570757075708,0.083275578802733,0.00360320027210364,0.0129338279478773
0.707670767076708,0.0832759392232639,0.00360448698245874,0.0127975821997618
0.707770777077708,0.0832762997717951,0.00360575999968563,0.0126599915145154
0.707870787078708,0.0832766604469503,0.00360701918890014,0.0125210483509077
0.707970797079708,0.08327702124734,0.00360826441446313,0.0123807451490428
0.708070807080708,0.0832773821715608,0.00360949553997846,0.012239074330422
0.708170817081708,0.0832777432181954,0.00361071242829066,0.0120960282980085
0.708270827082708,0.0832781043858134,0.00361191494148425,0.0119515994362939
0.708370837083708,0.0832784656729701,0.00361310294088069,0.0118057801113602
0.708470847084708,0.083278827078207,0.00361427628703776,0.0116585626709465
0.708570857085709,0.0832791886000517,0.00361543483974615,0.0115099394445151
0.708670867086709,0.0832795502370176,0.00361657845802866,0.0113599027433195
0.708770877087709,0.0832799119876041,0.00361770700013853,0.0112084448604701
0.708870887088709,0.0832802738502961,0.00361882032355733,0.0110555580710047
0.708970897089709,0.0832806358235647,0.00361991828499337,0.0109012346319544
0.709070907090709,0.0832809979058662,0.00362100074037911,0.0107454667824162
0.709170917091709,0.0832813600956425,0.00362206754487007,0.0105882467436202
0.709270927092709,0.0832817223913213,0.00362311855284334,0.0104295667190019
0.709370937093709,0.0832820847913153,0.0036241536178951,0.0102694188942739
0.709470947094709,0.0832824472940228,0.00362517259283888,0.0101077954374957
0.70957095709571,0.0832828098978273,0.00362617532970464,0.0099446884991486
0.70967096709671,0.0832831726010971,0.00362716167973633,0.00978009021220819
0.70977097709771,0.0832835354021862,0.00362813149338942,0.00961399269221606
0.70987098709871,0.0832838982994331,0.00362908462033165,0.00944638803735903
0.70997099709971,0.0832842612911615,0.0036300209094375,0.00927726832853846
0.71007100710071,0.0832846243756799,0.0036309402087901,0.00910662562945071
0.71017101710171,0.0832849875512814,0.00363184236567792,0.00893445198666052
0.71027102710271,0.083285350816244,0.00363272722659265,0.00876073942967955
0.71037103710371,0.0832857141688301,0.00363359463722827,0.00858547997104218
0.71047104710471,0.0832860776072869,0.00363444444247885,0.00840866560638823
0.710571057105711,0.0832864411298459,0.00363527648643732,0.00823028831453369
0.710671067106711,0.0832868047347228,0.00363609061239378,0.00805034005755958
0.710771077107711,0.0832871684201178,0.00363688666283305,0.00786881278088452
0.710871087108711,0.0832875321842154,0.00363766447943406,0.00768569841334994
0.710971097109711,0.083287896025184,0.00363842390306769,0.00750098886729964
0.711071107110711,0.0832882599411761,0.0036391647737947,0.00731467603866151
0.711171117111711,0.0832886239303281,0.00363988693086531,0.00712675180703134
0.711271127112711,0.0832889879907605,0.00364059021271607,0.00693720803575569
0.711371137113711,0.0832893521205775,0.00364127445696908,0.0067460365720146
0.711471147114711,0.083289716317867,0.0036419395004309,0.00655322924690739
0.711571157115712,0.0832900805807004,0.00364258517908956,0.00635877787553766
0.711671167116712,0.0832904449071329,0.00364321132811416,0.00616267425709876
0.711771177117712,0.083290809295203,0.00364381778185293,0.00596491017495895
0.711871187118712,0.0832911737429328,0.00364440437383116,0.00576547739675135
0.711971197119712,0.0832915382483273,0.00364497093675027,0.00556436767445843
0.712071207120712,0.0832919028093754,0.00364551730248579,0.00536157274450198
0.712171217121712,0.0832922674240482,0.0036460433020865,0.00515708432783152
0.712271227122712,0.0832926320903009,0.0036465487657723,0.00495089413001443
0.712371237123712,0.0832929968060708,0.00364703352293226,0.00474299384132454
0.712471247124712,0.0832933615692788,0.00364749740212409,0.00453337513683462
0.712571257125713,0.0832937263778281,0.00364794023107229,0.0043220296765059
0.712671267126713,0.0832940912296048,0.00364836183666647,0.00410894910528225
0.712771277127713,0.0832944561224778,0.00364876204495935,0.00389412505318091
0.712871287128713,0.0832948210542982,0.00364914068116653,0.00367754913538638
0.712971297129713,0.0832951860228999,0.00364949756966364,0.00345921295234433
0.713071307130713,0.0832955510260992,0.00364983253398671,0.00323910808985568
0.713171317131713,0.0832959160616945,0.0036501453968279,0.00301722611917251
0.713271327132713,0.0832962811274666,0.00365043598003713,0.00279355859709318
0.713371337133713,0.0832966462211782,0.00365070410461848,0.00256809706605797
0.713471347134713,0.0832970113405745,0.0036509495907293,0.00234083305424753
0.713571357135714,0.0832973764833821,0.00365117225767946,0.00211175807567861
0.713671367136714,0.0832977416473101,0.00365137192392913,0.00188086363030456
0.713771377137714,0.0832981068300488,0.00365154840708836,0.00164814120411148
0.713871387138714,0.0832984720292707,0.00365170152391377,0.00141358226921904
0.713971397139714,0.0832988372426296,0.00365183109030924,0.00117717828398134
0.714071407140714,0.083299202467761,0.00365193692132388,0.000938920693085561
0.714171417141714,0.0832995677022819,0.00365201883115013,0.000698800927653878
0.714271427142714,0.0832999329437906,0.00365207663312263,0.000456810405346298
0.714371437143714,0.0833002981898667,0.00365211013971746,0.000212940530461793
0.714471447144714,0.083300663438071,0.00365211916255015,-3.28173059582241e-05
0.714571457145715,0.0833010286859453,0.00365210351237461,-0.000280471726025343
0.714671467146715,0.0833013939310128,0.00365206299908178,-0.00053003136490189
0.714771477147715,0.0833017591707773,0.00365199743169833,-0.000781504870693035
0.714871487148715,0.0833021244027234,0.00365190661838571,-0.0010349009043453
0.714971497149715,0.0833024896243168,0.0036517903664381,-0.00129022813953678
0.715071507150715,0.0833028548330037,0.00365164848228189,-0.00154749526257252
0.715171517151715,0.0833032200262109,0.00365148077147379,-0.00180671097227584
0.715271527152715,0.0833035852013456,0.00365128703870028,-0.00206788397988299
0.715371537153715,0.0833039503557956,0.00365106708777587,-0.0023310230089313
0.715471547154716,0.0833043154869291,0.00365082072164206,-0.0025961367951526
0.715571557155716,0.0833046805920942,0.00365054774236606,-0.00286323408636177
0.715671567156716,0.0833050456686196,0.00365024795113939,-0.00313232364234859
0.715771577157716,0.0833054107138137,0.00364992114827751,-0.00340341423476463
0.715871587158716,0.0833057757249652,0.00364956713321711,-0.00367651464701303
0.715971597159716,0.0833061406993423,0.0036491857045169,-0.00395163367413513
0.716071607160716,0.0833065056341935,0.00364877665985474,-0.0042287801227013
0.716171617161716,0.0833068705267467,0.00364833979602736,-0.00450796281069283
0.716271627162716,0.0833072353742095,0.00364787490894898,-0.00478919056739079
0.716371637163716,0.0833076001737689,0.00364738179365036,-0.00507247223326192
0.716471647164716,0.0833079649225917,0.00364686024427772,-0.00535781665984261
0.716571657165717,0.0833083296178239,0.003646310054091,-0.00564523270962343
0.716671667166717,0.0833086942565906,0.00364573101546354,-0.00593472925593273
0.716771677167717,0.0833090588359963,0.00364512291988081,-0.00622631518282061
0.716871687168717,0.0833094233531246,0.00364448555793915,-0.00651999938494146
0.716971697169717,0.0833097878050381,0.00364381871934499,-0.00681579076743471
0.717071707170717,0.0833101521887782,0.0036431221929132,-0.00711369824580774
0.717171717171717,0.0833105165013653,0.00364239576656696,-0.00741373074581613
0.717271727172717,0.0833108807397983,0.00364163922733609,-0.00771589720334481
0.717371737173717,0.0833112449010551,0.00364085236135617,-0.00802020656428619
0.717471747174718,0.0833116089820918,0.00364003495386769,-0.00832666778442001
0.717571757175718,0.0833119729798435,0.00363918678921519,-0.00863528982929279
0.717671767176718,0.083312336891223,0.0036383076508453,-0.00894608167409528
0.717771777177718,0.0833127007131219,0.0036373973213078,-0.00925905230353926
0.717871787178718,0.0833130644424099,0.00363645558225232,-0.0095742107117352
0.717971797179718,0.0833134280759348,0.00363548221442916,-0.00989156590206783
0.718071807180718,0.0833137916105222,0.0036344769976874,-0.0102111268870733
0.718171817181718,0.0833141550429761,0.00363343971097473,-0.0105329026883126
0.718271827182718,0.0833145183700779,0.00363237013233558,-0.0108569023362473
0.718371837183718,0.0833148815885871,0.00363126803891117,-0.0111831348701127
0.718471847184718,0.0833152446952406,0.0036301332069384,-0.0115116093377928
0.718571857185719,0.083315607686753,0.00362896541174833,-0.0118423347956919
0.718671867186719,0.0833159705598164,0.0036277644277666,-0.012175320308607
0.718771877187719,0.0833163333111004,0.00362653002851126,-0.0125105749496002
0.718871887188719,0.0833166959372515,0.00362526198659276,-0.0128481077998703
0.718971897189719,0.083317058434894,0.00362396007371307,-0.0131879279486225
0.719071907190719,0.0833174208006287,0.00362262406066435,-0.0135300444929389
0.719171917191719,0.0833177830310339,0.00362125371732924,-0.0138744665376481
0.719271927192719,0.0833181451226648,0.00361984881267883,-0.0142212031951955
0.719371937193719,0.0833185070720531,0.00361840911477267,-0.0145702635855096
0.71947194719472,0.0833188688757076,0.003616934390758,-0.0149216568358718
0.71957195719572,0.0833192305301137,0.00361542440686868,-0.0152753920807822
0.71967196719672,0.0833195920317332,0.0036138789284249,-0.0156314784618292
0.71977197719772,0.0833199533770047,0.003612297719832,-0.0159899251275527
0.71987198719872,0.0833203145623429,0.00361068054458011,-0.0163507412333118
0.71997199719972,0.0833206755841389,0.00360902716524353,-0.0167139359411493
0.72007200720072,0.08332103643876,0.00360733734347991,-0.0170795184196582
0.72017201720172,0.0833213971225497,0.00360561084002942,-0.017447497843843
0.72027202720272,0.0833217576318275,0.00360384741471455,-0.0178178833949859
0.72037203720372,0.0833221179628887,0.00360204682643904,-0.0181906842605082
0.72047204720472,0.0833224781120045,0.00360020883318776,-0.0185659096338355
0.720572057205721,0.083322838075422,0.00359833319202575,-0.0189435687142565
0.720672067206721,0.0833231978493638,0.00359641965909763,-0.019323670706787
0.720772077207721,0.0833235574300281,0.00359446798962719,-0.01970622482203
0.720872087208721,0.0833239168135886,0.0035924779379169,-0.0200912402760377
0.720972097209721,0.0833242759961944,0.00359044925734725,-0.0204787262901689
0.721072107210721,0.0833246349739699,0.00358838170037605,-0.0208686920909514
0.721172117211721,0.0833249937430145,0.00358627501853834,-0.0212611469099387
0.721272127212721,0.083325352299403,0.00358412896244561,-0.021656099983571
0.721372137213721,0.0833257106391849,0.00358194328178524,-0.022053560553031
0.721472147214722,0.0833260687583849,0.00357971772532039,-0.0224535378641024
0.721572157215722,0.0833264266530025,0.00357745204088911,-0.0228560411670267
0.721672167216722,0.0833267843190117,0.00357514597540425,-0.0232610797163613
0.721772177217722,0.0833271417523614,0.00357279927485286,-0.0236686627708326
0.721872187218722,0.083327498948975,0.00357041168429582,-0.0240787995931935
0.721972197219722,0.0833278559047501,0.00356798294786753,-0.0244914994500794
0.722072207220722,0.083328212615559,0.00356551280877524,-0.0249067716118599
0.722172217221722,0.0833285690772482,0.00356300100929913,-0.0253246253524955
0.722272227222722,0.0833289252856383,0.00356044729079154,-0.0257450699493893
0.722372237223722,0.0833292812365238,0.00355785139367691,-0.0261681146832427
0.722472247224722,0.0833296369256737,0.00355521305745132,-0.026593768837905
0.722572257225723,0.0833299923488303,0.00355253202068224,-0.0270220417002274
0.722672267226723,0.0833303475017102,0.00354980802100819,-0.027452942559914
0.722772277227723,0.0833307023800036,0.00354704079513852,-0.0278864807093746
0.722872287228723,0.083331056979374,0.00354423007885308,-0.0283226654435728
0.722972297229723,0.0833314112954588,0.00354137560700205,-0.0287615060598783
0.723072307230723,0.0833317653238688,0.00353847711350564,-0.0292030118579156
0.723172317231723,0.0833321190601878,0.00353553433135391,-0.0296471921394152
0.723272327232723,0.0833324724999734,0.00353254699260656,-0.0300940562080602
0.723372337233723,0.0833328256387558,0.00352951482839271,-0.0305436133693358
0.723472347234723,0.0833331784720386,0.00352643756891079,-0.0309958729303771
0.723572357235724,0.0833335309952985,0.00352331494342832,-0.0314508441998182
0.723672367236724,0.0833338832039845,0.0035201466802818,-0.0319085364876366
0.723772377237724,0.0833342350935191,0.00351693250687661,-0.0323689591050016
0.723872387238724,0.083334586659297,0.00351367214968681,-0.0328321213641196
0.723972397239724,0.0833349378966855,0.00351036533425515,-0.0332980325780821
0.724072407240724,0.0833352888010248,0.00350701178519291,-0.0337667020607077
0.724172417241724,0.0833356393676272,0.00350361122617988,-0.0342381391263892
0.724272427242724,0.0833359895917772,0.00350016337996431,-0.0347123530899371
0.724372437243724,0.0833363394687318,0.0034966679683628,-0.0351893532664256
0.724472447244724,0.0833366889937201,0.00349312471226044,-0.0356691489710331
0.724572457245725,0.0833370381619432,0.0034895333316106,-0.0361517495188875
0.724672467246725,0.083337386968574,0.00348589354543515,-0.0366371642249082
0.724772477247725,0.0833377354087575,0.00348220507182432,-0.03712540240365
0.724872487248725,0.0833380834776102,0.00347846762793691,-0.0376164733691424
0.724972497249725,0.0833384311702205,0.0034746809300001,-0.038110386434733
0.725072507250725,0.0833387784816482,0.00347084469330987,-0.0386071509129277
0.725172517251725,0.0833391254069247,0.00346695863223071,-0.0391067761152332
0.725272527252725,0.0833394719410527,0.00346302246019611,-0.0396092713519945
0.725372537253725,0.0833398180790064,0.00345903588970839,-0.0401146459322371
0.725472547254725,0.0833401638157309,0.00345499863233896,-0.0406229091635047
0.725572557255726,0.0833405091461425,0.00345091039872847,-0.0411340703517014
0.725672567256726,0.0833408540651285,0.00344677089858701,-0.0416481388009263
0.725772577257726,0.0833411985675475,0.00344257984069417,-0.0421651238133147
0.725872587258726,0.0833415426482282,0.00343833693289943,-0.0426850346888747
0.725972597259726,0.0833418863019708,0.00343404188212231,-0.0432078807253271
0.726072607260726,0.0833422295235456,0.00342969439435244,-0.0437336712179387
0.726172617261726,0.0833425723076935,0.00342529417465008,-0.0442624154593625
0.726272627262726,0.0833429146491263,0.00342084092714632,-0.0447941227394718
0.726372637263726,0.0833432565425257,0.00341633435504312,-0.0453288023451995
0.726472647264726,0.0833435979825438,0.00341177416061406,-0.0458664635603696
0.726572657265727,0.083343938963803,0.00340716004520417,-0.0464071156655357
0.726672667266727,0.0833442794808955,0.00340249170923067,-0.0469507679378139
0.726772677267727,0.0833446195283839,0.00339776885218308,-0.0474974296507206
0.726872687268727,0.0833449591008004,0.00339299117262366,-0.0480471100740029
0.726972697269727,0.083345298192647,0.00338815836818773,-0.0485998184734745
0.727072707270727,0.0833456367983958,0.00338327013558439,-0.049155564110849
0.727172717271727,0.0833459749124878,0.00337832617059644,-0.0497143562435748
0.727272727272727,0.0833463125293342,0.0033733261680811,-0.0502762041246648
0.727372737273727,0.0833466496433154,0.00336826982197049,-0.0508411170025309
0.727472747274727,0.0833469862487811,0.00336315682527202,-0.0514091041208156
0.727572757275728,0.0833473223400502,0.00335798687006891,-0.0519801747182262
0.727672767276728,0.083347657911411,0.00335275964752062,-0.0525543380283623
0.727772777277728,0.0833479929571206,0.00334747484786338,-0.0531316032795496
0.727872787278728,0.0833483274714052,0.00334213216041091,-0.0537119796946708
0.727972797279728,0.0833486614484598,0.00333673127355477,-0.0542954764909964
0.728072807280728,0.0833489948824484,0.00333127187476488,-0.0548821028800137
0.728172817281728,0.0833493277675036,0.00332575365059035,-0.0554718680672575
0.728272827282728,0.0833496600977264,0.00332017628665985,-0.056064781252139
0.728372837283728,0.0833499918671864,0.00331453946768233,-0.0566608516277789
0.728472847284728,0.0833503230699219,0.00330884287744781,-0.0572600883808307
0.728572857285729,0.0833506536999393,0.00330308619882769,-0.0578625006913136
0.728672867286729,0.0833509837512132,0.0032972691137759,-0.0584680977324391
0.728772877287729,0.0833513132176864,0.00329139130332883,-0.0590768886704419
0.728872887288729,0.0833516420932697,0.00328545244760711,-0.0596888826644036
0.728972897289729,0.0833519703718422,0.00327945222581511,-0.0603040888660838
0.729072907290729,0.0833522980472502,0.00327339031624274,-0.060922516419745
0.729172917291729,0.0833526251133086,0.00326726639626571,-0.0615441744619834
0.729272927292729,0.0833529515637993,0.00326108014234621,-0.0621690721215515
0.729372937293729,0.0833532773924721,0.00325483123003385,-0.062797218519186
0.729472947294729,0.0833536025930444,0.00324851933396672,-0.0634286227674368
0.72957295729573,0.0833539271592007,0.00324214412787211,-0.0640632939704889
0.72967296729673,0.0833542510845931,0.00323570528456653,-0.0647012412239911
0.72977297729773,0.0833545743628409,0.00322920247595801,-0.0653424736148791
0.72987298729873,0.0833548969875304,0.0032226353730456,-0.065987000221205
0.72997299729973,0.0833552189522152,0.0032160036459215,-0.0666348301119576
0.73007300730073,0.0833555402504154,0.00320930696377123,-0.0672859723468892
0.73017301730173,0.0833558608756184,0.00320254499487432,-0.0679404359763398
0.73027302730273,0.0833561808212784,0.00319571740660616,-0.0685982300410647
0.73037303730373,0.083356500080816,0.00318882386543812,-0.0692593635720525
0.730473047304731,0.0833568186476186,0.00318186403693877,-0.0699238455903537
0.730573057305731,0.0833571365150399,0.00317483758577571,-0.070591685106902
0.730673067306731,0.0833574536764003,0.00316774417571531,-0.0712628911223405
0.730773077307731,0.0833577701249864,0.00316058346962386,-0.0719374726268416
0.730873087308731,0.0833580858540509,0.00315335512947014,-0.0726154385999313
0.730973097309731,0.083358400856813,0.00314605881632435,-0.0732967980103126
0.731073107310731,0.0833587151264574,0.00313869419036135,-0.0739815598156893
0.731173117311731,0.0833590286561353,0.0031312609108597,-0.0746697329625848
0.731273127312731,0.0833593414389637,0.00312375863620433,-0.0753613263861673
0.731373137313731,0.0833596534680252,0.00311618702388739,-0.0760563490100704
0.731473147314731,0.083359964736368,0.00310854573050847,-0.0767548097462171
0.731573157315732,0.0833602752370062,0.00310083441177702,-0.0774567174946388
0.731673167316732,0.0833605849629195,0.00309305272251254,-0.0781620811432981
0.731773177317732,0.0833608939070526,0.00308520031664668,-0.0788709095679088
0.731873187318732,0.0833612020623158,0.00307727684722388,-0.079583211631762
0.731973197319732,0.0833615094215849,0.00306928196640258,-0.0802989961855388
0.732073207320732,0.0833618159777003,0.00306121532545728,-0.0810182720671387
0.732173217321732,0.0833621217234679,0.00305307657477883,-0.0817410481014954
0.732273227322732,0.0833624266516585,0.00304486536387579,-0.0824673331004019
0.732373237323732,0.0833627307550078,0.00303658134137688,-0.0831971358623252
0.732473247324733,0.0833630340262164,0.00302822415503108,-0.0839304651722314
0.732573257325733,0.0833633364579494,0.00301979345170989,-0.084667329801402
0.732673267326733,0.0833636380428368,0.00301128887740758,-0.0854077385072596
0.732773277327733,0.0833639387734728,0.00300271007724421,-0.0861517000331802
0.732873287328733,0.0833642386424166,0.00299405669546485,-0.0868992231083186
0.732973297329733,0.083364537642191,0.00298532837544375,-0.0876503164474243
0.733073307330733,0.0833648357652841,0.00297652475968343,-0.0884049887506662
0.733173317331733,0.0833651330041474,0.00296764548981718,-0.0891632487034453
0.733273327332733,0.0833654293511967,0.00295869020661034,-0.0899251049762183
0.733373337333733,0.0833657247988121,0.00294965854996244,-0.0906905662243148
0.733473347334733,0.0833660193393373,0.00294055015890747,-0.091459641087759
0.733573357335734,0.08336631296508,0.00293136467161625,-0.0922323381910859
0.733673367336734,0.0833666056683118,0.00292210172539792,-0.0930086661431596
0.733773377337734,0.0833668974412678,0.00291276095670165,-0.0937886335369947
0.733873387338734,0.0833671882761468,0.00290334200111769,-0.0945722489495757
0.733973397339734,0.0833674781651108,0.00289384449337968,-0.0953595209416705
0.734073407340734,0.0833677671002859,0.0028842680673655,-0.0961504580576537
0.734173417341734,0.083368055073761,0.00287461235609981,-0.096945068825323
0.734273427342734,0.0833683420775882,0.0028648769917546,-0.0977433617557197
0.734373437343734,0.0833686281037832,0.00285506160565207,-0.098545345342943
0.734473447344735,0.0833689131443246,0.00284516582826551,-0.0993510280639724
0.734573457345735,0.0833691971911536,0.00283518928922161,-0.100160418378483
0.734673467346735,0.0833694802361751,0.0028251316173012,-0.100973524728667
0.734773477347735,0.0833697622712561,0.00281499244044238,-0.101790355539048
0.734873487348735,0.0833700432882267,0.00280477138574201,-0.102610919216301
0.734973497349735,0.0833703232788798,0.00279446807945515,-0.10343522414907
0.735073507350735,0.0833706022349706,0.00278408214700085,-0.104263278707789
0.735173517351735,0.0833708801482167,0.00277361321296127,-0.105095091244493
0.735273527352735,0.0833711570102986,0.00276306090108391,-0.105930670092644
0.735373537353735,0.0833714328128586,0.00275242483428439,-0.106770023566942
0.735473547354735,0.0833717075475017,0.00274170463464701,-0.107613159963152
0.735573557355736,0.0833719812057946,0.00273089992342772,-0.10846008755791
0.735673567356736,0.0833722537792665,0.00272001032105584,-0.10931081460855
0.735773577357736,0.0833725252594084,0.00270903544713565,-0.110165349352918
0.735873587358736,0.0833727956376732,0.00269797492044851,-0.111023700009194
0.735973597359736,0.0833730649054756,0.00268682835895492,-0.111885874775703
0.736073607360736,0.0833733330541922,0.0026755953797966,-0.11275188183074
0.736173617361736,0.0833736000751612,0.00266427559929816,-0.113621729332383
0.736273627362736,0.0833738659596824,0.00265286863296957,-0.114495425418315
0.736373637363736,0.0833741306990171,0.0026413740955081,-0.11537297820564
0.736473647364737,0.0833743942843878,0.00262979160079919,-0.1162543957907
0.736573657365737,0.0833746567069789,0.00261812076192069,-0.117139686248894
0.736673667366737,0.0833749179579353,0.00260636119114441,-0.118028857634499
0.736773677367737,0.083375178028364,0.0025945124999362,-0.118921917980483
0.736873687368737,0.0833754369093321,0.00258257429896025,-0.119818875298328
0.736973697369737,0.0833756945918686,0.00257054619808127,-0.120719737577847
0.737073707370737,0.083375951066963,0.00255842780636487,-0.121624512786999
0.737173717371737,0.0833762063255654,0.00254621873208169,-0.122533208871714
0.737273727372737,0.0833764603585875,0.00253391858270844,-0.123445833755703
0.737373737373737,0.083376713156901,0.00252152696493079,-0.124362395340288
0.737473747374737,0.0833769647113383,0.002509043484645,-0.125282901504209
0.737573757375738,0.0833772150126928,0.00249646774696057,-0.126207360103449
0.737673767376738,0.0833774640517178,0.00248379935620299,-0.127135778971054
0.737773777377738,0.0833777118191274,0.00247103791591435,-0.128068165916948
0.737873787378738,0.0833779583055957,0.00245818302885826,-0.129004528727755
0.737973797379738,0.0833782035017574,0.0024452342970196,-0.129944875166616
0.738073807380738,0.0833784473982069,0.00243219132160881,-0.130889212973009
0.738173817381738,0.0833786899854993,0.0024190537030634,-0.131837549862574
0.738273827382738,0.083378931254149,0.00240582104104958,-0.13278989352692
0.738373837383738,0.0833791711946307,0.00239249293446657,-0.133746251633456
0.738473847384738,0.083379409797379,0.00237906898144734,-0.134706631825207
0.738573857385739,0.0833796470527881,0.00236554877936274,-0.135671041720636
0.738673867386739,0.083379882951212,0.00235193192482151,-0.136639488913456
0.738773877387739,0.0833801174829642,0.00233821801367498,-0.13761198097246
0.738873887388739,0.083380350638318,0.00232440664101864,-0.138588525441338
0.738973897389739,0.0833805824075058,0.00231049740119488,-0.139569129838497
0.739073907390739,0.0833808127807197,0.002296489887795,-0.140553801656878
0.739173917391739,0.0833810417481111,0.00228238369366337,-0.141542548363787
0.739273927392739,0.0833812692997905,0.00226817841089742,-0.142535377400703
0.739373937393739,0.0833814954258273,0.00225387363085229,-0.143532296183112
0.739473947394739,0.0833817201162509,0.00223946894414322,-0.144533312100316
0.73957395739574,0.0833819433610486,0.00222496394064703,-0.145538432515266
0.73967396739674,0.0833821651501674,0.00221035820950587,-0.146547664764376
0.73977397739774,0.083382385473513,0.00219565133912946,-0.147561016157348
0.73987398739874,0.0833826043209497,0.00218084291719785,-0.148578493976993
0.73997399739974,0.0833828216823008,0.0021659325306645,-0.149600105479056
0.74007400740074,0.0833830375473481,0.00215091976575694,-0.150625857892034
0.74017401740174,0.0833832519058321,0.00213580420798345,-0.151655758417002
0.74027402740274,0.0833834647474517,0.0021205854421319,-0.152689814227438
0.74037403740374,0.0833836760618641,0.00210526305227476,-0.153728032469039
0.74047404740474,0.0833838858386852,0.00208983662177149,-0.154770420259552
0.740574057405741,0.083384094067489,0.00207430573326997,-0.155816984688595
0.740674067406741,0.0833843007378078,0.00205866996871212,-0.15686773281748
0.740774077407741,0.0833845058391319,0.0020429289093335,-0.157922671679037
0.740874087408741,0.0833847093609098,0.00202708213566872,-0.158981808277438
0.740974097409741,0.0833849112925482,0.00201112922755278,-0.160045149588028
0.741074107410741,0.0833851116234114,0.00199506976412544,-0.161112702557141
0.741174117411741,0.0833853103428217,0.00197890332383235,-0.162184474101928
0.741274127412741,0.0833855074400594,0.00196262948442857,-0.163260471110185
0.741374137413741,0.0833857029043621,0.00194624782298276,-0.164340700440181
0.741474147414741,0.0833858967249256,0.00192975791587901,-0.165425168920474
0.741574157415742,0.0833860888909029,0.00191315933881898,-0.166513883349749
0.741674167416742,0.0833862793914048,0.00189645166682732,-0.167606850496633
0.741774177417742,0.0833864682154992,0.0018796344742516,-0.168704077099537
0.741874187418742,0.0833866553522119,0.00186270733476908,-0.169805569866466
0.741974197419742,0.0833868407905256,0.00184566982138531,-0.17091133547486
0.742074207420742,0.0833870245193805,0.00182852150644184,-0.172021380571413
0.742174217421742,0.083387206527674,0.00181126196161536,-0.173135711771912
0.742274227422742,0.0833873868042603,0.00179389075792295,-0.17425433566105
0.742374237423742,0.0833875653379512,0.00177640746572548,-0.175377258792266
0.742474247424742,0.083387742117515,0.00175881165472906,-0.176504487687572
0.742574257425743,0.0833879171316773,0.00174110289398939,-0.177636028837384
0.742674267426743,0.0833880903691203,0.00172328075191438,-0.178771888700344
0.742774277427743,0.0833882618184832,0.00170534479626836,-0.179912073703162
0.742874287428743,0.0833884314683619,0.00168729459417376,-0.181056590240433
0.742974297429743,0.0833885993073088,0.00166912971211573,-0.182205444674482
0.743074307430743,0.0833887653238332,0.00165084971594383,-0.183358643335186
0.743174317431743,0.0833889295064008,0.0016324541708774,-0.184516192519803
0.743274327432743,0.0833890918434338,0.00161394264150638,-0.185678098492814
0.743374337433743,0.0833892523233107,0.00159531469179708,-0.186844367485752
0.743474347434743,0.0833894109343664,0.00157656988509318,-0.188015005697026
0.743574357435744,0.0833895676648924,0.00155770778412102,-0.189190019291767
0.743674367436744,0.083389722503136,0.00153872795099119,-0.19036941440165
0.743774377437744,0.0833898754373011,0.00151962994720364,-0.19155319712474
0.743874387438744,0.0833900264555473,0.0015004133336492,-0.192741373525315
0.743974397439744,0.0833901755459906,0.00148107767061412,-0.193933949633706
0.744074407440744,0.0833903226967028,0.00146162251778404,-0.19513093144613
0.744174417441744,0.0833904678957116,0.00144204743424593,-0.196332324924533
0.744274427442744,0.0833906111310009,0.00142235197849225,-0.197538135996413
0.744374437443744,0.0833907523905098,0.00140253570842479,-0.198748370554665
0.744474447444744,0.0833908916621338,0.00138259818135707,-0.199963034457422
0.744574457445745,0.0833910289337239,0.00136253895401909,-0.201182133527878
0.744674467446745,0.0833911641930864,0.00134235758256013,-0.20240567355414
0.744774477447745,0.0833912974279836,0.0013220536225519,-0.203633660289055
0.744874487448745,0.0833914286261332,0.00130162662899291,-0.204866099450063
0.744974497449745,0.0833915577752082,0.00128107615631177,-0.206102996719017
0.745074507450745,0.0833916848628372,0.00126040175837044,-0.207344357742039
0.745174517451745,0.0833918098766043,0.00123960298846785,-0.20859018812935
0.745274527452745,0.0833919328040484,0.00121867939934412,-0.209840493455117
0.745374537453745,0.0833920536326641,0.00119763054318333,-0.211095279257291
0.745474547454746,0.083392172349901,0.00117645597161762,-0.212354551037444
0.745574557455746,0.083392288943164,0.00115515523573044,-0.213618314260619
0.745674567456746,0.0833924033998127,0.00113372788606147,-0.214886574355171
0.745774577457746,0.0833925157071621,0.00111217347260802,-0.216159336712604
0.745874587458746,0.083392625852482,0.00109049154483125,-0.217436606687419
0.745974597459746,0.0833927338229971,0.00106868165165731,-0.218718389596957
0.746074607460746,0.083392839605887,0.00104674334148474,-0.220004690721247
0.746174617461746,0.0833929431882862,0.00102467616218254,-0.221295515302844
0.746274627462746,0.0833930445572838,0.00100247966110063,-0.222590868546679
0.746374637463746,0.0833931436999237,0.00098015338506816,-0.223890755619903
0.746474647464746,0.0833932406032044,0.000957696880400162,-0.225195181651738
0.746574657465747,0.0833933352540791,0.000935109692900485,-0.22650415173332
0.746674667466747,0.0833934276394553,0.000912391367865418,-0.227817670917547
0.746774677467747,0.0833935177461954,0.000889541450088901,-0.229135744218925
0.746874687468747,0.0833936055611158,0.00086655948386377,-0.230458376613427
0.746974697469747,0.0833936910709878,0.000843445012988483,-0.231785573038327
0.747074707470747,0.0833937742625365,0.000820197580768391,-0.233117338392064
0.747174717471747,0.0833938551224418,0.000796816730022456,-0.234453677534079
0.747274727472747,0.0833939336373376,0.000773302003083855,-0.235794595284685
0.747374737473747,0.0833940097938118,0.000749652941807134,-0.237140096424896
0.747474747474748,0.0833940835784069,0.000725869087569661,-0.238490185696297
0.747574757475748,0.0833941549776194,0.000701949981277447,-0.239844867800885
0.747674767476748,0.0833942239778995,0.000677895163367349,-0.241204147400934
0.747774777477748,0.0833942905656519,0.000653704173812709,-0.242568029118838
0.747874787478748,0.0833943547272349,0.000629376552125963,-0.243936517536971
0.747974797479748,0.0833944164489611,0.000604911837363941,-0.24530961719754
0.748074807480748,0.0833944757170965,0.000580309568130454,-0.246687332602448
0.748174817481748,0.0833945325178612,0.000555569282581239,-0.24806966821314
0.748274827482748,0.0833945868374293,0.000530690518428621,-0.249456628450464
0.748374837483748,0.0833946386619282,0.000505672812944273,-0.250848217694533
0.748474847484748,0.0833946879774394,0.000480515702963616,-0.252244440284581
0.748574857485749,0.0833947347699977,0.000455218724890552,-0.253645300518817
0.748674867486749,0.0833947790255918,0.000429781414701112,-0.25505080265429
0.748774877487749,0.0833948207301639,0.000404203307947561,-0.25646095090675
0.748874887488749,0.0833948598696095,0.000378483939762607,-0.257875749450508
0.748974897489749,0.083394896429778,0.000352622844863618,-0.259295202418292
0.749074907490749,0.0833949303964719,0.000326619557557152,-0.260719313901118
0.749174917491749,0.0833949617554473,0.000300473611741713,-0.262148087948147
0.749274927492749,0.0833949904924136,0.000274184540913709,-0.263581528566554
0.749374937493749,0.0833950165930335,0.000247751878170661,-0.265019639721387
0.74947494749475,0.083395040042923,0.000221175156215786,-0.26646242533543
0.74957495749575,0.0833950608276514,0.00019445390736199,-0.267909889289079
0.74967496749675,0.0833950789327411,0.000167587663536391,-0.269362035420202
0.74977497749775,0.0833950943436678,0.000140575956283799,-0.270818867524003
0.74987498749875,0.08339510704586,0.000113418316772869,-0.272280389352894
0.74997499749975,0.0833951170247001,8.61142757977282e-05,-0.273746604616362
0.75007500750075,0.0833951242655224,5.86633637843219e-05,-0.275217516980844
0.75017501750175,0.0833951287536154,3.10651107943637e-05,-0.276693130069587
0.75027502750275,0.0833951304742195,3.31904652879091e-06,-0.278173447462525
0.75037503750375,0.0833951294125289,-2.45752996670726e-05,-0.279658472696149
0.75047504750475,0.0833951255536903,-5.26183987993964e-05,-0.281148209263381
0.750575057505751,0.0833951188828033,-8.08107222214493e-05,-0.282642660613443
0.750675067506751,0.0833951093849204,-0.000109152741629222,-0.284141830151735
0.750775077507751,0.0833950970450471,-0.000137644929057202,-0.285645721239704
0.750875087508751,0.083395081848141,-0.000166287756873994,-0.287154337194728
0.750975097509751,0.0833950637791134,-0.000195081697777539,-0.288667681289982
0.751075107510751,0.0833950428228277,-0.000224027224790834,-0.290185756754321
0.751175117511751,0.0833950189640999,-0.000253124811258131,-0.291708566772152
0.751275127512751,0.0833949921876992,-0.000282374930838837,-0.293236114483324
0.751375137513751,0.0833949624783467,-0.00031177805750555,-0.294768402982991
0.751475147514752,0.0833949298207167,-0.00034133466553703,-0.296305435321502
0.751575157515752,0.0833948941994358,-0.000371045229515005,-0.297847214504281
0.751675167516752,0.083394855599083,-0.000400910224319986,-0.299393743491705
0.751775177517752,0.0833948140041899,-0.000430930125126855,-0.30094502519899
0.751875187518752,0.0833947693992406,-0.000461105407397923,-0.302501062496068
0.751975197519752,0.0833947217686718,-0.000491436546881709,-0.304061858207476
0.752075207520752,0.0833946710968722,-0.000521924019606854,-0.305627415112243
0.752175217521752,0.0833946173681832,-0.000552568301877044,-0.307197735943768
0.752275227522752,0.0833945605668984,-0.000583369870267713,-0.308772823389707
0.752375237523752,0.0833945006772638,-0.000614329201620342,-0.310352680091872
0.752475247524752,0.0833944376834777,-0.000645446773037936,-0.311937308646102
0.752575257525753,0.0833943715696906,-0.000676723061881957,-0.313526711602163
0.752675267526753,0.0833943023200052,-0.000708158545765713,-0.315120891463629
0.752775277527753,0.0833942299184767,-0.000739753702550574,-0.316719850687788
0.752875287528753,0.0833941543491122,-0.000771509010342189,-0.318323591685514
0.752975297529753,0.083394075595871,-0.00080342494748349,-0.319932116821172
0.753075307530753,0.0833939936426649,-0.000835501992552903,-0.321545428412502
0.753175317531753,0.0833939084733574,-0.000867740624357713,-0.323163528730525
0.753275327532753,0.083393820071764,-0.000900141321930431,-0.324786419999428
0.753375337533753,0.083393728421653,-0.000932704564522674,-0.326414104396459
0.753475347534753,0.083393633506744,-0.000965430831602331,-0.328046584051828
0.753575357535754,0.083393535310709,-0.000998320602848088,-0.329683861048607
0.753675367536754,0.083393433817172,-0.00103137435814368,-0.331325937422621
0.753775377537754,0.0833933290097089,-0.00106459257757553,-0.332972815162347
0.753875387538754,0.0833932208718477,-0.00109797574142488,-0.33462449620882
0.753975397539754,0.0833931093870682,-0.00113152433016549,-0.336280982455536
0.754075407540754,0.0833929945388022,-0.00116523882445892,-0.337942275748343
0.754175417541754,0.0833928763104337,-0.00119911970514778,-0.33960837788535
0.754275427542754,0.083392754685298,-0.00123316745325194,-0.341279290616832
0.754375437543754,0.0833926296466827,-0.00126738254996505,-0.342955015645133
0.754475447544754,0.0833925011778274,-0.00130176547664808,-0.34463555462457
0.754575457545755,0.0833923692619231,-0.0013363167148252,-0.346320909161344
0.754675467546755,0.0833922338821131,-0.00137103674617796,-0.348011080813437
0.754775477547755,0.0833920950214922,-0.00140592605254218,-0.349706071090535
0.754875487548755,0.083391952663107,-0.00144098511590225,-0.351405881453927
0.754975497549755,0.0833918067899563,-0.0014762144183862,-0.353110513316415
0.755075507550755,0.0833916573849901,-0.00151161444226035,-0.354819968042228
0.755175517551755,0.0833915044311104,-0.00154718566992568,-0.356534246946938
0.755275527552755,0.0833913479111712,-0.00158292858391201,-0.358253351297365
0.755375537553755,0.0833911878079778,-0.00161884366687347,-0.359977282311494
0.755475547554755,0.0833910241042877,-0.00165493140158374,-0.361706041158391
0.755575557555756,0.0833908567828097,-0.00169119227093041,-0.363439628958121
0.755675567556756,0.0833906858262043,-0.00172762675791166,-0.36517804678166
0.755775577557756,0.0833905112170842,-0.00176423534562913,-0.366921295650813
0.755875587558756,0.0833903329380131,-0.00180101851728507,-0.368669376538137
0.755975597559756,0.0833901509715068,-0.00183797675617599,-0.37042229036686
0.756075607560756,0.0833899653000327,-0.00187511054568818,-0.372180038010796
0.756175617561756,0.0833897759060098,-0.00191242036929384,-0.373942620294275
0.756275627562756,0.0833895827718088,-0.00194990671054369,-0.375710037992057
0.756375637563756,0.0833893858797518,-0.00198757005306525,-0.377482291829267
0.756475647564756,0.0833891852121128,-0.00202541088055394,-0.379259382481306
0.756575657565757,0.0833889807511176,-0.00206342967677182,-0.38104131057379
0.756675667566757,0.083388772478943,-0.00210162692554044,-0.382828076682465
0.756775677567757,0.0833885603777178,-0.00214000311073637,-0.384619681333145
0.756875687568757,0.0833883444295226,-0.00217855871628651,-0.386416125001635
0.756975697569757,0.0833881246163892,-0.00221729422616306,-0.388217408113659
0.757075707570757,0.0833879009203012,-0.00225621012437733,-0.390023531044796
0.757175717571757,0.0833876733231937,-0.00229530689497713,-0.391834494120412
0.757275727572757,0.0833874418069536,-0.00233458502203846,-0.393650297615586
0.757375737573757,0.0833872063534191,-0.00237404498966421,-0.395470941755052
0.757475747574757,0.0833869669443802,-0.00241368728197587,-0.397296426713126
0.757575757575758,0.0833867235615783,-0.00245351238311076,-0.399126752613654
0.757675767576758,0.0833864761867066,-0.00249352077721534,-0.400961919529932
0.757775777577758,0.0833862248014095,-0.00253371294844114,-0.402801927484662
0.757875787578758,0.0833859693872837,-0.00257408938093965,-0.404646776449874
0.757975797579758,0.0833857099258766,-0.0026146505588567,-0.406496466346886
0.758075807580758,0.0833854463986878,-0.00265539696632752,-0.408350997046224
0.758175817581758,0.0833851787871682,-0.0026963290874727,-0.41021036836758
0.758275827582758,0.0833849070727206,-0.00273744740639132,-0.412074580079747
0.758375837583758,0.0833846312366988,-0.00277875240715744,-0.413943631900571
0.758475847584759,0.0833843512604086,-0.00282024457381422,-0.415817523496886
0.758575857585759,0.0833840671251077,-0.0028619243903682,-0.417696254484472
0.758675867586759,0.0833837788120046,-0.002903792340786,-0.419579824427991
0.758775877587759,0.0833834863022601,-0.00294584890898787,-0.421468232840952
0.758875887588759,0.0833831895769862,-0.00298809457884255,-0.423361479185641
0.758975897589759,0.0833828886172468,-0.00303052983416238,-0.425259562873089
0.759075907590759,0.083382583404057,-0.0030731551586984,-0.427162483263011
0.759175917591759,0.0833822739183842,-0.00311597103613539,-0.429070239663773
0.759275927592759,0.0833819601411466,-0.003158977950086,-0.430982831332334
0.759375937593759,0.0833816420532147,-0.00320217638408572,-0.432900257474205
0.759475947594759,0.0833813196354103,-0.00324556682158853,-0.434822517243406
0.75957595759576,0.0833809928685071,-0.00328914974596141,-0.436749609742432
0.75967596759676,0.0833806617332301,-0.00333292564047843,-0.438681534022196
0.75977597759776,0.0833803262102564,-0.00337689498831635,-0.440618289081997
0.75987598759876,0.0833799862802145,-0.00342105827254892,-0.442559873869487
0.75997599759976,0.0833796419236847,-0.00346541597614291,-0.44450628728062
0.76007600760076,0.083379293121199,-0.00350996858195157,-0.446457528159627
0.76017601760176,0.0833789398532408,-0.00355471657270997,-0.448413595298969
0.76027602760276,0.0833785821002458,-0.0035996604310296,-0.450374487439319
0.76037603760376,0.0833782198426012,-0.003644800639394,-0.452340203269512
0.760476047604761,0.0833778530606457,-0.0036901376801526,-0.454310741426519
0.760576057605761,0.0833774817346703,-0.00373567203551591,-0.456286100495417
0.760676067606761,0.0833771058449171,-0.00378140418755047,-0.458266279009362
0.760776077607761,0.0833767253715805,-0.00382733461817348,-0.460251275449553
0.760876087608761,0.0833763402948066,-0.00387346380914788,-0.46224108824521
0.760976097609761,0.0833759505946933,-0.00391979224207606,-0.46423571577354
0.761076107610761,0.0833755562512903,-0.00396632039839677,-0.466235156359728
0.761176117611761,0.0833751572445992,-0.00401304875937745,-0.468239408276893
0.761276127612761,0.0833747535545734,-0.00405997780611122,-0.470248469746076
0.761376137613761,0.0833743451611185,-0.00410710801950996,-0.472262338936217
0.761476147614761,0.0833739320440915,-0.00415443988030038,-0.474281013964138
0.761576157615762,0.0833735141833017,-0.00420197386901781,-0.476304492894512
0.761676167616762,0.0833730915585104,-0.00424971046600161,-0.478332773739854
0.761776177617762,0.0833726641494306,-0.00429765015138999,-0.480365854460503
0.761876187618762,0.0833722319357275,-0.00434579340511374,-0.482403732964605
0.761976197619762,0.0833717948970183,-0.00439414070689297,-0.484446407108099
0.762076207620762,0.0833713530128719,-0.00444269253622995,-0.486493874694698
0.762176217621762,0.0833709062628098,-0.00449144937240493,-0.488546133475883
0.762276227622762,0.0833704546263053,-0.00454041169447076,-0.490603181150894
0.762376237623762,0.0833699980827836,-0.00458957998124737,-0.492665015366711
0.762476247624763,0.0833695366116224,-0.00463895471131698,-0.494731633718051
0.762576257625763,0.0833690701921514,-0.0046885363630183,-0.496803033747357
0.762676267626763,0.0833685988036524,-0.00473832541444226,-0.498879212944802
0.762776277627763,0.0833681224253595,-0.00478832234342565,-0.500960168748267
0.762876287628763,0.083367641036459,-0.00483852762754628,-0.50304589854335
0.762976297629763,0.0833671546160892,-0.00488894174411849,-0.505136399663355
0.763076307630763,0.0833666631433413,-0.00493956517018673,-0.507231669389303
0.763176317631763,0.0833661665972581,-0.00499039838252135,-0.509331704949914
0.763276327632763,0.0833656649568351,-0.00504144185761252,-0.511436503521619
0.763376337633763,0.0833651582010204,-0.00509269607166568,-0.51354606222856
0.763476347634763,0.0833646463087137,-0.00514416150059607,-0.515660378142598
0.763576357635764,0.0833641292587679,-0.00519583862002333,-0.517779448283305
0.763676367636764,0.0833636070299881,-0.00524772790526645,-0.519903269617981
0.763776377637764,0.0833630796011319,-0.0052998298313384,-0.522031839061655
0.763876387638764,0.0833625469509091,-0.00535214487294118,-0.5241651534771
0.763976397639764,0.0833620090579824,-0.00540467350446047,-0.526303209674832
0.764076407640764,0.0833614659009671,-0.00545741619996029,-0.52844600441313
0.764176417641764,0.0833609174584308,-0.00551037343317759,-0.53059353439804
0.764276427642764,0.0833603637088939,-0.00556354567751758,-0.532745796283399
0.764376437643764,0.0833598046308295,-0.00561693340604826,-0.534902786670837
0.764476447644765,0.0833592402026635,-0.00567053709149497,-0.537064502109797
0.764576457645765,0.0833586704027744,-0.00572435720623521,-0.539230939097554
0.764676467646765,0.0833580952094934,-0.00577839422229398,-0.541402094079239
0.764776477647765,0.0833575146011047,-0.00583264861133786,-0.543577963447839
0.764876487648765,0.0833569285558451,-0.00588712084467015,-0.545758543544239
0.764976497649765,0.0833563370519046,-0.00594181139322541,-0.547943830657225
0.765076507650765,0.083355740067426,-0.0059967207275649,-0.550133821023529
0.765176517651765,0.0833551375805049,-0.00605184931787057,-0.552328510827829
0.765276527652765,0.08335452956919,-0.00610719763394024,-0.554527896202792
0.765376537653765,0.0833539160114832,-0.00616276614518222,-0.55673197322909
0.765476547654765,0.0833532968853391,-0.00621855532061063,-0.55894073793544
0.765576557655766,0.0833526721686659,-0.00627456562883962,-0.561154186298618
0.765676567656766,0.0833520418393244,-0.00633079753807828,-0.563372314243505
0.765776577657766,0.0833514058751292,-0.00638725151612558,-0.565595117643102
0.765876587658766,0.0833507642538475,-0.00644392803036527,-0.567822592318583
0.765976597659766,0.0833501169532005,-0.00650082754776062,-0.570054734039311
0.766076607660766,0.0833494639508619,-0.00655795053484909,-0.572291538522884
0.766176617661766,0.0833488052244594,-0.00661529745773718,-0.574533001435164
0.766276627662766,0.083348140751574,-0.00667286878209563,-0.576779118390331
0.766376637663766,0.0833474705097398,-0.00673066497315371,-0.5790298849509
0.766476647664767,0.0833467944764447,-0.00678868649569441,-0.581285296627779
0.766576657665767,0.0833461126291302,-0.00684693381404918,-0.583545348880299
0.766676667666767,0.0833454249451912,-0.0069054073920929,-0.585810037116271
0.766776677667767,0.0833447314019762,-0.00696410769323842,-0.588079356692018
0.766876687668767,0.0833440319767875,-0.00702303518043168,-0.590353302912422
0.766976697669767,0.0833433266468812,-0.00708219031614645,-0.592631871030977
0.767076707670767,0.083342615389467,-0.00714157356237942,-0.594915056249836
0.767176717671767,0.0833418981817085,-0.00720118538064465,-0.597202853719855
0.767276727672767,0.0833411750007231,-0.0072610262319687,-0.599495258540646
0.767376737673767,0.0833404458235823,-0.00732109657688571,-0.601792265760638
0.767476747674767,0.0833397106273112,-0.00738139687543179,-0.604093870377115
0.767576757675768,0.0833389693888894,-0.00744192758714031,-0.60640006733628
0.767676767676768,0.0833382220852501,-0.00750268917103654,-0.608710851533307
0.767776777677768,0.0833374686932811,-0.00756368208563289,-0.611026217812407
0.767876787678768,0.0833367091898239,-0.0076249067889234,-0.613346160966876
0.767976797679768,0.0833359435516746,-0.00768636373837888,-0.615670675739154
0.768076807680768,0.0833351717555832,-0.00774805339094175,-0.617999756820891
0.768176817681768,0.0833343937782544,-0.0078099762030212,-0.620333398853019
0.768276827682768,0.083333609596347,-0.00787213263048774,-0.622671596425794
0.768376837683768,0.0833328191864745,-0.00793452312866835,-0.625014344078873
0.768476847684768,0.0833320225252045,-0.00799714815234135,-0.627361636301379
0.768576857685769,0.0833312195890597,-0.00806000815573161,-0.629713467531975
0.768676867686769,0.0833304103545169,-0.00812310359250505,-0.632069832158919
0.768776877687769,0.0833295947980077,-0.00818643491576395,-0.63443072452014
0.768876887688769,0.0833287728959186,-0.00825000257804171,-0.636796138903312
0.768976897689769,0.0833279446245907,-0.00831380703129818,-0.639166069545929
0.769076907690769,0.0833271099603198,-0.0083778487269141,-0.641540510635368
0.769176917691769,0.083326268879357,-0.00844212811568656,-0.643919456308971
0.769276927692769,0.0833254213579078,-0.00850664564782372,-0.64630290065412
0.769376937693769,0.0833245673721332,-0.00857140177294008,-0.648690837708323
0.769476947694769,0.0833237068981491,-0.00863639694005124,-0.651083261459273
0.76957695769577,0.0833228399120263,-0.008701631597569,-0.65348016584495
0.76967696769677,0.0833219663897911,-0.00876710619329634,-0.655881544753685
0.76977697769777,0.0833210863074249,-0.00883282117442284,-0.658287392024259
0.76987698769877,0.0833201996408642,-0.00889877698751909,-0.66069770144597
0.76997699769977,0.0833193063660015,-0.00896497407853222,-0.663112466758733
0.77007700770077,0.083318406458684,-0.00903141289278075,-0.665531681653154
0.77017701770177,0.0833174998947148,-0.00909809387494995,-0.667955339770632
0.77027702770277,0.0833165866498526,-0.00916501746908647,-0.670383434703435
0.77037703770377,0.0833156666998114,-0.00923218411859369,-0.672815959994797
0.77047704770477,0.0833147400202611,-0.00929959426622692,-0.675252909139004
0.770577057705771,0.0833138065868275,-0.00936724835408839,-0.677694275581503
0.770677067706771,0.0833128663750921,-0.00943514682362219,-0.680140052718975
0.770777077707771,0.0833119193605919,-0.00950329011560986,-0.68259023389944
0.770877087708771,0.0833109655188205,-0.00957167867016487,-0.685044812422356
0.770977097709771,0.0833100048252271,-0.00964031292672859,-0.687503781538721
0.771077107710771,0.0833090372552171,-0.00970919332406462,-0.689967134451157
0.771177117711771,0.0833080627841521,-0.00977832030025463,-0.692434864314025
0.771277127712771,0.0833070813873499,-0.00984769429269286,-0.694906964233519
0.771377137713771,0.0833060930400844,-0.0099173157380823,-0.69738342726778
0.771477147714771,0.0833050977175861,-0.00998718507242868,-0.699864246426984
0.771577157715772,0.0833040953950419,-0.0100573027310367,-0.702349414673459
0.771677167716772,0.0833030860475952,-0.0101276691485044,-0.704838924921788
0.771777177717772,0.0833020696503458,-0.0101982847587194,-0.707332770038925
0.771877187718772,0.0833010461783503,-0.0102691499948532,-0.709830942844293
0.771977197719772,0.0833000156066218,-0.0103402652893568,-0.712333436109898
0.772077207720772,0.0832989779101309,-0.010411631073956,-0.714840242560445
0.772177217721772,0.0832979330638039,-0.0104832477796465,-0.717351354873457
0.772277227722772,0.0832968810425251,-0.0105551158366902,-0.719866765679371
0.772377237723772,0.0832958218211352,-0.010627235674608,-0.722386467561671
0.772477247724772,0.0832947553744321,-0.010699607722178,-0.724910453056995
0.772577257725773,0.083293681677171,-0.0107722324074296,-0.727438714655264
0.772677267726773,0.0832926007040642,-0.0108451101576377,-0.729971244799792
0.772777277727773,0.0832915124297813,-0.0109182413993203,-0.732508035887407
0.772877287728773,0.0832904168289494,-0.0109916265582317,-0.735049080268577
0.772977297729773,0.0832893138761529,-0.0110652660593599,-0.737594370247541
0.773077307730773,0.0832882035459339,-0.0111391603269201,-0.740143898082415
0.773177317731773,0.0832870858127919,-0.0112133097843512,-0.742697655985335
0.773277327732773,0.0832859606511843,-0.0112877148543111,-0.745255636122572
0.773377337733773,0.0832848280355262,-0.0113623759586718,-0.747817830614675
0.773477347734774,0.0832836879401905,-0.0114372935185148,-0.750384231536582
0.773577357735774,0.0832825403395081,-0.0115124679541273,-0.752954830917766
0.773677367736774,0.0832813852077679,-0.0115878996849966,-0.75552962074236
0.773777377737774,0.0832802225192168,-0.0116635891298062,-0.758108592949297
0.773877387738774,0.0832790522480599,-0.0117395367064312,-0.760691739432434
0.773977397739774,0.0832778743684607,-0.0118157428319338,-0.763279052040698
0.774077407740774,0.0832766888545408,-0.0118922079225587,-0.765870522578213
0.774177417741774,0.0832754956803801,-0.0119689323937286,-0.768466142804456
0.774277427742774,0.0832742948200177,-0.0120459166600402,-0.771065904434377
0.774377437743774,0.0832730862474505,-0.012123161135259,-0.773669799138547
0.774477447744774,0.0832718699366343,-0.0122006662323152,-0.776277818543304
0.774577457745775,0.0832706458614839,-0.0122784323632999,-0.778889954230896
0.774677467746775,0.0832694139958725,-0.0123564599394596,-0.781506197739621
0.774777477747775,0.0832681743136326,-0.0124347493711924,-0.784126540563969
0.774877487748775,0.0832669267885554,-0.0125133010680442,-0.786750974154787
0.774977497749775,0.0832656713943915,-0.0125921154387027,-0.789379489919406
0.775077507750775,0.0832644081048504,-0.0126711928909951,-0.792012079221801
0.775177517751775,0.083263136893601,-0.0127505338318819,-0.794648733382738
0.775277527752775,0.0832618577342713,-0.0128301386674538,-0.797289443679938
0.775377537753775,0.0832605706004491,-0.0129100078029273,-0.799934201348211
0.775477547754776,0.0832592754656815,-0.0129901416426398,-0.80258299757962
0.775577557755776,0.0832579723034753,-0.0130705405900458,-0.805235823523637
0.775677567756776,0.0832566610872968,-0.0131512050477125,-0.807892670287302
0.775777577757776,0.0832553417905724,-0.0132321354173156,-0.810553528935376
0.775877587758776,0.083254014386688,-0.013313332099635,-0.813218390490499
0.775977597759776,0.0832526788489898,-0.0133947954945511,-0.815887245933351
0.776077607760776,0.0832513351507839,-0.0134765260010396,-0.818560086202825
0.776177617761776,0.0832499832653366,-0.0135585240171683,-0.821236902196172
0.776277627762776,0.0832486231658742,-0.0136407899400921,-0.823917684769174
0.776377637763776,0.0832472548255837,-0.01372332416605,-0.826602424736309
0.776477647764776,0.0832458782176124,-0.01380612709036,-0.829291112870919
0.776577657765777,0.0832444933150678,-0.0138891991074152,-0.831983739905371
0.776677667766777,0.0832431000910185,-0.0139725406106796,-0.83468029653123
0.776777677767777,0.0832416985184934,-0.0140561519926847,-0.837380773399425
0.776877687768777,0.0832402885704823,-0.0141400336450248,-0.840085161120433
0.776977697769777,0.0832388702199361,-0.0142241859583528,-0.842793450264431
0.777077707770777,0.0832374434397663,-0.0143086093223773,-0.845505631361484
0.777177717771777,0.0832360082028459,-0.0143933041258566,-0.84822169490171
0.777277727772777,0.0832345644820085,-0.0144782707565977,-0.850941631335469
0.777377737773777,0.0832331122500496,-0.0145635096014486,-0.853665431073524
0.777477747774778,0.0832316514797258,-0.0146490210462971,-0.856393084487227
0.777577757775778,0.0832301821437549,-0.0147348054760669,-0.859124581908695
0.777677767776778,0.0832287042148164,-0.014820863274712,-0.861859913631002
0.777777777777778,0.0832272176655518,-0.0149071948252134,-0.86459906990834
0.777877787778778,0.0832257224685639,-0.014993800509576,-0.867342040956215
0.777977797779778,0.0832242185964175,-0.0150806807088245,-0.870088816951626
0.778077807780778,0.0832227060216395,-0.0151678358029989,-0.872839388033259
0.778177817781778,0.0832211847167185,-0.0152552661711504,-0.875593744301655
0.778277827782778,0.0832196546541057,-0.0153429721913398,-0.878351875819414
0.778377837783778,0.083218115806214,-0.0154309542406306,-0.881113772611368
0.778477847784778,0.083216568145419,-0.015519212695088,-0.883879424664791
0.778577857785779,0.0832150116440588,-0.015607747929773,-0.886648821929567
0.778677867786779,0.0832134462744336,-0.0156965603187404,-0.889421954318393
0.778777877787779,0.0832118720088069,-0.0157856502350339,-0.892198811706967
0.778877887788779,0.0832102888194043,-0.0158750180506831,-0.894979383934196
0.778977897789779,0.0832086966784145,-0.0159646641366989,-0.897763660802364
0.779077907790779,0.0832070955579894,-0.0160545888630717,-0.900551632077354
0.779177917791779,0.0832054854302437,-0.0161447925987654,-0.903343287488822
0.779277927792779,0.083203866267255,-0.0162352757117154,-0.906138616730422
0.779377937793779,0.0832022380410646,-0.016326038568825,-0.908937609459979
0.77947794779478,0.083200600723677,-0.0164170815359604,-0.9117402552997
0.77957795779578,0.0831989542870601,-0.016508404977949,-0.914546543836379
0.77967796779678,0.0831972987031456,-0.0166000092585747,-0.917356464621598
0.77977797779778,0.0831956339438283,-0.0166918947405751,-0.920170007171921
0.77987798779878,0.0831939599809675,-0.0167840617856369,-0.922987160969109
0.77997799779978,0.0831922767863859,-0.0168765107543936,-0.925807915460318
0.78007800780078,0.0831905843318703,-0.0169692420064215,-0.92863226005832
0.78017801780178,0.0831888825891716,-0.0170622559002363,-0.931460184141686
0.78027802780278,0.083187171530005,-0.0171555527932896,-0.934291677055016
0.78037803780378,0.0831854511260497,-0.0172491330419661,-0.937126728109139
0.78047804780478,0.0831837213489499,-0.0173429970015795,-0.93996532658133
0.780578057805781,0.0831819821703136,-0.0174371450263697,-0.942807461715512
0.780678067806781,0.0831802335617139,-0.0175315774694987,-0.945653122722477
0.780778077807781,0.0831784754946886,-0.0176262946830485,-0.94850229878009
0.780878087808781,0.0831767079407401,-0.0177212970180163,-0.951354979033526
0.780978097809781,0.083174930871336,-0.0178165848243129,-0.954211152595459
0.781078107810781,0.0831731442579088,-0.0179121584507583,-0.957070808546289
0.781178117811781,0.0831713480718562,-0.0180080182450785,-0.959933935934365
0.781278127812781,0.0831695422845413,-0.0181041645539041,-0.962800523776207
0.781378137813781,0.0831677268672924,-0.0182005977227633,-0.965670561056704
0.781478147814782,0.0831659017914035,-0.018297318096083,-0.968544036729361
0.781578157815782,0.083164067028134,-0.0183943260171824,-0.971420939716499
0.781678167816782,0.0831622225487092,-0.0184916218282729,-0.974301258909501
0.781778177817782,0.0831603683243201,-0.018589205870452,-0.977184983169015
0.781878187818782,0.0831585043261238,-0.0186870784837023,-0.980072101325182
0.781978197819782,0.0831566305252432,-0.0187852400068873,-0.982962602177869
0.782078207820782,0.0831547468927678,-0.0188836907777497,-0.985856474496901
0.782178217821782,0.0831528533997526,-0.0189824311329063,-0.988753707022269
0.782278227822782,0.08315095001722,-0.0190814614078475,-0.991654288464369
0.782378237823782,0.0831490367161581,-0.0191807819369329,-0.994558207504244
0.782478247824782,0.0831471134675219,-0.0192803930533881,-0.997465452793788
0.782578257825783,0.0831451802422333,-0.0193802950893026,-1.000376012956
0.782678267826783,0.0831432370111808,-0.0194804883756271,-1.0032898765852
0.782778277827783,0.08314128374522,-0.0195809732421698,-1.00620703224728
0.782878287828783,0.0831393204151735,-0.0196817500175934,-1.00912746847992
0.782978297829783,0.0831373469918309,-0.0197828190294139,-1.01205117379283
0.783078307830783,0.0831353634459496,-0.0198841806039961,-1.01497813666799
0.783178317831783,0.0831333697482539,-0.0199858350665519,-1.01790834555989
0.783278327832783,0.0831313658694362,-0.0200877827411366,-1.02084178889574
0.783378337833783,0.0831293517801558,-0.0201900239506477,-1.02377845507576
0.783478347834783,0.0831273274510404,-0.0202925590168201,-1.02671833247334
0.783578357835784,0.0831252928526853,-0.0203953882602255,-1.02966140943539
0.783678367836784,0.0831232479556537,-0.0204985120002684,-1.03260767428248
0.783778377837784,0.0831211927304775,-0.0206019305551842,-1.03555711530913
0.783878387838784,0.083119127147656,-0.0207056442420359,-1.03850972078404
0.783978397839784,0.0831170511776573,-0.0208096533767127,-1.04146547895035
0.784078407840784,0.0831149647909179,-0.0209139582739264,-1.04442437802587
0.784178417841784,0.0831128679578433,-0.0210185592472089,-1.04738640620333
0.784278427842784,0.0831107606488067,-0.0211234566089097,-1.05035155165061
0.784378437843784,0.0831086428341511,-0.0212286506701951,-1.05331980251101
0.784478447844784,0.0831065144841881,-0.0213341417410429,-1.05629114690351
0.784578457845785,0.0831043755691979,-0.0214399301302428,-1.05926557292296
0.784678467846785,0.0831022260594308,-0.0215460161453913,-1.06224306864039
0.784778477847785,0.0831000659251057,-0.0216524000928918,-1.06522362210324
0.784878487848785,0.0830978951364111,-0.0217590822779509,-1.0682072213356
0.784978497849785,0.083095713663505,-0.0218660630045759,-1.07119385433848
0.785078507850785,0.0830935214765151,-0.0219733425755734,-1.07418350909004
0.785178517851785,0.0830913185455391,-0.0220809212925464,-1.07717617354586
0.785278527852785,0.083089104840644,-0.0221887994558922,-1.08017183563921
0.785378537853785,0.0830868803318675,-0.0222969773647998,-1.08317048328125
0.785478547854785,0.0830846449892172,-0.022405455317249,-1.08617210436136
0.785578557855786,0.0830823987826706,-0.022514233610007,-1.08917668674733
0.785678567856786,0.083080141682176,-0.022623312538626,-1.09218421828565
0.785778577857786,0.0830778736576522,-0.0227326923974425,-1.09519468680178
0.785878587858786,0.0830755946789883,-0.0228423734795733,-1.09820808010036
0.785978597859786,0.0830733047160444,-0.0229523560769161,-1.10122438596553
0.786078607860786,0.0830710037386515,-0.023062640480144,-1.10424359216116
0.786178617861786,0.0830686917166115,-0.0231732269787075,-1.10726568643109
0.786278627862786,0.0830663686196974,-0.0232841158608285,-1.11029065649943
0.786378637863786,0.0830640344176534,-0.023395307413501,-1.1133184900708
0.786478647864786,0.0830616890801952,-0.0235068019224887,-1.11634917483059
0.786578657865787,0.0830593325770099,-0.0236185996723217,-1.11938269844526
0.786678667866787,0.0830569648777561,-0.0237307009462967,-1.12241904856253
0.786778677867787,0.0830545859520644,-0.0238431060264742,-1.12545821281175
0.786878687868787,0.083052195769537,-0.0239558151936756,-1.12850017880405
0.786978697869787,0.083049794299748,-0.024068828727483,-1.1315449341327
0.787078707870787,0.0830473815122441,-0.0241821469062372,-1.13459246637332
0.787178717871787,0.0830449573765437,-0.0242957700070348,-1.13764276308418
0.787278727872787,0.0830425218621376,-0.0244096983057275,-1.14069581180644
0.787378737873787,0.0830400749384895,-0.0245239320769208,-1.14375160006446
0.787478747874787,0.0830376165750353,-0.0246384715939708,-1.146810115366
0.787578757875788,0.0830351467411837,-0.0247533171289839,-1.14987134520258
0.787678767876788,0.0830326654063163,-0.0248684689528145,-1.15293527704969
0.787778777877788,0.0830301725397876,-0.0249839273350637,-1.15600189836705
0.787878787878788,0.0830276681109255,-0.0250996925440775,-1.15907119659893
0.787978797879788,0.0830251520890306,-0.0252157648469461,-1.1621431591744
0.788078807880788,0.0830226244433773,-0.0253321445095009,-1.1652177735076
0.788178817881788,0.0830200851432133,-0.0254488317963147,-1.16829502699801
0.788278827882788,0.08301753415776,-0.0255658269706983,-1.17137490703073
0.788378837883788,0.0830149714562122,-0.0256831302947011,-1.17445740097677
0.788478847884789,0.0830123970077389,-0.0258007420291086,-1.17754249619327
0.788578857885789,0.0830098107814832,-0.0259186624334409,-1.18063018002387
0.788678867886789,0.0830072127465619,-0.026036891765952,-1.18372043979889
0.788778877887789,0.0830046028720662,-0.026155430283628,-1.18681326283567
0.788878887888789,0.0830019811270617,-0.0262742782421859,-1.1899086364388
0.788978897889789,0.0829993474805887,-0.0263934358960723,-1.19300654790046
0.789078907890789,0.0829967019016616,-0.0265129034984626,-1.19610698450064
0.789178917891789,0.0829940443592701,-0.02663268130126,-1.19920993350743
0.789278927892789,0.0829913748223784,-0.0267527695550923,-1.20231538217733
0.789378937893789,0.0829886932599257,-0.0268731685093133,-1.2054233177555
0.789478947894789,0.0829859996408266,-0.0269938784120003,-1.20853372747605
0.78957895789579,0.0829832939339708,-0.0271148995099541,-1.21164659856232
0.78967896789679,0.0829805761082232,-0.0272362320486959,-1.21476191822717
0.78977897789779,0.0829778461324245,-0.0273578762724685,-1.21787967367324
0.78987898789879,0.082975103975391,-0.027479832424234,-1.22099985209325
0.78997899789979,0.0829723496059144,-0.0276021007456729,-1.22412244067027
0.79007900790079,0.082969582992763,-0.0277246814771847,-1.22724742657802
0.79017901790179,0.0829668041046803,-0.0278475748578828,-1.23037479698115
0.79027902790279,0.0829640129103866,-0.0279707811256004,-1.23350453903549
0.79037903790379,0.0829612093785781,-0.0280943005168829,-1.23663663988839
0.790479047904791,0.0829583934779276,-0.0282181332669907,-1.23977108667896
0.790579057905791,0.0829555651770843,-0.0283422796098968,-1.24290786653837
0.790679067906791,0.0829527244446743,-0.0284667397782893,-1.24604696659015
0.790779077907791,0.0829498712493,-0.0285915140035647,-1.24918837395043
0.790879087908791,0.0829470055595416,-0.0287166025158339,-1.25233207572829
0.790979097909791,0.0829441273439553,-0.0288420055439153,-1.25547805902599
0.791079107910791,0.0829412365710752,-0.0289677233153394,-1.2586263109393
0.791179117911791,0.0829383332094124,-0.0290937560563447,-1.26177681855775
0.791279127912791,0.0829354172274556,-0.0292201039918783,-1.26492956896494
0.791379137913791,0.0829324885936711,-0.0293467673455956,-1.26808454923881
0.791479147914791,0.0829295472765026,-0.0294737463398591,-1.27124174645197
0.791579157915792,0.0829265932443719,-0.029601041195738,-1.27440114767192
0.791679167916792,0.0829236264656787,-0.0297286521330086,-1.27756273996139
0.791779177917792,0.0829206469088007,-0.0298565793701518,-1.28072651037863
0.791879187918792,0.082917654542094,-0.0299848231243561,-1.28389244597766
0.791979197919792,0.0829146493338928,-0.0301133836115128,-1.28706053380861
0.792079207920792,0.0829116312525099,-0.0302422610462192,-1.29023076091794
0.792179217921792,0.0829086002662368,-0.0303714556417768,-1.29340311434882
0.792279227922792,0.0829055563433435,-0.030500967610191,-1.29657758114134
0.792379237923792,0.0829024994520792,-0.030630797162171,-1.29975414833284
0.792479247924793,0.0828994295606716,-0.0307609445071285,-1.30293280295819
0.792579257925793,0.0828963466373281,-0.0308914098531804,-1.3061135320501
0.792679267926793,0.0828932506502347,-0.0310221934071451,-1.30929632263938
0.792779277927793,0.0828901415675575,-0.0311532953745448,-1.31248116175524
0.792879287928793,0.0828870193574415,-0.0312847159596032,-1.3156680364256
0.792979297929793,0.0828838839880117,-0.0314164553652484,-1.31885693367735
0.793079307930793,0.0828807354273728,-0.0315485137931092,-1.32204784053669
0.793179317931793,0.0828775736436092,-0.0316808914435179,-1.32524074402936
0.793279327932793,0.0828743986047858,-0.0318135885155092,-1.32843563118098
0.793379337933793,0.0828712102789468,-0.0319466052068201,-1.33163248901731
0.793479347934793,0.0828680086341177,-0.0320799417138897,-1.33483130456458
0.793579357935794,0.0828647936383039,-0.0322135982318604,-1.33803206484974
0.793679367936794,0.0828615652594913,-0.032347574954576,-1.34123475690079
0.793779377937794,0.0828583234656466,-0.0324818720745844,-1.34443936774703
0.793879387938794,0.0828550682247175,-0.032616489783136,-1.3476458844194
0.793979397939794,0.0828517995046319,-0.0327514282701836,-1.35085429395075
0.794079407940794,0.0828485172732999,-0.0328866877243836,-1.3540645833761
0.794179417941794,0.0828452214986117,-0.033022268333096,-1.35727673973301
0.794279427942794,0.0828419121484396,-0.033158170282385,-1.36049075006179
0.794379437943794,0.0828385891906372,-0.0332943937570182,-1.36370660140586
0.794479447944795,0.0828352525930392,-0.0334309389404675,-1.36692428081201
0.794579457945795,0.0828319023234626,-0.0335678060149102,-1.37014377533067
0.794679467946795,0.0828285383497061,-0.0337049951612282,-1.37336507201626
0.794779477947795,0.0828251606395501,-0.0338425065590087,-1.37658815792745
0.794879487948795,0.0828217691607574,-0.0339803403865458,-1.37981302012745
0.794979497949795,0.082818363881073,-0.0341184968208387,-1.3830396456843
0.795079507950795,0.082814944768224,-0.0342569760375956,-1.3862680216712
0.795179517951795,0.0828115117899205,-0.0343957782112294,-1.38949813516674
0.795279527952795,0.0828080649138546,-0.0345349035148631,-1.39272997325526
0.795379537953795,0.0828046041077017,-0.0346743521203273,-1.3959635230271
0.795479547954795,0.0828011293391197,-0.0348141241981627,-1.39919877157889
0.795579557955796,0.0827976405757496,-0.034954219917619,-1.40243570601389
0.795679567956796,0.0827941377852158,-0.0350946394466568,-1.40567431344223
0.795779577957796,0.0827906209351257,-0.0352353829519478,-1.4089145809812
0.795879587958796,0.08278708999307,-0.0353764505988764,-1.41215649575562
0.795979597959796,0.0827835449266232,-0.0355178425515379,-1.41540004489804
0.796079607960796,0.0827799857033433,-0.0356595589727439,-1.41864521554908
0.796179617961796,0.0827764122907722,-0.0358016000240172,-1.42189199485771
0.796279627962796,0.0827728246564355,-0.0359439658655986,-1.42514036998155
0.796379637963796,0.082769222767843,-0.036086656656443,-1.42839032808715
0.796479647964797,0.0827656065924886,-0.0362296725542235,-1.43164185635031
0.796579657965797,0.0827619760978506,-0.0363730137153303,-1.43489494195632
0.796679667966797,0.0827583312513916,-0.0365166802948732,-1.4381495721003
0.796779677967797,0.0827546720205587,-0.0366606724466817,-1.44140573398749
0.796879687968797,0.0827509983727841,-0.0368049903233057,-1.44466341483349
0.796979697969797,0.0827473102754841,-0.0369496340760176,-1.4479226018646
0.797079707970797,0.0827436076960605,-0.0370946038548125,-1.45118328231813
0.797179717971797,0.0827398906019,-0.0372398998084102,-1.4544454434426
0.797279727972797,0.0827361589603744,-0.037385522084255,-1.45770907249813
0.797379737973797,0.082732412738841,-0.0375314708285185,-1.46097415675669
0.797479747974797,0.0827286519046423,-0.0376777461860995,-1.46424068350236
0.797579757975798,0.0827248764251066,-0.0378243483006257,-1.46750864003167
0.797679767976798,0.0827210862675479,-0.0379712773144552,-1.47077801365386
0.797779777977798,0.0827172813992657,-0.0381185333686771,-1.47404879169119
0.797879787978798,0.0827134617875458,-0.0382661166031144,-1.4773209614792
0.797979797979798,0.08270962739966,-0.0384140271563221,-1.48059451036702
0.798079807980798,0.0827057782028662,-0.0385622651655925,-1.48386942571766
0.798179817981798,0.0827019141644088,-0.0387108307669546,-1.48714569490828
0.798279827982798,0.0826980352515184,-0.0388597240951751,-1.49042330533051
0.798379837983798,0.0826941414314126,-0.0390089452837603,-1.49370224439068
0.798479847984798,0.0826902326712953,-0.039158494464959,-1.49698249951018
0.798579857985799,0.0826863089383573,-0.0393083717697609,-1.5002640581257
0.798679867986799,0.0826823701997768,-0.0394585773279021,-1.50354690768953
0.798779877987799,0.0826784164227184,-0.0396091112678626,-1.50683103566981
0.798879887988799,0.0826744475743343,-0.0397599737168714,-1.5101164295509
0.798979897989799,0.0826704636217643,-0.0399111648009064,-1.51340307683359
0.799079907990799,0.082666464532135,-0.0400626846446951,-1.5166909650354
0.799179917991799,0.0826624502725611,-0.040214533371719,-1.51998008169089
0.799279927992799,0.0826584208101449,-0.0403667111042128,-1.52327041435191
0.799379937993799,0.0826543761119765,-0.0405192179631675,-1.52656195058793
0.799479947994799,0.0826503161451339,-0.0406720540683323,-1.52985467798626
0.7995799579958,0.0826462408766832,-0.0408252195382148,-1.5331485841524
0.7996799679968,0.082642150273679,-0.0409787144900847,-1.53644365671027
0.7997799779978,0.0826380443031638,-0.0411325390399749,-1.53973988330252
0.7998799879988,0.0826339229321686,-0.0412866933026831,-1.54303725159079
0.7999799979998,0.0826297861277136,-0.0414411773917742,-1.54633574925604
0.8000800080008,0.0826256338568067,-0.041595991419582,-1.54963536399875
0.8001800180018,0.0826214660864455,-0.041751135497211,-1.55293608353927
0.8002800280028,0.0826172827836161,-0.0419066097345392,-1.55623789561808
0.8003800380038,0.0826130839152938,-0.0420624142402192,-1.55954078799605
0.8004800480048,0.0826088694484431,-0.04221854912168,-1.56284474845473
0.800580058005801,0.0826046393500179,-0.0423750144851307,-1.56614976479666
0.800680068006801,0.0826003935869611,-0.0425318104355608,-1.56945582484558
0.800780078007801,0.0825961321262058,-0.0426889370767441,-1.57276291644676
0.800880088008801,0.0825918549346745,-0.0428463945112384,-1.57607102746727
0.800980098009801,0.0825875619792791,-0.043004182840391,-1.57938014579623
0.801080108010801,0.0825832532269224,-0.0431623021643372,-1.58269025934511
0.801180118011801,0.0825789286444961,-0.0433207525820059,-1.58600135604801
0.801280128012801,0.082574588198883,-0.0434795341911199,-1.58931342386189
0.801380138013801,0.0825702318569556,-0.0436386470881986,-1.59262645076691
0.801480148014801,0.0825658595855771,-0.0437980913685609,-1.59594042476664
0.801580158015802,0.082561471351601,-0.0439578671263267,-1.59925533388837
0.801680168016802,0.0825570671218718,-0.0441179744544195,-1.60257116618335
0.801780178017802,0.0825526468632244,-0.04427841344457,-1.60588790972712
0.801880188018802,0.0825482105424848,-0.0444391841873166,-1.60920555261972
0.801980198019802,0.08254375812647,-0.0446002867720094,-1.61252408298597
0.802080208020802,0.082539289581988,-0.0447617212868113,-1.61584348897577
0.802180218021802,0.082534804875838,-0.0449234878187025,-1.61916375876434
0.802280228022802,0.0825303039748109,-0.045085586453481,-1.62248488055248
0.802380238023802,0.0825257868456886,-0.0452480172757663,-1.62580684256689
0.802480248024802,0.0825212534552451,-0.0454107803690015,-1.62912963306035
0.802580258025803,0.0825167037702456,-0.0455738758154575,-1.63245324031209
0.802680268026803,0.0825121377574478,-0.0457373036962325,-1.63577765262794
0.802780278027803,0.0825075553836004,-0.0459010640912575,-1.6391028583407
0.802880288028803,0.082502956615445,-0.0460651570792974,-1.64242884581032
0.802980298029803,0.0824983414197151,-0.0462295827379555,-1.64575560342422
0.803080308030803,0.0824937097631364,-0.0463943411436742,-1.64908311959752
0.803180318031803,0.082489061612427,-0.0465594323717386,-1.65241138277332
0.803280328032803,0.0824843969342979,-0.0467248564962798,-1.65574038142293
0.803380338033803,0.0824797156954522,-0.0468906135902777,-1.65907010404618
0.803480348034804,0.0824750178625861,-0.0470567037255622,-1.66240053917161
0.803580358035804,0.0824703034023887,-0.0472231269728189,-1.6657316753568
0.803680368036804,0.0824655722815417,-0.0473898834015894,-1.66906350118857
0.803780378037804,0.0824608244667206,-0.047556973080276,-1.67239600528326
0.803880388038804,0.0824560599245933,-0.0477243960761438,-1.67572917628701
0.803980398039804,0.0824512786218218,-0.0478921524553239,-1.67906300287594
0.804080408040804,0.0824464805250609,-0.0480602422828161,-1.6823974737565
0.804180418041804,0.0824416656009593,-0.0482286656224928,-1.68573257766563
0.804280428042804,0.0824368338161594,-0.0483974225371014,-1.68906830337109
0.804380438043804,0.0824319851372971,-0.0485665130882668,-1.69240463967167
0.804480448044804,0.0824271195310025,-0.0487359373364963,-1.69574157539741
0.804580458045805,0.0824222369638996,-0.0489056953411811,-1.69907909940993
0.804680468046805,0.0824173374026064,-0.0490757871606002,-1.70241720060261
0.804780478047805,0.0824124208137352,-0.0492462128519228,-1.70575586790086
0.804880488048805,0.0824074871638928,-0.0494169724712134,-1.70909509026238
0.804980498049805,0.0824025364196802,-0.0495880660734328,-1.71243485667737
0.805080508050805,0.0823975685476931,-0.0497594937124423,-1.7157751561688
0.805180518051805,0.0823925835145218,-0.0499312554410076,-1.71911597779267
0.805280528052805,0.0823875812867515,-0.0501033513108014,-1.72245731063821
0.805380538053805,0.082382561830962,-0.0502757813724067,-1.72579914382814
0.805480548054806,0.0823775251137285,-0.0504485456753203,-1.72914146651892
0.805580558055806,0.082372471101621,-0.0506216442679564,-1.73248426790098
0.805680568056806,0.0823673997612047,-0.0507950771976498,-1.73582753719897
0.805780578057806,0.0823623110590405,-0.0509688445106596,-1.73917126367196
0.805880588058806,0.0823572049616843,-0.0511429462521721,-1.74251543661375
0.805980598059806,0.0823520814356877,-0.0513173824663045,-1.745860045353
0.806080608060806,0.0823469404475978,-0.0514921531961091,-1.74920507925356
0.806180618061806,0.0823417819639578,-0.0516672584835758,-1.75255052771468
0.806280628062806,0.0823366059513064,-0.051842698369636,-1.75589638017119
0.806380638063806,0.0823314123761785,-0.0520184728941665,-1.75924262609378
0.806480648064806,0.0823262012051049,-0.052194582095993,-1.76258925498925
0.806580658065807,0.0823209724046125,-0.0523710260128935,-1.76593625640065
0.806680668066807,0.0823157259412247,-0.0525478046816017,-1.76928361990763
0.806780678067807,0.0823104617814613,-0.0527249181378112,-1.77263133512655
0.806880688068807,0.0823051798918382,-0.0529023664161792,-1.7759793917108
0.806980698069807,0.0822998802388684,-0.0530801495503299,-1.77932777935094
0.807080708070807,0.0822945627890612,-0.053258267572858,-1.78267648777499
0.807180718071807,0.0822892275089228,-0.053436720515333,-1.78602550674863
0.807280728072807,0.0822838743649565,-0.0536155084083031,-1.78937482607541
0.807380738073807,0.0822785033236622,-0.0537946312812979,-1.79272443559697
0.807480748074808,0.0822731143515372,-0.0539740891628339,-1.7960743251933
0.807580758075808,0.082267707415076,-0.0541538820804162,-1.79942448478287
0.807680768076808,0.08226228248077,-0.0543340100605451,-1.80277490432295
0.807780778077808,0.0822568395151087,-0.0545144731287173,-1.80612557380975
0.807880788078808,0.0822513784845784,-0.0546952713094314,-1.80947648327867
0.807980798079808,0.0822458993556637,-0.0548764046261912,-1.81282762280448
0.808080808080808,0.0822404020948461,-0.0550578731015105,-1.81617898250159
0.808180818081808,0.0822348866686055,-0.0552396767569156,-1.8195305525242
0.808280828082808,0.0822293530434195,-0.0554218156129506,-1.82288232306652
0.808380838083808,0.0822238011857636,-0.0556042896891805,-1.82623428436302
0.808480848084808,0.0822182310621116,-0.0557870990041965,-1.82958642668859
0.808580858085809,0.0822126426389353,-0.0559702435756185,-1.83293874035876
0.808680868086809,0.0822070358827049,-0.0561537234201,-1.8362912157299
0.808780878087809,0.082201410759889,-0.056337538553332,-1.83964384319945
0.808880888088809,0.0821957672369547,-0.0565216889900481,-1.84299661320609
0.808980898089809,0.0821901052803673,-0.0567061747440264,-1.84634951622993
0.809080908090809,0.0821844248565913,-0.0568909958280959,-1.84970254279275
0.809180918091809,0.0821787259320898,-0.0570761522541392,-1.85305568345817
0.809280928092809,0.0821730084733245,-0.0572616440330982,-1.85640892883185
0.809380938093809,0.0821672724467562,-0.0574474711749763,-1.85976226956169
0.80948094809481,0.0821615178188451,-0.0576336336888444,-1.86311569633802
0.80958095809581,0.0821557445560499,-0.0578201315828439,-1.86646919989378
0.80968096809681,0.0821499526248292,-0.0580069648641925,-1.86982277100474
0.80978097809781,0.0821441419916403,-0.0581941335391865,-1.87317640048966
0.80988098809881,0.0821383126229404,-0.0583816376132066,-1.8765300792105
0.80998099809981,0.0821324644851858,-0.0585694770907216,-1.87988379807258
0.81008100810081,0.0821265975448328,-0.0587576519752935,-1.8832375480248
0.81018101810181,0.0821207117683371,-0.0589461622695807,-1.8865913200598
0.81028102810281,0.0821148071221544,-0.0591350079753429,-1.88994510521414
0.81038103810381,0.0821088835727399,-0.0593241890934458,-1.8932988945685
0.81048104810481,0.0821029410865493,-0.0595137056238656,-1.89665267924786
0.810581058105811,0.0820969796300378,-0.0597035575656925,-1.90000645042163
0.810681068106811,0.0820909991696612,-0.0598937449171362,-1.9033601993039
0.810781078107811,0.0820849996718752,-0.0600842676755297,-1.90671391715356
0.810881088108811,0.0820789811031359,-0.0602751258373346,-1.91006759527451
0.810981098109811,0.0820729434298999,-0.0604663193981444,-1.91342122501579
0.811081108110811,0.0820668866186242,-0.0606578483526899,-1.91677479777181
0.811181118111811,0.0820608106357662,-0.0608497126948434,-1.92012830498245
0.811281128112811,0.0820547154477843,-0.0610419124176241,-1.92348173813329
0.811381138113811,0.0820486010211374,-0.0612344475132011,-1.92683508875574
0.811481148114812,0.0820424673222853,-0.0614273179728992,-1.93018834842723
0.811581158115812,0.0820363143176887,-0.0616205237872029,-1.93354150877134
0.811681168116812,0.0820301419738094,-0.0618140649457621,-1.936894561458
0.811781178117812,0.0820239502571101,-0.062007941437395,-1.94024749820361
0.811881188118812,0.0820177391340545,-0.062202153250094,-1.94360031077124
0.811981198119812,0.0820115085711082,-0.0623967003710302,-1.94695299097076
0.812081208120812,0.0820052585347374,-0.062591582786558,-1.95030553065901
0.812181218121812,0.0819989889914102,-0.0627868004822196,-1.95365792173995
0.812281228122812,0.0819926999075958,-0.0629823534427496,-1.95701015616481
0.812381238123812,0.0819863912497652,-0.0631782416520809,-1.96036222593224
0.812481248124812,0.0819800629843912,-0.0633744650933476,-1.96371412308847
0.812581258125813,0.0819737150779478,-0.0635710237488911,-1.96706583972744
0.812681268126813,0.0819673474969114,-0.0637679176002645,-1.97041736799096
0.812781278127813,0.0819609602077599,-0.0639651466282376,-1.97376870006888
0.812881288128813,0.0819545531769733,-0.0641627108128013,-1.97711982819918
0.812981298129813,0.0819481263710336,-0.0643606101331725,-1.98047074466814
0.813081308130813,0.0819416797564251,-0.0645588445677994,-1.98382144181048
0.813181318131813,0.0819352132996341,-0.064757414094366,-1.98717191200951
0.813281328132813,0.0819287269671488,-0.0649563186897965,-1.99052214769724
0.813381338133813,0.0819222207254607,-0.0651555583302614,-1.99387214135455
0.813481348134813,0.0819156945410628,-0.0653551329911809,-1.99722188551128
0.813581358135814,0.0819091483804512,-0.0655550426472312,-2.0005713727464
0.813681368136814,0.0819025822101241,-0.0657552872723485,-2.00392059568813
0.813781378137814,0.0818959959965828,-0.0659558668397343,-2.00726954701406
0.813881388138814,0.0818893897063309,-0.0661567813218599,-2.01061821945128
0.813981398139814,0.0818827633058752,-0.0663580306904725,-2.01396660577652
0.814081408140814,0.081876116761725,-0.0665596149165986,-2.01731469881625
0.814181418141814,0.0818694500403926,-0.0667615339705502,-2.02066249144683
0.814281428142814,0.0818627631083935,-0.0669637878219289,-2.0240099765946
0.814381438143814,0.0818560559322463,-0.0671663764396323,-2.02735714723602
0.814481448144814,0.0818493284784724,-0.0673692997918573,-2.0307039963978
0.814581458145815,0.0818425807135966,-0.0675725578461059,-2.03405051715696
0.814681468146815,0.081835812604147,-0.0677761505691903,-2.03739670264101
0.814781478147815,0.0818290241166554,-0.0679800779272389,-2.04074254602805
0.814881488148815,0.0818222152176561,-0.0681843398856987,-2.04408804054681
0.814981498149815,0.081815385873688,-0.0683889364093434,-2.04743317947687
0.815081508150815,0.0818085360512927,-0.0685938674622763,-2.05077795614866
0.815181518151815,0.0818016657170159,-0.068799133007937,-2.05412236394366
0.815281528152815,0.0817947748374069,-0.0690047330091052,-2.05746639629443
0.815381538153815,0.0817878633790184,-0.069210667427906,-2.06081004668475
0.815481548154815,0.0817809313084074,-0.069416936225816,-2.06415330864972
0.815581558155816,0.0817739785921347,-0.0696235393636681,-2.06749617577583
0.815681568156816,0.0817670051967648,-0.0698304768016555,-2.07083864170109
0.815781578157816,0.0817600110888665,-0.0700377484993383,-2.0741807001151
0.815881588158816,0.0817529962350124,-0.0702453544156477,-2.07752234475917
0.815981598159816,0.0817459606017793,-0.0704532945088917,-2.08086356942639
0.816081608160816,0.0817389041557485,-0.0706615687367606,-2.08420436796171
0.816181618161816,0.0817318268635052,-0.0708701770563311,-2.08754473426205
0.816281628162816,0.0817247286916391,-0.0710791194240721,-2.09088466227639
0.816381638163816,0.0817176096067443,-0.0712883957958507,-2.09422414600584
0.816481648164816,0.0817104695754191,-0.0714980061269359,-2.09756317950371
0.816581658165817,0.0817033085642667,-0.0717079503720048,-2.10090175687562
0.816681668166817,0.0816961265398946,-0.0719182284851477,-2.10423987227956
0.816781678167817,0.0816889234689148,-0.0721288404198735,-2.10757751992597
0.816881688168817,0.0816816993179444,-0.0723397861291143,-2.11091469407783
0.816981698169817,0.0816744540536049,-0.0725510655652311,-2.11425138905071
0.817081708170817,0.0816671876425226,-0.0727626786800189,-2.11758759921283
0.817181718171817,0.0816599000513289,-0.0729746254247132,-2.1209233189852
0.817281728172817,0.0816525912466598,-0.0731869057499925,-2.1242585428416
0.817381738173817,0.0816452611951564,-0.0733995196059868,-2.12759326530871
0.817481748174817,0.0816379098634648,-0.0736124669422799,-2.13092748096612
0.817581758175818,0.0816305372182363,-0.0738257477079174,-2.13426118444647
0.817681768176818,0.081623143226127,-0.0740393618514103,-2.13759437043543
0.817781778177818,0.0816157278537985,-0.0742533093207409,-2.14092703367178
0.817881788178818,0.0816082910679176,-0.074467590063367,-2.14425916894752
0.817981798179818,0.0816008328351561,-0.0746822040262301,-2.14759077110784
0.818081808180818,0.0815933531221914,-0.0748971511557572,-2.15092183505127
0.818181818181818,0.0815858518957064,-0.0751124313978688,-2.15425235572962
0.818281828182818,0.0815783291223888,-0.075328044697982,-2.15758232814812
0.818381838183818,0.0815707847689326,-0.0755439910010186,-2.16091174736545
0.818481848184819,0.0815632188020368,-0.0757602702514077,-2.16424060849374
0.818581858185819,0.081555631188406,-0.0759768823930926,-2.16756890669865
0.818681868186819,0.0815480218947509,-0.0761938273695356,-2.17089663719944
0.818781878187819,0.0815403908877873,-0.0764111051237243,-2.17422379526895
0.818881888188819,0.0815327381342371,-0.0766287155981753,-2.17755037623366
0.818981898189819,0.0815250636008276,-0.0768466587349414,-2.18087637547374
0.819081908190819,0.0815173672542924,-0.0770649344756146,-2.18420178842309
0.819181918191819,0.0815096490613707,-0.0772835427613351,-2.18752661056935
0.819281928192819,0.0815019089888076,-0.0775024835327925,-2.19085083745393
0.819381938193819,0.0814941470033541,-0.077721756730234,-2.19417446467206
0.819481948194819,0.0814863630717674,-0.0779413622934687,-2.19749748787281
0.81958195819582,0.0814785571608106,-0.0781613001618744,-2.20081990275911
0.81968196819682,0.0814707292372529,-0.0783815702744003,-2.20414170508775
0.81978197819782,0.0814628792678694,-0.0786021725695741,-2.20746289066945
0.81988198819882,0.0814550072194421,-0.0788231069855089,-2.21078345536886
0.81998199819982,0.0814471130587584,-0.0790443734599051,-2.21410339510454
0.82008200820082,0.0814391967526122,-0.0792659719300582,-2.21742270584905
0.82018201820182,0.0814312582678039,-0.0794879023328633,-2.22074138362887
0.82028202820282,0.08142329757114,-0.0797101646048217,-2.2240594245245
0.82038203820382,0.0814153146294336,-0.0799327586820447,-2.22737682467043
0.820482048204821,0.081407309409504,-0.0801556845002602,-2.23069358025513
0.820582058205821,0.081399281878177,-0.0803789419948163,-2.23400968752109
0.820682068206821,0.0813912320022848,-0.0806025311006901,-2.2373251427648
0.820782078207821,0.0813831597486664,-0.0808264517524893,-2.24063994233677
0.820882088208821,0.0813750650841671,-0.0810507038844604,-2.24395408264152
0.820982098209821,0.0813669479756387,-0.0812752874304917,-2.24726756013757
0.821082108210821,0.08135880838994,-0.0815002023241216,-2.25058037133746
0.821182118211821,0.0813506462939364,-0.0817254484985418,-2.25389251280772
0.821282128212821,0.0813424616544995,-0.0819510258866026,-2.25720398116887
0.821382138213821,0.0813342544385083,-0.0821769344208198,-2.26051477309543
0.821482148214821,0.0813260246128481,-0.0824031740333796,-2.26382488531586
0.821582158215822,0.0813177721444112,-0.0826297446561424,-2.26713431461262
0.821682168216822,0.0813094970000967,-0.0828566462206511,-2.27044305782206
0.821782178217822,0.0813011991468105,-0.0830838786581335,-2.27375111183449
0.821882188218822,0.0812928785514656,-0.0833114418995107,-2.27705847359413
0.821982198219822,0.0812845351809816,-0.083539335875399,-2.28036514009907
0.822082208220822,0.0812761690022853,-0.083767560516119,-2.28367110840125
0.822182218221822,0.0812677799823104,-0.0839961157516969,-2.28697637560646
0.822282228222822,0.0812593680879977,-0.084225001511875,-2.29028093887429
0.822382238223822,0.0812509332862947,-0.0844542177261117,-2.29358479541813
0.822482248224823,0.0812424755441565,-0.0846837643235913,-2.2968879425051
0.822582258225823,0.0812339948285449,-0.0849136412332255,-2.30019037745602
0.822682268226823,0.081225491106429,-0.0851438483836627,-2.30349209764544
0.822782278227823,0.081216964344785,-0.0853743857032905,-2.30679310050149
0.822882288228823,0.0812084145105963,-0.085605253120242,-2.31009338350596
0.822982298229823,0.0811998415708533,-0.0858364505624002,-2.31339294419416
0.823082308230823,0.081191245492554,-0.0860679779574069,-2.31669178015495
0.823182318231823,0.0811826262427033,-0.0862998352326624,-2.31998988903067
0.823282328232823,0.0811739837883136,-0.0865320223153358,-2.32328726851706
0.823382338233823,0.0811653180964044,-0.0867645391323674,-2.32658391636326
0.823482348234823,0.0811566291340028,-0.0869973856104764,-2.32987983037175
0.823582358235824,0.0811479168681431,-0.0872305616761636,-2.33317500839827
0.823682368236824,0.0811391812658666,-0.0874640672557183,-2.33646944835179
0.823782378237824,0.0811304222942227,-0.0876979022752233,-2.33976314819445
0.823882388238824,0.0811216399202676,-0.087932066660561,-2.3430561059415
0.823982398239824,0.0811128341110651,-0.0881665603374169,-2.34634831966124
0.824082408240824,0.0811040048336867,-0.0884013832312868,-2.34963978747494
0.824182418241824,0.0810951520552109,-0.0886365352674807,-2.3529305075568
0.824282428242824,0.081086275742724,-0.0888720163711286,-2.3562204781339
0.824382438243824,0.0810773758633198,-0.0891078264671866,-2.35950969748608
0.824482448244825,0.0810684523840995,-0.0893439654804405,-2.36279816394591
0.824582458245825,0.0810595052721718,-0.0895804333355122,-2.36608587589859
0.824682468246825,0.081050534494653,-0.0898172299568653,-2.36937283178193
0.824782478247825,0.0810415400186671,-0.0900543552688093,-2.37265903008619
0.824882488248825,0.0810325218113454,-0.0902918091955054,-2.37594446935409
0.824982498249825,0.081023479839827,-0.0905295916609712,-2.37922914818065
0.825082508250825,0.0810144140712584,-0.0907677025890874,-2.38251306521318
0.825182518251825,0.0810053244727942,-0.0910061419036016,-2.38579621915115
0.825282528252825,0.0809962110115959,-0.0912449095281334,-2.38907860874611
0.825382538253825,0.0809870736548333,-0.0914840053861809,-2.39236023280164
0.825482548254825,0.0809779123696836,-0.0917234294011249,-2.39564109017319
0.825582558255826,0.0809687271233315,-0.0919631814962342,-2.39892117976807
0.825682568256826,0.0809595178829697,-0.0922032615946705,-2.40220050054529
0.825782578257826,0.0809502846157984,-0.092443669619495,-2.4054790515155
0.825882588258826,0.0809410272890254,-0.0926844054936719,-2.40875683174089
0.825982598259826,0.0809317458698665,-0.0929254691400744,-2.41203384033509
0.826082608260826,0.080922440325545,-0.093166860481489,-2.41531007646304
0.826182618261826,0.080913110623292,-0.0934085794406216,-2.41858553934094
0.826282628262826,0.0809037567303464,-0.0936506259401034,-2.4218602282361
0.826382638263826,0.0808943786139545,-0.0938929999024932,-2.42513414246687
0.826482648264827,0.0808849762413709,-0.0941357012502848,-2.42840728140249
0.826582658265827,0.0808755495798576,-0.0943787299059113,-2.43167964446302
0.826682668266827,0.0808660985966843,-0.0946220857917516,-2.43495123111919
0.826782678267827,0.0808566232591287,-0.0948657688301316,-2.43822204089233
0.826882688268827,0.0808471235344761,-0.0951097789433345,-2.44149207335421
0.826982698269827,0.0808375993900197,-0.0953541160536016,-2.44476132812695
0.827082708270827,0.0808280507930604,-0.0955987800831398,-2.44802980488289
0.827182718271827,0.0808184777109069,-0.0958437709541254,-2.45129750334447
0.827282728272827,0.0808088801108755,-0.096089088588708,-2.4545644232841
0.827382738273827,0.0807992579602908,-0.0963347329090205,-2.45783056452405
0.827482748274827,0.0807896112264846,-0.0965807038371775,-2.46109592693631
0.827582758275828,0.0807799398767969,-0.096827001295283,-2.46436051044246
0.827682768276828,0.0807702438785752,-0.0970736252054382,-2.46762431501355
0.827782778277828,0.080760523199175,-0.0973205754897414,-2.47088734066995
0.827882788278828,0.0807507778059595,-0.0975678520702972,-2.47414958748123
0.827982798279828,0.0807410076662996,-0.0978154548692181,-2.47741105556602
0.828082808280828,0.0807312127475744,-0.0980633838086316,-2.48067174509187
0.828182818281828,0.0807213930171702,-0.0983116388106857,-2.48393165627511
0.828282828282828,0.0807115484424814,-0.0985602197975498,-2.48719078938069
0.828382838283828,0.0807016789909104,-0.0988091266914243,-2.49044914472209
0.828482848284828,0.0806917846298667,-0.0990583594145424,-2.49370672266109
0.828582858285829,0.0806818653267685,-0.0993079178891763,-2.49696352360769
0.828682868286829,0.0806719210490409,-0.0995578020376419,-2.50021954801997
0.828782878287829,0.0806619517641172,-0.0998080117823021,-2.50347479640386
0.828882888288829,0.0806519574394385,-0.100058547045574,-2.50672926931306
0.828982898289829,0.0806419380424536,-0.100309407749932,-2.50998296734886
0.829082908290829,0.0806318935406188,-0.100560593817914,-2.51323589115997
0.829182918291829,0.0806218239013987,-0.100812105172122,-2.51648804144238
0.829282928292829,0.080611729092265,-0.101063941735235,-2.51973941893921
0.829382938293829,0.0806016090806975,-0.101316103430003,-2.52299002444051
0.829482948294829,0.0805914638341837,-0.101568590179261,-2.52623985878313
0.82958295829583,0.0805812933202187,-0.101821401905931,-2.52948892285053
0.82968296829683,0.0805710975063053,-0.102074538533022,-2.53273721757264
0.82978297829783,0.0805608763599542,-0.102327999983641,-2.53598474392567
0.82988298829883,0.0805506298486835,-0.102581786180994,-2.53923150293194
0.82998299829983,0.0805403579400193,-0.102835897048391,-2.54247749565971
0.83008300830083,0.080530060601495,-0.103090332509253,-2.54572272322301
0.83018301830183,0.0805197378006519,-0.103345092487113,-2.54896718678146
0.83028302830283,0.0805093895050389,-0.103600176905622,-2.55221088754009
0.83038303830383,0.0804990156822124,-0.103855585688556,-2.55545382674918
0.83048304830483,0.0804886162997367,-0.104111318759815,-2.55869600570402
0.830583058305831,0.0804781913251834,-0.104367376043435,-2.56193742574481
0.830683068306831,0.0804677407261318,-0.104623757463584,-2.56517808825641
0.830783078307831,0.0804572644701689,-0.104880462944573,-2.56841799466818
0.830883088308831,0.080446762524889,-0.105137492410858,-2.57165714645378
0.830983098309831,0.0804362348578942,-0.105394845787045,-2.57489554513101
0.831083108310831,0.0804256814367941,-0.105652522997891,-2.57813319226158
0.831183118311831,0.0804151022292056,-0.105910523968317,-2.58137008945092
0.831283128312831,0.0804044972027534,-0.106168848623401,-2.58460623834801
0.831383138313831,0.0803938663250694,-0.106427496888392,-2.58784164064518
0.831483148314831,0.0803832095637932,-0.106686468688708,-2.59107629807788
0.831583158315832,0.0803725268865718,-0.106945763949944,-2.59431021242453
0.831683168316832,0.0803618182610595,-0.107205382597875,-2.59754338550625
0.831783178317832,0.080351083654918,-0.107465324558459,-2.60077581918672
0.831883188318832,0.0803403230358167,-0.107725589757845,-2.60400751537196
0.831983198319832,0.080329536371432,-0.107986178122372,-2.6072384760101
0.832083208320832,0.080318723629448,-0.108247089578577,-2.61046870309118
0.832183218321832,0.0803078847775558,-0.108508324053199,-2.61369819864697
0.832283228322832,0.0802970197834542,-0.108769881473181,-2.6169269647507
0.832383238323832,0.0802861286148489,-0.109031761765676,-2.62015500351692
0.832483248324832,0.0802752112394531,-0.10929396485805,-2.62338231710121
0.832583258325833,0.0802642676249872,-0.109556490677887,-2.62660890770002
0.832683268326833,0.0802532977391788,-0.109819339152994,-2.62983477755044
0.832783278327833,0.0802423015497629,-0.110082510211402,-2.63305992892996
0.832883288328833,0.0802312790244813,-0.110346003781371,-2.63628436415625
0.832983298329833,0.0802202301310834,-0.110609819791398,-2.63950808558698
0.833083308330833,0.0802091548373255,-0.110873958170214,-2.64273109561953
0.833183318331833,0.080198053110971,-0.111138418846795,-2.64595339669084
0.833283328332833,0.0801869249197904,-0.111403201750361,-2.64917499127711
0.833383338333833,0.0801757702315614,-0.111668306810381,-2.65239588189361
0.833483348334834,0.0801645890140687,-0.11193373395658,-2.65561607109446
0.833583358335834,0.0801533812351038,-0.112199483118937,-2.65883556147236
0.833683368336834,0.0801421468624655,-0.112465554227695,-2.66205435565838
0.833783378337834,0.0801308858639592,-0.112731947213361,-2.66527245632176
0.833883388338834,0.0801195982073977,-0.11299866200671,-2.66848986616958
0.833983398339834,0.0801082838606005,-0.113265698538792,-2.67170658794662
0.834083408340834,0.0800969427913937,-0.11353305674093,-2.67492262443507
0.834183418341834,0.0800855749676106,-0.11380073654473,-2.67813797845431
0.834283428342834,0.0800741803570914,-0.114068737882081,-2.68135265286064
0.834383438343834,0.0800627589276826,-0.114337060685159,-2.68456665054706
0.834483448344834,0.080051310647238,-0.114605704886431,-2.68777997444304
0.834583458345835,0.080039835483618,-0.11487467041866,-2.69099262751424
0.834683468346835,0.0800283334046895,-0.115143957214906,-2.69420461276226
0.834783478347835,0.0800168043783262,-0.115413565208532,-2.69741593322443
0.834883488348835,0.0800052483724086,-0.115683494333206,-2.70062659197355
0.834983498349835,0.0799936653548236,-0.115953744522904,-2.70383659211758
0.835083508350835,0.0799820552934648,-0.116224315711918,-2.70704593679948
0.835183518351835,0.0799704181562324,-0.116495207834852,-2.71025462919687
0.835283528352835,0.0799587539110329,-0.116766420826633,-2.71346267252183
0.835383538353835,0.0799470625257796,-0.117037954622508,-2.71667007002064
0.835483548354836,0.0799353439683919,-0.117309809158052,-2.71987682497348
0.835583558355836,0.0799235982067961,-0.11758198436917,-2.7230829406942
0.835683568356836,0.0799118252089245,-0.117854480192098,-2.72628842053008
0.835783578357836,0.0799000249427158,-0.118127296563412,-2.72949326786151
0.835883588358836,0.0798881973761153,-0.118400433420024,-2.73269748610179
0.835983598359836,0.0798763424770743,-0.11867389069919,-2.7359010786968
0.836083608360836,0.0798644602135504,-0.118947668338516,-2.7391040491248
0.836183618361836,0.0798525505535078,-0.119221766275951,-2.74230640089613
0.836283628362836,0.079840613464916,-0.119496184449803,-2.74550813755293
0.836383638363836,0.0798286489157518,-0.11977092279873,-2.74870926266886
0.836483648364836,0.0798166568739973,-0.120045981261753,-2.75190977984891
0.836583658365837,0.0798046373076408,-0.120321359778254,-2.75510969272902
0.836683668366837,0.079792590184677,-0.12059705828798,-2.75830900497587
0.836783678367837,0.0797805154731062,-0.120873076731047,-2.76150772028659
0.836883688368837,0.079768413140935,-0.12114941504794,-2.7647058423885
0.836983698369837,0.0797562831561757,-0.121426073179521,-2.76790337503879
0.837083708370837,0.0797441254868465,-0.121703051067027,-2.7711003220243
0.837183718371837,0.0797319401009717,-0.121980348652078,-2.77429668716119
0.837283728372837,0.0797197269665811,-0.122257965876674,-2.7774924742947
0.837383738373837,0.0797074860517106,-0.122535902683202,-2.78068768729881
0.837483748374838,0.0796952173244015,-0.12281415901444,-2.78388233007604
0.837583758375838,0.0796829207527011,-0.123092734813554,-2.78707640655709
0.837683768376838,0.0796705963046621,-0.123371630024107,-2.79026992070062
0.837783778377838,0.0796582439483431,-0.12365084459006,-2.7934628764929
0.837883788378838,0.0796458636518082,-0.123930378455771,-2.79665527794757
0.837983798379838,0.0796334553831268,-0.124210231566004,-2.79984712910533
0.838083808380838,0.0796210191103742,-0.124490403865926,-2.80303843403368
0.838183818381838,0.0796085548016309,-0.124770895301113,-2.80622919682657
0.838283828382838,0.0795960624249828,-0.125051705817552,-2.80941942160418
0.838383838383838,0.0795835419485214,-0.125332835361644,-2.81260911251257
0.838483848384838,0.0795709933403433,-0.125614283880204,-2.81579827372342
0.838583858385839,0.0795584165685506,-0.125896051320468,-2.81898690943375
0.838683868386839,0.0795458116012504,-0.12617813763009,-2.82217502386557
0.838783878387839,0.0795331784065554,-0.12646054275715,-2.82536262126562
0.838883888388839,0.0795205169525832,-0.126743266650153,-2.82854970590509
0.838983898389839,0.0795078272074563,-0.127026309258032,-2.8317362820793
0.839083908390839,0.0794951091393029,-0.127309670530153,-2.83492235410738
0.839183918391839,0.0794823627162558,-0.12759335041631,-2.83810792633201
0.839283928392839,0.0794695879064528,-0.127877348866738,-2.84129300311912
0.839383938393839,0.0794567846780369,-0.128161665832107,-2.84447758885753
0.83948394839484,0.0794439529991558,-0.128446301263528,-2.84766168795873
0.83958395839584,0.0794310928379622,-0.128731255112553,-2.85084530485651
0.83968396839684,0.0794182041626134,-0.129016527331181,-2.85402844400672
0.83978397839784,0.0794052869412718,-0.129302117871855,-2.85721110988687
0.83988398839884,0.0793923411421043,-0.129588026687468,-2.86039330699594
0.83998399839984,0.0793793667332826,-0.129874253731365,-2.86357503985397
0.84008400840084,0.079366363682983,-0.130160798957342,-2.86675631300185
0.84018401840184,0.0793533319593864,-0.130447662319652,-2.86993713100092
0.84028402840284,0.0793402715306781,-0.130734843773005,-2.87311749843272
0.84038403840384,0.0793271823650482,-0.131022343272569,-2.87629741989865
0.84048404840484,0.0793140644306913,-0.131310160773974,-2.87947690001971
0.840584058405841,0.0793009176958059,-0.131598296233312,-2.88265594343611
0.840684068406841,0.0792877421285955,-0.131886749607143,-2.88583455480703
0.840784078407841,0.0792745376972674,-0.13217552085249,-2.88901273881027
0.840884088408841,0.0792613043700335,-0.132464609926847,-2.89219050014195
0.840984098409841,0.0792480421151098,-0.13275401678818,-2.8953678435162
0.841084108410841,0.0792347509007164,-0.133043741394923,-2.89854477366482
0.841184118411841,0.0792214306950779,-0.133333783705988,-2.90172129533699
0.841284128412841,0.0792080814664227,-0.133624143680762,-2.90489741329897
0.841384138413841,0.0791947031829829,-0.133914821279108,-2.90807313233375
0.841484148414842,0.0791812958129954,-0.134205816461369,-2.91124845724075
0.841584158415842,0.0791678593247002,-0.13449712918837,-2.91442339283549
0.841684168416842,0.0791543936863419,-0.134788759421416,-2.91759794394929
0.841784178417842,0.0791408988661686,-0.135080707122299,-2.92077211542895
0.841884188418842,0.079127374832432,-0.135372972253293,-2.92394591213642
0.841984198419842,0.079113821553388,-0.135665554777162,-2.92711933894848
0.842084208420842,0.079100238997296,-0.135958454657156,-2.93029240075644
0.842184218421842,0.0790866271324188,-0.136251671857018,-2.9334651024658
0.842284228422842,0.0790729859270234,-0.136545206340978,-2.93663744899593
0.842384238423842,0.0790593153493796,-0.136839058073764,-2.93980944527978
0.842484248424842,0.0790456153677613,-0.137133227020593,-2.9429810962635
0.842584258425843,0.0790318859504456,-0.137427713147179,-2.94615240690617
0.842684268426843,0.079018127065713,-0.137722516419734,-2.94932338217945
0.842784278427843,0.0790043386818475,-0.138017636804968,-2.95249402706727
0.842884288428843,0.0789905207671363,-0.138313074270087,-2.95566434656551
0.842984298429843,0.0789766732898696,-0.138608828782799,-2.95883434568167
0.843084308430843,0.0789627962183416,-0.138904900311315,-2.96200402943452
0.843184318431843,0.0789488895208486,-0.139201288824346,-2.96517340285385
0.843284328432843,0.0789349531656907,-0.139497994291108,-2.96834247098005
0.843384338433843,0.078920987121171,-0.13979501668132,-2.97151123886384
0.843484348434843,0.0789069913555953,-0.140092355965208,-2.97467971156596
0.843584358435844,0.0788929658372726,-0.140390012113506,-2.97784789415681
0.843684368436844,0.0788789105345147,-0.140687985097452,-2.98101579171613
0.843784378437844,0.0788648254156364,-0.140986274888795,-2.98418340933269
0.843884388438844,0.0788507104489551,-0.141284881459793,-2.98735075210393
0.843984398439844,0.078836565602791,-0.141583804783214,-2.99051782513569
0.844084408440844,0.078822390845467,-0.141883044832336,-2.99368463354182
0.844184418441844,0.0788081861453089,-0.142182601580952,-2.99685118244393
0.844284428442844,0.0787939514706447,-0.142482475003363,-3.00001747697095
0.844384438443844,0.0787796867898051,-0.142782665074387,-3.00318352225893
0.844484448444844,0.0787653920711233,-0.143083171769355,-3.00634932345061
0.844584458445845,0.078751067282935,-0.143383995064112,-3.00951488569518
0.844684468446845,0.0787367123935783,-0.143685134935018,-3.01268021414786
0.844784478447845,0.0787223273713935,-0.14398659135895,-3.01584531396965
0.844884488448845,0.0787079121847232,-0.144288364313301,-3.01901019032697
0.844984498449845,0.0786934668019126,-0.144590453775981,-3.02217484839133
0.845084508450845,0.0786789911913084,-0.144892859725416,-3.02533929333899
0.845184518451845,0.07866448532126,-0.145195582140553,-3.02850353035069
0.845284528452845,0.0786499491601188,-0.145498621000856,-3.03166756461126
0.845384538453845,0.0786353826762379,-0.145801976286305,-3.03483140130929
0.845484548454845,0.0786207858379728,-0.146105647977403,-3.03799504563687
0.845584558455846,0.0786061586136806,-0.14640963605517,-3.04115850278919
0.845684568456846,0.0785915009717205,-0.146713940501147,-3.04432177796425
0.845784578457846,0.0785768128804532,-0.147018561297395,-3.04748487636253
0.845884588458846,0.0785620943082417,-0.147323498426493,-3.05064780318664
0.845984598459846,0.0785473452234501,-0.147628751871544,-3.05381056364101
0.846084608460846,0.0785325655944447,-0.147934321616168,-3.05697316293158
0.846184618461846,0.078517755389593,-0.148240207644509,-3.06013560626544
0.846284628462846,0.0785029145772643,-0.148546409941229,-3.06329789885051
0.846384638463846,0.0784880431258295,-0.148852928491512,-3.06646004589524
0.846484648464847,0.0784731410036605,-0.149159763281064,-3.06962205260825
0.846584658465847,0.0784582081791312,-0.14946691429611,-3.07278392419801
0.846684668466847,0.0784432446206163,-0.149774381523397,-3.07594566587252
0.846784678467847,0.0784282502964922,-0.150082164950193,-3.07910728283902
0.846884688468847,0.0784132251751364,-0.150390264564286,-3.0822687803036
0.846984698469847,0.0783981692249276,-0.150698680353985,-3.08543016347087
0.847084708470847,0.0783830824142456,-0.151007412308118,-3.08859143754374
0.847184718471847,0.0783679647114714,-0.151316460416036,-3.09175260772298
0.847284728472847,0.0783528160849868,-0.151625824667609,-3.09491367920693
0.847384738473847,0.078337636503175,-0.151935505053225,-3.09807465719121
0.847484748474847,0.0783224259344197,-0.152245501563793,-3.10123554686835
0.847584758475848,0.0783071843471058,-0.152555814190742,-3.1043963534275
0.847684768476848,0.0782919117096187,-0.152866442926017,-3.10755708205409
0.847784778477848,0.078276607990345,-0.153177387762085,-3.11071773792949
0.847884788478848,0.0782612731576718,-0.153488648691927,-3.11387832623074
0.847984798479848,0.0782459071799869,-0.153800225709045,-3.11703885213017
0.848084808480848,0.0782305100256786,-0.154112118807457,-3.12019932079512
0.848184818481848,0.078215081663136,-0.154424327981696,-3.12335973738759
0.848284828482848,0.0781996220607485,-0.154736853226812,-3.12652010706394
0.848384838483848,0.0781841311869061,-0.155049694538372,-3.12968043497456
0.848484848484849,0.0781686090099993,-0.155362851912455,-3.13284072626355
0.848584858485849,0.0781530554984187,-0.155676325345656,-3.1360009860684
0.848684868486849,0.0781374706205556,-0.155990114835083,-3.13916121951967
0.848784878487849,0.0781218543448011,-0.156304220378356,-3.14232143174071
0.848884888488849,0.0781062066395469,-0.156618641973608,-3.14548162784726
0.848984898489849,0.0780905274731846,-0.156933379619483,-3.14864181294722
0.849084908490849,0.0780748168141062,-0.157248433315134,-3.15180199214025
0.849184918491849,0.0780590746307033,-0.157563803060227,-3.15496217051756
0.849284928492849,0.0780433008913682,-0.157879488854934,-3.15812235316149
0.849384938493849,0.0780274955644924,-0.158195490699935,-3.16128254514524
0.849484948494849,0.0780116586184678,-0.158511808596418,-3.16444275153258
0.84958495849585,0.0779957900216859,-0.158828442546075,-3.1676029773775
0.84968496849685,0.0779798897425382,-0.159145392551105,-3.17076322772391
0.84978497849785,0.077963957749416,-0.159462658614211,-3.17392350760533
0.84988498849885,0.0779479940107099,-0.159780240738597,-3.17708382204458
0.84998499849985,0.0779319984948107,-0.16009813892797,-3.18024417605347
0.85008500850085,0.0779159711701083,-0.160416353186538,-3.18340457463248
0.85018501850185,0.0778999120049926,-0.160734883519008,-3.18656502277046
0.85028502850285,0.0778838209678526,-0.161053729930584,-3.18972552544433
0.85038503850385,0.0778676980270771,-0.161372892426971,-3.19288608761878
0.850485048504851,0.077851543151054,-0.161692371014365,-3.1960467142459
0.850585058505851,0.0778353563081709,-0.16201216569946,-3.19920741026496
0.850685068506851,0.0778191374668144,-0.162332276489443,-3.20236818060208
0.850785078507851,0.0778028865953704,-0.162652703391991,-3.20552903016989
0.850885088508851,0.0777866036622242,-0.162973446415274,-3.20868996386725
0.850985098509851,0.0777702886357601,-0.163294505567949,-3.21185098657898
0.851085108510851,0.0777539414843614,-0.163615880859164,-3.21501210317549
0.851185118511851,0.0777375621764109,-0.163937572298549,-3.21817331851255
0.851285128512851,0.0777211506802899,-0.164259579896223,-3.22133463743096
0.851385138513851,0.077704706964379,-0.164581903662785,-3.22449606475624
0.851485148514851,0.0776882309970575,-0.164904543609319,-3.22765760529835
0.851585158515852,0.0776717227467037,-0.165227499747387,-3.2308192638514
0.851685168516852,0.0776551821816947,-0.16555077208903,-3.23398104519334
0.851785178517852,0.0776386092704064,-0.165874360646767,-3.23714295408565
0.851885188518852,0.0776220039812133,-0.166198265433592,-3.24030499527311
0.851985198519852,0.0776053662824887,-0.166522486462971,-3.24346717348344
0.852085208520852,0.0775886961426044,-0.166847023748845,-3.24662949342704
0.852185218521852,0.0775719935299311,-0.167171877305622,-3.2497919597967
0.852285228522852,0.0775552584128375,-0.16749704714818,-3.25295457726731
0.852385238523852,0.0775384907596914,-0.167822533291866,-3.25611735049556
0.852485248524853,0.0775216905388585,-0.168148335752487,-3.25928028411969
0.852585258525853,0.0775048577187034,-0.168474454546316,-3.26244338275915
0.852685268526853,0.0774879922675884,-0.168800889690086,-3.26560665101436
0.852785278527853,0.0774710941538748,-0.169127641200991,-3.26877009346644
0.852885288528853,0.0774541633459217,-0.169454709096679,-3.27193371467685
0.852985298529853,0.0774371998120866,-0.169782093395255,-3.27509751918719
0.853085308530853,0.0774202035207251,-0.170109794115279,-3.27826151151892
0.853185318531853,0.0774031744401909,-0.170437811275758,-3.281425696173
0.853285328532853,0.0773861125388359,-0.170766144896152,-3.28459007762972
0.853385338533853,0.0773690177850101,-0.171094794996365,-3.28775466034835
0.853485348534853,0.077351890147061,-0.171423761596748,-3.2909194487669
0.853585358535854,0.0773347295933346,-0.171753044718094,-3.29408444730184
0.853685368536854,0.0773175360921746,-0.172082644381638,-3.29724966034781
0.853785378537854,0.0773003096119224,-0.172412560609049,-3.30041509227739
0.853885388538854,0.0772830501209173,-0.172742793422438,-3.30358074744081
0.853985398539854,0.0772657575874966,-0.173073342844346,-3.30674663016568
0.854085408540854,0.0772484319799952,-0.173404208897748,-3.30991274475671
0.854185418541854,0.0772310732667453,-0.173735391606045,-3.31307909549549
0.854285428542854,0.0772136814160772,-0.17406689099307,-3.31624568664019
0.854385438543854,0.0771962563963188,-0.174398707083076,-3.31941252242531
0.854485448544855,0.0771787981757951,-0.174730839900741,-3.32257960706142
0.854585458545855,0.0771613067228293,-0.175063289471162,-3.32574694473491
0.854685468546855,0.0771437820057414,-0.175396055819853,-3.32891453960773
0.854785478547855,0.0771262239928492,-0.175729138972745,-3.33208239581712
0.854885488548855,0.0771086326524678,-0.176062538956179,-3.33525051747536
0.854985498549855,0.0770910079529096,-0.176396255796907,-3.33841890866955
0.855085508550855,0.0770733498624844,-0.176730289522089,-3.34158757346132
0.855185518551855,0.0770556583494992,-0.17706464015929,-3.34475651588659
0.855285528552855,0.0770379333822581,-0.177399307736476,-3.34792573995535
0.855385538553855,0.0770201749290628,-0.177734292282014,-3.35109524965137
0.855485548554855,0.0770023829582116,-0.178069593824668,-3.354265048932
0.855585558555856,0.0769845574380002,-0.178405212393596,-3.35743514172789
0.855685568556856,0.0769666983367215,-0.178741148018347,-3.36060553194279
0.855785578557856,0.0769488056226652,-0.179077400728861,-3.36377622345325
0.855885588558856,0.0769308792641177,-0.179413970555463,-3.36694722010845
0.855985598559856,0.0769129192293633,-0.179750857528862,-3.37011852572994
0.856085608560856,0.076894925486682,-0.180088061680147,-3.37329014411137
0.856185618561856,0.0768768980043516,-0.180425583040786,-3.3764620790183
0.856285628562856,0.0768588367506464,-0.180763421642622,-3.37963433418797
0.856385638563856,0.0768407416938374,-0.181101577517871,-3.38280691332906
0.856485648564857,0.0768226128021925,-0.181440050699116,-3.38597982012143
0.856585658565857,0.0768044500439762,-0.181778841219308,-3.38915305821596
0.856685668566857,0.0767862533874498,-0.182117949111764,-3.39232663123428
0.856785678567857,0.0767680228008713,-0.182457374410158,-3.39550054276858
0.856885688568857,0.0767497582524952,-0.182797117148524,-3.39867479638132
0.856985698569857,0.0767314597105726,-0.18313717736125,-3.40184939560513
0.857085708570857,0.0767131271433512,-0.183477555083076,-3.40502434394248
0.857185718571857,0.076694760519075,-0.18381825034909,-3.40819964486554
0.857285728572857,0.0766763598059849,-0.184159263194727,-3.41137530181593
0.857385738573857,0.0766579249723177,-0.184500593655765,-3.41455131820452
0.857485748574857,0.076639455986307,-0.18484224176832,-3.41772769741122
0.857585758575858,0.0766209528161828,-0.185184207568845,-3.4209044427848
0.857685768576858,0.076602415430171,-0.185526491094125,-3.42408155764262
0.857785778577858,0.0765838437964943,-0.18586909238128,-3.42725904527051
0.857885788578858,0.0765652378833713,-0.186212011467751,-3.4304369089225
0.857985798579858,0.0765465976590171,-0.186555248391307,-3.43361515182067
0.858085808580858,0.0765279230916429,-0.186898803190035,-3.4367937771549
0.858185818581858,0.0765092141494562,-0.187242675902342,-3.43997278808274
0.858285828582858,0.0764904708006604,-0.187586866566947,-3.44315218772917
0.858385838583858,0.0764716930134551,-0.187931375222881,-3.44633197918644
0.858485848584858,0.0764528807560362,-0.188276201909481,-3.44951216551383
0.858585858585859,0.0764340339965953,-0.188621346666391,-3.45269274973754
0.858685868586859,0.0764151527033202,-0.188966809533554,-3.45587373485044
0.858785878587859,0.0763962368443948,-0.189312590551211,-3.45905512381191
0.858885888588859,0.0763772863879988,-0.189658689759898,-3.46223691954767
0.858985898589859,0.0763583013023078,-0.190005107200442,-3.46541912494962
0.859085908590859,0.0763392815554933,-0.190351842913954,-3.46860174287558
0.859185918591859,0.0763202271157231,-0.190698896941836,-3.47178477614921
0.859285928592859,0.0763011379511602,-0.191046269325763,-3.47496822755979
0.859385938593859,0.0762820140299637,-0.191393960107694,-3.47815209986207
0.859485948594859,0.0762628553202888,-0.191741969329857,-3.4813363957761
0.85958595859586,0.0762436617902857,-0.192090297034752,-3.48452111798703
0.85968596859686,0.0762244334081013,-0.192438943265146,-3.48770626914499
0.85978597859786,0.0762051701418774,-0.192787908064069,-3.49089185186494
0.85988598859886,0.0761858719597517,-0.193137191474811,-3.49407786872645
0.85998599859986,0.0761665388298581,-0.193486793540919,-3.49726432227359
0.86008600860086,0.0761471707203252,-0.193836714306189,-3.50045121501477
0.86018601860186,0.0761277675992781,-0.194186953814671,-3.50363854942257
0.86028602860286,0.0761083294348368,-0.194537512110658,-3.50682632793363
0.86038603860386,0.0760888561951172,-0.194888389238684,-3.51001455294844
0.86048604860486,0.0760693478482308,-0.195239585243523,-3.51320322683125
0.860586058605861,0.0760498043622844,-0.195591100170183,-3.51639235190991
0.860686068606861,0.0760302257053802,-0.195942934063903,-3.51958193047572
0.860786078607861,0.0760106118456163,-0.19629508697015,-3.52277196478331
0.860886088608861,0.0759909627510857,-0.196647558934612,-3.52596245705045
0.860986098609861,0.0759712783898773,-0.197000350003201,-3.52915340945802
0.861086108610861,0.0759515587300752,-0.197353460222042,-3.53234482414977
0.861186118611861,0.0759318037397587,-0.197706889637474,-3.53553670323226
0.861286128612861,0.0759120133870029,-0.198060638296045,-3.53872904877469
0.861386138613861,0.0758921876398777,-0.198414706244507,-3.54192186280884
0.861486148614862,0.0758723264664485,-0.198769093529813,-3.54511514732886
0.861586158615862,0.0758524298347764,-0.199123800199116,-3.54830890429121
0.861686168616862,0.0758324977129172,-0.19947882629976,-3.55150313561454
0.861786178617862,0.0758125300689221,-0.199834171879281,-3.55469784317956
0.861886188618862,0.075792526870838,-0.200189836985401,-3.55789302882892
0.861986198619862,0.0757724880867063,-0.200545821666023,-3.56108869436713
0.862086208620862,0.075752413684564,-0.200902125969228,-3.5642848415604
0.862186218621862,0.0757323036324434,-0.201258749943275,-3.56748147213662
0.862286228622862,0.0757121578983718,-0.201615693636592,-3.57067858778518
0.862386238623862,0.0756919764503714,-0.201972957097772,-3.57387619015688
0.862486248624862,0.07567175925646,-0.202330540375575,-3.57707428086389
0.862586258625863,0.0756515062846501,-0.202688443518917,-3.58027286147957
0.862686268626863,0.0756312175029497,-0.203046666576873,-3.58347193353848
0.862786278627863,0.0756108928793616,-0.203405209598664,-3.58667149853616
0.862886288628863,0.0755905323818838,-0.203764072633665,-3.58987155792918
0.862986298629863,0.0755701359785092,-0.20412325573139,-3.59307211313496
0.863086308630863,0.0755497036372258,-0.204482758941496,-3.59627316553171
0.863186318631863,0.0755292353260169,-0.204842582313773,-3.59947471645837
0.863286328632863,0.0755087310128604,-0.205202725898144,-3.60267676721452
0.863386338633863,0.0754881906657293,-0.205563189744662,-3.60587931906031
0.863486348634864,0.0754676142525919,-0.205923973903501,-3.60908237321638
0.863586358635864,0.0754470017414112,-0.206285078424956,-3.61228593086377
0.863686368636864,0.075426353100145,-0.20664650335944,-3.61548999314391
0.863786378637864,0.0754056682967465,-0.207008248757476,-3.61869456115851
0.863886388638864,0.0753849472991636,-0.207370314669696,-3.6218996359695
0.863986398639864,0.075364190075339,-0.207732701146837,-3.625105218599
0.864086408640864,0.0753433965932106,-0.208095408239733,-3.62831131002922
0.864186418641864,0.0753225668207109,-0.208458435999319,-3.63151791120245
0.864286428642864,0.0753017007257677,-0.208821784476619,-3.63472502302098
0.864386438643864,0.0752807982763032,-0.209185453722746,-3.63793264634706
0.864486448644864,0.075259859440235,-0.209549443788897,-3.64114078200285
0.864586458645865,0.0752388841854752,-0.209913754726351,-3.64434943077039
0.864686468646865,0.0752178724799308,-0.21027838658646,-3.64755859339153
0.864786478647865,0.075196824291504,-0.21064333942065,-3.65076827056793
0.864886488648865,0.0751757395880914,-0.211008613280416,-3.653978462961
0.864986498649865,0.0751546183375846,-0.211374208217317,-3.65718917119185
0.865086508650865,0.0751334605078704,-0.211740124282969,-3.66040039584132
0.865186518651865,0.0751122660668298,-0.212106361529048,-3.66361213744987
0.865286528652865,0.0750910349823391,-0.21247292000728,-3.66682439651763
0.865386538653865,0.0750697672222694,-0.21283979976944,-3.67003717350434
0.865486548654866,0.0750484627544862,-0.213207000867345,-3.67325046882933
0.865586558655866,0.0750271215468504,-0.213574523352854,-3.67646428287151
0.865686568656866,0.0750057435672174,-0.213942367277862,-3.67967861596936
0.865786578657866,0.0749843287834373,-0.214310532694295,-3.68289346842092
0.865886588658866,0.0749628771633552,-0.214679019654105,-3.68610884048374
0.865986598659866,0.0749413886748109,-0.21504782820927,-3.68932473237496
0.866086608660866,0.0749198632856391,-0.215416958411789,-3.69254114427122
0.866186618661866,0.0748983009636693,-0.215786410313673,-3.69575807630871
0.866286628662866,0.0748767016767257,-0.216156183966948,-3.69897552858314
0.866386638663866,0.0748550653926273,-0.216526279423644,-3.70219350114978
0.866486648664866,0.0748333920791879,-0.216896696735798,-3.70541199402344
0.866586658665867,0.0748116817042163,-0.217267435955445,-3.70863100717849
0.866686668666867,0.0747899342355158,-0.217638497134615,-3.71185054054887
0.866786678667867,0.0747681496408846,-0.218009880325328,-3.7150705940281
0.866886688668867,0.0747463278881159,-0.218381585579596,-3.71829116746932
0.866986698669867,0.0747244689449972,-0.218753612949411,-3.7215122606853
0.867086708670867,0.0747025727793114,-0.219125962486743,-3.72473387344844
0.867186718671867,0.0746806393588359,-0.219498634243539,-3.72795600549083
0.867286728672867,0.0746586686513429,-0.219871628271718,-3.73117865650427
0.867386738673867,0.0746366606245993,-0.220244944623165,-3.73440182614029
0.867486748674868,0.0746146152463672,-0.220618583349729,-3.7376255140102
0.867586758675868,0.074592532484403,-0.220992544503216,-3.74084971968511
0.867686768676868,0.0745704123064584,-0.221366828135389,-3.74407444269599
0.867786778677868,0.0745482546802797,-0.221741434297962,-3.74729968253372
0.867886788678868,0.0745260595736081,-0.222116363042596,-3.75052543864908
0.867986798679868,0.0745038269541793,-0.222491614420894,-3.75375171045288
0.868086808680868,0.0744815567897244,-0.222867188484399,-3.75697849731595
0.868186818681868,0.0744592490479689,-0.22324308528459,-3.76020579856921
0.868286828682868,0.0744369036966336,-0.223619304872875,-3.76343361350375
0.868386838683868,0.0744145207034337,-0.22399584730059,-3.76666194137085
0.868486848684868,0.0743921000360794,-0.224372712618995,-3.76989078138208
0.868586858685869,0.074369641662276,-0.224749900879269,-3.77312013270933
0.868686868686869,0.0743471455497233,-0.225127412132504,-3.77634999448492
0.868786878687869,0.0743246116661165,-0.225505246429705,-3.77958036580163
0.868886888688869,0.0743020399791452,-0.225883403821786,-3.7828112457128
0.868986898689869,0.0742794304564944,-0.226261884359561,-3.78604263323238
0.869086908690869,0.0742567830658435,-0.226640688093746,-3.78927452733504
0.869186918691869,0.0742340977748672,-0.22701981507495,-3.79250692695625
0.869286928692869,0.0742113745512349,-0.227399265353677,-3.79573983099232
0.869386938693869,0.0741886133626114,-0.227779038980315,-3.79897323830055
0.86948694869487,0.0741658141766558,-0.228159136005139,-3.80220714769925
0.86958695869587,0.0741429769610229,-0.2285395564783,-3.80544155796792
0.86968696869687,0.0741201016833619,-0.228920300449831,-3.80867646784727
0.86978697869787,0.0740971883113172,-0.22930136796963,-3.81191187603934
0.86988698869887,0.0740742368125283,-0.229682759087468,-3.81514778120763
0.86998699869987,0.0740512471546297,-0.23006447385298,-3.81838418197714
0.87008700870087,0.074028219305251,-0.230446512315659,-3.82162107693456
0.87018701870187,0.0740051532320166,-0.230828874524858,-3.82485846462833
0.87028702870287,0.0739820489025463,-0.231211560529781,-3.82809634356871
0.87038703870387,0.0739589062844547,-0.231594570379481,-3.83133471222801
0.87048704870487,0.0739357253453518,-0.231977904122858,-3.83457356904059
0.870587058705871,0.0739125060528423,-0.232361561808651,-3.83781291240305
0.870687068706871,0.0738892483745266,-0.232745543485439,-3.84105274067433
0.870787078707871,0.0738659522779997,-0.233129849201633,-3.84429305217583
0.870887088708871,0.0738426177308521,-0.233514479005476,-3.84753384519157
0.870987098709871,0.0738192447006693,-0.233899432945038,-3.85077511796828
0.871087108710871,0.0737958331550322,-0.234284711068209,-3.85401686871553
0.871187118711871,0.0737723830615168,-0.2346703134227,-3.85725909560593
0.871287128712871,0.0737488943876943,-0.235056240056038,-3.8605017967752
0.871387138713871,0.0737253671011312,-0.23544249101556,-3.86374497032235
0.871487148714872,0.0737018011693893,-0.235829066348413,-3.8669886143098
0.871587158715872,0.0736781965600257,-0.236215966101547,-3.87023272676354
0.871687168716872,0.0736545532405926,-0.236603190321712,-3.8734773056733
0.871787178717872,0.073630871178638,-0.236990739055457,-3.87672234899266
0.871887188718872,0.0736071503417048,-0.237378612349124,-3.87996785463925
0.871987198719872,0.0735833906973315,-0.237766810248844,-3.88321382049484
0.872087208720872,0.073559592213052,-0.238155332800536,-3.88646024440561
0.872187218721872,0.0735357548563955,-0.238544180049902,-3.8897071241822
0.872287228722872,0.0735118785948867,-0.238933352042418,-3.89295445759993
0.872387238723872,0.0734879633960458,-0.239322848823345,-3.89620224239899
0.872487248724872,0.0734640092273885,-0.239712670437708,-3.89945047628456
0.872587258725873,0.0734400160564258,-0.240102816930305,-3.90269915692701
0.872687268726873,0.0734159838506646,-0.240493288345697,-3.90594828196206
0.872787278727873,0.073391912577607,-0.24088408472821,-3.90919784899102
0.872887288728873,0.073367802204751,-0.241275206121925,-3.91244785558088
0.872987298729873,0.0733436526995897,-0.24166665257068,-3.91569829926454
0.873087308730873,0.0733194640296127,-0.242058424118064,-3.91894917754102
0.873187318731873,0.0732952361623042,-0.242450520807414,-3.9222004878756
0.873287328732873,0.0732709690651448,-0.242842942681812,-3.92545222770005
0.873387338733873,0.0732466627056106,-0.243235689784082,-3.92870439441281
0.873487348734873,0.0732223170511735,-0.243628762156784,-3.93195698537916
0.873587358735874,0.073197932069301,-0.244022159842216,-3.93520999793148
0.873687368736874,0.0731735077274564,-0.244415882882406,-3.93846342936941
0.873787378737874,0.073149043993099,-0.244809931319109,-3.94171727696005
0.873887388738874,0.0731245408336838,-0.245204305193808,-3.94497153793819
0.873987398739874,0.0730999982166616,-0.245599004547706,-3.9482262095065
0.874087408740874,0.0730754161094793,-0.245994029421724,-3.95148128883577
0.874187418741874,0.0730507944795795,-0.246389379856501,-3.95473677306508
0.874287428742874,0.0730261332944008,-0.246785055892385,-3.95799265930204
0.874387438743874,0.073001432521378,-0.247181057569436,-3.96124894462306
0.874487448744874,0.0729766921279416,-0.247577384927418,-3.96450562607347
0.874587458745875,0.0729519120815182,-0.247974038005799,-3.96776270066781
0.874687468746875,0.0729270923495308,-0.248371016843747,-3.97102016539007
0.874787478747875,0.072902232899398,-0.248768321480127,-3.97427801719386
0.874887488748875,0.0728773336985348,-0.249165951953497,-3.97753625300269
0.874987498749875,0.0728523947143525,-0.249563908302106,-3.9807948697102
0.875087508750875,0.0728274159142583,-0.249962190563892,-3.98405386418036
0.875187518751875,0.0728023972656556,-0.250360798776477,-3.98731323324776
0.875287528752875,0.0727773387359445,-0.250759732977163,-3.99057297371782
0.875387538753875,0.0727522402925207,-0.251158993202935,-3.99383308236701
0.875487548754875,0.0727271019027769,-0.251558579490452,-3.99709355594317
0.875587558755876,0.0727019235341017,-0.251958491876046,-4.00035439116567
0.875687568756876,0.0726767051538803,-0.252358730395721,-4.00361558472574
0.875787578757876,0.0726514467294942,-0.252759295085146,-4.00687713328665
0.875887588758876,0.0726261482283214,-0.253160185979658,-4.01013903348403
0.875987598759876,0.0726008096177363,-0.253561403114254,-4.01340128192607
0.876087608760876,0.07257543086511,-0.253962946523591,-4.01666387519385
0.876187618761876,0.07255001193781,-0.254364816241985,-4.01992680984151
0.876287628762876,0.0725245528032005,-0.254767012303401,-4.02319008239659
0.876387638763876,0.0724990534286422,-0.255169534741461,-4.02645368936027
0.876487648764877,0.0724735137814923,-0.255572383589432,-4.02971762720763
0.876587658765877,0.0724479338291053,-0.255975558880228,-4.03298189238792
0.876687668766877,0.0724223135388317,-0.256379060646407,-4.03624648132486
0.876787678767877,0.0723966528780192,-0.256782888920168,-4.03951139041688
0.876887688768877,0.0723709518140122,-0.25718704373335,-4.04277661603742
0.876987698769877,0.0723452103141518,-0.257591525117425,-4.04604215453522
0.877087708770877,0.0723194283457763,-0.257996333103501,-4.04930800223454
0.877187718771877,0.0722936058762204,-0.258401467722316,-4.05257415543553
0.877287728772877,0.0722677428728163,-0.258806929004237,-4.05584061041444
0.877387738773877,0.0722418393028928,-0.259212716979259,-4.05910736342397
0.877487748774877,0.0722158951337758,-0.259618831676998,-4.0623744106935
0.877587758775878,0.0721899103327883,-0.260025273126694,-4.06564174842943
0.877687768776878,0.0721638848672506,-0.260432041357207,-4.06890937281547
0.877787778777878,0.0721378187044796,-0.260839136397012,-4.07217728001287
0.877887788778878,0.0721117118117899,-0.261246558274199,-4.07544546616082
0.877987798779878,0.0720855641564931,-0.261654307016475,-4.07871392737668
0.878087808780878,0.072059375705898,-0.262062382651152,-4.08198265975628
0.878187818781878,0.0720331464273107,-0.262470785205153,-4.08525165937428
0.878287828782878,0.0720068762880348,-0.262879514705008,-4.0885209222844
0.878387838783878,0.0719805652553709,-0.263288571176851,-4.09179044451981
0.878487848784879,0.0719542132966175,-0.263697954646418,-4.09506022209335
0.878587858785879,0.0719278203790701,-0.264107665139044,-4.09833025099791
0.878687868786879,0.071901386470022,-0.264517702679664,-4.10160052720673
0.878787878787879,0.0718749115367638,-0.264928067292809,-4.10487104667367
0.878887888788879,0.0718483955465839,-0.265338759002604,-4.10814180533359
0.878987898789879,0.071821838466768,-0.265749777832767,-4.11141279910264
0.879087908790879,0.0717952402645998,-0.266161123806605,-4.11468402387855
0.879187918791879,0.0717686009073603,-0.266572796947017,-4.117955475541
0.879287928792879,0.0717419203623286,-0.266984797276486,-4.12122714995194
0.879387938793879,0.0717151985967814,-0.267397124817081,-4.12449904295588
0.879487948794879,0.0716884355779931,-0.267809779590455,-4.12777115038022
0.87958795879588,0.0716616312732364,-0.268222761617845,-4.13104346803564
0.87968796879688,0.0716347856497811,-0.268636070920063,-4.13431599171636
0.87978797879788,0.0716078986748959,-0.269049707517505,-4.13758871720049
0.87988798879888,0.0715809703158467,-0.26946367143014,-4.14086164025039
0.87998799879988,0.0715540005398978,-0.269877962677515,-4.14413475661296
0.88008800880088,0.0715269893143115,-0.270292581278749,-4.14740806202006
0.88018801880188,0.0714999366063483,-0.270707527252535,-4.15068155218871
0.88028802880288,0.0714728423832666,-0.271122800617136,-4.15395522282159
0.88038803880388,0.0714457066123231,-0.271538401390385,-4.15722906960725
0.880488048804881,0.071418529260773,-0.271954329589682,-4.16050308822053
0.880588058805881,0.0713913102958694,-0.272370585231996,-4.16377727432287
0.880688068806881,0.0713640496848641,-0.272787168333859,-4.16705162356268
0.880788078807881,0.0713367473950068,-0.273204078911369,-4.17032613157566
0.880888088808881,0.071309403393546,-0.273621316980186,-4.17360079398516
0.880988098809881,0.0712820176477286,-0.274038882555531,-4.17687560640254
0.881088108810881,0.0712545901247997,-0.274456775652187,-4.18015056442751
0.881188118811881,0.0712271207920034,-0.274874996284496,-4.18342566364849
0.881288128812881,0.071199609616582,-0.275293544466357,-4.18670089964294
0.881388138813881,0.0711720565657768,-0.275712420211228,-4.18997626797777
0.881488148814881,0.0711444616068274,-0.276131623532123,-4.19325176420963
0.881588158815882,0.0711168247069722,-0.276551154441608,-4.19652738388531
0.881688168816882,0.0710891458334488,-0.276971012951808,-4.19980312254209
0.881788178817882,0.0710614249534929,-0.277391199074397,-4.2030789757081
0.881888188818882,0.0710336620343396,-0.277811712820604,-4.20635493890267
0.881988198819882,0.0710058570432227,-0.278232554201208,-4.20963100763671
0.882088208820882,0.0709780099473748,-0.27865372322654,-4.21290717741306
0.882188218821882,0.070950120714028,-0.279075219906479,-4.21618344372687
0.882288228822882,0.0709221893104128,-0.279497044250455,-4.21945980206596
0.882388238823882,0.0708942157037591,-0.279919196267445,-4.22273624791115
0.882488248824883,0.070866199861296,-0.280341675965975,-4.2260127767367
0.882588258825883,0.0708381417502517,-0.280764483354116,-4.22928938401061
0.882688268826883,0.0708100413378533,-0.281187618439488,-4.23256606519505
0.882788278827883,0.0707818985913277,-0.281611081229255,-4.23584281574668
0.882888288828883,0.0707537134779007,-0.282034871730127,-4.23911963111704
0.882988298829883,0.0707254859647977,-0.282458989948359,-4.24239650675292
0.883088308830883,0.0706972160192434,-0.282883435889751,-4.24567343809678
0.883188318831883,0.0706689036084618,-0.283308209559645,-4.24895042058702
0.883288328832883,0.0706405486996766,-0.283733310962928,-4.25222744965847
0.883388338833883,0.0706121512601111,-0.284158740104031,-4.25550452074268
0.883488348834883,0.0705837112569877,-0.284584496986927,-4.25878162926835
0.883588358835884,0.0705552286575291,-0.285010581615132,-4.26205877066168
0.883688368836884,0.0705267034289572,-0.285436993991703,-4.26533594034676
0.883788378837884,0.0704981355384937,-0.285863734119242,-4.26861313374594
0.883888388838884,0.0704695249533602,-0.286290801999891,-4.27189034628022
0.883988398839884,0.070440871640778,-0.286718197635335,-4.27516757336961
0.884088408840884,0.0704121755679682,-0.2871459210268,-4.27844481043356
0.884188418841884,0.0703834367021521,-0.287573972175055,-4.28172205289128
0.884288428842884,0.0703546550105504,-0.288002351080411,-4.28499929616214
0.884388438843884,0.0703258304603843,-0.288431057742719,-4.2882765356661
0.884488448844885,0.0702969630188749,-0.288860092161374,-4.29155376682402
0.884588458845885,0.0702680526532432,-0.289289454335312,-4.29483098505808
0.884688468846885,0.0702390993307106,-0.289719144263012,-4.29810818579219
0.884788478847885,0.0702101030184985,-0.290149161942496,-4.30138536445232
0.884888488848885,0.0701810636838285,-0.290579507371326,-4.30466251646693
0.884988498849885,0.0701519812939226,-0.291010180546608,-4.30793963726732
0.885088508850885,0.070122855816003,-0.291441181464995,-4.31121672228805
0.885188518851885,0.0700936872172923,-0.291872510122679,-4.31449376696728
0.885288528852885,0.0700644754650135,-0.292304166515398,-4.31777076674721
0.885388538853885,0.0700352205263901,-0.292736150638432,-4.32104771707444
0.885488548854885,0.0700059223686459,-0.293168462486609,-4.32432461340035
0.885588558855886,0.0699765809590056,-0.293601102054302,-4.32760145118149
0.885688568856886,0.0699471962646941,-0.294034069335428,-4.33087822587996
0.885788578857886,0.0699177682529373,-0.294467364323451,-4.33415493296384
0.885888588858886,0.0698882968909613,-0.294900987011383,-4.33743156790752
0.885988598859886,0.0698587821459935,-0.295334937391785,-4.34070812619212
0.886088608860886,0.0698292239852614,-0.295769215456761,-4.34398460330588
0.886188618861886,0.069799622375994,-0.29620382119797,-4.3472609947445
0.886288628862886,0.0697699772854208,-0.296638754606619,-4.35053729601162
0.886388638863886,0.0697402886807721,-0.297074015673465,-4.3538135026191
0.886488648864887,0.0697105565292794,-0.297509604388817,-4.3570896100875
0.886588658865887,0.069680780798175,-0.297945520742535,-4.36036561394639
0.886688668866887,0.0696509614546923,-0.298381764724037,-4.36364150973479
0.886788678867887,0.0696210984660658,-0.29881833632229,-4.36691729300155
0.886888688868887,0.0695911917995313,-0.299255235525819,-4.37019295930571
0.886988698869887,0.0695612414223253,-0.299692462322704,-4.37346850421692
0.887088708870887,0.0695312473016861,-0.300130016700586,-4.37674392331579
0.887188718871887,0.0695012094048527,-0.300567898646659,-4.38001921219431
0.887288728872887,0.0694711276990657,-0.301006108147682,-4.38329436645621
0.887388738873887,0.0694410021515672,-0.301444645189971,-4.38656938171737
0.887488748874887,0.0694108327296003,-0.301883509759407,-4.38984425360618
0.887588758875888,0.0693806194004098,-0.302322701841434,-4.39311897776393
0.887688768876888,0.0693503621312421,-0.302762221421057,-4.39639354984522
0.887788778877888,0.0693200608893446,-0.303202068482853,-4.39966796551831
0.887888788878888,0.0692897156419667,-0.303642243010962,-4.40294222046552
0.887988798879888,0.0692593263563595,-0.304082744989096,-4.40621631038361
0.888088808880888,0.0692288929997754,-0.304523574400534,-4.40949023098416
0.888188818881888,0.0691984155394686,-0.30496473122813,-4.41276397799396
0.888288828882888,0.0691678939426952,-0.30540621545431,-4.41603754715537
0.888388838883888,0.0691373281767129,-0.305848027061075,-4.41931093422672
0.888488848884888,0.0691067182087813,-0.306290166030002,-4.4225841349827
0.888588858885889,0.0690760640061618,-0.306732632342249,-4.4258571452147
0.888688868886889,0.0690453655361179,-0.307175425978549,-4.42912996073123
0.888788878887889,0.0690146227659148,-0.307618546919223,-4.43240257735826
0.888888888888889,0.0689838356628198,-0.308061995144169,-4.43567499093962
0.888988898889889,0.0689530041941022,-0.308505770632876,-4.43894719733739
0.889088908890889,0.0689221283270334,-0.308949873364416,-4.44221919243224
0.889188918891889,0.0688912080288869,-0.309394303317451,-4.4454909721238
0.889288928892889,0.0688602432669384,-0.309839060470235,-4.4487625323311
0.889388938893889,0.0688292340084658,-0.310284144800614,-4.45203386899286
0.889488948894889,0.0687981802207491,-0.310729556286029,-4.4553049780679
0.88958895889589,0.0687670818710707,-0.311175294903518,-4.45857585553552
0.88968896889689,0.0687359389267154,-0.311621360629716,-4.46184649739583
0.88978897889789,0.06870475135497,-0.312067753440864,-4.46511689967018
0.88988898889889,0.0686735191231241,-0.312514473312801,-4.46838705840147
0.88998899889989,0.0686422421984697,-0.312961520220973,-4.47165696965452
0.89008900890089,0.0686109205483009,-0.313408894140435,-4.47492662951648
0.89018901890189,0.0685795541399147,-0.31385659504585,-4.47819603409713
0.89028902890289,0.0685481429406105,-0.314304622911493,-4.48146517952933
0.89038903890389,0.0685166869176902,-0.314752977711256,-4.48473406196927
0.89048904890489,0.0684851860384587,-0.315201659418644,-4.4880026775969
0.890589058905891,0.068453640270223,-0.315650668006784,-4.49127102261632
0.890689068906891,0.0684220495802934,-0.316100003448424,-4.49453909325602
0.890789078907891,0.0683904139359824,-0.316549665715936,-4.49780688576935
0.890889088908891,0.0683587333046057,-0.316999654781316,-4.50107439643483
0.890989098909891,0.0683270076534817,-0.317449970616194,-4.50434162155648
0.891089108910891,0.0682952369499315,-0.317900613191828,-4.50760855746422
0.891189118911891,0.0682634211612793,-0.318351582479111,-4.51087520051418
0.891289128912891,0.0682315602548521,-0.318802878448574,-4.51414154708905
0.891389138913891,0.0681996541979798,-0.319254501070386,-4.51740759359846
0.891489148914892,0.0681677029579956,-0.319706450314359,-4.5206733364793
0.891589158915892,0.0681357065022355,-0.320158726149951,-4.52393877219604
0.891689168916892,0.0681036647980385,-0.320611328546266,-4.52720389724112
0.891789178917892,0.0680715778127469,-0.32106425747206,-4.53046870813525
0.891889188918892,0.068039445513706,-0.321517512895741,-4.53373320142779
0.891989198919892,0.0680072678682645,-0.321971094785376,-4.53699737369704
0.892089208920892,0.067975044843774,-0.322425003108688,-4.54026122155057
0.892189218921892,0.0679427764075895,-0.322879237833065,-4.54352474162562
0.892289228922892,0.0679104625270693,-0.323333798925558,-4.54678793058938
0.892389238923892,0.0678781031695751,-0.323788686352888,-4.5500507851393
0.892489248924892,0.0678456983024718,-0.324243900081445,-4.55331330200345
0.892589258925893,0.0678132478931275,-0.324699440077296,-4.55657547794085
0.892689268926893,0.0677807519089141,-0.325155306306185,-4.55983730974177
0.892789278927893,0.0677482103172067,-0.325611498733533,-4.56309879422806
0.892889288928893,0.0677156230853841,-0.32606801732445,-4.56635992825345
0.892989298929893,0.0676829901808282,-0.326524862043729,-4.56962070870393
0.893089308930893,0.0676503115709247,-0.326982032855855,-4.57288113249798
0.893189318931893,0.067617587223063,-0.327439529725007,-4.57614119658693
0.893289328932893,0.067584817104636,-0.327897352615057,-4.57940089795524
0.893389338933893,0.0675520011830399,-0.328355501489584,-4.58266023362088
0.893489348934894,0.0675191394256749,-0.328813976311863,-4.58591920063553
0.893589358935894,0.067486231799945,-0.329272777044881,-4.58917779608497
0.893689368936894,0.0674532782732575,-0.329731903651332,-4.59243601708932
0.893789378937894,0.0674202788130239,-0.330191356093627,-4.5956938608034
0.893889388938894,0.0673872333866591,-0.330651134333892,-4.59895132441695
0.893989398939894,0.0673541419615819,-0.331111238333973,-4.60220840515499
0.894089408940894,0.0673210045052151,-0.331571668055441,-4.60546510027808
0.894189418941894,0.0672878209849853,-0.332032423459596,-4.60872140708261
0.894289428942894,0.0672545913683228,-0.33249350450747,-4.61197732290112
0.894389438943894,0.0672213156226619,-0.332954911159826,-4.61523284510249
0.894489448944894,0.067187993715441,-0.333416643377169,-4.61848797109234
0.894589458945895,0.0671546256141023,-0.333878701119748,-4.62174269831324
0.894689468946895,0.0671212112860918,-0.334341084347553,-4.62499702424498
0.894789478947895,0.0670877506988601,-0.334803793020327,-4.62825094640488
0.894889488948895,0.0670542438198612,-0.335266827097569,-4.63150446234805
0.894989498949895,0.0670206906165535,-0.335730186538528,-4.63475756966761
0.895089508950895,0.0669870910563996,-0.336193871302223,-4.63801026599503
0.895189518951895,0.0669534451068658,-0.336657881347431,-4.64126254900034
0.895289528952895,0.0669197527354227,-0.337122216632702,-4.64451441639242
0.895389538953895,0.0668860139095456,-0.337586877116358,-4.64776586591922
0.895489548954896,0.0668522285967129,-0.338051862756496,-4.65101689536804
0.895589558955896,0.0668183967644082,-0.338517173510995,-4.65426750256579
0.895689568956896,0.0667845183801189,-0.338982809337521,-4.65751768537921
0.895789578957896,0.0667505934113364,-0.339448770193524,-4.66076744171514
0.895889588958896,0.0667166218255569,-0.339915056036249,-4.66401676952071
0.895989598959896,0.0666826035902807,-0.340381666822739,-4.66726566678367
0.896089608960896,0.066648538673012,-0.340848602509836,-4.67051413153252
0.896189618961896,0.0666144270412599,-0.341315863054187,-4.67376216183686
0.896289628962896,0.0665802686625375,-0.341783448412249,-4.67700975580749
0.896389638963896,0.0665460635043626,-0.342251358540291,-4.68025691159673
0.896489648964896,0.0665118115342568,-0.3427195933944,-4.68350362739862
0.896589658965897,0.0664775127197466,-0.343188152930485,-4.6867499014491
0.896689668966897,0.066443167028363,-0.343657037104279,-4.6899957320263
0.896789678967897,0.0664087744276408,-0.344126245871345,-4.69324111745068
0.896889688968897,0.0663743348851198,-0.344595779187084,-4.69648605608529
0.896989698969897,0.0663398483683443,-0.34506563700673,-4.69973054633597
0.897089708970897,0.0663053148448628,-0.345535819285363,-4.7029745866515
0.897189718971897,0.0662707342822283,-0.346006325977909,-4.70621817552389
0.897289728972897,0.0662361066479986,-0.346477157039146,-4.70946131148849
0.897389738973897,0.0662014319097358,-0.346948312423707,-4.71270399312424
0.897489748974898,0.0661667100350065,-0.347419792086086,-4.71594621905384
0.897589758975898,0.0661319409913821,-0.347891595980639,-4.71918798794393
0.897689768976898,0.0660971247464383,-0.348363724061594,-4.72242929850529
0.897789778977898,0.0660622612677556,-0.348836176283051,-4.72567014949299
0.897889788978898,0.066027350522919,-0.349308952598988,-4.72891053970661
0.897989798979898,0.0659923924795181,-0.349782052963263,-4.73215046799035
0.898089808980898,0.0659573871051472,-0.350255477329624,-4.73538993323327
0.898189818981898,0.065922334367405,-0.350729225651708,-4.7386289343694
0.898289828982898,0.0658872342338952,-0.351203297883049,-4.74186747037791
0.898389838983898,0.065852086672226,-0.351677693977079,-4.74510554028329
0.898489848984898,0.06581689165001,-0.352152413887138,-4.74834314315549
0.898589858985899,0.0657816491348649,-0.352627457566472,-4.75158027811006
0.898689868986899,0.0657463590944127,-0.353102824968243,-4.75481694430831
0.898789878987899,0.0657110214962804,-0.35357851604553,-4.75805314095745
0.898889888988899,0.0656756363080995,-0.354054530751336,-4.76128886731072
0.898989898989899,0.0656402034975063,-0.354530869038591,-4.76452412266753
0.899089908990899,0.0656047230321418,-0.355007530860159,-4.7677589063736
0.899189918991899,0.0655691948796517,-0.355484516168837,-4.77099321782106
0.899289928992899,0.0655336190076863,-0.355961824917368,-4.77422705644859
0.899389938993899,0.0654979953839009,-0.356439457058438,-4.77746042174157
0.8994899489949,0.0654623239759552,-0.356917412544686,-4.78069331323213
0.8995899589959,0.0654266047515141,-0.357395691328704,-4.7839257304993
0.8996899689969,0.0653908376782466,-0.357874293363047,-4.78715767316914
0.8997899789979,0.0653550227238272,-0.358353218600234,-4.79038914091475
0.8998899889989,0.0653191598559344,-0.358832466992753,-4.7936201334565
0.8999899989999,0.0652832490422521,-0.359312038493066,-4.79685065056203
0.9000900090009,0.0652472902504686,-0.359791933053617,-4.80008069204635
0.9001900190019,0.0652112834482768,-0.36027215062683,-4.80331025777197
0.9002900290029,0.0651752286033749,-0.360752691165121,-4.80653934764895
0.9003900390039,0.0651391256834654,-0.361233554620897,-4.80976796163497
0.9004900490049,0.0651029746562556,-0.361714740946563,-4.81299609973545
0.900590059005901,0.0650667754894579,-0.36219625009453,-4.81622376200355
0.900690069006901,0.065030528150789,-0.362678082017213,-4.81945094854029
0.900790079007901,0.0649942326079707,-0.363160236667042,-4.8226776594946
0.900890089008901,0.0649578888287295,-0.363642713996464,-4.82590389506338
0.900990099009901,0.0649214967807964,-0.364125513957946,-4.8291296554915
0.901090109010901,0.0648850564319075,-0.364608636503985,-4.83235494107195
0.901190119011901,0.0648485677498035,-0.365092081587106,-4.83557975214578
0.901290129012901,0.0648120307022297,-0.365575849159875,-4.83880408910222
0.901390139013901,0.0647754452569363,-0.366059939174897,-4.84202795237865
0.901490149014902,0.0647388113816784,-0.366544351584821,-4.84525134246069
0.901590159015902,0.0647021290442156,-0.36702908634235,-4.84847425988217
0.901690169016902,0.0646653982123121,-0.367514143400242,-4.85169670522522
0.901790179017902,0.0646286188537372,-0.367999522711317,-4.85491867912022
0.901890189018902,0.0645917909362646,-0.368485224228457,-4.85814018224583
0.901990199019902,0.0645549144276729,-0.368971247904617,-4.86136121532903
0.902090209020902,0.0645179892957453,-0.369457593692827,-4.86458177914512
0.902190219021902,0.0644810155082697,-0.369944261546195,-4.86780187451766
0.902290229022902,0.0644439930330388,-0.370431251417917,-4.87102150231854
0.902390239023902,0.0644069218378497,-0.370918563261276,-4.87424066346794
0.902490249024902,0.0643698018905044,-0.371406197029649,-4.87745935893431
0.902590259025903,0.0643326331588097,-0.371894152676515,-4.88067758973434
0.902690269026903,0.0642954156105767,-0.372382430155455,-4.88389535693298
0.902790279027903,0.0642581492136213,-0.372871029420159,-4.88711266164337
0.902890289028903,0.0642208339357641,-0.373359950424433,-4.89032950502684
0.902990299029903,0.06418346974483,-0.373849193122198,-4.89354588829283
0.903090309030903,0.0641460566086491,-0.3743387574675,-4.89676181269892
0.903190319031903,0.0641085944950554,-0.374828643414515,-4.89997727955069
0.903290329032903,0.0640710833718879,-0.375318850917549,-4.90319229020174
0.903390339033903,0.0640335232069901,-0.375809379931047,-4.90640684605363
0.903490349034903,0.06399591396821,-0.376300230409597,-4.90962094855576
0.903590359035904,0.0639582556234002,-0.376791402307934,-4.9128345992054
0.903690369036904,0.0639205481404177,-0.377282895580945,-4.91604779954753
0.903790379037904,0.063882791487124,-0.377774710183674,-4.91926055117482
0.903890389038904,0.0638449856313853,-0.378266846071326,-4.92247285572754
0.903990399039904,0.0638071305410721,-0.378759303199275,-4.92568471489344
0.904090409040904,0.0637692261840593,-0.379252081523062,-4.92889613040773
0.904190419041904,0.0637312725282265,-0.379745180998407,-4.93210710405293
0.904290429042904,0.0636932695414573,-0.38023860158121,-4.93531763765879
0.904390439043904,0.0636552171916399,-0.380732343227556,-4.9385277331022
0.904490449044904,0.0636171154466673,-0.381226405893721,-4.94173739230705
0.904590459045905,0.0635789642744362,-0.381720789536172,-4.94494661724417
0.904690469046905,0.0635407636428481,-0.382215494111582,-4.94815540993114
0.904790479047905,0.0635025135198085,-0.382710519576823,-4.95136377243225
0.904890489048905,0.0634642138732274,-0.383205865888978,-4.95457170685828
0.904990499049905,0.063425864671019,-0.383701533005341,-4.95777921536649
0.905090509050905,0.0633874658811019,-0.384197520883426,-4.96098630016034
0.905190519051905,0.0633490174713987,-0.384693829480971,-4.96419296348947
0.905290529052905,0.0633105194098366,-0.38519045875594,-4.96739920764949
0.905390539053905,0.0632719716643465,-0.385687408666526,-4.97060503498185
0.905490549054905,0.0632333742028638,-0.386184679171162,-4.97381044787367
0.905590559055906,0.063194726993328,-0.386682270228523,-4.9770154487576
0.905690569056906,0.0631560300036826,-0.387180181797526,-4.98022004011162
0.905790579057906,0.0631172832018753,-0.387678413837339,-4.98342422445892
0.905890589058906,0.0630784865558579,-0.388176966307386,-4.98662800436767
0.905990599059906,0.0630396400335861,-0.388675839167351,-4.9898313824509
0.906090609060906,0.0630007436030199,-0.389175032377179,-4.99303436136625
0.906190619061906,0.0629617972321227,-0.389674545897082,-4.99623694381581
0.906290629062906,0.0629228008888628,-0.390174379687549,-4.99943913254595
0.906390639063906,0.0628837545412115,-0.390674533709342,-5.00264093034709
0.906490649064907,0.0628446581571446,-0.391175007923505,-5.00584234005349
0.906590659065907,0.0628055117046416,-0.39167580229137,-5.00904336454307
0.906690669066907,0.0627663151516858,-0.392176916774555,-5.01224400673715
0.906790679067907,0.0627270684662643,-0.392678351334977,-5.01544426960029
0.906890689068907,0.0626877716163683,-0.393180105934848,-5.01864415614003
0.906990699069907,0.0626484245699922,-0.393682180536683,-5.02184366940665
0.907090709070907,0.0626090272951348,-0.394184575103306,-5.02504281249296
0.907190719071907,0.0625695797597981,-0.394687289597852,-5.02824158853408
0.907290729072907,0.0625300819319879,-0.395190323983772,-5.03144000070712
0.907390739073907,0.0624905337797138,-0.395693678224835,-5.03463805223103
0.907490749074907,0.0624509352709889,-0.396197352285136,-5.03783574636627
0.907590759075908,0.0624112863738296,-0.396701346129096,-5.04103308641459
0.907690769076908,0.0623715870562564,-0.39720565972147,-5.04423007571876
0.907790779077908,0.0623318372862929,-0.397710293027351,-5.04742671766232
0.907890789078908,0.0622920370319663,-0.398215246012167,-5.05062301566924
0.907990799079908,0.0622521862613073,-0.398720518641697,-5.05381897320376
0.908090809080908,0.0622122849423497,-0.399226110882063,-5.05701459376996
0.908190819081908,0.0621723330431311,-0.399732022699743,-5.06020988091162
0.908290829082908,0.0621323305316922,-0.400238254061568,-5.06340483821181
0.908390839083908,0.062092277376077,-0.400744804934734,-5.06659946929269
0.908490849084909,0.0620521735443327,-0.401251675286797,-5.06979377781513
0.908590859085909,0.06201201900451,-0.401758865085684,-5.07298776747845
0.908690869086909,0.0619718137246627,-0.40226637429969,-5.07618144202008
0.908790879087909,0.0619315576728474,-0.40277420289749,-5.07937480521531
0.908890889088909,0.0618912508171242,-0.403282350848137,-5.08256786087684
0.908990899089909,0.0618508931255561,-0.403790818121066,-5.08576061285462
0.909090909090909,0.0618104845662093,-0.404299604686098,-5.08895306503537
0.909190919091909,0.0617700251071528,-0.404808710513449,-5.09214522134235
0.909290929092909,0.0617295147164586,-0.405318135573725,-5.09533708573497
0.909390939093909,0.0616889533622019,-0.405827879837932,-5.09852866220846
0.909490949094909,0.0616483410124603,-0.406337943277474,-5.10171995479351
0.90959095909591,0.0616076776353147,-0.406848325864165,-5.10491096755595
0.90969096909691,0.0615669631988483,-0.407359027570224,-5.10810170459635
0.90979097909791,0.0615261976711477,-0.407870048368281,-5.11129217004968
0.90989098909891,0.0614853810203015,-0.408381388231386,-5.11448236808496
0.90999099909991,0.0614445132144016,-0.408893047133001,-5.11767230290484
0.91009100910091,0.0614035942215422,-0.409405025047016,-5.12086197874528
0.91019101910191,0.0613626240098202,-0.409917321947742,-5.12405139987511
0.91029102910291,0.0613216025473348,-0.41042993780992,-5.12724057059573
0.91039103910391,0.0612805298021882,-0.410942872608724,-5.13042949524061
0.910491049104911,0.0612394057424845,-0.411456126319762,-5.133618178175
0.910591059105911,0.0611982303363308,-0.411969698919079,-5.13680662379544
0.910691069106911,0.061157003551836,-0.412483590383164,-5.13999483652946
0.910791079107911,0.0611157253571116,-0.412997800688948,-5.14318282083506
0.910891089108911,0.0610743957202715,-0.41351232981381,-5.14637058120038
0.910991099109911,0.0610330146094318,-0.414027177735579,-5.14955812214327
0.911091109110911,0.0609915819927104,-0.414542344432538,-5.15274544821083
0.911191119111911,0.060950097838228,-0.415057829883426,-5.15593256397902
0.911291129112911,0.0609085621141068,-0.415573634067441,-5.15911947405224
0.911391139113911,0.0608669747884715,-0.416089756964242,-5.16230618306284
0.911491149114911,0.0608253358294485,-0.416606198553955,-5.16549269567077
0.911591159115912,0.0607836452051664,-0.417122958817171,-5.16867901656306
0.911691169116912,0.0607419028837555,-0.417640037734952,-5.1718651504534
0.911791179117912,0.0607001088333483,-0.418157435288833,-5.17505110208171
0.911891189118912,0.0606582630220787,-0.418675151460824,-5.17823687621366
0.911991199119912,0.0606163654180827,-0.419193186233414,-5.18142247764021
0.912091209120912,0.0605744159894978,-0.419711539589569,-5.18460791117717
0.912191219121912,0.0605324147044633,-0.420230211512742,-5.18779318166472
0.912291229122912,0.0604903615311203,-0.420749201986869,-5.19097829396693
0.912391239123912,0.0604482564376111,-0.421268510996374,-5.1941632529713
0.912491249124913,0.0604060993920799,-0.421788138526171,-5.19734806358828
0.912591259125913,0.060363890362672,-0.422308084561666,-5.20053273075075
0.912691269126913,0.0603216293175346,-0.42282834908876,-5.20371725941363
0.912791279127913,0.0602793162248159,-0.423348932093851,-5.20690165455325
0.912891289128913,0.0602369510526655,-0.423869833563835,-5.21008592116698
0.912991299129913,0.0601945337692346,-0.424391053486107,-5.21327006427267
0.913091309130913,0.0601520643426752,-0.424912591848568,-5.21645408890814
0.913191319131913,0.0601095427411407,-0.425434448639624,-5.21963800013072
0.913291329132913,0.0600669689327857,-0.425956623848184,-5.22282180301671
0.913391339133913,0.0600243428857658,-0.426479117463668,-5.22600550266084
0.913491349134913,0.0599816645682375,-0.427001929476007,-5.22918910417582
0.913591359135914,0.0599389339483585,-0.427525059875645,-5.23237261269176
0.913691369136914,0.0598961509942873,-0.428048508653535,-5.23555603335568
0.913791379137914,0.0598533156741835,-0.428572275801151,-5.23873937133096
0.913891389138914,0.0598104279562072,-0.429096361310483,-5.24192263179682
0.913991399139914,0.0597674878085193,-0.429620765174038,-5.24510581994779
0.914091409140914,0.0597244951992818,-0.430145487384844,-5.24828894099317
0.914191419141914,0.059681450096657,-0.43067052793645,-5.25147200015645
0.914291429142914,0.0596383524688078,-0.43119588682293,-5.25465500267486
0.914391439143914,0.059595202283898,-0.431721564038882,-5.2578379537987
0.914491449144915,0.0595519995100917,-0.432247559579428,-5.26102085879088
0.914591459145915,0.0595087441155535,-0.432773873440218,-5.26420372292633
0.914691469146915,0.0594654360684483,-0.433300505617431,-5.26738655149144
0.914791479147915,0.0594220753369414,-0.433827456107774,-5.27056934978351
0.914891489148915,0.0593786618891986,-0.434354724908485,-5.27375212311017
0.914991499149915,0.0593351956933856,-0.434882312017332,-5.27693487678884
0.915091509150915,0.0592916767176687,-0.435410217432617,-5.28011761614613
0.915191519151915,0.059248104930214,-0.435938441153176,-5.28330034651728
0.915291529152915,0.0592044802991879,-0.436466983178374,-5.28648307324558
0.915391539153915,0.0591608027927567,-0.436995843508116,-5.28966580168181
0.915491549154915,0.0591170723790868,-0.437525022142843,-5.29284853718362
0.915591559155916,0.0590732890263444,-0.438054519083526,-5.29603128511498
0.915691569156916,0.0590294527026957,-0.438584334331678,-5.29921405084558
0.915791579157916,0.0589855633763068,-0.439114467889348,-5.30239683975023
0.915891589158916,0.0589416210153431,-0.439644919759122,-5.30557965720827
0.915991599159916,0.0588976255879704,-0.440175689944126,-5.30876250860301
0.916091609160916,0.0588535770623536,-0.440706778448023,-5.31194539932108
0.916191619161916,0.0588094754066576,-0.441238185275014,-5.31512833475184
0.916291629162916,0.0587653205890466,-0.441769910429842,-5.31831132028683
0.916391639163916,0.0587211125776841,-0.442301953917785,-5.32149436131908
0.916491649164917,0.0586768513407338,-0.442834315744667,-5.32467746324257
0.916591659165917,0.058632536846358,-0.443366995916843,-5.32786063145159
0.916691669166917,0.0585881690627187,-0.443899994441215,-5.33104387134014
0.916791679167917,0.0585437479579772,-0.444433311325222,-5.33422718830131
0.916891689168917,0.0584992735002938,-0.444966946576838,-5.33741058772664
0.916991699169917,0.0584547456578284,-0.445500900204583,-5.34059407500555
0.917091709170917,0.0584101643987395,-0.446035172217512,-5.3437776555247
0.917191719171917,0.058365529691185,-0.446569762625217,-5.34696133466732
0.917291729172917,0.0583208415033218,-0.447104671437834,-5.3501451178127
0.917391739173917,0.0582760998033056,-0.44763989866603,-5.3533290103354
0.917491749174917,0.0582313045592912,-0.448175444321014,-5.35651301760477
0.917591759175918,0.0581864557394321,-0.44871130841453,-5.35969714498427
0.917691769176918,0.0581415533118806,-0.449247490958857,-5.3628813978308
0.917791779177918,0.0580965972447879,-0.449783991966812,-5.36606578149411
0.917891789178918,0.0580515875063037,-0.450320811451744,-5.36925030131616
0.917991799179918,0.0580065240645764,-0.450857949427537,-5.37243496263046
0.918091809180918,0.0579614068877532,-0.451395405908609,-5.37561977076148
0.918191819181918,0.0579162359439795,-0.451933180909909,-5.37880473102396
0.918291829182918,0.0578710112013992,-0.452471274446916,-5.38198984872229
0.918391839183918,0.0578257326281551,-0.453009686535641,-5.38517512914987
0.918491849184918,0.0577804001923877,-0.45354841719262,-5.38836057758848
0.918591859185919,0.0577350138622362,-0.454087466434924,-5.39154619930761
0.918691869186919,0.0576895736058381,-0.454626834280142,-5.39473199956385
0.918791879187919,0.057644079391329,-0.455166520746394,-5.39791798360017
0.918891889188919,0.0575985311868427,-0.45570652585232,-5.40110415664539
0.918991899189919,0.0575529289605109,-0.456246849617084,-5.40429052391343
0.919091909190919,0.0575072726804638,-0.456787492060371,-5.40747709060271
0.919191919191919,0.0574615623148292,-0.457328453202383,-5.41066386189549
0.919291929192919,0.0574157978317331,-0.457869733063842,-5.41385084295722
0.919391939193919,0.0573699791992992,-0.458411331665985,-5.4170380389359
0.91949194919492,0.0573241063856492,-0.458953249030561,-5.4202254549614
0.91959195919592,0.0572781793589026,-0.459495485179834,-5.42341309614484
0.91969196919692,0.0572321980871767,-0.460038040136575,-5.42660096757793
0.91979197919792,0.0571861625385862,-0.460580913924068,-5.42978907433231
0.91989198919892,0.0571400726812437,-0.461124106566098,-5.43297742145889
0.91999199919992,0.0570939284832595,-0.461667618086957,-5.43616601398725
0.92009200920092,0.057047729912741,-0.462211448511436,-5.4393548569249
0.92019201920192,0.0570014769377937,-0.462755597864832,-5.4425439552567
0.92029202920292,0.0569551695265201,-0.463300066172933,-5.44573331394418
0.92039203920392,0.0569088076470201,-0.463844853462024,-5.44892293792487
0.92049204920492,0.0568623912673914,-0.464389959758883,-5.4521128321117
0.920592059205921,0.0568159203557283,-0.464935385090779,-5.45530300139228
0.920692069206921,0.0567693948801229,-0.465481129485466,-5.45849345062832
0.920792079207921,0.0567228148086644,-0.466027192971186,-5.46168418465492
0.920892089208921,0.056676180109439,-0.466573575576659,-5.46487520827992
0.920992099209921,0.05662949075053,-0.46712027733109,-5.46806652628332
0.921092109210921,0.0565827467000179,-0.467667298264156,-5.47125814341655
0.921192119211921,0.0565359479259801,-0.46821463840601,-5.47445006440186
0.921292129212921,0.0564890943964911,-0.468762297787273,-5.47764229393164
0.921392139213921,0.0564421860796221,-0.469310276439039,-5.48083483666784
0.921492149214922,0.0563952229434413,-0.469858574392862,-5.48402769724124
0.921592159215922,0.0563482049560137,-0.47040719168076,-5.48722088025089
0.921692169216922,0.0563011320854012,-0.470956128335207,-5.49041439026335
0.921792179217922,0.0562540042996621,-0.471505384389134,-5.49360823181219
0.921892189218922,0.0562068215668518,-0.472054959875925,-5.49680240939723
0.921992199219922,0.056159583855022,-0.472604854829408,-5.49999692748395
0.922092209220922,0.0561122911322212,-0.47315506928386,-5.50319179050287
0.922192219221922,0.0560649433664943,-0.473705603273997,-5.50638700284886
0.922292229222922,0.0560175405258827,-0.474256456834974,-5.50958256888053
0.922392239223922,0.0559700825784246,-0.47480763000238,-5.51277849291962
0.922492249224922,0.0559225694921542,-0.475359122812232,-5.51597477925032
0.922592259225923,0.0558750012351021,-0.475910935300978,-5.51917143211867
0.922692269226923,0.0558273777752956,-0.476463067505484,-5.52236845573193
0.922792279227923,0.055779699080758,-0.477015519463038,-5.52556585425792
0.922892289228923,0.055731965119509,-0.47756829121134,-5.52876363182446
0.922992299229923,0.0556841758595642,-0.478121382788506,-5.53196179251867
0.923092309230923,0.0556363312689357,-0.478674794233053,-5.53516034038641
0.923192319231923,0.0555884313156317,-0.479228525583902,-5.53835927943163
0.923292329232923,0.0555404759676563,-0.479782576880375,-5.54155861361575
0.923392339233923,0.0554924651930097,-0.480336948162185,-5.54475834685708
0.923492349234924,0.0554443989596884,-0.480891639469436,-5.54795848303017
0.923592359235924,0.0553962772356844,-0.481446650842618,-5.55115902596522
0.923692369236924,0.055348099988986,-0.482001982322599,-5.55435997944746
0.923792379237924,0.0552998671875771,-0.482557633950628,-5.55756134721659
0.923892389238924,0.0552515787994378,-0.48311360576832,-5.56076313296612
0.923992399239924,0.0552032347925437,-0.483669897817663,-5.56396534034281
0.924092409240924,0.0551548351348665,-0.484226510141,-5.56716797294606
0.924192419241924,0.0551063797943731,-0.48478344278104,-5.57037103432734
0.924292429242924,0.0550578687390269,-0.48534069578084,-5.57357452798957
0.924392439243924,0.0550093019367862,-0.485898269183803,-5.57677845738655
0.924492449244924,0.0549606793556056,-0.486456163033679,-5.57998282592241
0.924592459245925,0.0549120009634347,-0.487014377374556,-5.58318763695098
0.924692469246925,0.0548632667282192,-0.487572912250852,-5.58639289377524
0.924792479247925,0.0548144766179,-0.488131767707313,-5.58959859964675
0.924892489248925,0.0547656306004137,-0.48869094378901,-5.59280475776507
0.924992499249925,0.0547167286436922,-0.489250440541329,-5.59601137127725
0.925092509250925,0.054667770715663,-0.48981025800997,-5.59921844327719
0.925192519251925,0.0546187567842491,-0.490370396240939,-5.60242597680511
0.925292529252925,0.0545696868173684,-0.490930855280541,-5.60563397484708
0.925392539253925,0.0545205607829348,-0.491491635175383,-5.60884244033435
0.925492549254926,0.0544713786488571,-0.492052735972356,-5.61205137614286
0.925592559255926,0.0544221403830397,-0.492614157718637,-5.61526078509274
0.925692569256926,0.0543728459533818,-0.493175900461687,-5.61847066994774
0.925792579257926,0.0543234953277782,-0.493737964249233,-5.62168103341465
0.925892589258926,0.054274088474119,-0.494300349129279,-5.6248918781429
0.925992599259926,0.0542246253602892,-0.494863055150081,-5.62810320672391
0.926092609260926,0.054175105954169,-0.495426082360159,-5.63131502169067
0.926192619261926,0.0541255302236341,-0.495989430808281,-5.63452732551717
0.926292629262926,0.0540758981365548,-0.496553100543457,-5.63774012061793
0.926392639263926,0.0540262096607967,-0.497117091614939,-5.64095340934746
0.926492649264926,0.0539764647642206,-0.49768140407221,-5.64416719399983
0.926592659265927,0.0539266634146822,-0.498246037964979,-5.64738147680812
0.926692669266927,0.0538768055800322,-0.498810993343177,-5.65059625994396
0.926792679267927,0.0538268912281164,-0.499376270256945,-5.65381154551703
0.926892689268927,0.0537769203267754,-0.499941868756637,-5.65702733557463
0.926992699269927,0.053726892843845,-0.500507788892807,-5.66024363210118
0.927092709270927,0.0536768087471556,-0.5010740307162,-5.66346043701774
0.927192719271927,0.053626668004533,-0.501640594277757,-5.66667775218161
0.927292729272927,0.0535764705837973,-0.502207479628596,-5.66989557938583
0.927392739273927,0.0535262164527639,-0.502774686820014,-5.67311392035874
0.927492749274928,0.0534759055792431,-0.503342215903477,-5.67633277676357
0.927592759275928,0.0534255379310397,-0.503910066930612,-5.67955215019797
0.927692769276928,0.0533751134759536,-0.504478239953206,-5.68277204219363
0.927792779277928,0.0533246321817795,-0.505046735023195,-5.68599245421581
0.927892789278928,0.0532740940163065,-0.505615552192655,-5.68921338766295
0.927992799279928,0.0532234989473194,-0.506184691513801,-5.69243484386627
0.928092809280928,0.0531728469425967,-0.50675415303898,-5.69565682408936
0.928192819281928,0.0531221379699123,-0.507323936820657,-5.69887932952778
0.928292829282928,0.0530713719970348,-0.507894042911417,-5.70210236130869
0.928392839283928,0.0530205489917273,-0.508464471363953,-5.70532592049044
0.928492849284928,0.0529696689217479,-0.50903522223106,-5.70855000806224
0.928592859285929,0.052918731754849,-0.50960629556563,-5.71177462494375
0.928692869286929,0.0528677374587782,-0.51017769142064,-5.71499977198474
0.928792879287929,0.0528166860012777,-0.510749409849153,-5.71822544996475
0.928892889288929,0.0527655773500839,-0.511321450904303,-5.72145165959272
0.928992899289929,0.0527144114729285,-0.511893814639293,-5.72467840150666
0.929092909290929,0.0526631883375375,-0.512466501107387,-5.72790567627335
0.929192919291929,0.0526119079116319,-0.513039510361899,-5.73113348438795
0.929292929292929,0.0525605701629268,-0.513612842456192,-5.73436182627377
0.929392939293929,0.0525091750591326,-0.514186497443666,-5.73759070228188
0.92949294929493,0.0524577225679541,-0.514760475377754,-5.74082011269089
0.92959295929593,0.0524062126570907,-0.515334776311911,-5.74405005770656
0.92969296929693,0.0523546452942362,-0.515909400299612,-5.74728053746164
0.92979297929793,0.0523030204470798,-0.516484347394338,-5.75051155201548
0.92989298929893,0.0522513380833045,-0.517059617649576,-5.75374310135384
0.92999299929993,0.0521995981705886,-0.517635211118805,-5.75697518538857
0.93009300930093,0.0521478006766046,-0.518211127855492,-5.76020780395743
0.93019301930193,0.05209594556902,-0.518787367913086,-5.76344095682377
0.93029302930293,0.0520440328154967,-0.519363931345006,-5.76667464367635
0.93039303930393,0.0519920623836914,-0.519940818204637,-5.7699088641291
0.93049304930493,0.0519400342412555,-0.520518028545323,-5.77314361772091
0.930593059305931,0.0518879483558348,-0.521095562420357,-5.77637890391538
0.930693069306931,0.05183580469507,-0.521673419882973,-5.7796147221007
0.930793079307931,0.0517836032265967,-0.522251600986343,-5.78285107158935
0.930893089308931,0.0517313439180447,-0.522830105783566,-5.78608795161804
0.930993099309931,0.0516790267370387,-0.523408934327659,-5.78932536134746
0.931093109310931,0.0516266516511982,-0.523988086671551,-5.79256329986212
0.931193119311931,0.0515742186281374,-0.524567562868078,-5.79580176617021
0.931293129312931,0.051521727635465,-0.525147362969972,-5.79904075920348
0.931393139313931,0.0514691786407847,-0.525727487029854,-5.80228027781705
0.931493149314932,0.0514165716116949,-0.526307935100227,-5.80552032078933
0.931593159315932,0.0513639065157885,-0.526888707233468,-5.80876088682189
0.931693169316932,0.0513111833206535,-0.527469803481819,-5.81200197453934
0.931793179317932,0.0512584019938725,-0.528051223897384,-5.81524358248926
0.931893189318932,0.0512055625030228,-0.528632968532112,-5.81848570914205
0.931993199319932,0.0511526648156768,-0.529215037437802,-5.82172835289094
0.932093209320932,0.0510997088994017,-0.529797430666084,-5.82497151205186
0.932193219321932,0.0510466947217591,-0.530380148268417,-5.82821518486341
0.932293229322932,0.050993622250306,-0.530963190296081,-5.83145936948679
0.932393239323932,0.0509404914525941,-0.531546556800165,-5.83470406400577
0.932493249324932,0.0508873022961698,-0.532130247831565,-5.8379492664267
0.932593259325933,0.0508340547485746,-0.532714263440975,-5.84119497467842
0.932693269326933,0.050780748777345,-0.533298603678875,-5.84444118661229
0.932793279327933,0.0507273843500124,-0.533883268595528,-5.84768790000224
0.932893289328933,0.0506739614341031,-0.53446825824097,-5.85093511254469
0.932993299329933,0.0506204799971385,-0.535053572665003,-5.85418282185865
0.933093309330933,0.0505669400066351,-0.535639211917186,-5.8574310254857
0.933193319331933,0.0505133414301043,-0.536225176046831,-5.86067972089011
0.933293329332933,0.0504596842350526,-0.536811465102989,-5.86392890545879
0.933393339333933,0.0504059683889816,-0.537398079134448,-5.86717857650147
0.933493349334933,0.0503521938593884,-0.537985018189721,-5.87042873125069
0.933593359335934,0.0502983606137646,-0.538572282317044,-5.87367936686192
0.933693369336934,0.0502444686195975,-0.539159871564363,-5.87693048041369
0.933793379337934,0.0501905178443693,-0.539747785979325,-5.88018206890765
0.933893389338934,0.0501365082555579,-0.540336025609278,-5.8834341292687
0.933993399339934,0.050082439820636,-0.540924590501256,-5.88668665834519
0.934093409340934,0.0500283125070718,-0.541513480701972,-5.88993965290895
0.934193419341934,0.0499741262823289,-0.542102696257819,-5.89319310965556
0.934293429342934,0.0499198811138663,-0.542692237214848,-5.89644702520441
0.934393439343934,0.0498655769691381,-0.543282103618774,-5.89970139609898
0.934493449344935,0.0498112138155943,-0.543872295514959,-5.90295621880696
0.934593459345935,0.0497567916206801,-0.544462812948409,-5.90621148972047
0.934693469346935,0.0497023103518363,-0.545053655963765,-5.90946720515628
0.934793479347935,0.0496477699764992,-0.545644824605298,-5.91272336135604
0.934893489348935,0.0495931704621007,-0.546236318916896,-5.91597995448648
0.934993499349935,0.0495385117760683,-0.546828138942063,-5.91923698063972
0.935093509350935,0.0494837938858255,-0.547420284723906,-5.92249443583344
0.935193519351935,0.0494290167587909,-0.548012756305132,-5.92575231601126
0.935293529352935,0.0493741803623794,-0.548605553728038,-5.92901061704293
0.935393539353935,0.0493192846640013,-0.549198677034502,-5.93226933472468
0.935493549354935,0.0492643296310631,-0.549792126265982,-5.93552846477949
0.935593559355936,0.0492093152309669,-0.550385901463502,-5.93878800285745
0.935693569356936,0.0491542414311107,-0.550980002667647,-5.94204794453604
0.935793579357936,0.0490991081988887,-0.551574429918559,-5.94530828532055
0.935893589358936,0.049043915501691,-0.552169183255922,-5.94856902064431
0.935993599359936,0.0489886633069035,-0.552764262718964,-5.95183014586922
0.936093609360936,0.0489333515819087,-0.553359668346445,-5.95509165628596
0.936193619361936,0.0488779802940847,-0.553955400176647,-5.95835354711454
0.936293629362936,0.0488225494108063,-0.554551458247376,-5.96161581350455
0.936393639363936,0.0487670588994443,-0.555147842595945,-5.96487845053573
0.936493649364937,0.0487115087273656,-0.555744553259173,-5.96814145321826
0.936593659365937,0.0486558988619338,-0.556341590273376,-5.97140481649331
0.936693669366937,0.0486002292705089,-0.556938953674362,-5.9746685352334
0.936793679367937,0.0485444999204468,-0.557536643497421,-5.97793260424295
0.936893689368937,0.0484887107791006,-0.558134659777321,-5.9811970182587
0.936993699369937,0.0484328618138195,-0.558733002548301,-5.98446177195022
0.937093709370937,0.0483769529919495,-0.55933167184406,-5.98772685992042
0.937193719371937,0.0483209842808331,-0.559930667697761,-5.99099227670604
0.937293729372937,0.0482649556478097,-0.560529990142008,-5.99425801677821
0.937393739373937,0.0482088670602152,-0.561129639208857,-5.99752407454298
0.937493749374937,0.0481527184853828,-0.561729614929797,-6.00079044434183
0.937593759375938,0.048096509890642,-0.562329917335748,-6.00405712045232
0.937693769376938,0.0480402412433196,-0.562930546457058,-6.0073240970886
0.937793779377938,0.0479839125107393,-0.563531502323488,-6.01059136840201
0.937893789378938,0.0479275236602218,-0.564132784964214,-6.01385892848171
0.937993799379938,0.0478710746590851,-0.564734394407819,-6.01712677135528
0.938093809380938,0.0478145654746441,-0.565336330682282,-6.02039489098933
0.938193819381938,0.0477579960742112,-0.56593859381498,-6.02366328129018
0.938293829382938,0.0477013664250959,-0.566541183832673,-6.02693193610447
0.938393839383938,0.047644676494605,-0.567144100761505,-6.03020084921988
0.938493849384939,0.047587926250043,-0.567747344626997,-6.03347001436574
0.938593859385939,0.0475311156587116,-0.568350915454038,-6.03673942521378
0.938693869386939,0.0474742446879103,-0.568954813266881,-6.04000907537881
0.938793879387939,0.0474173133049359,-0.56955903808914,-6.04327895841943
0.938893889388939,0.0473603214770831,-0.570163589943779,-6.04654906783878
0.938993899389939,0.0473032691716443,-0.570768468853112,-6.04981939708526
0.939093909390939,0.0472461563559097,-0.571373674838793,-6.05308993955328
0.939193919391939,0.0471889829971672,-0.571979207921814,-6.05636068858409
0.939293929392939,0.0471317490627028,-0.5725850681225,-6.05963163746644
0.939393939393939,0.0470744545198006,-0.573191255460498,-6.06290277943749
0.939493949394939,0.0470170993357426,-0.573797769954779,-6.06617410768356
0.93959395939594,0.0469596834778089,-0.574404611623632,-6.06944561534095
0.93969396939694,0.0469022069132779,-0.575011780484651,-6.07271729549675
0.93979397939794,0.0468446696094263,-0.575619276554742,-6.07598914118974
0.93989398939894,0.0467870715335291,-0.57622709985011,-6.07926114541118
0.93999399939994,0.0467294126528597,-0.576835250386256,-6.08253330110572
0.94009400940094,0.04667169293469,-0.577443728177977,-6.08580560117228
0.94019401940194,0.0466139123462906,-0.57805253323935,-6.08907803846488
0.94029402940294,0.0465560708549303,-0.578661665583744,-6.09235060579364
0.94039403940394,0.0464981684278771,-0.579271125223802,-6.09562329592563
0.940494049404941,0.0464402050323974,-0.579880912171439,-6.09889610158578
0.940594059405941,0.0463821806357569,-0.580491026437847,-6.10216901545791
0.940694069406941,0.0463240952052195,-0.581101468033479,-6.10544203018559
0.940794079407941,0.0462659487080488,-0.581712236968053,-6.10871513837316
0.940894089408941,0.0462077411115072,-0.582323333250543,-6.11198833258667
0.940994099409941,0.0461494723828561,-0.58293475688918,-6.11526160535492
0.941094109410941,0.0460911424893562,-0.583546507891446,-6.11853494917039
0.941194119411941,0.0460327513982675,-0.584158586264069,-6.12180835649032
0.941294129412941,0.0459742990768496,-0.584770992013021,-6.1250818197377
0.941394139413941,0.0459157854923612,-0.585383725143515,-6.1283553313023
0.941494149414941,0.0458572106120605,-0.585996785660001,-6.13162888354175
0.941594159415942,0.0457985744032056,-0.586610173566166,-6.13490246878257
0.941694169416942,0.0457398768330541,-0.587223888864922,-6.13817607932126
0.941794179417942,0.0456811178688634,-0.587837931558415,-6.14144970742535
0.941894189418942,0.0456222974778904,-0.588452301648012,-6.14472334533455
0.941994199419942,0.0455634156273925,-0.589066999134306,-6.14799698526181
0.942094209420942,0.0455044722846266,-0.589682024017109,-6.15127061939446
0.942194219421942,0.0454454674168499,-0.590297376295447,-6.15454423989532
0.942294229422942,0.0453864009913196,-0.590913055967566,-6.15781783890387
0.942394239423942,0.0453272729752931,-0.591529063030923,-6.16109140853736
0.942494249424943,0.0452680833360283,-0.592145397482183,-6.16436494089201
0.942594259425943,0.0452088320407833,-0.592762059317223,-6.16763842804415
0.942694269426943,0.0451495190568166,-0.593379048531125,-6.17091186205145
0.942794279427943,0.0450901443513873,-0.593996365118176,-6.17418523495407
0.942894289428943,0.0450307078917553,-0.594614009071867,-6.17745853877585
0.942994299429943,0.044971209645181,-0.595231980384889,-6.18073176552559
0.943094309430943,0.0449116495789254,-0.595850279049134,-6.18400490719823
0.943194319431943,0.0448520276602507,-0.596468905055693,-6.18727795577612
0.943294329432943,0.0447923438564199,-0.597087858394853,-6.19055090323021
0.943394339433943,0.0447325981346969,-0.5977071390561,-6.19382374152136
0.943494349434943,0.0446727904623467,-0.598326747028113,-6.19709646260158
0.943594359435944,0.0446129208066357,-0.598946682298769,-6.20036905841534
0.943694369436944,0.0445529891348314,-0.599566944855135,-6.20364152090079
0.943794379437944,0.0444929954142027,-0.600187534683474,-6.20691384199114
0.943894389438944,0.0444329396120196,-0.600808451769243,-6.21018601361592
0.943994399439944,0.0443728216955539,-0.601429696097088,-6.21345802770226
0.944094409440944,0.0443126416320792,-0.602051267650852,-6.21672987617631
0.944194419441944,0.0442523993888702,-0.602673166413565,-6.22000155096449
0.944294429442944,0.0441920949332037,-0.603295392367457,-6.22327304399487
0.944394439443944,0.0441317282323582,-0.603917945493945,-6.22654434719852
0.944494449444945,0.0440712992536142,-0.604540825773641,-6.22981545251085
0.944594459445945,0.0440108079642541,-0.60516403318635,-6.23308635187303
0.944694469446945,0.0439502543315624,-0.605787567711075,-6.23635703723331
0.944794479447945,0.0438896383228256,-0.60641142932601,-6.23962750054842
0.944894489448945,0.0438289599053326,-0.607035618008546,-6.24289773378502
0.944994499449945,0.0437682190463745,-0.607660133735271,-6.24616772892102
0.945094509450945,0.0437074157132449,-0.608284976481973,-6.24943747794705
0.945194519451945,0.0436465498732398,-0.60891014622364,-6.25270697286786
0.945294529452945,0.0435856214936575,-0.609535642934456,-6.25597620570375
0.945394539453945,0.0435246305417994,-0.610161466587814,-6.25924516849198
0.945494549454945,0.0434635769849692,-0.61078761715631,-6.26251385328826
0.945594559455946,0.0434024607904734,-0.611414094611744,-6.26578225216817
0.945694569456946,0.0433412819256217,-0.612040898925127,-6.2690503572286
0.945794579457946,0.0432800403577266,-0.612668030066679,-6.27231816058924
0.945894589458946,0.0432187360541032,-0.613295488005834,-6.27558565439404
0.945994599459946,0.0431573689820703,-0.613923272711243,-6.27885283081269
0.946094609460946,0.0430959391089495,-0.614551384150771,-6.28211968204207
0.946194619461946,0.0430344464020659,-0.61517982229151,-6.2853862003078
0.946294629462946,0.0429728908287476,-0.615808587099771,-6.2886523778657
0.946394639463946,0.0429112723563264,-0.616437678541095,-6.29191820700326
0.946494649464947,0.0428495909521374,-0.61706709658025,-6.29518368004118
0.946594659465947,0.0427878465835196,-0.617696841181242,-6.29844878933489
0.946694669466947,0.042726039217815,-0.618326912307311,-6.30171352727606
0.946794679467947,0.04266416882237,-0.61895730992094,-6.30497788629409
0.946894689468947,0.0426022353645343,-0.619588033983856,-6.30824185885765
0.946994699469947,0.0425402388116618,-0.620219084457033,-6.31150543747624
0.947094709470947,0.0424781791311101,-0.620850461300703,-6.3147686147017
0.947194719471947,0.042416056290241,-0.621482164474349,-6.31803138312976
0.947294729472947,0.0423538702564202,-0.622114193936721,-6.32129373540154
0.947394739473947,0.0422916209970177,-0.62274654964583,-6.32455566420515
0.947494749474947,0.0422293084794077,-0.623379231558965,-6.32781716227723
0.947594759475948,0.0421669326709687,-0.624012239632687,-6.33107822240448
0.947694769476948,0.0421044935390837,-0.624645573822836,-6.33433883742523
0.947794779477948,0.0420419910511398,-0.625279234084543,-6.337599000231
0.947894789478948,0.0419794251745289,-0.625913220372229,-6.34085870376806
0.947994799479948,0.0419167958766477,-0.62654753263961,-6.34411794103899
0.948094809480948,0.0418541031248971,-0.627182170839709,-6.34737670510425
0.948194819481948,0.041791346886683,-0.627817134924856,-6.35063498908376
0.948294829482948,0.041728527129416,-0.628452424846696,-6.35389278615841
0.948394839483948,0.0416656438205116,-0.629088040556196,-6.35715008957174
0.948494849484948,0.0416026969273905,-0.629723982003648,-6.36040689263141
0.948594859485949,0.0415396864174779,-0.630360249138681,-6.36366318871081
0.948694869486949,0.0414766122582045,-0.630996841910263,-6.36691897125065
0.948794879487949,0.0414134744170058,-0.631633760266709,-6.3701742337605
0.948894889488949,0.0413502728613229,-0.632271004155691,-6.37342896982039
0.948994899489949,0.0412870075586017,-0.632908573524239,-6.37668317308239
0.949094909490949,0.0412236784762938,-0.633546468318755,-6.37993683727214
0.949194919491949,0.041160285581856,-0.634184688485013,-6.38318995619045
0.949294929492949,0.0410968288427508,-0.634823233968177,-6.38644252371489
0.949394939493949,0.0410333082264457,-0.635462104712798,-6.38969453380133
0.94949494949495,0.0409697237004144,-0.636101300662827,-6.39294598048552
0.94959495949595,0.0409060752321357,-0.636740821761624,-6.39619685788466
0.94969496949695,0.0408423627890945,-0.637380667951963,-6.39944716019893
0.94979497949795,0.0407785863387812,-0.638020839176045,-6.40269688171312
0.94989498949895,0.0407147458486921,-0.6386613353755,-6.40594601679812
0.94999499949995,0.0406508412863294,-0.639302156491404,-6.40919455991253
0.95009500950095,0.0405868726192014,-0.639943302464278,-6.41244250560415
0.95019501950195,0.0405228398148216,-0.640584773234106,-6.41568984851162
0.95029502950295,0.0404587428407105,-0.64122656874034,-6.41893658336586
0.95039503950395,0.0403945816643941,-0.641868688921907,-6.42218270499169
0.95049504950495,0.0403303562534049,-0.642511133717225,-6.42542820830935
0.950595059505951,0.0402660665752811,-0.643153903064206,-6.42867308833597
0.950695069506951,0.0402017125975676,-0.643796996900271,-6.4319173401872
0.950795079507951,0.0401372942878153,-0.644440415162355,-6.43516095907865
0.950895089508951,0.0400728116135818,-0.64508415778692,-6.43840394032743
0.950995099509951,0.0400082645424305,-0.645728224709967,-6.44164627935367
0.951095109510951,0.0399436530419315,-0.646372615867043,-6.444887971682
0.951195119511951,0.0398789770796616,-0.64701733119325,-6.44812901294306
0.951295129512951,0.039814236623204,-0.647662370623262,-6.45136939887499
0.951395139513951,0.0397494316401481,-0.648307734091332,-6.45460912532489
0.951495149514952,0.0396845620980902,-0.6489534215313,-6.45784818825032
0.951595159515952,0.0396196279646333,-0.649599432876612,-6.46108658372076
0.951695169516952,0.0395546292073871,-0.650245768060321,-6.46432430791902
0.951795179517952,0.0394895657939676,-0.65089242701511,-6.46756135714275
0.951895189518952,0.039424437691998,-0.651539409673293,-6.47079772780586
0.951995199519952,0.039359244869108,-0.652186715966833,-6.47403341643993
0.952095209520952,0.0392939872929346,-0.65283434582735,-6.47726841969561
0.952195219521952,0.0392286649311208,-0.65348229918614,-6.48050273434412
0.952295229522952,0.0391632777513174,-0.654130575974176,-6.48373635727851
0.952395239523952,0.0390978257211815,-0.654779176122132,-6.48696928551515
0.952495249524952,0.0390323088083774,-0.655428099560386,-6.49020151619508
0.952595259525953,0.0389667269805763,-0.656077346219037,-6.49343304658535
0.952695269526953,0.0389010802054566,-0.65672691602792,-6.49666387408041
0.952795279527953,0.0388353684507034,-0.657376808916611,-6.49989399620338
0.952895289528953,0.0387695916840091,-0.658027024814448,-6.50312341060744
0.952995299529953,0.0387037498730731,-0.658677563650541,-6.50635211507715
0.953095309530953,0.0386378429856018,-0.659328425353783,-6.50958010752966
0.953195319531953,0.038571870989309,-0.659979609852869,-6.51280738601612
0.953295329532953,0.0385058338519154,-0.660631117076299,-6.5160339487228
0.953395339533953,0.0384397315411488,-0.661282946952407,-6.5192597939725
0.953495349534954,0.0383735640247444,-0.66193509940936,-6.52248492022568
0.953595359535954,0.0383073312704446,-0.662587574375181,-6.5257093260817
0.953695369536954,0.0382410332459988,-0.663240371777758,-6.5289330102801
0.953795379537954,0.0381746699191636,-0.663893491544862,-6.53215597170171
0.953895389538954,0.0381082412577031,-0.664546933604156,-6.53537820936981
0.953995399539954,0.0380417472293884,-0.665200697883217,-6.53859972245141
0.954095409540954,0.0379751878019981,-0.665854784309541,-6.54182051025825
0.954195419541954,0.0379085629433176,-0.666509192810567,-6.545040572248
0.954295429542954,0.03784187262114,-0.667163923313684,-6.54825990802533
0.954395439543954,0.0377751168032655,-0.667818975746249,-6.55147851734303
0.954495449544954,0.0377082954575017,-0.668474350035606,-6.55469640010301
0.954595459545955,0.0376414085516631,-0.669130046109089,-6.55791355635744
0.954695469546955,0.0375744560535718,-0.669786063894052,-6.56112998630969
0.954795479547955,0.0375074379310572,-0.670442403317874,-6.56434569031534
0.954895489548955,0.0374403541519557,-0.671099064307975,-6.56756066888324
0.954995499549955,0.0373732046841111,-0.671756046791839,-6.57077492267638
0.955095509550955,0.0373059894953744,-0.672413350697018,-6.57398845251289
0.955195519551955,0.0372387085536041,-0.673070975951157,-6.57720125936691
0.955295529552955,0.0371713618266654,-0.673728922482008,-6.58041334436955
0.955395539553955,0.0371039492824311,-0.674387190217439,-6.5836247088097
0.955495549554956,0.0370364708887813,-0.67504577908546,-6.58683535413489
0.955595559555956,0.036968926613603,-0.675704689014228,-6.59004528195216
0.955695569556956,0.0369013164247906,-0.676363919932076,-6.59325449402879
0.955795579557956,0.0368336402902454,-0.677023471767516,-6.59646299229312
0.955895589558956,0.036765898177876,-0.677683344449263,-6.59967077883531
0.955995599559956,0.0366980900555984,-0.678343537906247,-6.60287785590801
0.956095609560956,0.0366302158913352,-0.679004052067636,-6.60608422592712
0.956195619561956,0.0365622756530164,-0.679664886862846,-6.60928989147242
0.956295629562956,0.0364942693085787,-0.680326042221556,-6.6124948552882
0.956395639563956,0.0364261968259663,-0.68098751807373,-6.61569912028395
0.956495649564956,0.0363580581731301,-0.681649314349634,-6.61890268953486
0.956595659565957,0.0362898533180279,-0.682311430979844,-6.62210556628244
0.956695669566957,0.0362215822286246,-0.682973867895275,-6.62530775393503
0.956795679567957,0.0361532448728919,-0.683636625027185,-6.62850925606829
0.956895689568957,0.0360848412188084,-0.684299702307204,-6.63171007642568
0.956995699569957,0.0360163712343594,-0.684963099667339,-6.63491021891894
0.957095709570957,0.0359478348875372,-0.68562681704,-6.63810968762844
0.957195719571957,0.0358792321463407,-0.686290854358015,-6.64130848680358
0.957295729572957,0.0358105629787755,-0.686955211554642,-6.64450662086318
0.957395739573957,0.0357418273528537,-0.687619888563591,-6.64770409439572
0.957495749574958,0.0356730252365944,-0.688284885319039,-6.6509009121597
0.957595759575958,0.035604156598023,-0.688950201755647,-6.65409707908384
0.957695769576958,0.0355352214051713,-0.689615837808579,-6.65729260026731
0.957795779577958,0.0354662196260777,-0.690281793413517,-6.66048748097995
0.957895789578958,0.0353971512287872,-0.690948068506678,-6.66368172666236
0.957995799579958,0.0353280161813508,-0.691614663024829,-6.66687534292605
0.958095809580958,0.035258814451826,-0.692281576905315,-6.67006833555352
0.958195819581958,0.0351895460082763,-0.692948810086057,-6.67326071049829
0.958295829582958,0.0351202108187719,-0.693616362505589,-6.67645247388492
0.958395839583958,0.0350508088513886,-0.69428423410306,-6.67964363200899
0.958495849584958,0.0349813400742084,-0.694952424818261,-6.68283419133702
0.958595859585959,0.0349118044553193,-0.695620934591638,-6.68602415850637
0.958695869586959,0.0348422019628154,-0.696289763364306,-6.68921354032507
0.958795879587959,0.0347725325647964,-0.696958911078071,-6.69240234377173
0.958895889588959,0.0347027962293678,-0.69762837767545,-6.69559057599522
0.958995899589959,0.0346329929246411,-0.698298163099677,-6.69877824431448
0.959095909590959,0.0345631226187331,-0.698968267294728,-6.70196535621821
0.959195919591959,0.0344931852797664,-0.699638690205339,-6.7051519193645
0.959295929592959,0.0344231808758688,-0.700309431777017,-6.70833794158049
0.959395939593959,0.0343531093751739,-0.700980491956066,-6.71152343086197
0.95949594959496,0.0342829707458203,-0.701651870689589,-6.71470839537287
0.95959595959596,0.0342127649559521,-0.702323567925521,-6.71789284344479
0.95969596959696,0.0341424919737184,-0.702995583612638,-6.72107678357645
0.95979597959796,0.0340721517672734,-0.703667917700572,-6.72426022443312
0.95989598959896,0.0340017443047763,-0.70434057013983,-6.72744317484597
0.95999599959996,0.0339312695543913,-0.70501354088181,-6.7306256438114
0.96009600960096,0.0338607274842872,-0.705686829878822,-6.73380764049035
0.96019601960196,0.0337901180626379,-0.706360437084097,-6.73698917420752
0.96029602960296,0.0337194412576214,-0.707034362451805,-6.74017025445057
0.96039603960396,0.0336486970374209,-0.707708605937077,-6.74335089086924
0.96049604960496,0.0335778853702233,-0.708383167496016,-6.74653109327454
0.960596059605961,0.0335070062242204,-0.709058047085713,-6.7497108716377
0.960696069606961,0.033436059567608,-0.709733244664263,-6.75289023608928
0.960796079607961,0.0333650453685862,-0.710408760190787,-6.75606919691806
0.960896089608961,0.0332939635953588,-0.711084593625437,-6.75924776457001
0.960996099609961,0.033222814216134,-0.711760744929422,-6.76242594964714
0.961096109610961,0.0331515971991234,-0.712437214065017,-6.76560376290633
0.961196119611961,0.0330803125125426,-0.713114000995579,-6.76878121525811
0.961296129612961,0.0330089601246107,-0.713791105685568,-6.77195831776537
0.961396139613961,0.0329375400035503,-0.714468528100555,-6.77513508164205
0.961496149614962,0.0328660521175874,-0.71514626820724,-6.77831151825177
0.961596159615962,0.0327944964349514,-0.715824325973467,-6.7814876391064
0.961696169616962,0.0327228729238745,-0.71650270136824,-6.78466345586461
0.961796179617962,0.0326511815525923,-0.717181394361736,-6.78783898033033
0.961896189618962,0.0325794222893431,-0.717860404925317,-6.79101422445117
0.961996199619962,0.0325075951023684,-0.718539733031551,-6.79418920031681
0.962096209620962,0.0324356999599117,-0.719219378654219,-6.79736392015734
0.962196219621962,0.0323637368302196,-0.719899341768334,-6.80053839634149
0.962296229622962,0.032291705681541,-0.720579622350152,-6.80371264137491
0.962396239623962,0.0322196064821271,-0.721260220377186,-6.80688666789828
0.962496249624962,0.0321474392002313,-0.721941135828221,-6.81006048868547
0.962596259625963,0.0320752038041089,-0.722622368683326,-6.81323411664157
0.962696269626963,0.0320029002620174,-0.723303918923865,-6.81640756480093
0.962796279627963,0.0319305285422159,-0.723985786532516,-6.8195808463251
0.962896289628963,0.0318580886129652,-0.724667971493276,-6.82275397450075
0.962996299629963,0.0317855804425277,-0.725350473791478,-6.82592696273746
0.963096309630963,0.0317130039991672,-0.726033293413801,-6.82909982456559
0.963196319631963,0.0316403592511487,-0.726716430348288,-6.83227257363399
0.963296329632963,0.0315676461667383,-0.727399884584345,-6.83544522370768
0.963396339633963,0.0314948647142032,-0.728083656112769,-6.83861778866544
0.963496349634963,0.0314220148618114,-0.728767744925741,-6.84179028249747
0.963596359635964,0.0313490965778315,-0.729452151016857,-6.84496271930285
0.963696369636964,0.0312761098305329,-0.73013687438112,-6.84813511328699
0.963796379637964,0.0312030545881852,-0.730821915014964,-6.85130747875909
0.963896389638964,0.0311299308190586,-0.731507272916255,-6.85447983012943
0.963996399639964,0.0310567384914229,-0.73219294808431,-6.85765218190673
0.964096409640964,0.0309834775735485,-0.732878940519898,-6.86082454869529
0.964196419641964,0.0309101480337051,-0.733565250225253,-6.86399694519229
0.964296429642964,0.0308367498401628,-0.734251877204087,-6.86716938618481
0.964396439643964,0.0307632829611904,-0.734938821461593,-6.87034188654696
0.964496449644965,0.0306897473650568,-0.735626083004454,-6.87351446123686
0.964596459645965,0.0306161430200298,-0.736313661840858,-6.8766871252936
0.964696469646965,0.0305424698943764,-0.737001557980493,-6.8798598938341
0.964796479647965,0.0304687279563625,-0.737689771434572,-6.88303278205003
0.964896489648965,0.030394917174253,-0.738378302215825,-6.8862058052045
0.964996499649965,0.0303210375163112,-0.739067150338512,-6.88937897862882
0.965096509650965,0.0302470889507991,-0.739756315818433,-6.89255231771916
0.965196519651965,0.0301730714459768,-0.740445798672926,-6.89572583793317
0.965296529652965,0.0300989849701029,-0.741135598920885,-6.89889955478648
0.965396539653965,0.0300248294914337,-0.741825716582749,-6.90207348384925
0.965496549654965,0.0299506049782237,-0.742516151680524,-6.90524764074256
0.965596559655966,0.0298763113987249,-0.74320690423778,-6.90842204113479
0.965696569656966,0.0298019487211869,-0.743897974279652,-6.91159670073794
0.965796579657966,0.0297275169138568,-0.744589361832853,-6.9147716353039
0.965896589658966,0.0296530159449789,-0.745281066925669,-6.91794686062061
0.965996599659966,0.0295784457827944,-0.745973089587971,-6.92112239250827
0.966096609660966,0.0295038063955419,-0.746665429851211,-6.92429824681533
0.966196619661966,0.0294290977514562,-0.747358087748426,-6.92747443941462
0.966296629662966,0.0293543198187693,-0.748051063314246,-6.93065098619921
0.966396639663966,0.0292794725657091,-0.748744356584886,-6.93382790307845
0.966496649664967,0.0292045559605002,-0.749437967598157,-6.93700520597369
0.966596659665967,0.0291295699713632,-0.75013189639346,-6.94018291081416
0.966696669666967,0.0290545145665147,-0.750826143011789,-6.9433610335327
0.966796679667967,0.028979389714167,-0.751520707495736,-6.9465395900614
0.966896689668967,0.0289041953825282,-0.752215589889482,-6.94971859632732
0.966996699669967,0.0288289315398018,-0.752910790238799,-6.95289806824792
0.967096709670967,0.0287535981541869,-0.753606308591052,-6.95607802172671
0.967196719671967,0.0286781951938774,-0.754302144995201,-6.95925847264864
0.967296729672967,0.0286027226270625,-0.754998299501784,-6.96243943687547
0.967396739673967,0.0285271804219261,-0.755694772162931,-6.96562093024123
0.967496749674967,0.0284515685466471,-0.75639156303235,-6.96880296854739
0.967596759675968,0.0283758869693984,-0.75708867216533,-6.97198556755817
0.967696769676968,0.0283001356583478,-0.757786099618735,-6.97516874299571
0.967796779677968,0.0282243145816572,-0.758483845450995,-6.97835251053518
0.967896789678968,0.0281484237074826,-0.759181909722109,-6.98153688579988
0.967996799679968,0.0280724630039737,-0.759880292493636,-6.98472188435625
0.968096809680968,0.0279964324392742,-0.760578993828684,-6.98790752170884
0.968196819681968,0.0279203319815213,-0.761278013791915,-6.99109381329524
0.968296829682968,0.0278441615988457,-0.761977352449525,-6.99428077448093
0.968396839683968,0.0277679212593715,-0.762677009869249,-6.99746842055412
0.968496849684969,0.0276916109312156,-0.763376986120341,-7.0006567667205
0.968596859685969,0.0276152305824884,-0.764077281273574,-7.00384582809792
0.968696869686969,0.0275387801812928,-0.764777895401229,-7.00703561971116
0.968796879687969,0.0274622596957245,-0.765478828577085,-7.0102261564864
0.968896889688969,0.0273856690938717,-0.766180080876407,-7.01341745324594
0.968996899689969,0.027309008343815,-0.766881652375938,-7.0166095247026
0.969096909690969,0.0272322774136274,-0.767583543153886,-7.01980238545427
0.969196919691969,0.0271554762713737,-0.768285753289912,-7.02299604997829
0.969296929692969,0.027078604885111,-0.768988282865123,-7.02619053262591
0.969396939693969,0.027001663222888,-0.76969113196205,-7.02938584761651
0.969496949694969,0.0269246512527452,-0.77039430066464,-7.03258200903198
0.96959695969597,0.0268475689427146,-0.771097789058245,-7.03577903081101
0.96969696969697,0.0267704162608195,-0.771801597229598,-7.03897692674316
0.96979697969797,0.0266931931750744,-0.772505725266808,-7.04217571046318
0.96989698969897,0.0266158996534853,-0.773210173259335,-7.04537539544502
0.96999699969997,0.0265385356640488,-0.773914941297985,-7.04857599499601
0.97009700970097,0.0264611011747525,-0.77462002947488,-7.05177752225087
0.97019701970197,0.0263835961535748,-0.77532543788345,-7.05497999016573
0.97029702970297,0.0263060205684845,-0.776031166618409,-7.05818341151207
0.97039703970397,0.0262283743874407,-0.776737215775742,-7.06138779887077
0.970497049704971,0.0261506575783936,-0.777443585452681,-7.06459316462587
0.970597059705971,0.0260728701092829,-0.778150275747683,-7.06779952095858
0.970697069706971,0.0259950119480384,-0.778857286760421,-7.07100687984106
0.970797079707971,0.0259170830625804,-0.779564618591747,-7.07421525303024
0.970897089708971,0.0258390834208185,-0.780272271343681,-7.0774246520616
0.970997099709971,0.0257610129906525,-0.780980245119384,-7.08063508824296
0.971097109710971,0.0256828717399714,-0.781688540023138,-7.08384657264816
0.971197119711971,0.0256046596366539,-0.78239715616032,-7.08705911611083
0.971297129712971,0.0255263766485683,-0.783106093637377,-7.09027272921798
0.971397139713971,0.025448022743572,-0.783815352561803,-7.09348742230377
0.971497149714971,0.0253695978895114,-0.784524933042113,-7.09670320544307
0.971597159715972,0.0252911020542224,-0.785234835187816,-7.09992008844509
0.971697169716972,0.0252125352055298,-0.78594505910939,-7.10313808084701
0.971797179717972,0.0251338973112471,-0.786655604918248,-7.10635719190755
0.971897189718972,0.0250551883391766,-0.78736647272672,-7.10957743060051
0.971997199719972,0.0249764082571097,-0.788077662648019,-7.11279880560841
0.972097209720972,0.0248975570328261,-0.788789174796206,-7.11602132531592
0.972197219721972,0.0248186346340942,-0.789501009286172,-7.11924499780351
0.972297229722972,0.0247396410286706,-0.790213166233596,-7.12246983084092
0.972397239723972,0.0246605761843007,-0.790925645754921,-7.12569583188067
0.972497249724973,0.024581440068718,-0.791638447967318,-7.12892300805163
0.972597259725973,0.0245022326496444,-0.792351572988653,-7.13215136615249
0.972697269726973,0.0244229538947895,-0.793065020937458,-7.13538091264533
0.972797279727973,0.0243436037718515,-0.793778791932894,-7.1386116536491
0.972897289728973,0.0242641822485166,-0.794492886094713,-7.14184359493313
0.972997299729973,0.0241846892924591,-0.795207303543231,-7.14507674191074
0.973097309730973,0.0241051248713406,-0.795922044399285,-7.14831109963268
0.973197319731973,0.0240254889528113,-0.796637108784197,-7.15154667278075
0.973297329732973,0.0239457815045089,-0.797352496819742,-7.15478346566135
0.973397339733973,0.0238660024940591,-0.798068208628102,-7.15802148219902
0.973497349734973,0.0237861518890752,-0.798784244331838,-7.16126072593011
0.973597359735974,0.0237062296571582,-0.799500604053843,-7.16450119999633
0.973697369736974,0.0236262357658969,-0.8002172879173,-7.16774290713843
0.973797379737974,0.0235461701828678,-0.800934296045649,-7.17098584968983
0.973897389738974,0.0234660328756349,-0.801651628562546,-7.17423002957037
0.973997399739974,0.0233858238117499,-0.802369285591814,-7.17747544827996
0.974097409740974,0.0233055429587521,-0.803087267257404,-7.18072210689242
0.974197419741974,0.0232251902841686,-0.803805573683353,-7.18397000604919
0.974297429742974,0.0231447657555136,-0.804524204993746,-7.18721914595322
0.974397439743974,0.0230642693402894,-0.805243161312658,-7.19046952636285
0.974497449744975,0.0229837010059856,-0.805962442764123,-7.19372114658567
0.974597459745975,0.0229030607200795,-0.806682049472079,-7.19697400547254
0.974697469746975,0.022822348450036,-0.807401981560333,-7.20022810141158
0.974797479747975,0.0227415641633076,-0.808122239152497,-7.20348343232227
0.974897489748975,0.0226607078273346,-0.808842822371959,-7.20673999564956
0.974997499749975,0.0225797794095447,-0.809563731341825,-7.20999778835804
0.975097509750975,0.0224987788773535,-0.810284966184874,-7.21325680692622
0.975197519751975,0.0224177061981642,-0.811006527023507,-7.21651704734087
0.975297529752975,0.0223365613393681,-0.811728413979701,-7.21977850509135
0.975397539753975,0.0222553442683439,-0.812450627174953,-7.22304117516412
0.975497549754975,0.0221740549524584,-0.813173166730236,-7.22630505203729
0.975597559755976,0.0220926933590662,-0.813896032765945,-7.2295701296752
0.975697569756976,0.0220112594555102,-0.814619225401845,-7.23283640152318
0.975797579757976,0.0219297532091211,-0.81534274475702,-7.23610386050231
0.975897589758976,0.0218481745872176,-0.816066590949818,-7.23937249900431
0.975997599759976,0.021766523557107,-0.816790764097802,-7.2426423088866
0.976097609760976,0.0216848000860845,-0.81751526431769,-7.24591328146725
0.976197619761976,0.021603004141434,-0.818240091725307,-7.24918540752033
0.976297629762976,0.0215211356904274,-0.81896524643553,-7.25245867727109
0.976397639763976,0.0214391947003257,-0.819690728562225,-7.25573308039144
0.976497649764977,0.0213571811383782,-0.820416538218203,-7.25900860599549
0.976597659765977,0.0212750949718233,-0.821142675515154,-7.26228524263514
0.976697669766977,0.0211929361678877,-0.821869140563599,-7.26556297829595
0.976797679767977,0.0211107046937878,-0.822595933472825,-7.26884180039296
0.976897689768977,0.0210284005167287,-0.823323054350833,-7.27212169576685
0.976997699769977,0.0209460236039051,-0.82405050330428,-7.27540265068001
0.977097709770977,0.0208635739225006,-0.824778280438419,-7.27868465081298
0.977197719771977,0.0207810514396887,-0.825506385857042,-7.28196768126085
0.977297729772977,0.0206984561226326,-0.826234819662422,-7.28525172652997
0.977397739773977,0.0206157879384853,-0.826963581955249,-7.2885367705347
0.977497749774977,0.0205330468543897,-0.827692672834581,-7.29182279659441
0.977597759775978,0.0204502328374791,-0.828422092397773,-7.29510978743059
0.977697769776978,0.020367345854877,-0.829151840740421,-7.29839772516419
0.977797779777978,0.0202843858736974,-0.829881917956309,-7.30168659131308
0.977897789778978,0.020201352861045,-0.830612324137336,-7.30497636678978
0.977997799779978,0.0201182467840156,-0.831343059373465,-7.30826703189928
0.978097809780978,0.0200350676096959,-0.832074123752656,-7.31155856633715
0.978197819781978,0.0199518153051641,-0.832805517360812,-7.31485094918781
0.978297829782978,0.0198684898374896,-0.83353724028171,-7.31814415892301
0.978397839783978,0.0197850911737339,-0.834269292596946,-7.32143817340051
0.978497849784978,0.0197016192809502,-0.835001674385867,-7.32473296986306
0.978597859785979,0.019618074126184,-0.835734385725518,-7.32802852493751
0.978697869786979,0.0195344556764731,-0.836467426690573,-7.33132481463422
0.978797879787979,0.0194507638988481,-0.837200797353276,-7.33462181434665
0.978897889788979,0.0193669987603324,-0.837934497783379,-7.33791949885129
0.978997899789979,0.0192831602279426,-0.838668528048081,-7.34121784230778
0.979097909790979,0.0191992482686886,-0.839402888211968,-7.34451681825925
0.979197919791979,0.019115262849574,-0.840137578336944,-7.34781639963304
0.979297929792979,0.0190312039375968,-0.840872598482179,-7.35111655874162
0.979397939793979,0.0189470714997483,-0.841607948704044,-7.35441726728378
0.97949794979498,0.0188628655030151,-0.842343629056045,-7.35771849634617
0.97959795979598,0.0187785859143783,-0.843079639588769,-7.36102021640508
0.97969796979698,0.0186942327008143,-0.843815980349818,-7.36432239732855
0.97979797979798,0.0186098058292943,-0.844552651383752,-7.36762500837878
0.97989798979898,0.0185253052667859,-0.845289652732026,-7.37092801821489
0.97999799979998,0.0184407309802524,-0.846026984432929,-7.37423139489596
0.98009800980098,0.0183560829366534,-0.846764646521528,-7.37753510588441
0.98019801980198,0.0182713611029451,-0.847502639029605,-7.3808391180498
0.98029802980298,0.018186565446081,-0.8482409619856,-7.38414339767285
0.98039803980398,0.0181016959330115,-0.848979615414551,-7.38744791044991
0.98049804980498,0.0180167525306852,-0.849718599338035,-7.39075262149781
0.980598059805981,0.0179317352060481,-0.850457913774114,-7.39405749535904
0.980698069806981,0.0178466439260449,-0.851197558737274,-7.39736249600725
0.980798079807981,0.0177614786576192,-0.851937534238369,-7.40066758685333
0.980898089808981,0.0176762393677135,-0.852677840284568,-7.40397273075172
0.980998099809981,0.0175909260232696,-0.853418476879296,-7.40727789000721
0.981098109810981,0.0175055385912294,-0.854159444022181,-7.41058302638211
0.981198119811981,0.017420077038535,-0.854900741709001,-7.41388810110393
0.981298129812981,0.0173345413321291,-0.855642369931628,-7.41719307487342
0.981398139813981,0.0172489314389553,-0.856384328677981,-7.4204979078731
0.981498149814982,0.0171632473259587,-0.857126617931967,-7.42380255977622
0.981598159815982,0.0170774889600863,-0.857869237673439,-7.42710698975626
0.981698169816982,0.0169916563082872,-0.858612187878138,-7.43041115649675
0.981798179817982,0.0169057493375131,-0.859355468517655,-7.43371501820181
0.981898189818982,0.0168197680147188,-0.860099079559371,-7.43701853260696
0.981998199819982,0.0167337123068626,-0.860843020966421,-7.44032165699059
0.982098209820982,0.0166475821809068,-0.861587292697644,-7.44362434818587
0.982198219821982,0.0165613776038178,-0.86233189470754,-7.44692656259325
0.982298229822982,0.0164750985425669,-0.863076826946228,-7.45022825619347
0.982398239823982,0.0163887449641306,-0.863822089359403,-7.45352938456109
0.982498249824982,0.0163023168354912,-0.864567681888299,-7.45682990287864
0.982598259825983,0.0162158141236367,-0.865313604469648,-7.46012976595132
0.982698269826983,0.0161292367955621,-0.866059857035645,-7.46342892822233
0.982798279827983,0.0160425848182692,-0.866806439513908,-7.46672734378865
0.982898289828983,0.0159558581587673,-0.867553351827451,-7.47002496641765
0.982998299829983,0.0158690567840735,-0.868300593894646,-7.47332174956417
0.983098309830983,0.0157821806612135,-0.8690481656292,-7.47661764638824
0.983198319831983,0.0156952297572218,-0.869796066940115,-7.47991260977354
0.983298329832983,0.0156082040391423,-0.87054429773167,-7.48320659234642
0.983398339833983,0.0155211034740285,-0.871292857903399,-7.48649954649564
0.983498349834984,0.0154339280289443,-0.872041747350058,-7.48979142439281
0.983598359835984,0.0153466776709645,-0.872790965961609,-7.49308217801348
0.983698369836984,0.0152593523671751,-0.873540513623206,-7.49637175915897
0.983798379837984,0.0151719520846734,-0.874290390215171,-7.49966011947895
0.983898389838984,0.0150844767905696,-0.875040595612991,-7.50294721049472
0.983998399839984,0.0149969264519862,-0.875791129687289,-7.50623298362322
0.984098409840984,0.014909301036059,-0.876541992303832,-7.50951739020188
0.984198419841984,0.0148216005099372,-0.877293183323516,-7.51280038151421
0.984298429842984,0.0147338248407846,-0.878044702602364,-7.51608190881619
0.984398439843984,0.0146459739957792,-0.878796549991522,-7.51936192336342
0.984498449844984,0.0145580479421146,-0.879548725337261,-7.52264037643918
0.984598459845985,0.0144700466469996,-0.880301228480987,-7.52591721938332
0.984698469846985,0.0143819700776592,-0.88105405925924,-7.52919240362191
0.984798479847985,0.0142938182013353,-0.881807217503708,-7.53246588069785
0.984898489848985,0.0142055909852865,-0.882560703041241,-7.53573760230237
0.984998499849985,0.0141172883967891,-0.883314515693868,-7.53900752030739
0.985098509850985,0.0140289104031373,-0.884068655278809,-7.54227558679876
0.985198519851985,0.0139404569716442,-0.884823121608512,-7.54554175411057
0.985298529852985,0.0138519280696415,-0.885577914490667,-7.54880597486026
0.985398539853985,0.0137633236644805,-0.886333033728241,-7.55206820198479
0.985498549854986,0.0136746437235325,-0.887088479119516,-7.55532838877776
0.985598559855986,0.0135858882141892,-0.887844250458115,-7.55858648892753
0.985698569856986,0.0134970571038631,-0.888600347533057,-7.56184245655638
0.985798579857986,0.0134081503599881,-0.889356770128795,-7.56509624626069
0.985898589858986,0.0133191679500198,-0.890113518025265,-7.56834781315217
0.985998599859986,0.0132301098414362,-0.89087059099794,-7.57159711290014
0.986098609860986,0.0131409760017376,-0.891627988817893,-7.57484410177502
0.986198619861986,0.0130517663984479,-0.892385711251855,-7.5780887366927
0.986298629862986,0.0129624809991142,-0.893143758062278,-7.58133097526029
0.986398639863986,0.0128731197713079,-0.893902129007414,-7.58457077582283
0.986498649864986,0.0127836826826243,-0.89466082384139,-7.58780809751131
0.986598659865987,0.0126941697006838,-0.895419842314283,-7.59104290029169
0.986698669866987,0.012604580793132,-0.896179184172212,-7.59427514501532
0.986798679867987,0.0125149159276402,-0.896938849157426,-7.59750479347052
0.986898689868987,0.0124251750719053,-0.897698837008404,-7.60073180843527
0.986998699869987,0.0123353581936508,-0.898459147459953,-7.60395615373142
0.987098709870987,0.0122454652606269,-0.899219780243316,-7.60717779427995
0.987198719871987,0.0121554962406108,-0.899980735086281,-7.61039669615766
0.987298729872987,0.012065451101407,-0.900742011713313,-7.6136128266552
0.987398739873987,0.0119753298108478,-0.90150360984566,-7.61682615433636
0.987498749874988,0.0118851323367937,-0.902265529201497,-7.62003664909881
0.987598759875988,0.0117948586471333,-0.903027769496055,-7.62324428223622
0.987698769876988,0.0117045087097838,-0.903790330441771,-7.62644902650176
0.987798779877988,0.0116140824926915,-0.904553211748427,-7.62965085617309
0.987898789878988,0.0115235799638318,-0.905316413123314,-7.63284974711875
0.987998799879988,0.0114330010912093,-0.906079934271394,-7.63604567686612
0.988098809880988,0.0113423458428585,-0.906843774895465,-7.63923862467082
0.988198819881988,0.0112516141868433,-0.907607934696339,-7.64242857158762
0.988298829882988,0.0111608060912582,-0.908372413373029,-7.64561550054302
0.988398839883988,0.0110699215242275,-0.909137210622934,-7.6487993964093
0.988498849884988,0.0109789604539057,-0.909902326142045,-7.65198024608024
0.988598859885989,0.0108879228484782,-0.910667759625142,-7.65515803854839
0.988698869886989,0.0107968086761607,-0.911433510766014,-7.65833276498412
0.988798879887989,0.0107056179051997,-0.912199579257679,-7.66150441881624
0.988898889888989,0.0106143505038721,-0.912965964792615,-7.6646729958144
0.988998899889989,0.010523006440486,-0.913732667062998,-7.66783849417317
0.989098909890989,0.0104315856833801,-0.914499685760947,-7.67100091459791
0.989198919891989,0.0103400882009239,-0.915267020578779,-7.67416026039243
0.989298929892989,0.0102485139615176,-0.916034671209278,-7.67731653754844
0.989398939893989,0.0101568629335921,-0.916802637345967,-7.68046975483687
0.98949894989499,0.010065135085609,-0.917570918683382,-7.68361992390105
0.98959895989599,0.00997333038606039,-0.918339514917379,-7.68676705935176
0.98969896989699,0.00988144880346845,-0.919108425745424,-7.68991117886426
0.98979897989799,0.0097894903063858,-0.919877650866907,-7.69305230327722
0.98989898989899,0.00969745486339492,-0.920647189983466,-7.69619045669367
0.98999899989999,0.00960534244310808,-0.921417042799317,-7.69932566658396
0.99009900990099,0.00951315301416674,-0.922187209021596,-7.70245796389071
0.99019901990199,0.00942088654524176,-0.922957688360712,-7.70558738313597
0.99029902990299,0.00932854300503265,-0.923728480530709,-7.7087139625303
0.99039903990399,0.00923612236226747,-0.924499585249641,-7.71183774408413
0.99049904990499,0.00914362458570194,-0.925271002239961,-7.71495877372124
0.990599059905991,0.0090510496441196,-0.926042731228914,-7.7180771013944
0.990699069906991,0.00895839750633091,-0.926814771948944,-7.72119278120329
0.990799079907991,0.00886566814117291,-0.927587124138124,-7.72430587151469
0.990899089908991,0.00877286151750827,-0.928359787540577,-7.72741643508493
0.990999099909991,0.00867997760422515,-0.92913276190693,-7.73052453918464
0.991099109910991,0.00858701637023628,-0.929906046994769,-7.73363025572598
0.991199119911991,0.00849397778447834,-0.930679642569106,-7.73673366139212
0.991299129912991,0.00840086181591082,-0.931453548402871,-7.73983483776929
0.991399139913991,0.00830766843351578,-0.932227764277403,-7.74293387148115
0.991499149914992,0.00821439760629664,-0.933002289982958,-7.74603085432581
0.991599159915992,0.00812104930327743,-0.933777125319241,-7.74912588341526
0.991699169916992,0.00802762349350136,-0.934552270095939,-7.75221906131746
0.991799179917992,0.00793412014603052,-0.935327724133279,-7.75531049620101
0.991899189918992,0.00784053922994429,-0.936103487262587,-7.75840030198239
0.991999199919992,0.00774688071433844,-0.936879559326878,-7.76148859847606
0.992099209920992,0.00765314456832353,-0.937655940181452,-7.76457551154709
0.992199219921992,0.00755933076102427,-0.938432629694505,-7.76766117326669
0.992299229922992,0.00746543926157776,-0.939209627747758,-7.7707457220704
0.992399239923992,0.00737147003913235,-0.939986934237101,-7.7738293029193
0.992499249924992,0.00727742306284571,-0.940764549073257,-7.77691206746389
0.992599259925993,0.00718329830188401,-0.941542472182454,-7.77999417421107
0.992699269926993,0.00708909572542001,-0.942320703507125,-7.78307578869391
0.992799279927993,0.00699481530263103,-0.943099243006616,-7.78615708364456
0.992899289928993,0.00690045700269795,-0.943878090657913,-7.7892382391701
0.992999299929993,0.00680602079480282,-0.944657246456394,-7.79231944293152
0.993099309930993,0.00671150664812748,-0.945436710416587,-7.79540089032577
0.993199319931993,0.00661691453185083,-0.94621648257296,-7.79848278467107
0.993299329932993,0.00652224441514773,-0.946996562980714,-7.80156533739529
0.993399339933993,0.0064274962671863,-0.947776951716614,-7.80464876822776
0.993499349934993,0.00633267005712594,-0.948557648879817,-7.80773330539411
0.993599359935994,0.00623776575411469,-0.949338654592746,-7.81081918581477
0.993699369936994,0.0061427833272875,-0.950119969001953,-7.8139066553066
0.993799379937994,0.00604772274576322,-0.950901592279032,-7.81699596878806
0.993899389938994,0.00595258397864249,-0.951683524621534,-7.82008739048784
0.993999399939994,0.00585736699500436,-0.952465766253914,-7.82318119415702
0.994099409940994,0.00576207176390446,-0.953248317428484,-7.82627766328479
0.994199419941994,0.00566669825437167,-0.954031178426408,-7.82937709131775
0.994299429942994,0.00557124643540544,-0.954814349558701,-7.83247978188294
0.994399439943994,0.00547571627597191,-0.955597831167265,-7.83558604901457
0.994499449944995,0.00538010774500219,-0.956381623625939,-7.83869621738446
0.994599459945995,0.00528442081138799,-0.957165727341573,-7.84181062253633
0.994699469946995,0.00518865544397886,-0.957950142755127,-7.84492961112398
0.994799479947995,0.00509281161157806,-0.9587348703428,-7.84805354115333
0.994899489948995,0.0049968892829398,-0.959519910617166,-7.85118278222846
0.994999499949995,0.00490088842676517,-0.96030526412836,-7.85431771580166
0.995099509950995,0.00480480901169804,-0.961090931465266,-7.85745873542748
0.995199519951995,0.00470865100632157,-0.961876913256742,-7.86060624702111
0.995299529952995,0.00461241437915386,-0.962663210172875,-7.86376066912061
0.995399539953995,0.00451609909864412,-0.96344982292625,-7.86692243315373
0.995499549954995,0.00441970513316798,-0.964236752273252,-7.87009198370863
0.995599559955996,0.00432323245102292,-0.965023999015405,-7.87326977880939
0.995699569956996,0.0042266810204243,-0.965811564000714,-7.87645629019544
0.995799579957996,0.00413005080950012,-0.966599448125072,-7.87965200360584
0.995899589958996,0.00403334178628651,-0.967387652333655,-7.88285741906779
0.995999599959996,0.00393655391872211,-0.968176177622374,-7.88607305118989
0.996099609960996,0.00383968717464371,-0.968965025039351,-7.88929942945992
0.996199619961996,0.00374274152178066,-0.969754195686417,-7.89253709854735
0.996299629962996,0.00364571692774929,-0.970543690720644,-7.89578661861057
0.996399639963996,0.00354861336004695,-0.971333511355918,-7.89904856560896
0.996499649964997,0.0034514307860473,-0.972123658864529,-7.90232353161977
0.996599659965997,0.00335416917299347,-0.972914134578797,-7.90561212515999
0.996699669966997,0.0032568284879924,-0.973704939892737,-7.90891497151315
0.996799679967997,0.00315940869800818,-0.974496076263755,-7.91223271306122
0.996899689968997,0.00306190976985616,-0.975287545214363,-7.91556600962157
0.996999699969997,0.00296433167019599,-0.976079348333953,-7.91891553878921
0.997099709970997,0.00286667436552504,-0.976871487280584,-7.92228199628411
0.997199719971997,0.00276893782217101,-0.977663963782818,-7.92566609630401
0.997299729972997,0.00267112200628552,-0.978456779641578,-7.92906857188249
0.997399739973997,0.00257322688383626,-0.97924993673206,-7.93249017525248
0.997499749974997,0.00247525242059958,-0.980043437005663,-7.93593167821538
0.997599759975998,0.00237719858215255,-0.980837282491968,-7.93939387251565
0.997699769976998,0.00227906533386546,-0.981631475300752,-7.94287757022108
0.997799779977998,0.00218085264089356,-0.982426017624042,-7.94638360410882
0.997899789978998,0.00208256046816868,-0.983220911738196,-7.94991282805717
0.997999799979998,0.00198418878039033,-0.984016160006047,-7.95346611744315
0.998099809980998,0.00188573754201769,-0.984811764879065,-7.95704436954616
0.998199819981998,0.00178720671726006,-0.985607728899565,-7.96064850395751
0.998299829982998,0.00168859627006798,-0.986404054702967,-7.96427946299608
0.998399839983998,0.00158990616412334,-0.987200745020086,-7.96793821213013
0.998499849984999,0.00149113636283036,-0.987997802679469,-7.97162574040532
0.998599859985999,0.00139228682930526,-0.988795230609772,-7.97534306087906
0.998699869986999,0.0012933575263664,-0.98959303184219,-7.97909121106116
0.998799879987999,0.00119434841652338,-0.990391209512917,-7.98287125336108
0.998899889988999,0.00109525946196713,-0.991189766865665,-7.98668427554154
0.998999899989999,0.000996090624558564,-0.991988707254219,-7.99053139117892
0.999099909990999,0.000896841865817647,-0.992788034145042,-7.99441374013013
0.999199919991999,0.000797513146911691,-0.993587751119931,-7.9983324890065
0.999299929992999,0.000698104428644075,-0.994387861878713,-8.00228883165435
0.999399939993999,0.000598615671442184,-0.995188370241989,-8.00628398964253
0.999499949994999,0.000499046835345107,-0.995989280153941,-8.01031921275703
0.999599959996,0.000399397879990839,-0.996790595685173,-8.01439577950267
0.999699969997,0.000299668764604138,-0.997592321035608,-8.01851499761188
0.999799979998,0.000199859447983243,-0.998394460537442,-8.02267820456091
0.999899989999,9.99698884864824e-05,-0.999197018658134,-8.02688676809336
1,4.40175942570398e-11,-1.00000000000347,-8.03114208675095


==> BrysonDenham/case1/results/figs/costates.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'costates.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{575.60498047bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.71972795)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{costates.pdf}}%
  \end{picture}%
\endgroup%


==> BrysonDenham/case1/results/figs/st_ctr.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'st_ctr.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{575.90997314bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.73859807)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{st_ctr.pdf}}%
  \end{picture}%
\endgroup%


==> BrysonDenham/case1/results/opt.csv <==
"t","x","v","a","csx","csv"
0.0,0.0,1.0,-8.0,32.0,8.0
0.010101010101010102,0.009698385068245292,0.9208244056728905,-7.6767676767676765,32.0,7.6767676767676765
0.020202020202020204,0.018613506420873005,0.8449137843077238,-7.353535353535354,32.0,7.353535353535354
0.030303030303030304,0.0267783435827513,0.7722681359044995,-7.03030303030303,32.0,7.03030303030303
0.04040404040404041,0.034225876078748246,0.7028874604632179,-6.707070707070707,32.0,6.707070707070707
0.050505050505050504,0.040989083433731935,0.6367717579838792,-6.383838383838384,32.0,6.383838383838384
0.06060606060606061,0.04710094517257052,0.573921028466483,-6.0606060606060606,32.0,6.0606060606060606
0.0707070707070707,0.05259444082013207,0.5143352719110295,-5.737373737373737,32.0,5.737373737373737
0.08080808080808081,0.05750254990128473,0.4580144883175185,-5.4141414141414135,32.0,5.4141414141414135
0.09090909090909091,0.06185825194089657,0.4049586776859504,-5.090909090909091,32.0,5.090909090909091
0.10101010101010101,0.06569452646383571,0.35516784001632495,-4.767676767676768,32.0,4.767676767676768
0.1111111111111111,0.06904435299497028,0.308641975308642,-4.444444444444445,32.0,4.444444444444445
0.12121212121212122,0.07194071105916836,0.26538108356290174,-4.121212121212121,32.0,4.121212121212121
0.13131313131313133,0.07441658018129807,0.2253851647791041,-3.7979797979797976,32.0,3.7979797979797976
0.1414141414141414,0.0765049398862275,0.1886542189572493,-3.474747474747475,32.0,3.474747474747475
0.15151515151515152,0.07823876969882479,0.155188246097337,-3.1515151515151514,32.0,3.1515151515151514
0.16161616161616163,0.07965104914395803,0.12498724619936737,-2.828282828282828,32.0,2.828282828282828
0.1717171717171717,0.08077475774649531,0.09805121926334048,-2.505050505050505,32.0,2.505050505050505
0.18181818181818182,0.08164287503130478,0.07438016528925619,-2.1818181818181817,32.0,2.1818181818181817
0.1919191919191919,0.08228838052325452,0.05397408427711461,-1.858585858585859,32.0,1.858585858585859
0.20202020202020202,0.08274425374721263,0.03683297622691563,-1.5353535353535355,32.0,1.5353535353535355
0.21212121212121213,0.08304347422804723,0.022956841138659312,-1.212121212121212,32.0,1.212121212121212
0.2222222222222222,0.08321902149062643,0.01234567901234569,-0.8888888888888893,32.0,0.8888888888888893
0.23232323232323232,0.08330387505981833,0.0049994898479746985,-0.5656565656565657,32.0,0.5656565656565657
0.24242424242424243,0.08333101446049104,0.0009182736455463712,-0.2424242424242422,32.0,0.2424242424242422
0.25252525252525254,0.08333333333333333,0.0,0.0,0.0,0.0
0.26262626262626265,0.08333333333333333,0.0,0.0,0.0,0.0
0.2727272727272727,0.08333333333333333,0.0,0.0,0.0,0.0
0.2828282828282828,0.08333333333333333,0.0,0.0,0.0,0.0
0.29292929292929293,0.08333333333333333,0.0,0.0,0.0,0.0
0.30303030303030304,0.08333333333333333,0.0,0.0,0.0,0.0
0.31313131313131315,0.08333333333333333,0.0,0.0,0.0,0.0
0.32323232323232326,0.08333333333333333,0.0,0.0,0.0,0.0
0.3333333333333333,0.08333333333333333,0.0,0.0,0.0,0.0
0.3434343434343434,0.08333333333333333,0.0,0.0,0.0,0.0
0.35353535353535354,0.08333333333333333,0.0,0.0,0.0,0.0
0.36363636363636365,0.08333333333333333,0.0,0.0,0.0,0.0
0.37373737373737376,0.08333333333333333,0.0,0.0,0.0,0.0
0.3838383838383838,0.08333333333333333,0.0,0.0,0.0,0.0
0.3939393939393939,0.08333333333333333,0.0,0.0,0.0,0.0
0.40404040404040403,0.08333333333333333,0.0,0.0,0.0,0.0
0.41414141414141414,0.08333333333333333,0.0,0.0,0.0,0.0
0.42424242424242425,0.08333333333333333,0.0,0.0,0.0,0.0
0.43434343434343436,0.08333333333333333,0.0,0.0,0.0,0.0
0.4444444444444444,0.08333333333333333,0.0,0.0,0.0,0.0
0.45454545454545453,0.08333333333333333,0.0,0.0,0.0,0.0
0.46464646464646464,0.08333333333333333,0.0,0.0,0.0,0.0
0.47474747474747475,0.08333333333333333,0.0,0.0,0.0,0.0
0.48484848484848486,0.08333333333333333,0.0,0.0,0.0,0.0
0.494949494949495,0.08333333333333333,0.0,0.0,0.0,0.0
0.5050505050505051,0.08333333333333333,0.0,0.0,0.0,0.0
0.5151515151515151,0.08333333333333333,0.0,0.0,0.0,0.0
0.5252525252525253,0.08333333333333333,0.0,0.0,0.0,0.0
0.5353535353535354,0.08333333333333333,0.0,0.0,0.0,0.0
0.5454545454545454,0.08333333333333333,0.0,0.0,0.0,0.0
0.5555555555555556,0.08333333333333333,0.0,0.0,0.0,0.0
0.5656565656565656,0.08333333333333333,0.0,0.0,0.0,0.0
0.5757575757575758,0.08333333333333333,0.0,0.0,0.0,0.0
0.5858585858585859,0.08333333333333333,0.0,0.0,0.0,0.0
0.5959595959595959,0.08333333333333333,0.0,0.0,0.0,0.0
0.6060606060606061,0.08333333333333333,0.0,0.0,0.0,0.0
0.6161616161616161,0.08333333333333333,0.0,0.0,0.0,0.0
0.6262626262626263,0.08333333333333333,0.0,0.0,0.0,0.0
0.6363636363636364,0.08333333333333333,0.0,0.0,0.0,0.0
0.6464646464646465,0.08333333333333333,0.0,0.0,0.0,0.0
0.6565656565656566,0.08333333333333333,0.0,0.0,0.0,0.0
0.6666666666666666,0.08333333333333333,0.0,0.0,0.0,0.0
0.6767676767676768,0.08333333333333333,0.0,0.0,0.0,0.0
0.6868686868686869,0.08333333333333333,0.0,0.0,0.0,0.0
0.696969696969697,0.08333333333333333,0.0,0.0,0.0,0.0
0.7070707070707071,0.08333333333333333,0.0,0.0,0.0,0.0
0.7171717171717171,0.08333333333333333,0.0,0.0,0.0,0.0
0.7272727272727273,0.08333333333333333,0.0,0.0,0.0,0.0
0.7373737373737373,0.08333333333333333,0.0,0.0,0.0,0.0
0.7474747474747475,0.08333333333333333,0.0,0.0,0.0,0.0
0.7575757575757576,0.08333101446049104,-0.0009182736455463712,-0.2424242424242422,-32.0,0.2424242424242422
0.7676767676767676,0.08330387505981833,-0.004999489847974666,-0.565656565656564,-32.0,0.565656565656564
0.7777777777777778,0.08321902149062643,-0.01234567901234569,-0.8888888888888893,-32.0,0.8888888888888893
0.7878787878787878,0.08304347422804723,-0.02295684113865928,-1.212121212121211,-32.0,1.212121212121211
0.797979797979798,0.08274425374721261,-0.03683297622691567,-1.5353535353535364,-32.0,1.5353535353535364
0.8080808080808081,0.08228838052325452,-0.05397408427711455,-1.8585858585858581,-32.0,1.8585858585858581
0.8181818181818182,0.08164287503130477,-0.07438016528925631,-2.1818181818181834,-32.0,2.1818181818181834
0.8282828282828283,0.08077475774649531,-0.09805121926334048,-2.505050505050505,-32.0,2.505050505050505
0.8383838383838383,0.07965104914395803,-0.1249872461993673,-2.828282828282827,-32.0,2.828282828282827
0.8484848484848485,0.07823876969882479,-0.15518824609733708,-3.1515151515151523,-32.0,3.1515151515151523
0.8585858585858586,0.0765049398862275,-0.18865421895724918,-3.474747474747474,-32.0,3.474747474747474
0.8686868686868687,0.07441658018129806,-0.22538516477910434,-3.7979797979797993,-32.0,3.7979797979797993
0.8787878787878788,0.07194071105916836,-0.26538108356290174,-4.121212121212121,-32.0,4.121212121212121
0.8888888888888888,0.06904435299497029,-0.30864197530864174,-4.444444444444443,-32.0,4.444444444444443
0.898989898989899,0.06569452646383571,-0.35516784001632495,-4.767676767676768,-32.0,4.767676767676768
0.9090909090909091,0.06185825194089657,-0.4049586776859503,-5.09090909090909,-32.0,5.09090909090909
0.9191919191919192,0.05750254990128471,-0.4580144883175188,-5.414141414141415,-32.0,5.414141414141415
0.9292929292929293,0.05259444082013207,-0.5143352719110295,-5.737373737373737,-32.0,5.737373737373737
0.9393939393939394,0.04710094517257049,-0.5739210284664833,-6.060606060606062,-32.0,6.060606060606062
0.9494949494949495,0.040989083433731935,-0.6367717579838792,-6.383838383838384,-32.0,6.383838383838384
0.9595959595959596,0.03422587607874825,-0.7028874604632178,-6.707070707070706,-32.0,6.707070707070706
0.9696969696969697,0.026778343582751274,-0.7722681359044997,-7.030303030303031,-32.0,7.030303030303031
0.9797979797979798,0.018613506420873033,-0.8449137843077236,-7.353535353535353,-32.0,7.353535353535353
0.98989898989899,0.009698385068245236,-0.9208244056728909,-7.676767676767678,-32.0,7.676767676767678
1.0,0.0,-1.0,-8.0,-32.0,8.0


==> BrysonDenham/case1/results/optimal_solution.csv <==
t,h,v,u,cs_x,cs_v
0.0,0.0,1.0,-8.0,32.0,8.0
0.010101010101010102,0.009698385068245292,0.9208244056728905,-7.6767676767676765,32.0,7.6767676767676765
0.020202020202020204,0.018613506420873005,0.8449137843077238,-7.353535353535354,32.0,7.353535353535354
0.030303030303030304,0.0267783435827513,0.7722681359044995,-7.03030303030303,32.0,7.03030303030303
0.04040404040404041,0.034225876078748246,0.7028874604632179,-6.707070707070707,32.0,6.707070707070707
0.050505050505050504,0.040989083433731935,0.6367717579838792,-6.383838383838384,32.0,6.383838383838384
0.06060606060606061,0.04710094517257052,0.573921028466483,-6.0606060606060606,32.0,6.0606060606060606
0.0707070707070707,0.05259444082013207,0.5143352719110295,-5.737373737373737,32.0,5.737373737373737
0.08080808080808081,0.05750254990128473,0.4580144883175185,-5.4141414141414135,32.0,5.4141414141414135
0.09090909090909091,0.06185825194089657,0.4049586776859504,-5.090909090909091,32.0,5.090909090909091
0.10101010101010101,0.06569452646383571,0.35516784001632495,-4.767676767676768,32.0,4.767676767676768
0.1111111111111111,0.06904435299497028,0.308641975308642,-4.444444444444445,32.0,4.444444444444445
0.12121212121212122,0.07194071105916836,0.26538108356290174,-4.121212121212121,32.0,4.121212121212121
0.13131313131313133,0.07441658018129807,0.2253851647791041,-3.7979797979797976,32.0,3.7979797979797976
0.1414141414141414,0.0765049398862275,0.1886542189572493,-3.474747474747475,32.0,3.474747474747475
0.15151515151515152,0.07823876969882479,0.155188246097337,-3.1515151515151514,32.0,3.1515151515151514
0.16161616161616163,0.07965104914395803,0.12498724619936737,-2.828282828282828,32.0,2.828282828282828
0.1717171717171717,0.08077475774649531,0.09805121926334048,-2.505050505050505,32.0,2.505050505050505
0.18181818181818182,0.08164287503130478,0.07438016528925619,-2.1818181818181817,32.0,2.1818181818181817
0.1919191919191919,0.08228838052325452,0.05397408427711461,-1.858585858585859,32.0,1.858585858585859
0.20202020202020202,0.08274425374721263,0.03683297622691563,-1.5353535353535355,32.0,1.5353535353535355
0.21212121212121213,0.08304347422804723,0.022956841138659312,-1.212121212121212,32.0,1.212121212121212
0.2222222222222222,0.08321902149062643,0.01234567901234569,-0.8888888888888893,32.0,0.8888888888888893
0.23232323232323232,0.08330387505981833,0.0049994898479746985,-0.5656565656565657,32.0,0.5656565656565657
0.24242424242424243,0.08333101446049104,0.0009182736455463712,-0.2424242424242422,32.0,0.2424242424242422
0.25252525252525254,0.08333333333333333,0.0,0.0,0.0,0.0
0.26262626262626265,0.08333333333333333,0.0,0.0,0.0,0.0
0.2727272727272727,0.08333333333333333,0.0,0.0,0.0,0.0
0.2828282828282828,0.08333333333333333,0.0,0.0,0.0,0.0
0.29292929292929293,0.08333333333333333,0.0,0.0,0.0,0.0
0.30303030303030304,0.08333333333333333,0.0,0.0,0.0,0.0
0.31313131313131315,0.08333333333333333,0.0,0.0,0.0,0.0
0.32323232323232326,0.08333333333333333,0.0,0.0,0.0,0.0
0.3333333333333333,0.08333333333333333,0.0,0.0,0.0,0.0
0.3434343434343434,0.08333333333333333,0.0,0.0,0.0,0.0
0.35353535353535354,0.08333333333333333,0.0,0.0,0.0,0.0
0.36363636363636365,0.08333333333333333,0.0,0.0,0.0,0.0
0.37373737373737376,0.08333333333333333,0.0,0.0,0.0,0.0
0.3838383838383838,0.08333333333333333,0.0,0.0,0.0,0.0
0.3939393939393939,0.08333333333333333,0.0,0.0,0.0,0.0
0.40404040404040403,0.08333333333333333,0.0,0.0,0.0,0.0
0.41414141414141414,0.08333333333333333,0.0,0.0,0.0,0.0
0.42424242424242425,0.08333333333333333,0.0,0.0,0.0,0.0
0.43434343434343436,0.08333333333333333,0.0,0.0,0.0,0.0
0.4444444444444444,0.08333333333333333,0.0,0.0,0.0,0.0
0.45454545454545453,0.08333333333333333,0.0,0.0,0.0,0.0
0.46464646464646464,0.08333333333333333,0.0,0.0,0.0,0.0
0.47474747474747475,0.08333333333333333,0.0,0.0,0.0,0.0
0.48484848484848486,0.08333333333333333,0.0,0.0,0.0,0.0
0.494949494949495,0.08333333333333333,0.0,0.0,0.0,0.0
0.5050505050505051,0.08333333333333333,0.0,0.0,0.0,0.0
0.5151515151515151,0.08333333333333333,0.0,0.0,0.0,0.0
0.5252525252525253,0.08333333333333333,0.0,0.0,0.0,0.0
0.5353535353535354,0.08333333333333333,0.0,0.0,0.0,0.0
0.5454545454545454,0.08333333333333333,0.0,0.0,0.0,0.0
0.5555555555555556,0.08333333333333333,0.0,0.0,0.0,0.0
0.5656565656565656,0.08333333333333333,0.0,0.0,0.0,0.0
0.5757575757575758,0.08333333333333333,0.0,0.0,0.0,0.0
0.5858585858585859,0.08333333333333333,0.0,0.0,0.0,0.0
0.5959595959595959,0.08333333333333333,0.0,0.0,0.0,0.0
0.6060606060606061,0.08333333333333333,0.0,0.0,0.0,0.0
0.6161616161616161,0.08333333333333333,0.0,0.0,0.0,0.0
0.6262626262626263,0.08333333333333333,0.0,0.0,0.0,0.0
0.6363636363636364,0.08333333333333333,0.0,0.0,0.0,0.0
0.6464646464646465,0.08333333333333333,0.0,0.0,0.0,0.0
0.6565656565656566,0.08333333333333333,0.0,0.0,0.0,0.0
0.6666666666666666,0.08333333333333333,0.0,0.0,0.0,0.0
0.6767676767676768,0.08333333333333333,0.0,0.0,0.0,0.0
0.6868686868686869,0.08333333333333333,0.0,0.0,0.0,0.0
0.696969696969697,0.08333333333333333,0.0,0.0,0.0,0.0
0.7070707070707071,0.08333333333333333,0.0,0.0,0.0,0.0
0.7171717171717171,0.08333333333333333,0.0,0.0,0.0,0.0
0.7272727272727273,0.08333333333333333,0.0,0.0,0.0,0.0
0.7373737373737373,0.08333333333333333,0.0,0.0,0.0,0.0
0.7474747474747475,0.08333333333333333,0.0,0.0,0.0,0.0
0.7575757575757576,0.08333101446049104,-0.0009182736455463712,-0.2424242424242422,-32.0,0.2424242424242422
0.7676767676767676,0.08330387505981833,-0.004999489847974666,-0.565656565656564,-32.0,0.565656565656564
0.7777777777777778,0.08321902149062643,-0.01234567901234569,-0.8888888888888893,-32.0,0.8888888888888893
0.7878787878787878,0.08304347422804723,-0.02295684113865928,-1.212121212121211,-32.0,1.212121212121211
0.797979797979798,0.08274425374721261,-0.03683297622691567,-1.5353535353535364,-32.0,1.5353535353535364
0.8080808080808081,0.08228838052325452,-0.05397408427711455,-1.8585858585858581,-32.0,1.8585858585858581
0.8181818181818182,0.08164287503130477,-0.07438016528925631,-2.1818181818181834,-32.0,2.1818181818181834
0.8282828282828283,0.08077475774649531,-0.09805121926334048,-2.505050505050505,-32.0,2.505050505050505
0.8383838383838383,0.07965104914395803,-0.1249872461993673,-2.828282828282827,-32.0,2.828282828282827
0.8484848484848485,0.07823876969882479,-0.15518824609733708,-3.1515151515151523,-32.0,3.1515151515151523
0.8585858585858586,0.0765049398862275,-0.18865421895724918,-3.474747474747474,-32.0,3.474747474747474
0.8686868686868687,0.07441658018129806,-0.22538516477910434,-3.7979797979797993,-32.0,3.7979797979797993
0.8787878787878788,0.07194071105916836,-0.26538108356290174,-4.121212121212121,-32.0,4.121212121212121
0.8888888888888888,0.06904435299497029,-0.30864197530864174,-4.444444444444443,-32.0,4.444444444444443
0.898989898989899,0.06569452646383571,-0.35516784001632495,-4.767676767676768,-32.0,4.767676767676768
0.9090909090909091,0.06185825194089657,-0.4049586776859503,-5.09090909090909,-32.0,5.09090909090909
0.9191919191919192,0.05750254990128471,-0.4580144883175188,-5.414141414141415,-32.0,5.414141414141415
0.9292929292929293,0.05259444082013207,-0.5143352719110295,-5.737373737373737,-32.0,5.737373737373737
0.9393939393939394,0.04710094517257049,-0.5739210284664833,-6.060606060606062,-32.0,6.060606060606062
0.9494949494949495,0.040989083433731935,-0.6367717579838792,-6.383838383838384,-32.0,6.383838383838384
0.9595959595959596,0.03422587607874825,-0.7028874604632178,-6.707070707070706,-32.0,6.707070707070706
0.9696969696969697,0.026778343582751274,-0.7722681359044997,-7.030303030303031,-32.0,7.030303030303031
0.9797979797979798,0.018613506420873033,-0.8449137843077236,-7.353535353535353,-32.0,7.353535353535353
0.98989898989899,0.009698385068245236,-0.9208244056728909,-7.676767676767678,-32.0,7.676767676767678
1.0,0.0,-1.0,-8.0,-32.0,8.0


==> BrysonDenham/case1/results/sparse_optimal_solution.csv <==
t,x,v,a,xcs,vcs
0.0,0.0,1.0,-8.0,32.0,8.0
0.010101010101010102,0.009698385068245292,0.9208244056728905,-7.6767676767676765,32.0,7.6767676767676765
0.020202020202020204,0.018613506420873005,0.8449137843077238,-7.353535353535354,32.0,7.353535353535354
0.030303030303030304,0.0267783435827513,0.7722681359044995,-7.03030303030303,32.0,7.03030303030303
0.04040404040404041,0.034225876078748246,0.7028874604632179,-6.707070707070707,32.0,6.707070707070707
0.050505050505050504,0.040989083433731935,0.6367717579838792,-6.383838383838384,32.0,6.383838383838384
0.06060606060606061,0.04710094517257052,0.573921028466483,-6.0606060606060606,32.0,6.0606060606060606
0.0707070707070707,0.05259444082013207,0.5143352719110295,-5.737373737373737,32.0,5.737373737373737
0.08080808080808081,0.05750254990128473,0.4580144883175185,-5.4141414141414135,32.0,5.4141414141414135
0.09090909090909091,0.06185825194089657,0.4049586776859504,-5.090909090909091,32.0,5.090909090909091
0.10101010101010101,0.06569452646383571,0.35516784001632495,-4.767676767676768,32.0,4.767676767676768
0.1111111111111111,0.06904435299497028,0.308641975308642,-4.444444444444445,32.0,4.444444444444445
0.12121212121212122,0.07194071105916836,0.26538108356290174,-4.121212121212121,32.0,4.121212121212121
0.13131313131313133,0.07441658018129807,0.2253851647791041,-3.7979797979797976,32.0,3.7979797979797976
0.1414141414141414,0.0765049398862275,0.1886542189572493,-3.474747474747475,32.0,3.474747474747475
0.15151515151515152,0.07823876969882479,0.155188246097337,-3.1515151515151514,32.0,3.1515151515151514
0.16161616161616163,0.07965104914395803,0.12498724619936737,-2.828282828282828,32.0,2.828282828282828
0.1717171717171717,0.08077475774649531,0.09805121926334048,-2.505050505050505,32.0,2.505050505050505
0.18181818181818182,0.08164287503130478,0.07438016528925619,-2.1818181818181817,32.0,2.1818181818181817
0.1919191919191919,0.08228838052325452,0.05397408427711461,-1.858585858585859,32.0,1.858585858585859
0.20202020202020202,0.08274425374721263,0.03683297622691563,-1.5353535353535355,32.0,1.5353535353535355
0.21212121212121213,0.08304347422804723,0.022956841138659312,-1.212121212121212,32.0,1.212121212121212
0.2222222222222222,0.08321902149062643,0.01234567901234569,-0.8888888888888893,32.0,0.8888888888888893
0.23232323232323232,0.08330387505981833,0.0049994898479746985,-0.5656565656565657,32.0,0.5656565656565657
0.24242424242424243,0.08333101446049104,0.0009182736455463712,-0.2424242424242422,32.0,0.2424242424242422
0.25252525252525254,0.08333333333333333,0.0,0.0,0.0,0.0
0.26262626262626265,0.08333333333333333,0.0,0.0,0.0,0.0
0.2727272727272727,0.08333333333333333,0.0,0.0,0.0,0.0
0.2828282828282828,0.08333333333333333,0.0,0.0,0.0,0.0
0.29292929292929293,0.08333333333333333,0.0,0.0,0.0,0.0
0.30303030303030304,0.08333333333333333,0.0,0.0,0.0,0.0
0.31313131313131315,0.08333333333333333,0.0,0.0,0.0,0.0
0.32323232323232326,0.08333333333333333,0.0,0.0,0.0,0.0
0.3333333333333333,0.08333333333333333,0.0,0.0,0.0,0.0
0.3434343434343434,0.08333333333333333,0.0,0.0,0.0,0.0
0.35353535353535354,0.08333333333333333,0.0,0.0,0.0,0.0
0.36363636363636365,0.08333333333333333,0.0,0.0,0.0,0.0
0.37373737373737376,0.08333333333333333,0.0,0.0,0.0,0.0
0.3838383838383838,0.08333333333333333,0.0,0.0,0.0,0.0
0.3939393939393939,0.08333333333333333,0.0,0.0,0.0,0.0
0.40404040404040403,0.08333333333333333,0.0,0.0,0.0,0.0
0.41414141414141414,0.08333333333333333,0.0,0.0,0.0,0.0
0.42424242424242425,0.08333333333333333,0.0,0.0,0.0,0.0
0.43434343434343436,0.08333333333333333,0.0,0.0,0.0,0.0
0.4444444444444444,0.08333333333333333,0.0,0.0,0.0,0.0
0.45454545454545453,0.08333333333333333,0.0,0.0,0.0,0.0
0.46464646464646464,0.08333333333333333,0.0,0.0,0.0,0.0
0.47474747474747475,0.08333333333333333,0.0,0.0,0.0,0.0
0.48484848484848486,0.08333333333333333,0.0,0.0,0.0,0.0
0.494949494949495,0.08333333333333333,0.0,0.0,0.0,0.0
0.5050505050505051,0.08333333333333333,0.0,0.0,0.0,0.0
0.5151515151515151,0.08333333333333333,0.0,0.0,0.0,0.0
0.5252525252525253,0.08333333333333333,0.0,0.0,0.0,0.0
0.5353535353535354,0.08333333333333333,0.0,0.0,0.0,0.0
0.5454545454545454,0.08333333333333333,0.0,0.0,0.0,0.0
0.5555555555555556,0.08333333333333333,0.0,0.0,0.0,0.0
0.5656565656565656,0.08333333333333333,0.0,0.0,0.0,0.0
0.5757575757575758,0.08333333333333333,0.0,0.0,0.0,0.0
0.5858585858585859,0.08333333333333333,0.0,0.0,0.0,0.0
0.5959595959595959,0.08333333333333333,0.0,0.0,0.0,0.0
0.6060606060606061,0.08333333333333333,0.0,0.0,0.0,0.0
0.6161616161616161,0.08333333333333333,0.0,0.0,0.0,0.0
0.6262626262626263,0.08333333333333333,0.0,0.0,0.0,0.0
0.6363636363636364,0.08333333333333333,0.0,0.0,0.0,0.0
0.6464646464646465,0.08333333333333333,0.0,0.0,0.0,0.0
0.6565656565656566,0.08333333333333333,0.0,0.0,0.0,0.0
0.6666666666666666,0.08333333333333333,0.0,0.0,0.0,0.0
0.6767676767676768,0.08333333333333333,0.0,0.0,0.0,0.0
0.6868686868686869,0.08333333333333333,0.0,0.0,0.0,0.0
0.696969696969697,0.08333333333333333,0.0,0.0,0.0,0.0
0.7070707070707071,0.08333333333333333,0.0,0.0,0.0,0.0
0.7171717171717171,0.08333333333333333,0.0,0.0,0.0,0.0
0.7272727272727273,0.08333333333333333,0.0,0.0,0.0,0.0
0.7373737373737373,0.08333333333333333,0.0,0.0,0.0,0.0
0.7474747474747475,0.08333333333333333,0.0,0.0,0.0,0.0
0.7575757575757576,0.08333101446049104,-0.0009182736455463712,-0.2424242424242422,-32.0,0.2424242424242422
0.7676767676767676,0.08330387505981833,-0.004999489847974666,-0.565656565656564,-32.0,0.565656565656564
0.7777777777777778,0.08321902149062643,-0.01234567901234569,-0.8888888888888893,-32.0,0.8888888888888893
0.7878787878787878,0.08304347422804723,-0.02295684113865928,-1.212121212121211,-32.0,1.212121212121211
0.797979797979798,0.08274425374721261,-0.03683297622691567,-1.5353535353535364,-32.0,1.5353535353535364
0.8080808080808081,0.08228838052325452,-0.05397408427711455,-1.8585858585858581,-32.0,1.8585858585858581
0.8181818181818182,0.08164287503130477,-0.07438016528925631,-2.1818181818181834,-32.0,2.1818181818181834
0.8282828282828283,0.08077475774649531,-0.09805121926334048,-2.505050505050505,-32.0,2.505050505050505
0.8383838383838383,0.07965104914395803,-0.1249872461993673,-2.828282828282827,-32.0,2.828282828282827
0.8484848484848485,0.07823876969882479,-0.15518824609733708,-3.1515151515151523,-32.0,3.1515151515151523
0.8585858585858586,0.0765049398862275,-0.18865421895724918,-3.474747474747474,-32.0,3.474747474747474
0.8686868686868687,0.07441658018129806,-0.22538516477910434,-3.7979797979797993,-32.0,3.7979797979797993
0.8787878787878788,0.07194071105916836,-0.26538108356290174,-4.121212121212121,-32.0,4.121212121212121
0.8888888888888888,0.06904435299497029,-0.30864197530864174,-4.444444444444443,-32.0,4.444444444444443
0.898989898989899,0.06569452646383571,-0.35516784001632495,-4.767676767676768,-32.0,4.767676767676768
0.9090909090909091,0.06185825194089657,-0.4049586776859503,-5.09090909090909,-32.0,5.09090909090909
0.9191919191919192,0.05750254990128471,-0.4580144883175188,-5.414141414141415,-32.0,5.414141414141415
0.9292929292929293,0.05259444082013207,-0.5143352719110295,-5.737373737373737,-32.0,5.737373737373737
0.9393939393939394,0.04710094517257049,-0.5739210284664833,-6.060606060606062,-32.0,6.060606060606062
0.9494949494949495,0.040989083433731935,-0.6367717579838792,-6.383838383838384,-32.0,6.383838383838384
0.9595959595959596,0.03422587607874825,-0.7028874604632178,-6.707070707070706,-32.0,6.707070707070706
0.9696969696969697,0.026778343582751274,-0.7722681359044997,-7.030303030303031,-32.0,7.030303030303031
0.9797979797979798,0.018613506420873033,-0.8449137843077236,-7.353535353535353,-32.0,7.353535353535353
0.98989898989899,0.009698385068245236,-0.9208244056728909,-7.676767676767678,-32.0,7.676767676767678
1.0,0.0,-1.0,-8.0,-32.0,8.0


==> BrysonDenham/case1/results/st_ctr.csv <==
t,x,v,a,xcs,vcs
0.0,0.0,1.0,-8.024470678355462,27.1621531237615,8.024470678355462
0.0040727836392895345,0.004007009952348355,0.9678445976931821,-7.80198972213587,33.30807120294611,7.80198972213587
0.013609597460710054,0.012886228304452695,0.8946429308407787,-7.5484915287152115,30.16964117161994,7.548491528715211
0.02847536914400789,0.025370011985801313,0.7861560394020759,-7.042755744110021,32.710767158513676,7.042755744110021
0.048506054383522956,0.039745358056740655,0.6511648979182865,-6.442877748922938,30.431162475398626,6.442877748922939
0.07348198472805922,0.0540824101480019,0.5003162460413196,-5.627030981158412,32.60619049862218,5.627030981158411
0.10312945889970376,0.06657852202149021,0.34713662958132785,-4.718482651526737,30.422217730255515,4.718482651526737
0.13712363061375527,0.07585939885426128,0.2051221748746988,-3.621581584280667,32.73286705914146,3.6215815842806665
0.1750920426994506,0.08132604750151533,0.09023733337255305,-2.449348622009444,30.14540595191944,2.4493486220094436
0.21661870033941277,0.08333333333301364,0.015634985839161262,-1.1254133623062403,31.9574526997943,1.1254133623062403
0.2612486260880587,0.08333333333327865,-0.007684165505835551,-0.07212956752269671,12.27580298839292,0.07212956752269671
0.30849284357691453,0.08301076556610304,-0.005000015114184359,0.07399256559936312,-1.8253603605702775,-0.07399256559936312
0.35783373432681387,0.08282236655700702,-0.002993537609095772,0.030357157653193457,0.4811223166793149,-0.030357157653193457
0.4087307086292165,0.08272177313723607,-0.000825619806199932,0.045473493374689616,-0.4158837434548903,-0.045473493374689616
0.46062612822727633,0.08272577418021146,0.0007348856404608221,0.01783722826340488,-0.12375137667017004,-0.01783722826340488
0.5129514158469624,0.08279203179189416,0.0018795027601492275,0.026707168710793355,-0.042013102017149175,-0.026707168710793358
0.5651332846139743,0.08291803214028182,0.0027327568734802,0.0020054150616130003,-0.4236982823968497,-0.0020054150616130003
0.616600019093893,0.08305997059682592,0.0028465844492808596,0.009515492889051907,0.2588457916780589,-0.009515492889051909
0.6667877391359857,0.08321135010796255,0.0029922708478657824,-0.014123779917253002,-0.7635217889062487,0.014123779917253002
0.7151465778964815,0.08333333333310143,0.002000832583261295,-0.02394976764833529,-1.008147177547747,0.02394976764833529
0.7611467063666336,0.08333333333327564,-0.004928688288370685,-0.4253478979827101,-19.816774773288856,0.4253478979827101
0.8042841384298764,0.08238852747751911,-0.04807514759937818,-1.682848449679138,-34.3940523868174,1.682848449679138
0.844086252915617,0.07878512987527783,-0.1416725226308664,-2.994972172656995,-31.225869429469917,2.994972172656995
0.880116972315103,0.07149238820248809,-0.2700605599548207,-4.144771849189623,-33.04858989465883,4.144771849189623
0.9119815418601127,0.0606042411300909,-0.4188436385518177,-5.185678363145311,-31.78206232959634,5.185678363145311
0.9393308579234178,0.047102061527139874,-0.5725613642214368,-6.06049218988024,-32.73728941449772,6.060492189880239
0.9618653030028879,0.032597834098821526,-0.7174602670199689,-6.796523037554881,-31.98819116266371,6.796523037554881
0.9793380663638409,0.01899646753665028,-0.8410748761751288,-7.3547235810608065,-32.58236011133335,7.3547235810608065
0.9915580511959688,0.008159078007712072,-0.933399987022222,-7.7549678056269284,-32.12033934187344,7.7549678056269284
0.9983941221474599,0.0015956590046831542,-0.9871553767155787,-7.972036290512477,-32.4487069074779,7.972036290512478
1.0,0.0,-1.0,NaN,NaN,NaN


==> BrysonDenham/case1/results/st_ctr_poly.csv <==
t,x,v,a,xcs,vcs
0.0,0.0,1.0,-8.024470678355462,27.1621531237615,8.024470678355462
0.010101010101010102,0.009700633286715526,0.9213031487266228,-7.64579697427489,30.79312927287287,7.645796974274888
0.020202020202020204,0.01862161939373415,0.8455876699894216,-7.328130358473038,31.424975251600763,7.328130358473039
0.030303030303030304,0.026795107313336307,0.7733383515865578,-6.983870643802023,32.649447161397234,6.983870643802025
0.04040404040404041,0.03425552594814664,0.7043423474344729,-6.682057361313854,31.121661649029882,6.682057361313853
0.050505050505050504,0.04103420411849971,0.6383467937043537,-6.381470507455,30.472827160094564,6.381470507455001
0.06060606060606061,0.047162105487861254,0.5755158091241624,-6.055171005851234,31.552026695874815,6.055171005851233
0.0707070707070707,0.05267229090581265,0.5160568943307774,-5.718131676959882,32.55080166324626,5.7181316769598824
0.08080808080808081,0.0575988594783456,0.45995506264232033,-5.393129747208536,32.25966908720078,5.393129747208536
0.09090909090909091,0.061974950182329513,0.4070451717498244,-5.085220332014807,31.163040837698894,5.085220332014807
0.10101010101010101,0.0658321721639992,0.3572049311471868,-4.782713957423908,30.446587594746727,4.782713957423909
0.1111111111111111,0.06920157333138685,0.31045531603875554,-4.47145503501481,30.742432837642784,4.471455035014811
0.12121212121212122,0.0721149356275888,0.2669206596663149,-4.146287811883636,31.730224395138958,4.146287811883634
0.13131313131313133,0.07460531287207789,0.22672023662072727,-3.8128878847360204,32.57983817232049,3.8128878847360204
0.1414141414141414,0.07670656556148135,0.18988382015292876,-3.482003454098483,32.64939597155676,3.4820034540984834
0.15151515151515152,0.07845237561607296,0.15633974876866552,-3.1618429736195903,31.90239201166406,3.1618429736195903
0.16161616161616163,0.079875448743493,0.1259677937967197,-2.85343428164079,30.855549898872262,2.8534342816407885
0.1717171717171717,0.08100737136246913,0.09867488163812373,-2.550777460565275,30.194165990080208,2.5507774605652735
0.18181818181818182,0.08187914475838028,0.07444841933495111,-2.2447877694793084,30.33464290812099,2.2447877694793075
0.1919191919191919,0.08252204289975297,0.05336087050968065,-1.9285533390189022,31.172187879637665,1.9285533390189016
0.20202020202020202,0.08296828916193591,0.035525282920457646,-1.6014405880326652,32.108749818875424,1.6014405880326648
0.21212121212121213,0.0832511376474112,0.021021951657154193,-1.2705641004849098,32.308700090323484,1.2705641004849093
0.2222222222222222,0.08340419231779367,0.009824910993713812,-0.9494157832158432,31.041843802167413,0.949415783215843
0.23232323232323232,0.08346007917956307,0.0017534607947428255,-0.654475365246679,27.96385656046567,0.6544753652466792
0.24242424242424243,0.08344879778432734,-0.003537385294995962,-0.4011255224690909,23.23556086877377,0.4011255224690911
0.25252525252525254,0.08339616117204204,-0.006527220309136425,-0.20015650988042058,17.45948688522902,0.2001565098804204
0.26262626262626265,0.08332268495520961,-0.007772119096089095,-0.05572755671895614,11.480555507386246,0.0557275567189562
0.2727272727272727,0.08324314423244879,-0.007834767450603707,0.03491815438242903,6.135589336163242,-0.03491815438242859
0.2828282828282828,0.08316683825011428,-0.007219808048681331,0.08020758157498603,2.0379875340736717,-0.08020758157498604
0.29292929292929293,0.08309844188493819,-0.006327223371706811,0.09202229954996821,-0.5429482687050688,-0.092022299549968
0.30303030303030304,0.08303921789217011,-0.00543014029308574,0.08318962567019399,-1.6888275248612206,-0.08318962567019389
0.31313131313131315,0.08298832928691927,-0.004676874684017694,0.0652769721406191,-1.7439458219964128,-0.06527697214061912
0.32323232323232326,0.08294402083123657,-0.004111964880727292,0.04708303067718431,-1.1753416407620567,-0.04708303067718424
0.3333333333333333,0.08290451168572388,-0.00370819675715188,0.033975533870819655,-0.43087468286326,-0.03397553387081946
0.3434343434343434,0.0828685315727781,-0.0034012462146023326,0.02800961515540923,0.1646483083948286,-0.02800961515540923
0.35353535353535354,0.08283551627891544,-0.003120034061202724,0.028615539504988678,0.45477989217614734,-0.028615539504988626
0.36363636363636365,0.08280553845597653,-0.002808401928902228,0.03358299300535493,0.43907626597490335,-0.03358299300535491
0.37373737373737376,0.08277907937326986,-0.002436466964499298,0.040080908082978574,0.22057577103521378,-0.04008090808297849
0.3838383838383838,0.08275674803419408,-0.0020023705474517955,0.045512958126425494,-0.06154782393137336,-0.045512958126425626
0.3939393939393939,0.08273903333567129,-0.0015267436702189885,0.04809178943582262,-0.2902384670789186,-0.04809178943582259
0.40404040404040403,0.08272614274121276,-0.0010429729646300179,0.0470963644850715,-0.40415469594975084,-0.04709636448507146
0.41414141414141414,0.0827179468879766,-0.0005863669957088744,0.042841395386720084,-0.4023977296657123,-0.04284139538672009
0.42424242424242425,0.0827140208857757,-0.00018479914398861208,0.036429588944145455,-0.3264186362846489,-0.03642958894414561
0.43434343434343436,0.08271375380424384,0.00014742717105466208,0.029377062422995953,-0.23133070920830226,-0.02937706242299592
0.4444444444444444,0.08271648897618113,0.000411680770916259,0.023204344759807073,-0.1597511876440057,-0.023204344759807108
0.45454545454545453,0.08272165807636783,0.0006231525264610432,0.019075158044191395,-0.12757271002349993,-0.019075158044191486
0.46464646464646464,0.08272887911059142,0.0008058760119725762,0.017546867683254818,-0.12474169630605095,-0.017546867683254808
0.47474747474747475,0.08273799981662552,0.0009859712359150258,0.018472663548469832,-0.12775829167676384,-0.018472663548469857
0.48484848484848486,0.08274908110081185,0.0011847308881508117,0.021067792009660486,-0.11643180460589928,-0.02106779200966056
0.494949494949495,0.08276232794795173,0.0014131431212623669,0.024122353956075815,-0.086641943829803,-0.024122353956075693
0.5050505050505051,0.08277798599452019,0.0016691205444646848,0.026314466619767652,-0.05339277906690967,-0.026314466619767562
0.5151515151515151,0.08279622910434285,0.0019381155749465875,0.02655469518293598,-0.0430769109774302,-0.02655469518293597
0.5252525252525253,0.08281706553705383,0.002197034546355378,0.024281197990488182,-0.07870919628570897,-0.024281197990488126
0.5353535353535354,0.08284028683602397,0.0024205585307428557,0.019629872829863122,-0.1650751587521305,-0.01962987282986308
0.5454545454545454,0.0828654744170778,0.0025883164580425694,0.013427117139249514,-0.281053432939944,-0.013427117139249455
0.5555555555555556,0.08289206524835716,0.0026910156440839994,0.006992445475770074,-0.38365812107894903,-0.006992445475770099
0.5656565656565656,0.08291946254409738,0.002733748828543629,0.0017869668634219597,-0.42356551562827083,-0.001786966863421959
0.5757575757575758,0.08294716368890913,0.002735302864968231,-0.0010097489551553229,-0.3668041005406516,0.0010097489551554178
0.5858585858585859,0.08297486965449614,0.002723303233964372,-0.0008808075934200717,-0.2138773645214207,0.0008808075934200153
0.5959595959595959,0.08300254123660648,0.0027262229042304686,0.0018064928594526885,-0.007365628057895757,-0.0018064928594527015
0.6060606060606061,0.0830303789009977,0.0027643526340318803,0.0058270417601901815,0.17751682706026198,-0.005827041760190128
0.6161616161616161,0.08305872345144573,0.0028424380293922257,0.00939979315703627,0.25869112808910777,-0.009399793157036275
0.6262626262626263,0.08308789960332078,0.002946570350138511,0.010712244485006548,0.18153750613629235,-0.010712244485006583
0.6363636363636364,0.08311804687739943,0.0030469668490729768,0.008533998191190769,-0.051268328200514676,-0.00853399819119075
0.6464646464646465,0.08314899412122444,0.0031066105339253858,0.0027290396180974594,-0.36857666920704707,-0.0027290396180973363
0.6565656565656566,0.08318022885631987,0.003093694696891816,-0.005534636985971756,-0.6481628846649942,0.005534636985971729
0.6666666666666666,0.08321098773179211,0.002993975245782178,-0.014031166762446309,-0.7635045139609744,0.01403116676244631
0.6767676767676768,0.08324045246373042,0.0028180808201690583,-0.020225422648580536,-0.6491525816849318,0.020225422648580564
0.6868686868686869,0.08326798581484307,0.002599075196806244,-0.022424848694813933,-0.3636755711836468,0.022424848694813898
0.696969696969697,0.08329329851029044,0.0023773443904356734,-0.02108447332486172,-0.12441426587530527,0.021084473324861797
0.7070707070707071,0.08331641649674441,0.0021730213306679347,-0.019903738563916713,-0.29212018134589346,0.01990373856391679
0.7171717171717171,0.0833373319733831,0.001950041165568045,-0.02632502821771022,-1.296609674943983,0.026325028217710236
0.7272727272727273,0.08335527685007635,0.001579543896553584,-0.05112617710924519,-3.5142581567761324,0.05112617710924518
0.7373737373737373,0.08336764785063477,0.000812549835175258,-0.106994535994175,-7.1287908861411555,0.10699453599417515
0.7474747474747475,0.08336871967134966,-0.000728378436271715,-0.20624575437430281,-12.02090149423214,0.20624575437430287
0.7575757575757576,0.08334837744433839,-0.003531909282650604,-0.35814040559592725,-17.732757226169962,0.3581404055959273
0.7676767676767676,0.08329114968075542,-0.008154344589818806,-0.5664684177822648,-23.536731242287225,0.5664684177822648
0.7777777777777778,0.08317580158980484,-0.01515606566992353,-0.8281280183504928,-28.60569326468253,0.8281280183504928
0.7878787878787878,0.08297564676508923,-0.02503115762925956,-1.133264812845483,-32.243420454525726,1.1332648128454832
0.797979797979798,0.08265956801734908,-0.03814730938192823,-1.4671573070304278,-34.101880524527154,1.467157307030428
0.8080808080808081,0.08219354705138955,-0.05471239661200764,-1.8135123822004027,-34.30222807204767,1.8135123822004027
0.8181818181818182,0.08154234745237945,-0.07477805471477994,-2.15831523217495,-33.398584594815645,2.15831523217495
0.8282828282828283,0.08067093671090496,-0.09828001954730206,-2.493052831628027,-32.17744767158219,2.4930528316280274
0.8383838383838383,0.07954530890265461,-0.12510293513717882,-2.816172572794255,-31.35572207731084,2.816172572794255
0.8484848484848485,0.07813257359334866,-0.15514794863806705,-3.1321320425798094,-31.29862686494935,3.13213204257981
0.8585858585858586,0.07640044669468123,-0.18837906413757222,-3.448264565766168,-31.892374821585676,3.4482645657661677
0.8686868686868687,0.07431650898596721,-0.22483147798374284,-3.7706565139097377,-32.65349586596749,3.770656513909737
0.8787878787878788,0.07184767391810287,-0.26458094571907326,-4.100881163189989,-33.042959082555,4.100881163189988
0.8888888888888888,0.06896016347005705,-0.30769207876826205,-4.435319573408195,-32.8237787028438,4.435319573408196
0.898989898989899,0.0656199692488995,-0.35417619524330013,-4.767695523062157,-32.23283176130948,4.767695523062156
0.9090909090909091,0.061793439494830626,-0.4039867179297298,-5.093606159238659,-31.807472005286645,5.093606159238659
0.9191919191919192,0.0574475142208233,-0.4570585134311057,-5.414116111283609,-31.9320226098933,5.414116111283606
0.9292929292929293,0.052549389891723405,-0.5133649123837447,-5.735245016261593,-32.44473214439212,5.735245016261593
0.9393939393939394,0.047065931446958274,-0.572943734118445,-6.0625574154118365,-32.737276177464096,6.062557415411834
0.9494949494949495,0.04096351174252206,-0.6358581300693684,-6.394734297683194,-32.4358335148004,6.394734297683193
0.9595959595959596,0.034208573277505205,-0.7021191440049673,-6.723725755217484,-32.00883750212291,6.723725755217484
0.9696969696969697,0.026768099522029083,-0.7716647499777927,-7.045509816639155,-32.21648280596104,7.045509816639154
0.9797979797979798,0.018608866607497433,-0.8444608601576798,-7.369720924681098,-32.581111941986876,7.3697209246811
0.98989898989899,0.009697019161407468,-0.9205783939991596,-7.701376519224071,-32.147738322906974,7.70137651922407
1.0,0.0,-1.0,-8.025476441851703,-32.319765282401235,8.025476441851701


==> MoonLander/NOTE.txt <==
There was a bug reported in PROPT that affected these results. So, the following modification needs to be made if using TOMLAB 7.3

here is the email:
###################
Hi Huckleberry,

Thanks for the bug report.

If you want to fix it yourself, you should go to the line just above the one that gave the error message: line 697 in knitroTL.m

This line currently reads

H_k = sparse(i,j,H_k);

Change it into:

H_k = sparse(i,j,H_k,size(HL,1),size(HL,2));

After that, it should work. (If you encounter any problems, let me know.)
Best regards,

Per Rutquist
Tomlab
###############


==> MoonLander/benchmark1/NOTE.txt <==
12/23/2017
---------------------------------
* need to finish julia runs
* redoing PROPT results with analytic t_opt


==> MoonLander/benchmark1/results/NL_bench_dataB1.csv <==
Nck,t,mea,x,v,a
2,0.00162371,2.3537139405,2.3537139405,0.9432242748,1.6667748766
12,0.0035546621,0.099541402,0.0343189259,0.099541402,1.5096211887
22,0.0088810126,0.0575963861,0.0092742405,0.0575963861,1.5569901393
32,0.0165376663,0.04862627,0.0025015945,0.04862627,1.599633611
42,0.02419432,0.0437838898,0.0017006142,0.0437838898,1.6319993652
52,0.0387889544,0.0405757132,0.0016440887,0.0405757132,1.6542415463
62,0.0505019824,0.0381445798,0.0014929927,0.0381445798,1.6667694138
72,0.0683666865,0.0361171631,0.0013257149,0.0361171631,1.6701212912
82,0.1022864183,0.0343084423,0.0011669207,0.0343084423,1.665021814
92,0.1328200499,0.032617902,0.0010233493,0.032617902,1.652342494
102,0.165018638,0.0309872114,0.0008954837,0.0309872114,1.6330379367
112,0.204495271,0.0293823144,0.000782122,0.0293823144,1.6081755032
122,0.2533026536,0.0277834176,0.000681571,0.0277834176,1.5789067452
132,0.2983179887,0.0261797215,0.0005921456,0.0261797215,1.5464499132
142,0.4086113771,0.0245663522,0.0005123157,0.0245663522,1.5120715115
152,0.42269063,0.022942429,0.0004407521,0.022942429,1.5016558431
162,0.6534936428,0.0213100374,0.0003763799,0.0213100374,1.5343338804
172,0.8064650695,0.0196720116,0.0003177885,0.0196720116,1.5647585125
182,0.9074896971,0.0180351117,0.0002648759,0.0180351117,1.5916382255
192,0.8306003412,0.0164050958,0.0002168733,0.0164050958,1.6137291625
202,1.0055767695,0.0147889494,0.0001772049,0.0147889494,1.629863575
212,1.2501086394,0.0131939976,0.0001414232,0.0131939976,1.63896759
222,1.4246500333,0.0116278967,0.0001080195,0.0116278967,1.6400756779
232,1.5827825864,0.0100982246,7.67491146168216E-05,0.0100982246,1.6323486676
242,1.7689259847,0.0086124434,4.74187366800531E-05,0.0086124434,1.6150859864
252,2.0736447175,0.0071777781,3.69454930240209E-05,0.0071777781,1.5877368674
262,2.4148007234,0.0058011542,3.6399363073573E-05,0.0058011542,1.5499093382
272,2.4690626462,0.0044889467,5.73253068483955E-05,0.0044889467,1.501377736
282,2.9391152859,0.0039169131,7.16280901264336E-05,0.0039169131,1.4911755653
292,3.0916713079,0.0045137139,0.000042081,0.0045137139,1.5437409229
302,3.3426937262,0.0053226295,2.16788886771013E-05,0.0053226295,1.5855715064
312,3.9776407083,0.0060465785,0.000036409,0.0060465785,1.6168305211
322,4.1717640559,0.0066825349,4.77553103633473E-05,0.0066825349,1.6378421351
332,4.4964327812,0.0072285676,5.6338756921311E-05,0.0072285676,1.6490924194
342,5.1294677258,0.0076826402,6.22328689816598E-05,0.0076826402,1.6511858238
352,5.7190543016,0.0080451577,6.62322631882854E-05,0.0080451577,1.6449110952
362,6.2094453971,0.0083164266,6.85780540565043E-05,0.0083164266,1.6311559874
372,6.9934972922,0.0084968659,6.91340970841263E-05,0.0084968659,1.6108953576
382,7.6339196364,0.0085893401,6.85482131818442E-05,0.0085893401,1.5852552056
392,8.2365159988,0.0085971512,6.72723431662803E-05,0.0085971512,1.555425913
402,8.8814912637,0.0085214811,6.43428643041233E-05,0.0085214811,1.5225910538
412,9.5846516291,0.0083687222,6.1015177672689E-05,0.0083687222,1.4880925592
422,10.2819232941,0.0081428543,5.70422900286379E-05,0.0081428543,1.4875560669
432,11.4613277117,0.0078489852,5.24518173090627E-05,0.0078489852,1.5192033663
442,12.0621273518,0.0074931297,4.74761764982882E-05,0.0074931297,1.5479439572
452,13.9377996922,0.0070809987,4.19891527959256E-05,0.0070809987,1.5725095822
462,15.6533193588,0.0066195266,3.65379185991443E-05,0.0066195266,1.5916804388
472,15.7082440853,0.006115288,3.14917599292623E-05,0.006115288,1.6043366763
482,17.1533739567,0.0055752216,2.61561173126405E-05,0.0055752216,1.6094586098
492,18.5958284537,0.0050063834,2.0563425509638E-05,0.0050063834,1.6061464323
502,19.688623031,0.0044158697,1.4754349630645E-05,0.0044158697,1.5936345046
512,23.1700379848,0.0038107498,8.76492005967104E-06,0.0038107498,1.5713034708
522,22.606550614,0.0031979888,8.80590910442199E-06,0.0031979888,1.5386905328
532,25.6018887361,0.0025843828,0.000009959,0.0025843828,1.4954971209
542,27.3929040432,0.0019909379,1.68832248842084E-05,0.0019909379,1.4415943756
552,25.0985399087,0.0019635682,1.6399463116971E-05,0.0019635682,1.4897152366
562,29.4145043691,0.0024179969,9.27439596765112E-06,0.0024179969,1.5395710048
572,23.3689479828,0.0028748742,0.000007629,0.0028748742,1.5787857249
582,24.8141436577,0.003296864,1.1881699543063E-05,0.003296864,1.6075498569
592,28.094588995,0.0036796809,1.53304356258488E-05,0.0036796809,1.6262017678
602,30.7921803792,0.004019997,1.81267970162935E-05,0.004019997,1.6352543949


==> MoonLander/benchmark1/results/NL_bench_data_b1.csv <==
"Nck","t","mea","x","v","a"
2,0.001623709996541341,2.3537139404990035,2.3537139404990035,0.9432242747783195,1.6667748765631443
12,0.003554662068684896,0.09954140196890471,0.03431892585609549,0.09954140196890471,1.509621188723516
22,0.008881012598673502,0.05759638610182775,0.00927424050016512,0.05759638610182775,1.5569901393318453
32,0.01653766632080078,0.04862627001198957,0.0025015944768655984,0.04862627001198957,1.5996336110449054
42,0.02419432004292806,0.04378388981640876,0.0017006141635859489,0.04378388981640876,1.6319993652483777
52,0.038788954416910805,0.040575713182470295,0.0016440887139411349,0.040575713182470295,1.654241546343181
62,0.05050198237101237,0.038144579808368384,0.001492992709011413,0.038144579808368384,1.6667694137557039
72,0.06836668650309245,0.036117163094623685,0.0013257148892211745,0.036117163094623685,1.6701212911877332
82,0.10228641827901204,0.034308442251613926,0.0011669206566281194,0.034308442251613926,1.665021813954863
92,0.13282004992167154,0.03261790203722755,0.0010233492672083362,0.03261790203722755,1.6523424940069817
102,0.16501863797505698,0.03098721143681704,0.0008954837277448391,0.03098721143681704,1.633037936657761
112,0.2044952710469564,0.029382314440249562,0.0007821219596462944,0.029382314440249562,1.6081755031598606
122,0.2533026536305745,0.027783417632540146,0.0006815710257524662,0.027783417632540146,1.5789067452218066
132,0.29831798871358234,0.026179721549867807,0.000592145626908606,0.026179721549867807,1.5464499131565077
142,0.40861137708028156,0.02456635224135173,0.0005123157063282591,0.02456635224135173,1.5120715115491585
152,0.42269062995910645,0.022942428980933016,0.000440752139119797,0.022942428980933016,1.5016558430512255
162,0.6534936428070068,0.02131003744154114,0.00037637989005675127,0.02131003744154114,1.5343338804089521
172,0.8064650694529215,0.019672011618114087,0.00031778845151523666,0.019672011618114087,1.564758512535917
182,0.9074896971384684,0.018035111681821075,0.0002648758826392002,0.018035111681821075,1.5916382254939165
192,0.8306003411610922,0.016405095791672448,0.00021687334667970978,0.016405095791672448,1.6137291624711667
202,1.005576769510905,0.014788949373018667,0.00017720490428511462,0.014788949373018667,1.6298635750436874
212,1.2501086393992107,0.013193997588293094,0.0001414231683734002,0.013193997588293094,1.6389675899717373
222,1.4246500333150227,0.011627896745664815,0.00010801945298174094,0.011627896745664815,1.6400756779314196
232,1.5827825864156086,0.010098224645367656,7.674911461682161e-5,0.010098224645367656,1.6323486675658165
242,1.7689259847005208,0.008612443369629888,4.7418736680053066e-5,0.008612443369629888,1.6150859863939804
252,2.0736447175343833,0.007177778130252814,3.694549302402095e-5,0.007177778130252814,1.5877368673860384
262,2.4148007233937583,0.005801154220706077,3.639936307357298e-5,0.005801154220706077,1.5499093382023592
272,2.469062646230062,0.004488946705293391,5.7325306848395506e-5,0.004488946705293391,1.5013777360447167
282,2.939115285873413,0.003916913111742619,7.16280901264336e-5,0.003916913111742619,1.4911755652825518
292,3.0916713078816733,0.00451371385175688,4.208104810388136e-5,0.00451371385175688,1.543740922872878
302,3.3426937262217202,0.005322629451816496,2.1678888677101327e-5,0.005322629451816496,1.585571506405028
312,3.977640708287557,0.006046578507359494,3.640896321499554e-5,0.006046578507359494,1.616830521106982
322,4.171764055887858,0.006682534935670799,4.775531036334731e-5,0.006682534935670799,1.6378421351305656
332,4.496432781219482,0.007228567602575471,5.633875692131104e-5,0.007228567602575471,1.649092419387377
342,5.129467725753784,0.00768264023640904,6.22328689816598e-5,0.00768264023640904,1.6511858237683554
352,5.719054301579793,0.008045157736709108,6.623226318828539e-5,0.008045157736709108,1.6449110952236936
362,6.209445397059123,0.008316426640240534,6.857805405650434e-5,0.008316426640240534,1.631155987428958
372,6.993497292200725,0.008496865910427864,6.913409708412625e-5,0.008496865910427864,1.610895357586788
382,7.633919636408488,0.008589340126933465,6.854821318184416e-5,0.008589340126933465,1.5852552056121378
392,8.236515998840332,0.008597151172849612,6.727234316628028e-5,0.008597151172849612,1.5554259130259365
402,8.88149126370748,0.008521481146147222,6.434286430412328e-5,0.008521481146147222,1.5225910538100187
412,9.584651629130045,0.00836872224742713,6.101517767268897e-5,0.00836872224742713,1.4880925592293526
422,10.281923294067383,0.00814285426838346,5.7042290028637886e-5,0.00814285426838346,1.487556066928847
432,11.461327711741129,0.007848985153578644,5.2451817309062676e-5,0.007848985153578644,1.5192033663174032
442,12.062127351760864,0.00749312966551674,4.7476176498288204e-5,0.00749312966551674,1.5479439572415927
452,13.93779969215393,0.007080998714974918,4.19891527959256e-5,0.007080998714974918,1.5725095822061348
462,15.653319358825684,0.006619526582175794,3.653791859914435e-5,0.006619526582175794,1.5916804387550776
472,15.70824408531189,0.006115288025135612,3.1491759929262266e-5,0.006115288025135612,1.6043366762810276
482,17.153373956680298,0.005575221570131461,2.6156117312640486e-5,0.005575221570131461,1.6094586098373476
492,18.59582845369975,0.005006383433791821,2.0563425509638005e-5,0.005006383433791821,1.6061464322758419
502,19.688623030980427,0.004415869702161679,1.4754349630644962e-5,0.004415869702161679,1.5936345046418074
512,23.170037984848022,0.0038107498499935963,8.764920059671036e-6,0.0038107498499935963,1.5713034707531515
522,22.606550614039104,0.003197988756762804,8.80590910442199e-6,0.003197988756762804,1.5386905327733345
532,25.60188873608907,0.002584382761220342,9.958965433950103e-6,0.002584382761220342,1.4954971209483896
542,27.392904043197632,0.001990937935931747,1.688322488420842e-5,0.001990937935931747,1.4415943756028717
552,25.09853990872701,0.001963568218568431,1.6399463116970974e-5,0.001963568218568431,1.489715236598224
562,29.414504369099934,0.00241799687992561,9.274395967651117e-6,0.00241799687992561,1.5395710048385514
572,NaN,NaN,NaN,NaN,NaN
582,NaN,NaN,NaN,NaN,NaN
592,NaN,NaN,NaN,NaN,NaN
602,NaN,NaN,NaN,NaN,NaN


==> MoonLander/benchmark1/results/NL_bench_data_b1_2.csv <==
"Nck","t","mea","x","v","a"
572,23.368947982788086,0.0028748741569216327,7.629010289574485e-6,0.0028748741569216327,1.5787857248506467
582,24.814143657684326,0.0032968640436055927,1.1881699543062988e-5,0.0032968640436055927,1.607549856870128
592,28.09458899497986,0.003679680922846688,1.5330435625848793e-5,0.003679680922846688,1.626201767796151
602,30.79218037923177,0.0040199969827519055,1.8126797016293494e-5,0.0040199969827519055,1.6352543949193785


==> MoonLander/benchmark1/results/PROPT_result_ALL.csv <==
Nck,t,mea,h_error_ave,v_error_ave,u_error_ave
2,0.05546,1.1621673347,1.1621673347,1.0572199942,1.6659754988
12,0.0185533333,0.2341717247,0.0522755655,0.2341717247,1.6558360552
22,0.019139,0.1390286672,0.0178377341,0.1390286672,1.6365242319
32,0.022611,0.100776332,0.0090996309,0.100776332,1.6114579322
42,0.0261643333,0.0795943619,0.0055298053,0.0795943619,1.5818899349
52,0.0345153333,0.0657905284,0.0036965689,0.0657905284,1.5491208127
62,0.0439786667,0.0558339783,0.0026157022,0.0558339783,1.5144491256
72,0.053851,0.0481444233,0.0019196445,0.0481444233,1.5106973835
82,0.067485,0.0418866555,0.0014353778,0.0418866555,1.5436912897
92,0.083357,0.036620195,0.0010829001,0.036620195,1.5745281499
102,0.106429,0.0320573576,0.000825719,0.0320573576,1.6018113543
112,0.1230106667,0.0280247287,0.0006231246,0.0280247287,1.6243615587
122,0.161675,0.024405073,0.0004726615,0.024405073,1.6409524897
132,0.1992586667,0.0211212995,0.0003546304,0.0211212995,1.650517591
142,0.2421296667,0.0181191445,0.0002560903,0.0181191445,1.6520722121
152,0.294333,0.0153611521,0.0001726662,0.0153611521,1.6447821798
162,0.353733,0.0128208044,0.0001013803,0.0128208044,1.6279610185
172,0.4308273333,0.0104777292,7.88345291429238E-05,0.0104777292,1.6009607636
182,0.5006096667,0.008318016,7.44317396152994E-05,0.008318016,1.5633728024
192,0.5924103333,0.0063341005,0.000114372,0.0063341005,1.5153592038
202,0.6981876667,0.0053899375,0.0001348237,0.0053899375,1.4961419601
212,0.8069443333,0.0063636529,7.62623696788367E-05,0.0063636529,1.5484048554
222,0.892553,0.0073955418,5.69585413581208E-05,0.0073955418,1.5912620208
232,1.0961146667,0.0082499553,6.71324813907859E-05,0.0082499553,1.620809709
242,1.2690916667,0.0089978372,8.54245659134278E-05,0.0089978372,1.6414579764
252,1.442926,0.0096180772,9.81534101329729E-05,0.0096180772,1.6523379645
262,1.6291003333,0.0101132176,0.0001063944,0.0101132176,1.6540862672
272,1.8959376667,0.010486375,0.0001110238,0.010486375,1.6474764664
282,2.094971,0.0107412691,0.0001127158,0.0107412691,1.633407298
292,2.3241163333,0.0108822176,0.0001120354,0.0108822176,1.6128887679
302,2.6039393333,0.0109141534,0.000109451,0.0109141534,1.5870272421
312,2.9260566667,0.0108425731,0.0001053109,0.0108425731,1.5570082646
322,3.272667,0.0106735803,9.99421614951146E-05,0.0106735803,1.5240799547
332,3.6646893333,0.0104136938,9.35702240312253E-05,0.0104136938,1.4895316737
342,4.0538583333,0.0100699012,8.63810938760423E-05,0.0100699012,1.4972454061
352,4.3102353333,0.0097187037,0.0001095096,0.0097187037,1.5294850074
362,4.94643,0.0091609248,7.0285456531316E-05,0.0091609248,1.5578111728
372,5.4352536667,0.0086116881,6.1696294139324E-05,0.0086116881,1.5825403048
382,5.995878,0.0080113114,5.39169208906287E-05,0.0080113114,1.6018659955
392,6.50367,0.00736849,4.76865851162245E-05,0.00736849,1.614624505
402,7.1321283333,0.0066911004,4.16829418403708E-05,0.0066911004,1.6197726598
412,7.8037053333,0.0059857953,3.49428186074974E-05,0.0059857953,1.6165209328
422,8.4740976667,0.0052688648,3.15535199693073E-05,0.0052688648,1.6038717116
432,9.171023,0.0045350331,2.48484002804972E-05,0.0045350331,1.5815781477
442,10.0107456667,0.0037710047,1.08567126169135E-05,0.0037710047,1.5498314573
452,10.9020726667,0.0030854104,3.08048914945402E-05,0.0030854104,1.5132968651
462,12.05664,0.0023527838,2.37212415630239E-05,0.0023527838,1.4528860223
472,12.5909893333,0.0023259762,2.15448576854627E-05,0.0023259762,1.4967394697
482,13.5692613333,0.0028845767,0.000011803,0.0028845767,1.5459589289
492,14.6460903333,0.0034049043,1.10957965206993E-05,0.0034049043,1.5845462247
502,15.7381356667,0.0038820268,0.000016942,0.0038820268,1.6126909387
512,17.2414063333,0.004310888,2.1364898548093E-05,0.004310888,1.6307103266
522,18.633563,0.0046929296,2.59581244890228E-05,0.0046929296,1.6391418521
532,20.4153,0.0050110314,2.7007347489949E-05,0.0050110314,1.638713335
542,21.9468716667,0.0052785184,2.89751850708342E-05,0.0052785184,1.6301733009
552,23.0312723333,0.0055888799,7.58831625224943E-05,0.0055888799,1.6197643691
562,24.8899176667,0.005640227,3.12658244547848E-05,0.005640227,1.5925422148
572,26.666505,0.005742672,3.4047772945911E-05,0.005742672,1.5652421007
582,28.2580786667,0.0057967496,4.44857488357542E-05,0.0057967496,1.5360350931
592,29.972612,0.0058808256,0.0001008531,0.0058808256,1.5097228746
602,31.88246,0.0058650368,0.0001354276,0.0058650368,1.4792710462


==> MoonLander/benchmark1/results/figs/ML_b3_err_time.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ML_b3_err_time.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{425.95498657bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.97284458)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ML_b3_err_time.pdf}}%
  \end{picture}%
\endgroup%


==> MoonLander/benchmark1/results/optimal_solution.csv <==
"t","h","v","u"
0.0,10.0,-2.0,0.0
0.000416455728988587,9.999166958465493,-2.000624683593483,0.0
0.000832911457977174,9.998333656777923,-2.0012493671869658,0.0
0.001249367186965761,9.997500094937292,-2.0018740507804487,0.0
0.001665822915954348,9.996666272943601,-2.0024987343739316,0.0
0.002082278644942935,9.995832190796849,-2.0031234179674144,0.0
0.002498734373931522,9.994997848497034,-2.0037481015608973,0.0
0.002915190102920109,9.994163246044158,-2.00437278515438,0.0
0.003331645831908696,9.99332838343822,-2.004997468747863,0.0
0.003748101560897283,9.992493260679222,-2.005622152341346,0.0
0.00416455728988587,9.991657877767162,-2.006246835934829,0.0
0.004581013018874457,9.990822234702042,-2.0068715195283118,0.0
0.004997468747863044,9.989986331483859,-2.0074962031217947,0.0
0.005413924476851631,9.989150168112616,-2.0081208867152776,0.0
0.005830380205840218,9.98831374458831,-2.0087455703087604,0.0
0.006246835934828805,9.987477060910944,-2.0093702539022433,0.0
0.006663291663817392,9.986640117080517,-2.009994937495726,0.0
0.007079747392805979,9.985802913097029,-2.010619621089209,0.0
0.007496203121794566,9.984965448960478,-2.011244304682692,0.0
0.007912658850783152,9.984127724670866,-2.011868988276175,0.0
0.00832911457977174,9.983289740228194,-2.0124936718696578,0.0
0.008745570308760326,9.98245149563246,-2.0131183554631407,0.0
0.009162026037748914,9.981612990883665,-2.0137430390566236,0.0
0.0095784817667375,9.980774225981808,-2.0143677226501064,0.0
0.009994937495726088,9.97993520092689,-2.0149924062435893,0.0
0.010411393224714674,9.979095915718911,-2.015617089837072,0.0
0.010827848953703261,9.97825637035787,-2.016241773430555,0.0
0.011244304682691848,9.977416564843768,-2.0168664570240376,0.0
0.011660760411680435,9.976576499176605,-2.0174911406175204,0.0
0.012077216140669022,9.975736173356381,-2.0181158242110033,0.0
0.01249367186965761,9.974895587383095,-2.018740507804486,0.0
0.012910127598646196,9.974054741256747,-2.019365191397969,0.0
0.013326583327634783,9.97321363497734,-2.019989874991452,0.0
0.01374303905662337,9.97237226854487,-2.020614558584935,0.0
0.014159494785611957,9.971530641959339,-2.0212392421784178,0.0
0.014575950514600543,9.970688755220745,-2.0218639257719007,0.0
0.014992406243589131,9.969846608329092,-2.0224886093653835,0.0
0.015408861972577717,9.969004201284378,-2.0231132929588664,0.0
0.015825317701566304,9.968161534086601,-2.0237379765523493,0.0
0.01624177343055489,9.967318606735763,-2.024362660145832,0.0
0.01665822915954348,9.966475419231864,-2.024987343739315,0.0
0.017074684888532067,9.965631971574904,-2.025612027332798,0.0
0.01749114061752065,9.964788263764882,-2.026236710926281,0.0
0.01790759634650924,9.963944295801799,-2.0268613945197638,0.0
0.018324052075497827,9.963100067685655,-2.0274860781132467,0.0
0.018740507804486415,9.96225557941645,-2.0281107617067295,0.0
0.019156963533475,9.961410830994183,-2.0287354453002124,0.0
0.019573419262463587,9.960565822418854,-2.0293601288936953,0.0
0.019989874991452175,9.959720553690465,-2.029984812487178,0.0
0.020406330720440763,9.958875024809014,-2.030609496080661,0.0
0.020822786449429347,9.958029235774502,-2.031234179674144,0.0
0.021239242178417935,9.95718318658693,-2.031858863267627,0.0
0.021655697907406523,9.956336877246294,-2.0324835468611098,0.0
0.02207215363639511,9.955490307752598,-2.0331082304545927,0.0
0.022488609365383695,9.95464347810584,-2.0337329140480755,0.0
0.022905065094372283,9.953796388306023,-2.0343575976415584,0.0
0.02332152082336087,9.952949038353143,-2.0349822812350413,0.0
0.02373797655234946,9.952101428247202,-2.035606964828524,0.0
0.024154432281338043,9.951253557988199,-2.036231648422007,0.0
0.02457088801032663,9.950405427576134,-2.03685633201549,0.0
0.02498734373931522,9.94955703701101,-2.037481015608973,0.0
0.025403799468303807,9.948708386292823,-2.0381056992024558,0.0
0.02582025519729239,9.947859475421575,-2.0387303827959387,0.0
0.02623671092628098,9.947010304397265,-2.0393550663894215,0.0
0.026653166655269567,9.946160873219895,-2.0399797499829044,0.0
0.02706962238425815,9.945311181889464,-2.0406044335763873,0.0
0.02748607811324674,9.94446123040597,-2.04122911716987,0.0
0.027902533842235327,9.943611018769417,-2.041853800763353,0.0
0.028318989571223915,9.942760546979802,-2.042478484356836,0.0
0.0287354453002125,9.941909815037123,-2.043103167950319,0.0
0.029151901029201087,9.941058822941386,-2.0437278515438018,0.0
0.029568356758189675,9.940207570692586,-2.0443525351372847,0.0
0.029984812487178263,9.939356058290725,-2.0449772187307675,0.0
0.030401268216166847,9.938504285735803,-2.0456019023242504,0.0
0.030817723945155435,9.937652253027819,-2.0462265859177333,0.0
0.031234179674144023,9.936799960166775,-2.046851269511216,0.0
0.03165063540313261,9.935947407152668,-2.047475953104699,0.0
0.032067091132121195,9.9350945939855,-2.048100636698182,0.0
0.03248354686110978,9.934241520665273,-2.048725320291665,0.0
0.03290000259009837,9.933388187191982,-2.0493500038851478,0.0
0.03331645831908696,9.93253459356563,-2.0499746874786307,0.0
0.033732914048075546,9.931680739786218,-2.0505993710721135,0.0
0.034149369777064134,9.930826625853744,-2.051224054665596,0.0
0.034565825506052715,9.92997225176821,-2.051848738259079,0.0
0.0349822812350413,9.929117617529611,-2.0524734218525618,0.0
0.03539873696402989,9.928262723137953,-2.0530981054460447,0.0
0.03581519269301848,9.927407568593235,-2.0537227890395275,0.0
0.036231648422007066,9.926552153895454,-2.0543474726330104,0.0
0.036648104150995654,9.925696479044612,-2.0549721562264933,0.0
0.03706455987998424,9.924840544040709,-2.055596839819976,0.0
0.03748101560897283,9.923984348883744,-2.056221523413459,0.0
0.03789747133796141,9.923127893573719,-2.056846207006942,0.0
0.03831392706695,9.92227117811063,-2.057470890600425,0.0
0.03873038279593859,9.921414202494482,-2.0580955741939078,0.0
0.039146838524927174,9.920556966725274,-2.0587202577873907,0.0
0.03956329425391576,9.919699470803002,-2.0593449413808735,0.0
0.03997974998290435,9.91884171472767,-2.0599696249743564,0.0
0.04039620571189294,9.917983698499276,-2.0605943085678393,0.0
0.040812661440881526,9.91712542211782,-2.061218992161322,0.0
0.04122911716987011,9.916266885583305,-2.061843675754805,0.0
0.041645572898858695,9.915408088895727,-2.062468359348288,0.0
0.04206202862784728,9.914549032055088,-2.063093042941771,0.0
0.04247848435683587,9.913689715061388,-2.0637177265352538,0.0
0.04289494008582446,9.912830137914627,-2.0643424101287366,0.0
0.043311395814813046,9.911970300614803,-2.0649670937222195,0.0
0.043727851543801634,9.91111020316192,-2.0655917773157024,0.0
0.04414430727279022,9.910249845555974,-2.0662164609091853,0.0
0.0445607630017788,9.909389227796966,-2.066841144502668,0.0
0.04497721873076739,9.908528349884898,-2.067465828096151,0.0
0.04539367445975598,9.907667211819769,-2.068090511689634,0.0
0.045810130188744566,9.90680581360158,-2.068715195283117,0.0
0.046226585917733154,9.905944155230326,-2.0693398788765998,0.0
0.04664304164672174,9.905082236706013,-2.0699645624700826,0.0
0.04705949737571033,9.904220058028638,-2.0705892460635655,0.0
0.04747595310469892,9.903357619198202,-2.0712139296570484,0.0
0.0478924088336875,9.902494920214705,-2.0718386132505313,0.0
0.048308864562676086,9.901631961078147,-2.072463296844014,0.0
0.048725320291664674,9.900768741788527,-2.073087980437497,0.0
0.04914177602065326,9.899905262345845,-2.07371266403098,0.0
0.04955823174964185,9.899041522750103,-2.074337347624463,0.0
0.04997468747863044,9.8981775230013,-2.0749620312179458,0.0
0.050391143207619025,9.897313263099434,-2.0755867148114286,0.0
0.05080759893660761,9.896448743044507,-2.0762113984049115,0.0
0.051224054665596194,9.89558396283652,-2.0768360819983944,0.0
0.05164051039458478,9.894718922475471,-2.0774607655918773,0.0
0.05205696612357337,9.89385362196136,-2.07808544918536,0.0
0.05247342185256196,9.892988061294188,-2.078710132778843,0.0
0.052889877581550546,9.892122240473956,-2.079334816372326,0.0
0.053306333310539133,9.891256159500662,-2.079959499965809,0.0
0.05372278903952772,9.890389818374306,-2.0805841835592918,0.0
0.0541392447685163,9.889523217094888,-2.0812088671527746,0.0
0.05455570049750489,9.88865635566241,-2.0818335507462575,0.0
0.05497215622649348,9.887789234076871,-2.0824582343397404,0.0
0.055388611955482066,9.88692185233827,-2.0830829179332233,0.0
0.055805067684470654,9.886054210446607,-2.083707601526706,0.0
0.05622152341345924,9.885186308401885,-2.0843322851201886,0.0
0.05663797914244783,9.8843181462041,-2.0849569687136715,0.0
0.05705443487143642,9.883449723853253,-2.0855816523071544,0.0
0.057470890600425,9.882581041349345,-2.0862063359006373,0.0
0.057887346329413586,9.881712098692377,-2.08683101949412,0.0
0.058303802058402174,9.880842895882347,-2.087455703087603,0.0
0.05872025778739076,9.879973432919256,-2.088080386681086,0.0
0.05913671351637935,9.879103709803102,-2.088705070274569,0.0
0.05955316924536794,9.878233726533889,-2.0893297538680518,0.0
0.059969624974356525,9.877363483111614,-2.0899544374615346,0.0
0.06038608070334511,9.876492979536277,-2.0905791210550175,0.0
0.060802536432333694,9.875622215807878,-2.0912038046485004,0.0
0.06121899216132228,9.87475119192642,-2.0918284882419833,0.0
0.06163544789031087,9.873879907891899,-2.092453171835466,0.0
0.06205190361929946,9.873008363704317,-2.093077855428949,0.0
0.062468359348288045,9.872136559363673,-2.093702539022432,0.0
0.06288481507727663,9.871264494869969,-2.094327222615915,0.0
0.06330127080626521,9.870392170223203,-2.0949519062093978,0.0
0.0637177265352538,9.869519585423376,-2.0955765898028806,0.0
0.06413418226424239,9.868646740470489,-2.0962012733963635,0.0
0.06455063799323098,9.867773635364538,-2.0968259569898464,0.0
0.06496709372221957,9.866900270105527,-2.0974506405833293,0.0
0.06538354945120815,9.866026644693454,-2.098075324176812,0.0
0.06580000518019674,9.865152759128321,-2.098700007770295,0.0
0.06621646090918533,9.864278613410127,-2.099324691363778,0.0
0.06663291663817392,9.86340420753887,-2.099949374957261,0.0
0.0670493723671625,9.862529541514553,-2.1005740585507438,0.0
0.06746582809615109,9.861654615337173,-2.1011987421442266,0.0
0.06788228382513968,9.860779429006733,-2.1018234257377095,0.0
0.06829873955412827,9.859903982523232,-2.1024481093311924,0.0
0.06871519528311686,9.859028275886669,-2.1030727929246753,0.0
0.06913165101210543,9.858152309097045,-2.103697476518158,0.0
0.06954810674109402,9.857276082154359,-2.104322160111641,0.0
0.0699645624700826,9.856399595058612,-2.104946843705124,0.0
0.0703810181990712,9.855522847809803,-2.105571527298607,0.0
0.07079747392805978,9.854645840407935,-2.1061962108920897,0.0
0.07121392965704837,9.853768572853005,-2.1068208944855726,0.0
0.07163038538603696,9.852891045145013,-2.1074455780790555,0.0
0.07204684111502554,9.852013257283959,-2.1080702616725384,0.0
0.07246329684401413,9.851135209269843,-2.1086949452660213,0.0
0.07287975257300272,9.850256901102668,-2.109319628859504,0.0
0.07329620830199131,9.84937833278243,-2.109944312452987,0.0
0.0737126640309799,9.848499504309132,-2.11056899604647,0.0
0.07412911975996848,9.847620415682773,-2.111193679639953,0.0
0.07454557548895707,9.84674106690335,-2.1118183632334357,0.0
0.07496203121794566,9.845861457970868,-2.1124430468269186,0.0
0.07537848694693425,9.844981588885325,-2.1130677304204015,0.0
0.07579494267592282,9.84410145964672,-2.1136924140138844,0.0
0.07621139840491141,9.843221070255053,-2.1143170976073673,0.0
0.0766278541339,9.842340420710325,-2.11494178120085,0.0
0.07704430986288859,9.841459511012536,-2.115566464794333,0.0
0.07746076559187717,9.840578341161686,-2.116191148387816,0.0
0.07787722132086576,9.839696911157775,-2.116815831981299,0.0
0.07829367704985435,9.838815221000802,-2.1174405155747813,0.0
0.07871013277884294,9.837933270690767,-2.1180651991682646,0.0
0.07912658850783152,9.83705106022767,-2.118689882761747,0.0
0.07954304423682011,9.836168589611514,-2.11931456635523,0.0
0.0799594999658087,9.835285858842296,-2.119939249948713,0.0
0.08037595569479729,9.834402867920016,-2.1205639335421957,0.0
0.08079241142378588,9.833519616844676,-2.1211886171356786,0.0
0.08120886715277446,9.832636105616274,-2.1218133007291615,0.0
0.08162532288176305,9.83175233423481,-2.1224379843226444,0.0
0.08204177861075163,9.830868302700285,-2.1230626679161273,0.0
0.08245823433974021,9.8299840110127,-2.12368735150961,0.0
0.0828746900687288,9.82909945917205,-2.124312035103093,0.0
0.08329114579771739,9.828214647178342,-2.124936718696576,0.0
0.08370760152670598,9.827329575031573,-2.125561402290059,0.0
0.08412405725569456,9.82644424273174,-2.1261860858835417,0.0
0.08454051298468315,9.825558650278849,-2.1268107694770246,0.0
0.08495696871367174,9.824672797672894,-2.1274354530705075,0.0
0.08537342444266033,9.823786684913879,-2.1280601366639904,0.0
0.08578988017164892,9.822900312001803,-2.1286848202574733,0.0
0.0862063359006375,9.822013678936665,-2.129309503850956,0.0
0.08662279162962609,9.821126785718466,-2.129934187444439,0.0
0.08703924735861468,9.820239632347205,-2.130558871037922,0.0
0.08745570308760327,9.819352218822884,-2.131183554631405,0.0
0.08787215881659186,9.8184645451455,-2.1318082382248877,0.0
0.08828861454558044,9.817576611315056,-2.1324329218183706,0.0
0.08870507027456902,9.81668841733155,-2.1330576054118535,0.0
0.0891215260035576,9.815799963194983,-2.1336822890053364,0.0
0.08953798173254619,9.814911248905354,-2.1343069725988193,0.0
0.08995443746153478,9.814022274462664,-2.134931656192302,0.0
0.09037089319052337,9.813133039866914,-2.135556339785785,0.0
0.09078734891951196,9.8122435451181,-2.136181023379268,0.0
0.09120380464850054,9.811353790216227,-2.136805706972751,0.0
0.09162026037748913,9.810463775161292,-2.1374303905662337,0.0
0.09203671610647772,9.809573499953297,-2.1380550741597166,0.0
0.09245317183546631,9.808682964592238,-2.1386797577531995,0.0
0.0928696275644549,9.80779216907812,-2.1393044413466824,0.0
0.09328608329344348,9.80690111341094,-2.1399291249401653,0.0
0.09370253902243207,9.806009797590699,-2.140553808533648,0.0
0.09411899475142066,9.805118221617395,-2.141178492127131,0.0
0.09453545048040925,9.804226385491031,-2.141803175720614,0.0
0.09495190620939783,9.803334289211605,-2.142427859314097,0.0
0.09536836193838641,9.80244193277912,-2.1430525429075797,0.0
0.095784817667375,9.80154931619357,-2.1436772265010626,0.0
0.09620127339636358,9.800656439454961,-2.1443019100945455,0.0
0.09661772912535217,9.79976330256329,-2.1449265936880284,0.0
0.09703418485434076,9.79886990551856,-2.1455512772815113,0.0
0.09745064058332935,9.797976248320765,-2.146175960874994,0.0
0.09786709631231794,9.79708233096991,-2.146800644468477,0.0
0.09828355204130652,9.796188153465994,-2.14742532806196,0.0
0.09870000777029511,9.795293715809018,-2.148050011655443,0.0
0.0991164634992837,9.794399017998979,-2.1486746952489257,0.0
0.09953291922827229,9.793504060035879,-2.1492993788424086,0.0
0.09994937495726088,9.792608841919717,-2.1499240624358915,0.0
0.10036583068624946,9.791713363650496,-2.150548746029374,0.0
0.10078228641523805,9.790817625228211,-2.1511734296228573,0.0
0.10119874214422664,9.789921626652866,-2.1517981132163397,0.0
0.10161519787321523,9.78902536792446,-2.152422796809823,0.0
0.1020316536022038,9.788128849042993,-2.1530474804033055,0.0
0.10244810933119239,9.787232070008463,-2.1536721639967884,0.0
0.10286456506018098,9.786335030820872,-2.1542968475902713,0.0
0.10328102078916956,9.785437731480222,-2.154921531183754,0.0
0.10369747651815815,9.784540171986508,-2.155546214777237,0.0
0.10411393224714674,9.783642352339735,-2.15617089837072,0.0
0.10453038797613533,9.782744272539897,-2.156795581964203,0.0
0.10494684370512392,9.781845932587002,-2.1574202655576857,0.0
0.1053632994341125,9.780947332481043,-2.1580449491511686,0.0
0.10577975516310109,9.780048472222024,-2.1586696327446515,0.0
0.10619621089208968,9.779149351809943,-2.1592943163381344,0.0
0.10661266662107827,9.7782499712448,-2.1599189999316173,0.0
0.10702912235006685,9.777350330526597,-2.1605436835251,0.0
0.10744557807905544,9.776450429655332,-2.161168367118583,0.0
0.10786203380804403,9.775550268631006,-2.161793050712066,0.0
0.1082784895370326,9.774649847453619,-2.162417734305549,0.0
0.10869494526602119,9.77374916612317,-2.1630424178990317,0.0
0.10911140099500978,9.77284822463966,-2.1636671014925146,0.0
0.10952785672399837,9.771947023003088,-2.1642917850859975,0.0
0.10994431245298696,9.771045561213455,-2.1649164686794804,0.0
0.11036076818197554,9.770143839270762,-2.1655411522729633,0.0
0.11077722391096413,9.769241857175007,-2.166165835866446,0.0
0.11119367963995272,9.768339614926191,-2.166790519459929,0.0
0.11161013536894131,9.767437112524313,-2.167415203053412,0.0
0.1120265910979299,9.766534349969373,-2.168039886646895,0.0
0.11244304682691848,9.765631327261373,-2.1686645702403777,0.0
0.11285950255590707,9.76472804440031,-2.1692892538338606,0.0
0.11327595828489566,9.763824501386187,-2.1699139374273435,0.0
0.11369241401388425,9.762920698219004,-2.1705386210208264,0.0
0.11410886974287283,9.762016634898757,-2.1711633046143093,0.0
0.11452532547186142,9.76111231142545,-2.171787988207792,0.0
0.11494178120085,9.760207727799083,-2.172412671801275,0.0
0.11535823692983858,9.759302884019652,-2.173037355394758,0.0
0.11577469265882717,9.758397780087162,-2.173662038988241,0.0
0.11619114838781576,9.75749241600161,-2.1742867225817237,0.0
0.11660760411680435,9.756586791762995,-2.1749114061752066,0.0
0.11702405984579294,9.755680907371321,-2.1755360897686895,0.0
0.11744051557478152,9.754774762826584,-2.1761607733621724,0.0
0.11785697130377011,9.753868358128786,-2.1767854569556553,0.0
0.1182734270327587,9.752961693277928,-2.177410140549138,0.0
0.11868988276174729,9.752054768274007,-2.178034824142621,0.0
0.11910633849073587,9.751147583117026,-2.178659507736104,0.0
0.11952279421972446,9.750240137806983,-2.179284191329587,0.0
0.11993924994871305,9.749332432343879,-2.1799088749230697,0.0
0.12035570567770164,9.748424466727714,-2.1805335585165526,0.0
0.12077216140669023,9.747516240958486,-2.1811582421100355,0.0
0.12118861713567881,9.746607755036198,-2.1817829257035184,0.0
0.12160507286466739,9.74569900896085,-2.1824076092970013,0.0
0.12202152859365598,9.744790002732438,-2.183032292890484,0.0
0.12243798432264456,9.743880736350967,-2.1836569764839666,0.0
0.12285444005163315,9.742971209816433,-2.18428166007745,0.0
0.12327089578062174,9.742061423128838,-2.1849063436709324,0.0
0.12368735150961033,9.741151376288183,-2.1855310272644157,0.0
0.12410380723859891,9.740241069294466,-2.186155710857898,0.0
0.1245202629675875,9.739330502147688,-2.186780394451381,0.0
0.12493671869657609,9.738419674847847,-2.187405078044864,0.0
0.12535317442556468,9.737508587394947,-2.188029761638347,0.0
0.12576963015455325,9.736597239788983,-2.1886544452318297,0.0
0.12618608588354185,9.73568563202996,-2.1892791288253126,0.0
0.12660254161253043,9.734773764117875,-2.1899038124187955,0.0
0.12701899734151903,9.733861636052728,-2.1905284960122784,0.0
0.1274354530705076,9.73294924783452,-2.1911531796057613,0.0
0.1278519087994962,9.732036599463251,-2.191777863199244,0.0
0.12826836452848478,9.73112369093892,-2.192402546792727,0.0
0.12868482025747338,9.73021052226153,-2.19302723038621,0.0
0.12910127598646196,9.729297093431077,-2.193651913979693,0.0
0.12951773171545056,9.728383404447563,-2.1942765975731757,0.0
0.12993418744443913,9.727469455310986,-2.1949012811666586,0.0
0.13035064317342773,9.72655524602135,-2.1955259647601415,0.0
0.1307670989024163,9.725640776578652,-2.1961506483536244,0.0
0.13118355463140488,9.724726046982893,-2.1967753319471073,0.0
0.13160001036039348,9.723811057234071,-2.19740001554059,0.0
0.13201646608938206,9.72289580733219,-2.198024699134073,0.0
0.13243292181837066,9.721980297277245,-2.198649382727556,0.0
0.13284937754735923,9.721064527069242,-2.199274066321039,0.0
0.13326583327634783,9.720148496708175,-2.1998987499145217,0.0
0.1336822890053364,9.719232206194047,-2.2005234335080046,0.0
0.134098744734325,9.718315655526858,-2.2011481171014875,0.0
0.13451520046331358,9.717398844706608,-2.2017728006949704,0.0
0.13493165619230219,9.716481773733298,-2.2023974842884533,0.0
0.13534811192129076,9.715564442606924,-2.203022167881936,0.0
0.13576456765027936,9.71464685132749,-2.203646851475419,0.0
0.13618102337926793,9.713728999894995,-2.204271535068902,0.0
0.13659747910825654,9.71281088830944,-2.204896218662385,0.0
0.1370139348372451,9.71189251657082,-2.2055209022558677,0.0
0.1374303905662337,9.710973884679142,-2.2061455858493506,0.0
0.1378468462952223,9.7100549926344,-2.2067702694428335,0.0
0.13826330202421086,9.7091358404366,-2.2073949530363164,0.0
0.13867975775319946,9.708216428085736,-2.2080196366297993,0.0
0.13909621348218804,9.707296755581812,-2.208644320223282,0.0
0.13951266921117664,9.706376822924826,-2.209269003816765,0.0
0.1399291249401652,9.70545663011478,-2.209893687410248,0.0
0.1403455806691538,9.70453617715167,-2.210518371003731,0.0
0.1407620363981424,9.7036154640355,-2.2111430545972137,0.0
0.141178492127131,9.70269449076627,-2.2117677381906966,0.0
0.14159494785611956,9.701773257343978,-2.2123924217841795,0.0
0.14201140358510816,9.700851763768624,-2.2130171053776624,0.0
0.14242785931409674,9.699930010040209,-2.2136417889711453,0.0
0.14284431504308534,9.699007996158732,-2.214266472564628,0.0
0.14326077077207391,9.698085722124196,-2.214891156158111,0.0
0.14367722650106252,9.697163187936598,-2.215515839751594,0.0
0.1440936822300511,9.696240393595936,-2.216140523345077,0.0
0.14451013795903966,9.695317339102216,-2.2167652069385593,0.0
0.14492659368802827,9.694394024455432,-2.2173898905320426,0.0
0.14534304941701684,9.693470449655589,-2.218014574125525,0.0
0.14575950514600544,9.692546614702684,-2.2186392577190084,0.0
0.14617596087499402,9.691622519596717,-2.219263941312491,0.0
0.14659241660398262,9.690698164337688,-2.219888624905974,0.0
0.1470088723329712,9.689773548925599,-2.2205133084994566,0.0
0.1474253280619598,9.688848673360448,-2.2211379920929395,0.0
0.14784178379094837,9.687923537642236,-2.2217626756864224,0.0
0.14825823951993697,9.686998141770962,-2.2223873592799053,0.0
0.14867469524892554,9.686072485746628,-2.223012042873388,0.0
0.14909115097791414,9.685146569569232,-2.223636726466871,0.0
0.14950760670690272,9.684220393238775,-2.224261410060354,0.0
0.14992406243589132,9.683293956755257,-2.224886093653837,0.0
0.1503405181648799,9.682367260118676,-2.2255107772473197,0.0
0.1507569738938685,9.681440303329035,-2.2261354608408026,0.0
0.15117342962285707,9.680513086386334,-2.2267601444342855,0.0
0.15158988535184564,9.67958560929057,-2.2273848280277684,0.0
0.15200634108083425,9.678657872041745,-2.2280095116212513,0.0
0.15242279680982282,9.677729874639859,-2.228634195214734,0.0
0.15283925253881142,9.67680161708491,-2.229258878808217,0.0
0.1532557082678,9.6758730993769,-2.2298835624017,0.0
0.1536721639967886,9.67494432151583,-2.230508245995183,0.0
0.15408861972577717,9.6740152835017,-2.2311329295886657,0.0
0.15450507545476577,9.673085985334506,-2.2317576131821486,0.0
0.15492153118375435,9.672156427014253,-2.2323822967756315,0.0
0.15533798691274295,9.671226608540936,-2.2330069803691144,0.0
0.15575444264173152,9.670296529914559,-2.2336316639625973,0.0
0.15617089837072012,9.669366191135122,-2.23425634755608,0.0
0.1565873540997087,9.668435592202622,-2.234881031149563,0.0
0.1570038098286973,9.667504733117061,-2.235505714743046,0.0
0.15742026555768587,9.66657361387844,-2.236130398336529,0.0
0.15783672128667445,9.665642234486755,-2.2367550819300117,0.0
0.15825317701566305,9.664710594942012,-2.2373797655234946,0.0
0.15866963274465162,9.663778695244204,-2.2380044491169775,0.0
0.15908608847364022,9.662846535393337,-2.2386291327104604,0.0
0.1595025442026288,9.66191411538941,-2.2392538163039433,0.0
0.1599189999316174,9.660981435232419,-2.239878499897426,0.0
0.16033545566060597,9.660048494922368,-2.240503183490909,0.0
0.16075191138959458,9.659115294459255,-2.241127867084392,0.0
0.16116836711858315,9.65818183384308,-2.241752550677875,0.0
0.16158482284757175,9.657248113073846,-2.2423772342713577,0.0
0.16200127857656033,9.656314132151548,-2.2430019178648406,0.0
0.16241773430554893,9.65537989107619,-2.2436266014583235,0.0
0.1628341900345375,9.654445389847773,-2.2442512850518064,0.0
0.1632506457635261,9.653510628466291,-2.2448759686452893,0.0
0.16366710149251468,9.65257560693175,-2.245500652238772,0.0
0.16408355722150325,9.651640325244147,-2.246125335832255,0.0
0.16450001295049185,9.650704783403482,-2.246750019425738,0.0
0.16491646867948043,9.649768981409757,-2.247374703019221,0.0
0.16533292440846903,9.64883291926297,-2.2479993866127037,0.0
0.1657493801374576,9.647896596963122,-2.2486240702061866,0.0
0.1661658358664462,9.646960014510212,-2.2492487537996695,0.0
0.16658229159543478,9.64602317190424,-2.249873437393152,0.0
0.16699874732442338,9.645086069145208,-2.2504981209866353,0.0
0.16741520305341195,9.644148706233114,-2.2511228045801177,0.0
0.16783165878240056,9.64321108316796,-2.251747488173601,0.0
0.16824811451138913,9.642273199949743,-2.2523721717670835,0.0
0.16866457024037773,9.641335056578466,-2.252996855360567,0.0
0.1690810259693663,9.640396653054127,-2.2536215389540493,0.0
0.1694974816983549,9.639457989376726,-2.2542462225475326,0.0
0.16991393742734348,9.638519065546266,-2.254870906141015,0.0
0.17033039315633208,9.637579881562743,-2.2554955897344984,0.0
0.17074684888532066,9.63664043742616,-2.256120273327981,0.0
0.17116330461430923,9.635700733136513,-2.2567449569214637,0.0
0.17157976034329783,9.634760768693807,-2.2573696405149466,0.0
0.1719962160722864,9.63382054409804,-2.2579943241084295,0.0
0.172412671801275,9.63288005934921,-2.2586190077019124,0.0
0.17282912753026358,9.631939314447319,-2.2592436912953953,0.0
0.17324558325925218,9.630998309392368,-2.259868374888878,0.0
0.17366203898824076,9.630057044184353,-2.260493058482361,0.0
0.17407849471722936,9.629115518823278,-2.261117742075844,0.0
0.17449495044621793,9.628173733309144,-2.261742425669327,0.0
0.17491140617520654,9.627231687641945,-2.2623671092628097,0.0
0.1753278619041951,9.626289381821687,-2.2629917928562926,0.0
0.1757443176331837,9.625346815848367,-2.2636164764497755,0.0
0.17616077336217228,9.624403989721987,-2.2642411600432584,0.0
0.1765772290911609,9.623460903442544,-2.2648658436367413,0.0
0.17699368482014946,9.62251755701004,-2.265490527230224,0.0
0.17741014054913803,9.621573950424475,-2.266115210823707,0.0
0.17782659627812664,9.62063008368585,-2.26673989441719,0.0
0.1782430520071152,9.61968595679416,-2.267364578010673,0.0
0.1786595077361038,9.618741569749412,-2.2679892616041557,0.0
0.17907596346509239,9.617796922551602,-2.2686139451976386,0.0
0.179492419194081,9.616852015200731,-2.2692386287911215,0.0
0.17990887492306956,9.615906847696797,-2.2698633123846044,0.0
0.18032533065205816,9.614961420039803,-2.2704879959780873,0.0
0.18074178638104674,9.614015732229747,-2.27111267957157,0.0
0.18115824211003534,9.613069784266632,-2.271737363165053,0.0
0.1815746978390239,9.612123576150452,-2.272362046758536,0.0
0.18199115356801251,9.611177107881213,-2.272986730352019,0.0
0.1824076092970011,9.610230379458912,-2.2736114139455017,0.0
0.1828240650259897,9.60928339088355,-2.2742360975389846,0.0
0.18324052075497826,9.608336142155126,-2.2748607811324675,0.0
0.18365697648396684,9.607388633273642,-2.2754854647259504,0.0
0.18407343221295544,9.606440864239095,-2.2761101483194333,0.0
0.18448988794194401,9.60549283505149,-2.276734831912916,0.0
0.18490634367093262,9.60454454571082,-2.277359515506399,0.0
0.1853227993999212,9.60359599621709,-2.277984199099882,0.0
0.1857392551289098,9.602647186570298,-2.278608882693365,0.0
0.18615571085789837,9.601698116770446,-2.2792335662868477,0.0
0.18657216658688697,9.600748786817531,-2.2798582498803306,0.0
0.18698862231587554,9.599799196711556,-2.2804829334738135,0.0
0.18740507804486414,9.598849346452521,-2.2811076170672964,0.0
0.18782153377385272,9.597899236040423,-2.2817323006607793,0.0
0.18823798950284132,9.596948865475264,-2.282356984254262,0.0
0.1886544452318299,9.595998234757044,-2.2829816678477446,0.0
0.1890709009608185,9.595047343885762,-2.283606351441228,0.0
0.18948735668980707,9.594096192861418,-2.2842310350347104,0.0
0.18990381241879567,9.593144781684014,-2.2848557186281937,0.0
0.19032026814778424,9.592193110353548,-2.285480402221676,0.0
0.19073672387677282,9.591241178870021,-2.2861050858151595,0.0
0.19115317960576142,9.590288987233432,-2.286729769408642,0.0
0.19156963533475,9.589336535443783,-2.287354453002125,0.0
0.1919860910637386,9.588383823501072,-2.2879791365956077,0.0
0.19240254679272717,9.5874308514053,-2.2886038201890906,0.0
0.19281900252171577,9.586477619156467,-2.2892285037825735,0.0
0.19323545825070435,9.58552412675457,-2.2898531873760564,0.0
0.19365191397969295,9.584570374199615,-2.2904778709695393,0.0
0.19406836970868152,9.583616361491599,-2.291102554563022,0.0
0.19448482543767012,9.582662088630519,-2.291727238156505,0.0
0.1949012811666587,9.58170755561638,-2.292351921749988,0.0
0.1953177368956473,9.580752762449178,-2.292976605343471,0.0
0.19573419262463587,9.579797709128915,-2.2936012889369537,0.0
0.19615064835362447,9.57884239565559,-2.2942259725304366,0.0
0.19656710408261305,9.577886822029205,-2.2948506561239195,0.0
0.19698355981160162,9.576930988249758,-2.2954753397174024,0.0
0.19740001554059022,9.57597489431725,-2.2961000233108853,0.0
0.1978164712695788,9.575018540231682,-2.296724706904368,0.0
0.1982329269985674,9.574061925993052,-2.297349390497851,0.0
0.19864938272755597,9.57310505160136,-2.297974074091334,0.0
0.19906583845654457,9.572147917056606,-2.298598757684817,0.0
0.19948229418553315,9.57119052235879,-2.2992234412782997,0.0
0.19989874991452175,9.570232867507915,-2.2998481248717826,0.0
0.20031520564351032,9.569274952503978,-2.3004728084652655,0.0
0.20073166137249893,9.568316777346979,-2.3010974920587484,0.0
0.2011481171014875,9.56735834203692,-2.3017221756522313,0.0
0.2015645728304761,9.5663996465738,-2.302346859245714,0.0
0.20198102855946468,9.565440690957615,-2.302971542839197,0.0
0.20239748428845328,9.564481475188373,-2.30359622643268,0.0
0.20281394001744185,9.563521999266067,-2.304220910026163,0.0
0.20323039574643045,9.562562263190701,-2.3048455936196457,0.0
0.20364685147541903,9.561602266962273,-2.3054702772131286,0.0
0.2040633072044076,9.560642010580784,-2.3060949608066115,0.0
0.2044797629333962,9.559681494046234,-2.3067196444000944,0.0
0.20489621866238478,9.558720717358623,-2.3073443279935772,0.0
0.20531267439137338,9.55775968051795,-2.30796901158706,0.0
0.20572913012036195,9.556798383524216,-2.308593695180543,0.0
0.20614558584935055,9.55583682637742,-2.309218378774026,0.0
0.20656204157833913,9.554875009077563,-2.309843062367509,0.0
0.20697849730732773,9.553912931624645,-2.3104677459609917,0.0
0.2073949530363163,9.552950594018666,-2.3110924295544746,0.0
0.2078114087653049,9.551987996259625,-2.3117171131479575,0.0
0.20822786449429348,9.551025138347523,-2.3123417967414404,0.0
0.20864432022328208,9.55006202028236,-2.3129664803349232,0.0
0.20906077595227066,9.549098642064134,-2.313591163928406,0.0
0.20947723168125926,9.548135003692849,-2.314215847521889,0.0
0.20989368741024783,9.547171105168502,-2.314840531115372,0.0
0.2103101431392364,9.546206946491093,-2.315465214708855,0.0
0.210726598868225,9.545242527660623,-2.3160898983023377,0.0
0.21114305459721358,9.54427784867709,-2.3167145818958206,0.0
0.21155951032620218,9.543312909540498,-2.317339265489303,0.0
0.21197596605519076,9.542347710250844,-2.3179639490827864,0.0
0.21239242178417936,9.54138225080813,-2.318588632676269,0.0
0.21280887751316793,9.540416531212353,-2.319213316269752,0.0
0.21322533324215653,9.539450551463515,-2.3198379998632346,0.0
0.2136417889711451,9.538484311561616,-2.320462683456718,0.0
0.2140582447001337,9.537517811506655,-2.3210873670502004,0.0
0.21447470042912228,9.536551051298634,-2.3217120506436832,0.0
0.21489115615811089,9.535584030937551,-2.322336734237166,0.0
0.21530761188709946,9.534616750423407,-2.322961417830649,0.0
0.21572406761608806,9.5336492097562,-2.323586101424132,0.0
0.21614052334507663,9.532681408935934,-2.324210785017615,0.0
0.2165569790740652,9.531713347962606,-2.3248354686110977,0.0
0.2169734348030538,9.530745026836216,-2.3254601522045806,0.0
0.21738989053204238,9.529776445556765,-2.3260848357980635,0.0
0.217806346261031,9.528807604124253,-2.3267095193915464,0.0
0.21822280199001956,9.52783850253868,-2.3273342029850292,0.0
0.21863925771900816,9.526869140800045,-2.327958886578512,0.0
0.21905571344799674,9.525899518908348,-2.328583570171995,0.0
0.21947216917698534,9.524929636863591,-2.329208253765478,0.0
0.2198886249059739,9.523959494665773,-2.329832937358961,0.0
0.2203050806349625,9.522989092314893,-2.3304576209524437,0.0
0.2207215363639511,9.52201842981095,-2.3310823045459266,0.0
0.2211379920929397,9.521047507153948,-2.3317069881394095,0.0
0.22155444782192826,9.520076324343885,-2.3323316717328924,0.0
0.22197090355091686,9.519104881380759,-2.3329563553263752,0.0
0.22238735927990544,9.518133178264572,-2.333581038919858,0.0
0.22280381500889404,9.517161214995324,-2.334205722513341,0.0
0.22322027073788261,9.516188991573015,-2.334830406106824,0.0
0.2236367264668712,9.515216507997645,-2.335455089700307,0.0
0.2240531821958598,9.514243764269212,-2.3360797732937897,0.0
0.22446963792484836,9.51327076038772,-2.3367044568872726,0.0
0.22488609365383697,9.512297496353165,-2.3373291404807555,0.0
0.22530254938282554,9.511323972165549,-2.3379538240742384,0.0
0.22571900511181414,9.510350187824871,-2.3385785076677212,0.0
0.22613546084080272,9.509376143331133,-2.339203191261204,0.0
0.22655191656979132,9.508401838684334,-2.339827874854687,0.0
0.2269683722987799,9.507427273884472,-2.34045255844817,0.0
0.2273848280277685,9.50645244893155,-2.341077242041653,0.0
0.22780128375675707,9.505477363825566,-2.3417019256351357,0.0
0.22821773948574567,9.504502018566521,-2.3423266092286186,0.0
0.22863419521473424,9.503526413154415,-2.3429512928221015,0.0
0.22905065094372284,9.502550547589246,-2.3435759764155843,0.0
0.22946710667271142,9.501574421871018,-2.3442006600090672,0.0
0.2298835624017,9.500598035999728,-2.34482534360255,0.0
0.2303000181306886,9.499621389975376,-2.345450027196033,0.0
0.23071647385967717,9.498644483797964,-2.346074710789516,0.0
0.23113292958866577,9.497667317467489,-2.346699394382999,0.0
0.23154938531765434,9.496689890983953,-2.3473240779764817,0.0
0.23196584104664295,9.495712204347356,-2.3479487615699646,0.0
0.23238229677563152,9.494734257557699,-2.3485734451634475,0.0
0.23279875250462012,9.49375605061498,-2.3491981287569303,0.0
0.2332152082336087,9.4927775835192,-2.3498228123504132,0.0
0.2336316639625973,9.491798856270357,-2.350447495943896,0.0
0.23404811969158587,9.490819868868453,-2.351072179537379,0.0
0.23446457542057447,9.489840621313489,-2.3516968631308615,0.0
0.23488103114956305,9.488861113605463,-2.352321546724345,0.0
0.23529748687855165,9.487881345744375,-2.3529462303178272,0.0
0.23571394260754022,9.486901317730226,-2.3535709139113106,0.0
0.2361303983365288,9.485921029563016,-2.354195597504793,0.0
0.2365468540655174,9.484940481242745,-2.3548202810982763,0.0
0.23696330979450597,9.483959672769412,-2.355444964691759,0.0
0.23737976552349457,9.48297860414302,-2.3560696482852417,0.0
0.23779622125248315,9.481997275363565,-2.3566943318787246,0.0
0.23821267698147175,9.481015686431046,-2.3573190154722075,0.0
0.23862913271046032,9.48003383734547,-2.3579436990656903,0.0
0.23904558843944892,9.47905172810683,-2.3585683826591732,0.0
0.2394620441684375,9.47806935871513,-2.359193066252656,0.0
0.2398784998974261,9.477086729170368,-2.359817749846139,0.0
0.24029495562641467,9.476103839472545,-2.360442433439622,0.0
0.24071141135540328,9.475120689621662,-2.361067117033105,0.0
0.24112786708439185,9.474137279617715,-2.3616918006265877,0.0
0.24154432281338045,9.473153609460708,-2.3623164842200706,0.0
0.24196077854236903,9.47216967915064,-2.3629411678135535,0.0
0.24237723427135763,9.47118548868751,-2.3635658514070363,0.0
0.2427936900003462,9.47020103807132,-2.3641905350005192,0.0
0.24321014572933478,9.469216327302068,-2.364815218594002,0.0
0.24362660145832338,9.468231356379754,-2.365439902187485,0.0
0.24404305718731195,9.46724612530438,-2.366064585780968,0.0
0.24445951291630055,9.466260634075942,-2.366689269374451,0.0
0.24487596864528913,9.465274882694445,-2.3673139529679337,0.0
0.24529242437427773,9.464288871159887,-2.3679386365614166,0.0
0.2457088801032663,9.463302599472266,-2.3685633201548995,0.0
0.2461253358322549,9.462316067631585,-2.3691880037483823,0.0
0.24654179156124348,9.461329275637842,-2.3698126873418652,0.0
0.24695824729023208,9.460342223491038,-2.370437370935348,0.0
0.24737470301922065,9.459354911191173,-2.371062054528831,0.0
0.24779115874820926,9.458367338738245,-2.371686738122314,0.0
0.24820761447719783,9.45737950613226,-2.372311421715797,0.0
0.24862407020618643,9.45639141337321,-2.3729361053092797,0.0
0.249040525935175,9.455403060461098,-2.3735607889027626,0.0
0.24945698166416358,9.454414447395926,-2.3741854724962455,0.0
0.24987343739315218,9.453425574177693,-2.3748101560897283,0.0
0.2502898931221408,9.452436440806398,-2.3754348396832112,0.0
0.25070634885112936,9.451447047282043,-2.376059523276694,0.0
0.25112280458011793,9.450457393604626,-2.376684206870177,0.0
0.2515392603091065,9.449467479774148,-2.37730889046366,0.0
0.25195571603809513,9.448477305790608,-2.377933574057143,0.0
0.2523721717670837,9.447486871654007,-2.3785582576506257,0.0
0.2527886274960723,9.446496177364345,-2.3791829412441086,0.0
0.25320508322506086,9.445505222921621,-2.3798076248375915,0.0
0.2536215389540495,9.444514008325836,-2.3804323084310743,0.0
0.25403799468303806,9.443522533576989,-2.3810569920245572,0.0
0.25445445041202663,9.442530798675081,-2.38168167561804,0.0
0.2548709061410152,9.441538803620112,-2.3823063592115226,0.0
0.25528736187000384,9.440546548412083,-2.382931042805006,0.0
0.2557038175989924,9.43955403305099,-2.383555726398489,0.0
0.256120273327981,9.438561257536838,-2.3841804099919717,0.0
0.25653672905696956,9.437568221869624,-2.384805093585454,0.0
0.25695318478595813,9.43657492604935,-2.3854297771789374,0.0
0.25736964051494676,9.435581370076012,-2.38605446077242,0.0
0.25778609624393534,9.434587553949614,-2.3866791443659032,0.0
0.2582025519729239,9.433593477670154,-2.3873038279593857,0.0
0.2586190077019125,9.432599141237633,-2.3879285115528686,0.0
0.2590354634309011,9.431604544652052,-2.3885531951463514,0.0
0.2594519191598897,9.430609687913408,-2.389177878739835,0.0
0.25986837488887826,9.429614571021704,-2.3898025623333172,0.0
0.26028483061786684,9.428619193976937,-2.3904272459268,0.0
0.26070128634685547,9.42762355677911,-2.391051929520283,0.0
0.26111774207584404,9.426627659428222,-2.391676613113766,0.0
0.2615341978048326,9.425631501924272,-2.392301296707249,0.0
0.2619506535338212,9.42463508426726,-2.3929259803007317,0.0
0.26236710926280976,9.423638406457188,-2.3935506638942146,0.0
0.2627835649917984,9.422641468494055,-2.3941753474876974,0.0
0.26320002072078696,9.42164427037786,-2.3948000310811803,0.0
0.26361647644977554,9.420646812108602,-2.3954247146746632,0.0
0.2640329321787641,9.419649093686285,-2.396049398268146,0.0
0.26444938790775274,9.418651115110906,-2.396674081861629,0.0
0.2648658436367413,9.417652876382466,-2.397298765455112,0.0
0.2652822993657299,9.416654377500963,-2.397923449048595,0.0
0.26569875509471846,9.4156556184664,-2.3985481326420777,0.0
0.2661152108237071,9.414656599278777,-2.3991728162355606,0.0
0.26653166655269567,9.41365731993809,-2.3997974998290434,0.0
0.26694812228168424,9.412657780444343,-2.4004221834225263,0.0
0.2673645780106728,9.411657980797536,-2.4010468670160092,0.0
0.26778103373966144,9.410657920997666,-2.401671550609492,0.0
0.26819748946865,9.409657601044735,-2.402296234202975,0.0
0.2686139451976386,9.408657020938742,-2.402920917796458,0.0
0.26903040092662717,9.40765618067969,-2.4035456013899408,0.0
0.26944685665561574,9.406655080267575,-2.4041702849834237,0.0
0.26986331238460437,9.405653719702398,-2.4047949685769066,0.0
0.27027976811359294,9.404652098984162,-2.4054196521703894,0.0
0.2706962238425815,9.403650218112862,-2.4060443357638723,0.0
0.2711126795715701,9.402648077088502,-2.406669019357355,0.0
0.2715291353005587,9.40164567591108,-2.407293702950838,0.0
0.2719455910295473,9.400643014580599,-2.407918386544321,0.0
0.27236204675853587,9.399640093097053,-2.408543070137804,0.0
0.27277850248752444,9.398636911460448,-2.4091677537312868,0.0
0.2731949582165131,9.397633469670781,-2.4097924373247697,0.0
0.27361141394550165,9.396629767728054,-2.4104171209182526,0.0
0.2740278696744902,9.395625805632266,-2.4110418045117354,0.0
0.2744443254034788,9.394621583383415,-2.4116664881052183,0.0
0.2748607811324674,9.393617100981503,-2.412291171698701,0.0
0.275277236861456,9.392612358426529,-2.412915855292184,0.0
0.2756936925904446,9.391607355718495,-2.413540538885667,0.0
0.27611014831943315,9.3906020928574,-2.41416522247915,0.0
0.2765266040484217,9.389596569843242,-2.4147899060726328,0.0
0.27694305977741035,9.388590786676023,-2.4154145896661157,0.0
0.2773595155063989,9.387584743355744,-2.4160392732595986,0.0
0.2777759712353875,9.386578439882403,-2.416663956853081,0.0
0.27819242696437607,9.385571876256,-2.4172886404465643,0.0
0.2786088826933647,9.384565052476537,-2.417913324040047,0.0
0.2790253384223533,9.383557968544013,-2.41853800763353,0.0
0.27944179415134185,9.382550624458425,-2.4191626912270126,0.0
0.2798582498803304,9.381543020219778,-2.419787374820496,0.0
0.28027470560931905,9.380535155828069,-2.4204120584139783,0.0
0.2806911613383076,9.379527031283299,-2.4210367420074617,0.0
0.2811076170672962,9.378518646585468,-2.421661425600944,0.0
0.2815240727962848,9.377510001734574,-2.422286109194427,0.0
0.2819405285252734,9.376501096730621,-2.42291079278791,0.0
0.282356984254262,9.375491931573604,-2.423535476381393,0.0
0.28277343998325055,9.374482506263528,-2.4241601599748757,0.0
0.2831898957122391,9.37347282080039,-2.4247848435683585,0.0
0.2836063514412277,9.37246287518419,-2.4254095271618414,0.0
0.28402280717021633,9.37145266941493,-2.4260342107553243,0.0
0.2844392628992049,9.370442203492608,-2.426658894348807,0.0
0.2848557186281935,9.369431477417224,-2.42728357794229,0.0
0.28527217435718205,9.36842049118878,-2.427908261535773,0.0
0.2856886300861707,9.367409244807273,-2.428532945129256,0.0
0.28610508581515925,9.366397738272706,-2.4291576287227388,0.0
0.28652154154414783,9.365385971585079,-2.4297823123162217,0.0
0.2869379972731364,9.364373944744388,-2.4304069959097045,0.0
0.28735445300212503,9.363361657750637,-2.4310316795031874,0.0
0.2877709087311136,9.362349110603825,-2.4316563630966703,0.0
0.2881873644601022,9.36133630330395,-2.432281046690153,0.0
0.28860382018909075,9.360323235851016,-2.432905730283636,0.0
0.28902027591807933,9.35930990824502,-2.433530413877119,0.0
0.28943673164706796,9.358296320485962,-2.434155097470602,0.0
0.28985318737605653,9.357282472573843,-2.4347797810640848,0.0
0.2902696431050451,9.356268364508662,-2.4354044646575677,0.0
0.2906860988340337,9.35525399629042,-2.4360291482510505,0.0
0.2911025545630223,9.354239367919117,-2.4366538318445334,0.0
0.2915190102920109,9.353224479394752,-2.4372785154380163,0.0
0.29193546602099946,9.352209330717328,-2.437903199031499,0.0
0.29235192174998803,9.351193921886841,-2.438527882624982,0.0
0.29276837747897666,9.350178252903293,-2.439152566218465,0.0
0.29318483320796523,9.349162323766683,-2.439777249811948,0.0
0.2936012889369538,9.348146134477012,-2.4404019334054308,0.0
0.2940177446659424,9.347129685034279,-2.4410266169989137,0.0
0.294434200394931,9.346112975438487,-2.4416513005923965,0.0
0.2948506561239196,9.345096005689632,-2.4422759841858794,0.0
0.29526711185290816,9.344078775787715,-2.4429006677793623,0.0
0.29568356758189673,9.343061285732738,-2.443525351372845,0.0
0.2961000233108853,9.342043535524699,-2.444150034966328,0.0
0.29651647903987394,9.3410255251636,-2.444774718559811,0.0
0.2969329347688625,9.340007254649437,-2.445399402153294,0.0
0.2973493904978511,9.338988723982215,-2.4460240857467768,0.0
0.29776584622683966,9.337969933161931,-2.4466487693402597,0.0
0.2981823019558283,9.336950882188585,-2.4472734529337425,0.0
0.29859875768481686,9.33593157106218,-2.4478981365272254,0.0
0.29901521341380544,9.334911999782712,-2.4485228201207083,0.0
0.299431669142794,9.333892168350182,-2.449147503714191,0.0
0.29984812487178264,9.332872076764591,-2.449772187307674,0.0
0.3002645806007712,9.33185172502594,-2.450396870901157,0.0
0.3006810363297598,9.330831113134227,-2.4510215544946394,0.0
0.30109749205874836,9.329810241089453,-2.4516462380881228,0.0
0.301513947787737,9.328789108891616,-2.4522709216816057,0.0
0.30193040351672557,9.32776771654072,-2.4528956052750885,0.0
0.30234685924571414,9.326746064036762,-2.453520288868571,0.0
0.3027633149747027,9.325724151379742,-2.4541449724620543,0.0
0.3031797707036913,9.32470197856966,-2.4547696560555368,0.0
0.3035962264326799,9.323679545606518,-2.45539433964902,0.0
0.3040126821616685,9.322656852490315,-2.4560190232425025,0.0
0.30442913789065706,9.32163389922105,-2.4566437068359854,0.0
0.30484559361964564,9.320610685798723,-2.4572683904294683,0.0
0.30526204934863427,9.319587212223336,-2.4578930740229517,0.0
0.30567850507762284,9.318563478494887,-2.458517757616434,0.0
0.3060949608066114,9.317539484613377,-2.459142441209917,0.0
0.3065114165356,9.316515230578805,-2.4597671248034,0.0
0.3069278722645886,9.315490716391173,-2.4603918083968828,0.0
0.3073443279935772,9.314465942050479,-2.4610164919903657,0.0
0.30776078372256577,9.313440907556723,-2.4616411755838485,0.0
0.30817723945155434,9.312415612909906,-2.4622658591773314,0.0
0.3085936951805429,9.311390058110028,-2.4628905427708143,0.0
0.30901015090953154,9.310364243157089,-2.463515226364297,0.0
0.3094266066385201,9.309338168051088,-2.46413990995778,0.0
0.3098430623675087,9.308311832792025,-2.464764593551263,0.0
0.31025951809649727,9.307285237379903,-2.465389277144746,0.0
0.3106759738254859,9.306258381814718,-2.4660139607382288,0.0
0.31109242955447447,9.305231266096472,-2.4666386443317116,0.0
0.31150888528346304,9.304203890225164,-2.4672633279251945,0.0
0.3119253410124516,9.303176254200796,-2.4678880115186774,0.0
0.31234179674144025,9.302148358023366,-2.4685126951121603,0.0
0.3127582524704288,9.301120201692875,-2.469137378705643,0.0
0.3131747081994174,9.300091785209322,-2.469762062299126,0.0
0.31359116392840597,9.299063108572708,-2.470386745892609,0.0
0.3140076196573946,9.298034171783033,-2.471011429486092,0.0
0.3144240753863832,9.297004974840297,-2.4716361130795748,0.0
0.31484053111537175,9.2959755177445,-2.4722607966730576,0.0
0.3152569868443603,9.29494580049564,-2.4728854802665405,0.0
0.3156734425733489,9.29391582309372,-2.4735101638600234,0.0
0.3160898983023375,9.292885585538738,-2.4741348474535063,0.0
0.3165063540313261,9.291855087830696,-2.474759531046989,0.0
0.31692280976031467,9.290824329969592,-2.475384214640472,0.0
0.31733926548930325,9.289793311955426,-2.476008898233955,0.0
0.3177557212182919,9.288762033788199,-2.476633581827438,0.0
0.31817217694728045,9.28773049546791,-2.4772582654209208,0.0
0.318588632676269,9.286698696994561,-2.4778829490144036,0.0
0.3190050884052576,9.28566663836815,-2.4785076326078865,0.0
0.3194215441342462,9.284634319588678,-2.4791323162013694,0.0
0.3198379998632348,9.283601740656145,-2.4797569997948523,0.0
0.3202544555922234,9.28256890157055,-2.480381683388335,0.0
0.32067091132121195,9.281535802331893,-2.481006366981818,0.0
0.3210873670502006,9.280502442940175,-2.481631050575301,0.0
0.32150382277918915,9.279468823395398,-2.482255734168784,0.0
0.3219202785081777,9.278434943697558,-2.4828804177622668,0.0
0.3223367342371663,9.277400803846657,-2.4835051013557496,0.0
0.3227531899661549,9.276366403842694,-2.484129784949232,0.0
0.3231696456951435,9.275331743685669,-2.4847544685427154,0.0
0.3235861014241321,9.274296823375584,-2.485379152136198,0.0
0.32400255715312065,9.273261642912438,-2.486003835729681,0.0
0.3244190128821092,9.27222620229623,-2.4866285193231636,0.0
0.32483546861109786,9.271190501526961,-2.487253202916647,0.0
0.32525192434008643,9.27015454060463,-2.4878778865101294,0.0
0.325668380069075,9.269118319529237,-2.4885025701036128,0.0
0.3260848357980636,9.268081838300786,-2.489127253697095,0.0
0.3265012915270522,9.26704509691927,-2.4897519372905785,0.0
0.3269177472560408,9.266008095384695,-2.490376620884061,0.0
0.32733420298502935,9.264970833697058,-2.491001304477544,0.0
0.32775065871401793,9.26393331185636,-2.4916259880710268,0.0
0.3281671144430065,9.2628955298626,-2.4922506716645096,0.0
0.32858357017199513,9.26185748771578,-2.4928753552579925,0.0
0.3290000259009837,9.260819185415897,-2.4935000388514754,0.0
0.3294164816299723,9.259780622962953,-2.4941247224449583,0.0
0.32983293735896085,9.258741800356947,-2.494749406038441,0.0
0.3302493930879495,9.257702717597882,-2.495374089631924,0.0
0.33066584881693806,9.256663374685754,-2.495998773225407,0.0
0.33108230454592663,9.255623771620565,-2.49662345681889,0.0
0.3314987602749152,9.254583908402315,-2.4972481404123728,0.0
0.33191521600390383,9.253543785031004,-2.4978728240058556,0.0
0.3323316717328924,9.252503401506631,-2.4984975075993385,0.0
0.332748127461881,9.251462757829197,-2.4991221911928214,0.0
0.33316458319086956,9.250421853998702,-2.4997468747863043,0.0
0.3335810389198582,9.249380690015144,-2.500371558379787,0.0
0.33399749464884676,9.248339265878526,-2.50099624197327,0.0
0.33441395037783533,9.247297581588848,-2.501620925566753,0.0
0.3348304061068239,9.246255637146106,-2.502245609160236,0.0
0.3352468618358125,9.245213432550305,-2.5028702927537188,0.0
0.3356633175648011,9.244170967801441,-2.5034949763472016,0.0
0.3360797732937897,9.243128242899516,-2.5041196599406845,0.0
0.33649622902277826,9.242085257844531,-2.5047443435341674,0.0
0.33691268475176683,9.241042012636484,-2.5053690271276503,0.0
0.33732914048075546,9.239998507275375,-2.505993710721133,0.0
0.33774559620974404,9.238954741761205,-2.506618394314616,0.0
0.3381620519387326,9.237910716093975,-2.507243077908099,0.0
0.3385785076677212,9.236866430273682,-2.507867761501582,0.0
0.3389949633967098,9.235821884300329,-2.5084924450950647,0.0
0.3394114191256984,9.234777078173913,-2.5091171286885476,0.0
0.33982787485468696,9.233732011894437,-2.5097418122820305,0.0
0.34024433058367554,9.232686685461898,-2.5103664958755134,0.0
0.34066078631266417,9.231641098876299,-2.5109911794689963,0.0
0.34107724204165274,9.23059525213764,-2.511615863062479,0.0
0.3414936977706413,9.229549145245917,-2.512240546655962,0.0
0.3419101534996299,9.228502778201134,-2.512865230249445,0.0
0.34232660922861846,9.22745615100329,-2.5134899138429274,0.0
0.3427430649576071,9.226409263652386,-2.5141145974364107,0.0
0.34315952068659566,9.225362116148418,-2.5147392810298936,0.0
0.34357597641558424,9.22431470849139,-2.5153639646233765,0.0
0.3439924321445728,9.2232670406813,-2.515988648216859,0.0
0.34440888787356144,9.22221911271815,-2.5166133318103423,0.0
0.34482534360255,9.221170924601937,-2.5172380154038247,0.0
0.3452417993315386,9.220122476332664,-2.517862698997308,0.0
0.34565825506052716,9.219073767910329,-2.5184873825907905,0.0
0.3460747107895158,9.218024799334934,-2.519112066184274,0.0
0.34649116651850437,9.216975570606476,-2.5197367497777563,0.0
0.34690762224749294,9.215926081724957,-2.5203614333712396,0.0
0.3473240779764815,9.214876332690377,-2.520986116964722,0.0
0.3477405337054701,9.213826323502737,-2.5216108005582054,0.0
0.3481569894344587,9.212776054162033,-2.522235484151688,0.0
0.3485734451634473,9.21172552466827,-2.522860167745171,0.0
0.34898990089243587,9.210674735021444,-2.5234848513386536,0.0
0.34940635662142444,9.209623685221558,-2.5241095349321365,0.0
0.34982281235041307,9.20857237526861,-2.5247342185256194,0.0
0.35023926807940164,9.2075208051626,-2.5253589021191027,0.0
0.3506557238083902,9.20646897490353,-2.525983585712585,0.0
0.3510721795373788,9.205416884491399,-2.526608269306068,0.0
0.3514886352663674,9.204364533926205,-2.527232952899551,0.0
0.351905090995356,9.20331192320795,-2.527857636493034,0.0
0.35232154672434457,9.202259052336634,-2.5284823200865167,0.0
0.35273800245333314,9.201205921312258,-2.5291070036799996,0.0
0.3531544581823218,9.200152530134819,-2.5297316872734825,0.0
0.35357091391131035,9.19909887880432,-2.5303563708669654,0.0
0.3539873696402989,9.198044967320758,-2.5309810544604483,0.0
0.3544038253692875,9.196990795684137,-2.531605738053931,0.0
0.35482028109827607,9.195936363894454,-2.532230421647414,0.0
0.3552367368272647,9.194881671951709,-2.532855105240897,0.0
0.3556531925562533,9.193826719855902,-2.53347978883438,0.0
0.35606964828524185,9.192771507607034,-2.5341044724278627,0.0
0.3564861040142304,9.191716035205106,-2.5347291560213456,0.0
0.35690255974321905,9.190660302650116,-2.5353538396148285,0.0
0.3573190154722076,9.189604309942064,-2.5359785232083114,0.0
0.3577354712011962,9.18854805708095,-2.5366032068017943,0.0
0.35815192693018477,9.187491544066777,-2.537227890395277,0.0
0.3585683826591734,9.186434770899542,-2.53785257398876,0.0
0.358984838388162,9.185377737579245,-2.538477257582243,0.0
0.35940129411715055,9.184320444105888,-2.539101941175726,0.0
0.3598177498461391,9.183262890479467,-2.5397266247692087,0.0
0.36023420557512775,9.182205076699987,-2.5403513083626916,0.0
0.3606506613041163,9.181147002767444,-2.5409759919561745,0.0
0.3610671170331049,9.180088668681842,-2.5416006755496574,0.0
0.3614835727620935,9.179030074443178,-2.5422253591431403,0.0
0.36190002849108205,9.177971220051452,-2.542850042736623,0.0
0.3623164842200707,9.176912105506664,-2.543474726330106,0.0
0.36273293994905925,9.175852730808815,-2.544099409923589,0.0
0.3631493956780478,9.174793095957906,-2.544724093517072,0.0
0.3635658514070364,9.173733200953935,-2.5453487771105547,0.0
0.36398230713602503,9.172673045796902,-2.5459734607040376,0.0
0.3643987628650136,9.171612630486809,-2.5465981442975205,0.0
0.3648152185940022,9.170551955023653,-2.5472228278910034,0.0
0.36523167432299075,9.169491019407436,-2.547847511484486,0.0
0.3656481300519794,9.16842982363816,-2.548472195077969,0.0
0.36606458578096795,9.16736836771582,-2.549096878671452,0.0
0.36648104150995653,9.16630665164042,-2.549721562264935,0.0
0.3668974972389451,9.165244675411959,-2.5503462458584174,0.0
0.3673139529679337,9.164182439030435,-2.5509709294519007,0.0
0.3677304086969223,9.163119942495852,-2.551595613045383,0.0
0.3681468644259109,9.162057185808205,-2.5522202966388665,0.0
0.36856332015489945,9.160994168967498,-2.552844980232349,0.0
0.36897977588388803,9.159930891973731,-2.5534696638258323,0.0
0.36939623161287666,9.158867354826901,-2.5540943474193147,0.0
0.36981268734186523,9.15780355752701,-2.554719031012798,0.0
0.3702291430708538,9.156739500074059,-2.5553437146062805,0.0
0.3706455987998424,9.155675182468045,-2.555968398199764,0.0
0.371062054528831,9.15461060470897,-2.5565930817932463,0.0
0.3714785102578196,9.153545766796833,-2.5572177653867296,0.0
0.37189496598680816,9.152480668731636,-2.557842448980212,0.0
0.37231142171579673,9.151415310513379,-2.558467132573695,0.0
0.37272787744478536,9.150349692142058,-2.559091816167178,0.0
0.37314433317377393,9.149283813617677,-2.559716499760661,0.0
0.3735607889027625,9.148217674940234,-2.5603411833541436,0.0
0.3739772446317511,9.14715127610973,-2.5609658669476265,0.0
0.37439370036073966,9.146084617126165,-2.5615905505411094,0.0
0.3748101560897283,9.14501769798954,-2.5622152341345923,0.0
0.37522661181871686,9.143950518699851,-2.562839917728075,0.0
0.37564306754770543,9.142883079257102,-2.563464601321558,0.0
0.376059523276694,9.141815379661292,-2.564089284915041,0.0
0.37647597900568264,9.140747419912419,-2.564713968508524,0.0
0.3768924347346712,9.139679200010486,-2.5653386521020067,0.0
0.3773088904636598,9.138610719955492,-2.5659633356954896,0.0
0.37772534619264836,9.137541979747436,-2.5665880192889725,0.0
0.378141801921637,9.136472979386319,-2.5672127028824554,0.0
0.37855825765062556,9.13540371887214,-2.5678373864759383,0.0
0.37897471337961414,9.1343341982049,-2.568462070069421,0.0
0.3793911691086027,9.1332644173846,-2.569086753662904,0.0
0.37980762483759134,9.132194376411238,-2.569711437256387,0.0
0.3802240805665799,9.131124075284815,-2.57033612084987,0.0
0.3806405362955685,9.13005351400533,-2.5709608044433527,0.0
0.38105699202455706,9.128982692572784,-2.5715854880368356,0.0
0.38147344775354564,9.127911610987177,-2.5722101716303185,0.0
0.38188990348253427,9.126840269248508,-2.5728348552238014,0.0
0.38230635921152284,9.125768667356777,-2.5734595388172843,0.0
0.3827228149405114,9.124696805311986,-2.574084222410767,0.0
0.3831392706695,9.123624683114134,-2.57470890600425,0.0
0.3835557263984886,9.122552300763218,-2.575333589597733,0.0
0.3839721821274772,9.121479658259243,-2.575958273191216,0.0
0.38438863785646576,9.120406755602207,-2.5765829567846987,0.0
0.38480509358545434,9.119333592792108,-2.5772076403781816,0.0
0.38522154931444297,9.118260169828948,-2.5778323239716645,0.0
0.38563800504343154,9.117186486712729,-2.5784570075651474,0.0
0.3860544607724201,9.116112543443446,-2.5790816911586303,0.0
0.3864709165014087,9.115038340021103,-2.579706374752113,0.0
0.3868873722303973,9.113963876445698,-2.580331058345596,0.0
0.3873038279593859,9.112889152717234,-2.580955741939079,0.0
0.38772028368837447,9.111814168835705,-2.581580425532562,0.0
0.38813673941736304,9.110738924801117,-2.5822051091260443,0.0
0.3885531951463516,9.109663420613467,-2.5828297927195276,0.0
0.38896965087534024,9.108587656272757,-2.5834544763130105,0.0
0.3893861066043288,9.107511631778983,-2.5840791599064934,0.0
0.3898025623333174,9.10643534713215,-2.584703843499976,0.0
0.39021901806230597,9.105358802332255,-2.585328527093459,0.0
0.3906354737912946,9.1042819973793,-2.5859532106869416,0.0
0.39105192952028317,9.10320493227328,-2.586577894280425,0.0
0.39146838524927174,9.102127607014202,-2.5872025778739074,0.0
0.3918848409782603,9.101050021602061,-2.5878272614673907,0.0
0.39230129670724895,9.09997217603686,-2.588451945060873,0.0
0.3927177524362375,9.098894070318597,-2.5890766286543565,0.0
0.3931342081652261,9.097815704447273,-2.589701312247839,0.0
0.39355066389421467,9.096737078422887,-2.5903259958413223,0.0
0.39396711962320324,9.095658192245441,-2.5909506794348047,0.0
0.3943835753521919,9.094579045914934,-2.591575363028288,0.0
0.39480003108118045,9.093499639431363,-2.5922000466217705,0.0
0.395216486810169,9.092419972794733,-2.5928247302152534,0.0
0.3956329425391576,9.09134004600504,-2.5934494138087363,0.0
0.3960493982681462,9.090259859062288,-2.5940740974022196,0.0
0.3964658539971348,9.089179411966473,-2.594698780995702,0.0
0.3968823097261234,9.088098704717597,-2.595323464589185,0.0
0.39729876545511195,9.087017737315659,-2.595948148182668,0.0
0.3977152211841006,9.08593650976066,-2.5965728317761507,0.0
0.39813167691308915,9.0848550220526,-2.5971975153696336,0.0
0.3985481326420777,9.08377327419148,-2.5978221989631165,0.0
0.3989645883710663,9.082691266177296,-2.5984468825565994,0.0
0.3993810441000549,9.081608998010053,-2.5990715661500823,0.0
0.3997974998290435,9.080526469689747,-2.599696249743565,0.0
0.4002139555580321,9.07944368121638,-2.600320933337048,0.0
0.40063041128702065,9.078360632589954,-2.600945616930531,0.0
0.4010468670160092,9.077277323810463,-2.601570300524014,0.0
0.40146332274499785,9.076193754877913,-2.6021949841174967,0.0
0.4018797784739864,9.075109925792301,-2.6028196677109796,0.0
0.402296234202975,9.074025836553629,-2.6034443513044625,0.0
0.4027126899319636,9.072941487161895,-2.6040690348979454,0.0
0.4031291456609522,9.0718568776171,-2.6046937184914283,0.0
0.4035456013899408,9.070772007919242,-2.605318402084911,0.0
0.40396205711892935,9.069686878068323,-2.605943085678394,0.0
0.4043785128479179,9.068601488064344,-2.606567769271877,0.0
0.40479496857690656,9.067515837907303,-2.60719245286536,0.0
0.40521142430589513,9.0664299275972,-2.6078171364588427,0.0
0.4056278800348837,9.065343757134038,-2.6084418200523256,0.0
0.4060443357638723,9.064257326517811,-2.6090665036458085,0.0
0.4064607914928609,9.063170635748525,-2.6096911872392914,0.0
0.4068772472218495,9.06208368482618,-2.6103158708327743,0.0
0.40729370295083805,9.06099647375077,-2.610940554426257,0.0
0.40771015867982663,9.0599090025223,-2.61156523801974,0.0
0.4081266144088152,9.058821271140769,-2.612189921613223,0.0
0.40854307013780383,9.057733279606175,-2.612814605206706,0.0
0.4089595258667924,9.056645027918522,-2.6134392888001887,0.0
0.409375981595781,9.055556516077806,-2.6140639723936716,0.0
0.40979243732476955,9.054467744084029,-2.6146886559871545,0.0
0.4102088930537582,9.053378711937192,-2.6153133395806374,0.0
0.41062534878274676,9.052289419637292,-2.6159380231741203,0.0
0.41104180451173533,9.051199867184332,-2.6165627067676027,0.0
0.4114582602407239,9.05011005457831,-2.617187390361086,0.0
0.41187471596971253,9.049019981819226,-2.617812073954569,0.0
0.4122911716987011,9.047929648907083,-2.618436757548052,0.0
0.4127076274276897,9.046839055841875,-2.6190614411415343,0.0
0.41312408315667826,9.045748202623608,-2.6196861247350176,0.0
0.41354053888566683,9.044657089252281,-2.6203108083285,0.0
0.41395699461465546,9.04356571572789,-2.6209354919219834,0.0
0.41437345034364403,9.04247408205044,-2.621560175515466,0.0
0.4147899060726326,9.041382188219927,-2.622184859108949,0.0
0.4152063618016212,9.040290034236353,-2.6228095427024316,0.0
0.4156228175306098,9.039197620099719,-2.623434226295915,0.0
0.4160392732595984,9.038104945810023,-2.6240589098893974,0.0
0.41645572898858696,9.037012011367265,-2.6246835934828807,0.0
0.41687218471757553,9.035918816771446,-2.625308277076363,0.0
0.41728864044656416,9.034825362022564,-2.6259329606698465,0.0
0.41770509617555274,9.033731647120623,-2.626557644263329,0.0
0.4181215519045413,9.03263767206562,-2.627182327856812,0.0
0.4185380076335299,9.031543436857557,-2.6278070114502947,0.0
0.4189544633625185,9.03044894149643,-2.628431695043778,0.0
0.4193709190915071,9.029354185982244,-2.6290563786372605,0.0
0.41978737482049566,9.028259170314996,-2.6296810622307434,0.0
0.42020383054948424,9.027163894494686,-2.6303057458242263,0.0
0.4206202862784728,9.026068358521316,-2.630930429417709,0.0
0.42103674200746144,9.024972562394884,-2.631555113011192,0.0
0.42145319773645,9.023876506115391,-2.632179796604675,0.0
0.4218696534654386,9.022780189682836,-2.632804480198158,0.0
0.42228610919442716,9.02168361309722,-2.6334291637916407,0.0
0.4227025649234158,9.020586776358542,-2.6340538473851236,0.0
0.42311902065240437,9.019489679466805,-2.6346785309786065,0.0
0.42353547638139294,9.018392322422004,-2.6353032145720894,0.0
0.4239519321103815,9.017294705224142,-2.6359278981655723,0.0
0.42436838783937014,9.01619682787322,-2.636552581759055,0.0
0.4247848435683587,9.015098690369236,-2.637177265352538,0.0
0.4252012992973473,9.014000292712192,-2.637801948946021,0.0
0.42561775502633586,9.012901634902084,-2.638426632539504,0.0
0.4260342107553245,9.011802716938917,-2.6390513161329867,0.0
0.42645066648431307,9.010703538822687,-2.6396759997264696,0.0
0.42686712221330164,9.009604100553398,-2.6403006833199525,0.0
0.4272835779422902,9.008504402131045,-2.6409253669134354,0.0
0.4277000336712788,9.007404443555632,-2.6415500505069183,0.0
0.4281164894002674,9.006304224827158,-2.642174734100401,0.0
0.428532945129256,9.005203745945623,-2.642799417693884,0.0
0.42894940085824457,9.004103006911025,-2.643424101287367,0.0
0.42936585658723314,9.003002007723367,-2.64404878488085,0.0
0.42978231231622177,9.001900748382647,-2.6446734684743327,0.0
0.43019876804521034,9.000799228888866,-2.6452981520678156,0.0
0.4306152237741989,8.999697449242024,-2.6459228356612985,0.0
0.4310316795031875,8.998595409442121,-2.6465475192547814,0.0
0.4314481352321761,8.997493109489156,-2.6471722028482643,0.0
0.4318645909611647,8.996390549383129,-2.647796886441747,0.0
0.43228104669015327,8.995287729124042,-2.64842157003523,0.0
0.43269750241914184,8.994184648711894,-2.649046253628713,0.0
0.4331139581481304,8.993081308146683,-2.6496709372221954,0.0
0.43353041387711905,8.991977707428413,-2.6502956208156787,0.0
0.4339468696061076,8.99087384655708,-2.650920304409161,0.0
0.4343633253350962,8.989769725532685,-2.6515449880026445,0.0
0.43477978106408477,8.98866534435523,-2.652169671596127,0.0
0.4351962367930734,8.987560703024714,-2.6527943551896103,0.0
0.435612692522062,8.986455801541135,-2.6534190387830927,0.0
0.43602914825105055,8.985350639904496,-2.654043722376576,0.0
0.4364456039800391,8.984245218114795,-2.6546684059700585,0.0
0.43686205970902775,8.983139536172034,-2.655293089563542,0.0
0.4372785154380163,8.98203359407621,-2.6559177731570243,0.0
0.4376949711670049,8.980927391827326,-2.6565424567505076,0.0
0.43811142689599347,8.979820929425381,-2.65716714034399,0.0
0.4385278826249821,8.978714206870373,-2.6577918239374734,0.0
0.4389443383539707,8.977607224162305,-2.658416507530956,0.0
0.43936079408295925,8.976499981301174,-2.659041191124439,0.0
0.4397772498119478,8.975392478286984,-2.6596658747179216,0.0
0.4401937055409364,8.974284715119731,-2.6602905583114045,0.0
0.440610161269925,8.973176691799418,-2.6609152419048874,0.0
0.4410266169989136,8.972068408326043,-2.6615399254983703,0.0
0.4414430727279022,8.970959864699607,-2.662164609091853,0.0
0.44185952845689075,8.96985106092011,-2.662789292685336,0.0
0.4422759841858794,8.96874199698755,-2.663413976278819,0.0
0.44269243991486795,8.96763267290193,-2.664038659872302,0.0
0.4431088956438565,8.966523088663248,-2.6646633434657847,0.0
0.4435253513728451,8.965413244271506,-2.6652880270592676,0.0
0.44394180710183373,8.9643031397267,-2.6659127106527505,0.0
0.4443582628308223,8.963192775028835,-2.6665373942462334,0.0
0.4447747185598109,8.96208215017791,-2.6671620778397163,0.0
0.44519117428879945,8.96097126517392,-2.667786761433199,0.0
0.4456076300177881,8.959860120016872,-2.668411445026682,0.0
0.44602408574677666,8.958748714706761,-2.669036128620165,0.0
0.44644054147576523,8.957637049243589,-2.669660812213648,0.0
0.4468569972047538,8.956525123627355,-2.6702854958071307,0.0
0.4472734529337424,8.95541293785806,-2.6709101794006136,0.0
0.447689908662731,8.954300491935705,-2.6715348629940965,0.0
0.4481063643917196,8.953187785860287,-2.6721595465875794,0.0
0.44852282012070815,8.95207481963181,-2.6727842301810623,0.0
0.44893927584969673,8.95096159325027,-2.673408913774545,0.0
0.44935573157868536,8.949848106715667,-2.674033597368028,0.0
0.44977218730767393,8.948734360028006,-2.674658280961511,0.0
0.4501886430366625,8.94762035318728,-2.675282964554994,0.0
0.4506050987656511,8.946506086193496,-2.6759076481484767,0.0
0.4510215544946397,8.94539155904665,-2.6765323317419596,0.0
0.4514380102236283,8.944276771746742,-2.6771570153354425,0.0
0.45185446595261686,8.943161724293773,-2.6777816989289254,0.0
0.45227092168160543,8.942046416687742,-2.6784063825224083,0.0
0.452687377410594,8.940930848928652,-2.679031066115891,0.0
0.45310383313958263,8.939815021016498,-2.679655749709374,0.0
0.4535202888685712,8.938698932951283,-2.680280433302857,0.0
0.4539367445975598,8.937582584733008,-2.68090511689634,0.0
0.45435320032654836,8.93646597636167,-2.6815298004898223,0.0
0.454769656055537,8.935349107837272,-2.6821544840833056,0.0
0.45518611178452556,8.934231979159813,-2.6827791676767885,0.0
0.45560256751351413,8.933114590329293,-2.6834038512702714,0.0
0.4560190232425027,8.93199694134571,-2.684028534863754,0.0
0.45643547897149134,8.930879032209067,-2.684653218457237,0.0
0.4568519347004799,8.92976086291936,-2.6852779020507196,0.0
0.4572683904294685,8.928642433476595,-2.685902585644203,0.0
0.45768484615845706,8.927523743880768,-2.6865272692376854,0.0
0.4581013018874457,8.92640479413188,-2.6871519528311687,0.0
0.45851775761643426,8.925285584229929,-2.687776636424651,0.0
0.45893421334542284,8.924166114174918,-2.6884013200181345,0.0
0.4593506690744114,8.923046383966845,-2.689026003611617,0.0
0.4597671248034,8.92192639360571,-2.6896506872051003,0.0
0.4601835805323886,8.920806143091516,-2.6902753707985827,0.0
0.4606000362613772,8.919685632424258,-2.690900054392066,0.0
0.46101649199036576,8.918564861603942,-2.6915247379855485,0.0
0.46143294771935434,8.917443830630562,-2.6921494215790314,0.0
0.46184940344834297,8.916322539504122,-2.6927741051725143,0.0
0.46226585917733154,8.915200988224619,-2.6933987887659976,0.0
0.4626823149063201,8.914079176792056,-2.69402347235948,0.0
0.4630987706353087,8.912957105206432,-2.694648155952963,0.0
0.4635152263642973,8.911834773467746,-2.695272839546446,0.0
0.4639316820932859,8.910712181575999,-2.6958975231399287,0.0
0.46434813782227446,8.90958932953119,-2.6965222067334116,0.0
0.46476459355126304,8.90846621733332,-2.6971468903268945,0.0
0.46518104928025167,8.90734284498239,-2.6977715739203774,0.0
0.46559750500924024,8.906219212478398,-2.6983962575138603,0.0
0.4660139607382288,8.905095319821344,-2.699020941107343,0.0
0.4664304164672174,8.903971167011228,-2.699645624700826,0.0
0.46684687219620596,8.902846754048053,-2.700270308294309,0.0
0.4672633279251946,8.901722080931815,-2.700894991887792,0.0
0.46767978365418317,8.900597147662516,-2.7015196754812747,0.0
0.46809623938317174,8.899471954240155,-2.7021443590747576,0.0
0.4685126951121603,8.898346500664735,-2.7027690426682405,0.0
0.46892915084114895,8.897220786936252,-2.7033937262617234,0.0
0.4693456065701375,8.896094813054708,-2.7040184098552063,0.0
0.4697620622991261,8.894968579020102,-2.704643093448689,0.0
0.47017851802811467,8.893842084832436,-2.705267777042172,0.0
0.4705949737571033,8.892715330491708,-2.705892460635655,0.0
0.47101142948609187,8.891588315997918,-2.706517144229138,0.0
0.47142788521508044,8.890461041351067,-2.7071418278226207,0.0
0.471844340944069,8.889333506551155,-2.7077665114161036,0.0
0.4722607966730576,8.888205711598182,-2.7083911950095865,0.0
0.4726772524020462,8.887077656492147,-2.7090158786030694,0.0
0.4730937081310348,8.88594934123305,-2.7096405621965522,0.0
0.47351016386002337,8.884820765820894,-2.710265245790035,0.0
0.47392661958901194,8.883691930255676,-2.710889929383518,0.0
0.4743430753180006,8.882562834537396,-2.711514612977001,0.0
0.47475953104698915,8.881433478666054,-2.712139296570484,0.0
0.4751759867759777,8.880303862641652,-2.7127639801639667,0.0
0.4755924425049663,8.879173986464188,-2.7133886637574496,0.0
0.4760088982339549,8.878043850133663,-2.7140133473509325,0.0
0.4764253539629435,8.876913453650076,-2.7146380309444154,0.0
0.4768418096919321,8.875782797013429,-2.7152627145378982,0.0
0.47725826542092065,8.87465188022372,-2.7158873981313807,0.0
0.4776747211499093,8.873520703280949,-2.716512081724864,0.0
0.47809117687889785,8.872389266185117,-2.717136765318347,0.0
0.4785076326078864,8.871257568936224,-2.71776144891183,0.0
0.478924088336875,8.87012561153427,-2.7183861325053122,0.0
0.47934054406586357,8.868993393979254,-2.7190108160987956,0.0
0.4797569997948522,8.867860916271177,-2.719635499692278,0.0
0.4801734555238408,8.866728178410039,-2.7202601832857614,0.0
0.48058991125282935,8.86559518039584,-2.720884866879244,0.0
0.4810063669818179,8.864461922228578,-2.721509550472727,0.0
0.48142282271080655,8.863328403908255,-2.7221342340662096,0.0
0.4818392784397951,8.862194625434872,-2.722758917659693,0.0
0.4822557341687837,8.861060586808428,-2.7233836012531754,0.0
0.4826721898977723,8.859926288028921,-2.7240082848466587,0.0
0.4830886456267609,8.858791729096355,-2.724632968440141,0.0
0.4835051013557495,8.857656910010725,-2.7252576520336245,0.0
0.48392155708473805,8.856521830772035,-2.725882335627107,0.0
0.4843380128137266,8.855386491380285,-2.72650701922059,0.0
0.48475446854271526,8.854250891835472,-2.7271317028140727,0.0
0.48517092427170383,8.853115032137598,-2.727756386407556,0.0
0.4855873800006924,8.851978912286663,-2.7283810700010385,0.0
0.486003835729681,8.850842532282666,-2.7290057535945214,0.0
0.48642029145866955,8.849705892125609,-2.7296304371880042,0.0
0.4868367471876582,8.848568991815489,-2.730255120781487,0.0
0.48725320291664675,8.847431831352308,-2.73087980437497,0.0
0.48766965864563533,8.846294410736066,-2.731504487968453,0.0
0.4880861143746239,8.845156729966764,-2.732129171561936,0.0
0.48850257010361253,8.844018789044398,-2.7327538551554187,0.0
0.4889190258326011,8.842880587968974,-2.7333785387489016,0.0
0.4893354815615897,8.841742126740487,-2.7340032223423845,0.0
0.48975193729057825,8.840603405358937,-2.7346279059358674,0.0
0.4901683930195669,8.839464423824328,-2.7352525895293502,0.0
0.49058484874855546,8.838325182136657,-2.735877273122833,0.0
0.49100130447754403,8.837185680295924,-2.736501956716316,0.0
0.4914177602065326,8.836045918302132,-2.737126640309799,0.0
0.4918342159355212,8.834905896155275,-2.737751323903282,0.0
0.4922506716645098,8.833765613855359,-2.7383760074967647,0.0
0.4926671273934984,8.832625071402383,-2.7390006910902476,0.0
0.49308358312248696,8.831484268796343,-2.7396253746837305,0.0
0.49350003885147553,8.830343206037243,-2.7402500582772134,0.0
0.49391649458046416,8.829201883125082,-2.7408747418706962,0.0
0.49433295030945273,8.828060300059859,-2.741499425464179,0.0
0.4947494060384413,8.826918456841575,-2.742124109057662,0.0
0.4951658617674299,8.825776353470228,-2.742748792651145,0.0
0.4955823174964185,8.824633989945822,-2.743373476244628,0.0
0.4959987732254071,8.823491366268355,-2.7439981598381107,0.0
0.49641522895439566,8.822348482437825,-2.7446228434315936,0.0
0.49683168468338423,8.821205338454234,-2.7452475270250765,0.0
0.49724814041237286,8.820061934317582,-2.7458722106185594,0.0
0.49766459614136144,8.818918270027869,-2.7464968942120422,0.0
0.49808105187035,8.817774345585095,-2.747121577805525,0.0
0.4984975075993386,8.81663016098926,-2.747746261399008,0.0
0.49891396332832716,8.81548571624036,-2.748370944992491,0.0
0.4993304190573158,8.814341011338403,-2.748995628585974,0.0
0.49974687478630436,8.813196046283382,-2.7496203121794567,0.0
0.5001633305152929,8.812050821075301,-2.750244995772939,0.0
0.5005797862442816,8.810905335714159,-2.7508696793664225,0.0
0.5009962419732701,8.809759590199956,-2.751494362959905,0.0
0.5014126977022587,8.80861358453269,-2.7521190465533882,0.0
0.5018291534312473,8.807467318712364,-2.752743730146871,0.0
0.5022456091602359,8.806320792738976,-2.753368413740354,0.0
0.5026620648892245,8.805174006612527,-2.7539930973338365,0.0
0.503078520618213,8.804026960333017,-2.75461778092732,0.0
0.5034949763472016,8.802879653900444,-2.7552424645208022,0.0
0.5039114320761903,8.80173208731481,-2.7558671481142856,0.0
0.5043278878051788,8.800584260576118,-2.756491831707768,0.0
0.5047443435341674,8.799436173684363,-2.7571165153012513,0.0
0.5051607992631559,8.798287826639545,-2.757741198894734,0.0
0.5055772549921446,8.797139219441666,-2.758365882488217,0.0
0.5059937107211332,8.795990352090728,-2.7589905660816996,0.0
0.5064101664501217,8.794841224586726,-2.7596152496751825,0.0
0.5068266221791103,8.793691836929664,-2.7602399332686653,0.0
0.507243077908099,8.79254218911954,-2.7608646168621487,0.0
0.5076595336370875,8.791392281156355,-2.761489300455631,0.0
0.5080759893660761,8.79024211304011,-2.7621139840491145,0.0
0.5084924450950646,8.789091684770803,-2.762738667642597,0.0
0.5089089008240533,8.787940996348434,-2.76336335123608,0.0
0.5093253565530419,8.786790047773003,-2.7639880348295627,0.0
0.5097418122820304,8.785638839044513,-2.7646127184230456,0.0
0.510158268011019,8.78448737016296,-2.7652374020165285,0.0
0.5105747237400077,8.783335641128346,-2.765862085610012,0.0
0.5109911794689962,8.78218365194067,-2.7664867692034942,0.0
0.5114076351979848,8.781031402599934,-2.767111452796977,0.0
0.5118240909269733,8.779878893106137,-2.76773613639046,0.0
0.512240546655962,8.778726123459277,-2.768360819983943,0.0
0.5126570023849506,8.777573093659356,-2.768985503577426,0.0
0.5130734581139391,8.776419803706375,-2.7696101871709087,0.0
0.5134899138429277,8.775266253600332,-2.7702348707643916,0.0
0.5139063695719163,8.774112443341227,-2.7708595543578745,0.0
0.5143228253009049,8.772958372929061,-2.7714842379513573,0.0
0.5147392810298935,8.771804042363835,-2.7721089215448402,0.0
0.515155736758882,8.770649451645546,-2.772733605138323,0.0
0.5155721924878707,8.769494600774197,-2.773358288731806,0.0
0.5159886482168593,8.768339489749785,-2.773982972325289,0.0
0.5164051039458478,8.767184118572313,-2.774607655918772,0.0
0.5168215596748365,8.76602848724178,-2.7752323395122547,0.0
0.517238015403825,8.764872595758185,-2.7758570231057376,0.0
0.5176544711328136,8.763716444121528,-2.7764817066992205,0.0
0.5180709268618022,8.76256003233181,-2.7771063902927033,0.0
0.5184873825907907,8.761403360389032,-2.7777310738861862,0.0
0.5189038383197794,8.760246428293192,-2.778355757479669,0.0
0.5193202940487679,8.75908923604429,-2.778980441073152,0.0
0.5197367497777565,8.757931783642327,-2.779605124666635,0.0
0.5201532055067452,8.756774071087303,-2.780229808260118,0.0
0.5205696612357337,8.755616098379218,-2.7808544918536002,0.0
0.5209861169647223,8.75445786551807,-2.7814791754470836,0.0
0.5214025726937109,8.753299372503863,-2.7821038590405665,0.0
0.5218190284226994,8.752140619336593,-2.7827285426340493,0.0
0.5222354841516881,8.750981606016262,-2.7833532262275322,0.0
0.5226519398806766,8.749822332542871,-2.783977909821015,0.0
0.5230683956096652,8.748662798916417,-2.7846025934144976,0.0
0.5234848513386539,8.747503005136902,-2.785227277007981,0.0
0.5239013070676424,8.746342951204326,-2.7858519606014633,0.0
0.524317762796631,8.74518263711869,-2.7864766441949467,0.0
0.5247342185256195,8.744022062879992,-2.787101327788429,0.0
0.5251506742546082,8.74286122848823,-2.7877260113819124,0.0
0.5255671299835968,8.74170013394341,-2.788350694975395,0.0
0.5259835857125853,8.740538779245528,-2.7889753785688782,0.0
0.5264000414415739,8.739377164394584,-2.7896000621623607,0.0
0.5268164971705626,8.73821528939058,-2.790224745755844,0.0
0.5272329528995511,8.737053154233513,-2.7908494293493264,0.0
0.5276494086285397,8.735890758923384,-2.79147411294281,0.0
0.5280658643575282,8.734728103460196,-2.7920987965362922,0.0
0.5284823200865169,8.733565187843945,-2.7927234801297756,0.0
0.5288987758155055,8.732402012074633,-2.793348163723258,0.0
0.529315231544494,8.731238576152261,-2.793972847316741,0.0
0.5297316872734826,8.730074880076828,-2.794597530910224,0.0
0.5301481430024713,8.72891092384833,-2.795222214503707,0.0
0.5305645987314598,8.727746707466775,-2.7958468980971896,0.0
0.5309810544604484,8.726582230932156,-2.796471581690673,0.0
0.5313975101894369,8.725417494244477,-2.7970962652841553,0.0
0.5318139659184256,8.724252497403736,-2.7977209488776382,0.0
0.5322304216474142,8.723087240409933,-2.798345632471121,0.0
0.5326468773764027,8.72192172326307,-2.798970316064604,0.0
0.5330633331053913,8.720755945963145,-2.799594999658087,0.0
0.5334797888343799,8.719589908510159,-2.80021968325157,0.0
0.5338962445633685,8.71842361090411,-2.8008443668450527,0.0
0.5343127002923571,8.717257053145003,-2.8014690504385356,0.0
0.5347291560213456,8.716090235232834,-2.8020937340320184,0.0
0.5351456117503343,8.714923157167602,-2.8027184176255013,0.0
0.5355620674793229,8.71375581894931,-2.8033431012189842,0.0
0.5359785232083114,8.712588220577956,-2.803967784812467,0.0
0.5363949789373,8.71142036205354,-2.80459246840595,0.0
0.5368114346662886,8.710252243376063,-2.805217151999433,0.0
0.5372278903952772,8.709083864545526,-2.805841835592916,0.0
0.5376443461242658,8.707915225561926,-2.8064665191863987,0.0
0.5380608018532543,8.706746326425266,-2.8070912027798816,0.0
0.538477257582243,8.705577167135544,-2.8077158863733644,0.0
0.5388937133112315,8.70440774769276,-2.8083405699668473,0.0
0.5393101690402201,8.703238068096917,-2.80896525356033,0.0
0.5397266247692087,8.70206812834801,-2.809589937153813,0.0
0.5401430804981973,8.700897928446043,-2.810214620747296,0.0
0.5405595362271859,8.699727468391016,-2.810839304340779,0.0
0.5409759919561745,8.698556748182925,-2.8114639879342618,0.0
0.541392447685163,8.697385767821775,-2.8120886715277447,0.0
0.5418089034141517,8.696214527307562,-2.8127133551212276,0.0
0.5422253591431402,8.695043026640288,-2.8133380387147104,0.0
0.5426418148721288,8.693871265819954,-2.8139627223081933,0.0
0.5430582706011174,8.692699244846558,-2.814587405901676,0.0
0.543474726330106,8.6915269637201,-2.8152120894951587,0.0
0.5438911820590946,8.690354422440581,-2.815836773088642,0.0
0.5443076377880831,8.689181621008002,-2.8164614566821244,0.0
0.5447240935170717,8.68800855942236,-2.8170861402756078,0.0
0.5451405492460604,8.686835237683656,-2.8177108238690907,0.0
0.5455570049750489,8.685661655791893,-2.8183355074625736,0.0
0.5459734607040375,8.684487813747067,-2.818960191056056,0.0
0.5463899164330261,8.68331371154918,-2.8195848746495393,0.0
0.5468063721620147,8.682139349198232,-2.8202095582430218,0.0
0.5472228278910033,8.680964726694224,-2.820834241836505,0.0
0.5476392836199918,8.679789844037153,-2.8214589254299876,0.0
0.5480557393489804,8.678614701227021,-2.822083609023471,0.0
0.5484721950779691,8.677439298263828,-2.8227082926169533,0.0
0.5488886508069576,8.676263635147574,-2.8233329762104367,0.0
0.5493051065359462,8.675087711878257,-2.823957659803919,0.0
0.5497215622649348,8.67391152845588,-2.8245823433974024,0.0
0.5501380179939234,8.672735084880442,-2.825207026990885,0.0
0.550554473722912,8.671558381151941,-2.825831710584368,0.0
0.5509709294519005,8.67038141727038,-2.8264563941778507,0.0
0.5513873851808891,8.669204193235759,-2.827081077771334,0.0
0.5518038409098778,8.668026709048075,-2.8277057613648164,0.0
0.5522202966388663,8.666848964707329,-2.8283304449582993,0.0
0.5526367523678549,8.665670960213523,-2.828955128551782,0.0
0.5530532080968434,8.664492695566656,-2.829579812145265,0.0
0.5534696638258321,8.663314170766727,-2.830204495738748,0.0
0.5538861195548207,8.662135385813736,-2.8308291793322313,0.0
0.5543025752838092,8.660956340707685,-2.8314538629257138,0.0
0.5547190310127978,8.65977703544857,-2.8320785465191967,0.0
0.5551354867417865,8.658597470036398,-2.8327032301126795,0.0
0.555551942470775,8.657417644471161,-2.8333279137061624,0.0
0.5559683981997636,8.656237558752865,-2.8339525972996453,0.0
0.5563848539287521,8.655057212881507,-2.834577280893128,0.0
0.5568013096577408,8.653876606857088,-2.835201964486611,0.0
0.5572177653867294,8.652695740679606,-2.835826648080094,0.0
0.5576342211157179,8.651514614349065,-2.836451331673577,0.0
0.5580506768447066,8.65033322786546,-2.8370760152670598,0.0
0.5584671325736951,8.649151581228796,-2.8377006988605427,0.0
0.5588835883026837,8.64796967443907,-2.8383253824540255,0.0
0.5593000440316723,8.646787507496283,-2.8389500660475084,0.0
0.5597164997606608,8.645605080400435,-2.8395747496409913,0.0
0.5601329554896495,8.644422393151524,-2.840199433234474,0.0
0.5605494112186381,8.643239445749552,-2.840824116827957,0.0
0.5609658669476266,8.64205623819452,-2.84144880042144,0.0
0.5613823226766153,8.640872770486427,-2.842073484014923,0.0
0.5617987784056038,8.639689042625271,-2.8426981676084058,0.0
0.5622152341345924,8.638505054611054,-2.8433228512018887,0.0
0.562631689863581,8.637320806443777,-2.8439475347953715,0.0
0.5630481455925695,8.636136298123438,-2.8445722183888544,0.0
0.5634646013215582,8.634951529650037,-2.8451969019823373,0.0
0.5638810570505468,8.633766501023574,-2.84582158557582,0.0
0.5642975127795353,8.632581212244052,-2.846446269169303,0.0
0.564713968508524,8.631395663311467,-2.847070952762786,0.0
0.5651304242375125,8.630209854225821,-2.847695636356269,0.0
0.5655468799665011,8.629023784987115,-2.8483203199497518,0.0
0.5659633356954897,8.627837455595346,-2.8489450035432347,0.0
0.5663797914244783,8.626650866050516,-2.849569687136717,0.0
0.5667962471534669,8.625464016352627,-2.8501943707302004,0.0
0.5672127028824554,8.624276906501674,-2.850819054323683,0.0
0.567629158611444,8.62308953649766,-2.851443737917166,0.0
0.5680456143404327,8.621901906340586,-2.852068421510649,0.0
0.5684620700694212,8.62071401603045,-2.852693105104132,0.0
0.5688785257984098,8.619525865567251,-2.8533177886976144,0.0
0.5692949815273984,8.618337454950993,-2.8539424722910978,0.0
0.569711437256387,8.617148784181673,-2.85456715588458,0.0
0.5701278929853756,8.615959853259291,-2.8551918394780635,0.0
0.5705443487143641,8.614770662183847,-2.855816523071546,0.0
0.5709608044433527,8.613581210955344,-2.8564412066650293,0.0
0.5713772601723414,8.612391499573778,-2.8570658902585118,0.0
0.5717937159013299,8.611201528039153,-2.857690573851995,0.0
0.5722101716303185,8.610011296351464,-2.8583152574454775,0.0
0.572626627359307,8.608820804510716,-2.8589399410389604,0.0
0.5730430830882957,8.607630052516903,-2.8595646246324433,0.0
0.5734595388172843,8.606439040370033,-2.8601893082259267,0.0
0.5738759945462728,8.605247768070099,-2.860813991819409,0.0
0.5742924502752614,8.604056235617104,-2.8614386754128924,0.0
0.5747089060042501,8.602864443011049,-2.862063359006375,0.0
0.5751253617332386,8.601672390251931,-2.8626880425998578,0.0
0.5755418174622272,8.600480077339753,-2.8633127261933407,0.0
0.5759582731912157,8.599287504274514,-2.8639374097868235,0.0
0.5763747289202044,8.598094671056213,-2.8645620933803064,0.0
0.576791184649193,8.59690157768485,-2.8651867769737898,0.0
0.5772076403781815,8.595708224160425,-2.865811460567272,0.0
0.5776240961071701,8.59451461048294,-2.866436144160755,0.0
0.5780405518361587,8.593320736652394,-2.867060827754238,0.0
0.5784570075651473,8.592126602668786,-2.867685511347721,0.0
0.5788734632941359,8.590932208532118,-2.8683101949412038,0.0
0.5792899190231244,8.589737554242387,-2.8689348785346866,0.0
0.5797063747521131,8.588542639799595,-2.8695595621281695,0.0
0.5801228304811017,8.587347465203743,-2.8701842457216524,0.0
0.5805392862100902,8.586152030454828,-2.8708089293151353,0.0
0.5809557419390788,8.584956335552853,-2.871433612908618,0.0
0.5813721976680674,8.583760380497816,-2.872058296502101,0.0
0.581788653397056,8.582564165289718,-2.872682980095584,0.0
0.5822051091260446,8.581367689928559,-2.873307663689067,0.0
0.5826215648550331,8.580170954414339,-2.8739323472825498,0.0
0.5830380205840218,8.578973958747056,-2.8745570308760326,0.0
0.5834544763130104,8.577776702926712,-2.8751817144695155,0.0
0.5838709320419989,8.576579186953307,-2.8758063980629984,0.0
0.5842873877709875,8.575381410826841,-2.8764310816564813,0.0
0.5847038434999761,8.574183374547314,-2.877055765249964,0.0
0.5851202992289647,8.572985078114726,-2.877680448843447,0.0
0.5855367549579533,8.571786521529075,-2.87830513243693,0.0
0.5859532106869418,8.570587704790364,-2.878929816030413,0.0
0.5863696664159305,8.569388627898592,-2.8795544996238958,0.0
0.586786122144919,8.56818929085376,-2.880179183217378,0.0
0.5872025778739076,8.566989693655863,-2.8808038668108615,0.0
0.5876190336028962,8.565789836304907,-2.8814285504043444,0.0
0.5880354893318848,8.564589718800889,-2.8820532339978273,0.0
0.5884519450608734,8.56338934114381,-2.88267791759131,0.0
0.588868400789862,8.56218870333367,-2.883302601184793,0.0
0.5892848565188505,8.560987805370466,-2.8839272847782755,0.0
0.5897013122478392,8.559786647254203,-2.884551968371759,0.0
0.5901177679768277,8.55858522898488,-2.8851766519652413,0.0
0.5905342237058163,8.557383550562495,-2.8858013355587246,0.0
0.590950679434805,8.556181611987046,-2.8864260191522075,0.0
0.5913671351637935,8.55497941325854,-2.8870507027456904,0.0
0.5917835908927821,8.55377695437697,-2.887675386339173,0.0
0.5922000466217706,8.552574235342338,-2.888300069932656,0.0
0.5926165023507592,8.551371256154646,-2.8889247535261386,0.0
0.5930329580797479,8.550168016813892,-2.889549437119622,0.0
0.5934494138087364,8.548964517320078,-2.8901741207131044,0.0
0.593865869537725,8.5477607576732,-2.8907988043065878,0.0
0.5942823252667137,8.546556737873264,-2.89142348790007,0.0
0.5946987809957022,8.545352457920265,-2.8920481714935535,0.0
0.5951152367246908,8.544147917814204,-2.892672855087036,0.0
0.5955316924536793,8.542943117555083,-2.893297538680519,0.0
0.595948148182668,8.5417380571429,-2.8939222222740018,0.0
0.5963646039116566,8.540532736577656,-2.894546905867485,0.0
0.5967810596406451,8.53932715585935,-2.8951715894609675,0.0
0.5971975153696337,8.538121314987984,-2.895796273054451,0.0
0.5976139710986222,8.536915213963557,-2.8964209566479333,0.0
0.5980304268276109,8.535708852786067,-2.897045640241416,0.0
0.5984468825565995,8.534502231455516,-2.897670323834899,0.0
0.598863338285588,8.533295349971905,-2.898295007428382,0.0
0.5992797940145766,8.532088208335232,-2.898919691021865,0.0
0.5996962497435653,8.530880806545497,-2.899544374615348,0.0
0.6001127054725538,8.5296731446027,-2.9001690582088306,0.0
0.6005291612015424,8.528465222506844,-2.9007937418023135,0.0
0.600945616930531,8.527257040257926,-2.9014184253957964,0.0
0.6013620726595196,8.526048597855945,-2.9020431089892793,0.0
0.6017785283885082,8.524839895300904,-2.902667792582762,0.0
0.6021949841174967,8.523630932592802,-2.903292476176245,0.0
0.6026114398464854,8.522421709731638,-2.903917159769728,0.0
0.603027895575474,8.521212226717413,-2.904541843363211,0.0
0.6034443513044625,8.520002483550128,-2.9051665269566938,0.0
0.6038608070334511,8.518792480229779,-2.9057912105501766,0.0
0.6042772627624396,8.51758221675637,-2.9064158941436595,0.0
0.6046937184914283,8.516371693129901,-2.9070405777371424,0.0
0.6051101742204169,8.515160909350369,-2.9076652613306253,0.0
0.6055266299494054,8.513949865417777,-2.908289944924108,0.0
0.6059430856783941,8.512738561332121,-2.908914628517591,0.0
0.6063595414073826,8.511526997093407,-2.909539312111074,0.0
0.6067759971363712,8.51031517270163,-2.910163995704557,0.0
0.6071924528653598,8.509103088156792,-2.9107886792980397,0.0
0.6076089085943484,8.507890743458892,-2.9114133628915226,0.0
0.608025364323337,8.506678138607931,-2.9120380464850055,0.0
0.6084418200523256,8.505465273603908,-2.9126627300784884,0.0
0.6088582757813141,8.504252148446826,-2.9132874136719713,0.0
0.6092747315103028,8.503038763136681,-2.913912097265454,0.0
0.6096911872392913,8.501825117673475,-2.9145367808589366,0.0
0.6101076429682799,8.500611212057208,-2.91516146445242,0.0
0.6105240986972685,8.499397046287879,-2.915786148045903,0.0
0.610940554426257,8.498182620365489,-2.9164108316393857,0.0
0.6113570101552457,8.496967934290037,-2.9170355152328686,0.0
0.6117734658842342,8.495752988061525,-2.9176601988263515,0.0
0.6121899216132228,8.494537781679952,-2.918284882419834,0.0
0.6126063773422115,8.493322315145317,-2.9189095660133173,0.0
0.6130228330712,8.49210658845762,-2.9195342496067997,0.0
0.6134392888001886,8.490890601616861,-2.920158933200283,0.0
0.6138557445291772,8.489674354623043,-2.920783616793766,0.0
0.6142722002581658,8.488457847476162,-2.921408300387249,0.0
0.6146886559871544,8.48724108017622,-2.9220329839807313,0.0
0.6151051117161429,8.486024052723218,-2.9226576675742146,0.0
0.6155215674451315,8.484806765117153,-2.923282351167697,0.0
0.6159380231741202,8.483589217358027,-2.9239070347611804,0.0
0.6163544789031087,8.482371409445841,-2.924531718354663,0.0
0.6167709346320973,8.481153341380592,-2.925156401948146,0.0
0.6171873903610858,8.479935013162283,-2.9257810855416286,0.0
0.6176038460900745,8.478716424790912,-2.926405769135112,0.0
0.6180203018190631,8.47749757626648,-2.9270304527285944,0.0
0.6184367575480516,8.476278467588987,-2.9276551363220773,0.0
0.6188532132770402,8.47505909875843,-2.92827981991556,0.0
0.6192696690060289,8.473839469774815,-2.9289045035090435,0.0
0.6196861247350174,8.472619580638138,-2.929529187102526,0.0
0.620102580464006,8.471399431348399,-2.9301538706960093,0.0
0.6205190361929945,8.470179021905599,-2.9307785542894917,0.0
0.6209354919219832,8.468958352309738,-2.9314032378829746,0.0
0.6213519476509718,8.467737422560814,-2.9320279214764575,0.0
0.6217684033799603,8.466516232658831,-2.9326526050699404,0.0
0.6221848591089489,8.465294782603785,-2.9332772886634233,0.0
0.6226013148379376,8.464073072395678,-2.9339019722569066,0.0
0.6230177705669261,8.462851102034511,-2.934526655850389,0.0
0.6234342262959147,8.461628871520281,-2.935151339443872,0.0
0.6238506820249032,8.46040638085299,-2.935776023037355,0.0
0.6242671377538919,8.459183630032639,-2.9364007066308377,0.0
0.6246835934828805,8.457960619059225,-2.9370253902243206,0.0
0.625100049211869,8.456737347932751,-2.9376500738178035,0.0
0.6255165049408576,8.455513816653216,-2.9382747574112864,0.0
0.6259329606698462,8.454290025220619,-2.9388994410047693,0.0
0.6263494163988348,8.45306597363496,-2.939524124598252,0.0
0.6267658721278234,8.451841661896239,-2.940148808191735,0.0
0.6271823278568119,8.450617090004458,-2.940773491785218,0.0
0.6275987835858006,8.449392257959616,-2.941398175378701,0.0
0.6280152393147892,8.448167165761713,-2.9420228589721837,0.0
0.6284316950437777,8.446941813410747,-2.9426475425656666,0.0
0.6288481507727663,8.445716200906721,-2.9432722261591495,0.0
0.6292646065017549,8.444490328249634,-2.9438969097526324,0.0
0.6296810622307435,8.443264195439484,-2.9445215933461153,0.0
0.6300975179597321,8.442037802476275,-2.945146276939598,0.0
0.6305139736887206,8.440811149360004,-2.945770960533081,0.0
0.6309304294177093,8.43958423609067,-2.946395644126564,0.0
0.6313468851466978,8.438357062668276,-2.947020327720047,0.0
0.6317633408756864,8.437129629092821,-2.9476450113135297,0.0
0.632179796604675,8.435901935364303,-2.9482696949070126,0.0
0.6325962523336636,8.434673981482726,-2.948894378500495,0.0
0.6330127080626522,8.433445767448086,-2.9495190620939784,0.0
0.6334291637916408,8.432217293260386,-2.9501437456874613,0.0
0.6338456195206293,8.430988558919623,-2.950768429280944,0.0
0.634262075249618,8.429759564425801,-2.951393112874427,0.0
0.6346785309786065,8.428530309778916,-2.95201779646791,0.0
0.6350949867075951,8.427300794978969,-2.9526424800613924,0.0
0.6355114424365838,8.426071020025962,-2.9532671636548757,0.0
0.6359278981655723,8.424840984919893,-2.953891847248358,0.0
0.6363443538945609,8.423610689660764,-2.9545165308418415,0.0
0.6367608096235494,8.422380134248574,-2.955141214435324,0.0
0.637177265352538,8.42114931868332,-2.9557658980288073,0.0
0.6375937210815267,8.419918242965005,-2.9563905816222897,0.0
0.6380101768105152,8.418686907093631,-2.957015265215773,0.0
0.6384266325395038,8.417455311069194,-2.9576399488092555,0.0
0.6388430882684925,8.416223454891696,-2.958264632402739,0.0
0.639259543997481,8.414991338561137,-2.9588893159962213,0.0
0.6396759997264696,8.413758962077518,-2.9595139995897046,0.0
0.6400924554554581,8.412526325440835,-2.960138683183187,0.0
0.6405089111844467,8.411293428651092,-2.9607633667766704,0.0
0.6409253669134354,8.410060271708288,-2.961388050370153,0.0
0.6413418226424239,8.408826854612423,-2.9620127339636357,0.0
0.6417582783714125,8.407593177363495,-2.9626374175571186,0.0
0.6421747341004012,8.406359239961507,-2.963262101150602,0.0
0.6425911898293897,8.405125042406457,-2.9638867847440844,0.0
0.6430076455583783,8.403890584698347,-2.9645114683375677,0.0
0.6434241012873668,8.402655866837176,-2.96513615193105,0.0
0.6438405570163555,8.40142088882294,-2.965760835524533,0.0
0.6442570127453441,8.400185650655645,-2.966385519118016,0.0
0.6446734684743326,8.39895015233529,-2.967010202711499,0.0
0.6450899242033212,8.397714393861872,-2.9676348863049817,0.0
0.6455063799323097,8.396478375235393,-2.9682595698984646,0.0
0.6459228356612984,8.395242096455853,-2.9688842534919475,0.0
0.646339291390287,8.394005557523252,-2.9695089370854304,0.0
0.6467557471192755,8.39276875843759,-2.9701336206789133,0.0
0.6471722028482642,8.391531699198865,-2.970758304272396,0.0
0.6475886585772528,8.39029437980708,-2.971382987865879,0.0
0.6480051143062413,8.389056800262233,-2.972007671459362,0.0
0.6484215700352299,8.387818960564326,-2.972632355052845,0.0
0.6488380257642185,8.386580860713357,-2.9732570386463277,0.0
0.6492544814932071,8.385342500709326,-2.9738817222398106,0.0
0.6496709372221957,8.384103880552233,-2.9745064058332935,0.0
0.6500873929511842,8.38286500024208,-2.9751310894267764,0.0
0.6505038486801729,8.381625859778866,-2.9757557730202593,0.0
0.6509203044091614,8.38038645916259,-2.976380456613742,0.0
0.65133676013815,8.379146798393254,-2.977005140207225,0.0
0.6517532158671386,8.377906877470854,-2.977629823800708,0.0
0.6521696715961272,8.376666696395395,-2.978254507394191,0.0
0.6525861273251158,8.375426255166875,-2.9788791909876737,0.0
0.6530025830541044,8.374185553785292,-2.9795038745811566,0.0
0.6534190387830929,8.372944592250649,-2.9801285581746395,0.0
0.6538354945120816,8.371703370562944,-2.9807532417681224,0.0
0.6542519502410701,8.370461888722177,-2.9813779253616053,0.0
0.6546684059700587,8.369220146728349,-2.982002608955088,0.0
0.6550848616990473,8.36797814458146,-2.982627292548571,0.0
0.6555013174280359,8.36673588228151,-2.9832519761420535,0.0
0.6559177731570245,8.365493359828498,-2.983876659735537,0.0
0.656334228886013,8.364250577222426,-2.9845013433290193,0.0
0.6567506846150016,8.363007534463291,-2.9851260269225026,0.0
0.6571671403439903,8.361764231551096,-2.9857507105159855,0.0
0.6575835960729788,8.36052066848584,-2.9863753941094684,0.0
0.6580000518019674,8.359276845267521,-2.987000077702951,0.0
0.658416507530956,8.358032761896142,-2.987624761296434,0.0
0.6588329632599446,8.356788418371702,-2.9882494448899166,0.0
0.6592494189889332,8.3555438146942,-2.9888741284834,0.0
0.6596658747179217,8.354298950863637,-2.9894988120768824,0.0
0.6600823304469103,8.35305382688001,-2.9901234956703657,0.0
0.660498786175899,8.351808442743325,-2.990748179263848,0.0
0.6609152419048875,8.350562798453577,-2.9913728628573315,0.0
0.6613316976338761,8.34931689401077,-2.991997546450814,0.0
0.6617481533628647,8.3480707294149,-2.9926222300442973,0.0
0.6621646090918533,8.346824304665969,-2.9932469136377797,0.0
0.6625810648208419,8.345577619763976,-2.993871597231263,0.0
0.6629975205498304,8.344330674708923,-2.9944962808247455,0.0
0.663413976278819,8.343083469500806,-2.995120964418229,0.0
0.6638304320078077,8.34183600413963,-2.9957456480117113,0.0
0.6642468877367962,8.340588278625393,-2.996370331605194,0.0
0.6646633434657848,8.339340292958093,-2.996995015198677,0.0
0.6650797991947733,8.338092047137733,-2.99761969879216,0.0
0.665496254923762,8.336843541164312,-2.998244382385643,0.0
0.6659127106527506,8.335594775037828,-2.998869065979126,0.0
0.6663291663817391,8.334345748758285,-2.9994937495726086,0.0
0.6667456221107277,8.333096462325678,-3.0001184331660915,0.0
0.6671620778397164,8.331846915740012,-3.0007431167595744,0.0
0.6675785335687049,8.330597109001284,-3.0013678003530573,0.0
0.6679949892976935,8.329347042109493,-3.00199248394654,0.0
0.668411445026682,8.328096715064643,-3.002617167540023,0.0
0.6688279007556707,8.32684612786673,-3.003241851133506,0.0
0.6692443564846593,8.325595280515756,-3.003866534726989,0.0
0.6696608122136478,8.324344173011722,-3.0044912183204717,0.0
0.6700772679426364,8.323092805354626,-3.0051159019139546,0.0
0.670493723671625,8.321841177544469,-3.0057405855074375,0.0
0.6709101794006136,8.32058928958125,-3.0063652691009204,0.0
0.6713266351296022,8.31933714146497,-3.0069899526944033,0.0
0.6717430908585907,8.31808473319563,-3.007614636287886,0.0
0.6721595465875794,8.316832064773227,-3.008239319881369,0.0
0.672576002316568,8.315579136197762,-3.008864003474852,0.0
0.6729924580455565,8.314325947469237,-3.009488687068335,0.0
0.6734089137745451,8.31307249858765,-3.0101133706618177,0.0
0.6738253695035337,8.311818789553003,-3.0107380542553006,0.0
0.6742418252325223,8.310564820365293,-3.0113627378487835,0.0
0.6746582809615109,8.309310591024522,-3.0119874214422664,0.0
0.6750747366904994,8.30805610153069,-3.0126121050357493,0.0
0.6754911924194881,8.306801351883797,-3.013236788629232,0.0
0.6759076481484766,8.305546342083844,-3.0138614722227146,0.0
0.6763241038774652,8.304291072130827,-3.014486155816198,0.0
0.6767405596064539,8.30303554202475,-3.015110839409681,0.0
0.6771570153354424,8.301779751765611,-3.0157355230031637,0.0
0.677573471064431,8.300523701353413,-3.0163602065966466,0.0
0.6779899267934196,8.29926739078815,-3.0169848901901295,0.0
0.6784063825224081,8.298010820069829,-3.017609573783612,0.0
0.6788228382513968,8.296753989198445,-3.0182342573770953,0.0
0.6792392939803853,8.295496898174001,-3.0188589409705777,0.0
0.6796557497093739,8.294239546996494,-3.019483624564061,0.0
0.6800722054383626,8.292981935665926,-3.020108308157544,0.0
0.6804886611673511,8.291724064182297,-3.020732991751027,0.0
0.6809051168963397,8.290465932545608,-3.0213576753445093,0.0
0.6813215726253283,8.289207540755855,-3.0219823589379926,0.0
0.6817380283543168,8.287948888813043,-3.022607042531475,0.0
0.6821544840833055,8.286689976717168,-3.0232317261249584,0.0
0.682570939812294,8.285430804468234,-3.023856409718441,0.0
0.6829873955412826,8.284171372066236,-3.024481093311924,0.0
0.6834038512702713,8.282911679511178,-3.0251057769054066,0.0
0.6838203069992598,8.281651726803059,-3.02573046049889,0.0
0.6842367627282484,8.280391513941879,-3.0263551440923724,0.0
0.6846532184572369,8.279131040927636,-3.0269798276858553,0.0
0.6850696741862256,8.277870307760333,-3.027604511279338,0.0
0.6854861299152142,8.276609314439968,-3.0282291948728215,0.0
0.6859025856442027,8.275348060966543,-3.028853878466304,0.0
0.6863190413731913,8.274086547340055,-3.0294785620597873,0.0
0.68673549710218,8.272824773560506,-3.0301032456532697,0.0
0.6871519528311685,8.271562739627896,-3.0307279292467526,0.0
0.6875684085601571,8.270300445542226,-3.0313526128402355,0.0
0.6879848642891456,8.269037891303494,-3.0319772964337184,0.0
0.6884013200181343,8.267775076911699,-3.0326019800272013,0.0
0.6888177757471229,8.266512002366843,-3.0332266636206846,0.0
0.6892342314761114,8.265248667668928,-3.033851347214167,0.0
0.6896506872051,8.263985072817949,-3.03447603080765,0.0
0.6900671429340886,8.262721217813912,-3.035100714401133,0.0
0.6904835986630772,8.261457102656811,-3.0357253979946157,0.0
0.6909000543920658,8.260192727346649,-3.0363500815880986,0.0
0.6913165101210543,8.258928091883426,-3.0369747651815815,0.0
0.691732965850043,8.257663196267142,-3.0375994487750644,0.0
0.6921494215790316,8.256398040497796,-3.0382241323685473,0.0
0.6925658773080201,8.255132624575388,-3.03884881596203,0.0
0.6929823330370087,8.25386694849992,-3.039473499555513,0.0
0.6933987887659973,8.252601012271391,-3.040098183148996,0.0
0.6938152444949859,8.2513348158898,-3.040722866742479,0.0
0.6942317002239745,8.250068359355147,-3.0413475503359617,0.0
0.694648155952963,8.248801642667434,-3.0419722339294446,0.0
0.6950646116819517,8.24753466582666,-3.0425969175229275,0.0
0.6954810674109402,8.246267428832825,-3.0432216011164104,0.0
0.6958975231399288,8.244999931685927,-3.0438462847098933,0.0
0.6963139788689174,8.243732174385968,-3.044470968303376,0.0
0.696730434597906,8.242464156932948,-3.045095651896859,0.0
0.6971468903268946,8.241195879326867,-3.045720335490342,0.0
0.6975633460558832,8.239927341567723,-3.046345019083825,0.0
0.6979798017848717,8.23865854365552,-3.0469697026773077,0.0
0.6983962575138604,8.237389485590255,-3.0475943862707906,0.0
0.6988127132428489,8.236120167371928,-3.048219069864273,0.0
0.6992291689718375,8.23485058900054,-3.0488437534577564,0.0
0.6996456247008261,8.23358075047609,-3.0494684370512393,0.0
0.7000620804298147,8.232310651798581,-3.050093120644722,0.0
0.7004785361588033,8.231040292968009,-3.050717804238205,0.0
0.7008949918877919,8.229769673984375,-3.051342487831688,0.0
0.7013114476167804,8.228498794847681,-3.0519671714251704,0.0
0.7017279033457691,8.227227655557925,-3.0525918550186537,0.0
0.7021443590747576,8.225956256115108,-3.053216538612136,0.0
0.7025608148037462,8.22468459651923,-3.0538412222056195,0.0
0.7029772705327348,8.22341267677029,-3.0544659057991024,0.0
0.7033937262617234,8.222140496868288,-3.0550905893925853,0.0
0.703810181990712,8.220868056813227,-3.0557152729860677,0.0
0.7042266377197005,8.219595356605103,-3.056339956579551,0.0
0.7046430934486891,8.218322396243918,-3.0569646401730335,0.0
0.7050595491776778,8.217049175729672,-3.057589323766517,0.0
0.7054760049066663,8.215775695062364,-3.0582140073599993,0.0
0.7058924606356549,8.214501954241996,-3.0588386909534826,0.0
0.7063089163646435,8.213227953268564,-3.059463374546965,0.0
0.7067253720936321,8.211953692142075,-3.0600880581404484,0.0
0.7071418278226207,8.210679170862521,-3.060712741733931,0.0
0.7075582835516092,8.209404389429906,-3.0613374253274137,0.0
0.7079747392805978,8.208129347844231,-3.0619621089208966,0.0
0.7083911950095865,8.206854046105494,-3.06258679251438,0.0
0.708807650738575,8.205578484213696,-3.0632114761078624,0.0
0.7092241064675636,8.204302662168837,-3.0638361597013457,0.0
0.7096405621965521,8.203026579970917,-3.064460843294828,0.0
0.7100570179255408,8.201750237619935,-3.065085526888311,0.0
0.7104734736545294,8.200473635115891,-3.065710210481794,0.0
0.7108899293835179,8.199196772458787,-3.066334894075277,0.0
0.7113063851125065,8.197919649648622,-3.0669595776687597,0.0
0.7117228408414952,8.196642266685394,-3.067584261262243,0.0
0.7121392965704837,8.195364623569105,-3.0682089448557255,0.0
0.7125557522994723,8.194086720299754,-3.0688336284492084,0.0
0.7129722080284608,8.192808556877344,-3.0694583120426913,0.0
0.7133886637574495,8.191530133301871,-3.070082995636174,0.0
0.7138051194864381,8.190251449573339,-3.070707679229657,0.0
0.7142215752154266,8.188972505691742,-3.07133236282314,0.0
0.7146380309444152,8.187693301657086,-3.071957046416623,0.0
0.7150544866734038,8.186413837469368,-3.0725817300101057,0.0
0.7154709424023924,8.185134113128589,-3.0732064136035886,0.0
0.715887398131381,8.18385412863475,-3.0738310971970715,0.0
0.7163038538603695,8.182573883987848,-3.0744557807905544,0.0
0.7167203095893582,8.181293379187885,-3.0750804643840373,0.0
0.7171367653183468,8.18001261423486,-3.07570514797752,0.0
0.7175532210473353,8.178731589128775,-3.076329831571003,0.0
0.717969676776324,8.177450303869628,-3.076954515164486,0.0
0.7183861325053125,8.17616875845742,-3.077579198757969,0.0
0.7188025882343011,8.17488695289215,-3.0782038823514517,0.0
0.7192190439632897,8.17360488717382,-3.0788285659449346,0.0
0.7196354996922782,8.172322561302428,-3.0794532495384175,0.0
0.7200519554212669,8.171039975277974,-3.0800779331319004,0.0
0.7204684111502555,8.169757129100459,-3.0807026167253833,0.0
0.720884866879244,8.168474022769884,-3.081327300318866,0.0
0.7213013226082327,8.167190656286245,-3.081951983912349,0.0
0.7217177783372212,8.165907029649548,-3.0825766675058315,0.0
0.7221342340662098,8.164623142859787,-3.083201351099315,0.0
0.7225506897951984,8.163338995916966,-3.0838260346927977,0.0
0.722967145524187,8.162054588821082,-3.0844507182862806,0.0
0.7233836012531756,8.16076992157214,-3.0850754018797635,0.0
0.7238000569821641,8.159484994170134,-3.0857000854732464,0.0
0.7242165127111527,8.158199806615068,-3.086324769066729,0.0
0.7246329684401414,8.156914358906938,-3.086949452660212,0.0
0.7250494241691299,8.15562865104575,-3.0875741362536946,0.0
0.7254658798981185,8.1543426830315,-3.088198819847178,0.0
0.7258823356271071,8.153056454864188,-3.088823503440661,0.0
0.7262987913560957,8.151769966543814,-3.0894481870341437,0.0
0.7267152470850843,8.15048321807038,-3.090072870627626,0.0
0.7271317028140728,8.149196209443884,-3.0906975542211095,0.0
0.7275481585430614,8.147908940664328,-3.091322237814592,0.0
0.7279646142720501,8.146621411731708,-3.0919469214080753,0.0
0.7283810700010386,8.14533362264603,-3.0925716050015577,0.0
0.7287975257300272,8.144045573407288,-3.093196288595041,0.0
0.7292139814590157,8.142757264015486,-3.0938209721885235,0.0
0.7296304371880044,8.141468694470623,-3.094445655782007,0.0
0.730046892916993,8.140179864772698,-3.0950703393754893,0.0
0.7304633486459815,8.13889077492171,-3.095695022968972,0.0
0.7308798043749701,8.137601424917664,-3.096319706562455,0.0
0.7312962601039588,8.136311814760555,-3.0969443901559384,0.0
0.7317127158329473,8.135021944450385,-3.097569073749421,0.0
0.7321291715619359,8.133731813987154,-3.098193757342904,0.0
0.7325456272909244,8.13244142337086,-3.0988184409363866,0.0
0.7329620830199131,8.131150772601506,-3.0994431245298695,0.0
0.7333785387489017,8.12985986167909,-3.1000678081233524,0.0
0.7337949944778902,8.128568690603615,-3.1006924917168353,0.0
0.7342114502068788,8.127277259375076,-3.101317175310318,0.0
0.7346279059358674,8.125985567993478,-3.101941858903801,0.0
0.735044361664856,8.124693616458817,-3.102566542497284,0.0
0.7354608173938446,8.123401404771094,-3.103191226090767,0.0
0.7358772731228331,8.122108932930312,-3.1038159096842497,0.0
0.7362937288518218,8.120816200936467,-3.1044405932777326,0.0
0.7367101845808104,8.11952320878956,-3.1050652768712155,0.0
0.7371266403097989,8.118229956489593,-3.1056899604646984,0.0
0.7375430960387875,8.116936444036565,-3.1063146440581813,0.0
0.7379595517677761,8.115642671430475,-3.106939327651664,0.0
0.7383760074967647,8.114348638671323,-3.107564011245147,0.0
0.7387924632257533,8.113054345759112,-3.10818869483863,0.0
0.7392089189547418,8.111759792693839,-3.108813378432113,0.0
0.7396253746837305,8.110464979475502,-3.1094380620255957,0.0
0.7400418304127191,8.109169906104107,-3.1100627456190786,0.0
0.7404582861417076,8.107874572579648,-3.1106874292125615,0.0
0.7408747418706962,8.10657897890213,-3.1113121128060444,0.0
0.7412911975996848,8.10528312507155,-3.1119367963995272,0.0
0.7417076533286734,8.103987011087908,-3.11256147999301,0.0
0.742124109057662,8.102690636951206,-3.113186163586493,0.0
0.7425405647866505,8.10139400266144,-3.113810847179976,0.0
0.7429570205156392,8.100097108218614,-3.114435530773459,0.0
0.7433734762446277,8.098799953622727,-3.1150602143669417,0.0
0.7437899319736163,8.09750253887378,-3.1156848979604246,0.0
0.7442063877026049,8.09620486397177,-3.1163095815539075,0.0
0.7446228434315935,8.0949069289167,-3.11693426514739,0.0
0.7450392991605821,8.093608733708567,-3.1175589487408732,0.0
0.7454557548895707,8.092310278347373,-3.118183632334356,0.0
0.7458722106185592,8.091011562833119,-3.118808315927839,0.0
0.7462886663475479,8.089712587165803,-3.119432999521322,0.0
0.7467051220765364,8.088413351345427,-3.120057683114805,0.0
0.747121577805525,8.087113855371987,-3.1206823667082872,0.0
0.7475380335345136,8.085814099245487,-3.1213070503017706,0.0
0.7479544892635022,8.084514082965926,-3.121931733895253,0.0
0.7483709449924908,8.083213806533303,-3.1225564174887364,0.0
0.7487874007214793,8.08191326994762,-3.123181101082219,0.0
0.7492038564504679,8.080612473208873,-3.123805784675702,0.0
0.7496203121794566,8.079311416317067,-3.1244304682691846,0.0
0.7500367679084451,8.0780100992722,-3.125055151862668,0.0
0.7504532236374337,8.07670852207427,-3.1256798354561504,0.0
0.7508696793664223,8.07540668472328,-3.1263045190496337,0.0
0.7512861350954109,8.074104587219228,-3.126929202643116,0.0
0.7517025908243995,8.072802229562114,-3.1275538862365995,0.0
0.752119046553388,8.07149961175194,-3.128178569830082,0.0
0.7525355022823766,8.070196733788706,-3.1288032534235652,0.0
0.7529519580113653,8.068893595672408,-3.1294279370170477,0.0
0.7533684137403538,8.06759019740305,-3.1300526206105306,0.0
0.7537848694693424,8.06628653898063,-3.1306773042040135,0.0
0.7542013251983309,8.06498262040515,-3.1313019877974964,0.0
0.7546177809273196,8.063678441676608,-3.1319266713909792,0.0
0.7550342366563082,8.062374002795003,-3.1325513549844626,0.0
0.7554506923852967,8.061069303760338,-3.133176038577945,0.0
0.7558671481142853,8.059764344572612,-3.133800722171428,0.0
0.756283603843274,8.058459125231824,-3.134425405764911,0.0
0.7567000595722625,8.057153645737976,-3.1350500893583937,0.0
0.7571165153012511,8.055847906091065,-3.1356747729518766,0.0
0.7575329710302396,8.054541906291094,-3.1362994565453595,0.0
0.7579494267592283,8.053235646338061,-3.1369241401388424,0.0
0.7583658824882169,8.051929126231967,-3.1375488237323252,0.0
0.7587823382172054,8.050622345972812,-3.138173507325808,0.0
0.759198793946194,8.049315305560595,-3.138798190919291,0.0
0.7596152496751827,8.048008004995317,-3.139422874512774,0.0
0.7600317054041712,8.046700444276977,-3.140047558106257,0.0
0.7604481611331598,8.045392623405577,-3.1406722416997397,0.0
0.7608646168621483,8.044084542381116,-3.1412969252932226,0.0
0.761281072591137,8.042776201203592,-3.1419216088867055,0.0
0.7616975283201256,8.041467599873007,-3.1425462924801884,0.0
0.7621139840491141,8.040158738389362,-3.1431709760736712,0.0
0.7625304397781028,8.038849616752655,-3.143795659667154,0.0
0.7629468955070913,8.037540234962886,-3.144420343260637,0.0
0.7633633512360799,8.036230593020056,-3.14504502685412,0.0
0.7637798069650685,8.034920690924165,-3.145669710447603,0.0
0.764196262694057,8.033610528675213,-3.1462943940410857,0.0
0.7646127184230457,8.0323001062732,-3.1469190776345686,0.0
0.7650291741520343,8.030989423718124,-3.1475437612280515,0.0
0.7654456298810228,8.029678481009988,-3.1481684448215344,0.0
0.7658620856100115,8.028367278148789,-3.1487931284150172,0.0
0.766278541339,8.027055815134531,-3.1494178120085,0.0
0.7666949970679886,8.02574409196721,-3.150042495601983,0.0
0.7671114527969772,8.02443210864683,-3.150667179195466,0.0
0.7675279085259658,8.023119865173387,-3.1512918627889484,0.0
0.7679443642549544,8.021807361546882,-3.1519165463824317,0.0
0.7683608199839429,8.020494597767316,-3.152541229975914,0.0
0.7687772757129315,8.01918157383469,-3.1531659135693975,0.0
0.7691937314419202,8.017868289749002,-3.1537905971628803,0.0
0.7696101871709087,8.016554745510252,-3.1544152807563632,0.0
0.7700266428998973,8.01524094111844,-3.1550399643498457,0.0
0.7704430986288859,8.013926876573569,-3.155664647943329,0.0
0.7708595543578745,8.012612551875636,-3.1562893315368115,0.0
0.7712760100868631,8.01129796702464,-3.156914015130295,0.0
0.7716924658158516,8.009983122020586,-3.1575386987237772,0.0
0.7721089215448402,8.008668016863467,-3.1581633823172606,0.0
0.7725253772738289,8.007352651553289,-3.158788065910743,0.0
0.7729418330028174,8.006037026090048,-3.1594127495042263,0.0
0.773358288731806,8.004721140473748,-3.160037433097709,0.0
0.7737747444607946,8.003404994704384,-3.160662116691192,0.0
0.7741912001897832,8.00208858878196,-3.1612868002846746,0.0
0.7746076559187718,8.000771922706475,-3.161911483878158,0.0
0.7750241116477603,7.99945499647793,-3.1625361674716403,0.0
0.7754405673767489,7.998137810096321,-3.1631608510651237,0.0
0.7758570231057376,7.996820363561652,-3.163785534658606,0.0
0.7762734788347261,7.9955026568739225,-3.164410218252089,0.0
0.7766899345637147,7.99418469003313,-3.165034901845572,0.0
0.7771063902927032,7.992866463039277,-3.165659585439055,0.0
0.7775228460216919,7.991547975892363,-3.1662842690325377,0.0
0.7779393017506805,7.990229228592387,-3.166908952626021,0.0
0.778355757479669,7.98891022113935,-3.1675336362195035,0.0
0.7787722132086576,7.987590953533251,-3.1681583198129863,0.0
0.7791886689376463,7.986271425774092,-3.1687830034064692,0.0
0.7796051246666348,7.984951637861871,-3.169407686999952,0.0
0.7800215803956234,7.983631589796588,-3.170032370593435,0.0
0.7804380361246119,7.982311281578245,-3.170657054186918,0.0
0.7808544918536006,7.9809907132068405,-3.171281737780401,0.0
0.7812709475825892,7.979669884682374,-3.1719064213738837,0.0
0.7816874033115777,7.9783487960048465,-3.1725311049673666,0.0
0.7821038590405663,7.977027447174258,-3.1731557885608495,0.0
0.7825203147695549,7.975705838190608,-3.1737804721543323,0.0
0.7829367704985435,7.974383969053896,-3.1744051557478152,0.0
0.7833532262275321,7.9730618397641235,-3.175029839341298,0.0
0.7837696819565206,7.971739450321289,-3.175654522934781,0.0
0.7841861376855093,7.970416800725394,-3.176279206528264,0.0
0.7846025934144979,7.9690938909764375,-3.176903890121747,0.0
0.7850190491434864,7.9677707210744195,-3.1775285737152297,0.0
0.785435504872475,7.966447291019341,-3.1781532573087126,0.0
0.7858519606014636,7.9651236008112,-3.1787779409021955,0.0
0.7862684163304522,7.963799650449998,-3.1794026244956783,0.0
0.7866848720594408,7.9624754399357345,-3.1800273080891612,0.0
0.7871013277884293,7.9611509692684095,-3.180651991682644,0.0
0.787517783517418,7.959826238448024,-3.181276675276127,0.0
0.7879342392464065,7.958501247474577,-3.1819013588696095,0.0
0.7883506949753951,7.957175996348068,-3.182526042463093,0.0
0.7887671507043837,7.955850485068499,-3.1831507260565757,0.0
0.7891836064333723,7.954524713635868,-3.1837754096500586,0.0
0.7896000621623609,7.953198682050175,-3.1844000932435415,0.0
0.7900165178913495,7.951872390311421,-3.1850247768370243,0.0
0.790432973620338,7.950545838419607,-3.185649460430507,0.0
0.7908494293493267,7.949219026374729,-3.18627414402399,0.0
0.7912658850783152,7.947891954176793,-3.1868988276174726,0.0
0.7916823408073038,7.946564621825793,-3.187523511210956,0.0
0.7920987965362924,7.945237029321733,-3.188148194804439,0.0
0.792515252265281,7.9439091766646115,-3.1887728783979217,0.0
0.7929317079942696,7.942581063854428,-3.189397561991404,0.0
0.7933481637232582,7.941252690891185,-3.1900222455848875,0.0
0.7937646194522467,7.9399240577748795,-3.19064692917837,0.0
0.7941810751812354,7.938595164505512,-3.1912716127718532,0.0
0.7945975309102239,7.937266011083084,-3.1918962963653357,0.0
0.7950139866392125,7.935936597507594,-3.192520979958819,0.0
0.7954304423682012,7.934606923779043,-3.1931456635523014,0.0
0.7958468980971897,7.933276989897432,-3.193770347145785,0.0
0.7962633538261783,7.931946795862759,-3.1943950307392672,0.0
0.7966798095551668,7.930616341675024,-3.19501971433275,0.0
0.7970962652841554,7.929285627334227,-3.195644397926233,0.0
0.7975127210131441,7.92795465284037,-3.1962690815197163,0.0
0.7979291767421326,7.926623418193452,-3.196893765113199,0.0
0.7983456324711212,7.9252919233934715,-3.197518448706682,0.0
0.7987620882001099,7.923960168440431,-3.1981431323001646,0.0
0.7991785439290984,7.922628153334328,-3.1987678158936474,0.0
0.799594999658087,7.921295878075163,-3.1993924994871303,0.0
0.8000114553870755,7.919963342662939,-3.2000171830806132,0.0
0.8004279111160642,7.918630547097653,-3.200641866674096,0.0
0.8008443668450528,7.917297491379305,-3.2012665502675794,0.0
0.8012608225740413,7.915964175507895,-3.201891233861062,0.0
0.8016772783030299,7.914630599483425,-3.202515917454545,0.0
0.8020937340320184,7.913296763305894,-3.2031406010480277,0.0
0.8025101897610071,7.911962666975301,-3.2037652846415106,0.0
0.8029266454899957,7.910628310491646,-3.2043899682349934,0.0
0.8033431012189842,7.909293693854931,-3.2050146518284763,0.0
0.8037595569479729,7.907958817065153,-3.2056393354219592,0.0
0.8041760126769615,7.906623680122315,-3.206264019015442,0.0
0.80459246840595,7.905288283026415,-3.206888702608925,0.0
0.8050089241349386,7.903952625777454,-3.207513386202408,0.0
0.8054253798639271,7.902616708375432,-3.208138069795891,0.0
0.8058418355929158,7.901280530820348,-3.2087627533893737,0.0
0.8062582913219044,7.899944093112204,-3.2093874369828566,0.0
0.8066747470508929,7.898607395250997,-3.2100121205763394,0.0
0.8070912027798816,7.89727043723673,-3.2106368041698223,0.0
0.8075076585088701,7.895933219069401,-3.2112614877633052,0.0
0.8079241142378587,7.894595740749011,-3.211886171356788,0.0
0.8083405699668473,7.89325800227556,-3.212510854950271,0.0
0.8087570256958359,7.891920003649047,-3.213135538543754,0.0
0.8091734814248245,7.890581744869473,-3.2137602221372368,0.0
0.8095899371538131,7.889243225936838,-3.2143849057307197,0.0
0.8100063928828016,7.887904446851142,-3.2150095893242026,0.0
0.8104228486117903,7.886565407612383,-3.2156342729176854,0.0
0.8108393043407788,7.885226108220564,-3.216258956511168,0.0
0.8112557600697674,7.883886548675683,-3.216883640104651,0.0
0.811672215798756,7.882546728977741,-3.217508323698134,0.0
0.8120886715277446,7.881206649126739,-3.218133007291617,0.0
0.8125051272567332,7.879866309122674,-3.2187576908851,0.0
0.8129215829857218,7.878525708965547,-3.2193823744785828,0.0
0.8133380387147103,7.877184848655361,-3.220007058072065,0.0
0.813754494443699,7.8758437281921125,-3.2206317416655486,0.0
0.8141709501726875,7.8745023475758025,-3.221256425259031,0.0
0.8145874059016761,7.873160706806431,-3.2218811088525143,0.0
0.8150038616306647,7.871818805883999,-3.222505792445997,0.0
0.8154203173596533,7.870476644808505,-3.22313047603948,0.0
0.8158367730886419,7.86913422357995,-3.2237551596329626,0.0
0.8162532288176304,7.867791542198334,-3.224379843226446,0.0
0.816669684546619,7.866448600663656,-3.2250045268199283,0.0
0.8170861402756077,7.865105398975917,-3.2256292104134117,0.0
0.8175025960045962,7.863761937135117,-3.226253894006894,0.0
0.8179190517335848,7.862418215141256,-3.2268785776003774,0.0
0.8183355074625734,7.861074232994333,-3.22750326119386,0.0
0.818751963191562,7.8597299906943485,-3.228127944787343,0.0
0.8191684189205506,7.858385488241303,-3.2287526283808257,0.0
0.8195848746495391,7.857040725635196,-3.2293773119743086,0.0
0.8200013303785277,7.855695702876028,-3.2300019955677914,0.0
0.8204177861075164,7.854350419963798,-3.2306266791612748,0.0
0.8208342418365049,7.853004876898508,-3.231251362754757,0.0
0.8212506975654935,7.851659073680156,-3.2318760463482405,0.0
0.821667153294482,7.850313010308742,-3.232500729941723,0.0
0.8220836090234707,7.848966686784268,-3.233125413535206,0.0
0.8225000647524593,7.847620103106731,-3.2337500971286888,0.0
0.8229165204814478,7.846273259276135,-3.2343747807221717,0.0
0.8233329762104364,7.844926155292476,-3.2349994643156545,0.0
0.8237494319394251,7.843578791155756,-3.235624147909138,0.0
0.8241658876684136,7.842231166865975,-3.2362488315026203,0.0
0.8245823433974022,7.840883282423132,-3.236873515096103,0.0
0.8249987991263907,7.839535137827228,-3.237498198689586,0.0
0.8254152548553794,7.838186733078263,-3.238122882283069,0.0
0.825831710584368,7.836838068176236,-3.238747565876552,0.0
0.8262481663133565,7.835489143121149,-3.2393722494700348,0.0
0.8266646220423451,7.834139957912999,-3.2399969330635177,0.0
0.8270810777713337,7.83279051255179,-3.2406216166570005,0.0
0.8274975335003223,7.831440807037517,-3.2412463002504834,0.0
0.8279139892293109,7.830090841370184,-3.2418709838439663,0.0
0.8283304449582994,7.8287406155497905,-3.242495667437449,0.0
0.8287469006872881,7.827390129576335,-3.243120351030932,0.0
0.8291633564162767,7.826039383449817,-3.243745034624415,0.0
0.8295798121452652,7.82468837717024,-3.244369718217898,0.0
0.8299962678742538,7.8233371107376,-3.2449944018113808,0.0
0.8304127236032424,7.821985584151899,-3.2456190854048637,0.0
0.830829179332231,7.820633797413137,-3.2462437689983465,0.0
0.8312456350612196,7.819281750521313,-3.2468684525918294,0.0
0.8316620907902081,7.817929443476428,-3.2474931361853123,0.0
0.8320785465191968,7.816576876278482,-3.248117819778795,0.0
0.8324950022481854,7.815224048927474,-3.248742503372278,0.0
0.8329114579771739,7.813870961423406,-3.249367186965761,0.0
0.8333279137061625,7.812517613766276,-3.249991870559244,0.0
0.8337443694351511,7.811164005956085,-3.2506165541527263,0.0
0.8341608251641397,7.809810137992832,-3.2512412377462097,0.0
0.8345772808931283,7.808456009876518,-3.2518659213396925,0.0
0.8349937366221168,7.807101621607142,-3.2524906049331754,0.0
0.8354101923511055,7.805746973184705,-3.2531152885266583,0.0
0.835826648080094,7.804392064609208,-3.253739972120141,0.0
0.8362431038090826,7.803036895880648,-3.2543646557136237,0.0
0.8366595595380713,7.801681466999028,-3.254989339307107,0.0
0.8370760152670598,7.800325777964346,-3.2556140229005894,0.0
0.8374924709960484,7.7989698287766025,-3.2562387064940728,0.0
0.837908926725037,7.797613619435799,-3.2568633900875557,0.0
0.8383253824540255,7.796257149941933,-3.2574880736810385,0.0
0.8387418381830142,7.794900420295006,-3.258112757274521,0.0
0.8391582939120027,7.793543430495017,-3.2587374408680043,0.0
0.8395747496409913,7.792186180541967,-3.2593621244614868,0.0
0.83999120536998,7.7908286704358565,-3.25998680805497,0.0
0.8404076610989685,7.789470900176684,-3.2606114916484525,0.0
0.8408241168279571,7.788112869764451,-3.261236175241936,0.0
0.8412405725569456,7.7867545791991555,-3.2618608588354183,0.0
0.8416570282859343,7.785396028480799,-3.2624855424289017,0.0
0.8420734840149229,7.784037217609381,-3.263110226022384,0.0
0.8424899397439114,7.782678146584903,-3.263734909615867,0.0
0.8429063954729,7.781318815407362,-3.26435959320935,0.0
0.8433228512018887,7.7799592240767605,-3.264984276802833,0.0
0.8437393069308772,7.7785993725930975,-3.2656089603963157,0.0
0.8441557626598658,7.777239260956374,-3.266233643989799,0.0
0.8445722183888543,7.775878889166588,-3.2668583275832814,0.0
0.844988674117843,7.7745182572237415,-3.2674830111767643,0.0
0.8454051298468316,7.773157365127833,-3.268107694770247,0.0
0.8458215855758201,7.771796212878864,-3.26873237836373,0.0
0.8462380413048087,7.770434800476833,-3.269357061957213,0.0
0.8466544970337972,7.769073127921741,-3.269981745550696,0.0
0.8470709527627859,7.767711195213588,-3.2706064291441788,0.0
0.8474874084917745,7.766349002352373,-3.2712311127376617,0.0
0.847903864220763,7.764986549338097,-3.2718557963311445,0.0
0.8483203199497517,7.76362383617076,-3.2724804799246274,0.0
0.8487367756787403,7.762260862850361,-3.2731051635181103,0.0
0.8491532314077288,7.760897629376902,-3.273729847111593,0.0
0.8495696871367174,7.75953413575038,-3.274354530705076,0.0
0.849986142865706,7.758170381970798,-3.274979214298559,0.0
0.8504025985946946,7.756806368038154,-3.275603897892042,0.0
0.8508190543236832,7.755442093952449,-3.2762285814855248,0.0
0.8512355100526717,7.754077559713682,-3.2768532650790076,0.0
0.8516519657816604,7.752712765321855,-3.2774779486724905,0.0
0.852068421510649,7.751347710776965,-3.2781026322659734,0.0
0.8524848772396375,7.749982396079015,-3.2787273158594563,0.0
0.8529013329686261,7.748616821228003,-3.279351999452939,0.0
0.8533177886976147,7.74725098622393,-3.279976683046422,0.0
0.8537342444266033,7.745884891066796,-3.280601366639905,0.0
0.8541507001555919,7.7445185357566,-3.281226050233388,0.0
0.8545671558845804,7.743151920293343,-3.2818507338268708,0.0
0.8549836116135691,7.741785044677025,-3.2824754174203536,0.0
0.8554000673425576,7.740417908907646,-3.2831001010138365,0.0
0.8558165230715462,7.739050512985205,-3.2837247846073194,0.0
0.8562329788005348,7.737682856909703,-3.2843494682008023,0.0
0.8566494345295234,7.736314940681139,-3.2849741517942848,0.0
0.857065890258512,7.734946764299514,-3.285598835387768,0.0
0.8574823459875006,7.733578327764828,-3.286223518981251,0.0
0.8578988017164891,7.7322096310770805,-3.286848202574734,0.0
0.8583152574454778,7.730840674236272,-3.2874728861682168,0.0
0.8587317131744663,7.729471457242402,-3.2880975697616996,0.0
0.8591481689034549,7.72810198009547,-3.288722253355182,0.0
0.8595646246324435,7.726732242795478,-3.2893469369486654,0.0
0.8599810803614321,7.725362245342424,-3.289971620542148,0.0
0.8603975360904207,7.723991987736309,-3.290596304135631,0.0
0.8608139918194092,7.722621469977132,-3.2912209877291136,0.0
0.8612304475483978,7.721250692064894,-3.291845671322597,0.0
0.8616469032773865,7.719879653999595,-3.2924703549160794,0.0
0.862063359006375,7.718508355781235,-3.2930950385095628,0.0
0.8624798147353636,7.717136797409813,-3.293719722103045,0.0
0.8628962704643522,7.715764978885329,-3.2943444056965285,0.0
0.8633127261933408,7.714392900207785,-3.294969089290011,0.0
0.8637291819223294,7.713020561377179,-3.2955937728834943,0.0
0.8641456376513179,7.711647962393512,-3.2962184564769768,0.0
0.8645620933803065,7.710275103256784,-3.29684314007046,0.0
0.8649785491092952,7.708901983966994,-3.2974678236639425,0.0
0.8653950048382837,7.707528604524143,-3.2980925072574254,0.0
0.8658114605672723,7.70615496492823,-3.2987171908509083,0.0
0.8662279162962608,7.704781065179256,-3.299341874444391,0.0
0.8666443720252495,7.703406905277221,-3.299966558037874,0.0
0.8670608277542381,7.702032485222126,-3.3005912416313574,0.0
0.8674772834832266,7.700657805013968,-3.30121592522484,0.0
0.8678937392122152,7.69928286465275,-3.3018406088183228,0.0
0.8683101949412039,7.6979076641384685,-3.3024652924118056,0.0
0.8687266506701924,7.696532203471127,-3.3030899760052885,0.0
0.869143106399181,7.695156482650725,-3.3037146595987714,0.0
0.8695595621281695,7.69378050167726,-3.3043393431922543,0.0
0.8699760178571582,7.692404260550735,-3.304964026785737,0.0
0.8703924735861468,7.691027759271148,-3.30558871037922,0.0
0.8708089293151353,7.6896509978385,-3.306213393972703,0.0
0.871225385044124,7.688273976252791,-3.306838077566186,0.0
0.8716418407731126,7.68689669451402,-3.3074627611596688,0.0
0.8720582965021011,7.685519152622188,-3.3080874447531516,0.0
0.8724747522310897,7.684141350577295,-3.3087121283466345,0.0
0.8728912079600782,7.6827632883793395,-3.3093368119401174,0.0
0.8733076636890669,7.6813849660283235,-3.3099614955336003,0.0
0.8737241194180555,7.680006383524247,-3.310586179127083,0.0
0.874140575147044,7.678627540867108,-3.311210862720566,0.0
0.8745570308760326,7.677248438056909,-3.311835546314049,0.0
0.8749734866050212,7.675869075093647,-3.312460229907532,0.0
0.8753899423340098,7.674489451977324,-3.3130849135010147,0.0
0.8758063980629984,7.6731095687079405,-3.3137095970944976,0.0
0.8762228537919869,7.671729425285496,-3.3143342806879805,0.0
0.8766393095209756,7.670349021709989,-3.3149589642814634,0.0
0.8770557652499642,7.668968357981422,-3.3155836478749463,0.0
0.8774722209789527,7.667587434099793,-3.316208331468429,0.0
0.8778886767079414,7.666206250065102,-3.316833015061912,0.0
0.8783051324369299,7.66482480587735,-3.317457698655395,0.0
0.8787215881659185,7.663443101536537,-3.318082382248878,0.0
0.8791380438949071,7.662061137042663,-3.3187070658423607,0.0
0.8795544996238956,7.660678912395728,-3.319331749435843,0.0
0.8799709553528843,7.659296427595731,-3.3199564330293265,0.0
0.8803874110818728,7.657913682642673,-3.320581116622809,0.0
0.8808038668108614,7.656530677536553,-3.3212058002162923,0.0
0.88122032253985,7.655147412277372,-3.321830483809775,0.0
0.8816367782688386,7.65376388686513,-3.322455167403258,0.0
0.8820532339978272,7.652380101299826,-3.3230798509967405,0.0
0.8824696897268158,7.650996055581461,-3.323704534590224,0.0
0.8828861454558043,7.6496117497100355,-3.3243292181837063,0.0
0.883302601184793,7.648227183685548,-3.3249539017771896,0.0
0.8837190569137815,7.646842357508,-3.325578585370672,0.0
0.8841355126427701,7.645457271177389,-3.3262032689641554,0.0
0.8845519683717588,7.644071924693717,-3.326827952557638,0.0
0.8849684241007473,7.6426863180569855,-3.327452636151121,0.0
0.8853848798297359,7.641300451267192,-3.3280773197446036,0.0
0.8858013355587244,7.639914324324336,-3.3287020033380865,0.0
0.886217791287713,7.638527937228419,-3.3293266869315694,0.0
0.8866342470167017,7.637141289979441,-3.3299513705250527,0.0
0.8870507027456902,7.635754382577403,-3.330576054118535,0.0
0.8874671584746788,7.634367215022301,-3.3312007377120185,0.0
0.8878836142036675,7.63297978731414,-3.331825421305501,0.0
0.888300069932656,7.6315920994529165,-3.332450104898984,0.0
0.8887165256616446,7.630204151438632,-3.3330747884924667,0.0
0.8891329813906331,7.628815943271286,-3.3336994720859496,0.0
0.8895494371196218,7.6274274749508795,-3.3343241556794325,0.0
0.8899658928486104,7.626038746477411,-3.334948839272916,0.0
0.8903823485775989,7.624649757850881,-3.3355735228663983,0.0
0.8907988043065875,7.62326050907129,-3.336198206459881,0.0
0.8912152600355762,7.621871000138638,-3.336822890053364,0.0
0.8916317157645647,7.620481231052924,-3.337447573646847,0.0
0.8920481714935533,7.6190912018141494,-3.33807225724033,0.0
0.8924646272225418,7.617700912422313,-3.3386969408338127,0.0
0.8928810829515305,7.616310362877416,-3.3393216244272956,0.0
0.8932975386805191,7.6149195531794565,-3.3399463080207785,0.0
0.8937139944095076,7.6135284833284365,-3.3405709916142614,0.0
0.8941304501384962,7.612137153324355,-3.3411956752077443,0.0
0.8945469058674848,7.610745563167212,-3.341820358801227,0.0
0.8949633615964734,7.609353712857009,-3.34244504239471,0.0
0.895379817325462,7.607961602393742,-3.343069725988193,0.0
0.8957962730544505,7.606569231777416,-3.343694409581676,0.0
0.8962127287834392,7.6051766010080275,-3.3443190931751587,0.0
0.8966291845124278,7.603783710085579,-3.3449437767686416,0.0
0.8970456402414163,7.602390559010068,-3.3455684603621245,0.0
0.8974620959704049,7.600997147781496,-3.3461931439556074,0.0
0.8978785516993935,7.599603476399863,-3.3468178275490903,0.0
0.8982950074283821,7.598209544865168,-3.347442511142573,0.0
0.8987114631573707,7.596815353177412,-3.348067194736056,0.0
0.8991279188863592,7.595420901336595,-3.348691878329539,0.0
0.8995443746153479,7.594026189342716,-3.349316561923022,0.0
0.8999608303443364,7.592631217195777,-3.3499412455165043,0.0
0.900377286073325,7.591235984895775,-3.3505659291099876,0.0
0.9007937418023136,7.589840492442713,-3.3511906127034705,0.0
0.9012101975313022,7.588444739836589,-3.3518152962969534,0.0
0.9016266532602908,7.587048727077404,-3.3524399798904363,0.0
0.9020431089892794,7.5856524541651575,-3.353064663483919,0.0
0.9024595647182679,7.5842559210998495,-3.3536893470774016,0.0
0.9028760204472566,7.5828591278814805,-3.354314030670885,0.0
0.9032924761762451,7.581462074510051,-3.3549387142643674,0.0
0.9037089319052337,7.580064760985559,-3.3555633978578507,0.0
0.9041253876342223,7.578667187308006,-3.3561880814513336,0.0
0.9045418433632109,7.577269353477392,-3.3568127650448165,0.0
0.9049582990921995,7.575871259493716,-3.357437448638299,0.0
0.905374754821188,7.574472905356979,-3.3580621322317823,0.0
0.9057912105501766,7.573074291067181,-3.3586868158252647,0.0
0.9062076662791653,7.571675416624322,-3.359311499418748,0.0
0.9066241220081538,7.5702762820284,-3.3599361830122305,0.0
0.9070405777371424,7.568876887279418,-3.360560866605714,0.0
0.907457033466131,7.5674772323773745,-3.3611855501991963,0.0
0.9078734891951196,7.56607731732227,-3.3618102337926796,0.0
0.9082899449241082,7.564677142114104,-3.362434917386162,0.0
0.9087064006530967,7.563276706752877,-3.363059600979645,0.0
0.9091228563820853,7.5618760112385885,-3.363684284573128,0.0
0.909539312111074,7.560475055571238,-3.364308968166611,0.0
0.9099557678400625,7.559073839750827,-3.3649336517600936,0.0
0.9103722235690511,7.557672363777354,-3.365558335353577,0.0
0.9107886792980397,7.55627062765082,-3.3661830189470594,0.0
0.9112051350270283,7.5548686313712246,-3.3668077025405423,0.0
0.9116215907560169,7.553466374938568,-3.367432386134025,0.0
0.9120380464850054,7.5520638583528505,-3.368057069727508,0.0
0.912454502213994,7.550661081614071,-3.368681753320991,0.0
0.9128709579429827,7.54925804472223,-3.3693064369144743,0.0
0.9132874136719712,7.547854747677329,-3.3699311205079567,0.0
0.9137038694009598,7.546451190479366,-3.3705558041014396,0.0
0.9141203251299483,7.545047373128341,-3.3711804876949225,0.0
0.914536780858937,7.543643295624255,-3.3718051712884054,0.0
0.9149532365879256,7.5422389579671085,-3.3724298548818883,0.0
0.9153696923169141,7.5408343601569,-3.373054538475371,0.0
0.9157861480459027,7.539429502193631,-3.373679222068854,0.0
0.9162026037748914,7.5380243840773,-3.374303905662337,0.0
0.9166190595038799,7.536619005807907,-3.37492858925582,0.0
0.9170355152328685,7.535213367385453,-3.3755532728493027,0.0
0.917451970961857,7.533807468809939,-3.3761779564427856,0.0
0.9178684266908457,7.5324013100813625,-3.3768026400362685,0.0
0.9182848824198343,7.530994891199724,-3.3774273236297514,0.0
0.9187013381488228,7.5295882121650255,-3.3780520072232343,0.0
0.9191177938778115,7.528181272977266,-3.378676690816717,0.0
0.9195342496068,7.526774073636444,-3.3793013744102,0.0
0.9199507053357886,7.525366614142562,-3.379926058003683,0.0
0.9203671610647772,7.5239588944956175,-3.380550741597166,0.0
0.9207836167937657,7.522550914695612,-3.3811754251906487,0.0
0.9212000725227544,7.521142674742546,-3.3818001087841316,0.0
0.921616528251743,7.519734174636417,-3.3824247923776145,0.0
0.9220329839807315,7.5183254143772285,-3.3830494759710974,0.0
0.9224494397097202,7.516916393964977,-3.3836741595645803,0.0
0.9228658954387087,7.515507113399666,-3.3842988431580627,0.0
0.9232823511676973,7.514097572681292,-3.384923526751546,0.0
0.9236988068966859,7.5126877718098575,-3.385548210345029,0.0
0.9241152626256744,7.511277710785362,-3.386172893938512,0.0
0.9245317183546631,7.5098673896078045,-3.3867975775319947,0.0
0.9249481740836516,7.508456808277186,-3.3874222611254776,0.0
0.9253646298126402,7.507045966793506,-3.38804694471896,0.0
0.9257810855416289,7.505634865156765,-3.3886716283124434,0.0
0.9261975412706174,7.504223503366962,-3.389296311905926,0.0
0.926613996999606,7.5028118814240985,-3.389920995499409,0.0
0.9270304527285946,7.501399999328173,-3.390545679092892,0.0
0.9274469084575832,7.499987857079187,-3.391170362686375,0.0
0.9278633641865718,7.498575454677139,-3.3917950462798574,0.0
0.9282798199155603,7.4971627921220305,-3.3924197298733407,0.0
0.9286962756445489,7.49574986941386,-3.393044413466823,0.0
0.9291127313735376,7.494336686552629,-3.3936690970603065,0.0
0.9295291871025261,7.4929232435383355,-3.394293780653789,0.0
0.9299456428315147,7.4915095403709815,-3.3949184642472723,0.0
0.9303620985605033,7.490095577050566,-3.3955431478407547,0.0
0.9307785542894919,7.488681353577089,-3.396167831434238,0.0
0.9311950100184805,7.487266869950551,-3.3967925150277205,0.0
0.931611465747469,7.485852126170951,-3.3974171986212034,0.0
0.9320279214764576,7.48443712223829,-3.3980418822146863,0.0
0.9324443772054463,7.4830218581525685,-3.3986665658081696,0.0
0.9328608329344348,7.481606333913785,-3.399291249401652,0.0
0.9332772886634234,7.480190549521939,-3.3999159329951354,0.0
0.9336937443924119,7.478774504977034,-3.400540616588618,0.0
0.9341102001214006,7.477358200279067,-3.4011653001821007,0.0
0.9345266558503892,7.475941635428038,-3.4017899837755836,0.0
0.9349431115793777,7.474524810423948,-3.4024146673690665,0.0
0.9353595673083663,7.473107725266797,-3.4030393509625494,0.0
0.935776023037355,7.471690379956584,-3.4036640345560327,0.0
0.9361924787663435,7.47027277449331,-3.404288718149515,0.0
0.9366089344953321,7.468854908876975,-3.404913401742998,0.0
0.9370253902243206,7.467436783107578,-3.405538085336481,0.0
0.9374418459533093,7.46601839718512,-3.406162768929964,0.0
0.9378583016822979,7.464599751109601,-3.4067874525234467,0.0
0.9382747574112864,7.463180844881021,-3.4074121361169296,0.0
0.938691213140275,7.4617616784993785,-3.4080368197104125,0.0
0.9391076688692636,7.460342251964676,-3.4086615033038954,0.0
0.9395241245982522,7.458922565276912,-3.4092861868973783,0.0
0.9399405803272408,7.457502618436086,-3.409910870490861,0.0
0.9403570360562293,7.456082411442199,-3.410535554084344,0.0
0.940773491785218,7.454661944295251,-3.411160237677827,0.0
0.9411899475142066,7.453241216995241,-3.41178492127131,0.0
0.9416064032431951,7.45182022954217,-3.4124096048647927,0.0
0.9420228589721837,7.450398981936037,-3.4130342884582756,0.0
0.9424393147011723,7.448977474176845,-3.4136589720517585,0.0
0.9428557704301609,7.447555706264589,-3.4142836556452414,0.0
0.9432722261591495,7.446133678199272,-3.4149083392387243,0.0
0.943688681888138,7.444711389980895,-3.415533022832207,0.0
0.9441051376171267,7.443288841609457,-3.41615770642569,0.0
0.9445215933461152,7.441866033084956,-3.416782390019173,0.0
0.9449380490751038,7.440442964407395,-3.417407073612656,0.0
0.9453545048040924,7.439019635576772,-3.4180317572061387,0.0
0.945770960533081,7.437596046593088,-3.418656440799621,0.0
0.9461874162620696,7.436172197456343,-3.4192811243931045,0.0
0.9466038719910582,7.434748088166536,-3.4199058079865874,0.0
0.9470203277200467,7.433323718723668,-3.4205304915800703,0.0
0.9474367834490354,7.4318990891277386,-3.421155175173553,0.0
0.9478532391780239,7.430474199378748,-3.421779858767036,0.0
0.9482696949070125,7.429049049476696,-3.4224045423605185,0.0
0.9486861506360011,7.427623639421583,-3.423029225954002,0.0
0.9491026063649897,7.426197969213408,-3.4236539095474843,0.0
0.9495190620939783,7.424772038852172,-3.4242785931409676,0.0
0.9499355178229669,7.423345848337875,-3.4249032767344505,0.0
0.9503519735519554,7.421919397670517,-3.4255279603279334,0.0
0.9507684292809441,7.420492686850096,-3.426152643921416,0.0
0.9511848850099326,7.419065715876616,-3.426777327514899,0.0
0.9516013407389212,7.417638484750073,-3.4274020111083816,0.0
0.9520177964679098,7.41621099347047,-3.428026694701865,0.0
0.9524342521968984,7.414783242037805,-3.4286513782953474,0.0
0.952850707925887,7.413355230452078,-3.4292760618888307,0.0
0.9532671636548755,7.41192695871329,-3.429900745482313,0.0
0.9536836193838641,7.410498426821441,-3.4305254290757965,0.0
0.9541000751128528,7.409069634776531,-3.431150112669279,0.0
0.9545165308418413,7.407640582578559,-3.431774796262762,0.0
0.9549329865708299,7.4062112702275265,-3.4323994798562447,0.0
0.9553494422998186,7.404781697723433,-3.433024163449728,0.0
0.9557658980288071,7.403351865066277,-3.4336488470432105,0.0
0.9561823537577957,7.40192177225606,-3.434273530636694,0.0
0.9565988094867842,7.400491419292782,-3.4348982142301763,0.0
0.9570152652157728,7.3990608061764425,-3.435522897823659,0.0
0.9574317209447615,7.397629932907041,-3.436147581417142,0.0
0.95784817667375,7.39619879948458,-3.436772265010625,0.0
0.9582646324027386,7.394767405909056,-3.437396948604108,0.0
0.9586810881317271,7.393335752180471,-3.4380216321975907,0.0
0.9590975438607158,7.391903838298825,-3.4386463157910736,0.0
0.9595139995897044,7.390471664264117,-3.4392709993845565,0.0
0.9599304553186929,7.389039230076349,-3.4398956829780394,0.0
0.9603469110476816,7.387606535735519,-3.4405203665715223,0.0
0.9607633667766702,7.386173581241628,-3.441145050165005,0.0
0.9611798225056587,7.384740366594675,-3.441769733758488,0.0
0.9615962782346473,7.383306891794661,-3.442394417351971,0.0
0.9620127339636358,7.3818731568415865,-3.443019100945454,0.0
0.9624291896926245,7.38043916173545,-3.4436437845389367,0.0
0.9628456454216131,7.3790049064762515,-3.4442684681324196,0.0
0.9632621011506016,7.377570391063992,-3.4448931517259025,0.0
0.9636785568795903,7.376135615498672,-3.4455178353193854,0.0
0.9640950126085788,7.37470057978029,-3.4461425189128683,0.0
0.9645114683375674,7.3732652839088475,-3.446767202506351,0.0
0.964927924066556,7.371829727884343,-3.447391886099834,0.0
0.9653443797955445,7.370393911706778,-3.448016569693317,0.0
0.9657608355245332,7.3689578353761505,-3.4486412532868,0.0
0.9661772912535218,7.3675214988924616,-3.4492659368802827,0.0
0.9665937469825103,7.366084902255713,-3.4498906204737656,0.0
0.967010202711499,7.364648045465901,-3.4505153040672485,0.0
0.9674266584404875,7.36321092852303,-3.4511399876607314,0.0
0.9678431141694761,7.361773551427095,-3.4517646712542143,0.0
0.9682595698984647,7.3603359141781,-3.452389354847697,0.0
0.9686760256274533,7.3588980167760445,-3.4530140384411796,0.0
0.9690924813564419,7.357459859220927,-3.453638722034663,0.0
0.9695089370854305,7.356021441512748,-3.454263405628146,0.0
0.969925392814419,7.354582763651508,-3.4548880892216287,0.0
0.9703418485434077,7.353143825637207,-3.4555127728151116,0.0
0.9707583042723962,7.351704627469844,-3.4561374564085945,0.0
0.9711747600013848,7.35026516914942,-3.456762140002077,0.0
0.9715912157303734,7.3488254506759345,-3.4573868235955603,0.0
0.972007671459362,7.347385472049388,-3.4580115071890427,0.0
0.9724241271883506,7.34594523326978,-3.458636190782526,0.0
0.9728405829173391,7.344504734337111,-3.4592608743760085,0.0
0.9732570386463277,7.34306397525138,-3.459885557969492,0.0
0.9736734943753164,7.341622956012587,-3.4605102415629743,0.0
0.9740899501043049,7.340181676620735,-3.4611349251564576,0.0
0.9745064058332935,7.3387401370758205,-3.46175960874994,0.0
0.9749228615622821,7.337298337377844,-3.4623842923434234,0.0
0.9753393172912707,7.3358562775268075,-3.463008975936906,0.0
0.9757557730202593,7.334413957522709,-3.463633659530389,0.0
0.9761722287492478,7.332971377365549,-3.4642583431238716,0.0
0.9765886844782364,7.331528537055328,-3.464883026717355,0.0
0.9770051402072251,7.330085436592045,-3.4655077103108374,0.0
0.9774215959362136,7.328642075975702,-3.4661323939043203,0.0
0.9778380516652022,7.327198455206297,-3.466757077497803,0.0
0.9782545073941907,7.325754574283831,-3.467381761091286,0.0
0.9786709631231794,7.324310433208303,-3.468006444684769,0.0
0.979087418852168,7.322866031979713,-3.4686311282782523,0.0
0.9795038745811565,7.321421370598063,-3.4692558118717347,0.0
0.9799203303101451,7.319976449063352,-3.4698804954652176,0.0
0.9803367860391338,7.318531267375579,-3.4705051790587005,0.0
0.9807532417681223,7.317085825534745,-3.4711298626521834,0.0
0.9811696974971109,7.315640123540849,-3.4717545462456663,0.0
0.9815861532260994,7.314194161393893,-3.472379229839149,0.0
0.9820026089550881,7.3127479390938745,-3.473003913432632,0.0
0.9824190646840767,7.311301456640795,-3.473628597026115,0.0
0.9828355204130652,7.309854714034654,-3.474253280619598,0.0
0.9832519761420538,7.308407711275452,-3.4748779642130807,0.0
0.9836684318710424,7.3069604483631885,-3.4755026478065636,0.0
0.984084887600031,7.3055129252978634,-3.4761273314000465,0.0
0.9845013433290196,7.3040651420794775,-3.4767520149935294,0.0
0.9849177990580081,7.302617098708031,-3.4773766985870123,0.0
0.9853342547869968,7.301168795183521,-3.478001382180495,0.0
0.9857507105159854,7.299720231505952,-3.478626065773978,0.0
0.9861671662449739,7.298271407675321,-3.479250749367461,0.0
0.9865836219739625,7.296822323691628,-3.479875432960944,0.0
0.9870000777029511,7.295372979554874,-3.4805001165544267,0.0
0.9874165334319397,7.293923375265059,-3.4811248001479096,0.0
0.9878329891609283,7.292473510822182,-3.4817494837413925,0.0
0.9882494448899168,7.291023386226245,-3.4823741673348754,0.0
0.9886659006189055,7.289573001477246,-3.4829988509283583,0.0
0.9890823563478941,7.288122356575185,-3.483623534521841,0.0
0.9894988120768826,7.286671451520063,-3.484248218115324,0.0
0.9899152678058712,7.28522028631188,-3.484872901708807,0.0
0.9903317235348598,7.2837688609506355,-3.48549758530229,0.0
0.9907481792638484,7.28231717543633,-3.4861222688957727,0.0
0.991164634992837,7.280865229768963,-3.4867469524892556,0.0
0.9915810907218255,7.2794130239485355,-3.487371636082738,0.0
0.9919975464508142,7.277960557975045,-3.4879963196762214,0.0
0.9924140021798027,7.276507831848495,-3.488621003269704,0.0
0.9928304579087913,7.275054845568882,-3.489245686863187,0.0
0.99324691363778,7.273601599136208,-3.48987037045667,0.0
0.9936633693667685,7.272148092550474,-3.490495054050153,0.0
0.9940798250957571,7.270694325811677,-3.4911197376436354,0.0
0.9944962808247457,7.26924029891982,-3.4917444212371187,0.0
0.9949127365537342,7.267786011874901,-3.492369104830601,0.0
0.9953291922827229,7.266331464676921,-3.4929937884240845,0.0
0.9957456480117114,7.26487665732588,-3.493618472017567,0.0
0.9961621037407,7.263421589821776,-3.4942431556110503,0.0
0.9965785594696887,7.261966262164613,-3.4948678392045327,0.0
0.9969950151986772,7.2605106743543875,-3.495492522798016,0.0
0.9974114709276658,7.259054826391101,-3.4961172063914985,0.0
0.9978279266566543,7.257598718274753,-3.4967418899849814,0.0
0.998244382385643,7.256142350005344,-3.4973665735784643,0.0
0.9986608381146316,7.254685721582873,-3.4979912571719476,0.0
0.9990772938436201,7.253228833007341,-3.49861594076543,0.0
0.9994937495726087,7.251771684278748,-3.4992406243589134,0.0
0.9999102053015974,7.250314275397093,-3.499865307952396,0.0
1.0003266610305859,7.248856606362378,-3.5004899915458787,0.0
1.0007431167595744,7.247398677174601,-3.5011146751393616,0.0
1.0011595724885631,7.245940487833762,-3.501739358732845,0.0
1.0015760282175517,7.2444820383398625,-3.5023640423263274,0.0
1.0019924839465402,7.243023328692901,-3.5029887259198103,0.0
1.002408939675529,7.241564358892878,-3.503613409513293,0.0
1.0028253954045174,7.2401051289397955,-3.504238093106776,0.0
1.003241851133506,7.23864563883365,-3.504862776700259,0.0
1.0036583068624947,7.237185888574444,-3.5054874602937423,0.0
1.0040747625914832,7.235725878162176,-3.5061121438872247,0.0
1.0044912183204717,7.234265607596847,-3.5067368274807076,0.0
1.0049076740494602,7.232805076878457,-3.5073615110741905,0.0
1.005324129778449,7.231344286007005,-3.5079861946676734,0.0
1.0057405855074375,7.229883234982493,-3.5086108782611563,0.0
1.006157041236426,7.228421923804919,-3.509235561854639,0.0
1.0065734969654148,7.226960352474283,-3.509860245448122,0.0
1.0069899526944033,7.225498520990586,-3.510484929041605,0.0
1.0074064084233918,7.224036429353828,-3.511109612635088,0.0
1.0078228641523805,7.222574077564008,-3.5117342962285707,0.0
1.008239319881369,7.221111465621128,-3.5123589798220536,0.0
1.0086557756103576,7.219648593525186,-3.5129836634155365,0.0
1.0090722313393463,7.218185461276182,-3.5136083470090194,0.0
1.0094886870683348,7.216722068874118,-3.5142330306025023,0.0
1.0099051427973234,7.215258416318992,-3.514857714195985,0.0
1.0103215985263119,7.213794503610805,-3.5154823977894676,0.0
1.0107380542553006,7.212330330749555,-3.516107081382951,0.0
1.0111545099842891,7.210865897735246,-3.516731764976434,0.0
1.0115709657132776,7.209401204567875,-3.5173564485699167,0.0
1.0119874214422664,7.207936251247442,-3.5179811321633996,0.0
1.012403877171255,7.206471037773948,-3.5186058157568825,0.0
1.0128203329002434,7.205005564147394,-3.519230499350365,0.0
1.0132367886292322,7.203539830367776,-3.5198551829438482,0.0
1.0136532443582207,7.2020738364350985,-3.520479866537331,0.0
1.0140697000872092,7.20060758234936,-3.521104550130814,0.0
1.014486155816198,7.199141068110559,-3.521729233724297,0.0
1.0149026115451865,7.1976742937186975,-3.52235391731778,0.0
1.015319067274175,7.196207259173775,-3.5229786009112622,0.0
1.0157355230031637,7.19473996447579,-3.5236032845047456,0.0
1.0161519787321522,7.193272409624744,-3.5242279680982285,0.0
1.0165684344611408,7.1918045946206375,-3.5248526516917114,0.0
1.0169848901901293,7.19033651946347,-3.525477335285194,0.0
1.017401345919118,7.18886818415324,-3.526102018878677,0.0
1.0178178016481065,7.187399588689948,-3.5267267024721596,0.0
1.018234257377095,7.185930733073597,-3.5273513860656425,0.0
1.0186507131060838,7.184461617304183,-3.527976069659126,0.0
1.0190671688350723,7.182992241381708,-3.5286007532526087,0.0
1.0194836245640608,7.1815226053061725,-3.529225436846091,0.0
1.0199000802930496,7.180052709077574,-3.5298501204395745,0.0
1.020316536022038,7.178582552695915,-3.530474804033057,0.0
1.0207329917510266,7.177112136161195,-3.53109948762654,0.0
1.0211494474800153,7.175641459473414,-3.531724171220023,0.0
1.0215659032090039,7.174170522632571,-3.532348854813506,0.0
1.0219823589379924,7.172699325638668,-3.5329735384069885,0.0
1.022398814666981,7.171227868491703,-3.5335982220004714,0.0
1.0228152703959696,7.169756151191676,-3.5342229055939542,0.0
1.0232317261249582,7.168284173738588,-3.534847589187437,0.0
1.0236481818539467,7.166811936132438,-3.53547227278092,0.0
1.0240646375829354,7.165339438373227,-3.5360969563744034,0.0
1.024481093311924,7.163866680460956,-3.536721639967886,0.0
1.0248975490409125,7.162393662395623,-3.5373463235613687,0.0
1.0253140047699012,7.160920384177228,-3.5379710071548516,0.0
1.0257304604988897,7.159446845805772,-3.5385956907483345,0.0
1.0261469162278782,7.1579730472812555,-3.5392203743418174,0.0
1.026563371956867,7.156498988603676,-3.5398450579353007,0.0
1.0269798276858555,7.155024669773037,-3.540469741528783,0.0
1.027396283414844,7.153550090789336,-3.541094425122266,0.0
1.0278127391438325,7.152075251652574,-3.541719108715749,0.0
1.0282291948728213,7.15060015236275,-3.542343792309232,0.0
1.0286456506018098,7.149124792919865,-3.5429684759027147,0.0
1.0290621063307983,7.147649173323919,-3.5435931594961976,0.0
1.029478562059787,7.146173293574911,-3.5442178430896805,0.0
1.0298950177887756,7.144697153672842,-3.5448425266831634,0.0
1.030311473517764,7.143220753617712,-3.5454672102766462,0.0
1.0307279292467528,7.14174409340952,-3.546091893870129,0.0
1.0311443849757413,7.140267173048267,-3.546716577463612,0.0
1.0315608407047299,7.138789992533954,-3.547341261057095,0.0
1.0319772964337186,7.137312551866577,-3.547965944650578,0.0
1.0323937521627071,7.135834851046141,-3.5485906282440607,0.0
1.0328102078916956,7.1343568900726435,-3.5492153118375436,0.0
1.0332266636206842,7.132878668946084,-3.549839995431026,0.0
1.033643119349673,7.131400187666463,-3.5504646790245094,0.0
1.0340595750786614,7.129921446233781,-3.5510893626179922,0.0
1.03447603080765,7.128442444648037,-3.551714046211475,0.0
1.0348924865366387,7.126963182909233,-3.552338729804958,0.0
1.0353089422656272,7.125483661017367,-3.552963413398441,0.0
1.0357253979946157,7.12400387897244,-3.5535880969919234,0.0
1.0361418537236045,7.122523836774451,-3.5542127805854067,0.0
1.036558309452593,7.121043534423401,-3.5548374641788896,0.0
1.0369747651815815,7.11956297191929,-3.5554621477723725,0.0
1.0373912209105702,7.118082149262117,-3.5560868313658553,0.0
1.0378076766395588,7.116601066451883,-3.5567115149593382,0.0
1.0382241323685473,7.115119723488588,-3.5573361985528207,0.0
1.0386405880975358,7.113638120372232,-3.5579608821463036,0.0
1.0390570438265245,7.112156257102814,-3.558585565739787,0.0
1.039473499555513,7.110674133680336,-3.55921024933327,0.0
1.0398899552845016,7.109191750104795,-3.5598349329267522,0.0
1.0403064110134903,7.107709106376193,-3.5604596165202356,0.0
1.0407228667424788,7.10622620249453,-3.561084300113718,0.0
1.0411393224714673,7.104743038459806,-3.561708983707201,0.0
1.041555778200456,7.1032596142720195,-3.5623336673006842,0.0
1.0419722339294446,7.101775929931173,-3.562958350894167,0.0
1.0423886896584331,7.100291985437265,-3.5635830344876496,0.0
1.0428051453874219,7.0988077807902945,-3.564207718081133,0.0
1.0432216011164104,7.0973233159902644,-3.5648324016746153,0.0
1.043638056845399,7.095838591037172,-3.5654570852680982,0.0
1.0440545125743874,7.094353605931019,-3.566081768861581,0.0
1.0444709683033762,7.092868360671804,-3.5667064524550645,0.0
1.0448874240323647,7.0913828552595275,-3.567331136048547,0.0
1.0453038797613532,7.08989708969419,-3.56795581964203,0.0
1.045720335490342,7.088411063975791,-3.5685805032355127,0.0
1.0461367912193305,7.086924778104331,-3.5692051868289956,0.0
1.046553246948319,7.08543823207981,-3.5698298704224785,0.0
1.0469697026773077,7.083951425902227,-3.570454554015962,0.0
1.0473861584062962,7.082464359571583,-3.5710792376094442,0.0
1.0478026141352847,7.080977033087878,-3.571703921202927,0.0
1.0482190698642735,7.079489446451111,-3.57232860479641,0.0
1.048635525593262,7.078001599661283,-3.572953288389893,0.0
1.0490519813222505,7.076513492718394,-3.573577971983376,0.0
1.049468437051239,7.075025125622444,-3.5742026555768587,0.0
1.0498848927802278,7.073536498373432,-3.5748273391703416,0.0
1.0503013485092163,7.072047610971358,-3.5754520227638245,0.0
1.0507178042382048,7.070558463416225,-3.5760767063573073,0.0
1.0511342599671936,7.069069055708028,-3.5767013899507902,0.0
1.051550715696182,7.067579387846772,-3.577326073544273,0.0
1.0519671714251706,7.066089459832453,-3.577950757137756,0.0
1.0523836271541593,7.064599271665073,-3.578575440731239,0.0
1.0528000828831479,7.063108823344632,-3.579200124324722,0.0
1.0532165386121364,7.061618114871131,-3.5798248079182047,0.0
1.0536329943411251,7.060127146244566,-3.5804494915116876,0.0
1.0540494500701136,7.058635917464941,-3.5810741751051705,0.0
1.0544659057991022,7.057144428532255,-3.5816988586986533,0.0
1.054882361528091,7.055652679446506,-3.5823235422921362,0.0
1.0552988172570794,7.054160670207699,-3.582948225885619,0.0
1.055715272986068,7.052668400815828,-3.583572909479102,0.0
1.0561317287150565,7.051175871270897,-3.5841975930725845,0.0
1.0565481844440452,7.049683081572903,-3.584822276666068,0.0
1.0569646401730337,7.04819003172185,-3.5854469602595507,0.0
1.0573810959020222,7.046696721717734,-3.5860716438530336,0.0
1.057797551631011,7.045203151560557,-3.5866963274465165,0.0
1.0582140073599995,7.0437093212503195,-3.5873210110399993,0.0
1.058630463088988,7.04221523078702,-3.587945694633482,0.0
1.0590469188179767,7.0407208801706584,-3.588570378226965,0.0
1.0594633745469653,7.039226269401237,-3.589195061820448,0.0
1.0598798302759538,7.037731398478754,-3.589819745413931,0.0
1.0602962860049425,7.036236267403209,-3.590444429007414,0.0
1.060712741733931,7.034740876174603,-3.5910691126008967,0.0
1.0611291974629196,7.033245224792936,-3.591693796194379,0.0
1.061545653191908,7.031749313258208,-3.592318479787862,0.0
1.0619621089208968,7.030253141570418,-3.5929431633813453,0.0
1.0623785646498853,7.028756709729566,-3.5935678469748282,0.0
1.0627950203788739,7.027260017735654,-3.5941925305683107,0.0
1.0632114761078626,7.02576306558868,-3.594817214161794,0.0
1.0636279318368511,7.024265853288645,-3.5954418977552765,0.0
1.0640443875658396,7.022768380835549,-3.5960665813487593,0.0
1.0644608432948284,7.0212706482293905,-3.5966912649422427,0.0
1.064877299023817,7.019772655470172,-3.5973159485357256,0.0
1.0652937547528054,7.018274402557891,-3.597940632129208,0.0
1.0657102104817942,7.016775889492549,-3.5985653157226913,0.0
1.0661266662107827,7.015277116274147,-3.599189999316174,0.0
1.0665431219397712,7.013778082902682,-3.5998146829096567,0.0
1.0669595776687597,7.012278789378157,-3.6004393665031396,0.0
1.0673760333977484,7.01077923570057,-3.601064050096623,0.0
1.067792489126737,7.0092794218699215,-3.6016887336901053,0.0
1.0682089448557255,7.0077793478862125,-3.6023134172835882,0.0
1.0686254005847142,7.006279013749441,-3.602938100877071,0.0
1.0690418563137027,7.004778419459609,-3.603562784470554,0.0
1.0694583120426913,7.003277565016716,-3.604187468064037,0.0
1.06987476777168,7.00177645042076,-3.6048121516575202,0.0
1.0702912235006685,7.000275075671745,-3.6054368352510027,0.0
1.070707679229657,6.998773440769668,-3.6060615188444856,0.0
1.0711241349586458,6.997271545714528,-3.6066862024379684,0.0
1.0715405906876343,6.995769390506329,-3.6073108860314513,0.0
1.0719570464166228,6.9942669751450675,-3.6079355696249342,0.0
1.0723735021456113,6.992764299630744,-3.608560253218417,0.0
1.0727899578746,6.9912613639633605,-3.6091849368119,0.0
1.0732064136035886,6.989758168142915,-3.609809620405383,0.0
1.0736228693325771,6.988254712169409,-3.610434303998866,0.0
1.0740393250615659,6.98675099604284,-3.6110589875923487,0.0
1.0744557807905544,6.985247019763211,-3.6116836711858316,0.0
1.074872236519543,6.983742783330522,-3.6123083547793144,0.0
1.0752886922485316,6.982238286744769,-3.6129330383727973,0.0
1.0757051479775201,6.980733530005956,-3.6135577219662802,0.0
1.0761216037065087,6.979228513114082,-3.614182405559763,0.0
1.0765380594354974,6.977723236069146,-3.614807089153246,0.0
1.076954515164486,6.976217698871149,-3.615431772746729,0.0
1.0773709708934744,6.97471190152009,-3.6160564563402118,0.0
1.077787426622463,6.973205844015971,-3.6166811399336947,0.0
1.0782038823514517,6.9716995263587895,-3.6173058235271776,0.0
1.0786203380804402,6.970192948548547,-3.6179305071206604,0.0
1.0790367938094287,6.968686110585244,-3.618555190714143,0.0
1.0794532495384175,6.967179012468878,-3.619179874307626,0.0
1.079869705267406,6.965671654199452,-3.619804557901109,0.0
1.0802861609963945,6.964164035776965,-3.620429241494592,0.0
1.0807026167253833,6.962656157201415,-3.621053925088075,0.0
1.0811190724543718,6.961148018472805,-3.6216786086815578,0.0
1.0815355281833603,6.959639619591134,-3.62230329227504,0.0
1.081951983912349,6.958130960556401,-3.6229279758685236,0.0
1.0823684396413376,6.9566220413686075,-3.6235526594620064,0.0
1.082784895370326,6.955112862027752,-3.6241773430554893,0.0
1.0832013510993146,6.953603422533835,-3.6248020266489718,0.0
1.0836178068283033,6.952093722886857,-3.625426710242455,0.0
1.0840342625572919,6.950583763086818,-3.6260513938359376,0.0
1.0844507182862804,6.949073543133717,-3.6266760774294204,0.0
1.084867174015269,6.947563063027554,-3.6273007610229038,0.0
1.0852836297442576,6.946052322768331,-3.6279254446163867,0.0
1.0857000854732461,6.944541322356047,-3.628550128209869,0.0
1.0861165412022349,6.943030061790701,-3.6291748118033524,0.0
1.0865329969312234,6.941518541072294,-3.629799495396835,0.0
1.086949452660212,6.940006760200825,-3.6304241789903178,0.0
1.0873659083892007,6.938494719176295,-3.631048862583801,0.0
1.0877823641181892,6.9369824179987045,-3.631673546177284,0.0
1.0881988198471777,6.9354698566680515,-3.6322982297707664,0.0
1.0886152755761662,6.9339570351843385,-3.6329229133642493,0.0
1.089031731305155,6.932443953547563,-3.633547596957732,0.0
1.0894481870341435,6.930930611757726,-3.634172280551215,0.0
1.089864642763132,6.929417009814829,-3.634796964144698,0.0
1.0902810984921207,6.92790314771887,-3.6354216477381813,0.0
1.0906975542211093,6.926389025469849,-3.6360463313316638,0.0
1.0911140099500978,6.924874643067768,-3.6366710149251467,0.0
1.0915304656790865,6.923360000512624,-3.6372956985186295,0.0
1.091946921408075,6.92184509780442,-3.6379203821121124,0.0
1.0923633771370636,6.920329934943155,-3.6385450657055953,0.0
1.0927798328660523,6.918814511928828,-3.6391697492990787,0.0
1.0931962885950408,6.91729882876144,-3.639794432892561,0.0
1.0936127443240293,6.91578288544099,-3.640419116486044,0.0
1.094029200053018,6.914266681967479,-3.641043800079527,0.0
1.0944456557820066,6.912750218340907,-3.6416684836730098,0.0
1.094862111510995,6.911233494561274,-3.6422931672664927,0.0
1.0952785672399836,6.909716510628579,-3.6429178508599755,0.0
1.0956950229689724,6.908199266542823,-3.6435425344534584,0.0
1.0961114786979609,6.9066817623040055,-3.6441672180469413,0.0
1.0965279344269494,6.905163997912127,-3.644791901640424,0.0
1.0969443901559381,6.903645973367187,-3.645416585233907,0.0
1.0973608458849267,6.902127688669186,-3.64604126882739,0.0
1.0977773016139152,6.900609143818123,-3.646665952420873,0.0
1.098193757342904,6.899090338813998,-3.6472906360143558,0.0
1.0986102130718924,6.897571273656814,-3.6479153196078387,0.0
1.099026668800881,6.896051948346567,-3.6485400032013215,0.0
1.0994431245298697,6.894532362883258,-3.6491646867948044,0.0
1.0998595802588582,6.8930125172668895,-3.6497893703882873,0.0
1.1002760359878467,6.89149241149746,-3.65041405398177,0.0
1.1006924917168353,6.889972045574968,-3.651038737575253,0.0
1.101108947445824,6.888451419499415,-3.651663421168736,0.0
1.1015254031748125,6.8869305332707995,-3.652288104762219,0.0
1.101941858903801,6.885409386889124,-3.6529127883557013,0.0
1.1023583146327898,6.8838879803543875,-3.6535374719491847,0.0
1.1027747703617783,6.882366313666589,-3.6541621555426675,0.0
1.1031912260907668,6.880844386825729,-3.6547868391361504,0.0
1.1036076818197555,6.879322199831808,-3.6554115227296333,0.0
1.104024137548744,6.877799752684826,-3.656036206323116,0.0
1.1044405932777326,6.876277045384782,-3.6566608899165987,0.0
1.1048570490067213,6.8747540779316765,-3.657285573510082,0.0
1.1052735047357098,6.873230850325511,-3.657910257103565,0.0
1.1056899604646984,6.8717073625662835,-3.6585349406970478,0.0
1.1061064161936869,6.870183614653995,-3.65915962429053,0.0
1.1065228719226756,6.868659606588644,-3.6597843078840135,0.0
1.1069393276516641,6.867135338370233,-3.660408991477496,0.0
1.1073557833806527,6.865610809998761,-3.661033675070979,0.0
1.1077722391096414,6.864086021474225,-3.661658358664462,0.0
1.10818869483863,6.862560972796631,-3.662283042257945,0.0
1.1086051505676184,6.861035663965974,-3.6629077258514275,0.0
1.1090216062966072,6.859510094982255,-3.663532409444911,0.0
1.1094380620255957,6.857984265845476,-3.6641570930383933,0.0
1.1098545177545842,6.856458176555636,-3.664781776631876,0.0
1.110270973483573,6.8549318271127335,-3.6654064602253595,0.0
1.1106874292125615,6.85340521751677,-3.6660311438188424,0.0
1.11110388494155,6.851878347767746,-3.666655827412325,0.0
1.1115203406705385,6.8503512178656605,-3.6672805110058078,0.0
1.1119367963995272,6.848823827810513,-3.6679051945992907,0.0
1.1123532521285158,6.8472961776023045,-3.6685298781927735,0.0
1.1127697078575043,6.845768267241034,-3.6691545617862564,0.0
1.113186163586493,6.844240096726703,-3.6697792453797398,0.0
1.1136026193154815,6.84271166605931,-3.670403928973222,0.0
1.11401907504447,6.8411829752388575,-3.671028612566705,0.0
1.1144355307734588,6.839654024265341,-3.671653296160188,0.0
1.1148519865024473,6.838124813138766,-3.672277979753671,0.0
1.1152684422314358,6.8365953418591285,-3.6729026633471538,0.0
1.1156848979604246,6.835065610426429,-3.673527346940637,0.0
1.116101353689413,6.833535618840669,-3.6741520305341195,0.0
1.1165178094184016,6.832005367101847,-3.6747767141276024,0.0
1.1169342651473901,6.830474855209964,-3.6754013977210853,0.0
1.1173507208763789,6.82894408316502,-3.676026081314568,0.0
1.1177671766053674,6.827413050967015,-3.676650764908051,0.0
1.118183632334356,6.825881758615948,-3.677275448501534,0.0
1.1186000880633447,6.824350206111819,-3.677900132095017,0.0
1.1190165437923332,6.82281839345463,-3.6785248156884998,0.0
1.1194329995213217,6.821286320644379,-3.6791494992819826,0.0
1.1198494552503104,6.819753987681066,-3.6797741828754655,0.0
1.120265910979299,6.818221394564693,-3.6803988664689484,0.0
1.1206823667082875,6.8166885412952585,-3.6810235500624313,0.0
1.1210988224372762,6.815155427872762,-3.681648233655914,0.0
1.1215152781662647,6.8136220542972055,-3.682272917249397,0.0
1.1219317338952532,6.812088420568586,-3.68289760084288,0.0
1.1223481896242418,6.810554526686907,-3.6835222844363624,0.0
1.1227646453532305,6.809020372652165,-3.6841469680298458,0.0
1.123181101082219,6.807485958464363,-3.6847716516233286,0.0
1.1235975568112075,6.805951284123498,-3.6853963352168115,0.0
1.1240140125401963,6.804416349629573,-3.6860210188102944,0.0
1.1244304682691848,6.802881154982587,-3.6866457024037773,0.0
1.1248469239981733,6.801345700182539,-3.6872703859972598,0.0
1.125263379727162,6.799809985229429,-3.687895069590743,0.0
1.1256798354561506,6.79827401012326,-3.688519753184226,0.0
1.126096291185139,6.796737774864027,-3.689144436777709,0.0
1.1265127469141278,6.795201279451733,-3.6897691203711918,0.0
1.1269292026431164,6.793664523886379,-3.6903938039646746,0.0
1.1273456583721049,6.792127508167964,-3.691018487558157,0.0
1.1277621141010936,6.790590232296487,-3.6916431711516404,0.0
1.1281785698300821,6.789052696271948,-3.6922678547451233,0.0
1.1285950255590707,6.787514900094349,-3.692892538338606,0.0
1.1290114812880592,6.785976843763688,-3.6935172219320886,0.0
1.129427937017048,6.784438527279965,-3.694141905525572,0.0
1.1298443927460364,6.782899950643182,-3.6947665891190544,0.0
1.130260848475025,6.781361113853338,-3.6953912727125373,0.0
1.1306773042040137,6.779822016910431,-3.6960159563060206,0.0
1.1310937599330022,6.778282659814463,-3.6966406398995035,0.0
1.1315102156619907,6.776743042565435,-3.697265323492986,0.0
1.1319266713909795,6.775203165163344,-3.6978900070864693,0.0
1.132343127119968,6.773663027608193,-3.6985146906799518,0.0
1.1327595828489565,6.772122629899981,-3.6991393742734346,0.0
1.1331760385779452,6.7705819720387055,-3.699764057866918,0.0
1.1335924943069338,6.76904105402437,-3.700388741460401,0.0
1.1340089500359223,6.767499875856974,-3.7010134250538833,0.0
1.1344254057649108,6.765958437536517,-3.701638108647366,0.0
1.1348418614938995,6.764416739062996,-3.702262792240849,0.0
1.135258317222888,6.762874780436416,-3.702887475834332,0.0
1.1356747729518766,6.761332561656775,-3.703512159427815,0.0
1.1360912286808653,6.759790082724071,-3.704136843021298,0.0
1.1365076844098538,6.758247343638306,-3.7047615266147806,0.0
1.1369241401388424,6.7567043443994805,-3.7053862102082635,0.0
1.137340595867831,6.755161085007593,-3.7060108938017464,0.0
1.1377570515968196,6.753617565462645,-3.7066355773952293,0.0
1.1381735073258081,6.752073785764635,-3.707260260988712,0.0
1.1385899630547969,6.750529745913564,-3.7078849445821955,0.0
1.1390064187837854,6.748985445909431,-3.708509628175678,0.0
1.139422874512774,6.747440885752238,-3.709134311769161,0.0
1.1398393302417624,6.745896065441983,-3.7097589953626438,0.0
1.1402557859707512,6.7443509849786665,-3.7103836789561266,0.0
1.1406722416997397,6.742805644362289,-3.7110083625496095,0.0
1.1410886974287282,6.74126004359285,-3.7116330461430924,0.0
1.141505153157717,6.739714182670349,-3.7122577297365753,0.0
1.1419216088867055,6.738168061594788,-3.712882413330058,0.0
1.142338064615694,6.736621680366165,-3.713507096923541,0.0
1.1427545203446827,6.73507503898448,-3.714131780517024,0.0
1.1431709760736712,6.733528137449735,-3.714756464110507,0.0
1.1435874318026598,6.731980975761928,-3.7153811477039898,0.0
1.1440038875316485,6.73043355392106,-3.7160058312974726,0.0
1.144420343260637,6.7288858719271305,-3.7166305148909555,0.0
1.1448367989896255,6.7273379297801394,-3.7172551984844384,0.0
1.145253254718614,6.7257897274800875,-3.717879882077921,0.0
1.1456697104476028,6.724241265026974,-3.718504565671404,0.0
1.1460861661765913,6.722692542420799,-3.719129249264887,0.0
1.1465026219055798,6.721143559661564,-3.71975393285837,0.0
1.1469190776345686,6.719594316749266,-3.720378616451853,0.0
1.147335533363557,6.718044813683907,-3.7210033000453357,0.0
1.1477519890925456,6.716495050465488,-3.721627983638818,0.0
1.1481684448215344,6.714945027094005,-3.7222526672323015,0.0
1.1485849005505229,6.713394743569463,-3.7228773508257844,0.0
1.1490013562795114,6.71184419989186,-3.7235020344192673,0.0
1.1494178120085001,6.710293396061194,-3.72412671801275,0.0
1.1498342677374886,6.708742332077468,-3.724751401606233,0.0
1.1502507234664772,6.70719100794068,-3.7253760851997155,0.0
1.1506671791954657,6.705639423650831,-3.7260007687931984,0.0
1.1510836349244544,6.70408757920792,-3.7266254523866817,0.0
1.151500090653443,6.702535474611949,-3.7272501359801646,0.0
1.1519165463824315,6.700983109862916,-3.727874819573647,0.0
1.1523330021114202,6.699430484960821,-3.7284995031671304,0.0
1.1527494578404087,6.697877599905666,-3.729124186760613,0.0
1.1531659135693972,6.696324454697448,-3.7297488703540957,0.0
1.153582369298386,6.69477104933617,-3.730373553947579,0.0
1.1539988250273745,6.69321738382183,-3.730998237541062,0.0
1.154415280756363,6.69166345815443,-3.7316229211345444,0.0
1.1548317364853518,6.690109272333967,-3.7322476047280277,0.0
1.1552481922143403,6.688554826360443,-3.73287228832151,0.0
1.1556646479433288,6.687000120233859,-3.733496971914993,0.0
1.1560811036723173,6.685445153954213,-3.734121655508476,0.0
1.156497559401306,6.683889927521505,-3.7347463391019593,0.0
1.1569140151302946,6.682334440935737,-3.7353710226954417,0.0
1.157330470859283,6.680778694196906,-3.7359957062889246,0.0
1.1577469265882718,6.679222687305014,-3.7366203898824075,0.0
1.1581633823172603,6.677666420260062,-3.7372450734758904,0.0
1.1585798380462489,6.676109893062048,-3.7378697570693733,0.0
1.1589962937752376,6.674553105710972,-3.7384944406628566,0.0
1.1594127495042261,6.672996058206836,-3.739119124256339,0.0
1.1598292052332146,6.671438750549638,-3.739743807849822,0.0
1.1602456609622034,6.669881182739378,-3.740368491443305,0.0
1.160662116691192,6.668323354776058,-3.7409931750367877,0.0
1.1610785724201804,6.6667652666596755,-3.7416178586302706,0.0
1.161495028149169,6.665206918390233,-3.7422425422237535,0.0
1.1619114838781577,6.663648309967728,-3.7428672258172364,0.0
1.1623279396071462,6.662089441392162,-3.7434919094107193,0.0
1.1627443953361347,6.660530312663536,-3.744116593004202,0.0
1.1631608510651235,6.658970923781846,-3.744741276597685,0.0
1.163577306794112,6.657411274747097,-3.745365960191168,0.0
1.1639937625231005,6.655851365559286,-3.745990643784651,0.0
1.1644102182520892,6.654291196218413,-3.7466153273781337,0.0
1.1648266739810778,6.6527307667244795,-3.7472400109716166,0.0
1.1652431297100663,6.651170077077484,-3.7478646945650995,0.0
1.165659585439055,6.649609127277428,-3.7484893781585824,0.0
1.1660760411680435,6.648047917324311,-3.7491140617520653,0.0
1.166492496897032,6.646486447218131,-3.749738745345548,0.0
1.1669089526260208,6.644924716958891,-3.750363428939031,0.0
1.1673254083550093,6.64336272654659,-3.750988112532514,0.0
1.1677418640839978,6.641800475981227,-3.751612796125997,0.0
1.1681583198129863,6.640237965262803,-3.7522374797194793,0.0
1.168574775541975,6.6386751943913165,-3.7528621633129626,0.0
1.1689912312709636,6.63711216336677,-3.7534868469064455,0.0
1.1694076869999521,6.635548872189162,-3.7541115304999284,0.0
1.1698241427289409,6.633985320858493,-3.7547362140934113,0.0
1.1702405984579294,6.632421509374762,-3.755360897686894,0.0
1.170657054186918,6.63085743773797,-3.7559855812803766,0.0
1.1710735099159066,6.629293105948116,-3.75661026487386,0.0
1.1714899656448952,6.627728514005201,-3.757234948467343,0.0
1.1719064213738837,6.626163661909226,-3.7578596320608257,0.0
1.1723228771028724,6.624598549660188,-3.7584843156543086,0.0
1.172739332831861,6.6230331772580895,-3.7591089992477915,0.0
1.1731557885608495,6.62146754470293,-3.759733682841274,0.0
1.173572244289838,6.6199016519947085,-3.760358366434757,0.0
1.1739887000188267,6.618335499133425,-3.76098305002824,0.0
1.1744051557478152,6.616769086119082,-3.761607733621723,0.0
1.1748216114768038,6.615202412951676,-3.7622324172152055,0.0
1.1752380672057925,6.61363547963121,-3.762857100808689,0.0
1.175654522934781,6.612068286157682,-3.7634817844021713,0.0
1.1760709786637695,6.610500832531093,-3.764106467995654,0.0
1.1764874343927583,6.608933118751443,-3.7647311515891375,0.0
1.1769038901217468,6.607365144818731,-3.7653558351826204,0.0
1.1773203458507353,6.605796910732958,-3.765980518776103,0.0
1.177736801579724,6.604228416494124,-3.766605202369586,0.0
1.1781532573087126,6.602659662102228,-3.7672298859630686,0.0
1.178569713037701,6.601090647557271,-3.7678545695565515,0.0
1.1789861687666896,6.599521372859253,-3.7684792531500344,0.0
1.1794026244956783,6.597951838008173,-3.7691039367435177,0.0
1.1798190802246669,6.5963820430040325,-3.769728620337,0.0
1.1802355359536554,6.59481198784683,-3.770353303930483,0.0
1.1806519916826441,6.593241672536566,-3.770977987523966,0.0
1.1810684474116326,6.591671097073242,-3.771602671117449,0.0
1.1814849031406212,6.590100261456856,-3.7722273547109317,0.0
1.18190135886961,6.588529165687407,-3.772852038304415,0.0
1.1823178145985984,6.586957809764899,-3.7734767218978975,0.0
1.182734270327587,6.585386193689329,-3.7741014054913804,0.0
1.1831507260565757,6.583814317460697,-3.7747260890848633,0.0
1.1835671817855642,6.582242181079005,-3.775350772678346,0.0
1.1839836375145527,6.58066978454425,-3.775975456271829,0.0
1.1844000932435412,6.579097127856436,-3.776600139865312,0.0
1.18481654897253,6.577524211015558,-3.777224823458795,0.0
1.1852330047015185,6.575951034021621,-3.7778495070522777,0.0
1.185649460430507,6.574377596874622,-3.7784741906457606,0.0
1.1860659161594957,6.572803899574561,-3.7790988742392435,0.0
1.1864823718884843,6.571229942121439,-3.7797235578327264,0.0
1.1868988276174728,6.569655724515256,-3.7803482414262093,0.0
1.1873152833464615,6.568081246756011,-3.780972925019692,0.0
1.18773173907545,6.566506508843705,-3.781597608613175,0.0
1.1881481948044386,6.564931510778338,-3.782222292206658,0.0
1.1885646505334273,6.56335625255991,-3.782846975800141,0.0
1.1889811062624158,6.56178073418842,-3.7834716593936237,0.0
1.1893975619914043,6.560204955663869,-3.7840963429871066,0.0
1.1898140177203929,6.558628916986256,-3.7847210265805895,0.0
1.1902304734493816,6.557052618155582,-3.7853457101740724,0.0
1.1906469291783701,6.5554760591718475,-3.7859703937675553,0.0
1.1910633849073586,6.553899240035052,-3.7865950773610377,0.0
1.1914798406363474,6.552322160745193,-3.787219760954521,0.0
1.191896296365336,6.550744821302275,-3.787844444548004,0.0
1.1923127520943244,6.549167221706295,-3.788469128141487,0.0
1.1927292078233132,6.547589361957253,-3.7890938117349697,0.0
1.1931456635523017,6.54601124205515,-3.7897184953284526,0.0
1.1935621192812902,6.5444328619999865,-3.790343178921935,0.0
1.193978575010279,6.54285422179176,-3.7909678625154184,0.0
1.1943950307392674,6.541275321430473,-3.7915925461089013,0.0
1.194811486468256,6.539696160916126,-3.792217229702384,0.0
1.1952279421972445,6.538116740248716,-3.7928419132958666,0.0
1.1956443979262332,6.536537059428245,-3.79346659688935,0.0
1.1960608536552217,6.534957118454713,-3.7940912804828324,0.0
1.1964773093842103,6.53337691732812,-3.7947159640763153,0.0
1.196893765113199,6.531796456048465,-3.7953406476697986,0.0
1.1973102208421875,6.530215734615749,-3.7959653312632815,0.0
1.197726676571176,6.528634753029972,-3.796590014856764,0.0
1.1981431323001648,6.5270535112911325,-3.7972146984502473,0.0
1.1985595880291533,6.525472009399233,-3.7978393820437297,0.0
1.1989760437581418,6.523890247354272,-3.7984640656372126,0.0
1.1993924994871306,6.522308225156249,-3.799088749230696,0.0
1.199808955216119,6.520725942805165,-3.799713432824179,0.0
1.2002254109451076,6.5191434003010205,-3.8003381164176613,0.0
1.2006418666740961,6.517560597643814,-3.800962800011144,0.0
1.2010583224030849,6.515977534833546,-3.801587483604627,0.0
1.2014747781320734,6.514394211870217,-3.80221216719811,0.0
1.201891233861062,6.512810628753827,-3.802836850791593,0.0
1.2023076895900506,6.511226785484375,-3.803461534385076,0.0
1.2027241453190392,6.509642682061862,-3.8040862179785586,0.0
1.2031406010480277,6.508058318486288,-3.8047109015720415,0.0
1.2035570567770164,6.506473694757652,-3.8053355851655244,0.0
1.203973512506005,6.504888810875954,-3.8059602687590073,0.0
1.2043899682349934,6.503303666841196,-3.80658495235249,0.0
1.2048064239639822,6.501718262653377,-3.8072096359459735,0.0
1.2052228796929707,6.500132598312496,-3.807834319539456,0.0
1.2056393354219592,6.498546673818554,-3.808459003132939,0.0
1.206055791150948,6.49696048917155,-3.8090836867264217,0.0
1.2064722468799365,6.495374044371485,-3.8097083703199046,0.0
1.206888702608925,6.493787339418359,-3.8103330539133875,0.0
1.2073051583379135,6.492200374312172,-3.8109577375068704,0.0
1.2077216140669023,6.490613149052923,-3.8115824211003533,0.0
1.2081380697958908,6.4890256636406125,-3.812207104693836,0.0
1.2085545255248793,6.487437918075242,-3.812831788287319,0.0
1.208970981253868,6.485849912356809,-3.813456471880802,0.0
1.2093874369828566,6.484261646485315,-3.814081155474285,0.0
1.209803892711845,6.48267312046076,-3.8147058390677677,0.0
1.2102203484408338,6.481084334283143,-3.8153305226612506,0.0
1.2106368041698223,6.4794952879524645,-3.8159552062547335,0.0
1.2110532598988109,6.477905981468726,-3.8165798898482164,0.0
1.2114697156277996,6.476316414831924,-3.8172045734416993,0.0
1.2118861713567881,6.4747265880420635,-3.817829257035182,0.0
1.2123026270857766,6.47313650109914,-3.818453940628665,0.0
1.2127190828147651,6.471546154003156,-3.819078624222148,0.0
1.2131355385437539,6.469955546754109,-3.819703307815631,0.0
1.2135519942727424,6.468364679352002,-3.8203279914091137,0.0
1.213968450001731,6.466773551796834,-3.820952675002596,0.0
1.2143849057307197,6.4651821640886045,-3.8215773585960795,0.0
1.2148013614597082,6.463590516227313,-3.8222020421895624,0.0
1.2152178171886967,6.461998608212961,-3.8228267257830453,0.0
1.2156342729176854,6.460406440045547,-3.823451409376528,0.0
1.216050728646674,6.458814011725072,-3.824076092970011,0.0
1.2164671843756625,6.457221323251536,-3.8247007765634935,0.0
1.2168836401046512,6.455628374624938,-3.825325460156977,0.0
1.2173000958336397,6.454035165845279,-3.8259501437504597,0.0
1.2177165515626283,6.452441696912559,-3.8265748273439426,0.0
1.2181330072916168,6.450847967826778,-3.827199510937425,0.0
1.2185494630206055,6.449253978587935,-3.8278241945309084,0.0
1.218965918749594,6.4476597291960305,-3.828448878124391,0.0
1.2193823744785826,6.446065219651065,-3.8290735617178737,0.0
1.2197988302075713,6.444470449953037,-3.829698245311357,0.0
1.2202152859365598,6.4428754201019505,-3.83032292890484,0.0
1.2206317416655483,6.441280130097801,-3.8309476124983224,0.0
1.221048197394537,6.4396845799405895,-3.8315722960918057,0.0
1.2214646531235256,6.438088769630317,-3.832196979685288,0.0
1.221881108852514,6.436492699166985,-3.832821663278771,0.0
1.2222975645815028,6.434896368550589,-3.8334463468722544,0.0
1.2227140203104914,6.433299777781134,-3.8340710304657373,0.0
1.2231304760394799,6.431702926858617,-3.8346957140592197,0.0
1.2235469317684684,6.430105815783039,-3.8353203976527026,0.0
1.2239633874974571,6.428508444554398,-3.8359450812461855,0.0
1.2243798432264457,6.426910813172697,-3.8365697648396684,0.0
1.2247962989554342,6.425312921637935,-3.8371944484331513,0.0
1.225212754684423,6.42371476995011,-3.8378191320266346,0.0
1.2256292104134114,6.422116358109225,-3.838443815620117,0.0
1.2260456661424,6.420517686115279,-3.8390684992136,0.0
1.2264621218713887,6.418918753968271,-3.839693182807083,0.0
1.2268785776003772,6.417319561668202,-3.8403178664005657,0.0
1.2272950333293657,6.415720109215072,-3.8409425499940486,0.0
1.2277114890583545,6.41412039660888,-3.841567233587532,0.0
1.228127944787343,6.412520423849626,-3.8421919171810144,0.0
1.2285444005163315,6.410920190937313,-3.8428166007744973,0.0
1.22896085624532,6.409319697871937,-3.84344128436798,0.0
1.2293773119743088,6.4077189446534994,-3.844065967961463,0.0
1.2297937677032973,6.406117931282002,-3.844690651554946,0.0
1.2302102234322858,6.404516657757442,-3.845315335148429,0.0
1.2306266791612746,6.402915124079821,-3.8459400187419117,0.0
1.231043134890263,6.401313330249139,-3.8465647023353946,0.0
1.2314595906192516,6.399711276265396,-3.8471893859288775,0.0
1.2318760463482403,6.398108962128591,-3.8478140695223604,0.0
1.2322925020772288,6.396506387838724,-3.8484387531158433,0.0
1.2327089578062174,6.394903553395798,-3.849063436709326,0.0
1.233125413535206,6.393300458799808,-3.849688120302809,0.0
1.2335418692641946,6.391697104050758,-3.850312803896292,0.0
1.2339583249931831,6.390093489148647,-3.850937487489775,0.0
1.2343747807221717,6.388489614093475,-3.8515621710832573,0.0
1.2347912364511604,6.38688547888524,-3.8521868546767406,0.0
1.235207692180149,6.385281083523945,-3.8528115382702235,0.0
1.2356241479091374,6.383676428009588,-3.8534362218637064,0.0
1.2360406036381262,6.38207151234217,-3.8540609054571893,0.0
1.2364570593671147,6.380466336521691,-3.854685589050672,0.0
1.2368735150961032,6.378860900548151,-3.8553102726441546,0.0
1.237289970825092,6.377255204421548,-3.855934956237638,0.0
1.2377064265540805,6.375649248141886,-3.856559639831121,0.0
1.238122882283069,6.374043031709161,-3.8571843234246037,0.0
1.2385393380120577,6.372436555123375,-3.8578090070180866,0.0
1.2389557937410463,6.370829818384529,-3.8584336906115695,0.0
1.2393722494700348,6.36922282149262,-3.859058374205052,0.0
1.2397887051990233,6.36761556444765,-3.859683057798535,0.0
1.240205160928012,6.366008047249618,-3.860307741392018,0.0
1.2406216166570005,6.3644002698985265,-3.860932424985501,0.0
1.241038072385989,6.362792232394373,-3.8615571085789835,0.0
1.2414545281149778,6.3611839347371575,-3.862181792172467,0.0
1.2418709838439663,6.359575376926882,-3.8628064757659493,0.0
1.2422874395729548,6.357966558963544,-3.863431159359432,0.0
1.2427038953019436,6.356357480847144,-3.8640558429529155,0.0
1.243120351030932,6.354748142577685,-3.8646805265463984,0.0
1.2435368067599206,6.353138544155163,-3.865305210139881,0.0
1.2439532624889094,6.351528685579581,-3.865929893733364,0.0
1.2443697182178979,6.349918566850937,-3.8665545773268466,0.0
1.2447861739468864,6.348308187969231,-3.8671792609203295,0.0
1.2452026296758751,6.346697548934464,-3.867803944513813,0.0
1.2456190854048637,6.345086649746636,-3.8684286281072957,0.0
1.2460355411338522,6.343475490405747,-3.869053311700778,0.0
1.2464519968628407,6.341864070911797,-3.869677995294261,0.0
1.2468684525918294,6.340252391264784,-3.870302678887744,0.0
1.247284908320818,6.338640451464711,-3.870927362481227,0.0
1.2477013640498065,6.337028251511576,-3.8715520460747097,0.0
1.2481178197787952,6.33541579140538,-3.872176729668193,0.0
1.2485342755077837,6.333803071146122,-3.8728014132616755,0.0
1.2489507312367722,6.332190090733804,-3.8734260968551584,0.0
1.249367186965761,6.330576850168423,-3.8740507804486413,0.0
1.2497836426947495,6.3289633494499835,-3.874675464042124,0.0
1.250200098423738,6.327349588578481,-3.875300147635607,0.0
1.2506165541527268,6.325735567553917,-3.8759248312290904,0.0
1.2510330098817153,6.3241212863762915,-3.876549514822573,0.0
1.2514494656107038,6.322506745045605,-3.8771741984160557,0.0
1.2518659213396923,6.320891943561858,-3.8777988820095386,0.0
1.252282377068681,6.319276881925048,-3.8784235656030215,0.0
1.2526988327976696,6.317661560135178,-3.8790482491965044,0.0
1.253115288526658,6.316045978192246,-3.8796729327899873,0.0
1.2535317442556468,6.314430136096253,-3.88029761638347,0.0
1.2539481999846354,6.312814033847199,-3.880922299976953,0.0
1.2543646557136239,6.3111976714450835,-3.881546983570436,0.0
1.2547811114426126,6.309581048889906,-3.882171667163919,0.0
1.2551975671716011,6.307964166181668,-3.8827963507574017,0.0
1.2556140229005897,6.3063470233203685,-3.8834210343508846,0.0
1.2560304786295784,6.3047296203060075,-3.8840457179443675,0.0
1.256446934358567,6.303111957138586,-3.8846704015378504,0.0
1.2568633900875554,6.301494033818102,-3.8852950851313333,0.0
1.257279845816544,6.2998758503445575,-3.8859197687248157,0.0
1.2576963015455327,6.298257406717951,-3.886544452318299,0.0
1.2581127572745212,6.296638702938283,-3.887169135911782,0.0
1.2585292130035097,6.295019739005555,-3.887793819505265,0.0
1.2589456687324985,6.293400514919765,-3.8884185030987477,0.0
1.259362124461487,6.291781030680914,-3.8890431866922306,0.0
1.2597785801904755,6.290161286289001,-3.889667870285713,0.0
1.2601950359194642,6.288541281744027,-3.8902925538791964,0.0
1.2606114916484528,6.286921017045992,-3.8909172374726793,0.0
1.2610279473774413,6.285300492194896,-3.891541921066162,0.0
1.26144440310643,6.283679707190737,-3.892166604659645,0.0
1.2618608588354185,6.282058662033518,-3.892791288253128,0.0
1.262277314564407,6.280437356723238,-3.8934159718466104,0.0
1.2626937702933956,6.2788157912598965,-3.8940406554400933,0.0
1.2631102260223843,6.277193965643493,-3.8946653390335766,0.0
1.2635266817513728,6.275571879874028,-3.8952900226270595,0.0
1.2639431374803614,6.273949533951503,-3.895914706220542,0.0
1.26435959320935,6.272326927875914,-3.8965393898140253,0.0
1.2647760489383386,6.270704061647267,-3.8971640734075077,0.0
1.2651925046673271,6.269080935265557,-3.8977887570009906,0.0
1.2656089603963159,6.2674575487307855,-3.898413440594474,0.0
1.2660254161253044,6.265833902042954,-3.899038124187957,0.0
1.266441871854293,6.2642099952020605,-3.8996628077814393,0.0
1.2668583275832817,6.262585828208104,-3.9002874913749226,0.0
1.2672747833122702,6.260961401061088,-3.900912174968405,0.0
1.2676912390412587,6.259336713761011,-3.901536858561888,0.0
1.2681076947702472,6.257711766307873,-3.902161542155371,0.0
1.268524150499236,6.256086558701671,-3.902786225748854,0.0
1.2689406062282245,6.254461090942411,-3.9034109093423366,0.0
1.269357061957213,6.252835363030088,-3.9040355929358195,0.0
1.2697735176862017,6.251209374964704,-3.9046602765293024,0.0
1.2701899734151902,6.249583126746258,-3.9052849601227853,0.0
1.2706064291441788,6.247956618374752,-3.905909643716268,0.0
1.2710228848731675,6.246329849850183,-3.9065343273097515,0.0
1.271439340602156,6.244702821172554,-3.907159010903234,0.0
1.2718557963311445,6.243075532341864,-3.907783694496717,0.0
1.2722722520601333,6.2414479833581105,-3.9084083780901997,0.0
1.2726887077891218,6.239820174221298,-3.9090330616836826,0.0
1.2731051635181103,6.238192104931423,-3.9096577452771655,0.0
1.2735216192470988,6.236563775488488,-3.9102824288706484,0.0
1.2739380749760876,6.23493518589249,-3.9109071124641313,0.0
1.274354530705076,6.233306336143432,-3.911531796057614,0.0
1.2747709864340646,6.231677226241312,-3.912156479651097,0.0
1.2751874421630534,6.230047856186131,-3.91278116324458,0.0
1.2756038978920419,6.228418225977888,-3.913405846838063,0.0
1.2760203536210304,6.226788335616584,-3.9140305304315457,0.0
1.2764368093500191,6.225158185102218,-3.9146552140250286,0.0
1.2768532650790076,6.2235277744347925,-3.9152798976185115,0.0
1.2772697208079962,6.221897103614305,-3.9159045812119944,0.0
1.277686176536985,6.2202661726407555,-3.9165292648054773,0.0
1.2781026322659734,6.218634981514146,-3.91715394839896,0.0
1.278519087994962,6.217003530234474,-3.917778631992443,0.0
1.2789355437239505,6.215371818801741,-3.918403315585926,0.0
1.2793519994529392,6.213739847215947,-3.919027999179409,0.0
1.2797684551819277,6.212107615477091,-3.9196526827728917,0.0
1.2801849109109162,6.210475123585175,-3.920277366366374,0.0
1.280601366639905,6.208842371540196,-3.9209020499598575,0.0
1.2810178223688935,6.207209359342157,-3.9215267335533404,0.0
1.281434278097882,6.205576086991056,-3.9221514171468232,0.0
1.2818507338268708,6.203942554486893,-3.922776100740306,0.0
1.2822671895558593,6.20230876182967,-3.923400784333789,0.0
1.2826836452848478,6.200674709019386,-3.9240254679272715,0.0
1.2831001010138365,6.199040396056039,-3.924650151520755,0.0
1.283516556742825,6.197405822939632,-3.9252748351142377,0.0
1.2839330124718136,6.195770989670163,-3.9258995187077206,0.0
1.2843494682008023,6.194135896247633,-3.9265242023012035,0.0
1.2847659239297908,6.192500542672041,-3.9271488858946864,0.0
1.2851823796587794,6.190864928943389,-3.927773569488169,0.0
1.2855988353877679,6.189229055061675,-3.9283982530816517,0.0
1.2860152911167566,6.1875929210269,-3.929022936675135,0.0
1.2864317468457451,6.185956526839063,-3.929647620268618,0.0
1.2868482025747336,6.184319872498166,-3.9302723038621004,0.0
1.2872646583037224,6.1826829580042055,-3.9308969874555837,0.0
1.287681114032711,6.1810457833571855,-3.931521671049066,0.0
1.2880975697616994,6.179408348557104,-3.932146354642549,0.0
1.2885140254906882,6.177770653603961,-3.9327710382360324,0.0
1.2889304812196767,6.1761326984977565,-3.9333957218295152,0.0
1.2893469369486652,6.17449448323849,-3.9340204054229977,0.0
1.289763392677654,6.172856007826163,-3.934645089016481,0.0
1.2901798484066425,6.171217272260774,-3.9352697726099635,0.0
1.290596304135631,6.1695782765423255,-3.9358944562034464,0.0
1.2910127598646195,6.167939020670815,-3.9365191397969292,0.0
1.2914292155936082,6.166299504646242,-3.9371438233904126,0.0
1.2918456713225968,6.164659728468608,-3.937768506983895,0.0
1.2922621270515853,6.1630196921379135,-3.938393190577378,0.0
1.292678582780574,6.161379395654157,-3.939017874170861,0.0
1.2930950385095625,6.15973883901734,-3.9396425577643437,0.0
1.293511494238551,6.1580980222274615,-3.9402672413578266,0.0
1.2939279499675398,6.15645694528452,-3.94089192495131,0.0
1.2943444056965283,6.154815608188519,-3.9415166085447924,0.0
1.2947608614255168,6.153174010939456,-3.9421412921382752,0.0
1.2951773171545056,6.151532153537332,-3.942765975731758,0.0
1.295593772883494,6.149890035982146,-3.943390659325241,0.0
1.2960102286124826,6.148247658273901,-3.944015342918724,0.0
1.2964266843414711,6.146605020412593,-3.944640026512207,0.0
1.2968431400704599,6.144962122398223,-3.9452647101056897,0.0
1.2972595957994484,6.143318964230792,-3.9458893936991726,0.0
1.297676051528437,6.1416755459103,-3.9465140772926555,0.0
1.2980925072574256,6.140031867436747,-3.9471387608861384,0.0
1.2985089629864142,6.138387928810133,-3.9477634444796212,0.0
1.2989254187154027,6.136743730030457,-3.948388128073104,0.0
1.2993418744443914,6.135099271097719,-3.949012811666587,0.0
1.29975833017338,6.13345455201192,-3.94963749526007,0.0
1.3001747859023685,6.131809572773061,-3.950262178853553,0.0
1.3005912416313572,6.130164333381139,-3.9508868624470357,0.0
1.3010076973603457,6.128518833836157,-3.9515115460405186,0.0
1.3014241530893342,6.126873074138113,-3.9521362296340015,0.0
1.3018406088183228,6.125227054287008,-3.9527609132274844,0.0
1.3022570645473115,6.123580774282841,-3.9533855968209672,0.0
1.3026735202763,6.121934234125614,-3.95401028041445,0.0
1.3030899760052885,6.120287433815325,-3.9546349640079326,0.0
1.3035064317342773,6.118640373351974,-3.955259647601416,0.0
1.3039228874632658,6.1169930527355625,-3.955884331194899,0.0
1.3043393431922543,6.115345471966091,-3.9565090147883817,0.0
1.304755798921243,6.113697631043555,-3.9571336983818646,0.0
1.3051722546502316,6.11204952996796,-3.9577583819753475,0.0
1.30558871037922,6.110401168739304,-3.95838306556883,0.0
1.3060051661082088,6.108752547357585,-3.9590077491623132,0.0
1.3064216218371973,6.107103665822805,-3.959632432755796,0.0
1.3068380775661859,6.105454524134965,-3.960257116349279,0.0
1.3072545332951744,6.103805122294063,-3.9608817999427615,0.0
1.3076709890241631,6.102155460300099,-3.961506483536245,0.0
1.3080874447531516,6.100505538153074,-3.9621311671297272,0.0
1.3085039004821402,6.098855355852988,-3.96275585072321,0.0
1.308920356211129,6.097204913399841,-3.9633805343166935,0.0
1.3093368119401174,6.095554210793632,-3.9640052179101763,0.0
1.309753267669106,6.093903248034363,-3.964629901503659,0.0
1.3101697233980947,6.092252025122031,-3.965254585097142,0.0
1.3105861791270832,6.090600542056638,-3.9658792686906246,0.0
1.3110026348560717,6.088948798838185,-3.9665039522841075,0.0
1.3114190905850605,6.087296795466669,-3.967128635877591,0.0
1.311835546314049,6.085644531942092,-3.9677533194710737,0.0
1.3122520020430375,6.083992008264455,-3.968378003064556,0.0
1.312668457772026,6.082339224433756,-3.969002686658039,0.0
1.3130849135010147,6.0806861804499945,-3.969627370251522,0.0
1.3135013692300033,6.079032876313173,-3.970252053845005,0.0
1.3139178249589918,6.07737931202329,-3.9708767374384877,0.0
1.3143342806879805,6.075725487580346,-3.971501421031971,0.0
1.314750736416969,6.07407140298434,-3.9721261046254535,0.0
1.3151671921459576,6.072417058235273,-3.9727507882189363,0.0
1.3155836478749463,6.070762453333145,-3.9733754718124192,0.0
1.3160001036039348,6.069107588277955,-3.974000155405902,0.0
1.3164165593329233,6.067452463069705,-3.974624838999385,0.0
1.316833015061912,6.065797077708392,-3.9752495225928683,0.0
1.3172494707909006,6.064141432194018,-3.975874206186351,0.0
1.3176659265198891,6.062485526526583,-3.9764988897798337,0.0
1.3180823822488779,6.060829360706086,-3.9771235733733166,0.0
1.3184988379778664,6.059172934732529,-3.9777482569667995,0.0
1.318915293706855,6.057516248605911,-3.9783729405602823,0.0
1.3193317494358434,6.055859302326231,-3.9789976241537652,0.0
1.3197482051648322,6.054202095893489,-3.979622307747248,0.0
1.3201646608938207,6.052544629307686,-3.980246991340731,0.0
1.3205811166228092,6.050886902568823,-3.980871674934214,0.0
1.320997572351798,6.049228915676896,-3.981496358527697,0.0
1.3214140280807865,6.04757066863191,-3.9821210421211797,0.0
1.321830483809775,6.045912161433862,-3.9827457257146626,0.0
1.3222469395387637,6.0442533940827525,-3.9833704093081455,0.0
1.3226633952677522,6.042594366578582,-3.9839950929016283,0.0
1.3230798509967407,6.0409350789213505,-3.9846197764951112,0.0
1.3234963067257295,6.039275531111056,-3.985244460088594,0.0
1.323912762454718,6.037615723147702,-3.985869143682077,0.0
1.3243292181837065,6.0359556550312865,-3.98649382727556,0.0
1.324745673912695,6.034295326761809,-3.987118510869043,0.0
1.3251621296416838,6.03263473833927,-3.9877431944625257,0.0
1.3255785853706723,6.030973889763671,-3.9883678780560086,0.0
1.3259950410996608,6.02931278103501,-3.988992561649491,0.0
1.3264114968286496,6.027651412153287,-3.9896172452429743,0.0
1.326827952557638,6.025989783118503,-3.9902419288364572,0.0
1.3272444082866266,6.024327893930659,-3.99086661242994,0.0
1.3276608640156153,6.022665744589752,-3.991491296023423,0.0
1.3280773197446039,6.021003335095784,-3.992115979616906,0.0
1.3284937754735924,6.019340665448755,-3.9927406632103883,0.0
1.3289102312025811,6.017677735648665,-3.9933653468038717,0.0
1.3293266869315696,6.016014545695513,-3.9939900303973546,0.0
1.3297431426605582,6.0143510955893005,-3.9946147139908375,0.0
1.3301595983895467,6.012687385330027,-3.99523939758432,0.0
1.3305760541185354,6.01102341491769,-3.9958640811778032,0.0
1.330992509847524,6.009359184352293,-3.9964887647712857,0.0
1.3314089655765124,6.007694693633836,-3.9971134483647686,0.0
1.3318254213055012,6.006029942762316,-3.997738131958252,0.0
1.3322418770344897,6.004364931737735,-3.998362815551735,0.0
1.3326583327634782,6.0026996605600935,-3.9989874991452172,0.0
1.333074788492467,6.00103412922939,-3.9996121827387006,0.0
1.3334912442214555,5.999368337745625,-4.000236866332183,0.0
1.333907699950444,5.997702286108799,-4.000861549925666,0.0
1.3343241556794327,5.996035974318911,-4.001486233519149,0.0
1.3347406114084213,5.994369402375963,-4.002110917112632,0.0
1.3351570671374098,5.992702570279953,-4.002735600706115,0.0
1.3355735228663983,5.9910354780308825,-4.003360284299598,0.0
1.335989978595387,5.989368125628749,-4.00398496789308,0.0
1.3364064343243756,5.987700513073555,-4.004609651486563,0.0
1.336822890053364,5.9860326403653,-4.005234335080046,0.0
1.3372393457823528,5.984364507503983,-4.0058590186735294,0.0
1.3376558015113413,5.982696114489606,-4.006483702267012,0.0
1.3380722572403299,5.981027461322166,-4.007108385860494,0.0
1.3384887129693186,5.979358548001666,-4.007733069453978,0.0
1.3389051686983071,5.977689374528104,-4.008357753047461,0.0
1.3393216244272956,5.976019940901481,-4.0089824366409434,0.0
1.3397380801562844,5.974350247121796,-4.009607120234427,0.0
1.340154535885273,5.97268029318905,-4.010231803827909,0.0
1.3405709916142614,5.9710100791032445,-4.010856487421393,0.0
1.34098744734325,5.969339604864376,-4.011481171014875,0.0
1.3414039030722387,5.967668870472446,-4.0121058546083574,0.0
1.3418203588012272,5.965997875927455,-4.012730538201841,0.0
1.3422368145302157,5.964326621229403,-4.013355221795324,0.0
1.3426532702592044,5.962655106378289,-4.013979905388807,0.0
1.343069725988193,5.9609833313741145,-4.014604588982289,0.0
1.3434861817171815,5.959311296216878,-4.015229272575772,0.0
1.3439026374461702,5.95763900090658,-4.015853956169256,0.0
1.3443190931751587,5.955966445443222,-4.016478639762738,0.0
1.3447355489041473,5.954293629826802,-4.017103323356221,0.0
1.345152004633136,5.95262055405732,-4.017728006949704,0.0
1.3455684603621245,5.950947218134777,-4.018352690543187,0.0
1.345984916091113,5.949273622059174,-4.01897737413667,0.0
1.3464013718201016,5.947599765830509,-4.019602057730152,0.0
1.3468178275490903,5.945925649448781,-4.0202267413236354,0.0
1.3472342832780788,5.944251272913993,-4.020851424917119,0.0
1.3476507390070673,5.9425766362261445,-4.021476108510601,0.0
1.348067194736056,5.940901739385233,-4.022100792104084,0.0
1.3484836504650446,5.939226582391261,-4.022725475697567,0.0
1.348900106194033,5.937551165244228,-4.023350159291049,0.0
1.3493165619230219,5.935875487944133,-4.023974842884533,0.0
1.3497330176520104,5.934199550490978,-4.024599526478015,0.0
1.3501494733809989,5.932523352884761,-4.0252242100714986,0.0
1.3505659291099876,5.930846895125482,-4.025848893664982,0.0
1.3509823848389761,5.929170177213142,-4.026473577258464,0.0
1.3513988405679647,5.927493199147741,-4.027098260851947,0.0
1.3518152962969532,5.925815960929279,-4.027722944445429,0.0
1.352231752025942,5.924138462557755,-4.028347628038913,0.0
1.3526482077549304,5.9224607040331705,-4.028972311632396,0.0
1.353064663483919,5.920782685355524,-4.029596995225878,0.0
1.3534811192129077,5.9191044065248155,-4.030221678819362,0.0
1.3538975749418962,5.917425867541047,-4.030846362412844,0.0
1.3543140306708847,5.915747068404217,-4.031471046006327,0.0
1.3547304863998735,5.914068009114325,-4.03209572959981,0.0
1.355146942128862,5.912388689671372,-4.032720413193293,0.0
1.3555633978578505,5.910709110075358,-4.033345096786776,0.0
1.3559798535868393,5.909029270326282,-4.033969780380259,0.0
1.3563963093158278,5.907349170424146,-4.034594463973741,0.0
1.3568127650448163,5.905668810368947,-4.035219147567224,0.0
1.357229220773805,5.903988190160687,-4.035843831160708,0.0
1.3576456765027936,5.902307309799367,-4.0364685147541906,0.0
1.358062132231782,5.900626169284985,-4.037093198347673,0.0
1.3584785879607706,5.898944768617542,-4.037717881941155,0.0
1.3588950436897593,5.897263107797037,-4.038342565534639,0.0
1.3593114994187478,5.89558118682347,-4.038967249128122,0.0
1.3597279551477364,5.893899005696844,-4.0395919327216046,0.0
1.360144410876725,5.892216564417154,-4.040216616315088,0.0
1.3605608666057136,5.890533862984405,-4.04084129990857,0.0
1.3609773223347021,5.888850901398594,-4.041465983502054,0.0
1.3613937780636909,5.88716767965972,-4.042090667095536,0.0
1.3618102337926794,5.885484197767787,-4.0427153506890185,0.0
1.362226689521668,5.883800455722792,-4.043340034282502,0.0
1.3626431452506567,5.882116453524735,-4.043964717875985,0.0
1.3630596009796452,5.880432191173617,-4.044589401469468,0.0
1.3634760567086337,5.878747668669439,-4.04521408506295,0.0
1.3638925124376222,5.877062886012198,-4.045838768656433,0.0
1.364308968166611,5.875377843201896,-4.046463452249917,0.0
1.3647254238955995,5.873692540238533,-4.047088135843399,0.0
1.365141879624588,5.872006977122109,-4.047712819436882,0.0
1.3655583353535767,5.870321153852623,-4.048337503030365,0.0
1.3659747910825653,5.868635070430076,-4.048962186623848,0.0
1.3663912468115538,5.866948726854468,-4.049586870217331,0.0
1.3668077025405425,5.865262123125798,-4.050211553810813,0.0
1.367224158269531,5.863575259244067,-4.0508362374042965,0.0
1.3676406139985195,5.861888135209275,-4.05146092099778,0.0
1.3680570697275083,5.860200751021421,-4.052085604591262,0.0
1.3684735254564968,5.8585131066805065,-4.052710288184745,0.0
1.3688899811854853,5.85682520218653,-4.053334971778228,0.0
1.3693064369144738,5.855137037539493,-4.0539596553717105,0.0
1.3697228926434626,5.853448612739394,-4.054584338965194,0.0
1.370139348372451,5.851759927786234,-4.055209022558676,0.0
1.3705558041014396,5.850070982680013,-4.05583370615216,0.0
1.3709722598304284,5.848381777420729,-4.056458389745643,0.0
1.3713887155594169,5.846692312008386,-4.057083073339125,0.0
1.3718051712884054,5.84500258644298,-4.057707756932608,0.0
1.3722216270173941,5.843312600724513,-4.058332440526091,0.0
1.3726380827463827,5.841622354852985,-4.0589571241195745,0.0
1.3730545384753712,5.839931848828397,-4.059581807713057,0.0
1.37347099420436,5.838241082650746,-4.060206491306539,0.0
1.3738874499333484,5.836550056320034,-4.060831174900023,0.0
1.374303905662337,5.834858769836261,-4.061455858493505,0.0
1.3747203613913255,5.8331672231994265,-4.0620805420869885,0.0
1.3751368171203142,5.83147541640953,-4.062705225680471,0.0
1.3755532728493027,5.829783349466574,-4.063329909273954,0.0
1.3759697285782913,5.828091022370556,-4.063954592867437,0.0
1.37638618430728,5.826398435121474,-4.06457927646092,0.0
1.3768026400362685,5.824705587719334,-4.0652039600544025,0.0
1.377219095765257,5.823012480164132,-4.065828643647885,0.0
1.3776355514942458,5.821319112455868,-4.066453327241369,0.0
1.3780520072232343,5.8196254845945425,-4.067078010834852,0.0
1.3784684629522228,5.817931596580157,-4.067702694428334,0.0
1.3788849186812115,5.816237448412709,-4.068327378021817,0.0
1.3793013744102,5.8145430400922,-4.0689520616153,0.0
1.3797178301391886,5.81284837161863,-4.069576745208783,0.0
1.380134285868177,5.811153442991999,-4.070201428802266,0.0
1.3805507415971658,5.809458254212305,-4.070826112395749,0.0
1.3809671973261544,5.807762805279551,-4.071450795989231,0.0
1.3813836530551429,5.806067096193736,-4.072075479582715,0.0
1.3818001087841316,5.804371126954859,-4.072700163176197,0.0
1.3822165645131201,5.8026748975629205,-4.07332484676968,0.0
1.3826330202421087,5.800978408017921,-4.073949530363163,0.0
1.3830494759710974,5.79928165831986,-4.074574213956646,0.0
1.383465931700086,5.797584648468738,-4.075198897550129,0.0
1.3838823874290744,5.795887378464554,-4.075823581143611,0.0
1.3842988431580632,5.79418984830731,-4.0764482647370945,0.0
1.3847152988870517,5.792492057997004,-4.077072948330578,0.0
1.3851317546160402,5.790794007533637,-4.07769763192406,0.0
1.3855482103450287,5.789095696917208,-4.078322315517543,0.0
1.3859646660740175,5.787397126147718,-4.078946999111026,0.0
1.386381121803006,5.785698295225167,-4.079571682704509,0.0
1.3867975775319945,5.783999204149555,-4.080196366297992,0.0
1.3872140332609832,5.782299852920881,-4.080821049891474,0.0
1.3876304889899718,5.780600241539146,-4.081445733484958,0.0
1.3880469447189603,5.778900370004349,-4.082070417078441,0.0
1.388463400447949,5.777200238316491,-4.082695100671923,0.0
1.3888798561769375,5.775499846475572,-4.083319784265406,0.0
1.389296311905926,5.773799194481592,-4.083944467858889,0.0
1.3897127676349148,5.772098282334549,-4.0845691514523725,0.0
1.3901292233639033,5.770397110034446,-4.085193835045855,0.0
1.3905456790928918,5.768695677581283,-4.085818518639337,0.0
1.3909621348218804,5.766993984975057,-4.086443202232821,0.0
1.391378590550869,5.765292032215769,-4.087067885826304,0.0
1.3917950462798576,5.763589819303421,-4.0876925694197865,0.0
1.3922115020088461,5.761887346238012,-4.088317253013269,0.0
1.3926279577378349,5.760184613019541,-4.088941936606752,0.0
1.3930444134668234,5.758481619648009,-4.089566620200236,0.0
1.393460869195812,5.756778366123416,-4.090191303793718,0.0
1.3938773249248007,5.75507485244576,-4.0908159873872005,0.0
1.3942937806537892,5.753371078615044,-4.091440670980684,0.0
1.3947102363827777,5.751667044631267,-4.092065354574166,0.0
1.3951266921117664,5.7499627504944275,-4.09269003816765,0.0
1.395543147840755,5.748258196204528,-4.093314721761132,0.0
1.3959596035697435,5.746553381761567,-4.093939405354615,0.0
1.3963760592987322,5.744848307165544,-4.094564088948099,0.0
1.3967925150277207,5.743142972416459,-4.095188772541581,0.0
1.3972089707567092,5.741437377514314,-4.095813456135064,0.0
1.3976254264856978,5.739731522459108,-4.096438139728546,0.0
1.3980418822146865,5.73802540725084,-4.09706282332203,0.0
1.398458337943675,5.7363190318895105,-4.097687506915513,0.0
1.3988747936726635,5.73461239637512,-4.098312190508995,0.0
1.3992912494016523,5.732905500707668,-4.0989368741024785,0.0
1.3997077051306408,5.731198344887154,-4.099561557695961,0.0
1.4001241608596293,5.729490928913581,-4.100186241289444,0.0
1.400540616588618,5.727783252786944,-4.100810924882927,0.0
1.4009570723176066,5.726075316507247,-4.10143560847641,0.0
1.401373528046595,5.724367120074489,-4.1020602920698925,0.0
1.4017899837755838,5.7226586634886685,-4.102684975663376,0.0
1.4022064395045724,5.720949946749788,-4.103309659256858,0.0
1.4026228952335609,5.719240969857846,-4.103934342850341,0.0
1.4030393509625494,5.7175317328128425,-4.104559026443824,0.0
1.4034558066915381,5.715822235614777,-4.105183710037307,0.0
1.4038722624205267,5.714112478263651,-4.10580839363079,0.0
1.4042887181495152,5.7124024607594635,-4.106433077224272,0.0
1.404705173878504,5.710692183102214,-4.107057760817756,0.0
1.4051216296074924,5.708981645291904,-4.107682444411239,0.0
1.405538085336481,5.707270847328532,-4.108307128004721,0.0
1.4059545410654697,5.705559789212099,-4.108931811598205,0.0
1.4063709967944582,5.703848470942605,-4.109556495191687,0.0
1.4067874525234467,5.70213689252005,-4.1101811787851705,0.0
1.4072039082524355,5.700425053944432,-4.110805862378653,0.0
1.407620363981424,5.698712955215754,-4.111430545972135,0.0
1.4080368197104125,5.697000596334016,-4.112055229565619,0.0
1.408453275439401,5.695287977299215,-4.112679913159102,0.0
1.4088697311683898,5.693575098111353,-4.1133045967525845,0.0
1.4092861868973783,5.6918619587704296,-4.113929280346067,0.0
1.4097026426263668,5.6901485592764445,-4.11455396393955,0.0
1.4101190983553555,5.6884348996293985,-4.115178647533034,0.0
1.410535554084344,5.686720979829291,-4.115803331126516,0.0
1.4109520098133326,5.685006799876123,-4.1164280147199985,0.0
1.4113684655423213,5.683292359769892,-4.117052698313482,0.0
1.4117849212713098,5.681577659510602,-4.117677381906965,0.0
1.4122013770002984,5.6798626990982495,-4.118302065500448,0.0
1.412617832729287,5.678147478532835,-4.11892674909393,0.0
1.4130342884582756,5.67643199781436,-4.119551432687413,0.0
1.4134507441872641,5.6747162569428236,-4.120176116280897,0.0
1.4138671999162526,5.673000255918226,-4.120800799874379,0.0
1.4142836556452414,5.671283994740566,-4.121425483467862,0.0
1.41470011137423,5.669567473409846,-4.122050167061345,0.0
1.4151165671032184,5.6678506919260645,-4.122674850654827,0.0
1.4155330228322072,5.666133675356259,-4.122911716987011,3.0
1.4159494785611957,5.664416795228137,-4.122287033393528,3.0
1.4163659342901842,5.662700175253075,-4.1216623498000455,3.0
1.416782390019173,5.660983815431075,-4.121037666206563,3.0
1.4171988457481615,5.6592677157621365,-4.12041298261308,3.0
1.41761530147715,5.657551876246259,-4.119788299019597,3.0
1.4180317572061387,5.655836296883442,-4.119163615426114,3.0
1.4184482129351272,5.6541209776736885,-4.1185389318326315,3.0
1.4188646686641158,5.652405918616995,-4.117914248239148,3.0
1.4192811243931043,5.650691119713363,-4.117289564645666,3.0
1.419697580122093,5.648976580962791,-4.116664881052182,3.0
1.4201140358510815,5.647262302365282,-4.1160401974587,3.0
1.42053049158007,5.645548283920834,-4.1154155138652175,3.0
1.4209469473090588,5.643834525629446,-4.114790830271733,3.0
1.4213634030380473,5.642121027491121,-4.114166146678251,3.0
1.4217798587670358,5.640407789505857,-4.113541463084768,3.0
1.4221963144960246,5.638694811673653,-4.112916779491285,3.0
1.422612770225013,5.6369820939945114,-4.112292095897803,3.0
1.4230292259540016,5.635269636468432,-4.111667412304319,3.0
1.4234456816829903,5.633557439095412,-4.111042728710837,3.0
1.4238621374119789,5.631845501875454,-4.1104180451173535,3.0
1.4242785931409674,5.630133824808558,-4.109793361523871,3.0
1.424695048869956,5.628422407894723,-4.109168677930388,3.0
1.4251115045989446,5.6267112511339485,-4.108543994336905,3.0
1.4255279603279332,5.625000354526237,-4.107919310743423,3.0
1.4259444160569217,5.623289718071584,-4.1072946271499395,3.0
1.4263608717859104,5.621579341769995,-4.106669943556456,3.0
1.426777327514899,5.619869225621464,-4.106045259962974,3.0
1.4271937832438875,5.618159369625998,-4.105420576369491,3.0
1.4276102389728762,5.616449773783591,-4.104795892776008,3.0
1.4280266947018647,5.6147404380942465,-4.104171209182525,3.0
1.4284431504308532,5.6130313625579635,-4.103546525589042,3.0
1.428859606159842,5.6113225471747405,-4.102921841995559,3.0
1.4292760618888305,5.60961399194458,-4.102297158402076,3.0
1.429692517617819,5.607905696867482,-4.101672474808593,3.0
1.4301089733468075,5.606197661943444,-4.101047791215111,3.0
1.4305254290757963,5.604489887172466,-4.100423107621628,3.0
1.4309418848047848,5.602782372554551,-4.099798424028145,3.0
1.4313583405337733,5.601075118089697,-4.0991737404346615,3.0
1.431774796262762,5.599368123777904,-4.098549056841179,3.0
1.4321912519917506,5.597661389619172,-4.097924373247697,3.0
1.432607707720739,5.595954915613502,-4.097299689654213,3.0
1.4330241634497278,5.594248701760892,-4.09667500606073,3.0
1.4334406191787163,5.592542748061345,-4.0960503224672475,3.0
1.4338570749077049,5.590837054514859,-4.095425638873765,3.0
1.4342735306366936,5.5891316211214335,-4.094800955280282,3.0
1.4346899863656821,5.58742644788107,-4.094176271686798,3.0
1.4351064420946706,5.585721534793768,-4.093551588093316,3.0
1.4355228978236594,5.584016881859526,-4.0929269044998335,3.0
1.435939353552648,5.582312489078347,-4.09230222090635,3.0
1.4363558092816364,5.580608356450229,-4.091677537312867,3.0
1.436772265010625,5.578904483975172,-4.091052853719384,3.0
1.4371887207396137,5.577200871653176,-4.090428170125902,3.0
1.4376051764686022,5.575497519484241,-4.089803486532419,3.0
1.4380216321975907,5.573794427468368,-4.089178802938936,3.0
1.4384380879265795,5.5720915956055554,-4.088554119345453,3.0
1.438854543655568,5.570389023895805,-4.08792943575197,3.0
1.4392709993845565,5.568686712339116,-4.087304752158487,3.0
1.4396874551135452,5.566984660935487,-4.086680068565004,3.0
1.4401039108425338,5.565282869684921,-4.086055384971521,3.0
1.4405203665715223,5.563581338587414,-4.085430701378039,3.0
1.440936822300511,5.561880067642972,-4.0848060177845555,3.0
1.4413532780294995,5.560179056851589,-4.084181334191072,3.0
1.441769733758488,5.558478306213266,-4.08355665059759,3.0
1.4421861894874766,5.556777815728006,-4.082931967004107,3.0
1.4426026452164653,5.555077585395807,-4.082307283410624,3.0
1.4430191009454538,5.55337761521667,-4.0816825998171415,3.0
1.4434355566744423,5.551677905190594,-4.081057916223658,3.0
1.443852012403431,5.549978455317579,-4.080433232630176,3.0
1.4442684681324196,5.548279265597625,-4.079808549036692,3.0
1.4446849238614081,5.546580336030733,-4.07918386544321,3.0
1.4451013795903969,5.544881666616901,-4.078559181849727,3.0
1.4455178353193854,5.543183257356132,-4.077934498256244,3.0
1.445934291048374,5.541485108248424,-4.077309814662762,3.0
1.4463507467773626,5.5397872192937765,-4.0766851310692775,3.0
1.4467672025063512,5.538089590492191,-4.076060447475795,3.0
1.4471836582353397,5.536392221843667,-4.075435763882313,3.0
1.4476001139643282,5.534695113348205,-4.07481108028883,3.0
1.448016569693317,5.532998265005801,-4.074186396695347,3.0
1.4484330254223055,5.531301676816462,-4.0735617131018635,3.0
1.448849481151294,5.5296053487801835,-4.072937029508381,3.0
1.4492659368802827,5.5279092808969645,-4.072312345914898,3.0
1.4496823926092712,5.526213473166808,-4.071687662321415,3.0
1.4500988483382597,5.524517925589714,-4.071062978727932,3.0
1.4505153040672485,5.522822638165678,-4.0704382951344495,3.0
1.450931759796237,5.521127610894706,-4.069813611540967,3.0
1.4513482155252255,5.519432843776796,-4.069188927947484,3.0
1.4517646712542143,5.517738336811945,-4.068564244354,3.0
1.4521811269832028,5.516044090000157,-4.067939560760518,3.0
1.4525975827121913,5.51435010334143,-4.0673148771670355,3.0
1.4530140384411798,5.512656376835764,-4.066690193573552,3.0
1.4534304941701686,5.510962910483158,-4.066065509980069,3.0
1.453846949899157,5.509269704283615,-4.065440826386586,3.0
1.4542634056281456,5.507576758237132,-4.064816142793104,3.0
1.4546798613571343,5.5058840723437115,-4.064191459199621,3.0
1.4550963170861229,5.504191646603353,-4.063566775606137,3.0
1.4555127728151114,5.502499481016054,-4.062942092012655,3.0
1.4559292285441001,5.500807575581818,-4.062317408419172,3.0
1.4563456842730886,5.499115930300641,-4.061692724825689,3.0
1.4567621400020772,5.497424545172526,-4.061068041232206,3.0
1.457178595731066,5.495733420197473,-4.060443357638723,3.0
1.4575950514600544,5.494042555375482,-4.059818674045241,3.0
1.458011507189043,5.492351950706552,-4.0591939904517575,3.0
1.4584279629180315,5.490661606190684,-4.058569306858275,3.0
1.4588444186470202,5.4889715218278745,-4.057944623264792,3.0
1.4592608743760087,5.487281697618129,-4.057319939671309,3.0
1.4596773301049972,5.485592133561444,-4.056695256077826,3.0
1.460093785833986,5.483902829657819,-4.056070572484343,3.0
1.4605102415629745,5.482213785907257,-4.05544588889086,3.0
1.460926697291963,5.480525002309757,-4.054821205297378,3.0
1.4613431530209517,5.4788364788653166,-4.054196521703894,3.0
1.4617596087499403,5.477148215573938,-4.053571838110411,3.0
1.4621760644789288,5.475460212435621,-4.052947154516929,3.0
1.4625925202079175,5.473772469450365,-4.052322470923446,3.0
1.463008975936906,5.47208498661817,-4.051697787329963,3.0
1.4634254316658946,5.4703977639390375,-4.05107310373648,3.0
1.463841887394883,5.468710801412966,-4.050448420142997,3.0
1.4642583431238718,5.467024099039954,-4.049823736549515,3.0
1.4646747988528603,5.465337656820006,-4.049199052956031,3.0
1.4650912545818489,5.463651474753117,-4.048574369362549,3.0
1.4655077103108376,5.46196555283929,-4.0479496857690656,3.0
1.4659241660398261,5.4602798910785255,-4.047325002175583,3.0
1.4663406217688146,5.458594489470822,-4.046700318582101,3.0
1.4667570774978034,5.456909348016178,-4.046075634988616,3.0
1.467173533226792,5.455224466714597,-4.045450951395134,3.0
1.4675899889557804,5.453539845566077,-4.0448262678016516,3.0
1.4680064446847692,5.4518554845706175,-4.044201584208168,3.0
1.4684229004137577,5.450171383728221,-4.043576900614686,3.0
1.4688393561427462,5.448487543038885,-4.042952217021202,3.0
1.4692558118717347,5.446803962502608,-4.04232753342772,3.0
1.4696722676007234,5.445120642119395,-4.041702849834237,3.0
1.470088723329712,5.443437581889242,-4.041078166240754,3.0
1.4705051790587005,5.441754781812151,-4.040453482647271,3.0
1.4709216347876892,5.440072241888121,-4.039828799053788,3.0
1.4713380905166777,5.438389962117153,-4.039204115460306,3.0
1.4717545462456663,5.436707942499247,-4.038579431866823,3.0
1.472171001974655,5.4350261830344,-4.037954748273339,3.0
1.4725874577036435,5.433344683722616,-4.037330064679857,3.0
1.473003913432632,5.431663444563894,-4.0367053810863744,3.0
1.4734203691616208,5.429982465558231,-4.036080697492891,3.0
1.4738368248906093,5.428301746705631,-4.035456013899408,3.0
1.4742532806195978,5.426621288006092,-4.034831330305925,3.0
1.4746697363485866,5.4249410894596135,-4.034206646712442,3.0
1.475086192077575,5.423261151066197,-4.03358196311896,3.0
1.4755026478065636,5.421581472825842,-4.032957279525476,3.0
1.4759191035355521,5.419902054738548,-4.032332595931994,3.0
1.4763355592645409,5.4182228968043145,-4.031707912338511,3.0
1.4767520149935294,5.416543999023144,-4.031083228745028,3.0
1.477168470722518,5.414865361395035,-4.030458545151545,3.0
1.4775849264515066,5.413186983919985,-4.029833861558062,3.0
1.4780013821804951,5.411508866597998,-4.02920917796458,3.0
1.4784178379094837,5.409831009429073,-4.0285844943710964,3.0
1.4788342936384724,5.408153412413207,-4.027959810777613,3.0
1.479250749367461,5.406476075550404,-4.027335127184131,3.0
1.4796672050964494,5.404798998840662,-4.026710443590648,3.0
1.4800836608254382,5.403122182283981,-4.026085759997165,3.0
1.4805001165544267,5.401445625880362,-4.025461076403682,3.0
1.4809165722834152,5.3997693296298035,-4.024836392810199,3.0
1.4813330280124037,5.398093293532307,-4.024211709216717,3.0
1.4817494837413925,5.396417517587871,-4.023587025623233,3.0
1.482165939470381,5.394742001796497,-4.02296234202975,3.0
1.4825823951993695,5.393066746158184,-4.022337658436268,3.0
1.4829988509283583,5.391391750672932,-4.021712974842785,3.0
1.4834153066573468,5.389717015340742,-4.021088291249302,3.0
1.4838317623863353,5.388042540161612,-4.020463607655819,3.0
1.484248218115324,5.386368325135544,-4.019838924062336,3.0
1.4846646738443126,5.384694370262537,-4.019214240468854,3.0
1.485081129573301,5.383020675542593,-4.01858955687537,3.0
1.4854975853022898,5.3813472409757095,-4.017964873281887,3.0
1.4859140410312783,5.379674066561885,-4.0173401896884045,3.0
1.4863304967602669,5.378001152301125,-4.016715506094922,3.0
1.4867469524892554,5.376328498193425,-4.01609082250144,3.0
1.487163408218244,5.374656104238786,-4.015466138907955,3.0
1.4875798639472326,5.372983970437209,-4.014841455314473,3.0
1.4879963196762211,5.371312096788694,-4.0142167717209905,3.0
1.4884127754052099,5.369640483293239,-4.013592088127507,3.0
1.4888292311341984,5.367969129950845,-4.012967404534025,3.0
1.489245686863187,5.366298036761514,-4.012342720940541,3.0
1.4896621425921757,5.3646272037252425,-4.011718037347059,3.0
1.4900785983211642,5.362956630842033,-4.011093353753576,3.0
1.4904950540501527,5.361286318111886,-4.010468670160093,3.0
1.4909115097791414,5.3596162655347985,-4.00984398656661,3.0
1.49132796550813,5.357946473110774,-4.009219302973127,3.0
1.4917444212371185,5.356276940839809,-4.008594619379645,3.0
1.492160876966107,5.354607668721908,-4.007969935786162,3.0
1.4925773326950957,5.352938656757065,-4.007345252192678,3.0
1.4929937884240843,5.351269904945285,-4.006720568599196,3.0
1.4934102441530728,5.349601413286567,-4.006095885005713,3.0
1.4938266998820615,5.347933181780908,-4.00547120141223,3.0
1.49424315561105,5.346265210428313,-4.004846517818747,3.0
1.4946596113400386,5.344597499228778,-4.004221834225264,3.0
1.4950760670690273,5.342930048182303,-4.003597150631781,3.0
1.4954925227980158,5.341262857288892,-4.0029724670382985,3.0
1.4959089785270043,5.339595926548541,-4.002347783444815,3.0
1.496325434255993,5.33792925596125,-4.001723099851333,3.0
1.4967418899849816,5.336262845527022,-4.00109841625785,3.0
1.49715834571397,5.334596695245856,-4.000473732664367,3.0
1.4975748014429586,5.3329308051177495,-3.999849049070884,3.0
1.4979912571719474,5.331265175142705,-3.999224365477401,3.0
1.4984077129009359,5.329599805320723,-3.9985996818839182,3.0
1.4988241686299244,5.327934695651799,-3.9979749982904353,3.0
1.4992406243589131,5.32626984613594,-3.9973503146969525,3.0
1.4996570800879017,5.32460525677314,-3.9967256311034696,3.0
1.5000735358168902,5.322940927563402,-3.9961009475099867,3.0
1.500489991545879,5.3212768585067245,-3.995476263916504,3.0
1.5009064472748674,5.3196130496031095,-3.994851580323021,3.0
1.501322903003856,5.317949500852556,-3.994226896729538,3.0
1.5017393587328447,5.316286212255062,-3.993602213136055,3.0
1.5021558144618332,5.314623183810632,-3.9929775295425722,3.0
1.5025722701908217,5.312960415519262,-3.9923528459490893,3.0
1.5029887259198103,5.311297907380954,-3.9917281623556065,3.0
1.503405181648799,5.309635659395705,-3.9911034787621236,3.0
1.5038216373777875,5.30797367156352,-3.9904787951686407,3.0
1.504238093106776,5.3063119438843955,-3.9898541115751582,3.0
1.5046545488357648,5.304650476358331,-3.989229427981675,3.0
1.5050710045647533,5.302989268985329,-3.988604744388192,3.0
1.5054874602937418,5.301328321765389,-3.987980060794709,3.0
1.5059039160227305,5.299667634698508,-3.9873553772012262,3.0
1.506320371751719,5.298007207784691,-3.9867306936077433,3.0
1.5067368274807076,5.296347041023934,-3.986106010014261,3.0
1.5071532832096963,5.294687134416238,-3.9854813264207776,3.0
1.5075697389386848,5.293027487961604,-3.9848566428272947,3.0
1.5079861946676734,5.291368101660032,-3.984231959233812,3.0
1.5084026503966619,5.2897089755115205,-3.9836072756403293,3.0
1.5088191061256506,5.288050109516069,-3.982982592046846,3.0
1.5092355618546391,5.286391503673681,-3.9823579084533636,3.0
1.5096520175836277,5.284733157984353,-3.9817332248598807,3.0
1.5100684733126164,5.283075072448086,-3.9811085412663973,3.0
1.510484929041605,5.281417247064881,-3.9804838576729145,3.0
1.5109013847705934,5.279759681834738,-3.979859174079432,3.0
1.5113178404995822,5.278102376757655,-3.9792344904859487,3.0
1.5117342962285707,5.276445331833633,-3.9786098068924662,3.0
1.5121507519575592,5.274788547062674,-3.9779851232989833,3.0
1.512567207686548,5.273132022444775,-3.9773604397055,3.0
1.5129836634155365,5.271475757979938,-3.976735756112017,3.0
1.513400119144525,5.269819753668161,-3.9761110725185347,3.0
1.5138165748735137,5.268164009509447,-3.9754863889250514,3.0
1.5142330306025023,5.2665085255037924,-3.974861705331569,3.0
1.5146494863314908,5.2648533016512005,-3.974237021738086,3.0
1.5150659420604793,5.26319833795167,-3.973612338144603,3.0
1.515482397789468,5.2615436344052,-3.97298765455112,3.0
1.5158988535184565,5.259889191011792,-3.9723629709576374,3.0
1.516315309247445,5.258235007771447,-3.9717382873641545,3.0
1.5167317649764338,5.25658108468416,-3.9711136037706716,3.0
1.5171482207054223,5.254927421749937,-3.9704889201771887,3.0
1.5175646764344108,5.253274018968774,-3.969864236583706,3.0
1.5179811321633996,5.251620876340672,-3.9692395529902225,3.0
1.518397587892388,5.249967993865631,-3.96861486939674,3.0
1.5188140436213766,5.2483153715436535,-3.967990185803257,3.0
1.5192304993503654,5.246663009374735,-3.9673655022097742,3.0
1.5196469550793539,5.245010907358878,-3.9667408186162914,3.0
1.5200634108083424,5.243359065496085,-3.9661161350228085,3.0
1.520479866537331,5.241707483786351,-3.9654914514293256,3.0
1.5208963222663197,5.240056162229678,-3.9648667678358427,3.0
1.5213127779953082,5.238405100826068,-3.96424208424236,3.0
1.5217292337242967,5.2367542995755185,-3.963617400648877,3.0
1.5221456894532854,5.235103758478029,-3.962992717055394,3.0
1.522562145182274,5.233453477533602,-3.962368033461911,3.0
1.5229786009112625,5.231803456742237,-3.9617433498684282,3.0
1.5233950566402512,5.230153696103931,-3.9611186662749454,3.0
1.5238115123692397,5.228504195618688,-3.9604939826814625,3.0
1.5242279680982282,5.226854955286507,-3.9598692990879796,3.0
1.524644423827217,5.225205975107386,-3.9592446154944967,3.0
1.5250608795562055,5.223557255081327,-3.958619931901014,3.0
1.525477335285194,5.221908795208329,-3.957995248307531,3.0
1.5258937910141825,5.220260595488394,-3.957370564714048,3.0
1.5263102467431713,5.218612655921517,-3.956745881120565,3.0
1.5267267024721598,5.216964976507704,-3.9561211975270822,3.0
1.5271431582011483,5.21531755724695,-3.9554965139336,3.0
1.527559613930137,5.213670398139259,-3.9548718303401165,3.0
1.5279760696591256,5.212023499184628,-3.9542471467466336,3.0
1.528392525388114,5.210376860383059,-3.9536224631531507,3.0
1.5288089811171028,5.208730481734554,-3.952997779559668,3.0
1.5292254368460914,5.2070843632391055,-3.952373095966185,3.0
1.5296418925750799,5.205438504896721,-3.9517484123727025,3.0
1.5300583483040686,5.203792906707397,-3.951123728779219,3.0
1.5304748040330571,5.202147568671135,-3.9504990451857362,3.0
1.5308912597620457,5.200502490787935,-3.9498743615922534,3.0
1.5313077154910342,5.198857673057796,-3.949249677998771,3.0
1.531724171220023,5.197213115480716,-3.9486249944052876,3.0
1.5321406269490114,5.1955688180566995,-3.948000310811805,3.0
1.532557082678,5.1939247807857445,-3.9473756272183222,3.0
1.5329735384069887,5.1922810036678495,-3.946750943624839,3.0
1.5333899941359772,5.190637486703017,-3.946126260031356,3.0
1.5338064498649657,5.188994229891246,-3.9455015764378736,3.0
1.5342229055939545,5.187351233232535,-3.9448768928443902,3.0
1.534639361322943,5.185708496726886,-3.944252209250908,3.0
1.5350558170519315,5.184066020374299,-3.943627525657425,3.0
1.5354722727809202,5.182423804174771,-3.9430028420639416,3.0
1.5358887285099088,5.180781848128307,-3.9423781584704587,3.0
1.5363051842388973,5.179140152234903,-3.9417534748769762,3.0
1.5367216399678858,5.177498716494561,-3.9411287912834934,3.0
1.5371380956968745,5.175857540907279,-3.9405041076900105,3.0
1.537554551425863,5.1742166254730595,-3.9398794240965276,3.0
1.5379710071548516,5.172575970191902,-3.9392547405030447,3.0
1.5383874628838403,5.170935575063803,-3.9386300569095614,3.0
1.5388039186128288,5.169295440088767,-3.938005373316079,3.0
1.5392203743418174,5.167655565266793,-3.937380689722596,3.0
1.539636830070806,5.166015950597879,-3.936756006129113,3.0
1.5400532857997946,5.164376596082028,-3.9361313225356303,3.0
1.5404697415287831,5.162737501719238,-3.9355066389421474,3.0
1.5408861972577719,5.161098667509508,-3.934881955348664,3.0
1.5413026529867604,5.159460093452839,-3.9342572717551816,3.0
1.541719108715749,5.157821779549232,-3.9336325881616987,3.0
1.5421355644447374,5.1561837257986864,-3.933007904568216,3.0
1.5425520201737262,5.154545932201203,-3.932383220974733,3.0
1.5429684759027147,5.152908398756779,-3.93175853738125,3.0
1.5433849316317032,5.151271125465418,-3.931133853787767,3.0
1.543801387360692,5.149634112327117,-3.9305091701942843,3.0
1.5442178430896805,5.147997359341879,-3.9298844866008014,3.0
1.544634298818669,5.146360866509701,-3.9292598030073185,3.0
1.5450507545476577,5.1447246338305845,-3.9286351194138356,3.0
1.5454672102766462,5.14308866130453,-3.9280104358203527,3.0
1.5458836660056348,5.141452948931536,-3.92738575222687,3.0
1.5463001217346235,5.139817496711603,-3.926761068633387,3.0
1.546716577463612,5.138182304644733,-3.926136385039904,3.0
1.5471330331926005,5.136547372730924,-3.925511701446421,3.0
1.5475494889215893,5.134912700970174,-3.9248870178529383,3.0
1.5479659446505778,5.133278289362487,-3.9242623342594554,3.0
1.5483824003795663,5.131644137907863,-3.9236376506659725,3.0
1.5487988561085548,5.1300102466062985,-3.9230129670724896,3.0
1.5492153118375436,5.128376615457794,-3.9223882834790067,3.0
1.549631767566532,5.126743244462352,-3.921763599885524,3.0
1.5500482232955206,5.125110133619972,-3.9211389162920414,3.0
1.5504646790245094,5.1234772829306525,-3.920514232698558,3.0
1.5508811347534979,5.1218446923943945,-3.919889549105075,3.0
1.5512975904824864,5.120212362011198,-3.9192648655115923,3.0
1.5517140462114751,5.118580291781062,-3.9186401819181094,3.0
1.5521305019404636,5.1169484817039885,-3.9180154983246265,3.0
1.5525469576694522,5.115316931779977,-3.917390814731144,3.0
1.552963413398441,5.113685642009024,-3.9167661311376607,3.0
1.5533798691274294,5.112054612391134,-3.916141447544178,3.0
1.553796324856418,5.110423842926306,-3.915516763950695,3.0
1.5542127805854065,5.108793333614539,-3.9148920803572125,3.0
1.5546292363143952,5.1071630844558324,-3.914267396763729,3.0
1.5550456920433837,5.105533095450188,-3.9136427131702467,3.0
1.5554621477723722,5.103903366597605,-3.913018029576764,3.0
1.555878603501361,5.1022738978980815,-3.9123933459832805,3.0
1.5562950592303495,5.100644689351621,-3.9117686623897976,3.0
1.556711514959338,5.099015740958221,-3.911143978796315,3.0
1.5571279706883268,5.097387052717883,-3.910519295202832,3.0
1.5575444264173153,5.095758624630605,-3.9098946116093494,3.0
1.5579608821463038,5.094130456696389,-3.9092699280158665,3.0
1.5583773378752925,5.092502548915235,-3.908645244422383,3.0
1.558793793604281,5.090874901287142,-3.9080205608289003,3.0
1.5592102493332696,5.0892475138121105,-3.907395877235418,3.0
1.559626705062258,5.087620386490141,-3.906771193641935,3.0
1.5600431607912468,5.085993519321231,-3.906146510048452,3.0
1.5604596165202353,5.0843669123053825,-3.905521826454969,3.0
1.5608760722492239,5.082740565442597,-3.9048971428614863,3.0
1.5612925279782126,5.0811144787328715,-3.904272459268003,3.0
1.5617089837072011,5.079488652176208,-3.9036477756745205,3.0
1.5621254394361896,5.077863085772606,-3.9030230920810376,3.0
1.5625418951651784,5.076237779522064,-3.9023984084875547,3.0
1.562958350894167,5.074612733424583,-3.901773724894072,3.0
1.5633748066231554,5.072987947480166,-3.901149041300589,3.0
1.5637912623521442,5.071363421688807,-3.9005243577071056,3.0
1.5642077180811327,5.069739156050512,-3.899899674113623,3.0
1.5646241738101212,5.068115150565278,-3.8992749905201403,3.0
1.5650406295391097,5.066491405233105,-3.8986503069266574,3.0
1.5654570852680985,5.064867920053992,-3.8980256233331745,3.0
1.565873540997087,5.063244695027942,-3.8974009397396916,3.0
1.5662899967260755,5.061621730154952,-3.8967762561462087,3.0
1.5667064524550642,5.059999025435024,-3.896151572552726,3.0
1.5671229081840528,5.058376580868157,-3.895526888959243,3.0
1.5675393639130413,5.056754396454353,-3.89490220536576,3.0
1.56795581964203,5.055132472193607,-3.894277521772277,3.0
1.5683722753710185,5.053510808085925,-3.8936528381787943,3.0
1.568788731100007,5.051889404131304,-3.8930281545853114,3.0
1.5692051868289958,5.050268260329743,-3.8924034709918285,3.0
1.5696216425579843,5.048647376681244,-3.8917787873983456,3.0
1.5700380982869728,5.047026753185807,-3.8911541038048627,3.0
1.5704545540159613,5.0454063898434285,-3.8905294202113803,3.0
1.57087100974495,5.043786286654115,-3.889904736617897,3.0
1.5712874654739386,5.042166443617861,-3.889280053024414,3.0
1.5717039212029271,5.040546860734668,-3.888655369430931,3.0
1.5721203769319159,5.038927538004536,-3.8880306858374483,3.0
1.5725368326609044,5.0373084754274675,-3.8874060022439654,3.0
1.572953288389893,5.035689673003459,-3.886781318650483,3.0
1.5733697441188816,5.034071130732511,-3.8861566350569996,3.0
1.5737861998478702,5.032452848614625,-3.8855319514635167,3.0
1.5742026555768587,5.0308348266498015,-3.884907267870034,3.0
1.5746191113058474,5.029217064838038,-3.884282584276551,3.0
1.575035567034836,5.027599563179336,-3.883657900683068,3.0
1.5754520227638245,5.025982321673696,-3.8830332170895856,3.0
1.575868478492813,5.024365340321117,-3.8824085334961027,3.0
1.5762849342218017,5.022748619121598,-3.8817838499026194,3.0
1.5767013899507902,5.021132158075142,-3.8811591663091365,3.0
1.5771178456797788,5.019515957181747,-3.880534482715654,3.0
1.5775343014087675,5.017900016441412,-3.8799097991221707,3.0
1.577950757137756,5.01628433585414,-3.8792851155286883,3.0
1.5783672128667445,5.014668915419929,-3.8786604319352054,3.0
1.5787836685957333,5.0130537551387775,-3.878035748341722,3.0
1.5792001243247218,5.01143885501069,-3.877411064748239,3.0
1.5796165800537103,5.009824215035662,-3.8767863811547567,3.0
1.580033035782699,5.0082098352136954,-3.8761616975612734,3.0
1.5804494915116876,5.006595715544791,-3.875537013967791,3.0
1.580865947240676,5.004981856028948,-3.874912330374308,3.0
1.5812824029696646,5.003368256666166,-3.874287646780825,3.0
1.5816988586986533,5.001754917456445,-3.873662963187342,3.0
1.5821153144276419,5.000141838399786,-3.8730382795938594,3.0
1.5825317701566304,4.998529019496187,-3.8724135960003765,3.0
1.5829482258856191,4.99691646074565,-3.8717889124068936,3.0
1.5833646816146076,4.995304162148175,-3.8711642288134107,3.0
1.5837811373435962,4.993692123703761,-3.870539545219928,3.0
1.584197593072585,4.992080345412406,-3.8699148616264445,3.0
1.5846140488015734,4.990468827274116,-3.869290178032962,3.0
1.585030504530562,4.988857569288884,-3.868665494439479,3.0
1.5854469602595507,4.987246571456716,-3.8680408108459963,3.0
1.5858634159885392,4.985635833777609,-3.8674161272525134,3.0
1.5862798717175277,4.984025356251559,-3.8667914436590305,3.0
1.5866963274465165,4.982415138878576,-3.866166760065547,3.0
1.587112783175505,4.980805181658651,-3.8655420764720647,3.0
1.5875292389044935,4.979195484591788,-3.864917392878582,3.0
1.587945694633482,4.9775860476779865,-3.864292709285099,3.0
1.5883621503624707,4.975976870917247,-3.863668025691616,3.0
1.5887786060914593,4.974367954309569,-3.863043342098133,3.0
1.5891950618204478,4.972759297854951,-3.8624186585046503,3.0
1.5896115175494365,4.971150901553395,-3.8617939749111674,3.0
1.590027973278425,4.969542765404901,-3.8611692913176845,3.0
1.5904444290074136,4.967934889409468,-3.8605446077242016,3.0
1.5908608847364023,4.966327273567094,-3.8599199241307187,3.0
1.5912773404653908,4.964719917877785,-3.859295240537236,3.0
1.5916937961943793,4.963112822341536,-3.858670556943753,3.0
1.592110251923368,4.961505986958347,-3.85804587335027,3.0
1.5925267076523566,4.95989941172822,-3.857421189756787,3.0
1.5929431633813451,4.958293096651156,-3.8567965061633043,3.0
1.5933596191103336,4.956687041727152,-3.856171822569822,3.0
1.5937760748393224,4.955081246956206,-3.8555471389763385,3.0
1.594192530568311,4.953475712338326,-3.8549224553828556,3.0
1.5946089862972994,4.951870437873506,-3.8542977717893727,3.0
1.5950254420262882,4.950265423561747,-3.85367308819589,3.0
1.5954418977552767,4.948660669403049,-3.853048404602407,3.0
1.5958583534842652,4.947056175397414,-3.8524237210089245,3.0
1.596274809213254,4.945451941544837,-3.851799037415441,3.0
1.5966912649422424,4.943847967845324,-3.8511743538219583,3.0
1.597107720671231,4.942244254298872,-3.8505496702284754,3.0
1.5975241764002197,4.940640800905481,-3.8499249866349925,3.0
1.5979406321292082,4.939037607665151,-3.8493003030415096,3.0
1.5983570878581967,4.937434674577883,-3.848675619448027,3.0
1.5987735435871853,4.935832001643675,-3.8480509358545443,3.0
1.599189999316174,4.9342295888625305,-3.847426252261061,3.0
1.5996064550451625,4.932627436234446,-3.846801568667578,3.0
1.600022910774151,4.9310255437594215,-3.8461768850740956,3.0
1.6004393665031398,4.9294239114374605,-3.8455522014806123,3.0
1.6008558222321283,4.927822539268558,-3.84492751788713,3.0
1.6012722779611168,4.9262214272527185,-3.844302834293647,3.0
1.6016887336901056,4.924620575389939,-3.8436781507001636,3.0
1.602105189419094,4.9230199836802235,-3.8430534671066807,3.0
1.6025216451480826,4.92141965212357,-3.8424287835131983,3.0
1.6029381008770713,4.919819580719974,-3.841804099919715,3.0
1.6033545566060599,4.918219769469442,-3.8411794163262325,3.0
1.6037710123350484,4.916620218371971,-3.8405547327327496,3.0
1.604187468064037,4.915020927427561,-3.8399300491392667,3.0
1.6046039237930256,4.913421896636212,-3.8393053655457834,3.0
1.6050203795220142,4.911823125997925,-3.838680681952301,3.0
1.6054368352510027,4.910224615512698,-3.838055998358818,3.0
1.6058532909799914,4.908626365180533,-3.837431314765335,3.0
1.60626974670898,4.907028375001429,-3.8368066311718523,3.0
1.6066862024379684,4.905430644975388,-3.8361819475783694,3.0
1.6071026581669572,4.903833175102406,-3.835557263984886,3.0
1.6075191138959457,4.902235965382486,-3.8349325803914036,3.0
1.6079355696249342,4.90063901581563,-3.8343078967979207,3.0
1.608352025353923,4.8990423264018315,-3.833683213204438,3.0
1.6087684810829115,4.897445897141095,-3.833058529610955,3.0
1.6091849368119,4.895849728033422,-3.832433846017472,3.0
1.6096013925408885,4.894253819078809,-3.831809162423989,3.0
1.6100178482698773,4.892658170277256,-3.8311844788305063,3.0
1.6104343039988658,4.891062781628767,-3.8305597952370234,3.0
1.6108507597278543,4.889467653133339,-3.8299351116435405,3.0
1.611267215456843,4.88787278479097,-3.8293104280500576,3.0
1.6116836711858316,4.886278176601664,-3.8286857444565747,3.0
1.61210012691482,4.88468382856542,-3.828061060863092,3.0
1.6125165826438088,4.883089740682234,-3.827436377269609,3.0
1.6129330383727973,4.881495912952111,-3.826811693676126,3.0
1.6133494941017859,4.879902345375051,-3.826187010082643,3.0
1.6137659498307746,4.87830903795105,-3.8255623264891603,3.0
1.6141824055597631,4.876715990680113,-3.8249376428956774,3.0
1.6145988612887516,4.875123203562234,-3.8243129593021945,3.0
1.6150153170177401,4.873530676597417,-3.8236882757087116,3.0
1.615431772746729,4.8719384097856615,-3.8230635921152287,3.0
1.6158482284757174,4.87034640312697,-3.822438908521746,3.0
1.616264684204706,4.868754656621338,-3.8218142249282634,3.0
1.6166811399336947,4.867163170268766,-3.82118954133478,3.0
1.6170975956626832,4.8655719440692575,-3.820564857741297,3.0
1.6175140513916717,4.863980978022809,-3.8199401741478143,3.0
1.6179305071206604,4.862390272129421,-3.8193154905543314,3.0
1.618346962849649,4.860799826389096,-3.8186908069608485,3.0
1.6187634185786375,4.859209640801833,-3.818066123367366,3.0
1.6191798743076262,4.857619715367628,-3.8174414397738827,3.0
1.6195963300366147,4.856030050086487,-3.8168167561804,3.0
1.6200127857656033,4.854440644958407,-3.816192072586917,3.0
1.6204292414945918,4.852851499983389,-3.8155673889934345,3.0
1.6208456972235805,4.8512626151614295,-3.814942705399951,3.0
1.621262152952569,4.849673990492535,-3.8143180218064687,3.0
1.6216786086815576,4.848085625976701,-3.813693338212986,3.0
1.6220950644105463,4.846497521613925,-3.8130686546195025,3.0
1.6225115201395348,4.844909677404214,-3.8124439710260196,3.0
1.6229279758685233,4.843322093347563,-3.811819287432537,3.0
1.623344431597512,4.841734769443972,-3.811194603839054,3.0
1.6237608873265006,4.840147705693445,-3.8105699202455714,3.0
1.624177343055489,4.838560902095978,-3.8099452366520885,3.0
1.6245937987844778,4.83697435865157,-3.809320553058605,3.0
1.6250102545134664,4.8353880753602265,-3.8086958694651223,3.0
1.6254267102424549,4.8338020522219445,-3.80807118587164,3.0
1.6258431659714436,4.832216289236721,-3.8074465022781565,3.0
1.6262596217004321,4.83063078640456,-3.806821818684674,3.0
1.6266760774294207,4.829045543725462,-3.806197135091191,3.0
1.6270925331584092,4.827460561199425,-3.8055724514977083,3.0
1.627508988887398,4.825875838826446,-3.804947767904225,3.0
1.6279254446163864,4.824291376606531,-3.8043230843107425,3.0
1.628341900345375,4.822707174539676,-3.8036984007172596,3.0
1.6287583560743637,4.821123232625885,-3.8030737171237767,3.0
1.6291748118033522,4.8195395508651515,-3.802449033530294,3.0
1.6295912675323407,4.817956129257482,-3.801824349936811,3.0
1.6300077232613295,4.816372967802874,-3.8011996663433276,3.0
1.630424178990318,4.814790066501326,-3.800574982749845,3.0
1.6308406347193065,4.813207425352839,-3.7999502991563623,3.0
1.6312570904482953,4.811625044357415,-3.7993256155628794,3.0
1.6316735461772838,4.81004292351505,-3.7987009319693965,3.0
1.6320900019062723,4.808461062825749,-3.7980762483759136,3.0
1.6325064576352608,4.806879462289508,-3.7974515647824307,3.0
1.6329229133642496,4.805298121906327,-3.796826881188948,3.0
1.633339369093238,4.80371704167621,-3.796202197595465,3.0
1.6337558248222266,4.802136221599154,-3.795577514001982,3.0
1.6341722805512153,4.800555661675157,-3.794952830408499,3.0
1.6345887362802038,4.798975361904223,-3.7943281468150163,3.0
1.6350051920091924,4.79739532228635,-3.7937034632215334,3.0
1.635421647738181,4.795815542821538,-3.7930787796280505,3.0
1.6358381034671696,4.794236023509788,-3.7924540960345676,3.0
1.6362545591961581,4.792656764351099,-3.7918294124410847,3.0
1.6366710149251469,4.79107776534547,-3.791204728847602,3.0
1.6370874706541354,4.789499026492903,-3.790580045254119,3.0
1.637503926383124,4.7879205477934,-3.789955361660636,3.0
1.6379203821121124,4.7863423292469545,-3.789330678067153,3.0
1.6383368378411012,4.784764370853573,-3.7887059944736703,3.0
1.6387532935700897,4.783186672613251,-3.7880813108801874,3.0
1.6391697492990782,4.781609234525993,-3.787456627286705,3.0
1.639586205028067,4.780032056591793,-3.7868319436932216,3.0
1.6400026607570555,4.778455138810655,-3.7862072600997387,3.0
1.640419116486044,4.77687848118258,-3.785582576506256,3.0
1.6408355722150327,4.7753020837075635,-3.784957892912773,3.0
1.6412520279440213,4.7737259463856105,-3.78433320931929,3.0
1.6416684836730098,4.772150069216719,-3.7837085257258076,3.0
1.6420849394019985,4.770574452200888,-3.7830838421323243,3.0
1.642501395130987,4.768999095338119,-3.7824591585388414,3.0
1.6429178508599755,4.767423998628411,-3.7818344749453585,3.0
1.643334306588964,4.765849162071762,-3.781209791351876,3.0
1.6437507623179528,4.764274585668177,-3.7805851077583927,3.0
1.6441672180469413,4.762700269417653,-3.7799604241649103,3.0
1.6445836737759298,4.761126213320191,-3.7793357405714274,3.0
1.6450001295049186,4.759552417375788,-3.778711056977944,3.0
1.645416585233907,4.757978881584448,-3.778086373384461,3.0
1.6458330409628956,4.756405605946169,-3.7774616897909787,3.0
1.6462494966918844,4.754832590460952,-3.7768370061974954,3.0
1.6466659524208729,4.7532598351287945,-3.776212322604013,3.0
1.6470824081498614,4.751687339949699,-3.77558763901053,3.0
1.6474988638788501,4.750115104923665,-3.7749629554170467,3.0
1.6479153196078387,4.7485431300506935,-3.774338271823564,3.0
1.6483317753368272,4.746971415330782,-3.7737135882300814,3.0
1.6487482310658157,4.745399960763933,-3.7730889046365985,3.0
1.6491646867948044,4.743828766350143,-3.7724642210431156,3.0
1.649581142523793,4.742257832089416,-3.7718395374496327,3.0
1.6499975982527815,4.7406871579817516,-3.77121485385615,3.0
1.6504140539817702,4.739116744027147,-3.7705901702626665,3.0
1.6508305097107587,4.7375465902256035,-3.769965486669184,3.0
1.6512469654397472,4.735976696577122,-3.769340803075701,3.0
1.651663421168736,4.734407063081701,-3.7687161194822183,3.0
1.6520798768977245,4.732837689739341,-3.7680914358887354,3.0
1.652496332626713,4.731268576550045,-3.7674667522952525,3.0
1.6529127883557018,4.729699723513805,-3.766842068701769,3.0
1.6533292440846903,4.728131130630631,-3.7662173851082867,3.0
1.6537456998136788,4.7265627979005185,-3.765592701514804,3.0
1.6541621555426673,4.724994725323466,-3.764968017921321,3.0
1.654578611271656,4.723426912899473,-3.764343334327838,3.0
1.6549950670006446,4.721859360628544,-3.763718650734355,3.0
1.655411522729633,4.720292068510675,-3.7630939671408723,3.0
1.6558279784586218,4.718725036545866,-3.7624692835473894,3.0
1.6562444341876104,4.71715826473412,-3.7618445999539065,3.0
1.6566608899165989,4.7155917530754365,-3.7612199163604236,3.0
1.6570773456455876,4.714025501569813,-3.7605952327669407,3.0
1.6574938013745761,4.712459510217251,-3.759970549173458,3.0
1.6579102571035647,4.710893779017747,-3.759345865579975,3.0
1.6583267128325534,4.709328307971308,-3.758721181986492,3.0
1.658743168561542,4.70776309707793,-3.758096498393009,3.0
1.6591596242905304,4.706198146337613,-3.7574718147995263,3.0
1.659576080019519,4.704633455750358,-3.756847131206044,3.0
1.6599925357485077,4.703069025316163,-3.7562224476125605,3.0
1.6604089914774962,4.701504855035029,-3.7555977640190776,3.0
1.6608254472064847,4.699940944906958,-3.7549730804255947,3.0
1.6612419029354735,4.698377294931946,-3.754348396832112,3.0
1.661658358664462,4.696813905109998,-3.753723713238629,3.0
1.6620748143934505,4.69525077544111,-3.7530990296451465,3.0
1.6624912701224392,4.693687905925282,-3.752474346051663,3.0
1.6629077258514278,4.6921252965625175,-3.7518496624581803,3.0
1.6633241815804163,4.690562947352815,-3.7512249788646974,3.0
1.663740637309405,4.68900085829617,-3.7506002952712145,3.0
1.6641570930383935,4.687439029392591,-3.7499756116777316,3.0
1.664573548767382,4.68587746064207,-3.749350928084249,3.0
1.6649900044963708,4.684316152044611,-3.748726244490766,3.0
1.6654064602253593,4.682755103600213,-3.748101560897283,3.0
1.6658229159543478,4.681194315308879,-3.7474768773038,3.0
1.6662393716833364,4.679633787170603,-3.7468521937103176,3.0
1.666655827412325,4.678073519185391,-3.7462275101168343,3.0
1.6670722831413136,4.676513511353237,-3.745602826523352,3.0
1.6674887388703021,4.674953763674148,-3.744978142929869,3.0
1.6679051945992909,4.673394276148118,-3.7443534593363856,3.0
1.6683216503282794,4.671835048775149,-3.7437287757429027,3.0
1.668738106057268,4.670276081555244,-3.7431040921494203,3.0
1.6691545617862567,4.668717374488397,-3.742479408555937,3.0
1.6695710175152452,4.667158927574613,-3.7418547249624545,3.0
1.6699874732442337,4.66560074081389,-3.7412300413689716,3.0
1.6704039289732224,4.664042814206228,-3.7406053577754883,3.0
1.670820384702211,4.662485147751628,-3.7399806741820054,3.0
1.6712368404311995,4.66092774145009,-3.739355990588523,3.0
1.671653296160188,4.659370595301612,-3.73873130699504,3.0
1.6720697518891767,4.657813709306195,-3.738106623401557,3.0
1.6724862076181652,4.656257083463839,-3.7374819398080743,3.0
1.6729026633471538,4.654700717774546,-3.7368572562145914,3.0
1.6733191190761425,4.653144612238313,-3.736232572621108,3.0
1.673735574805131,4.651588766855141,-3.7356078890276256,3.0
1.6741520305341195,4.650033181625032,-3.7349832054341428,3.0
1.6745684862631083,4.6484778565479825,-3.73435852184066,3.0
1.6749849419920968,4.646922791623995,-3.733733838247177,3.0
1.6754013977210853,4.645367986853069,-3.733109154653694,3.0
1.675817853450074,4.643813442235205,-3.7324844710602108,3.0
1.6762343091790626,4.642259157770402,-3.7318597874667283,3.0
1.676650764908051,4.64070513345866,-3.7312351038732454,3.0
1.6770672206370396,4.639151369299979,-3.7306104202797625,3.0
1.6774836763660284,4.63759786529436,-3.7299857366862796,3.0
1.6779001320950169,4.636044621441803,-3.7293610530927968,3.0
1.6783165878240054,4.634491637742306,-3.728736369499314,3.0
1.6787330435529941,4.63293891419587,-3.728111685905831,3.0
1.6791494992819826,4.631386450802497,-3.727487002312348,3.0
1.6795659550109712,4.629834247562183,-3.726862318718865,3.0
1.67998241073996,4.628282304474931,-3.7262376351253823,3.0
1.6803988664689484,4.626730621540741,-3.7256129515318994,3.0
1.680815322197937,4.6251791987596125,-3.7249882679384165,3.0
1.6812317779269257,4.623628036131544,-3.7243635843449336,3.0
1.6816482336559142,4.622077133656539,-3.7237389007514508,3.0
1.6820646893849027,4.620526491334594,-3.723114217157968,3.0
1.6824811451138912,4.618976109165711,-3.7224895335644854,3.0
1.68289760084288,4.617425987149888,-3.721864849971002,3.0
1.6833140565718685,4.615876125287128,-3.721240166377519,3.0
1.683730512300857,4.614326523577429,-3.7206154827840363,3.0
1.6841469680298458,4.612777182020789,-3.7199907991905534,3.0
1.6845634237588343,4.611228100617213,-3.7193661155970705,3.0
1.6849798794878228,4.609679279366697,-3.718741432003588,3.0
1.6853963352168115,4.608130718269242,-3.7181167484101048,3.0
1.6858127909458,4.60658241732485,-3.717492064816622,3.0
1.6862292466747886,4.605034376533515,-3.716867381223139,3.0
1.6866457024037773,4.603486595895246,-3.716242697629656,3.0
1.6870621581327658,4.601939075410037,-3.715618014036173,3.0
1.6874786138617544,4.600391815077888,-3.7149933304426908,3.0
1.6878950695907429,4.598844814898802,-3.714368646849208,3.0
1.6883115253197316,4.597298074872777,-3.7137439632557245,3.0
1.6887279810487201,4.595751594999813,-3.7131192796622416,3.0
1.6891444367777086,4.594205375279911,-3.712494596068759,3.0
1.6895608925066974,4.592659415713067,-3.711869912475276,3.0
1.689977348235686,4.591113716299288,-3.7112452288817934,3.0
1.6903938039646744,4.58956827703857,-3.7106205452883105,3.0
1.6908102596936632,4.588023097930913,-3.709995861694827,3.0
1.6912267154226517,4.586478178976316,-3.7093711781013443,3.0
1.6916431711516402,4.584933520174781,-3.708746494507862,3.0
1.692059626880629,4.583389121526308,-3.7081218109143785,3.0
1.6924760826096175,4.581844983030896,-3.707497127320896,3.0
1.692892538338606,4.580301104688546,-3.706872443727413,3.0
1.6933089940675945,4.578757486499256,-3.7062477601339303,3.0
1.6937254497965832,4.5772141284630266,-3.705623076540447,3.0
1.6941419055255718,4.57567103057986,-3.7049983929469645,3.0
1.6945583612545603,4.574128192849756,-3.7043737093534816,3.0
1.694974816983549,4.572585615272709,-3.7037490257599988,3.0
1.6953912727125375,4.571043297848728,-3.703124342166516,3.0
1.695807728441526,4.5695012405778055,-3.702499658573033,3.0
1.6962241841705148,4.567959443459946,-3.7018749749795496,3.0
1.6966406398995033,4.566417906495147,-3.701250291386067,3.0
1.6970570956284918,4.564876629683409,-3.7006256077925843,3.0
1.6974735513574806,4.563335613024732,-3.7000009241991014,3.0
1.697890007086469,4.561794856519118,-3.6993762406056185,3.0
1.6983064628154576,4.560254360166564,-3.6987515570121356,3.0
1.6987229185444461,4.558714123967073,-3.6981268734186528,3.0
1.6991393742734349,4.557174147920639,-3.69750218982517,3.0
1.6995558300024234,4.55563443202727,-3.696877506231687,3.0
1.699972285731412,4.554094976286963,-3.696252822638204,3.0
1.7003887414604006,4.552555780699715,-3.695628139044721,3.0
1.7008051971893892,4.551016845265529,-3.6950034554512383,3.0
1.7012216529183777,4.549478169984402,-3.6943787718577554,3.0
1.7016381086473664,4.5479397548563405,-3.6937540882642725,3.0
1.702054564376355,4.546401599881337,-3.6931294046707897,3.0
1.7024710201053435,4.544863705059397,-3.6925047210773068,3.0
1.7028874758343322,4.543326070390517,-3.691880037483824,3.0
1.7033039315633207,4.541788695874699,-3.691255353890341,3.0
1.7037203872923092,4.540251581511944,-3.690630670296858,3.0
1.704136843021298,4.5387147273022475,-3.690005986703375,3.0
1.7045532987502865,4.537178133245613,-3.6893813031098923,3.0
1.704969754479275,4.53564179934204,-3.6887566195164094,3.0
1.7053862102082635,4.5341057255915285,-3.688131935922927,3.0
1.7058026659372523,4.532569911994079,-3.6875072523294437,3.0
1.7062191216662408,4.5310343585496895,-3.6868825687359608,3.0
1.7066355773952293,4.529499065258362,-3.686257885142478,3.0
1.707052033124218,4.527964032120096,-3.685633201548995,3.0
1.7074684888532066,4.526429259134892,-3.685008517955512,3.0
1.707884944582195,4.524894746302747,-3.6843838343620297,3.0
1.7083014003111838,4.523360493623665,-3.6837591507685463,3.0
1.7087178560401723,4.521826501097644,-3.6831344671750634,3.0
1.7091343117691609,4.520292768724685,-3.6825097835815805,3.0
1.7095507674981496,4.518759296504786,-3.6818850999880977,3.0
1.7099672232271381,4.517226084437949,-3.6812604163946148,3.0
1.7103836789561266,4.515693132524174,-3.6806357328011323,3.0
1.7108001346851152,4.51416044076346,-3.6800110492076494,3.0
1.711216590414104,4.512628009155806,-3.679386365614166,3.0
1.7116330461430924,4.511095837701214,-3.678761682020683,3.0
1.712049501872081,4.509563926399684,-3.6781369984272008,3.0
1.7124659576010697,4.508032275251214,-3.6775123148337174,3.0
1.7128824133300582,4.506500884255805,-3.676887631240235,3.0
1.7132988690590467,4.5049697534134605,-3.676262947646752,3.0
1.7137153247880355,4.503438882724174,-3.6756382640532688,3.0
1.714131780517024,4.501908272187951,-3.675013580459786,3.0
1.7145482362460125,4.500377921804789,-3.6743888968663034,3.0
1.7149646919750012,4.498847831574686,-3.67376421327282,3.0
1.7153811477039898,4.497318001497646,-3.6731395296793377,3.0
1.7157976034329783,4.495788431573667,-3.6725148460858548,3.0
1.7162140591619668,4.494259121802751,-3.671890162492372,3.0
1.7166305148909555,4.492730072184894,-3.6712654788988885,3.0
1.717046970619944,4.491201282720098,-3.670640795305406,3.0
1.7174634263489326,4.489672753408366,-3.670016111711923,3.0
1.7178798820779213,4.488144484249693,-3.6693914281184403,3.0
1.7182963378069098,4.486616475244082,-3.6687667445249574,3.0
1.7187127935358983,4.485088726391533,-3.6681420609314745,3.0
1.719129249264887,4.483561237692044,-3.667517377337991,3.0
1.7195457049938756,4.482034009145616,-3.6668926937445088,3.0
1.7199621607228641,4.4805070407522525,-3.666268010151026,3.0
1.7203786164518529,4.478980332511947,-3.665643326557543,3.0
1.7207950721808414,4.477453884424703,-3.66501864296406,3.0
1.72121152790983,4.475927696490523,-3.664393959370577,3.0
1.7216279836388184,4.474401768709402,-3.6637692757770943,3.0
1.7220444393678072,4.472876101081342,-3.6631445921836114,3.0
1.7224608950967957,4.471350693606345,-3.6625199085901285,3.0
1.7228773508257842,4.46982554628441,-3.6618952249966457,3.0
1.723293806554773,4.468300659115533,-3.6612705414031628,3.0
1.7237102622837615,4.46677603209972,-3.66064585780968,3.0
1.72412671801275,4.465251665236968,-3.660021174216197,3.0
1.7245431737417387,4.463727558527276,-3.659396490622714,3.0
1.7249596294707272,4.462203711970647,-3.658771807029231,3.0
1.7253760851997157,4.4606801255670785,-3.6581471234357483,3.0
1.7257925409287045,4.45915679931657,-3.6575224398422654,3.0
1.726208996657693,4.457633733219124,-3.6568977562487825,3.0
1.7266254523866815,4.456110927274741,-3.6562730726552997,3.0
1.72704190811567,4.454588381483417,-3.6556483890618168,3.0
1.7274583638446588,4.453066095845154,-3.655023705468334,3.0
1.7278748195736473,4.4515440703599545,-3.654399021874851,3.0
1.7282912753026358,4.450022305027815,-3.6537743382813685,3.0
1.7287077310316246,4.448500799848736,-3.653149654687885,3.0
1.729124186760613,4.44697955482272,-3.6525249710944023,3.0
1.7295406424896016,4.445458569949762,-3.6519002875009194,3.0
1.7299570982185903,4.44393784522987,-3.6512756039074366,3.0
1.7303735539475789,4.442417380663038,-3.6506509203139537,3.0
1.7307900096765674,4.440897176249264,-3.650026236720471,3.0
1.7312064654055561,4.439377231988557,-3.649401553126988,3.0
1.7316229211345446,4.437857547880904,-3.648776869533505,3.0
1.7320393768635332,4.436338123926317,-3.648152185940022,3.0
1.7324558325925217,4.434818960124792,-3.6475275023465397,3.0
1.7328722883215104,4.433300056476327,-3.6469028187530563,3.0
1.733288744050499,4.431781412980923,-3.646278135159574,3.0
1.7337051997794874,4.430263029638581,-3.645653451566091,3.0
1.7341216555084762,4.4287449064493,-3.6450287679726077,3.0
1.7345381112374647,4.42722704341308,-3.6444040843791248,3.0
1.7349545669664532,4.425709440529923,-3.6437794007856423,3.0
1.735371022695442,4.424192097799825,-3.643154717192159,3.0
1.7357874784244305,4.422675015222788,-3.6425300335986766,3.0
1.736203934153419,4.421158192798815,-3.6419053500051937,3.0
1.7366203898824077,4.4196416305279005,-3.6412806664117103,3.0
1.7370368456113963,4.418125328410049,-3.6406559828182274,3.0
1.7374533013403848,4.41660928644526,-3.640031299224745,3.0
1.7378697570693733,4.41509350463353,-3.639406615631262,3.0
1.738286212798362,4.4135779829748625,-3.638781932037779,3.0
1.7387026685273506,4.4120627214692565,-3.6381572484442963,3.0
1.739119124256339,4.4105477201167105,-3.6375325648508134,3.0
1.7395355799853278,4.409032978917226,-3.63690788125733,3.0
1.7399520357143163,4.407518497870804,-3.6362831976638477,3.0
1.7403684914433049,4.406004276977443,-3.6356585140703648,3.0
1.7407849471722936,4.404490316237142,-3.635033830476882,3.0
1.7412014029012821,4.402976615649903,-3.634409146883399,3.0
1.7416178586302706,4.401463175215726,-3.633784463289916,3.0
1.7420343143592594,4.399949994934609,-3.633159779696433,3.0
1.742450770088248,4.398437074806555,-3.6325350961029503,3.0
1.7428672258172364,4.396924414831561,-3.6319104125094674,3.0
1.7432836815462252,4.395412015009629,-3.6312857289159846,3.0
1.7437001372752137,4.393899875340759,-3.6306610453225017,3.0
1.7441165930042022,4.392387995824949,-3.630036361729019,3.0
1.7445330487331907,4.3908763764622005,-3.629411678135536,3.0
1.7449495044621794,4.389365017252514,-3.628786994542053,3.0
1.745365960191168,4.387853918195885,-3.62816231094857,3.0
1.7457824159201565,4.386343079292322,-3.6275376273550872,3.0
1.7461988716491452,4.384832500541819,-3.6269129437616043,3.0
1.7466153273781337,4.3833221819443775,-3.6262882601681214,3.0
1.7470317831071223,4.381812123499998,-3.6256635765746386,3.0
1.747448238836111,4.380302325208678,-3.6250388929811557,3.0
1.7478646945650995,4.37879278707042,-3.624414209387673,3.0
1.748281150294088,4.377283509085224,-3.62378952579419,3.0
1.7486976060230768,4.375774491253088,-3.623164842200707,3.0
1.7491140617520653,4.374265733574015,-3.622540158607224,3.0
1.7495305174810538,4.3727572360480025,-3.6219154750137412,3.0
1.7499469732100423,4.371248998675052,-3.6212907914202583,3.0
1.750363428939031,4.369741021455161,-3.6206661078267754,3.0
1.7507798846680196,4.368233304388333,-3.6200414242332926,3.0
1.751196340397008,4.366725847474566,-3.61941674063981,3.0
1.7516127961259969,4.365218650713858,-3.618792057046327,3.0
1.7520292518549854,4.3637117141062145,-3.618167373452844,3.0
1.7524457075839739,4.362205037651632,-3.617542689859361,3.0
1.7528621633129626,4.360698621350108,-3.616918006265878,3.0
1.7532786190419511,4.35919246520165,-3.6162933226723952,3.0
1.7536950747709397,4.357686569206249,-3.615668639078913,3.0
1.7541115304999284,4.356180933363911,-3.6150439554854294,3.0
1.754527986228917,4.354675557674634,-3.6144192718919466,3.0
1.7549444419579054,4.353170442138419,-3.6137945882984637,3.0
1.755360897686894,4.351665586755265,-3.6131699047049812,3.0
1.7557773534158827,4.350160991525172,-3.612545221111498,3.0
1.7561938091448712,4.34865665644814,-3.6119205375180155,3.0
1.7566102648738597,4.3471525815241705,-3.6112958539245326,3.0
1.7570267206028485,4.345648766753261,-3.6106711703310492,3.0
1.757443176331837,4.344145212135414,-3.6100464867375663,3.0
1.7578596320608255,4.342641917670628,-3.609421803144084,3.0
1.7582760877898143,4.341138883358903,-3.6087971195506006,3.0
1.7586925435188028,4.339636109200239,-3.608172435957118,3.0
1.7591089992477913,4.338133595194636,-3.6075477523636352,3.0
1.75952545497678,4.336631341342095,-3.606923068770152,3.0
1.7599419107057686,4.335129347642614,-3.606298385176669,3.0
1.760358366434757,4.333627614096196,-3.6056737015831866,3.0
1.7607748221637456,4.332126140702838,-3.6050490179897037,3.0
1.7611912778927343,4.330624927462543,-3.604424334396221,3.0
1.7616077336217228,4.3291239743753085,-3.603799650802738,3.0
1.7620241893507114,4.327623281441136,-3.603174967209255,3.0
1.7624406450797,4.326122848660024,-3.6025502836157717,3.0
1.7628571008086886,4.324622676031973,-3.6019256000222892,3.0
1.7632735565376771,4.323122763556984,-3.6013009164288063,3.0
1.7636900122666659,4.321623111235056,-3.6006762328353235,3.0
1.7641064679956544,4.32012371906619,-3.6000515492418406,3.0
1.764522923724643,4.318624587050385,-3.5994268656483577,3.0
1.7649393794536317,4.31712571518764,-3.5988021820548743,3.0
1.7653558351826202,4.315627103477956,-3.598177498461392,3.0
1.7657722909116087,4.314128751921336,-3.597552814867909,3.0
1.7661887466405972,4.312630660517778,-3.596928131274426,3.0
1.766605202369586,4.311132829267278,-3.5963034476809432,3.0
1.7670216580985745,4.309635258169839,-3.5956787640874603,3.0
1.767438113827563,4.308137947225465,-3.5950540804939775,3.0
1.7678545695565517,4.306640896434148,-3.5944293969004946,3.0
1.7682710252855403,4.305144105795895,-3.5938047133070117,3.0
1.7686874810145288,4.303647575310704,-3.593180029713529,3.0
1.7691039367435175,4.3021513049785725,-3.592555346120046,3.0
1.769520392472506,4.300655294799503,-3.591930662526563,3.0
1.7699368482014946,4.299159544773495,-3.59130597893308,3.0
1.7703533039304833,4.297664054900547,-3.5906812953395972,3.0
1.7707697596594718,4.296168825180661,-3.5900566117461143,3.0
1.7711862153884603,4.294673855613839,-3.5894319281526315,3.0
1.7716026711174488,4.293179146200075,-3.588807244559149,3.0
1.7720191268464376,4.291684696939372,-3.5881825609656657,3.0
1.772435582575426,4.290190507831733,-3.587557877372183,3.0
1.7728520383044146,4.288696578877152,-3.5869331937787,3.0
1.7732684940334034,4.287202910075635,-3.586308510185217,3.0
1.7736849497623919,4.2857095014271795,-3.585683826591734,3.0
1.7741014054913804,4.284216352931782,-3.5850591429982517,3.0
1.7745178612203691,4.28272346458945,-3.5844344594047683,3.0
1.7749343169493577,4.281230836400175,-3.5838097758112855,3.0
1.7753507726783462,4.2797384683639645,-3.5831850922178026,3.0
1.775767228407335,4.278246360480814,-3.5825604086243197,3.0
1.7761836841363234,4.276754512750726,-3.581935725030837,3.0
1.776600139865312,4.275262925173699,-3.5813110414373543,3.0
1.7770165955943007,4.273771597749732,-3.580686357843871,3.0
1.7774330513232892,4.272280530478829,-3.580061674250388,3.0
1.7778495070522777,4.270789723360986,-3.5794369906569052,3.0
1.7782659627812663,4.2692991763962045,-3.578812307063423,3.0
1.778682418510255,4.267808889584481,-3.5781876234699395,3.0
1.7790988742392435,4.266318862925823,-3.577562939876457,3.0
1.779515329968232,4.264829096420225,-3.576938256282974,3.0
1.7799317856972208,4.263339590067687,-3.576313572689491,3.0
1.7803482414262093,4.261850343868213,-3.575688889096008,3.0
1.7807646971551978,4.2603613578217985,-3.5750642055025255,3.0
1.7811811528841865,4.258872631928446,-3.574439521909042,3.0
1.781597608613175,4.257384166188155,-3.5738148383155597,3.0
1.7820140643421636,4.255895960600924,-3.573190154722077,3.0
1.7824305200711523,4.254408015166755,-3.5725654711285935,3.0
1.7828469758001408,4.252920329885647,-3.5719407875351106,3.0
1.7832634315291294,4.251432904757602,-3.571316103941628,3.0
1.7836798872581179,4.249945739782616,-3.5706914203481452,3.0
1.7840963429871066,4.248458834960692,-3.5700667367546624,3.0
1.7845127987160951,4.24697219029183,-3.5694420531611795,3.0
1.7849292544450837,4.245485805776029,-3.5688173695676966,3.0
1.7853457101740724,4.243999681413289,-3.5681926859742132,3.0
1.785762165903061,4.24251381720361,-3.567568002380731,3.0
1.7861786216320494,4.241028213146993,-3.566943318787248,3.0
1.7865950773610382,4.239542869243438,-3.566318635193765,3.0
1.7870115330900267,4.238057785492943,-3.565693951600282,3.0
1.7874279888190152,4.23657296189551,-3.5650692680067992,3.0
1.787844444548004,4.235088398451138,-3.564444584413316,3.0
1.7882609002769925,4.233604095159828,-3.5638199008198335,3.0
1.788677356005981,4.2321200520215765,-3.5631952172263506,3.0
1.7890938117349695,4.23063626903639,-3.5625705336328677,3.0
1.7895102674639582,4.229152746204262,-3.561945850039385,3.0
1.7899267231929468,4.227669483525196,-3.561321166445902,3.0
1.7903431789219353,4.226186480999193,-3.560696482852419,3.0
1.790759634650924,4.22470373862625,-3.560071799258936,3.0
1.7911760903799125,4.223221256406369,-3.5594471156654532,3.0
1.791592546108901,4.221739034339549,-3.5588224320719704,3.0
1.7920090018378898,4.22025707242579,-3.5581977484784875,3.0
1.7924254575668783,4.218775370665092,-3.5575730648850046,3.0
1.7928419132958668,4.2172939290574565,-3.5569483812915217,3.0
1.7932583690248556,4.215812747602881,-3.556323697698039,3.0
1.793674824753844,4.2143318263013665,-3.555699014104556,3.0
1.7940912804828326,4.212851165152916,-3.555074330511073,3.0
1.7945077362118211,4.211370764157525,-3.5544496469175906,3.0
1.7949241919408099,4.209890623315195,-3.5538249633241072,3.0
1.7953406476697984,4.208410742625928,-3.5532002797306244,3.0
1.795757103398787,4.2069311220897205,-3.5525755961371415,3.0
1.7961735591277757,4.205451761706573,-3.5519509125436586,3.0
1.7965900148567642,4.20397266147649,-3.5513262289501757,3.0
1.7970064705857527,4.202493821399466,-3.5507015453566932,3.0
1.7974229263147414,4.201015241475504,-3.55007686176321,3.0
1.79783938204373,4.199536921704604,-3.549452178169727,3.0
1.7982558377727185,4.198058862086766,-3.548827494576244,3.0
1.7986722935017072,4.196581062621988,-3.5482028109827612,3.0
1.7990887492306957,4.195103523310271,-3.5475781273892784,3.0
1.7995052049596842,4.193626244151616,-3.546953443795796,3.0
1.7999216606886728,4.192149225146023,-3.546328760202313,3.0
1.8003381164176615,4.19067246629349,-3.5457040766088297,3.0
1.80075457214665,4.189195967594019,-3.545079393015347,3.0
1.8011710278756385,4.187719729047609,-3.5444547094218644,3.0
1.8015874836046273,4.18624375065426,-3.543830025828381,3.0
1.8020039393336158,4.184768032413972,-3.5432053422348986,3.0
1.8024203950626043,4.183292574326746,-3.5425806586414157,3.0
1.802836850791593,4.181817376392582,-3.5419559750479324,3.0
1.8032533065205816,4.180342438611477,-3.5413312914544495,3.0
1.80366976224957,4.178867760983435,-3.540706607860967,3.0
1.8040862179785588,4.177393343508456,-3.5400819242674837,3.0
1.8045026737075474,4.175919186186535,-3.5394572406740012,3.0
1.8049191294365359,4.174445289017678,-3.5388325570805184,3.0
1.8053355851655244,4.1729716520018805,-3.5382078734870355,3.0
1.8057520408945131,4.171498275139145,-3.537583189893552,3.0
1.8061684966235017,4.170025158429469,-3.5369585063000697,3.0
1.8065849523524902,4.168552301872857,-3.536333822706587,3.0
1.807001408081479,4.167079705469305,-3.535709139113104,3.0
1.8074178638104674,4.165607369218815,-3.535084455519621,3.0
1.807834319539456,4.164135293121387,-3.534459771926138,3.0
1.8082507752684447,4.162663477177018,-3.533835088332655,3.0
1.8086672309974332,4.161191921385713,-3.5332104047391724,3.0
1.8090836867264217,4.159720625747468,-3.5325857211456895,3.0
1.8095001424554105,4.158249590262283,-3.5319610375522066,3.0
1.809916598184399,4.156778814930162,-3.5313363539587237,3.0
1.8103330539133875,4.1553082997511,-3.530711670365241,3.0
1.810749509642376,4.1538380447251,-3.530086986771758,3.0
1.8111659653713648,4.1523680498521625,-3.529462303178275,3.0
1.8115824211003533,4.150898315132286,-3.528837619584792,3.0
1.8119988768293418,4.14942884056547,-3.5282129359913093,3.0
1.8124153325583305,4.1479596261517155,-3.5275882523978264,3.0
1.812831788287319,4.146490671891021,-3.5269635688043435,3.0
1.8132482440163076,4.14502197778339,-3.5263388852108606,3.0
1.8136646997452963,4.143553543828819,-3.5257142016173777,3.0
1.8140811554742848,4.14208537002731,-3.525089518023895,3.0
1.8144976112032734,4.1406174563788625,-3.524464834430412,3.0
1.814914066932262,4.139149802883475,-3.523840150836929,3.0
1.8153305226612506,4.137682409541149,-3.523215467243446,3.0
1.8157469783902391,4.136215276351885,-3.5225907836499633,3.0
1.8161634341192279,4.134748403315683,-3.5219661000564804,3.0
1.8165798898482164,4.133281790432541,-3.5213414164629975,3.0
1.816996345577205,4.1318154377024605,-3.5207167328695146,3.0
1.8174128013061934,4.130349345125442,-3.520092049276032,3.0
1.8178292570351822,4.128883512701485,-3.519467365682549,3.0
1.8182457127641707,4.127417940430588,-3.518842682089066,3.0
1.8186621684931592,4.125952628312753,-3.518217998495583,3.0
1.819078624222148,4.124487576347979,-3.5175933149021,3.0
1.8194950799511365,4.123022784536266,-3.5169686313086173,3.0
1.819911535680125,4.121558252877616,-3.516343947715135,3.0
1.8203279914091137,4.120093981372026,-3.5157192641216515,3.0
1.8207444471381022,4.118629970019498,-3.5150945805281686,3.0
1.8211609028670908,4.1171662188200315,-3.5144698969346857,3.0
1.8215773585960795,4.115702727773625,-3.513845213341203,3.0
1.821993814325068,4.1142394968802805,-3.51322052974772,3.0
1.8224102700540565,4.112776526139998,-3.5125958461542375,3.0
1.822826725783045,4.111313815552776,-3.5119711625607546,3.0
1.8232431815120338,4.109851365118615,-3.5113464789672713,3.0
1.8236596372410223,4.108389174837518,-3.5107217953737884,3.0
1.8240760929700108,4.10692724470948,-3.510097111780306,3.0
1.8244925486989996,4.105465574734502,-3.5094724281868226,3.0
1.824909004427988,4.1040041649125865,-3.50884774459334,3.0
1.8253254601569766,4.102543015243734,-3.5082230609998573,3.0
1.8257419158859653,4.10108212572794,-3.507598377406374,3.0
1.8261583716149539,4.099621496365209,-3.506973693812891,3.0
1.8265748273439424,4.0981611271555405,-3.5063490102194086,3.0
1.8269912830729311,4.096701018098932,-3.5057243266259253,3.0
1.8274077388019196,4.0952411691953845,-3.505099643032443,3.0
1.8278241945309082,4.093781580444897,-3.50447495943896,3.0
1.8282406502598967,4.092322251847474,-3.503850275845477,3.0
1.8286571059888854,4.09086318340311,-3.5032255922519937,3.0
1.829073561717874,4.0894043751118065,-3.5026009086585113,3.0
1.8294900174468625,4.087945826973568,-3.5019762250650284,3.0
1.8299064731758512,4.086487538988386,-3.5013515414715455,3.0
1.8303229289048397,4.08502951115627,-3.5007268578780626,3.0
1.8307393846338282,4.083571743477213,-3.5001021742845797,3.0
1.831155840362817,4.082114235951217,-3.4994774906910964,3.0
1.8315722960918055,4.080656988578282,-3.498852807097614,3.0
1.831988751820794,4.079200001358409,-3.498228123504131,3.0
1.8324052075497828,4.077743274291597,-3.497603439910648,3.0
1.8328216632787713,4.076286807377846,-3.4969787563171653,3.0
1.8332381190077598,4.074830600617156,-3.4963540727236824,3.0
1.8336545747367483,4.07337465400953,-3.4957293891301995,3.0
1.834071030465737,4.0719189675549625,-3.4951047055367166,3.0
1.8344874861947256,4.070463541253458,-3.4944800219432337,3.0
1.834903941923714,4.069008375105016,-3.493855338349751,3.0
1.8353203976527028,4.067553469109631,-3.493230654756268,3.0
1.8357368533816913,4.0660988232673105,-3.492605971162785,3.0
1.8361533091106799,4.0646444375780515,-3.491981287569302,3.0
1.8365697648396686,4.063190312041852,-3.4913566039758193,3.0
1.8369862205686571,4.061736446658715,-3.4907319203823364,3.0
1.8374026762976456,4.06028284142864,-3.4901072367888535,3.0
1.8378191320266344,4.058829496351624,-3.4894825531953706,3.0
1.838235587755623,4.057376411427672,-3.4888578696018877,3.0
1.8386520434846114,4.05592358665678,-3.488233186008405,3.0
1.8390684992136,4.05447102203895,-3.487608502414922,3.0
1.8394849549425887,4.053018717574179,-3.486983818821439,3.0
1.8399014106715772,4.051566673262473,-3.486359135227956,3.0
1.8403178664005657,4.050114889103826,-3.4857344516344737,3.0
1.8407343221295545,4.048663365098239,-3.4851097680409904,3.0
1.841150777858543,4.047212101245716,-3.4844850844475075,3.0
1.8415672335875315,4.045761097546253,-3.4838604008540246,3.0
1.8419836893165202,4.044310353999851,-3.4832357172605417,3.0
1.8424001450455088,4.042859870606511,-3.482611033667059,3.0
1.8428166007744973,4.041409647366233,-3.4819863500735764,3.0
1.843233056503486,4.039959684279015,-3.481361666480093,3.0
1.8436495122324745,4.038509981344859,-3.48073698288661,3.0
1.844065967961463,4.037060538563765,-3.4801122992931273,3.0
1.8444824236904516,4.035611355935732,-3.479487615699645,3.0
1.8448988794194403,4.034162433460759,-3.4788629321061615,3.0
1.8453153351484288,4.032713771138848,-3.478238248512679,3.0
1.8457317908774173,4.031265368969997,-3.477613564919196,3.0
1.846148246606406,4.02981722695421,-3.476988881325713,3.0
1.8465647023353946,4.02836934509148,-3.47636419773223,3.0
1.8469811580643831,4.026921723381816,-3.4757395141387475,3.0
1.8473976137933719,4.0254743618252125,-3.475114830545264,3.0
1.8478140695223604,4.024027260421667,-3.4744901469517817,3.0
1.848230525251349,4.022580419171186,-3.473865463358299,3.0
1.8486469809803376,4.021133838073764,-3.4732407797648155,3.0
1.8490634367093262,4.019687517129407,-3.4726160961713326,3.0
1.8494798924383147,4.018241456338108,-3.47199141257785,3.0
1.8498963481673032,4.016795655699873,-3.4713667289843673,3.0
1.850312803896292,4.015350115214696,-3.4707420453908844,3.0
1.8507292596252805,4.013904834882583,-3.4701173617974015,3.0
1.851145715354269,4.012459814703531,-3.4694926782039186,3.0
1.8515621710832577,4.011015054677539,-3.4688679946104353,3.0
1.8519786268122462,4.009570554804609,-3.468243311016953,3.0
1.8523950825412347,4.008126315084741,-3.46761862742347,3.0
1.8528115382702235,4.006682335517933,-3.466993943829987,3.0
1.853227993999212,4.005238616104187,-3.466369260236504,3.0
1.8536444497282005,4.003795156843504,-3.4657445766430213,3.0
1.8540609054571893,4.002351957735879,-3.465119893049538,3.0
1.8544773611861778,4.000909018781316,-3.4644952094560555,3.0
1.8548938169151663,3.9994663399798167,-3.4638705258625726,3.0
1.855310272644155,3.9980239213313755,-3.4632458422690897,3.0
1.8557267283731436,3.996581762835998,-3.462621158675607,3.0
1.856143184102132,3.995139864493682,-3.461996475082124,3.0
1.8565596398311206,3.993698226304426,-3.461371791488641,3.0
1.8569760955601093,3.992256848268232,-3.460747107895158,3.0
1.8573925512890979,3.9908157303850995,-3.4601224243016753,3.0
1.8578090070180864,3.989374872655029,-3.4594977407081924,3.0
1.8582254627470751,3.9879342750780165,-3.4588730571147095,3.0
1.8586419184760636,3.9864939376540676,-3.4582483735212266,3.0
1.8590583742050522,3.9850538603831804,-3.4576236899277437,3.0
1.859474829934041,3.9836140432653533,-3.456999006334261,3.0
1.8598912856630294,3.982174486300588,-3.456374322740778,3.0
1.860307741392018,3.9807351894888843,-3.455749639147295,3.0
1.8607241971210067,3.9792961528302424,-3.455124955553812,3.0
1.8611406528499952,3.9778573763246623,-3.4545002719603293,3.0
1.8615571085789837,3.9764188599721404,-3.4538755883668464,3.0
1.8619735643079722,3.974980603772682,-3.4532509047733635,3.0
1.862390020036961,3.9735426077262836,-3.4526262211798806,3.0
1.8628064757659495,3.972104871832949,-3.4520015375863977,3.0
1.863222931494938,3.970667396092674,-3.4513768539929153,3.0
1.8636393872239267,3.969230180505461,-3.450752170399432,3.0
1.8640558429529153,3.9677932250713095,-3.450127486805949,3.0
1.8644722986819038,3.966356529790218,-3.449502803212466,3.0
1.8648887544108925,3.9649200946621885,-3.4488781196189833,3.0
1.865305210139881,3.9634839196872207,-3.4482534360255004,3.0
1.8657216658688696,3.9620480048653146,-3.447628752432018,3.0
1.8661381215978583,3.9606123501964685,-3.4470040688385346,3.0
1.8665545773268468,3.959176955680684,-3.4463793852450517,3.0
1.8669710330558353,3.9577418213179616,-3.445754701651569,3.0
1.8673874887848239,3.9563069471083008,-3.4451300180580864,3.0
1.8678039445138126,3.9548723330517,-3.444505334464603,3.0
1.8682204002428011,3.953437979148161,-3.4438806508711206,3.0
1.8686368559717896,3.9520038853976853,-3.4432559672776377,3.0
1.8690533117007784,3.950570051800268,-3.4426312836841544,3.0
1.869469767429767,3.9491364783559124,-3.4420066000906715,3.0
1.8698862231587554,3.9477031650646186,-3.441381916497189,3.0
1.8703026788877442,3.9462701119263865,-3.4407572329037057,3.0
1.8707191346167327,3.9448373189412163,-3.4401325493102233,3.0
1.8711355903457212,3.9434047861091077,-3.4395078657167404,3.0
1.87155204607471,3.9419725134300574,-3.438883182123257,3.0
1.8719685018036984,3.9405405009040706,-3.438258498529774,3.0
1.872384957532687,3.9391087485311456,-3.4376338149362917,3.0
1.8728014132616755,3.9376772563112805,-3.437009131342809,3.0
1.8732178689906642,3.9362460242444772,-3.436384447749326,3.0
1.8736343247196527,3.9348150523307357,-3.435759764155843,3.0
1.8740507804486413,3.933384340570054,-3.43513508056236,3.0
1.87446723617763,3.931953888962436,-3.434510396968877,3.0
1.8748836919066185,3.930523697507878,-3.4338857133753944,3.0
1.875300147635607,3.92909376620638,-3.4332610297819115,3.0
1.8757166033645958,3.9276640950579473,-3.4326363461884286,3.0
1.8761330590935843,3.926234684062571,-3.4320116625949457,3.0
1.8765495148225728,3.92480553322026,-3.431386979001463,3.0
1.8769659705515616,3.9233766425310073,-3.4307622954079795,3.0
1.87738242628055,3.9219480119948162,-3.430137611814497,3.0
1.8777988820095386,3.9205196416116888,-3.429512928221014,3.0
1.8782153377385271,3.9190915313816213,-3.4288882446275313,3.0
1.8786317934675159,3.9176636813046155,-3.4282635610340484,3.0
1.8790482491965044,3.9162360913806697,-3.4276388774405655,3.0
1.879464704925493,3.9148087616097875,-3.4270141938470826,3.0
1.8798811606544816,3.9133816919919653,-3.4263895102535997,3.0
1.8802976163834701,3.911954882527205,-3.425764826660117,3.0
1.8807140721124587,3.9105283332155043,-3.425140143066634,3.0
1.8811305278414474,3.9091020440568656,-3.424515459473151,3.0
1.881546983570436,3.9076760150512886,-3.423890775879668,3.0
1.8819634392994244,3.906250246198775,-3.4232660922861853,3.0
1.8823798950284132,3.90482473749932,-3.4226414086927024,3.0
1.8827963507574017,3.9033994889529264,-3.4220167250992195,3.0
1.8832128064863902,3.9019745005595947,-3.4213920415057366,3.0
1.8836292622153787,3.9005497723193248,-3.420767357912254,3.0
1.8840457179443675,3.8991253042321166,-3.420142674318771,3.0
1.884462173673356,3.8977010962979683,-3.419517990725288,3.0
1.8848786294023445,3.896277148516882,-3.418893307131805,3.0
1.8852950851313333,3.894853460888857,-3.418268623538322,3.0
1.8857115408603218,3.8934300334138925,-3.4176439399448393,3.0
1.8861279965893103,3.8920068660919913,-3.417019256351357,3.0
1.886544452318299,3.89058395892315,-3.4163945727578735,3.0
1.8869609080472876,3.8891613119073707,-3.4157698891643906,3.0
1.887377363776276,3.8877389250446512,-3.4151452055709077,3.0
1.8877938195052648,3.8863167983349935,-3.414520521977425,3.0
1.8882102752342533,3.8848949317783976,-3.413895838383942,3.0
1.8886267309632419,3.8834733253748634,-3.4132711547904595,3.0
1.8890431866922304,3.8820519791243893,-3.4126464711969766,3.0
1.889459642421219,3.880630893026977,-3.4120217876034933,3.0
1.8898760981502076,3.879210067082626,-3.4113971040100104,3.0
1.8902925538791961,3.8777895012913373,-3.410772420416528,3.0
1.8907090096081849,3.8763691956531083,-3.4101477368230446,3.0
1.8911254653371734,3.874949150167941,-3.409523053229562,3.0
1.891541921066162,3.8735293648358375,-3.4088983696360793,3.0
1.8919583767951507,3.872109839656792,-3.408273686042596,3.0
1.8923748325241392,3.8706905746308085,-3.407649002449113,3.0
1.8927912882531277,3.8692715697578883,-3.4070243188556306,3.0
1.8932077439821164,3.8678528250380264,-3.4063996352621473,3.0
1.893624199711105,3.866434340471228,-3.405774951668665,3.0
1.8940406554400935,3.8650161160574914,-3.405150268075182,3.0
1.8944571111690822,3.8635981517968148,-3.4045255844816986,3.0
1.8948735668980707,3.8621804476892,-3.4039009008882157,3.0
1.8952900226270593,3.8607630037346468,-3.4032762172947333,3.0
1.8957064783560478,3.8593458199331554,-3.4026515337012504,3.0
1.8961229340850365,3.857928896284724,-3.4020268501077675,3.0
1.896539389814025,3.8565122327893544,-3.4014021665142846,3.0
1.8969558455430136,3.8550958294470465,-3.4007774829208017,3.0
1.8973723012720023,3.853679686257797,-3.4001527993273184,3.0
1.8977887570009908,3.8522638032216125,-3.399528115733836,3.0
1.8982052127299793,3.850848180338488,-3.398903432140353,3.0
1.898621668458968,3.8494328176084256,-3.39827874854687,3.0
1.8990381241879566,3.848017715031423,-3.3976540649533873,3.0
1.899454579916945,3.846602872607482,-3.3970293813599044,3.0
1.8998710356459338,3.845188290336603,-3.396404697766421,3.0
1.9002874913749224,3.8437739682187857,-3.3957800141729386,3.0
1.9007039471039109,3.84235990625403,-3.3951553305794557,3.0
1.9011204028328994,3.8409461044423345,-3.394530646985973,3.0
1.9015368585618881,3.8395325627837007,-3.39390596339249,3.0
1.9019533142908767,3.838119281278127,-3.393281279799007,3.0
1.9023697700198652,3.8367062599256165,-3.392656596205524,3.0
1.902786225748854,3.8352934987261644,-3.3920319126120413,3.0
1.9032026814778424,3.8338809976797776,-3.3914072290185584,3.0
1.903619137206831,3.832468756786449,-3.3907825454250755,3.0
1.9040355929358197,3.831056776046184,-3.3901578618315926,3.0
1.9044520486648082,3.829645055458979,-3.3895331782381097,3.0
1.9048685043937967,3.828233595024834,-3.388908494644627,3.0
1.9052849601227855,3.8268223947437523,-3.388283811051144,3.0
1.905701415851774,3.8254114546157307,-3.387659127457661,3.0
1.9061178715807625,3.824000774640771,-3.387034443864178,3.0
1.906534327309751,3.822590354818873,-3.3864097602706957,3.0
1.9069507830387398,3.8211801951500366,-3.3857850766772124,3.0
1.9073672387677283,3.8197702956342603,-3.3851603930837295,3.0
1.9077836944967168,3.8183606562715457,-3.3845357094902466,3.0
1.9082001502257055,3.816951277061893,-3.3839110258967637,3.0
1.908616605954694,3.815542158005302,-3.383286342303281,3.0
1.9090330616836826,3.814133299101771,-3.3826616587097984,3.0
1.9094495174126713,3.8127247003513016,-3.382036975116315,3.0
1.9098659731416598,3.811316361753894,-3.381412291522832,3.0
1.9102824288706484,3.8099082833095483,-3.3807876079293493,3.0
1.910698884599637,3.8085004650182626,-3.3801629243358664,3.0
1.9111153403286256,3.8070929068800385,-3.3795382407423835,3.0
1.9115317960576141,3.805685608894878,-3.378913557148901,3.0
1.9119482517866027,3.804278571062776,-3.378288873555418,3.0
1.9123647075155914,3.8028717933837353,-3.377664189961935,3.0
1.91278116324458,3.8014652758577583,-3.377039506368452,3.0
1.9131976189735684,3.8000590184848395,-3.3764148227749695,3.0
1.9136140747025572,3.7986530212649843,-3.375790139181486,3.0
1.9140305304315457,3.797247284198191,-3.3751654555880037,3.0
1.9144469861605342,3.7958418072844573,-3.374540771994521,3.0
1.914863441889523,3.794436590523784,-3.3739160884010375,3.0
1.9152798976185115,3.793031633916174,-3.3732914048075546,3.0
1.9156963533475,3.791626937461624,-3.372666721214072,3.0
1.9161128090764887,3.7902225011601356,-3.372042037620589,3.0
1.9165292648054773,3.788818325011709,-3.3714173540271064,3.0
1.9169457205344658,3.7874144090163444,-3.3707926704336235,3.0
1.9173621762634543,3.786010753174038,-3.3701679868401406,3.0
1.917778631992443,3.7846073574847967,-3.3695433032466573,3.0
1.9181950877214315,3.7832042219486155,-3.368918619653175,3.0
1.91861154345042,3.7818013465654943,-3.368293936059692,3.0
1.9190279991794088,3.7803987313354366,-3.367669252466209,3.0
1.9194444549083973,3.778996376258437,-3.367044568872726,3.0
1.9198609106373858,3.777594281334501,-3.3664198852792433,3.0
1.9202773663663746,3.776192446563625,-3.36579520168576,3.0
1.920693822095363,3.7747908719458128,-3.3651705180922775,3.0
1.9211102778243516,3.7733895574810603,-3.3645458344987946,3.0
1.9215267335533404,3.7719885031693696,-3.3639211509053117,3.0
1.9219431892823289,3.770587709010739,-3.363296467311829,3.0
1.9223596450113174,3.7691871750051718,-3.362671783718346,3.0
1.922776100740306,3.7677869011526646,-3.362047100124863,3.0
1.9231925564692947,3.7663868874532174,-3.36142241653138,3.0
1.9236090121982832,3.7649871339068337,-3.3607977329378973,3.0
1.9240254679272717,3.763587640513512,-3.3601730493444144,3.0
1.9244419236562604,3.762188407273248,-3.3595483657509315,3.0
1.924858379385249,3.7607894341860497,-3.3589236821574486,3.0
1.9252748351142375,3.7593907212519095,-3.3582989985639657,3.0
1.9256912908432262,3.757992268470831,-3.357674314970483,3.0
1.9261077465722147,3.7565940758428145,-3.357049631377,3.0
1.9265242023012032,3.7551961433678596,-3.356424947783517,3.0
1.926940658030192,3.7537984710459646,-3.355800264190034,3.0
1.9273571137591805,3.7524010588771333,-3.3551755805965513,3.0
1.927773569488169,3.751003906861362,-3.3545508970030684,3.0
1.9281900252171575,3.7496070149986522,-3.3539262134095855,3.0
1.9286064809461463,3.7482103832890026,-3.3533015298161026,3.0
1.9290229366751348,3.7468140117324165,-3.3526768462226197,3.0
1.9294393924041233,3.7454179003288903,-3.3520521626291373,3.0
1.929855848133112,3.744022049078424,-3.351427479035654,3.0
1.9302723038621006,3.7426264579810216,-3.350802795442171,3.0
1.930688759591089,3.741231127036679,-3.350178111848688,3.0
1.9311052153200778,3.739836056245398,-3.3495534282552053,3.0
1.9315216710490664,3.738441245607179,-3.3489287446617224,3.0
1.9319381267780549,3.73704669512202,-3.34830406106824,3.0
1.9323545825070436,3.7356524047899224,-3.3476793774747566,3.0
1.9327710382360321,3.734258374610887,-3.3470546938812737,3.0
1.9331874939650207,3.732864604584913,-3.346430010287791,3.0
1.9336039496940094,3.731471094712001,-3.345805326694308,3.0
1.934020405422998,3.730077844992147,-3.345180643100825,3.0
1.9344368611519864,3.7286848554253567,-3.3445559595073426,3.0
1.934853316880975,3.727292126011628,-3.3439312759138597,3.0
1.9352697726099637,3.7258996567509595,-3.3433065923203764,3.0
1.9356862283389522,3.7245074476433526,-3.3426819087268935,3.0
1.9361026840679407,3.7231154986888093,-3.342057225133411,3.0
1.9365191397969295,3.721723809887324,-3.3414325415399277,3.0
1.936935595525918,3.7203323812389026,-3.3408078579464453,3.0
1.9373520512549065,3.718941212743541,-3.3401831743529624,3.0
1.9377685069838952,3.7175503044012412,-3.339558490759479,3.0
1.9381849627128838,3.716159656212003,-3.338933807165996,3.0
1.9386014184418723,3.714769268175825,-3.3383091235725137,3.0
1.939017874170861,3.7133791402927088,-3.3376844399790304,3.0
1.9394343298998495,3.711989272562654,-3.337059756385548,3.0
1.939850785628838,3.7105996649856614,-3.336435072792065,3.0
1.9402672413578266,3.7092103175617304,-3.335810389198582,3.0
1.9406836970868153,3.7078212302908593,-3.335185705605099,3.0
1.9411001528158038,3.70643240317305,-3.3345610220116164,3.0
1.9415166085447924,3.7050438362083025,-3.3339363384181335,3.0
1.941933064273781,3.703655529396615,-3.3333116548246506,3.0
1.9423495200027696,3.702267482737989,-3.3326869712311677,3.0
1.9427659757317581,3.700879696232425,-3.332062287637685,3.0
1.9431824314607469,3.699492169879923,-3.3314376040442015,3.0
1.9435988871897354,3.6981049036804805,-3.330812920450719,3.0
1.944015342918724,3.6967178976341,-3.330188236857236,3.0
1.9444317986477127,3.695331151740781,-3.3295635532637533,3.0
1.9448482543767012,3.693944666000524,-3.3289388696702704,3.0
1.9452647101056897,3.692558440413327,-3.3283141860767875,3.0
1.9456811658346782,3.6911724749791937,-3.3276895024833046,3.0
1.946097621563667,3.6897867696981184,-3.3270648188898218,3.0
1.9465140772926555,3.6884013245701066,-3.326440135296339,3.0
1.946930533021644,3.687016139595155,-3.325815451702856,3.0
1.9473469887506327,3.685631214773265,-3.325190768109373,3.0
1.9477634444796212,3.684246550104435,-3.32456608451589,3.0
1.9481799002086098,3.68286214558867,-3.3239414009224073,3.0
1.9485963559375985,3.6814780012259636,-3.3233167173289244,3.0
1.949012811666587,3.680094117016319,-3.3226920337354415,3.0
1.9494292673955755,3.678710492959736,-3.3220673501419586,3.0
1.9498457231245643,3.677327129056213,-3.3214426665484758,3.0
1.9502621788535528,3.6759440253057516,-3.320817982954993,3.0
1.9506786345825413,3.674561181708354,-3.32019329936151,3.0
1.9510950903115298,3.673178598264016,-3.319568615768027,3.0
1.9515115460405186,3.67179627497274,-3.318943932174544,3.0
1.951928001769507,3.670414211834524,-3.3183192485810613,3.0
1.9523444574984956,3.66903240884937,-3.317694564987579,3.0
1.9527609132274844,3.6676508660172775,-3.3170698813940955,3.0
1.9531773689564729,3.666269583338247,-3.3164451978006126,3.0
1.9535938246854614,3.664888560812276,-3.3158205142071298,3.0
1.9540102804144501,3.663507798439367,-3.315195830613647,3.0
1.9544267361434386,3.66212729621952,-3.314571147020164,3.0
1.9548431918724272,3.6607470541527345,-3.3139464634266815,3.0
1.955259647601416,3.659367072239009,-3.313321779833198,3.0
1.9556761033304044,3.6579873504783453,-3.3126970962397153,3.0
1.956092559059393,3.6566078888707434,-3.3120724126462324,3.0
1.9565090147883815,3.655228687416203,-3.31144772905275,3.0
1.9569254705173702,3.6538497461147212,-3.3108230454592666,3.0
1.9573419262463587,3.6524710649663046,-3.310198361865784,3.0
1.9577583819753472,3.651092643970948,-3.3095736782723013,3.0
1.958174837704336,3.649714483128651,-3.308948994678818,3.0
1.9585912934333245,3.648336582439418,-3.308324311085335,3.0
1.959007749162313,3.646958941903245,-3.3076996274918526,3.0
1.9594242048913018,3.6455815615201335,-3.3070749438983693,3.0
1.9598406606202903,3.644204441290082,-3.306450260304887,3.0
1.9602571163492788,3.642827581213094,-3.305825576711404,3.0
1.9606735720782675,3.6414509812891662,-3.3052008931179206,3.0
1.961090027807256,3.6400746415182983,-3.3045762095244378,3.0
1.9615064835362446,3.638698561900494,-3.3039515259309553,3.0
1.961922939265233,3.6373227424357495,-3.3033268423374724,3.0
1.9623393949942218,3.6359471831240686,-3.3027021587439895,3.0
1.9627558507232103,3.634571883965444,-3.3020774751505066,3.0
1.9631723064521989,3.633196844959885,-3.3014527915570238,3.0
1.9635887621811876,3.631822066107386,-3.3008281079635404,3.0
1.9640052179101761,3.6304475474079485,-3.300203424370058,3.0
1.9644216736391646,3.629073288861573,-3.299578740776575,3.0
1.9648381293681534,3.627699290468259,-3.298954057183092,3.0
1.965254585097142,3.626325552228005,-3.2983293735896093,3.0
1.9656710408261304,3.624952074140813,-3.2977046899961264,3.0
1.9660874965551192,3.6235788562066826,-3.297080006402643,3.0
1.9665039522841077,3.6222058984256122,-3.2964553228091606,3.0
1.9669204080130962,3.6208332007976054,-3.2958306392156778,3.0
1.9673368637420847,3.6194607633226585,-3.295205955622195,3.0
1.9677533194710735,3.6180885860007717,-3.294581272028712,3.0
1.968169775200062,3.6167166688319483,-3.293956588435229,3.0
1.9685862309290505,3.6153450118161867,-3.293331904841746,3.0
1.9690026866580392,3.6139736149534833,-3.2927072212482633,3.0
1.9694191423870278,3.6126024782438435,-3.2920825376547804,3.0
1.9698355981160163,3.6112316016872654,-3.2914578540612975,3.0
1.970252053845005,3.6098609852837473,-3.2908331704678147,3.0
1.9706685095739935,3.608490629033291,-3.2902084868743318,3.0
1.971084965302982,3.6071205329358964,-3.289583803280849,3.0
1.9715014210319708,3.605750696991562,-3.288959119687366,3.0
1.9719178767609593,3.604381121200289,-3.288334436093883,3.0
1.9723343324899478,3.6030118055620797,-3.2877097525004,3.0
1.9727507882189366,3.6016427500769286,-3.2870850689069173,3.0
1.973167243947925,3.600273954744841,-3.2864603853134344,3.0
1.9735836996769136,3.5989054195658134,-3.2858357017199515,3.0
1.9740001554059021,3.5975371445398476,-3.2852110181264687,3.0
1.9744166111348909,3.5961691296669436,-3.2845863345329858,3.0
1.9748330668638794,3.5948013749471013,-3.283961650939503,3.0
1.975249522592868,3.593433880380319,-3.2833369673460204,3.0
1.9756659783218566,3.5920666459665984,-3.282712283752537,3.0
1.9760824340508452,3.5906996717059396,-3.282087600159054,3.0
1.9764988897798337,3.589332957598339,-3.2814629165655713,3.0
1.9769153455088224,3.5879665036438038,-3.2808382329720884,3.0
1.977331801237811,3.5866003098423267,-3.2802135493786055,3.0
1.9777482569667995,3.585234376193913,-3.279588865785123,3.0
1.9781647126957882,3.5838687026985596,-3.2789641821916398,3.0
1.9785811684247767,3.5825032893562696,-3.278339498598157,3.0
1.9789976241537652,3.5811381361670396,-3.277714815004674,3.0
1.9794140798827538,3.5797732431308713,-3.2770901314111915,3.0
1.9798305356117425,3.5784086102477612,-3.276465447817708,3.0
1.980246991340731,3.5770442375177165,-3.2758407642242258,3.0
1.9806634470697195,3.5756801249407317,-3.275216080630743,3.0
1.9810799027987083,3.5743162725168087,-3.2745913970372595,3.0
1.9814963585276968,3.5729526802459457,-3.2739667134437767,3.0
1.9819128142566853,3.5715893481281444,-3.273342029850294,3.0
1.982329269985674,3.570226276163405,-3.272717346256811,3.0
1.9827457257146626,3.568863464351727,-3.2720926626633284,3.0
1.983162181443651,3.567500912693111,-3.2714679790698455,3.0
1.9835786371726398,3.5661386211875534,-3.270843295476362,3.0
1.9839950929016283,3.564776589835061,-3.2702186118828793,3.0
1.9844115486306169,3.5634148186356267,-3.269593928289397,3.0
1.9848280043596054,3.562053307589256,-3.268969244695914,3.0
1.9852444600885941,3.5606920566959452,-3.268344561102431,3.0
1.9856609158175826,3.5593310659556963,-3.267719877508948,3.0
1.9860773715465712,3.557970335368509,-3.2670951939154653,3.0
1.98649382727556,3.556609864934382,-3.266470510321982,3.0
1.9869102830045484,3.5552496546533163,-3.2658458267284995,3.0
1.987326738733537,3.5538897045253126,-3.2652211431350167,3.0
1.9877431944625257,3.552530014550369,-3.2645964595415338,3.0
1.9881596501915142,3.5511705847284887,-3.263971775948051,3.0
1.9885761059205027,3.5498114150596702,-3.263347092354568,3.0
1.9889925616494915,3.54845250554391,-3.2627224087610847,3.0
1.98940901737848,3.5470938561812133,-3.262097725167602,3.0
1.9898254731074685,3.5457354669715766,-3.2614730415741193,3.0
1.990241928836457,3.5443773379150016,-3.2608483579806364,3.0
1.9906583845654457,3.5430194690114885,-3.2602236743871535,3.0
1.9910748402944343,3.5416618602610352,-3.2595989907936707,3.0
1.9914912960234228,3.5403045116636456,-3.2589743072001878,3.0
1.9919077517524115,3.5389474232193177,-3.258349623606705,3.0
1.9923242074814,3.537590594928048,-3.257724940013222,3.0
1.9927406632103886,3.53623402678984,-3.257100256419739,3.0
1.9931571189393773,3.5348777188046956,-3.256475572826256,3.0
1.9935735746683658,3.533521670972611,-3.2558508892327733,3.0
1.9939900303973543,3.5321658832935885,-3.2552262056392904,3.0
1.994406486126343,3.530810355767626,-3.2546015220458075,3.0
1.9948229418553316,3.529455088394725,-3.2539768384523247,3.0
1.9952393975843201,3.5281000811748875,-3.2533521548588418,3.0
1.9956558533133086,3.52674533410811,-3.2527274712653593,3.0
1.9960723090422974,3.5253908471943927,-3.252102787671876,3.0
1.996488764771286,3.5240366204337388,-3.251478104078393,3.0
1.9969052205002744,3.522682653826145,-3.25085342048491,3.0
1.9973216762292632,3.5213289473716127,-3.2502287368914273,3.0
1.9977381319582517,3.5199755010701406,-3.2496040532979444,3.0
1.9981545876872402,3.518622314921732,-3.248979369704462,3.0
1.998571043416229,3.5172693889263815,-3.2483546861109787,3.0
1.9989874991452175,3.5159167230840946,-3.2477300025174958,3.0
1.999403954874206,3.5145643173948695,-3.247105318924013,3.0
1.9998204106031947,3.5132121718587044,-3.24648063533053,3.0
2.000236866332183,3.5118602864756046,-3.2458559517370476,3.0
2.0006533220611717,3.510508661245561,-3.2452312681435647,3.0
2.0010697777901605,3.5091572961685795,-3.2446065845500813,3.0
2.001486233519149,3.5078061912446614,-3.243981900956599,3.0
2.0019026892481375,3.5064553464738015,-3.2433572173631156,3.0
2.0023191449771263,3.505104761856005,-3.2427325337696327,3.0
2.0027356007061146,3.5037544373912706,-3.24210785017615,3.0
2.0031520564351033,3.5024043730795977,-3.2414831665826673,3.0
2.003568512164092,3.501054568920983,-3.240858482989184,3.0
2.0039849678930803,3.4997050249154302,-3.2402337993957016,3.0
2.004401423622069,3.4983557410629427,-3.239609115802218,3.0
2.004817879351058,3.4970067173635133,-3.2389844322087353,3.0
2.005234335080046,3.4956579538171457,-3.238359748615253,3.0
2.005650790809035,3.49430945042384,-3.23773506502177,3.0
2.0060672465380236,3.492961207183594,-3.2371103814282867,3.0
2.006483702267012,3.49161322409641,-3.236485697834804,3.0
2.0069001579960006,3.4902655011622876,-3.235861014241321,3.0
2.0073166137249894,3.488918038381227,-3.235236330647838,3.0
2.0077330694539777,3.4875708357532282,-3.2346116470543556,3.0
2.0081495251829664,3.4862238932782876,-3.2339869634608727,3.0
2.008565980911955,3.4848772109564123,-3.2333622798673893,3.0
2.0089824366409434,3.483530788787597,-3.232737596273907,3.0
2.009398892369932,3.4821846267718417,-3.2321129126804236,3.0
2.0098153480989205,3.48083872490915,-3.231488229086941,3.0
2.0102318038279092,3.4794930831995163,-3.2308635454934582,3.0
2.010648259556898,3.4781477016429463,-3.2302388618999753,3.0
2.0110647152858863,3.476802580239438,-3.229614178306493,3.0
2.011481171014875,3.4754577189889897,-3.2289894947130096,3.0
2.0118976267438637,3.474113117891603,-3.2283648111195262,3.0
2.012314082472852,3.4727687769472784,-3.227740127526044,3.0
2.012730538201841,3.4714246961560153,-3.227115443932561,3.0
2.0131469939308295,3.4700808755178105,-3.226490760339078,3.0
2.013563449659818,3.468737315032671,-3.2258660767455956,3.0
2.0139799053888066,3.4673940147005897,-3.2252413931521122,3.0
2.0143963611177953,3.46605097452157,-3.224616709558629,3.0
2.0148128168467836,3.464708194495616,-3.2239920259651464,3.0
2.0152292725757723,3.463365674622718,-3.2233673423716636,3.0
2.015645728304761,3.462023414902882,-3.2227426587781807,3.0
2.0160621840337494,3.4606814153361114,-3.2221179751846982,3.0
2.016478639762738,3.459339675922399,-3.221493291591215,3.0
2.016895095491727,3.4579981966617463,-3.2208686079977316,3.0
2.017311551220715,3.456656977554159,-3.220243924404249,3.0
2.017728006949704,3.45531601859963,-3.2196192408107662,3.0
2.0181444626786926,3.453975319798163,-3.2189945572172833,3.0
2.018560918407681,3.4526348811497574,-3.218369873623801,3.0
2.0189773741366697,3.4512947026544136,-3.2177451900303176,3.0
2.0193938298656584,3.44995478431213,-3.2171205064368342,3.0
2.0198102855946467,3.448615126122908,-3.216495822843352,3.0
2.0202267413236354,3.4472757280867476,-3.215871139249869,3.0
2.0206431970526237,3.445936590203649,-3.2152464556563864,3.0
2.0210596527816125,3.4445977124736107,-3.2146217720629036,3.0
2.021476108510601,3.443259094896634,-3.2139970884694202,3.0
2.0218925642395895,3.441920737472719,-3.213372404875938,3.0
2.0223090199685783,3.4405826402018658,-3.2127477212824544,3.0
2.022725475697567,3.4392448030840725,-3.2121230376889716,3.0
2.0231419314265553,3.437907226119343,-3.211498354095489,3.0
2.023558387155544,3.436569909307673,-3.2108736705020062,3.0
2.0239748428845328,3.4352328526490634,-3.210248986908523,3.0
2.024391298613521,3.4338960561435172,-3.2096243033150405,3.0
2.02480775434251,3.432559519791031,-3.208999619721557,3.0
2.0252242100714986,3.431223243591605,-3.2083749361280742,3.0
2.025640665800487,3.429887227545242,-3.207750252534592,3.0
2.0260571215294756,3.428551471651941,-3.207125568941109,3.0
2.0264735772584643,3.4272159759117002,-3.2065008853476256,3.0
2.0268900329874526,3.425880740324521,-3.205876201754143,3.0
2.0273064887164414,3.424545764890402,-3.20525151816066,3.0
2.02772294444543,3.423211049609346,-3.204626834567177,3.0
2.0281394001744184,3.4218765944813523,-3.2040021509736945,3.0
2.028555855903407,3.4205423995064166,-3.2033774673802116,3.0
2.028972311632396,3.4192084646845426,-3.2027527837867282,3.0
2.029388767361384,3.417874790015734,-3.202128100193246,3.0
2.029805223090373,3.4165413754999836,-3.2015034165997625,3.0
2.0302216788193617,3.415208221137293,-3.2008787330062796,3.0
2.03063813454835,3.4138753269276663,-3.200254049412797,3.0
2.0310545902773387,3.412542692871101,-3.1996293658193142,3.0
2.0314710460063274,3.411210318967594,-3.199004682225831,3.0
2.0318875017353157,3.4098782052171526,-3.1983799986323485,3.0
2.0323039574643045,3.408546351619769,-3.197755315038865,3.0
2.0327204131932928,3.4072147581754475,-3.1971306314453827,3.0
2.0331368689222815,3.4058834248841894,-3.1965059478519,3.0
2.0335533246512703,3.4045523517459895,-3.195881264258417,3.0
2.0339697803802586,3.403221538760853,-3.1952565806649345,3.0
2.0343862361092473,3.4018909859287767,-3.194631897071451,3.0
2.034802691838236,3.400560693249764,-3.194007213477968,3.0
2.0352191475672243,3.399230660723811,-3.1933825298844853,3.0
2.035635603296213,3.3979008883509163,-3.1927578462910025,3.0
2.036052059025202,3.396571376131087,-3.1921331626975196,3.0
2.03646851475419,3.3952421240643176,-3.191508479104037,3.0
2.036884970483179,3.39391313215061,-3.190883795510554,3.0
2.0373014262121676,3.3925844003899623,-3.1902591119170705,3.0
2.037717881941156,3.3912559287823782,-3.189634428323588,3.0
2.0381343376701446,3.389927717327854,-3.189009744730105,3.0
2.0385507933991334,3.38859976602639,-3.1883850611366222,3.0
2.0389672491281217,3.3872720748779894,-3.18776037754314,3.0
2.0393837048571104,3.3859446438826506,-3.1871356939496565,3.0
2.039800160586099,3.38461747304037,-3.186511010356173,3.0
2.0402166163150874,3.3832905623511547,-3.1858863267626907,3.0
2.040633072044076,3.3819639118149976,-3.185261643169208,3.0
2.041049527773065,3.380637521431902,-3.184636959575725,3.0
2.041465983502053,3.3793113912018704,-3.1840122759822425,3.0
2.041882439231042,3.377985521124897,-3.183387592388759,3.0
2.0422988949600307,3.3766599112009867,-3.182762908795276,3.0
2.042715350689019,3.3753345614301384,-3.1821382252017933,3.0
2.0431318064180077,3.3740094718123483,-3.1815135416083105,3.0
2.043548262146996,3.3726846423476236,-3.180888858014828,3.0
2.0439647178759848,3.371360073035957,-3.180264174421345,3.0
2.0443811736049735,3.370035763877352,-3.179639490827862,3.0
2.044797629333962,3.368711714871811,-3.1790148072343793,3.0
2.0452140850629505,3.367387926019328,-3.178390123640896,3.0
2.0456305407919393,3.3660643973199083,-3.177765440047413,3.0
2.0460469965209276,3.3647411287735505,-3.1771407564539307,3.0
2.0464634522499163,3.363418120380251,-3.176516072860448,3.0
2.046879907978905,3.362095372140015,-3.1758913892669645,3.0
2.0472963637078934,3.360772884052839,-3.175266705673482,3.0
2.047712819436882,3.3594506561187263,-3.1746420220799987,3.0
2.048129275165871,3.3581286883376738,-3.174017338486516,3.0
2.048545730894859,3.356806980709683,-3.1733926548930333,3.0
2.048962186623848,3.355485533234754,-3.1727679712995505,3.0
2.0493786423528366,3.354164345912883,-3.172143287706067,3.0
2.049795098081825,3.352843418744076,-3.1715186041125847,3.0
2.0502115538108137,3.3515227517283304,-3.1708939205191013,3.0
2.0506280095398024,3.3502023448656466,-3.1702692369256185,3.0
2.0510444652687907,3.348882198156023,-3.169644553332136,3.0
2.0514609209977794,3.347562311599459,-3.169019869738653,3.0
2.051877376726768,3.346242685195959,-3.16839518614517,3.0
2.0522938324557565,3.3449233189455203,-3.1677705025516874,3.0
2.052710288184745,3.343604212848142,-3.167145818958204,3.0
2.053126743913734,3.342285366903825,-3.166521135364721,3.0
2.0535431996427223,3.340966781112572,-3.1658964517712387,3.0
2.053959655371711,3.339648455474377,-3.165271768177756,3.0
2.0543761111006993,3.3383303899892436,-3.1646470845842734,3.0
2.054792566829688,3.337012584657172,-3.16402240099079,3.0
2.0552090225586768,3.3356950394781624,-3.1633977173973067,3.0
2.055625478287665,3.3343777544522144,-3.1627730338038242,3.0
2.056041934016654,3.3330607295793246,-3.1621483502103414,3.0
2.0564583897456425,3.3317439648594984,-3.1615236666168585,3.0
2.056874845474631,3.3304274602927357,-3.160898983023376,3.0
2.0572913012036196,3.3291112158790312,-3.1602742994298927,3.0
2.0577077569326083,3.3277952316183868,-3.1596496158364094,3.0
2.0581242126615966,3.3264795075108076,-3.159024932242927,3.0
2.0585406683905854,3.3251640435562866,-3.158400248649444,3.0
2.058957124119574,3.323848839754829,-3.157775565055961,3.0
2.0593735798485624,3.3225338961064335,-3.1571508814624787,3.0
2.059790035577551,3.321219212611096,-3.1565261978689954,3.0
2.06020649130654,3.319904789268822,-3.155901514275512,3.0
2.060622947035528,3.31859062607961,-3.1552768306820296,3.0
2.061039402764517,3.3172767230434577,-3.1546521470885467,3.0
2.0614558584935057,3.3159630801603655,-3.154027463495064,3.0
2.061872314222494,3.3146496974303368,-3.1534027799015814,3.0
2.0622887699514827,3.31333657485337,-3.152778096308098,3.0
2.0627052256804714,3.312023712429463,-3.1521534127146147,3.0
2.0631216814094597,3.310711110158616,-3.1515287291211322,3.0
2.0635381371384485,3.3093987680408343,-3.1509040455276494,3.0
2.063954592867437,3.308086686076111,-3.1502793619341665,3.0
2.0643710485964255,3.306774864264449,-3.149654678340684,3.0
2.0647875043254142,3.3054633026058493,-3.1490299947472007,3.0
2.065203960054403,3.304152001100311,-3.1484053111537174,3.0
2.0656204157833913,3.302840959747833,-3.147780627560235,3.0
2.06603687151238,3.3015301785484166,-3.147155943966752,3.0
2.0664533272413683,3.3002196575020637,-3.1465312603732696,3.0
2.066869782970357,3.298909396608769,-3.1459065767797867,3.0
2.067286238699346,3.297599395868536,-3.1452818931863034,3.0
2.067702694428334,3.2962896552813667,-3.144657209592821,3.0
2.068119150157323,3.2949801748472556,-3.1440325259993376,3.0
2.0685356058863116,3.293670954566208,-3.1434078424058547,3.0
2.0689520616153,3.292361994438222,-3.1427831588123722,3.0
2.0693685173442886,3.2910532944632944,-3.1421584752188894,3.0
2.0697849730732774,3.2897448546414303,-3.141533791625406,3.0
2.0702014288022657,3.2884366749726297,-3.1409091080319236,3.0
2.0706178845312544,3.2871287554568855,-3.1402844244384402,3.0
2.071034340260243,3.285821096094205,-3.1396597408449574,3.0
2.0714507959892314,3.284513696884588,-3.139035057251475,3.0
2.07186725171822,3.283206557828029,-3.138410373657992,3.0
2.072283707447209,3.2818996789245336,-3.1377856900645087,3.0
2.072700163176197,3.2805930601741,-3.1371610064710262,3.0
2.073116618905186,3.2792867015767246,-3.136536322877543,3.0
2.0735330746341747,3.277980603132411,-3.13591163928406,3.0
2.073949530363163,3.2766747648411627,-3.1352869556905776,3.0
2.0743659860921517,3.275369186702971,-3.1346622720970947,3.0
2.0747824418211405,3.2740638687178407,-3.1340375885036114,3.0
2.0751988975501288,3.272758810885776,-3.133412904910129,3.0
2.0756153532791175,3.2714540132067693,-3.1327882213166456,3.0
2.0760318090081062,3.2701494756808227,-3.1321635377231627,3.0
2.0764482647370945,3.2688451983079414,-3.1315388541296802,3.0
2.0768647204660833,3.2675411810881183,-3.1309141705361974,3.0
2.0772811761950716,3.2662374240213587,-3.130289486942715,3.0
2.0776976319240603,3.2649339271076574,-3.1296648033492316,3.0
2.078114087653049,3.2636306903470214,-3.1290401197557483,3.0
2.0785305433820374,3.2623277137394435,-3.128415436162266,3.0
2.078946999111026,3.2610249972849275,-3.127790752568783,3.0
2.079363454840015,3.259722540983475,-3.1271660689753,3.0
2.079779910569003,3.2584203448350824,-3.1265413853818176,3.0
2.080196366297992,3.25711840883975,-3.1259167017883343,3.0
2.0806128220269806,3.255816732997479,-3.125292018194851,3.0
2.081029277755969,3.2545153173082717,-3.1246673346013685,3.0
2.0814457334849576,3.2532141617721226,-3.1240426510078856,3.0
2.0818621892139464,3.251913266389037,-3.1234179674144027,3.0
2.0822786449429347,3.2506126311590133,-3.1227932838209203,3.0
2.0826951006719234,3.2493122560820478,-3.122168600227437,3.0
2.083111556400912,3.2480121411581457,-3.1215439166339536,3.0
2.0835280121299005,3.2467122863873055,-3.120919233040471,3.0
2.083944467858889,3.245412691769525,-3.1202945494469883,3.0
2.084360923587878,3.2441133573048067,-3.1196698658535054,3.0
2.0847773793168662,3.24281428299315,-3.119045182260023,3.0
2.085193835045855,3.241515468834555,-3.1184204986665396,3.0
2.0856102907748437,3.240216914829018,-3.1177958150730563,3.0
2.086026746503832,3.2389186209765466,-3.117171131479574,3.0
2.0864432022328208,3.237620587277135,-3.116546447886091,3.0
2.0868596579618095,3.2363228137307836,-3.115921764292608,3.0
2.087276113690798,3.2350253003374956,-3.1152970806991256,3.0
2.0876925694197865,3.2337280470972676,-3.1146723971056423,3.0
2.088109025148775,3.2324310540101013,-3.11404771351216,3.0
2.0885254808777636,3.231134321075997,-3.1134230299186765,3.0
2.0889419366067523,3.2298378482949506,-3.1127983463251936,3.0
2.0893583923357406,3.2285416356669696,-3.112173662731711,3.0
2.0897748480647294,3.227245683192047,-3.1115489791382283,3.0
2.090191303793718,3.2259499908701876,-3.110924295544745,3.0
2.0906077595227064,3.2246545587013884,-3.1102996119512625,3.0
2.091024215251695,3.2233593866856527,-3.109674928357779,3.0
2.091440670980684,3.222064474822975,-3.1090502447642963,3.0
2.091857126709672,3.2207698231133595,-3.108425561170814,3.0
2.092273582438661,3.2194754315568055,-3.107800877577331,3.0
2.0926900381676496,3.218181300153315,-3.1071761939838476,3.0
2.093106493896638,3.2168874289028846,-3.106551510390365,3.0
2.0935229496256267,3.215593817805514,-3.105926826796882,3.0
2.0939394053546154,3.2143004668612054,-3.105302143203399,3.0
2.0943558610836037,3.2130073760699585,-3.1046774596099165,3.0
2.0947723168125925,3.2117145454317733,-3.1040527760164336,3.0
2.095188772541581,3.210421974946648,-3.1034280924229503,3.0
2.0956052282705695,3.2091296646145864,-3.102803408829468,3.0
2.0960216839995582,3.2078376144355847,-3.1021787252359845,3.0
2.096438139728547,3.206545824409643,-3.1015540416425016,3.0
2.0968545954575353,3.205254294536765,-3.100929358049019,3.0
2.097271051186524,3.2039630248169466,-3.1003046744555363,3.0
2.0976875069155128,3.2026720152501884,-3.099679990862053,3.0
2.098103962644501,3.2013812658364955,-3.0990553072685705,3.0
2.09852041837349,3.200090776575861,-3.098430623675087,3.0
2.098936874102478,3.1988005474682897,-3.0978059400816047,3.0
2.099353329831467,3.1975105785137785,-3.097181256488122,3.0
2.0997697855604556,3.1962208697123273,-3.096556572894639,3.0
2.100186241289444,3.1949314210639397,-3.0959318893011565,3.0
2.1006026970184326,3.193642232568612,-3.095307205707673,3.0
2.1010191527474213,3.192353304226346,-3.09468252211419,3.0
2.1014356084764096,3.191064636037142,-3.0940578385207074,3.0
2.1018520642053984,3.1897762280009996,-3.0934331549272245,3.0
2.102268519934387,3.1884880801179154,-3.0928084713337416,3.0
2.1026849756633754,3.1872001923878965,-3.092183787740259,3.0
2.103101431392364,3.185912564810936,-3.091559104146776,3.0
2.103517887121353,3.184625197387037,-3.0909344205532925,3.0
2.103934342850341,3.1833380901162034,-3.09030973695981,3.0
2.10435079857933,3.1820512429984262,-3.089685053366327,3.0
2.1047672543083187,3.180764656033711,-3.0890603697728443,3.0
2.105183710037307,3.179478329222059,-3.088435686179362,3.0
2.1056001657662957,3.178192262563469,-3.0878110025858785,3.0
2.1060166214952845,3.176906456057937,-3.087186318992395,3.0
2.1064330772242728,3.175620909705467,-3.0865616353989127,3.0
2.1068495329532615,3.174335623506062,-3.08593695180543,3.0
2.1072659886822502,3.1730505974597136,-3.085312268211947,3.0
2.1076824444112385,3.1717658315664288,-3.0846875846184645,3.0
2.1080989001402273,3.170481325826204,-3.084062901024981,3.0
2.108515355869216,3.1691970802390426,-3.083438217431498,3.0
2.1089318115982043,3.167913094804943,-3.0828135338380154,3.0
2.109348267327193,3.1666293695239016,-3.0821888502445325,3.0
2.109764723056182,3.165345904395924,-3.0815641666510496,3.0
2.11018117878517,3.1640626994210077,-3.080939483057567,3.0
2.110597634514159,3.16277975459915,-3.080314799464084,3.0
2.111014090243147,3.1614970699303573,-3.0796901158706014,3.0
2.111430545972136,3.160214645414623,-3.079065432277118,3.0
2.1118470017011246,3.1589324810519503,-3.078440748683635,3.0
2.112263457430113,3.1576505768423413,-3.0778160650901527,3.0
2.1126799131591016,3.1563689327857904,-3.07719138149667,3.0
2.1130963688880904,3.155087548882303,-3.0765666979031865,3.0
2.1135128246170787,3.1538064251318776,-3.075942014309704,3.0
2.1139292803460674,3.152525561534512,-3.0753173307162207,3.0
2.114345736075056,3.151244958090208,-3.074692647122738,3.0
2.1147621918040445,3.149964614798966,-3.0740679635292554,3.0
2.115178647533033,3.148684531660784,-3.0734432799357725,3.0
2.115595103262022,3.147404708675664,-3.072818596342289,3.0
2.1160115589910102,3.1461251458436053,-3.0721939127488067,3.0
2.116428014719999,3.1448458431646085,-3.0715692291553234,3.0
2.1168444704489877,3.1435668006386717,-3.0709445455618405,3.0
2.117260926177976,3.1422880182657966,-3.070319861968358,3.0
2.1176773819069648,3.1410094960459833,-3.069695178374875,3.0
2.1180938376359535,3.13973123397923,-3.069070494781392,3.0
2.118510293364942,3.138453232065542,-3.0684458111879094,3.0
2.1189267490939305,3.1371754903049105,-3.067821127594426,3.0
2.1193432048229193,3.1358980086973407,-3.067196444000943,3.0
2.1197596605519076,3.134620787242836,-3.0665717604074607,3.0
2.1201761162808963,3.13334382594139,-3.065947076813978,3.0
2.120592572009885,3.1320671247930054,-3.0653223932204945,3.0
2.1210090277388733,3.130790683797681,-3.064697709627012,3.0
2.121425483467862,3.1295145029554217,-3.0640730260335287,3.0
2.1218419391968504,3.1282385822662206,-3.0634483424400463,3.0
2.122258394925839,3.1269629217300814,-3.0628236588465634,3.0
2.122674850654828,3.125687521347004,-3.0621989752530805,3.0
2.123091306383816,3.1244123811169864,-3.061574291659598,3.0
2.123507762112805,3.1231375010400306,-3.0609496080661147,3.0
2.1239242178417936,3.1218628811161366,-3.0603249244726314,3.0
2.124340673570782,3.120588521345306,-3.059700240879149,3.0
2.1247571292997707,3.119314421727532,-3.059075557285666,3.0
2.1251735850287594,3.1180405822628234,-3.058450873692183,3.0
2.1255900407577477,3.1167670029511765,-3.0578261900987007,3.0
2.1260064964867365,3.1154936837925877,-3.0572015065052174,3.0
2.126422952215725,3.1142206247870607,-3.056576822911734,3.0
2.1268394079447135,3.1129478259345973,-3.0559521393182516,3.0
2.1272558636737022,3.111675287235194,-3.0553274557247687,3.0
2.127672319402691,3.1104030086888503,-3.054702772131286,3.0
2.1280887751316793,3.109130990295572,-3.0540780885378034,3.0
2.128505230860668,3.107859232055352,-3.05345340494432,3.0
2.1289216865896567,3.106587733968192,-3.0528287213508367,3.0
2.129338142318645,3.1053164960340975,-3.0522040377573543,3.0
2.129754598047634,3.104045518253061,-3.0515793541638714,3.0
2.1301710537766225,3.1027748006250864,-3.0509546705703885,3.0
2.130587509505611,3.101504343150175,-3.050329986976906,3.0
2.1310039652345996,3.1002341458283222,-3.0497053033834227,3.0
2.1314204209635883,3.098964208659533,-3.0490806197899394,3.0
2.1318368766925766,3.097694531643805,-3.048455936196457,3.0
2.1322533324215653,3.0964251147811357,-3.047831252602974,3.0
2.1326697881505536,3.0951559580715315,-3.0472065690094916,3.0
2.1330862438795424,3.0938870615149856,-3.0465818854160087,3.0
2.133502699608531,3.0926184251115014,-3.0459572018225254,3.0
2.1339191553375194,3.091350048861079,-3.045332518229043,3.0
2.134335611066508,3.0900819327637183,-3.0447078346355596,3.0
2.134752066795497,3.0888140768194177,-3.0440831510420767,3.0
2.135168522524485,3.0875464810281787,-3.0434584674485943,3.0
2.135584978253474,3.0862791453900016,-3.0428337838551114,3.0
2.1360014339824627,3.085012069904886,-3.042209100261628,3.0
2.136417889711451,3.0837452545728308,-3.0415844166681456,3.0
2.1368343454404397,3.082478699393837,-3.0409597330746623,3.0
2.1372508011694284,3.081212404367907,-3.0403350494811794,3.0
2.1376672568984167,3.079946369495035,-3.039710365887697,3.0
2.1380837126274055,3.0786805947752267,-3.039085682294214,3.0
2.1385001683563942,3.0774150802084765,-3.0384609987007307,3.0
2.1389166240853825,3.0761498257947917,-3.0378363151072483,3.0
2.1393330798143713,3.074884831534165,-3.037211631513765,3.0
2.13974953554336,3.073620097426602,-3.036586947920282,3.0
2.1401659912723483,3.0723556234721006,-3.0359622643267996,3.0
2.140582447001337,3.071091409670659,-3.0353375807333167,3.0
2.140998902730326,3.069827456022276,-3.0347128971398334,3.0
2.141415358459314,3.06856376252696,-3.034088213546351,3.0
2.141831814188303,3.067300329184702,-3.0334635299528676,3.0
2.1422482699172916,3.066037155995504,-3.0328388463593847,3.0
2.14266472564628,3.0647742429593716,-3.0322141627659023,3.0
2.1430811813752686,3.0635115900762973,-3.0315894791724194,3.0
2.1434976371042573,3.0622491973462846,-3.030964795578936,3.0
2.1439140928332456,3.060987064769334,-3.0303401119854536,3.0
2.1443305485622344,3.0597251923454447,-3.0297154283919703,3.0
2.1447470042912227,3.0584635800746174,-3.029090744798488,3.0
2.1451634600202114,3.05720222795685,-3.028466061205005,3.0
2.1455799157492,3.0559411359921445,-3.027841377611522,3.0
2.1459963714781884,3.0546803041805006,-3.0272166940180396,3.0
2.146412827207177,3.053419732521917,-3.0265920104245563,3.0
2.146829282936166,3.0521594210163947,-3.025967326831073,3.0
2.1472457386651542,3.050899369663936,-3.0253426432375905,3.0
2.147662194394143,3.049639578464536,-3.0247179596441076,3.0
2.1480786501231317,3.0483800474181972,-3.0240932760506247,3.0
2.14849510585212,3.0471207765249204,-3.0234685924571423,3.0
2.1489115615811087,3.045861765784707,-3.022843908863659,3.0
2.1493280173100975,3.044603015197552,-3.0222192252701756,3.0
2.149744473039086,3.0433445247634587,-3.021594541676693,3.0
2.1501609287680745,3.042086294482429,-3.0209698580832103,3.0
2.1505773844970633,3.040828324354459,-3.0203451744897274,3.0
2.1509938402260516,3.0395706143795493,-3.019720490896245,3.0
2.1514102959550403,3.0383131645577013,-3.0190958073027616,3.0
2.151826751684029,3.0370559748889168,-3.0184711237092783,3.0
2.1522432074130173,3.0357990453731905,-3.017846440115796,3.0
2.152659663142006,3.0345423760105277,-3.017221756522313,3.0
2.153076118870995,3.0332859668009267,-3.01659707292883,3.0
2.153492574599983,3.0320298177443856,-3.0159723893353476,3.0
2.153909030328972,3.0307739288409064,-3.0153477057418643,3.0
2.1543254860579606,3.0295183000904853,-3.014723022148381,3.0
2.154741941786949,3.0282629314931313,-3.0140983385548985,3.0
2.1551583975159376,3.0270078230488355,-3.0134736549614156,3.0
2.155574853244926,3.0257529747576033,-3.012848971367933,3.0
2.1559913089739147,3.0244983866194293,-3.0122242877744503,3.0
2.1564077647029034,3.023244058634317,-3.011599604180967,3.0
2.1568242204318917,3.0219899908022665,-3.0109749205874845,3.0
2.1572406761608804,3.0207361831232777,-3.010350236994001,3.0
2.157657131889869,3.0194826355973508,-3.0097255534005183,3.0
2.1580735876188575,3.0182293482244855,-3.009100869807036,3.0
2.158490043347846,3.0169763210046785,-3.008476186213553,3.0
2.158906499076835,3.015723553937935,-3.0078515026200696,3.0
2.1593229548058233,3.0144710470242533,-3.007226819026587,3.0
2.159739410534812,3.0132188002636315,-3.006602135433104,3.0
2.1601558662638007,3.0119668136560716,-3.005977451839621,3.0
2.160572321992789,3.0107150872015733,-3.0053527682461385,3.0
2.1609887777217778,3.009463620900137,-3.0047280846526556,3.0
2.1614052334507665,3.0082124147517604,-3.0041034010591723,3.0
2.161821689179755,3.0069614687564474,-3.00347871746569,3.0
2.1622381449087436,3.0057107829141927,-3.0028540338722065,3.0
2.1626546006377323,3.0044603572250015,-3.0022293502787236,3.0
2.1630710563667206,3.0032101916888703,-3.001604666685241,3.0
2.1634875120957093,3.001960286305801,-3.0009799830917583,3.0
2.163903967824698,3.000710641075793,-3.000355299498275,3.0
2.1643204235536864,2.9994612559988454,-2.9997306159047925,3.0
2.164736879282675,2.998212131074961,-2.999105932311309,3.0
2.165153335011664,2.996963266304137,-2.9984812487178263,3.0
2.165569790740652,2.995714661686373,-2.997856565124344,3.0
2.165986246469641,2.9944663172216703,-2.997231881530861,3.0
2.166402702198629,2.993218232910033,-2.9966071979373785,3.0
2.166819157927618,2.9919704087514543,-2.995982514343895,3.0
2.1672356136566067,2.9907228447459353,-2.995357830750412,3.0
2.167652069385595,2.98947554089348,-2.9947331471569294,3.0
2.1680685251145837,2.9882284971940845,-2.9941084635634465,3.0
2.1684849808435724,2.986981713647751,-2.9934837799699636,3.0
2.1689014365725607,2.985735190254479,-2.992859096376481,3.0
2.1693178923015495,2.984488927014267,-2.992234412782998,3.0
2.169734348030538,2.9832429239271168,-2.9916097291895145,3.0
2.1701508037595265,2.981997180993032,-2.990985045596032,3.0
2.1705672594885153,2.9807516982120035,-2.990360362002549,3.0
2.170983715217504,2.979506475584037,-2.9897356784090663,3.0
2.1714001709464923,2.9782615131091337,-2.989110994815584,3.0
2.171816626675481,2.9770168107872905,-2.9884863112221005,3.0
2.1722330824044698,2.9757723686185074,-2.987861627628617,3.0
2.172649538133458,2.9745281866027877,-2.9872369440351347,3.0
2.173065993862447,2.973284264740128,-2.986612260441652,3.0
2.1734824495914356,2.97204060303053,-2.985987576848169,3.0
2.173898905320424,2.970797201473994,-2.9853628932546865,3.0
2.1743153610494126,2.9695540600705197,-2.984738209661203,3.0
2.1747318167784013,2.9683111788201053,-2.98411352606772,3.0
2.1751482725073896,2.9670685577227527,-2.9834888424742374,3.0
2.1755647282363784,2.965826196778462,-2.9828641588807545,3.0
2.175981183965367,2.964584095987231,-2.9822394752872716,3.0
2.1763976396943554,2.9633422553490636,-2.981614791693789,3.0
2.176814095423344,2.9621006748639562,-2.980990108100306,3.0
2.1772305511523324,2.9608593545319106,-2.9803654245068234,3.0
2.177647006881321,2.959618294352927,-2.97974074091334,3.0
2.17806346261031,2.958377494327001,-2.979116057319857,3.0
2.178479918339298,2.957136954454139,-2.9784913737263747,3.0
2.178896374068287,2.9558966747343387,-2.977866690132892,3.0
2.1793128297972757,2.9546566551675983,-2.9772420065394085,3.0
2.179729285526264,2.9534168957539197,-2.976617322945926,3.0
2.1801457412552527,2.952177396493303,-2.9759926393524427,3.0
2.1805621969842415,2.950938157385748,-2.97536795575896,3.0
2.1809786527132298,2.9496991784312545,-2.9747432721654774,3.0
2.1813951084422185,2.948460459629821,-2.9741185885719945,3.0
2.1818115641712073,2.9472220009814496,-2.973493904978511,3.0
2.1822280199001955,2.94598380248614,-2.9728692213850287,3.0
2.1826444756291843,2.94474586414389,-2.9722445377915454,3.0
2.183060931358173,2.943508185954702,-2.9716198541980625,3.0
2.1834773870871613,2.9422707679185773,-2.97099517060458,3.0
2.18389384281615,2.941033610035511,-2.970370487011097,3.0
2.184310298545139,2.9397967123055064,-2.969745803417614,3.0
2.184726754274127,2.9385600747285654,-2.9691211198241314,3.0
2.185143210003116,2.9373236973046843,-2.968496436230648,3.0
2.1855596657321046,2.9360875800338633,-2.967871752637165,3.0
2.185976121461093,2.9348517229161057,-2.9672470690436827,3.0
2.1863925771900816,2.933616125951408,-2.9666223854502,3.0
2.1868090329190704,2.9323807891397724,-2.9659977018567165,3.0
2.1872254886480587,2.9311457124811984,-2.965373018263234,3.0
2.1876419443770474,2.929910895975686,-2.9647483346697507,3.0
2.188058400106036,2.928676339623232,-2.964123651076268,3.0
2.1884748558350244,2.9274420434238433,-2.9634989674827854,3.0
2.188891311564013,2.9262080073775127,-2.9628742838893025,3.0
2.1893077672930015,2.9249742314842475,-2.96224960029582,3.0
2.18972422302199,2.9237407157440387,-2.9616249167023367,3.0
2.190140678750979,2.9225074601568934,-2.9610002331088534,3.0
2.1905571344799672,2.9212744647228117,-2.960375549515371,3.0
2.190973590208956,2.9200417294417864,-2.959750865921888,3.0
2.1913900459379447,2.9188092543138247,-2.959126182328405,3.0
2.191806501666933,2.9175770393389246,-2.9585014987349227,3.0
2.1922229573959218,2.9163450845170864,-2.9578768151414394,3.0
2.1926394131249105,2.915113389848308,-2.957252131547956,3.0
2.193055868853899,2.9138819553325916,-2.9566274479544736,3.0
2.1934723245828875,2.9126507809699387,-2.9560027643609907,3.0
2.1938887803118763,2.911419866760344,-2.955378080767508,3.0
2.1943052360408646,2.910189212703811,-2.9547533971740254,3.0
2.1947216917698533,2.9089588188003397,-2.954128713580542,3.0
2.195138147498842,2.90772868504993,-2.9535040299870587,3.0
2.1955546032278304,2.9064988114525825,-2.9528793463935763,3.0
2.195971058956819,2.9052691980082948,-2.9522546628000934,3.0
2.196387514685808,2.9040398447170688,-2.9516299792066105,3.0
2.196803970414796,2.9028107515789063,-2.951005295613128,3.0
2.197220426143785,2.901581918593802,-2.9503806120196447,3.0
2.1976368818727736,2.9003533457617596,-2.9497559284261614,3.0
2.198053337601762,2.8991250330827807,-2.949131244832679,3.0
2.1984697933307507,2.89789698055686,-2.948506561239196,3.0
2.1988862490597394,2.896669188184001,-2.947881877645713,3.0
2.1993027047887277,2.8954416559642073,-2.9472571940522307,3.0
2.1997191605177164,2.894214383897472,-2.9466325104587474,3.0
2.2001356162467047,2.892987371983798,-2.946007826865265,3.0
2.2005520719756935,2.8917606202231863,-2.9453831432717816,3.0
2.200968527704682,2.8905341286156325,-2.9447584596782987,3.0
2.2013849834336705,2.889307897161144,-2.9441337760848163,3.0
2.2018014391626592,2.8880819258597157,-2.9435090924913334,3.0
2.202217894891648,2.8868562147113472,-2.94288440889785,3.0
2.2026343506206363,2.8856307637160423,-2.9422597253043676,3.0
2.203050806349625,2.8844055728737974,-2.9416350417108843,3.0
2.2034672620786138,2.8831806421846142,-2.9410103581174014,3.0
2.203883717807602,2.881955971648493,-2.940385674523919,3.0
2.204300173536591,2.8807315612654314,-2.939760990930436,3.0
2.2047166292655795,2.87950741103543,-2.9391363073369527,3.0
2.205133084994568,2.878283520958494,-2.9385116237434703,3.0
2.2055495407235566,2.877059891034616,-2.937886940149987,3.0
2.2059659964525453,2.8758365212637997,-2.937262256556504,3.0
2.2063824521815336,2.874613411646047,-2.9366375729630216,3.0
2.2067989079105224,2.8733905621813545,-2.9360128893695387,3.0
2.207215363639511,2.87216797286972,-2.9353882057760554,3.0
2.2076318193684994,2.870945643711151,-2.934763522182573,3.0
2.208048275097488,2.8697235747056435,-2.9341388385890896,3.0
2.208464730826477,2.8685017658531944,-2.9335141549956067,3.0
2.208881186555465,2.867280217153807,-2.9328894714021243,3.0
2.209297642284454,2.8660589286074813,-2.9322647878086414,3.0
2.2097140980134427,2.8648379002142192,-2.931640104215158,3.0
2.210130553742431,2.863617131974017,-2.9310154206216756,3.0
2.2105470094714197,2.862396623886875,-2.9303907370281923,3.0
2.210963465200408,2.8611763759527964,-2.92976605343471,3.0
2.2113799209293967,2.859956388171776,-2.929141369841227,3.0
2.2117963766583855,2.858736660543819,-2.928516686247744,3.0
2.2122128323873738,2.857517193068924,-2.9278920026542616,3.0
2.2126292881163625,2.856297985747089,-2.9272673190607783,3.0
2.2130457438453512,2.8550790385783156,-2.926642635467295,3.0
2.2134621995743395,2.8538603515626058,-2.9260179518738125,3.0
2.2138786553033283,2.852641924699954,-2.9253932682803296,3.0
2.214295111032317,2.8514237579903643,-2.9247685846868468,3.0
2.2147115667613053,2.850205851433836,-2.9241439010933643,3.0
2.215128022490294,2.84898820503037,-2.923519217499881,3.0
2.215544478219283,2.8477708187799635,-2.9228945339063976,3.0
2.215960933948271,2.8465536926826207,-2.922269850312915,3.0
2.21637738967726,2.845336826738338,-2.9216451667194323,3.0
2.2167938454062486,2.844120220947117,-2.9210204831259494,3.0
2.217210301135237,2.8429038753089575,-2.920395799532467,3.0
2.2176267568642256,2.8416877898238564,-2.9197711159389836,3.0
2.2180432125932144,2.840471964491819,-2.9191464323455003,3.0
2.2184596683222026,2.839256399312845,-2.918521748752018,3.0
2.2188761240511914,2.838041094286927,-2.917897065158535,3.0
2.21929257978018,2.836826049414073,-2.917272381565052,3.0
2.2197090355091684,2.8356112646942844,-2.9166476979715696,3.0
2.220125491238157,2.834396740127552,-2.9160230143780863,3.0
2.220541946967146,2.8331824757138815,-2.915398330784603,3.0
2.220958402696134,2.8319684714532745,-2.9147736471911205,3.0
2.221374858425123,2.8307547273457256,-2.9141489635976376,3.0
2.2217913141541117,2.8295412433912404,-2.9135242800041548,3.0
2.2222077698831,2.828328019589815,-2.9128995964106723,3.0
2.2226242256120887,2.8271150559414533,-2.912274912817189,3.0
2.223040681341077,2.8259023524461515,-2.9116502292237065,3.0
2.2234571370700658,2.8246899091039115,-2.911025545630223,3.0
2.2238735927990545,2.8234777259147332,-2.9104008620367403,3.0
2.224290048528043,2.822265802878613,-2.909776178443258,3.0
2.2247065042570315,2.8210541399955567,-2.909151494849775,3.0
2.2251229599860203,2.819842737265562,-2.9085268112562916,3.0
2.2255394157150086,2.818631594688629,-2.907902127662809,3.0
2.2259558714439973,2.817420712264754,-2.907277444069326,3.0
2.226372327172986,2.816210089993943,-2.906652760475843,3.0
2.2267887829019744,2.8149997278761933,-2.9060280768823605,3.0
2.227205238630963,2.8137896259115056,-2.9054033932888776,3.0
2.227621694359952,2.812579784099876,-2.9047787096953943,3.0
2.22803815008894,2.811370202441312,-2.904154026101912,3.0
2.228454605817929,2.810160880935806,-2.9035293425084285,3.0
2.2288710615469176,2.8089518195833634,-2.9029046589149456,3.0
2.229287517275906,2.8077430183839827,-2.902279975321463,3.0
2.2297039730048946,2.80653447733766,-2.9016552917279803,3.0
2.2301204287338834,2.8053261964443994,-2.901030608134497,3.0
2.2305368844628717,2.804118175704204,-2.9004059245410145,3.0
2.2309533401918604,2.8029104151170667,-2.899781240947531,3.0
2.231369795920849,2.8017029146829895,-2.8991565573540483,3.0
2.2317862516498375,2.8004956744019776,-2.898531873760566,3.0
2.232202707378826,2.799288694274024,-2.897907190167083,3.0
2.232619163107815,2.798081974299132,-2.8972825065735996,3.0
2.2330356188368032,2.7968755144773016,-2.896657822980117,3.0
2.233452074565792,2.795669314808533,-2.896033139386634,3.0
2.2338685302947803,2.7944633752928265,-2.8954084557931514,3.0
2.234284986023769,2.793257695930178,-2.8947837721996685,3.0
2.2347014417527578,2.792052276720593,-2.8941590886061856,3.0
2.235117897481746,2.79084711766407,-2.893534405012703,3.0
2.235534353210735,2.7896422187606067,-2.89290972141922,3.0
2.2359508089397235,2.7884375800102053,-2.8922850378257365,3.0
2.236367264668712,2.7872332014128656,-2.891660354232254,3.0
2.2367837203977006,2.7860290829685876,-2.891035670638771,3.0
2.2372001761266893,2.7848252246773715,-2.8904109870452883,3.0
2.2376166318556776,2.7836216265392135,-2.889786303451806,3.0
2.2380330875846663,2.782418288554119,-2.8891616198583225,3.0
2.238449543313655,2.7812152107220864,-2.888536936264839,3.0
2.2388659990426434,2.7800123930431138,-2.8879122526713568,3.0
2.239282454771632,2.778809835517203,-2.887287569077874,3.0
2.239698910500621,2.7776075381443537,-2.886662885484391,3.0
2.240115366229609,2.7764055009245663,-2.8860382018909085,3.0
2.240531821958598,2.775203723857839,-2.885413518297425,3.0
2.2409482776875866,2.774002206944173,-2.884788834703942,3.0
2.241364733416575,2.772800950183571,-2.8841641511104594,3.0
2.2417811891455637,2.771599953576027,-2.8835394675169765,3.0
2.2421976448745524,2.770399217121545,-2.8829147839234937,3.0
2.2426141006035407,2.7691987408201246,-2.882290100330011,3.0
2.2430305563325295,2.767998524671766,-2.881665416736528,3.0
2.243447012061518,2.766798568676469,-2.8810407331430445,3.0
2.2438634677905065,2.765598872834234,-2.880416049549562,3.0
2.2442799235194952,2.764399437145057,-2.879791365956079,3.0
2.2446963792484835,2.7632002616089455,-2.8791666823625968,3.0
2.2451128349774723,2.762001346225892,-2.878541998769114,3.0
2.245529290706461,2.7608026909959005,-2.8779173151756305,3.0
2.2459457464354493,2.7596042959189724,-2.877292631582148,3.0
2.246362202164438,2.7584061609951025,-2.8766679479886648,3.0
2.246778657893427,2.757208286224296,-2.876043264395182,3.0
2.247195113622415,2.7560106716065516,-2.8754185808016994,3.0
2.247611569351404,2.754813317141867,-2.8747938972082165,3.0
2.2480280250803926,2.7536162228302423,-2.874169213614733,3.0
2.248444480809381,2.7524193886716812,-2.8735445300212508,3.0
2.2488609365383696,2.75122281466618,-2.8729198464277674,3.0
2.2492773922673583,2.750026500813741,-2.8722951628342845,3.0
2.2496938479963466,2.748830447114363,-2.871670479240802,3.0
2.2501103037253354,2.7476346535680474,-2.871045795647319,3.0
2.250526759454324,2.7464391201747915,-2.870421112053836,3.0
2.2509432151833124,2.7452438469345974,-2.8697964284603534,3.0
2.251359670912301,2.744048833847465,-2.86917174486687,3.0
2.25177612664129,2.7428540809133946,-2.868547061273387,3.0
2.252192582370278,2.741659588132384,-2.8679223776799048,3.0
2.252609038099267,2.7404653555044334,-2.867297694086422,3.0
2.2530254938282557,2.739271383029548,-2.8666730104929385,3.0
2.253441949557244,2.738077670707721,-2.866048326899456,3.0
2.2538584052862327,2.7368842185389557,-2.8654236433059728,3.0
2.2542748610152215,2.735691026523254,-2.86479895971249,3.0
2.2546913167442098,2.7344980946606103,-2.8641742761190074,3.0
2.2551077724731985,2.7333054229510285,-2.8635495925255245,3.0
2.2555242282021872,2.7321130113945085,-2.862924908932041,3.0
2.2559406839311755,2.730920859991052,-2.8623002253385588,3.0
2.2563571396601643,2.7297289687406536,-2.8616755417450754,3.0
2.2567735953891526,2.7285373376433206,-2.861050858151593,3.0
2.2571900511181413,2.727345966699046,-2.86042617455811,3.0
2.25760650684713,2.726154855907831,-2.859801490964627,3.0
2.2580229625761183,2.7249640052696815,-2.8591768073711448,3.0
2.258439418305107,2.7237734147845902,-2.8585521237776614,3.0
2.258855874034096,2.7225830844525607,-2.857927440184178,3.0
2.259272329763084,2.7213930142735947,-2.8573027565906957,3.0
2.259688785492073,2.720203204247687,-2.8566780729972128,3.0
2.2601052412210616,2.7190136543748427,-2.85605338940373,3.0
2.26052169695005,2.71782436465506,-2.8554287058102474,3.0
2.2609381526790386,2.716635335088336,-2.854804022216764,3.0
2.2613546084080274,2.7154465656746734,-2.8541793386232808,3.0
2.2617710641370157,2.714258056414076,-2.8535546550297983,3.0
2.2621875198660044,2.713069807306537,-2.8529299714363154,3.0
2.262603975594993,2.71188181835206,-2.8523052878428325,3.0
2.2630204313239815,2.7106940895506444,-2.85168060424935,3.0
2.26343688705297,2.709506620902289,-2.8510559206558668,3.0
2.263853342781959,2.708319412406995,-2.8504312370623834,3.0
2.2642697985109472,2.707132464064765,-2.849806553468901,3.0
2.264686254239936,2.705945775875593,-2.849181869875418,3.0
2.2651027099689247,2.7047593478394827,-2.848557186281935,3.0
2.265519165697913,2.703573179956434,-2.8479325026884528,3.0
2.2659356214269017,2.7023872722264493,-2.8473078190949694,3.0
2.2663520771558905,2.7012016246495225,-2.846683135501486,3.0
2.266768532884879,2.7000162372256593,-2.8460584519080037,3.0
2.2671849886138675,2.698831109954856,-2.8454337683145208,3.0
2.267601444342856,2.6976462428371146,-2.8448090847210383,3.0
2.2680179000718446,2.696461635872433,-2.8441844011275554,3.0
2.2684343558008333,2.6952772890608134,-2.843559717534072,3.0
2.2688508115298216,2.6940932024022572,-2.8429350339405897,3.0
2.2692672672588103,2.692909375896761,-2.8423103503471063,3.0
2.269683722987799,2.691725809544325,-2.8416856667536234,3.0
2.2701001787167874,2.690542503344952,-2.841060983160141,3.0
2.270516634445776,2.6893594572986412,-2.840436299566658,3.0
2.270933090174765,2.6881766714053885,-2.8398116159731748,3.0
2.271349545903753,2.686994145665201,-2.8391869323796923,3.0
2.271766001632742,2.685811880078072,-2.838562248786209,3.0
2.2721824573617306,2.6846298746440045,-2.837937565192726,3.0
2.272598913090719,2.683448129362999,-2.8373128815992437,3.0
2.2730153688197077,2.682266644235055,-2.8366881980057608,3.0
2.2734318245486964,2.681085419260169,-2.8360635144122774,3.0
2.2738482802776847,2.679904454438349,-2.835438830818795,3.0
2.2742647360066734,2.6787237497695884,-2.8348141472253117,3.0
2.274681191735662,2.6775433052538897,-2.8341894636318288,3.0
2.2750976474646505,2.676363120891251,-2.8335647800383463,3.0
2.2755141031936392,2.675183196681674,-2.8329400964448634,3.0
2.275930558922628,2.674003532625159,-2.83231541285138,3.0
2.2763470146516163,2.6728241287217056,-2.8316907292578977,3.0
2.276763470380605,2.671644984971314,-2.8310660456644143,3.0
2.2771799261095937,2.6704661013739805,-2.8304413620709314,3.0
2.277596381838582,2.6692874779297124,-2.829816678477449,3.0
2.278012837567571,2.6681091146385025,-2.829191994883966,3.0
2.278429293296559,2.6669310115003544,-2.8285673112904837,3.0
2.278845749025548,2.6657531685152716,-2.8279426276970003,3.0
2.2792622047545366,2.664575585683245,-2.827317944103517,3.0
2.279678660483525,2.6633982630042805,-2.8266932605100346,3.0
2.2800951162125136,2.6622212004783794,-2.8260685769165517,3.0
2.2805115719415023,2.6610443981055383,-2.825443893323069,3.0
2.2809280276704906,2.659867855885759,-2.8248192097295863,3.0
2.2813444833994794,2.6586915738190395,-2.824194526136103,3.0
2.281760939128468,2.6575155519053837,-2.8235698425426197,3.0
2.2821773948574564,2.656339790144788,-2.8229451589491372,3.0
2.282593850586445,2.655164288537252,-2.8223204753556543,3.0
2.283010306315434,2.6539890470827796,-2.8216957917621714,3.0
2.283426762044422,2.652814065781369,-2.821071108168689,3.0
2.283843217773411,2.6516393446330166,-2.8204464245752057,3.0
2.2842596735023997,2.650464883637728,-2.8198217409817223,3.0
2.284676129231388,2.6492906827955007,-2.81919705738824,3.0
2.2850925849603767,2.6481167421063336,-2.818572373794757,3.0
2.2855090406893654,2.6469430615702283,-2.817947690201274,3.0
2.2859254964183537,2.6457696411871865,-2.8173230066077917,3.0
2.2863419521473425,2.644596480957203,-2.8166983230143083,3.0
2.2867584078763312,2.643423580880281,-2.816073639420825,3.0
2.2871748636053195,2.6422509409564228,-2.8154489558273426,3.0
2.2875913193343083,2.6410785611856245,-2.8148242722338597,3.0
2.288007775063297,2.639906441567886,-2.814199588640377,3.0
2.2884242307922853,2.6387345821032113,-2.8135749050468943,3.0
2.288840686521274,2.6375629827915947,-2.812950221453411,3.0
2.2892571422502623,2.6363916436330435,-2.8123255378599286,3.0
2.289673597979251,2.6352205646275504,-2.8117008542664452,3.0
2.29009005370824,2.634049745775119,-2.8110761706729623,3.0
2.290506509437228,2.6328791870757513,-2.81045148707948,3.0
2.290922965166217,2.6317088885294435,-2.809826803485997,3.0
2.2913394208952056,2.6305388501361957,-2.8092021198925137,3.0
2.291755876624194,2.6293690718960114,-2.8085774362990312,3.0
2.2921723323531826,2.628199553808887,-2.807952752705548,3.0
2.2925887880821714,2.627030295874823,-2.807328069112065,3.0
2.2930052438111597,2.625861298093822,-2.8067033855185826,3.0
2.2934216995401484,2.624692560465883,-2.8060787019250997,3.0
2.293838155269137,2.6235240829910023,-2.8054540183316163,3.0
2.2942546109981254,2.622355865669185,-2.804829334738134,3.0
2.294671066727114,2.6211879085004295,-2.8042046511446506,3.0
2.295087522456103,2.620020211484734,-2.8035799675511677,3.0
2.295503978185091,2.6188527746221,-2.8029552839576852,3.0
2.29592043391408,2.6176855979125264,-2.8023306003642023,3.0
2.2963368896430687,2.616518681356018,-2.801705916770719,3.0
2.296753345372057,2.615352024952566,-2.8010812331772366,3.0
2.2971698011010457,2.6141856287021774,-2.8004565495837532,3.0
2.2975862568300345,2.6130194926048507,-2.7998318659902703,3.0
2.2980027125590228,2.6118536166605857,-2.799207182396788,3.0
2.2984191682880115,2.6106880008693807,-2.798582498803305,3.0
2.2988356240170003,2.6095226452312357,-2.7979578152098217,3.0
2.2992520797459886,2.608357549746156,-2.7973331316163392,3.0
2.2996685354749773,2.6071927144141345,-2.796708448022856,3.0
2.300084991203966,2.6060281392351747,-2.796083764429373,3.0
2.3005014469329543,2.6048638242092785,-2.7954590808358906,3.0
2.300917902661943,2.6036997693364423,-2.7948343972424077,3.0
2.3013343583909314,2.602535974616666,-2.7942097136489252,3.0
2.30175081411992,2.6013724400499516,-2.793585030055442,3.0
2.302167269848909,2.600209165636299,-2.7929603464619586,3.0
2.302583725577897,2.5990461513757097,-2.792335662868476,3.0
2.303000181306886,2.5978833972681787,-2.7917109792749932,3.0
2.3034166370358746,2.5967209033137095,-2.7910862956815103,3.0
2.303833092764863,2.595558669512302,-2.790461612088028,3.0
2.3042495484938517,2.5943966958639564,-2.7898369284945446,3.0
2.3046660042228404,2.5932349823686707,-2.7892122449010612,3.0
2.3050824599518287,2.5920735290264485,-2.788587561307579,3.0
2.3054989156808174,2.5909123358372863,-2.787962877714096,3.0
2.305915371409806,2.589751402801184,-2.787338194120613,3.0
2.3063318271387945,2.5885907299181454,-2.7867135105271306,3.0
2.306748282867783,2.5874303171881667,-2.7860888269336472,3.0
2.307164738596772,2.58627016461125,-2.785464143340164,3.0
2.3075811943257603,2.5851102721873946,-2.7848394597466815,3.0
2.307997650054749,2.5839506399165995,-2.7842147761531986,3.0
2.3084141057837377,2.582791267798866,-2.7835900925597157,3.0
2.308830561512726,2.5816321558341944,-2.7829654089662332,3.0
2.3092470172417148,2.5804733040225845,-2.78234072537275,3.0
2.3096634729707035,2.5793147123640363,-2.7817160417792666,3.0
2.310079928699692,2.5781563808585464,-2.781091358185784,3.0
2.3104963844286805,2.5769983095061217,-2.7804666745923012,3.0
2.3109128401576693,2.5758404983067553,-2.7798419909988183,3.0
2.3113292958866576,2.5746829472604507,-2.779217307405336,3.0
2.3117457516156463,2.5735256563672078,-2.7785926238118526,3.0
2.3121622073446346,2.57236862562703,-2.77796794021837,3.0
2.3125786630736234,2.5712118550399072,-2.777343256624887,3.0
2.312995118802612,2.5700553446058496,-2.776718573031404,3.0
2.3134115745316004,2.5688990943248537,-2.7760938894379215,3.0
2.313828030260589,2.567743104196916,-2.7754692058444386,3.0
2.314244485989578,2.56658737422204,-2.7748445222509552,3.0
2.314660941718566,2.5654319044002296,-2.774219838657473,3.0
2.315077397447555,2.5642766947314772,-2.7735951550639895,3.0
2.3154938531765437,2.563121745215785,-2.7729704714705066,3.0
2.315910308905532,2.5619670558531578,-2.772345787877024,3.0
2.3163267646345207,2.560812626643589,-2.7717211042835412,3.0
2.3167432203635094,2.5596584575870818,-2.771096420690058,3.0
2.3171596760924977,2.5585045486836364,-2.7704717370965755,3.0
2.3175761318214865,2.557350899933253,-2.769847053503092,3.0
2.317992587550475,2.556197511335929,-2.7692223699096092,3.0
2.3184090432794635,2.5550443828916674,-2.768597686316127,3.0
2.3188254990084523,2.5538915146004673,-2.767973002722644,3.0
2.319241954737441,2.552738906462329,-2.7673483191291606,3.0
2.3196584104664293,2.5515865584772524,-2.766723635535678,3.0
2.320074866195418,2.550434470645234,-2.766098951942195,3.0
2.3204913219244068,2.549282642966279,-2.765474268348712,3.0
2.320907777653395,2.548131075440386,-2.7648495847552295,3.0
2.321324233382384,2.546979768067553,-2.7642249011617466,3.0
2.3217406891113725,2.5458287208477817,-2.7636002175682632,3.0
2.322157144840361,2.544677933781074,-2.762975533974781,3.0
2.3225736005693496,2.5435274068674243,-2.7623508503812975,3.0
2.322990056298338,2.5423771401068365,-2.761726166787815,3.0
2.3234065120273266,2.5412271334993104,-2.761101483194332,3.0
2.3238229677563154,2.540077387044848,-2.7604767996008492,3.0
2.3242394234853037,2.5389279007434435,-2.759852116007367,3.0
2.3246558792142924,2.537778674595101,-2.7592274324138835,3.0
2.325072334943281,2.536629708599822,-2.7586027488204,3.0
2.3254887906722694,2.535481002757601,-2.7579780652269177,3.0
2.325905246401258,2.534332557068444,-2.757353381633435,3.0
2.326321702130247,2.5331843715323465,-2.756728698039952,3.0
2.326738157859235,2.532036446149311,-2.7561040144464695,3.0
2.327154613588224,2.530888780919337,-2.755479330852986,3.0
2.3275710693172127,2.5297413758424234,-2.754854647259503,3.0
2.327987525046201,2.528594230918573,-2.7542299636660204,3.0
2.3284039807751897,2.527447346147783,-2.7536052800725375,3.0
2.3288204365041785,2.5263007215300544,-2.7529805964790546,3.0
2.3292368922331668,2.5251543570653876,-2.752355912885572,3.0
2.3296533479621555,2.524008252753781,-2.751731229292089,3.0
2.3300698036911442,2.522862408595236,-2.7511065456986055,3.0
2.3304862594201325,2.5217168245897543,-2.750481862105123,3.0
2.3309027151491213,2.520571500737331,-2.74985717851164,3.0
2.33131917087811,2.5194264370379695,-2.7492324949181572,3.0
2.3317356266070983,2.51828163349167,-2.748607811324675,3.0
2.332152082336087,2.517137090098432,-2.7479831277311915,3.0
2.332568538065076,2.5159928068582538,-2.747358444137708,3.0
2.332984993794064,2.514848783771141,-2.7467337605442257,3.0
2.333401449523053,2.513705020837085,-2.746109076950743,3.0
2.3338179052520416,2.5125615180560903,-2.74548439335726,3.0
2.33423436098103,2.511418275428161,-2.7448597097637775,3.0
2.3346508167100186,2.51027529295329,-2.744235026170294,3.0
2.335067272439007,2.509132570631481,-2.7436103425768117,3.0
2.3354837281679957,2.5079901084627334,-2.7429856589833284,3.0
2.3359001838969844,2.506847906447046,-2.7423609753898455,3.0
2.3363166396259727,2.50570596458442,-2.741736291796363,3.0
2.3367330953549614,2.504564282874858,-2.74111160820288,3.0
2.33714955108395,2.503422861318354,-2.740486924609397,3.0
2.3375660068129385,2.5022816999149136,-2.7398622410159144,3.0
2.337982462541927,2.501140798664535,-2.739237557422431,3.0
2.338398918270916,2.5000001575672144,-2.738612873828948,3.0
2.3388153739999042,2.4988597766229574,-2.7379881902354657,3.0
2.339231829728893,2.4977196558317605,-2.737363506641983,3.0
2.3396482854578817,2.496579795193627,-2.7367388230484995,3.0
2.34006474118687,2.4954401947085536,-2.736114139455017,3.0
2.3404811969158588,2.49430085437654,-2.7354894558615337,3.0
2.3408976526448475,2.49316177419759,-2.734864772268051,3.0
2.341314108373836,2.4920229541717003,-2.7342400886745684,3.0
2.3417305641028245,2.490884394298872,-2.7336154050810855,3.0
2.3421470198318133,2.4897460945791057,-2.732990721487602,3.0
2.3425634755608016,2.488608055012401,-2.7323660378941197,3.0
2.3429799312897903,2.4874702755987563,-2.7317413543006364,3.0
2.343396387018779,2.4863327563381734,-2.7311166707071535,3.0
2.3438128427477674,2.4851954972306523,-2.730491987113671,3.0
2.344229298476756,2.484058498276191,-2.729867303520188,3.0
2.344645754205745,2.4829217594747917,-2.729242619926705,3.0
2.345062209934733,2.4817852808264558,-2.7286179363332224,3.0
2.345478665663722,2.480649062331178,-2.727993252739739,3.0
2.34589512139271,2.4795131039889657,-2.7273685691462566,3.0
2.346311577121699,2.47837740579981,-2.7267438855527737,3.0
2.3467280328506877,2.4772419677637174,-2.726119201959291,3.0
2.347144488579676,2.4761067898806868,-2.7254945183658084,3.0
2.3475609443086647,2.474971872150716,-2.724869834772325,3.0
2.3479774000376534,2.4738372145738072,-2.7242451511788417,3.0
2.3483938557666417,2.472702817149962,-2.7236204675853593,3.0
2.3488103114956305,2.4715686798791747,-2.7229957839918764,3.0
2.349226767224619,2.470434802761451,-2.7223711003983935,3.0
2.3496432229536075,2.4693011857967893,-2.721746416804911,3.0
2.3500596786825962,2.4681678289851856,-2.7211217332114277,3.0
2.350476134411585,2.4670347323266455,-2.7204970496179444,3.0
2.3508925901405733,2.465901895821167,-2.719872366024462,3.0
2.351309045869562,2.4647693194687488,-2.719247682430979,3.0
2.3517255015985508,2.463637003269392,-2.718622998837496,3.0
2.352141957327539,2.4625049472230955,-2.7179983152440137,3.0
2.352558413056528,2.4613731513298625,-2.7173736316505304,3.0
2.3529748687855165,2.4602416155896893,-2.716748948057047,3.0
2.353391324514505,2.459110340002578,-2.7161242644635646,3.0
2.3538077802434936,2.4579793245685266,-2.7154995808700817,3.0
2.3542242359724823,2.456848569287539,-2.714874897276599,3.0
2.3546406917014706,2.455718074159611,-2.7142502136831164,3.0
2.3550571474304594,2.454587839184745,-2.713625530089633,3.0
2.355473603159448,2.4534578643629406,-2.7130008464961497,3.0
2.3558900588884364,2.452328149694196,-2.7123761629026673,3.0
2.356306514617425,2.4511986951785136,-2.7117514793091844,3.0
2.3567229703464134,2.4500695008158946,-2.711126795715702,3.0
2.357139426075402,2.4489405666063337,-2.710502112122219,3.0
2.357555881804391,2.4478118925498347,-2.7098774285287357,3.0
2.357972337533379,2.446683478646399,-2.7092527449352533,3.0
2.358388793262368,2.445555324896022,-2.70862806134177,3.0
2.3588052489913567,2.444427431298708,-2.708003377748287,3.0
2.359221704720345,2.443299797854456,-2.7073786941548046,3.0
2.3596381604493337,2.442172424563264,-2.7067540105613217,3.0
2.3600546161783225,2.4410453114251336,-2.7061293269678384,3.0
2.3604710719073108,2.439918458440065,-2.705504643374356,3.0
2.3608875276362995,2.4387918656080565,-2.7048799597808726,3.0
2.3613039833652882,2.4376655329291097,-2.7042552761873897,3.0
2.3617204390942765,2.4365394604032264,-2.7036305925939073,3.0
2.3621368948232653,2.4354136480303996,-2.7030059090004244,3.0
2.362553350552254,2.434288095810638,-2.702381225406941,3.0
2.3629698062812423,2.4331628037439383,-2.7017565418134586,3.0
2.363386262010231,2.432037771830297,-2.7011318582199753,3.0
2.36380271773922,2.430913000069717,-2.7005071746264924,3.0
2.364219173468208,2.4297884884622025,-2.69988249103301,3.0
2.364635629197197,2.4286642370077463,-2.699257807439527,3.0
2.3650520849261856,2.42754024570635,-2.6986331238460437,3.0
2.365468540655174,2.426416514558019,-2.6980084402525613,3.0
2.3658849963841626,2.4252930435627444,-2.697383756659078,3.0
2.3663014521131513,2.424169832720535,-2.696759073065595,3.0
2.3667179078421396,2.423046882031384,-2.6961343894721126,3.0
2.3671343635711284,2.4219241914952967,-2.6955097058786297,3.0
2.3675508193001167,2.420801761112269,-2.6948850222851473,3.0
2.3679672750291054,2.4196795908823034,-2.694260338691664,3.0
2.368383730758094,2.4185576808054012,-2.6936356550981806,3.0
2.3688001864870825,2.4174360308815572,-2.693010971504698,3.0
2.369216642216071,2.416314641110775,-2.6923862879112153,3.0
2.36963309794506,2.4151935114930527,-2.6917616043177324,3.0
2.3700495536740482,2.4140726420283958,-2.69113692072425,3.0
2.370466009403037,2.412952032716797,-2.6905122371307666,3.0
2.3708824651320257,2.41183168355826,-2.6898875535372833,3.0
2.371298920861014,2.4107115945527884,-2.689262869943801,3.0
2.3717153765900028,2.409591765700373,-2.688638186350318,3.0
2.3721318323189915,2.4084721970010197,-2.688013502756835,3.0
2.37254828804798,2.4073528884547297,-2.6873888191633526,3.0
2.3729647437769685,2.4062338400614998,-2.6867641355698693,3.0
2.3733811995059573,2.4051150518213316,-2.686139451976386,3.0
2.3737976552349456,2.403996523734225,-2.6855147683829035,3.0
2.3742141109639343,2.4028782558001787,-2.6848900847894206,3.0
2.374630566692923,2.401760248019192,-2.6842654011959377,3.0
2.3750470224219113,2.400642500391271,-2.6836407176024553,3.0
2.3754634781509,2.399525012916408,-2.683016034008972,3.0
2.375879933879889,2.398407785594607,-2.6823913504154886,3.0
2.376296389608877,2.397290818425869,-2.681766666822006,3.0
2.376712845337866,2.3961741114101915,-2.6811419832285233,3.0
2.3771293010668546,2.395057664547574,-2.6805172996350404,3.0
2.377545756795843,2.3939414778380197,-2.679892616041558,3.0
2.3779622125248316,2.3928255512815237,-2.6792679324480746,3.0
2.3783786682538204,2.3917098848780913,-2.6786432488545913,3.0
2.3787951239828087,2.3905944786277207,-2.678018565261109,3.0
2.3792115797117974,2.38947933253041,-2.677393881667626,3.0
2.3796280354407857,2.388364446586161,-2.6767691980741435,3.0
2.3800444911697745,2.3872498207949757,-2.6761445144806606,3.0
2.380460946898763,2.3861354551568486,-2.6755198308871773,3.0
2.3808774026277515,2.385021349671783,-2.674895147293695,3.0
2.3812938583567402,2.3839075043397795,-2.6742704637002115,3.0
2.381710314085729,2.3827939191608376,-2.6736457801067286,3.0
2.3821267698147173,2.3816805941349557,-2.673021096513246,3.0
2.382543225543706,2.3805675292621356,-2.6723964129197633,3.0
2.3829596812726948,2.379454724542379,-2.67177172932628,3.0
2.383376137001683,2.3783421799756805,-2.6711470457327975,3.0
2.383792592730672,2.377229895562044,-2.670522362139314,3.0
2.3842090484596605,2.376117871301469,-2.6698976785458313,3.0
2.384625504188649,2.3750061071939577,-2.669272994952349,3.0
2.3850419599176376,2.3738946032395045,-2.668648311358866,3.0
2.3854584156466263,2.372783359438115,-2.6680236277653826,3.0
2.3858748713756146,2.371672375789787,-2.6673989441719,3.0
2.3862913271046033,2.3705616522945174,-2.666774260578417,3.0
2.386707782833592,2.3694511889523113,-2.666149576984934,3.0
2.3871242385625804,2.368340985763167,-2.6655248933914515,3.0
2.387540694291569,2.3672310427270826,-2.6649002097979686,3.0
2.387957150020558,2.36612135984406,-2.6642755262044853,3.0
2.388373605749546,2.365011937114099,-2.663650842611003,3.0
2.388790061478535,2.3639027745372,-2.6630261590175195,3.0
2.3892065172075236,2.3627938721133592,-2.6624014754240366,3.0
2.389622972936512,2.3616852298425837,-2.661776791830554,3.0
2.3900394286655007,2.3605768477248663,-2.6611521082370713,3.0
2.390455884394489,2.3594687257602143,-2.660527424643589,3.0
2.3908723401234777,2.3583608639486204,-2.6599027410501055,3.0
2.3912887958524665,2.3572532622900866,-2.659278057456622,3.0
2.3917052515814547,2.356145920784618,-2.6586533738631397,3.0
2.3921217073104435,2.3550388394322077,-2.658028690269657,3.0
2.3925381630394322,2.353932018232859,-2.657404006676174,3.0
2.3929546187684205,2.3528254571865723,-2.6567793230826915,3.0
2.3933710744974093,2.3517191562933473,-2.656154639489208,3.0
2.393787530226398,2.350613115553182,-2.655529955895725,3.0
2.3942039859553863,2.349507334966079,-2.6549052723022424,3.0
2.394620441684375,2.3484018145320373,-2.6542805887087595,3.0
2.395036897413364,2.3472965542510575,-2.6536559051152766,3.0
2.395453353142352,2.3461915541231377,-2.653031221521794,3.0
2.395869808871341,2.3450868141482815,-2.652406537928311,3.0
2.3962862646003296,2.343982334326485,-2.6517818543348275,3.0
2.396702720329318,2.342878114657749,-2.651157170741345,3.0
2.3971191760583066,2.3417741551420743,-2.650532487147862,3.0
2.3975356317872953,2.3406704557794615,-2.6499078035543793,3.0
2.3979520875162836,2.3395670165699105,-2.649283119960897,3.0
2.3983685432452724,2.3384638375134212,-2.6486584363674135,3.0
2.398784998974261,2.3373609186099937,-2.64803375277393,3.0
2.3992014547032494,2.336258259859626,-2.6474090691804477,3.0
2.399617910432238,2.3351558612623204,-2.646784385586965,3.0
2.400034366161227,2.3340537228180747,-2.646159701993482,3.0
2.400450821890215,2.3329518445268924,-2.6455350183999995,3.0
2.400867277619204,2.3318502263887684,-2.644910334806516,3.0
2.4012837333481922,2.3307488684037114,-2.6442856512130337,3.0
2.401700189077181,2.329647770571711,-2.6436609676195504,3.0
2.4021166448061697,2.328546932892772,-2.6430362840260675,3.0
2.402533100535158,2.327446355366897,-2.642411600432585,3.0
2.4029495562641467,2.32634603799408,-2.641786916839102,3.0
2.4033660119931355,2.3252459807743264,-2.641162233245619,3.0
2.403782467722124,2.3241461837076347,-2.6405375496521364,3.0
2.4041989234511125,2.323046646794003,-2.639912866058653,3.0
2.4046153791801013,2.321947370033431,-2.63928818246517,3.0
2.4050318349090896,2.3208483534259248,-2.6386634988716877,3.0
2.4054482906380783,2.3197495969714748,-2.638038815278205,3.0
2.405864746367067,2.31865110067009,-2.6374141316847215,3.0
2.4062812020960553,2.3175528645217653,-2.636789448091239,3.0
2.406697657825044,2.3164548885265006,-2.6361647644977557,3.0
2.407114113554033,2.3153571726842976,-2.635540080904273,3.0
2.407530569283021,2.314259716995158,-2.6349153973107904,3.0
2.40794702501201,2.3131625214590787,-2.6342907137173075,3.0
2.4083634807409986,2.3120655860760593,-2.633666030123824,3.0
2.408779936469987,2.3109689108461033,-2.6330413465303417,3.0
2.4091963921989756,2.3098724957692074,-2.6324166629368584,3.0
2.4096128479279644,2.3087763408453714,-2.6317919793433755,3.0
2.4100293036569527,2.307680446074597,-2.631167295749893,3.0
2.4104457593859414,2.3065848114568883,-2.63054261215641,3.0
2.41086221511493,2.3054894369922376,-2.629917928562927,3.0
2.4112786708439184,2.304394322680647,-2.6292932449694444,3.0
2.411695126572907,2.3032994685221215,-2.628668561375961,3.0
2.412111582301896,2.3022048745166526,-2.628043877782478,3.0
2.4125280380308842,2.301110540664249,-2.6274191941889957,3.0
2.412944493759873,2.3000164669649035,-2.626794510595513,3.0
2.4133609494888613,2.2989226534186216,-2.6261698270020304,3.0
2.41377740521785,2.2978291000253996,-2.625545143408547,3.0
2.4141938609468387,2.2967358067852395,-2.6249204598150637,3.0
2.414610316675827,2.295642773698143,-2.6242957762215813,3.0
2.415026772404816,2.2945500007641044,-2.6236710926280984,3.0
2.4154432281338045,2.2934574879831278,-2.6230464090346155,3.0
2.415859683862793,2.2923652353552146,-2.622421725441133,3.0
2.4162761395917816,2.2912732428803597,-2.6217970418476497,3.0
2.4166925953207703,2.2901815105585666,-2.6211723582541664,3.0
2.4171090510497586,2.289090038389837,-2.620547674660684,3.0
2.4175255067787473,2.2879988263741673,-2.619922991067201,3.0
2.417941962507736,2.2869078745115576,-2.619298307473718,3.0
2.4183584182367244,2.2858171828020133,-2.6186736238802357,3.0
2.418774873965713,2.284726751245527,-2.6180489402867524,3.0
2.419191329694702,2.283636579842101,-2.617424256693269,3.0
2.41960778542369,2.28254666859174,-2.6167995730997866,3.0
2.420024241152679,2.2814570174944375,-2.6161748895063037,3.0
2.4204406968816676,2.2803676265501966,-2.615550205912821,3.0
2.420857152610656,2.2792784957590193,-2.6149255223193384,3.0
2.4212736083396447,2.2781896251209,-2.614300838725855,3.0
2.4216900640686334,2.2771010146358446,-2.6136761551323717,3.0
2.4221065197976217,2.2760126643038507,-2.6130514715388893,3.0
2.4225229755266104,2.274924574124915,-2.6124267879454064,3.0
2.422939431255599,2.273836744099043,-2.6118021043519235,3.0
2.4233558869845875,2.2727491742262327,-2.611177420758441,3.0
2.4237723427135762,2.2716618645064823,-2.6105527371649577,3.0
2.4241887984425645,2.2705748149397937,-2.6099280535714753,3.0
2.4246052541715533,2.269488025526167,-2.609303369977992,3.0
2.425021709900542,2.268401496265602,-2.608678686384509,3.0
2.4254381656295303,2.267315227158095,-2.6080540027910266,3.0
2.425854621358519,2.2662292182036534,-2.6074293191975437,3.0
2.4262710770875078,2.26514346940227,-2.6068046356040604,3.0
2.426687532816496,2.2640579807539503,-2.606179952010578,3.0
2.427103988545485,2.2629727522586887,-2.6055552684170946,3.0
2.4275204442744736,2.2618877839164906,-2.6049305848236117,3.0
2.427936900003462,2.260803075727356,-2.6043059012301293,3.0
2.4283533557324506,2.2597186276912797,-2.6036812176366464,3.0
2.4287698114614393,2.258634439808265,-2.603056534043163,3.0
2.4291862671904276,2.257550512078314,-2.6024318504496806,3.0
2.4296027229194164,2.2564668445014213,-2.6018071668561973,3.0
2.430019178648405,2.255383437077592,-2.6011824832627144,3.0
2.4304356343773934,2.2543002898068227,-2.600557799669232,3.0
2.430852090106382,2.253217402689115,-2.599933116075749,3.0
2.431268545835371,2.2521347757244676,-2.5993084324822657,3.0
2.431685001564359,2.2510524089128854,-2.5986837488887833,3.0
2.432101457293348,2.2499703022543596,-2.5980590652953,3.0
2.4325179130223367,2.2488884557488973,-2.597434381701817,3.0
2.432934368751325,2.2478068693964968,-2.5968096981083346,3.0
2.4333508244803137,2.2467255431971562,-2.5961850145148517,3.0
2.4337672802093024,2.2456444771508792,-2.5955603309213684,3.0
2.4341837359382907,2.244563671257664,-2.594935647327886,3.0
2.4346001916672795,2.243483125517507,-2.5943109637344026,3.0
2.4350166473962678,2.2424028399304134,-2.59368628014092,3.0
2.4354331031252565,2.24132281449638,-2.5930615965474373,3.0
2.4358495588542453,2.2402430492154064,-2.5924369129539544,3.0
2.4362660145832336,2.239163544087498,-2.591812229360472,3.0
2.4366824703122223,2.238084299112648,-2.5911875457669886,3.0
2.437098926041211,2.23700531429086,-2.5905628621735053,3.0
2.4375153817701993,2.2359265896221334,-2.589938178580023,3.0
2.437931837499188,2.2348481251064687,-2.58931349498654,3.0
2.438348293228177,2.233769920743864,-2.588688811393057,3.0
2.438764748957165,2.232691976534321,-2.5880641277995746,3.0
2.439181204686154,2.2316142924778415,-2.5874394442060913,3.0
2.4395976604151426,2.2305368685744202,-2.586814760612608,3.0
2.440014116144131,2.2294597048240608,-2.5861900770191255,3.0
2.4404305718731196,2.228382801226763,-2.5855653934256426,3.0
2.4408470276021084,2.227306157782527,-2.5849407098321597,3.0
2.4412634833310967,2.226229774491353,-2.5843160262386773,3.0
2.4416799390600854,2.2251536513532386,-2.583691342645194,3.0
2.442096394789074,2.224077788368188,-2.5830666590517106,3.0
2.4425128505180624,2.223002185536197,-2.582441975458228,3.0
2.442929306247051,2.2219268428572665,-2.5818172918647453,3.0
2.44334576197604,2.2208517603313975,-2.5811926082712624,3.0
2.443762217705028,2.219776937958592,-2.58056792467778,3.0
2.444178673434017,2.218702375738845,-2.5799432410842966,3.0
2.4445951291630057,2.217628073672161,-2.5793185574908133,3.0
2.445011584891994,2.2165540317585393,-2.578693873897331,3.0
2.4454280406209827,2.2154802499979773,-2.578069190303848,3.0
2.4458444963499715,2.214406728390477,-2.577444506710365,3.0
2.4462609520789598,2.213333466936037,-2.5768198231168826,3.0
2.4466774078079485,2.2122604656346603,-2.5761951395233993,3.0
2.447093863536937,2.2111877244863454,-2.575570455929917,3.0
2.4475103192659255,2.2101152434910887,-2.5749457723364335,3.0
2.4479267749949143,2.2090430226488937,-2.5743210887429506,3.0
2.4483432307239026,2.2079710619597623,-2.573696405149468,3.0
2.4487596864528913,2.206899361423691,-2.5730717215559853,3.0
2.44917614218188,2.2058279210406813,-2.572447037962502,3.0
2.4495925979108684,2.2047567408107334,-2.5718223543690195,3.0
2.450009053639857,2.2036858207338454,-2.571197670775536,3.0
2.450425509368846,2.2026151608100193,-2.5705729871820533,3.0
2.450841965097834,2.2015447610392567,-2.569948303588571,3.0
2.451258420826823,2.2004746214215523,-2.569323619995088,3.0
2.4516748765558116,2.1994047419569096,-2.5686989364016046,3.0
2.4520913322848,2.1983351226453305,-2.568074252808122,3.0
2.4525077880137887,2.1972657634868096,-2.567449569214639,3.0
2.4529242437427774,2.1961966644813504,-2.566824885621156,3.0
2.4533406994717657,2.195127825628953,-2.5662002020276735,3.0
2.4537571552007544,2.194059246929621,-2.5655755184341906,3.0
2.454173610929743,2.1929909283833453,-2.5649508348407073,3.0
2.4545900666587315,2.1919228699901314,-2.564326151247225,3.0
2.45500652238772,2.190855071749981,-2.5637014676537415,3.0
2.455422978116709,2.1897875336628907,-2.5630767840602586,3.0
2.4558394338456973,2.188720255728862,-2.562452100466776,3.0
2.456255889574686,2.1876532379478935,-2.5618274168732933,3.0
2.4566723453036747,2.1865864803199884,-2.56120273327981,3.0
2.457088801032663,2.1855199828451433,-2.5605780496863275,3.0
2.4575052567616518,2.184453745523358,-2.559953366092844,3.0
2.45792171249064,2.1833877683546365,-2.5593286824993617,3.0
2.458338168219629,2.1823220513389767,-2.558703998905879,3.0
2.4587546239486175,2.181256594476375,-2.558079315312396,3.0
2.459171079677606,2.180191397766839,-2.5574546317189135,3.0
2.4595875354065946,2.1791264612103607,-2.55682994812543,3.0
2.4600039911355833,2.1780617848069443,-2.556205264531947,3.0
2.4604204468645716,2.1769973685565915,-2.5555805809384644,3.0
2.4608369025935604,2.175933212459297,-2.5549558973449815,3.0
2.461253358322549,2.174869316515066,-2.5543312137514986,3.0
2.4616698140515374,2.1738056807238966,-2.553706530158016,3.0
2.462086269780526,2.1727423050857855,-2.553081846564533,3.0
2.462502725509515,2.171679189600736,-2.5524571629710495,3.0
2.462919181238503,2.170616334268752,-2.551832479377567,3.0
2.463335636967492,2.1695537390898263,-2.551207795784084,3.0
2.4637520926964807,2.1684914040639622,-2.5505831121906013,3.0
2.464168548425469,2.16742932919116,-2.549958428597119,3.0
2.4645850041544577,2.1663675144714194,-2.5493337450036355,3.0
2.4650014598834464,2.165305959904737,-2.548709061410152,3.0
2.4654179156124347,2.16424466549112,-2.5480843778166697,3.0
2.4658343713414235,2.1631836312305612,-2.547459694223187,3.0
2.466250827070412,2.162122857123066,-2.546835010629704,3.0
2.4666672827994005,2.1610623431686324,-2.5462103270362215,3.0
2.4670837385283892,2.160002089367259,-2.545585643442738,3.0
2.467500194257378,2.1589420957189454,-2.544960959849255,3.0
2.4679166499863663,2.1578823622236936,-2.5443362762557724,3.0
2.468333105715355,2.1568228888815053,-2.5437115926622895,3.0
2.4687495614443433,2.155763675692377,-2.543086909068807,3.0
2.469166017173332,2.1547047226563087,-2.542462225475324,3.0
2.469582472902321,2.153646029773304,-2.541837541881841,3.0
2.469998928631309,2.1525875970433592,-2.5412128582883584,3.0
2.470415384360298,2.151529424466476,-2.540588174694875,3.0
2.4708318400892866,2.150471512042655,-2.539963491101392,3.0
2.471248295818275,2.1494138597718955,-2.5393388075079097,3.0
2.4716647515472636,2.148356467654194,-2.538714123914427,3.0
2.4720812072762524,2.147299335689558,-2.5380894403209435,3.0
2.4724976630052407,2.1462424638779822,-2.537464756727461,3.0
2.4729141187342294,2.1451858522194662,-2.5368400731339777,3.0
2.473330574463218,2.144129500714012,-2.536215389540495,3.0
2.4737470301922064,2.1430734093616213,-2.5355907059470124,3.0
2.474163485921195,2.1420175781622888,-2.5349660223535295,3.0
2.474579941650184,2.140962007116018,-2.534341338760046,3.0
2.474996397379172,2.139906696222811,-2.5337166551665637,3.0
2.475412853108161,2.138851645482662,-2.5330919715730804,3.0
2.4758293088371497,2.1377968548955764,-2.5324672879795975,3.0
2.476245764566138,2.1367423244615527,-2.531842604386115,3.0
2.4766622202951267,2.135688054180589,-2.531217920792632,3.0
2.4770786760241155,2.134634044052687,-2.530593237199149,3.0
2.4774951317531038,2.1335802940778468,-2.5299685536056664,3.0
2.4779115874820925,2.1325268042560666,-2.529343870012183,3.0
2.4783280432110812,2.131473574587348,-2.5287191864187,3.0
2.4787444989400695,2.130420605071693,-2.5280945028252177,3.0
2.4791609546690583,2.1293678957090965,-2.527469819231735,3.0
2.4795774103980466,2.128315446499565,-2.5268451356382524,3.0
2.4799938661270353,2.12726325744309,-2.526220452044769,3.0
2.480410321856024,2.1262113285396786,-2.5255957684512857,3.0
2.4808267775850124,2.125159659789327,-2.5249710848578033,3.0
2.481243233314001,2.1241082511920393,-2.5243464012643204,3.0
2.48165968904299,2.123057102747813,-2.5237217176708375,3.0
2.482076144771978,2.122006214456645,-2.523097034077355,3.0
2.482492600500967,2.1209555863185425,-2.5224723504838718,3.0
2.4829090562299556,2.119905218333498,-2.5218476668903884,3.0
2.483325511958944,2.1188551105015154,-2.521222983296906,3.0
2.4837419676879327,2.1178052628225927,-2.520598299703423,3.0
2.4841584234169214,2.1167556752967336,-2.51997361610994,3.0
2.4845748791459097,2.1157063479239344,-2.5193489325164578,3.0
2.4849913348748984,2.114657280704197,-2.5187242489229744,3.0
2.485407790603887,2.113608473637523,-2.518099565329491,3.0
2.4858242463328755,2.1125599267239075,-2.5174748817360086,3.0
2.486240702061864,2.1115116399633553,-2.5168501981425258,3.0
2.486657157790853,2.1104636133558614,-2.516225514549043,3.0
2.4870736135198412,2.109415846901433,-2.5156008309555604,3.0
2.48749006924883,2.1083683406000624,-2.514976147362077,3.0
2.4879065249778187,2.1073210944517538,-2.5143514637685938,3.0
2.488322980706807,2.1062741084565086,-2.5137267801751113,3.0
2.4887394364357958,2.1052273826143235,-2.5131020965816284,3.0
2.4891558921647845,2.1041809169251984,-2.5124774129881455,3.0
2.489572347893773,2.1031347113891368,-2.511852729394663,3.0
2.4899888036227615,2.102088766006135,-2.5112280458011798,3.0
2.4904052593517503,2.1010430807761935,-2.5106033622076964,3.0
2.4908217150807386,2.099997655699317,-2.509978678614214,3.0
2.4912381708097273,2.0989524907754973,-2.509353995020731,3.0
2.4916546265387156,2.0979075860047445,-2.5087293114272486,3.0
2.4920710822677044,2.096862941387048,-2.5081046278337658,3.0
2.492487537996693,2.0958185569224153,-2.5074799442402824,3.0
2.4929039937256814,2.094774432610844,-2.5068552606468,3.0
2.49332044945467,2.0937305684523313,-2.5062305770533166,3.0
2.493736905183659,2.092686964446882,-2.5056058934598338,3.0
2.494153360912647,2.0916436205944944,-2.5049812098663513,3.0
2.494569816641636,2.090600536895167,-2.5043565262728684,3.0
2.4949862723706246,2.089557713348901,-2.503731842679385,3.0
2.495402728099613,2.0885151499556986,-2.5031071590859026,3.0
2.4958191838286017,2.0874728467155546,-2.5024824754924193,3.0
2.4962356395575904,2.086430803628472,-2.5018577918989364,3.0
2.4966520952865787,2.0853890206944516,-2.501233108305454,3.0
2.4970685510155675,2.084347497913493,-2.500608424711971,3.0
2.497485006744556,2.0833062352855958,-2.4999837411184878,3.0
2.4979014624735445,2.082265232810757,-2.4993590575250053,3.0
2.4983179182025332,2.0812244904889816,-2.498734373931522,3.0
2.498734373931522,2.08018400832027,-2.498109690338039,3.0
2.4991508296605103,2.0791437863046163,-2.4974850067445566,3.0
2.499567285389499,2.0781038244420245,-2.4968603231510738,3.0
2.4999837411184878,2.077064122732496,-2.4962356395575904,3.0
2.500400196847476,2.076024681176028,-2.495610955964108,3.0
2.500816652576465,2.074985499772618,-2.4949862723706246,3.0
2.5012331083054535,2.073946578522273,-2.4943615887771418,3.0
2.501649564034442,2.07290791742499,-2.4937369051836593,3.0
2.5020660197634306,2.0718695164807652,-2.4931122215901764,3.0
2.502482475492419,2.070831375689604,-2.492487537996694,3.0
2.5028989312214076,2.0697934950515027,-2.4918628544032106,3.0
2.5033153869503963,2.068755874566463,-2.4912381708097273,3.0
2.5037318426793846,2.067718514234487,-2.490613487216245,3.0
2.5041482984083734,2.0666814140555676,-2.489988803622762,3.0
2.504564754137362,2.0656445740297134,-2.489364120029279,3.0
2.5049812098663504,2.064607994156921,-2.4887394364357966,3.0
2.505397665595339,2.0635716744371866,-2.4881147528423133,3.0
2.505814121324328,2.062535614870514,-2.48749006924883,3.0
2.506230577053316,2.061499815456905,-2.4868653856553475,3.0
2.506647032782305,2.060464276196356,-2.4862407020618646,3.0
2.5070634885112937,2.059428997088867,-2.4856160184683818,3.0
2.507479944240282,2.0583939781344416,-2.4849913348748993,3.0
2.5078963999692707,2.057359219333078,-2.484366651281416,3.0
2.5083128556982595,2.0563247206847723,-2.4837419676879327,3.0
2.5087293114272478,2.055290482189532,-2.48311728409445,3.0
2.5091457671562365,2.05425650384735,-2.4824926005009673,3.0
2.5095622228852252,2.05322278565823,-2.4818679169074844,3.0
2.5099786786142135,2.0521893276221714,-2.481243233314002,3.0
2.5103951343432023,2.0511561297391747,-2.4806185497205187,3.0
2.510811590072191,2.050123192009238,-2.4799938661270353,3.0
2.5112280458011793,2.049090514432363,-2.479369182533553,3.0
2.511644501530168,2.0480580970085516,-2.47874449894007,3.0
2.512060957259157,2.0470259397377983,-2.478119815346587,3.0
2.512477412988145,2.045994042620107,-2.4774951317531047,3.0
2.512893868717134,2.044962405655479,-2.4768704481596213,3.0
2.513310324446122,2.043931028843911,-2.476245764566139,3.0
2.513726780175111,2.042899912185403,-2.4756210809726555,3.0
2.5141432359040996,2.0418690556799586,-2.4749963973791727,3.0
2.514559691633088,2.040838459327576,-2.47437171378569,3.0
2.5149761473620766,2.0398081231282514,-2.4737470301922073,3.0
2.5153926030910654,2.0387780470819905,-2.473122346598724,3.0
2.5158090588200537,2.0377482311887913,-2.4724976630052415,3.0
2.5162255145490424,2.036718675448652,-2.471872979411758,3.0
2.516641970278031,2.0356893798615747,-2.4712482958182753,3.0
2.5170584260070195,2.034660344427559,-2.470623612224793,3.0
2.517474881736008,2.0336315691466034,-2.46999892863131,3.0
2.517891337464997,2.0326030540187094,-2.4693742450378267,3.0
2.5183077931939852,2.031574799043879,-2.468749561444344,3.0
2.518724248922974,2.030546804222107,-2.468124877850861,3.0
2.5191407046519627,2.0295190695533964,-2.467500194257378,3.0
2.519557160380951,2.0284915950377496,-2.4668755106638955,3.0
2.5199736161099398,2.0274643806751627,-2.4662508270704127,3.0
2.5203900718389285,2.0264374264656357,-2.4656261434769293,3.0
2.520806527567917,2.0254107324091724,-2.465001459883447,3.0
2.5212229832969055,2.024384298505769,-2.4643767762899635,3.0
2.5216394390258943,2.0233581247554273,-2.4637520926964807,3.0
2.5220558947548826,2.0223322111581474,-2.463127409102998,3.0
2.5224723504838713,2.0213065577139293,-2.4625027255095153,3.0
2.52288880621286,2.0202811644227694,-2.461878041916032,3.0
2.5233052619418483,2.019256031284675,-2.4612533583225495,3.0
2.523721717670837,2.0182311582996384,-2.460628674729066,3.0
2.524138173399826,2.0172065454676638,-2.4600039911355833,3.0
2.524554629128814,2.0161821927887527,-2.459379307542101,3.0
2.524971084857803,2.0151581002628998,-2.458754623948618,3.0
2.525387540586791,2.0141342678901104,-2.4581299403551355,3.0
2.52580399631578,2.013110695670383,-2.457505256761652,3.0
2.5262204520447686,2.012087383603715,-2.456880573168169,3.0
2.526636907773757,2.0110643316901093,-2.4562558895746864,3.0
2.5270533635027457,2.0100415399295635,-2.4556312059812035,3.0
2.5274698192317344,2.009019008322081,-2.4550065223877207,3.0
2.5278862749607227,2.007996736867659,-2.454381838794238,3.0
2.5283027306897115,2.0069747255662964,-2.453757155200755,3.0
2.5287191864187,2.0059529744179994,-2.4531324716072715,3.0
2.5291356421476885,2.0049314834227605,-2.452507788013789,3.0
2.5295520978766772,2.0039102525805834,-2.451883104420306,3.0
2.529968553605666,2.002889281891468,-2.4512584208268233,3.0
2.5303850093346543,2.0018685713554145,-2.450633737233341,3.0
2.530801465063643,2.000848120972421,-2.4500090536398575,3.0
2.5312179207926317,1.999827930742489,-2.449384370046374,3.0
2.53163437652162,1.998808000665619,-2.4487596864528918,3.0
2.532050832250609,1.9977883307418107,-2.448135002859409,3.0
2.5324672879795975,1.9967689209710624,-2.447510319265926,3.0
2.532883743708586,1.9957497713533758,-2.4468856356724435,3.0
2.5333001994375746,1.994730881888751,-2.44626095207896,3.0
2.5337166551665633,1.993712252577188,-2.445636268485477,3.0
2.5341331108955516,1.9926938834186867,-2.4450115848919944,3.0
2.5345495666245403,1.9916757744132436,-2.4443869012985115,3.0
2.534966022353529,1.9906579255608623,-2.4437622177050287,3.0
2.5353824780825174,1.9896403368615463,-2.443137534111546,3.0
2.535798933811506,1.9886230083152885,-2.442512850518063,3.0
2.5362153895404944,1.9876059399220942,-2.4418881669245804,3.0
2.536631845269483,1.9865891316819582,-2.441263483331097,3.0
2.537048300998472,1.9855725835948856,-2.440638799737614,3.0
2.53746475672746,1.9845562956608749,-2.4400141161441318,3.0
2.537881212456449,1.9835402678799223,-2.439389432550649,3.0
2.5382976681854377,1.9825245002520333,-2.4387647489571656,3.0
2.538714123914426,1.981508992777206,-2.438140065363683,3.0
2.5391305796434147,1.9804937454554388,-2.4375153817701998,3.0
2.5395470353724034,1.9794787582867333,-2.436890698176717,3.0
2.5399634911013917,1.9784640312710895,-2.4362660145832344,3.0
2.5403799468303805,1.9774495644085075,-2.4356413309897516,3.0
2.5407964025593692,1.9764353576989855,-2.435016647396268,3.0
2.5412128582883575,1.9754214111425252,-2.4343919638027858,3.0
2.5416293140173463,1.974407724739125,-2.4337672802093024,3.0
2.542045769746335,1.97339429848879,-2.4331425966158196,3.0
2.5424622254753233,1.9723811323915132,-2.432517913022337,3.0
2.542878681204312,1.9713682264472965,-2.431893229428854,3.0
2.543295136933301,1.970355580656145,-2.431268545835371,3.0
2.543711592662289,1.9693431950180518,-2.4306438622418884,3.0
2.544128048391278,1.9683310695330203,-2.430019178648405,3.0
2.5445445041202666,1.9673192042010506,-2.429394495054922,3.0
2.544960959849255,1.9663075990221426,-2.4287698114614398,3.0
2.5453774155782436,1.9652962539962946,-2.428145127867957,3.0
2.5457938713072323,1.9642851691235084,-2.4275204442744736,3.0
2.5462103270362206,1.9632743444037857,-2.426895760680991,3.0
2.5466267827652094,1.962263779837123,-2.4262710770875078,3.0
2.5470432384941977,1.961253475423522,-2.4256463934940253,3.0
2.5474596942231864,1.960243431162981,-2.4250217099005424,3.0
2.547876149952175,1.9592336470555,-2.4243970263070596,3.0
2.5482926056811634,1.9582241231010844,-2.423772342713577,3.0
2.548709061410152,1.957214859299727,-2.4231476591200938,3.0
2.549125517139141,1.9562058556514312,-2.4225229755266104,3.0
2.5495419728681292,1.955197112156199,-2.421898291933128,3.0
2.549958428597118,1.9541886288140269,-2.421273608339645,3.0
2.5503748843261067,1.9531804056249147,-2.4206489247461622,3.0
2.550791340055095,1.952172442588866,-2.42002424115268,3.0
2.5512077957840837,1.9511647397058756,-2.4193995575591964,3.0
2.5516242515130725,1.9501572969759486,-2.418774873965713,3.0
2.552040707242061,1.9491501143990835,-2.4181501903722307,3.0
2.5524571629710495,1.9481431919752783,-2.417525506778748,3.0
2.5528736187000383,1.9471365297045349,-2.416900823185265,3.0
2.5532900744290266,1.9461301275868532,-2.4162761395917824,3.0
2.5537065301580153,1.9451239856222333,-2.415651455998299,3.0
2.554122985887004,1.9441181038106716,-2.415026772404816,3.0
2.5545394416159923,1.9431124821521735,-2.4144020888113333,3.0
2.554955897344981,1.942107120646737,-2.4137774052178504,3.0
2.55537235307397,1.9411020192943607,-2.4131527216243676,3.0
2.555788808802958,1.9400971780950478,-2.412528038030885,3.0
2.556205264531947,1.9390925970487949,-2.411903354437402,3.0
2.5566217202609356,1.9380882761556038,-2.4112786708439184,3.0
2.557038175989924,1.9370842154154726,-2.410653987250436,3.0
2.5574546317189126,1.9360804148284032,-2.410029303656953,3.0
2.557871087447901,1.9350768743943956,-2.4094046200634707,3.0
2.5582875431768897,1.9340735941134497,-2.408779936469988,3.0
2.5587039989058784,1.9330705739855638,-2.4081552528765044,3.0
2.5591204546348667,1.9320678140107415,-2.407530569283022,3.0
2.5595369103638554,1.931065314188979,-2.4069058856895387,3.0
2.559953366092844,1.9300630745202767,-2.406281202096056,3.0
2.5603698218218325,1.9290610950046378,-2.4056565185025733,3.0
2.560786277550821,1.928059375642059,-2.4050318349090904,3.0
2.56120273327981,1.9270579164325419,-2.404407151315607,3.0
2.5616191890087983,1.9260567173760847,-2.4037824677221247,3.0
2.562035644737787,1.9250557784726947,-2.4031577841286413,3.0
2.5624521004667757,1.9240550997223593,-2.4025331005351585,3.0
2.562868556195764,1.9230546811250857,-2.401908416941676,3.0
2.5632850119247528,1.9220545226808738,-2.401283733348193,3.0
2.5637014676537415,1.9210546243897273,-2.40065904975471,3.0
2.56411792338273,1.9200549862516372,-2.4000343661612273,3.0
2.5645343791117186,1.9190556082666106,-2.399409682567744,3.0
2.5649508348407073,1.9180564904346475,-2.398784998974261,3.0
2.5653672905696956,1.917057632755741,-2.3981603153807787,3.0
2.5657837462986843,1.9160590352298978,-2.397535631787296,3.0
2.566200202027673,1.9150606978571165,-2.3969109481938125,3.0
2.5666166577566614,1.914062620637397,-2.39628626460033,3.0
2.56703311348565,1.9130648035707374,-2.3956615810068467,3.0
2.567449569214639,1.9120672466571396,-2.395036897413364,3.0
2.567866024943627,1.9110699498966053,-2.3944122138198813,3.0
2.568282480672616,1.9100729132891292,-2.3937875302263985,3.0
2.5686989364016046,1.9090761368347149,-2.393162846632915,3.0
2.569115392130593,1.908079620533364,-2.3925381630394327,3.0
2.5695318478595817,1.9070833643850733,-2.3919134794459493,3.0
2.56994830358857,1.9060873683898443,-2.391288795852467,3.0
2.5703647593175587,1.9050916325476752,-2.390664112258984,3.0
2.5707812150465474,1.904096156858568,-2.390039428665501,3.0
2.5711976707755357,1.9031009413225224,-2.3894147450720187,3.0
2.5716141265045245,1.9021059859395386,-2.3887900614785353,3.0
2.572030582233513,1.9011112907096148,-2.388165377885052,3.0
2.5724470379625015,1.9001168556327546,-2.3875406942915696,3.0
2.5728634936914903,1.8991226807089543,-2.3869160106980867,3.0
2.573279949420479,1.898128765938214,-2.386291327104604,3.0
2.5736964051494673,1.8971351113205372,-2.3856666435111213,3.0
2.574112860878456,1.8961417168559205,-2.385041959917638,3.0
2.5745293166074448,1.8951485825443637,-2.3844172763241547,3.0
2.574945772336433,1.8941557083858722,-2.3837925927306722,3.0
2.575362228065422,1.893163094380439,-2.3831679091371893,3.0
2.5757786837944106,1.8921707405280674,-2.3825432255437065,3.0
2.576195139523399,1.8911786468287577,-2.381918541950224,3.0
2.5766115952523876,1.8901868132825097,-2.3812938583567407,3.0
2.5770280509813763,1.88919523988932,-2.3806691747632573,3.0
2.5774445067103646,1.8882039266491955,-2.380044491169775,3.0
2.5778609624393534,1.8872128735621292,-2.379419807576292,3.0
2.578277418168342,1.8862220806281265,-2.378795123982809,3.0
2.5786938738973304,1.8852315478471855,-2.3781704403893267,3.0
2.579110329626319,1.8842412752193045,-2.3775457567958433,3.0
2.579526785355308,1.8832512627444853,-2.37692107320236,3.0
2.579943241084296,1.8822615104227278,-2.3762963896088776,3.0
2.580359696813285,1.8812720182540303,-2.3756717060153947,3.0
2.580776152542273,1.8802827862383946,-2.3750470224219122,3.0
2.581192608271262,1.8792938143758207,-2.3744223388284293,3.0
2.5816090640002507,1.8783051026663067,-2.373797655234946,3.0
2.582025519729239,1.8773166511098562,-2.3731729716414636,3.0
2.5824419754582277,1.8763284597064658,-2.3725482880479802,3.0
2.5828584311872165,1.875340528456137,-2.3719236044544973,3.0
2.5832748869162048,1.8743528573588701,-2.371298920861015,3.0
2.5836913426451935,1.8733654464146632,-2.370674237267532,3.0
2.5841077983741823,1.872378295623518,-2.3700495536740487,3.0
2.5845242541031705,1.8713914049854345,-2.3694248700805662,3.0
2.5849407098321593,1.8704047745004129,-2.368800186487083,3.0
2.585357165561148,1.8694184041684494,-2.3681755028936,3.0
2.5857736212901363,1.8684322939895512,-2.3675508193001176,3.0
2.586190077019125,1.867446443963713,-2.3669261357066347,3.0
2.586606532748114,1.8664608540909349,-2.3663014521131513,3.0
2.587022988477102,1.8654755243712202,-2.365676768519669,3.0
2.587439444206091,1.8644904548045655,-2.3650520849261856,3.0
2.5878558999350796,1.8635056453909709,-2.3644274013327027,3.0
2.588272355664068,1.8625210961304415,-2.3638027177392202,3.0
2.5886888113930566,1.8615368070229703,-2.3631780341457373,3.0
2.5891052671220454,1.8605527780685591,-2.362553350552254,3.0
2.5895217228510337,1.8595690092672132,-2.3619286669587716,3.0
2.5899381785800224,1.8585855006189256,-2.3613039833652882,3.0
2.590354634309011,1.8576022521236997,-2.3606792997718054,3.0
2.5907710900379994,1.8566192637815373,-2.360054616178323,3.0
2.591187545766988,1.8556365355924331,-2.35942993258484,3.0
2.5916040014959765,1.854654067556389,-2.3588052489913576,3.0
2.592020457224965,1.8536718596734083,-2.3581805653978742,3.0
2.592436912953954,1.852689911943493,-2.357555881804391,3.0
2.5928533686829422,1.851708224366634,-2.3569311982109085,3.0
2.593269824411931,1.8507267969428352,-2.3563065146174256,3.0
2.5936862801409197,1.8497456296721015,-2.3556818310239427,3.0
2.594102735869908,1.848764722554428,-2.3550571474304602,3.0
2.5945191915988968,1.847784075589816,-2.354432463836977,3.0
2.5949356473278855,1.8468036887782642,-2.3538077802434936,3.0
2.595352103056874,1.8458235621197758,-2.353183096650011,3.0
2.5957685587858625,1.8448436956143457,-2.3525584130565282,3.0
2.5961850145148513,1.843864089261979,-2.3519337294630454,3.0
2.5966014702438396,1.8428847430626742,-2.351309045869563,3.0
2.5970179259728283,1.8419056570164294,-2.3506843622760796,3.0
2.597434381701817,1.8409268311232463,-2.3500596786825962,3.0
2.5978508374308054,1.839948265383125,-2.349434995089114,3.0
2.598267293159794,1.8389699597960654,-2.348810311495631,3.0
2.598683748888783,1.8379919143620658,-2.348185627902148,3.0
2.599100204617771,1.837014129081128,-2.3475609443086656,3.0
2.59951666034676,1.8360366039532519,-2.3469362607151822,3.0
2.5999331160757486,1.835059338978434,-2.346311577121699,3.0
2.600349571804737,1.8340823341566814,-2.3456868935282165,3.0
2.6007660275337257,1.8331055894879889,-2.3450622099347336,3.0
2.6011824832627144,1.832129104972358,-2.3444375263412507,3.0
2.6015989389917027,1.8311528806097872,-2.3438128427477682,3.0
2.6020153947206914,1.8301769164002781,-2.343188159154285,3.0
2.60243185044968,1.8292012123438308,-2.3425634755608016,3.0
2.6028483061786685,1.8282257684404453,-2.341938791967319,3.0
2.603264761907657,1.8272505846901215,-2.3413141083738362,3.0
2.6036812176366455,1.8262756610928594,-2.340689424780354,3.0
2.6040976733656342,1.8253009976486556,-2.340064741186871,3.0
2.604514129094623,1.8243265943575153,-2.3394400575933876,3.0
2.6049305848236113,1.8233524512194368,-2.338815373999905,3.0
2.6053470405526,1.8223785682344182,-2.338190690406422,3.0
2.6057634962815888,1.8214049454024597,-2.337566006812939,3.0
2.606179952010577,1.8204315827235664,-2.3369413232194565,3.0
2.606596407739566,1.8194584801977314,-2.3363166396259736,3.0
2.6070128634685545,1.818485637824958,-2.3356919560324902,3.0
2.607429319197543,1.8175130556052483,-2.335067272439008,3.0
2.6078457749265316,1.8165407335385968,-2.3344425888455245,3.0
2.6082622306555203,1.815568671625007,-2.3338179052520416,3.0
2.6086786863845086,1.8145968698644808,-2.333193221658559,3.0
2.6090951421134974,1.8136253282570127,-2.3325685380650762,3.0
2.609511597842486,1.8126540468026082,-2.331943854471593,3.0
2.6099280535714744,1.8116830255012655,-2.3313191708781105,3.0
2.610344509300463,1.810712264352981,-2.330694487284627,3.0
2.610760965029452,1.80974176335776,-2.3300698036911442,3.0
2.61117742075844,1.8087715225156007,-2.329445120097662,3.0
2.611593876487429,1.8078015418265014,-2.328820436504179,3.0
2.6120103322164177,1.806831821290464,-2.3281957529106956,3.0
2.612426787945406,1.80586236090749,-2.327571069317213,3.0
2.6128432436743947,1.8048931606775742,-2.32694638572373,3.0
2.6132596994033834,1.803924220600722,-2.326321702130247,3.0
2.6136761551323717,1.8029555406769298,-2.3256970185367645,3.0
2.6140926108613605,1.8019871209061993,-2.3250723349432816,3.0
2.6145090665903488,1.8010189612885323,-2.324447651349799,3.0
2.6149255223193375,1.8000510618239218,-2.323822967756316,3.0
2.6153419780483262,1.7990834225123749,-2.3231982841628325,3.0
2.6157584337773145,1.7981160433538914,-2.32257360056935,3.0
2.6161748895063033,1.7971489243484662,-2.321948916975867,3.0
2.616591345235292,1.7961820654961027,-2.3213242333823843,3.0
2.6170078009642803,1.7952154667968028,-2.320699549788902,3.0
2.617424256693269,1.794249128250561,-2.3200748661954185,3.0
2.617840712422258,1.7932830498573828,-2.319450182601935,3.0
2.618257168151246,1.7923172316172664,-2.3188254990084527,3.0
2.618673623880235,1.79135167353021,-2.31820081541497,3.0
2.6190900796092236,1.7903863755962153,-2.317576131821487,3.0
2.619506535338212,1.7894213378152788,-2.3169514482280045,3.0
2.6199229910672006,1.7884565601874094,-2.316326764634521,3.0
2.6203394467961894,1.7874920427125964,-2.315702081041038,3.0
2.6207559025251776,1.7865277853908452,-2.3150773974475554,3.0
2.6211723582541664,1.7855637882221593,-2.3144527138540725,3.0
2.621588813983155,1.7846000512065316,-2.3138280302605896,3.0
2.6220052697121434,1.783636574343964,-2.313203346667107,3.0
2.622421725441132,1.7826733576344598,-2.312578663073624,3.0
2.622838181170121,1.7817104010780191,-2.3119539794801405,3.0
2.623254636899109,1.780747704674635,-2.311329295886658,3.0
2.623671092628098,1.7797852684243143,-2.310704612293175,3.0
2.6240875483570867,1.7788230923270536,-2.3100799286996923,3.0
2.624504004086075,1.7778611763828582,-2.30945524510621,3.0
2.6249204598150637,1.776899520591721,-2.3088305615127265,3.0
2.625336915544052,1.7759381249536457,-2.308205877919244,3.0
2.6257533712730408,1.774976989468632,-2.3075811943257607,3.0
2.6261698270020295,1.7740161141366784,-2.306956510732278,3.0
2.626586282731018,1.7730554989577882,-2.3063318271387954,3.0
2.6270027384600065,1.772095143931958,-2.3057071435453125,3.0
2.6274191941889953,1.771135049059188,-2.305082459951829,3.0
2.6278356499179836,1.770175214339483,-2.3044577763583467,3.0
2.6282521056469723,1.7692156397728365,-2.3038330927648634,3.0
2.628668561375961,1.7682563253592498,-2.3032084091713805,3.0
2.6290850171049494,1.7672972710987285,-2.302583725577898,3.0
2.629501472833938,1.7663384769912653,-2.301959041984415,3.0
2.629917928562927,1.765379943036864,-2.301334358390932,3.0
2.630334384291915,1.7644216692355261,-2.3007096747974494,3.0
2.630750840020904,1.7634636555872465,-2.300084991203966,3.0
2.6311672957498926,1.7625059020920286,-2.299460307610483,3.0
2.631583751478881,1.761548408749876,-2.2988356240170007,3.0
2.6320002072078696,1.7605911755607817,-2.298210940423518,3.0
2.6324166629368584,1.7596342025247473,-2.2975862568300345,3.0
2.6328331186658467,1.7586774896417765,-2.296961573236552,3.0
2.6332495743948354,1.7577210369118657,-2.2963368896430687,3.0
2.633666030123824,1.7567648443350148,-2.295712206049586,3.0
2.6340824858528125,1.7558089119112292,-2.2950875224561034,3.0
2.634498941581801,1.7548532396405019,-2.2944628388626205,3.0
2.63491539731079,1.7538978275228363,-2.293838155269137,3.0
2.6353318530397782,1.7529426755582342,-2.2932134716756547,3.0
2.635748308768767,1.7519877837466904,-2.2925887880821714,3.0
2.6361647644977557,1.75103315208821,-2.2919641044886885,3.0
2.636581220226744,1.7500787805827915,-2.291339420895206,3.0
2.6369976759557328,1.7491246692304312,-2.290714737301723,3.0
2.637414131684721,1.7481708180311362,-2.2900900537082407,3.0
2.63783058741371,1.7472172269848993,-2.2894653701147574,3.0
2.6382470431426985,1.7462638960917243,-2.288840686521274,3.0
2.638663498871687,1.745310825351611,-2.2882160029277916,3.0
2.6390799546006756,1.7443580147645594,-2.2875913193343087,3.0
2.6394964103296643,1.7434054643305679,-2.286966635740826,3.0
2.6399128660586526,1.7424531740496398,-2.2863419521473434,3.0
2.6403293217876413,1.7415011439217718,-2.28571726855386,3.0
2.64074577751663,1.7405493739469637,-2.2850925849603767,3.0
2.6411622332456184,1.7395978641252192,-2.2844679013668943,3.0
2.641578688974607,1.7386466144565347,-2.2838432177734114,3.0
2.641995144703596,1.737695624940912,-2.2832185341799285,3.0
2.642411600432584,1.7367448955783509,-2.282593850586446,3.0
2.642828056161573,1.7357944263688498,-2.2819691669929627,3.0
2.6432445118905616,1.7348442173124106,-2.2813444833994794,3.0
2.64366096761955,1.7338942684090348,-2.280719799805997,3.0
2.6440774233485387,1.732944579658719,-2.280095116212514,3.0
2.6444938790775274,1.7319951510614633,-2.279470432619031,3.0
2.6449103348065157,1.7310459826172693,-2.2788457490255487,3.0
2.6453267905355045,1.730097074326137,-2.2782210654320654,3.0
2.645743246264493,1.7291484261880665,-2.277596381838582,3.0
2.6461597019934815,1.7282000382030578,-2.2769716982450996,3.0
2.6465761577224702,1.7272519103711073,-2.2763470146516167,3.0
2.646992613451459,1.7263040426922203,-2.275722331058134,3.0
2.6474090691804473,1.725356435166395,-2.2750976474646514,3.0
2.647825524909436,1.7244090877936298,-2.274472963871168,3.0
2.6482419806384243,1.7234620005739263,-2.2738482802776856,3.0
2.648658436367413,1.7225151735072863,-2.2732235966842023,3.0
2.649074892096402,1.7215686065937046,-2.2725989130907194,3.0
2.64949134782539,1.7206222998331846,-2.271974229497237,3.0
2.649907803554379,1.7196762532257264,-2.271349545903754,3.0
2.6503242592833676,1.7187304667713317,-2.2707248623102707,3.0
2.650740715012356,1.7177849404699952,-2.2701001787167883,3.0
2.6511571707413446,1.7168396743217205,-2.269475495123305,3.0
2.6515736264703333,1.715894668326511,-2.268850811529822,3.0
2.6519900821993216,1.7149499224843563,-2.2682261279363396,3.0
2.6524065379283104,1.7140054367952668,-2.2676014443428567,3.0
2.652822993657299,1.7130612112592356,-2.2669767607493734,3.0
2.6532394493862874,1.7121172458762697,-2.266352077155891,3.0
2.653655905115276,1.7111735406463637,-2.2657273935624076,3.0
2.654072360844265,1.7102300955695195,-2.2651027099689247,3.0
2.654488816573253,1.7092869106457353,-2.2644780263754423,3.0
2.654905272302242,1.708343985875013,-2.2638533427819594,3.0
2.6553217280312307,1.7074013212573522,-2.263228659188476,3.0
2.655738183760219,1.7064589167927533,-2.2626039755949936,3.0
2.6561546394892077,1.7055167724812144,-2.2619792920015103,3.0
2.6565710952181965,1.7045748883227372,-2.2613546084080274,3.0
2.6569875509471848,1.7036332643173235,-2.260729924814545,3.0
2.6574040066761735,1.702691900464968,-2.260105241221062,3.0
2.6578204624051622,1.7017507967656744,-2.2594805576275787,3.0
2.6582369181341505,1.7008099532194443,-2.2588558740340963,3.0
2.6586533738631393,1.6998693698262723,-2.258231190440613,3.0
2.6590698295921276,1.6989290465861657,-2.2576065068471305,3.0
2.6594862853211163,1.6979889834991173,-2.2569818232536476,3.0
2.659902741050105,1.6970491805651289,-2.2563571396601647,3.0
2.6603191967790933,1.6961096377842058,-2.2557324560666823,3.0
2.660735652508082,1.6951703551563408,-2.255107772473199,3.0
2.661152108237071,1.6942313326815377,-2.2544830888797156,3.0
2.661568563966059,1.693292570359798,-2.253858405286233,3.0
2.661985019695048,1.6923540681911184,-2.2532337216927503,3.0
2.6624014754240366,1.6914158261754988,-2.2526090380992674,3.0
2.662817931153025,1.6904778443129427,-2.251984354505785,3.0
2.6632343868820136,1.6895401226034465,-2.2513596709123016,3.0
2.6636508426110024,1.6886026610470122,-2.2507349873188183,3.0
2.6640672983399907,1.6876654596436396,-2.250110303725336,3.0
2.6644837540689794,1.686728518393327,-2.249485620131853,3.0
2.664900209797968,1.685791837296076,-2.24886093653837,3.0
2.6653166655269565,1.684855416351887,-2.2482362529448876,3.0
2.665733121255945,1.6839192555607578,-2.2476115693514043,3.0
2.666149576984934,1.6829833549226922,-2.246986885757921,3.0
2.6665660327139222,1.6820477144376884,-2.2463622021644385,3.0
2.666982488442911,1.6811123341057428,-2.245737518570956,3.0
2.6673989441718997,1.680177213926859,-2.2451128349774727,3.0
2.667815399900888,1.6792423539010386,-2.2444881513839903,3.0
2.6682318556298767,1.6783077540282765,-2.243863467790507,3.0
2.6686483113588655,1.677373414308578,-2.2432387841970236,3.0
2.669064767087854,1.676439334741941,-2.242614100603541,3.0
2.6694812228168425,1.675505515328366,-2.241989417010058,3.0
2.669897678545831,1.6745719560678527,-2.2413647334165754,3.0
2.6703141342748196,1.6736386569603976,-2.240740049823093,3.0
2.6707305900038083,1.6727056180060043,-2.2401153662296096,3.0
2.6711470457327966,1.6717728392046745,-2.239490682636127,3.0
2.6715635014617853,1.6708403205564046,-2.238865999042644,3.0
2.671979957190774,1.6699080620611948,-2.2382413154491614,3.0
2.6723964129197624,1.6689760637190485,-2.237616631855679,3.0
2.672812868648751,1.668044325529964,-2.2369919482621956,3.0
2.67322932437774,1.6671128474939376,-2.2363672646687123,3.0
2.673645780106728,1.6661816296109766,-2.23574258107523,3.0
2.674062235835717,1.6652506718810738,-2.2351178974817465,3.0
2.6744786915647056,1.6643199743042327,-2.234493213888263,3.0
2.674895147293694,1.6633895368804552,-2.2338685302947807,3.0
2.6753116030226827,1.662459359609736,-2.2332438467012983,3.0
2.6757280587516714,1.6615294424920801,-2.232619163107815,3.0
2.6761445144806597,1.660599785527486,-2.2319944795143325,3.0
2.6765609702096484,1.6596703887159503,-2.231369795920849,3.0
2.676977425938637,1.6587412520574762,-2.2307451123273667,3.0
2.6773938816676255,1.657812375552064,-2.2301204287338843,3.0
2.6778103373966142,1.656883759199717,-2.229495745140401,3.0
2.678226793125603,1.6559554030004282,-2.2288710615469176,3.0
2.6786432488545913,1.6550273069541976,-2.228246377953435,3.0
2.67905970458358,1.6540994710610342,-2.227621694359952,3.0
2.6794761603125687,1.653171895320929,-2.2269970107664685,3.0
2.679892616041557,1.6522445797338836,-2.226372327172986,3.0
2.680309071770546,1.6513175242999,-2.2257476435795036,3.0
2.6807255274995345,1.6503907290189819,-2.2251229599860203,3.0
2.681141983228523,1.64946419389112,-2.224498276392538,3.0
2.6815584389575116,1.6485379189163218,-2.2238735927990545,3.0
2.6819748946865,1.6476119040945854,-2.223248909205572,3.0
2.6823913504154886,1.6466861494259089,-2.2226242256120896,3.0
2.6828078061444773,1.6457606549102959,-2.2219995420186063,3.0
2.6832242618734656,1.644835420547743,-2.221374858425124,3.0
2.6836407176024544,1.6439104463382517,-2.2207501748316405,3.0
2.684057173331443,1.6429857322818204,-2.220125491238157,3.0
2.6844736290604314,1.642061278378451,-2.2195008076446747,3.0
2.68489008478942,1.6411370846281432,-2.2188761240511914,3.0
2.685306540518409,1.6402131510308973,-2.218251440457709,3.0
2.685722996247397,1.639289477586713,-2.2176267568642265,3.0
2.686139451976386,1.638366064295587,-2.217002073270743,3.0
2.6865559077053747,1.6374429111575264,-2.21637738967726,3.0
2.686972363434363,1.636520018172524,-2.2157527060837774,3.0
2.6873888191633517,1.6355973853405832,-2.215128022490295,3.0
2.6878052748923404,1.6346750126617042,-2.2145033388968116,3.0
2.6882217306213287,1.6337529001358888,-2.213878655303329,3.0
2.6886381863503175,1.6328310477631334,-2.213253971709846,3.0
2.6890546420793062,1.631909455543438,-2.2126292881163625,3.0
2.6894710978082945,1.630988123476806,-2.21200460452288,3.0
2.6898875535372833,1.6300670515632323,-2.2113799209293967,3.0
2.690304009266272,1.629146239802722,-2.2107552373359143,3.0
2.6907204649952603,1.6282256881952737,-2.210130553742432,3.0
2.691136920724249,1.6273053967408853,-2.2095058701489485,3.0
2.691553376453238,1.6263853654395568,-2.208881186555465,3.0
2.691969832182226,1.6254655942912937,-2.2082565029619827,3.0
2.692386287911215,1.6245460832960887,-2.2076318193685003,3.0
2.692802743640203,1.6236268324539473,-2.207007135775018,3.0
2.693219199369192,1.622707841764866,-2.2063824521815345,3.0
2.6936356550981806,1.6217891112288445,-2.205757768588051,3.0
2.694052110827169,1.6208706408458866,-2.2051330849945687,3.0
2.6944685665561576,1.619952430615987,-2.2045084014010854,3.0
2.6948850222851464,1.6190344805391508,-2.203883717807602,3.0
2.6953014780141347,1.6181167906153764,-2.2032590342141196,3.0
2.6957179337431234,1.6171993608446638,-2.202634350620637,3.0
2.696134389472112,1.6162821912270093,-2.202009667027154,3.0
2.6965508452011004,1.6153652817624202,-2.2013849834336714,3.0
2.696967300930089,1.6144486324508893,-2.200760299840188,3.0
2.697383756659078,1.6135322432924202,-2.2001356162467056,3.0
2.697800212388066,1.6126161142870146,-2.199510932653223,3.0
2.698216668117055,1.611700245434669,-2.19888624905974,3.0
2.6986331238460437,1.6107846367353833,-2.1982615654662565,3.0
2.699049579575032,1.6098692881891612,-2.197636881872774,3.0
2.6994660353040207,1.608954199795999,-2.1970121982792907,3.0
2.6998824910330095,1.6080393715558987,-2.1963875146858074,3.0
2.7002989467619978,1.60712480346886,-2.195762831092325,3.0
2.7007154024909865,1.6062104955348815,-2.1951381474988425,3.0
2.7011318582199753,1.6052964477539646,-2.194513463905359,3.0
2.7015483139489636,1.6043826601261113,-2.1938887803118767,3.0
2.7019647696779523,1.6034691326513162,-2.1932640967183934,3.0
2.702381225406941,1.6025558653295828,-2.192639413124911,3.0
2.7027976811359293,1.601642858160913,-2.1920147295314285,3.0
2.703214136864918,1.6007301111453014,-2.191390045937945,3.0
2.7036305925939064,1.599817624282755,-2.1907653623444627,3.0
2.704047048322895,1.598905397573267,-2.1901406787509794,3.0
2.704463504051884,1.5979934310168389,-2.189515995157496,3.0
2.704879959780872,1.597081724613476,-2.1888913115640136,3.0
2.705296415509861,1.5961702783631715,-2.1882666279705303,3.0
2.7057128712388496,1.5952590922659287,-2.187641944377048,3.0
2.706129326967838,1.5943481663217458,-2.1870172607835654,3.0
2.7065457826968267,1.5934375005306283,-2.186392577190082,3.0
2.7069622384258154,1.592527094892569,-2.1857678935965987,3.0
2.7073786941548037,1.5916169494075714,-2.1851432100031163,3.0
2.7077951498837924,1.5907070640756356,-2.184518526409634,3.0
2.708211605612781,1.5897974388967633,-2.1838938428161505,3.0
2.7086280613417695,1.5888880738709474,-2.183269159222668,3.0
2.709044517070758,1.5879789689981951,-2.1826444756291847,3.0
2.709460972799747,1.5870701242785081,-2.1820197920357014,3.0
2.7098774285287353,1.5861615397118758,-2.181395108442219,3.0
2.710293884257724,1.5852532152983088,-2.1807704248487356,3.0
2.7107103399867127,1.5843451510378017,-2.180145741255253,3.0
2.711126795715701,1.5834373469303582,-2.1795210576617707,3.0
2.7115432514446898,1.582529802975973,-2.1788963740682874,3.0
2.7119597071736785,1.5816225191746494,-2.178271690474804,3.0
2.712376162902667,1.5807154955263893,-2.1776470068813216,3.0
2.7127926186316556,1.5798087320311893,-2.177022323287839,3.0
2.7132090743606443,1.578902228689051,-2.176397639694356,3.0
2.7136255300896326,1.5779959854999728,-2.1757729561008734,3.0
2.7140419858186213,1.577090002463958,-2.17514827250739,3.0
2.71445844154761,1.5761842795810015,-2.1745235889139067,3.0
2.7148748972765984,1.5752788168511103,-2.1738989053204243,3.0
2.715291353005587,1.5743736142742772,-2.173274221726941,3.0
2.7157078087345754,1.5734686718505078,-2.1726495381334585,3.0
2.716124264463564,1.5725639895797983,-2.172024854539976,3.0
2.716540720192553,1.5716595674621505,-2.1714001709464927,3.0
2.716957175921541,1.5707554054975628,-2.1707754873530103,3.0
2.71737363165053,1.5698515036860368,-2.170150803759527,3.0
2.7177900873795187,1.5689478620275725,-2.1695261201660445,3.0
2.718206543108507,1.5680444805221718,-2.168901436572562,3.0
2.7186229988374957,1.5671413591698293,-2.1682767529790787,3.0
2.7190394545664844,1.5662384979705486,-2.1676520693855954,3.0
2.7194559102954727,1.5653358969243296,-2.167027385792113,3.0
2.7198723660244615,1.5644335560311724,-2.1664027021986296,3.0
2.72028882175345,1.5635314752910752,-2.1657780186051463,3.0
2.7207052774824385,1.5626296547040415,-2.165153335011664,3.0
2.7211217332114273,1.5617280942700678,-2.1645286514181814,3.0
2.721538188940416,1.5608267939891558,-2.163903967824698,3.0
2.7219546446694043,1.5599257538613056,-2.1632792842312156,3.0
2.722371100398393,1.5590249738865136,-2.1626546006377323,3.0
2.7227875561273818,1.5581244540647852,-2.16202991704425,3.0
2.72320401185637,1.5572241943961185,-2.1614052334507674,3.0
2.723620467585359,1.5563241948805118,-2.160780549857284,3.0
2.7240369233143475,1.5554244555179668,-2.1601558662638007,3.0
2.724453379043336,1.5545249763084854,-2.1595311826703183,3.0
2.7248698347723246,1.553625757252064,-2.158906499076835,3.0
2.7252862905013133,1.5527267983487025,-2.1582818154833516,3.0
2.7257027462303016,1.5518280995984046,-2.157657131889869,3.0
2.7261192019592904,1.550929661001165,-2.1570324482963867,3.0
2.7265356576882787,1.5500314825569905,-2.1564077647029043,3.0
2.7269521134172674,1.5491335642658743,-2.155783081109421,3.0
2.727368569146256,1.54823590612782,-2.1551583975159376,3.0
2.7277850248752444,1.547338508142829,-2.154533713922455,3.0
2.728201480604233,1.5464413703108963,-2.1539090303289727,3.0
2.728617936333222,1.5455444926320254,-2.1532843467354894,3.0
2.72903439206221,1.544647875106218,-2.152659663142007,3.0
2.729450847791199,1.5437515177334706,-2.1520349795485236,3.0
2.7298673035201877,1.5428554205137832,-2.1514102959550403,3.0
2.730283759249176,1.541959583447161,-2.150785612361558,3.0
2.7307002149781647,1.5410640065335954,-2.1501609287680745,3.0
2.7311166707071535,1.5401686897730933,-2.149536245174592,3.0
2.7315331264361418,1.539273633165653,-2.1489115615811096,3.0
2.7319495821651305,1.5383788367112725,-2.1482868779876263,3.0
2.7323660378941192,1.5374843004099539,-2.147662194394143,3.0
2.7327824936231075,1.536590024261697,-2.1470375108006605,3.0
2.7331989493520963,1.5356960082665019,-2.146412827207178,3.0
2.733615405081085,1.5348022524243667,-2.1457881436136947,3.0
2.7340318608100733,1.5339087567352951,-2.1451634600202123,3.0
2.734448316539062,1.5330155211992835,-2.144538776426729,3.0
2.734864772268051,1.532122545816332,-2.1439140928332456,3.0
2.735281227997039,1.5312298305864438,-2.143289409239763,3.0
2.735697683726028,1.5303373755096157,-2.14266472564628,3.0
2.7361141394550166,1.5294451805858493,-2.1420400420527974,3.0
2.736530595184005,1.5285532458151412,-2.141415358459315,3.0
2.7369470509129936,1.5276615711975001,-2.1407906748658316,3.0
2.737363506641982,1.5267701567329155,-2.140165991272349,3.0
2.7377799623709707,1.5258790024213926,-2.139541307678866,3.0
2.7381964180999594,1.5249881082629333,-2.1389166240853834,3.0
2.7386128738289477,1.5240974742575357,-2.138291940491901,3.0
2.7390293295579364,1.5232071004051981,-2.1376672568984176,3.0
2.739445785286925,1.5223169867059205,-2.1370425733049343,3.0
2.7398622410159135,1.5214271331597065,-2.136417889711452,3.0
2.740278696744902,1.5205375397665541,-2.1357932061179685,3.0
2.740695152473891,1.51964820652646,-2.135168522524485,3.0
2.7411116082028792,1.5187591334394313,-2.1345438389310027,3.0
2.741528063931868,1.5178703205054607,-2.1339191553375203,3.0
2.7419445196608567,1.5169817677245536,-2.133294471744037,3.0
2.742360975389845,1.5160934750967083,-2.1326697881505545,3.0
2.7427774311188338,1.5152054426219213,-2.132045104557071,3.0
2.7431938868478225,1.514317670300196,-2.1314204209635887,3.0
2.743610342576811,1.513430158131536,-2.1307957373701063,3.0
2.7440267983057995,1.5125429061159323,-2.130171053776623,3.0
2.7444432540347883,1.5116559142533923,-2.1295463701831396,3.0
2.7448597097637766,1.510769182543914,-2.128921686589657,3.0
2.7452761654927653,1.5098827109874957,-2.128297002996174,3.0
2.745692621221754,1.5089964995841392,-2.1276723194026905,3.0
2.7461090769507424,1.5081105483338444,-2.127047635809208,3.0
2.746525532679731,1.5072248572366096,-2.1264229522157256,3.0
2.74694198840872,1.5063394262924366,-2.1257982686222423,3.0
2.747358444137708,1.5054542555013288,-2.12517358502876,3.0
2.747774899866697,1.5045693448632775,-2.1245489014352765,3.0
2.748191355595685,1.5036846943782898,-2.123924217841794,3.0
2.748607811324674,1.502800304046362,-2.1232995342483116,3.0
2.7490242670536627,1.501916173867496,-2.1226748506548283,3.0
2.749440722782651,1.5010323038416935,-2.122050167061346,3.0
2.7498571785116397,1.5001486939689492,-2.1214254834678625,3.0
2.7502736342406284,1.4992653442492667,-2.120800799874379,3.0
2.7506900899696167,1.4983822546826477,-2.1201761162808967,3.0
2.7511065456986055,1.497499425269087,-2.1195514326874134,3.0
2.751523001427594,1.496616856008588,-2.118926749093931,3.0
2.7519394571565825,1.4957345469011525,-2.1183020655004485,3.0
2.7523559128855712,1.494852497946777,-2.117677381906965,3.0
2.75277236861456,1.4939707091454633,-2.117052698313482,3.0
2.7531888243435483,1.4930891804972113,-2.1164280147199994,3.0
2.753605280072537,1.4922079120020193,-2.115803331126517,3.0
2.7540217358015258,1.491326903659889,-2.1151786475330336,3.0
2.754438191530514,1.4904461554708206,-2.114553963939551,3.0
2.754854647259503,1.4895656674348121,-2.113929280346068,3.0
2.7552711029884915,1.4886854395518672,-2.1133045967525845,3.0
2.75568755871748,1.4878054718219822,-2.112679913159102,3.0
2.7561040144464686,1.486925764245159,-2.1120552295656188,3.0
2.7565204701754573,1.4860463168213958,-2.1114305459721363,3.0
2.7569369259044456,1.485167129550696,-2.110805862378654,3.0
2.7573533816334344,1.4842882024330546,-2.1101811787851705,3.0
2.757769837362423,1.4834095354684766,-2.109556495191687,3.0
2.7581862930914114,1.4825311286569605,-2.1089318115982048,3.0
2.7586027488204,1.4816529819985043,-2.1083071280047223,3.0
2.759019204549389,1.4807750954931098,-2.107682444411239,3.0
2.759435660278377,1.479897469140779,-2.1070577608177565,3.0
2.759852116007366,1.4790201029415062,-2.106433077224273,3.0
2.760268571736354,1.4781429968952953,-2.1058083936307908,3.0
2.760685027465343,1.477266151002146,-2.1051837100373074,3.0
2.7611014831943317,1.4763895652620587,-2.104559026443824,3.0
2.76151793892332,1.475513239675033,-2.1039343428503416,3.0
2.7619343946523087,1.4746371742410673,-2.103309659256859,3.0
2.7623508503812975,1.4737613689601634,-2.102684975663376,3.0
2.7627673061102858,1.4728858238323213,-2.1020602920698934,3.0
2.7631837618392745,1.4720105388575409,-2.10143560847641,3.0
2.7636002175682632,1.4711355140358187,-2.1008109248829276,3.0
2.7640166732972515,1.4702607493671582,-2.100186241289445,3.0
2.7644331290262403,1.469386244851563,-2.099561557695962,3.0
2.764849584755229,1.4685120004890262,-2.0989368741024785,3.0
2.7652660404842173,1.4676380162795493,-2.098312190508996,3.0
2.765682496213206,1.4667642922231394,-2.0976875069155128,3.0
2.766098951942195,1.4658908283197878,-2.0970628233220294,3.0
2.766515407671183,1.4650176245694926,-2.096438139728547,3.0
2.766931863400172,1.4641446809722627,-2.0958134561350645,3.0
2.7673483191291606,1.4632719975280981,-2.095188772541581,3.0
2.767764774858149,1.46239957423699,-2.0945640889480988,3.0
2.7681812305871376,1.4615274110989436,-2.0939394053546154,3.0
2.7685976863161263,1.4606555081139625,-2.093314721761133,3.0
2.7690141420451146,1.459783865282036,-2.0926900381676505,3.0
2.7694305977741034,1.458912482603175,-2.092065354574167,3.0
2.769847053503092,1.4580413600773738,-2.091440670980684,3.0
2.7702635092320804,1.4571704977046362,-2.0908159873872014,3.0
2.770679964961069,1.4562998954849586,-2.090191303793718,3.0
2.7710964206900575,1.4554295534183428,-2.0895666202002356,3.0
2.771512876419046,1.454559471504787,-2.0889419366067523,3.0
2.771929332148035,1.4536896497442928,-2.08831725301327,3.0
2.7723457878770232,1.4528200881368623,-2.0876925694197874,3.0
2.772762243606012,1.45195078668249,-2.087067885826304,3.0
2.7731786993350007,1.4510817453811793,-2.0864432022328208,3.0
2.773595155063989,1.4502129642329322,-2.0858185186393383,3.0
2.7740116107929778,1.4493444432377434,-2.085193835045856,3.0
2.7744280665219665,1.448476182395618,-2.0845691514523725,3.0
2.774844522250955,1.4476081817065545,-2.08394446785889,3.0
2.7752609779799435,1.446740441170551,-2.0833197842654068,3.0
2.7756774337089323,1.445872960787609,-2.0826951006719234,3.0
2.7760938894379206,1.445005740557729,-2.082070417078441,3.0
2.7765103451669093,1.444138780480909,-2.0814457334849576,3.0
2.776926800895898,1.4432720805571506,-2.080821049891475,3.0
2.7773432566248863,1.4424056407864558,-2.0801963662979928,3.0
2.777759712353875,1.4415394611688193,-2.0795716827045094,3.0
2.778176168082864,1.4406735417042444,-2.078946999111026,3.0
2.778592623811852,1.4398078823927332,-2.0783223155175437,3.0
2.779009079540841,1.43894248323428,-2.077697631924061,3.0
2.7794255352698296,1.4380773442288906,-2.077072948330578,3.0
2.779841990998818,1.4372124653765628,-2.0764482647370954,3.0
2.7802584467278066,1.436347846677295,-2.075823581143612,3.0
2.7806749024567954,1.435483488131089,-2.0751988975501288,3.0
2.7810913581857837,1.4346193897379447,-2.0745742139566463,3.0
2.7815078139147724,1.4337555514978586,-2.073949530363163,3.0
2.7819242696437607,1.4328919734108378,-2.0733248467696805,3.0
2.7823407253727495,1.432028655476877,-2.072700163176198,3.0
2.782757181101738,1.431165597695978,-2.0720754795827148,3.0
2.7831736368307265,1.430302800068139,-2.0714507959892323,3.0
2.7835900925597152,1.4294402625933618,-2.070826112395749,3.0
2.784006548288704,1.4285779852716463,-2.0702014288022665,3.0
2.7844230040176923,1.4277159681029925,-2.069576745208784,3.0
2.784839459746681,1.4268542110874005,-2.0689520616153008,3.0
2.7852559154756698,1.4259927142248667,-2.0683273780218174,3.0
2.785672371204658,1.4251314775153983,-2.067702694428335,3.0
2.786088826933647,1.424270500958988,-2.0670780108348517,3.0
2.7865052826626355,1.4234097845556395,-2.0664533272413683,3.0
2.786921738391624,1.4225493283053527,-2.065828643647886,3.0
2.7873381941206126,1.4216891322081278,-2.0652039600544034,3.0
2.7877546498496013,1.4208291962639645,-2.06457927646092,3.0
2.7881711055785896,1.419969520472863,-2.0639545928674377,3.0
2.7885875613075783,1.4191101048348198,-2.0633299092739543,3.0
2.789004017036567,1.41825094934984,-2.062705225680472,3.0
2.7894204727655554,1.4173920540179221,-2.0620805420869894,3.0
2.789836928494544,1.4165334188390641,-2.061455858493506,3.0
2.790253384223533,1.415675043813268,-2.0608311749000228,3.0
2.790669839952521,1.4148169289405335,-2.0602064913065403,3.0
2.79108629568151,1.4139590742208608,-2.059581807713057,3.0
2.7915027514104986,1.413101479654248,-2.0589571241195737,3.0
2.791919207139487,1.4122441452406989,-2.058332440526091,3.0
2.7923356628684757,1.4113870709802079,-2.0577077569326088,3.0
2.7927521185974644,1.4105302568727787,-2.0570830733391254,3.0
2.7931685743264527,1.409673702918413,-2.056458389745643,3.0
2.7935850300554415,1.4088174091171073,-2.0558337061521597,3.0
2.7940014857844298,1.4079613754688598,-2.055209022558677,3.0
2.7944179415134185,1.4071056019736776,-2.0545843389651948,3.0
2.7948343972424072,1.406250088631559,-2.0539596553717114,3.0
2.7952508529713955,1.405394835442495,-2.053334971778229,3.0
2.7956673087003843,1.4045398424064963,-2.0527102881847457,3.0
2.796083764429373,1.4036851095235612,-2.0520856045912623,3.0
2.7965002201583613,1.4028306367936825,-2.05146092099778,3.0
2.79691667588735,1.4019764242168673,-2.0508362374042965,3.0
2.797333131616339,1.4011224717931139,-2.050211553810814,3.0
2.797749587345327,1.4002687795224222,-2.0495868702173317,3.0
2.798166043074316,1.3994153474047906,-2.0489621866238483,3.0
2.7985824988033046,1.3985621754402207,-2.048337503030365,3.0
2.798998954532293,1.3977092636287125,-2.0477128194368825,3.0
2.7994154102612816,1.3968566119702643,-2.0470881358434,3.0
2.7998318659902703,1.396004220464878,-2.0464634522499168,3.0
2.8002483217192586,1.395152089112555,-2.0458387686564343,3.0
2.8006647774482474,1.3943002179132904,-2.045214085062951,3.0
2.801081233177236,1.3934486068670875,-2.0445894014694677,3.0
2.8014976889062244,1.3925972559739481,-2.043964717875985,3.0
2.801914144635213,1.3917461652338705,-2.043340034282502,3.0
2.802330600364202,1.3908953346468511,-2.0427153506890194,3.0
2.80274705609319,1.3900447642128952,-2.042090667095537,3.0
2.803163511822179,1.3891944539319994,-2.0414659835020537,3.0
2.8035799675511677,1.3883444038041635,-2.0408412999085703,3.0
2.803996423280156,1.3874946138293929,-2.040216616315088,3.0
2.8044128790091447,1.3866450840076805,-2.0395919327216054,3.0
2.804829334738133,1.3857958143390317,-2.038967249128123,3.0
2.8052457904671217,1.3849468048234428,-2.0383425655346397,3.0
2.8056622461961105,1.384098055460914,-2.0377178819411563,3.0
2.806078701925099,1.3832495662514486,-2.037093198347674,3.0
2.8064951576540875,1.3824013371950432,-2.0364685147541906,3.0
2.8069116133830763,1.3815533682916996,-2.035843831160707,3.0
2.8073280691120646,1.3807056595414178,-2.0352191475672248,3.0
2.8077445248410533,1.3798582109441977,-2.0345944639737423,3.0
2.808160980570042,1.3790110225000376,-2.033969780380259,3.0
2.8085774362990303,1.3781640942089393,-2.0333450967867766,3.0
2.808993892028019,1.377317426070901,-2.032720413193293,3.0
2.809410347757008,1.376471018085926,-2.0320957295998108,3.0
2.809826803485996,1.375624870254013,-2.0314710460063283,3.0
2.810243259214985,1.37477898257516,-2.030846362412845,3.0
2.8106597149439736,1.3739333550493669,-2.0302216788193617,3.0
2.811076170672962,1.3730879876766373,-2.029596995225879,3.0
2.8114926264019506,1.3722428804569677,-2.028972311632396,3.0
2.8119090821309394,1.37139803339036,-2.0283476280389126,3.0
2.8123255378599277,1.3705534464768139,-2.02772294444543,3.0
2.8127419935889164,1.3697091197163278,-2.0270982608519477,3.0
2.813158449317905,1.3688650531089035,-2.0264735772584643,3.0
2.8135749050468934,1.3680212466545427,-2.025848893664982,3.0
2.813991360775882,1.3671777003532402,-2.0252242100714986,3.0
2.814407816504871,1.3663344142050011,-2.024599526478016,3.0
2.8148242722338592,1.365491388209822,-2.0239748428845337,3.0
2.815240727962848,1.3646486223677048,-2.0233501592910503,3.0
2.8156571836918363,1.3638061166786493,-2.022725475697568,3.0
2.816073639420825,1.3629638711426537,-2.0221007921040846,3.0
2.8164900951498137,1.36212188575972,-2.021476108510601,3.0
2.816906550878802,1.3612801605298497,-2.0208514249171188,3.0
2.817323006607791,1.3604386954530376,-2.0202267413236354,3.0
2.8177394623367795,1.3595974905292874,-2.019602057730153,3.0
2.818155918065768,1.3587565457586006,-2.0189773741366706,3.0
2.8185723737947566,1.357915861140972,-2.0183526905431872,3.0
2.8189888295237453,1.357075436676407,-2.017728006949704,3.0
2.8194052852527336,1.3562352723649038,-2.0171033233562214,3.0
2.8198217409817223,1.3553953682064606,-2.016478639762739,3.0
2.820238196710711,1.354555724201079,-2.0158539561692557,3.0
2.8206546524396994,1.3537163403487593,-2.0152292725757732,3.0
2.821071108168688,1.3528772166494996,-2.01460458898229,3.0
2.821487563897677,1.3520383531033016,-2.0139799053888066,3.0
2.821904019626665,1.3511997497101635,-2.013355221795324,3.0
2.822320475355654,1.3503614064700908,-2.012730538201841,3.0
2.8227369310846426,1.3495233233830763,-2.0121058546083583,3.0
2.823153386813631,1.34868550044912,-2.011481171014876,3.0
2.8235698425426197,1.3478479376682326,-2.0108564874213926,3.0
2.8239862982716084,1.3470106350404034,-2.0102318038279092,3.0
2.8244027540005967,1.3461735925656324,-2.009607120234427,3.0
2.8248192097295854,1.3453368102439232,-2.0089824366409443,3.0
2.825235665458574,1.344500288075281,-2.008357753047461,3.0
2.8256521211875625,1.3436640260596935,-2.0077330694539786,3.0
2.8260685769165512,1.3428280241971695,-2.0071083858604952,3.0
2.8264850326455395,1.341992282487709,-2.006483702267013,3.0
2.8269014883745283,1.3411568009313086,-2.0058590186735294,3.0
2.827317944103517,1.3403215795279682,-2.005234335080046,3.0
2.8277343998325053,1.3394866182776912,-2.0046096514865637,3.0
2.828150855561494,1.3386519171804743,-2.0039849678930812,3.0
2.8285673112904828,1.3378174762363173,-2.003360284299598,3.0
2.828983767019471,1.3369832954452257,-2.0027356007061154,3.0
2.82940022274846,1.3361493748071922,-2.002110917112632,3.0
2.8298166784774486,1.3353157143222187,-2.0014862335191497,3.0
2.830233134206437,1.3344823139903124,-2.0008615499256672,3.0
2.8306495899354256,1.3336491738114606,-2.000236866332184,3.0
2.8310660456644143,1.3328162937856742,-1.9996121827387006,3.0
2.8314825013934026,1.3319836739129478,-1.9989874991452181,3.0
2.8318989571223914,1.3311513141932831,-1.9983628155517348,3.0
2.83231541285138,1.3303192146266785,-1.9977381319582515,3.0
2.8327318685803684,1.3294873752131373,-1.997113448364769,3.0
2.833148324309357,1.3286557959526561,-1.9964887647712866,3.0
2.833564780038346,1.3278244768452367,-1.9958640811778032,3.0
2.833981235767334,1.326993417890879,-1.9952393975843208,3.0
2.834397691496323,1.3261626190895814,-1.9946147139908375,3.0
2.8348141472253117,1.3253320804413438,-1.993990030397355,3.0
2.8352306029543,1.3245018019461714,-1.9933653468038726,3.0
2.8356470586832887,1.3236717836040572,-1.9927406632103892,3.0
2.8360635144122774,1.3228420254150048,-1.992115979616906,3.0
2.8364799701412657,1.322012527379016,-1.9914912960234235,3.0
2.8368964258702545,1.321183289496087,-1.9908666124299401,3.0
2.837312881599243,1.3203543117662182,-1.9902419288364568,3.0
2.8377293373282315,1.3195255941894128,-1.9896172452429743,3.0
2.8381457930572203,1.3186971367656657,-1.988992561649492,3.0
2.8385622487862086,1.3178689394949838,-1.9883678780560095,3.0
2.8389787045151973,1.3170410023773602,-1.9877431944625261,3.0
2.839395160244186,1.3162133254127983,-1.9871185108690428,3.0
2.8398116159731743,1.3153859086012982,-1.9864938272755603,3.0
2.840228071702163,1.3145587519428599,-1.985869143682078,3.0
2.840644527431152,1.3137318554374815,-1.9852444600885946,3.0
2.84106098316014,1.3129052190851684,-1.9846197764951121,3.0
2.841477438889129,1.3120788428859118,-1.9839950929016288,3.0
2.8418938946181176,1.3112527268397187,-1.9833704093081455,3.0
2.842310350347106,1.3104268709465874,-1.982745725714663,3.0
2.8427268060760946,1.309601275206516,-1.9821210421211797,3.0
2.8431432618050834,1.3087759396195064,-1.9814963585276972,3.0
2.8435597175340717,1.3079508641855586,-1.9808716749342148,3.0
2.8439761732630604,1.3071260489046725,-1.9802469913407315,3.0
2.844392628992049,1.3063014937768447,-1.9796223077472481,3.0
2.8448090847210374,1.3054771988020821,-1.9789976241537657,3.0
2.845225540450026,1.3046531639803778,-1.9783729405602832,3.0
2.845641996179015,1.303829389311737,-1.9777482569668,3.0
2.846058451908003,1.303005874796158,-1.9771235733733175,3.0
2.846474907636992,1.3021826204336389,-1.9764988897798341,3.0
2.8468913633659807,1.3013596262241798,-1.9758742061863508,3.0
2.847307819094969,1.3005368921677842,-1.9752495225928683,3.0
2.8477242748239577,1.2997144182644487,-1.974624838999385,3.0
2.8481407305529465,1.298892204514173,-1.9740001554059026,3.0
2.8485571862819348,1.2980702509169628,-1.9733754718124201,3.0
2.8489736420109235,1.2972485574728108,-1.9727507882189368,3.0
2.849390097739912,1.2964271241817222,-1.9721261046254543,3.0
2.8498065534689005,1.295605951043692,-1.971501421031971,3.0
2.8502230091978893,1.2947850380587251,-1.9708767374384886,3.0
2.8506394649268776,1.2939643852268166,-1.9702520538450061,3.0
2.8510559206558663,1.2931439925479769,-1.9696273702515228,3.0
2.851472376384855,1.2923238600221918,-1.9690026866580395,3.0
2.8518888321138434,1.2915039876494667,-1.968378003064557,3.0
2.852305287842832,1.290684375429807,-1.9677533194710737,3.0
2.852721743571821,1.2898650233632107,-1.9671286358775903,3.0
2.853138199300809,1.2890459314496692,-1.966503952284108,3.0
2.853554655029798,1.2882270996891911,-1.9658792686906255,3.0
2.8539711107587866,1.2874085280817802,-1.9652545850971421,3.0
2.854387566487775,1.286590216627424,-1.9646299015036597,3.0
2.8548040222167637,1.2857721653261294,-1.9640052179101763,3.0
2.8552204779457524,1.2849543741778984,-1.963380534316694,3.0
2.8556369336747407,1.2841368431827291,-1.9627558507232115,3.0
2.8560533894037294,1.2833195723406199,-1.9621311671297281,3.0
2.856469845132718,1.2825025616515706,-1.9615064835362448,3.0
2.8568863008617065,1.2816858111155849,-1.9608817999427623,3.0
2.857302756590695,1.280869320732661,-1.960257116349279,3.0
2.857719212319684,1.2800530905027951,-1.9596324327557957,3.0
2.8581356680486723,1.2792371204259947,-1.9590077491623132,3.0
2.858552123777661,1.2784214105022524,-1.9583830655688308,3.0
2.8589685795066497,1.2776059607315737,-1.9577583819753475,3.0
2.859385035235638,1.276790771113955,-1.957133698381865,3.0
2.8598014909646268,1.275975841649398,-1.9565090147883817,3.0
2.860217946693615,1.2751611723379028,-1.9558843311948992,3.0
2.860634402422604,1.2743467631794676,-1.9552596476014168,3.0
2.8610508581515925,1.2735326141740941,-1.9546349640079335,3.0
2.861467313880581,1.2727187253217842,-1.954010280414451,3.0
2.8618837696095696,1.2719050966225343,-1.9533855968209677,3.0
2.8623002253385583,1.2710917280763425,-1.9527609132274844,3.0
2.8627166810675466,1.270278619683216,-1.952136229634002,3.0
2.8631331367965354,1.2694657714431496,-1.9515115460405186,3.0
2.863549592525524,1.2686531833561432,-1.9508868624470361,3.0
2.8639660482545124,1.2678408554222003,-1.9502621788535537,3.0
2.864382503983501,1.2670287876413173,-1.9496374952600704,3.0
2.86479895971249,1.2662169800134944,-1.949012811666587,3.0
2.865215415441478,1.2654054325387367,-1.9483881280731046,3.0
2.865631871170467,1.2645941452170373,-1.9477634444796221,3.0
2.8660483268994557,1.2637831180483996,-1.9471387608861388,3.0
2.866464782628444,1.2629723510328237,-1.9465140772926564,3.0
2.8668812383574327,1.2621618441703095,-1.945889393699173,3.0
2.8672976940864214,1.2613515974608553,-1.9452647101056897,3.0
2.8677141498154097,1.260541610904463,-1.9446400265122072,3.0
2.8681306055443985,1.2597318845011323,-1.944015342918724,3.0
2.868547061273387,1.2589224182508634,-1.9433906593252415,3.0
2.8689635170023755,1.2581132121536545,-1.942765975731759,3.0
2.8693799727313642,1.2573042662095073,-1.9421412921382757,3.0
2.869796428460353,1.256495580418422,-1.9415166085447924,3.0
2.8702128841893413,1.2556871547803983,-1.94089192495131,3.0
2.87062933991833,1.2548789892954346,-1.9402672413578275,3.0
2.8710457956473188,1.2540710839635327,-1.9396425577643441,3.0
2.871462251376307,1.2532634387846944,-1.9390178741708617,3.0
2.871878707105296,1.2524560537589142,-1.9383931905773784,3.0
2.872295162834284,1.2516489288861976,-1.937768506983896,3.0
2.872711618563273,1.250842064166541,-1.9371438233904126,3.0
2.8731280742922616,1.2500354595999443,-1.9365191397969292,3.0
2.87354453002125,1.2492291151864112,-1.9358944562034468,3.0
2.8739609857502386,1.2484230309259399,-1.9352697726099644,3.0
2.8743774414792274,1.2476172068185285,-1.934645089016481,3.0
2.8747938972082157,1.246811642864179,-1.9340204054229986,3.0
2.8752103529372044,1.2460063390628893,-1.9333957218295152,3.0
2.875626808666193,1.2452012954146614,-1.9327710382360328,3.0
2.8760432643951814,1.244396511919497,-1.9321463546425504,3.0
2.87645972012417,1.243591988577391,-1.931521671049067,3.0
2.876876175853159,1.2427877253883484,-1.9308969874555837,3.0
2.877292631582147,1.2419837223523675,-1.9302723038621012,3.0
2.877709087311136,1.2411799794694467,-1.929647620268618,3.0
2.8781255430401247,1.2403764967395858,-1.9290229366751346,3.0
2.878541998769113,1.2395732741627885,-1.9283982530816521,3.0
2.8789584544981017,1.2387703117390512,-1.9277735694881697,3.0
2.8793749102270905,1.2379676094683756,-1.9271488858946864,3.0
2.8797913659560788,1.2371651673507635,-1.926524202301204,3.0
2.8802078216850675,1.2363629853862097,-1.9258995187077206,3.0
2.8806242774140562,1.2355610635747176,-1.9252748351142381,3.0
2.8810407331430445,1.2347594019162837,-1.9246501515207557,3.0
2.8814571888720333,1.2339580004109187,-1.9240254679272724,3.0
2.881873644601022,1.233156859058612,-1.923400784333789,3.0
2.8822901003300103,1.2323559778593616,-1.9227761007403066,3.0
2.882706556058999,1.23155535681318,-1.9221514171468232,3.0
2.8831230117879874,1.2307549959200532,-1.9215267335533408,3.0
2.883539467516976,1.2299548951799917,-1.9209020499598575,3.0
2.883955923245965,1.2291550545929901,-1.920277366366375,3.0
2.884372378974953,1.2283554741590503,-1.9196526827728926,3.0
2.884788834703942,1.2275561538781723,-1.9190279991794092,3.0
2.8852052904329306,1.2267570937503542,-1.918403315585926,3.0
2.885621746161919,1.2259582937755997,-1.9177786319924435,3.0
2.8860382018909077,1.2251597539539052,-1.917153948398961,3.0
2.8864546576198964,1.2243614742852706,-1.9165292648054777,3.0
2.8868711133488847,1.2235634547696996,-1.9159045812119953,3.0
2.8872875690778734,1.2227656954071886,-1.915279897618512,3.0
2.887704024806862,1.2219681961977393,-1.9146552140250286,3.0
2.8881204805358505,1.2211709571413518,-1.9140305304315461,3.0
2.888536936264839,1.2203739782380243,-1.9134058468380628,3.0
2.888953391993828,1.2195772594877603,-1.9127811632445804,3.0
2.8893698477228162,1.2187808008905563,-1.912156479651098,3.0
2.889786303451805,1.217984602446414,-1.9115317960576146,3.0
2.8902027591807937,1.2171886641553318,-1.9109071124641313,3.0
2.890619214909782,1.216392986017313,-1.9102824288706488,3.0
2.8910356706387708,1.2155975680323525,-1.9096577452771664,3.0
2.8914521263677595,1.2148024102004555,-1.909033061683683,3.0
2.891868582096748,1.2140075125216203,-1.9084083780902006,3.0
2.8922850378257365,1.213212874995845,-1.9077836944967173,3.0
2.8927014935547253,1.2124184976231316,-1.907159010903234,3.0
2.8931179492837136,1.2116243804034799,-1.9065343273097515,3.0
2.8935344050127023,1.2108305233368881,-1.9059096437162681,3.0
2.8939508607416906,1.21003692642336,-1.9052849601227857,3.0
2.8943673164706794,1.2092435896628917,-1.9046602765293033,3.0
2.894783772199668,1.2084505130554835,-1.90403559293582,3.0
2.8952002279286564,1.2076576966011388,-1.9034109093423375,3.0
2.895616683657645,1.206865140299854,-1.9027862257488541,3.0
2.896033139386634,1.206072844151631,-1.9021615421553717,3.0
2.896449595115622,1.2052808081564699,-1.9015368585618893,3.0
2.896866050844611,1.2044890323143687,-1.900912174968406,3.0
2.8972825065735996,1.203697516625331,-1.9002874913749226,3.0
2.897698962302588,1.2029062610893533,-1.8996628077814401,3.0
2.8981154180315767,1.2021152657064356,-1.8990381241879568,3.0
2.8985318737605654,1.2013245304765814,-1.8984134405944735,3.0
2.8989483294895537,1.2005340553997872,-1.897788757000991,3.0
2.8993647852185425,1.1997438404760548,-1.8971640734075086,3.0
2.899781240947531,1.1989538857053823,-1.8965393898140253,3.0
2.9001976966765195,1.1981641910877752,-1.8959147062205428,3.0
2.9006141524055082,1.1973747566232245,-1.8952900226270595,3.0
2.901030608134497,1.1965855823117373,-1.894665339033577,3.0
2.9014470638634853,1.1957966681533119,-1.8940406554400946,3.0
2.901863519592474,1.1950080141479464,-1.8934159718466113,3.0
2.9022799753214628,1.1942196202956428,-1.892791288253128,3.0
2.902696431050451,1.1934314865964026,-1.8921666046596455,3.0
2.90311288677944,1.1926436130502207,-1.8915419210661621,3.0
2.9035293425084285,1.1918559996571005,-1.8909172374726788,3.0
2.903945798237417,1.191068646417044,-1.8902925538791964,3.0
2.9043622539664056,1.1902815533300473,-1.889667870285714,3.0
2.9047787096953943,1.1894947203961106,-1.8890431866922306,3.0
2.9051951654243826,1.1887081476152375,-1.8884185030987481,3.0
2.9056116211533713,1.1879218349874243,-1.8877938195052648,3.0
2.9060280768823596,1.1871357825126747,-1.8871691359117824,3.0
2.9064445326113484,1.1863499901909833,-1.8865444523183,3.0
2.906860988340337,1.1855644580223537,-1.8859197687248166,3.0
2.9072774440693254,1.1847791860067876,-1.8852950851313341,3.0
2.907693899798314,1.1839941741442797,-1.8846704015378508,3.0
2.908110355527303,1.1832094224348353,-1.8840457179443675,3.0
2.908526811256291,1.1824249308784491,-1.883421034350885,3.0
2.90894326698528,1.18164069947513,-1.8827963507574017,3.0
2.9093597227142687,1.1808567282248674,-1.8821716671639193,3.0
2.909776178443257,1.1800730171276665,-1.8815469835704368,3.0
2.9101926341722457,1.1792895661835292,-1.8809222999769535,3.0
2.9106090899012345,1.1785063753924536,-1.8802976163834701,3.0
2.9110255456302228,1.1777234447544345,-1.8796729327899877,3.0
2.9114420013592115,1.1769407742694789,-1.8790482491965053,3.0
2.9118584570882002,1.1761583639375903,-1.878423565603022,3.0
2.9122749128171885,1.1753762137587547,-1.8777988820095395,3.0
2.9126913685461773,1.1745943237329843,-1.8771741984160562,3.0
2.913107824275166,1.1738126938602775,-1.8765495148225728,3.0
2.9135242800041543,1.1730313241406272,-1.8759248312290904,3.0
2.913940735733143,1.1722502145740403,-1.875300147635607,3.0
2.914357191462132,1.1714693651605135,-1.8746754640421246,3.0
2.91477364719112,1.1706887759000502,-1.8740507804486422,3.0
2.915190102920109,1.1699084467926486,-1.8734260968551588,3.0
2.9156065586490976,1.1691283778383053,-1.8728014132616755,3.0
2.916023014378086,1.1683485690370272,-1.872176729668193,3.0
2.9164394701070746,1.1675690203888074,-1.8715520460747106,3.0
2.916855925836063,1.1667897318936529,-1.8709273624812282,3.0
2.9172723815650516,1.1660107035515548,-1.8703026788877448,3.0
2.9176888372940404,1.1652319353625185,-1.8696779952942615,3.0
2.9181052930230287,1.1644534273265474,-1.869053311700779,3.0
2.9185217487520174,1.1636751794436346,-1.8684286281072957,3.0
2.918938204481006,1.1628971917137836,-1.8678039445138124,3.0
2.9193546602099945,1.1621194641369943,-1.86717926092033,3.0
2.919771115938983,1.161341996713265,-1.8665545773268475,3.0
2.920187571667972,1.1605647894425974,-1.8659298937333642,3.0
2.9206040273969602,1.1597878423249934,-1.8653052101398817,3.0
2.921020483125949,1.1590111553604476,-1.8646805265463984,3.0
2.9214369388549377,1.1582347285489654,-1.864055842952916,3.0
2.921853394583926,1.1574585618905449,-1.8634311593594335,3.0
2.9222698503129148,1.1566826553851843,-1.8628064757659502,3.0
2.9226863060419035,1.1559070090328838,-1.8621817921724668,3.0
2.923102761770892,1.1551316228336468,-1.8615571085789844,3.0
2.9235192174998805,1.1543564967874698,-1.860932424985501,3.0
2.9239356732288693,1.1535816308943545,-1.8603077413920177,3.0
2.9243521289578576,1.1528070251543028,-1.8596830577985353,3.0
2.9247685846868463,1.1520326795673093,-1.8590583742050528,3.0
2.925185040415835,1.1512585941333775,-1.8584336906115695,3.0
2.9256014961448233,1.1504847688525075,-1.857809007018087,3.0
2.926017951873812,1.1497112037246975,-1.8571843234246037,3.0
2.926434407602801,1.148937898749951,-1.8565596398311213,3.0
2.926850863331789,1.1481648539282663,-1.8559349562376388,3.0
2.927267319060778,1.1473920692596415,-1.8553102726441555,3.0
2.927683774789766,1.1466195447440786,-1.854685589050673,3.0
2.928100230518755,1.1458472803815756,-1.8540609054571897,3.0
2.9285166862477436,1.1450752761721343,-1.8534362218637064,3.0
2.928933141976732,1.1443035321157566,-1.852811538270224,3.0
2.9293495977057207,1.143532048212439,-1.8521868546767406,3.0
2.9297660534347094,1.1427608244621812,-1.8515621710832582,3.0
2.9301825091636977,1.1419898608649852,-1.8509374874897757,3.0
2.9305989648926865,1.141219157420851,-1.8503128038962924,3.0
2.931015420621675,1.1404487141297768,-1.849688120302809,3.0
2.9314318763506635,1.1396785309917679,-1.8490634367093266,3.0
2.9318483320796522,1.1389086080068171,-1.8484387531158442,3.0
2.932264787808641,1.1381389451749282,-1.8478140695223608,3.0
2.9326812435376293,1.137369542496101,-1.8471893859288784,3.0
2.933097699266618,1.1366003999703338,-1.846564702335395,3.0
2.9335141549956067,1.1358315175976283,-1.8459400187419117,3.0
2.933930610724595,1.1350628953779864,-1.8453153351484293,3.0
2.934347066453584,1.1342945333114027,-1.844690651554946,3.0
2.9347635221825725,1.1335264313978808,-1.8440659679614635,3.0
2.935179977911561,1.1327585896374224,-1.843441284367981,3.0
2.9355964336405496,1.131991008030024,-1.8428166007744977,3.0
2.9360128893695383,1.1312236865756855,-1.8421919171810144,3.0
2.9364293450985266,1.1304566252744106,-1.841567233587532,3.0
2.9368458008275153,1.1296898241261975,-1.8409425499940495,3.0
2.937262256556504,1.1289232831310425,-1.8403178664005662,3.0
2.9376787122854924,1.128157002288951,-1.8396931828070837,3.0
2.938095168014481,1.1273909815999215,-1.8390684992136004,3.0
2.9385116237434694,1.1266252210639482,-1.838443815620118,3.0
2.938928079472458,1.1258597206810403,-1.8378191320266346,3.0
2.939344535201447,1.125094480451196,-1.8371944484331513,3.0
2.939760990930435,1.1243295003744098,-1.8365697648396688,3.0
2.940177446659424,1.1235647804506836,-1.8359450812461864,3.0
2.9405939023884127,1.1228003206800246,-1.835320397652703,3.0
2.941010358117401,1.1220361210624201,-1.8346957140592206,3.0
2.9414268138463897,1.1212721815978792,-1.8340710304657373,3.0
2.9418432695753785,1.1205085022864019,-1.8334463468722548,3.0
2.9422597253043667,1.1197450831279845,-1.8328216632787724,3.0
2.9426761810333555,1.118981924122627,-1.832196979685289,3.0
2.9430926367623442,1.1182190252703332,-1.8315722960918057,3.0
2.9435090924913325,1.1174563865711011,-1.8309476124983233,3.0
2.9439255482203213,1.1166940080249272,-1.83032292890484,3.0
2.94434200394931,1.115931889631815,-1.8296982453113566,3.0
2.9447584596782983,1.1151700313917683,-1.8290735617178742,3.0
2.945174915407287,1.114408433304778,-1.8284488781243917,3.0
2.945591371136276,1.113647095370851,-1.8278241945309084,3.0
2.946007826865264,1.1128860175899877,-1.827199510937426,3.0
2.946424282594253,1.1121251999621826,-1.8265748273439426,3.0
2.9468407383232416,1.1113646424874375,-1.8259501437504602,3.0
2.94725719405223,1.1106043451657577,-1.8253254601569777,3.0
2.9476736497812186,1.1098443079971378,-1.8247007765634944,3.0
2.9480901055102073,1.1090845309815762,-1.824076092970011,3.0
2.9485065612391956,1.10832501411908,-1.8234514093765286,3.0
2.9489230169681844,1.1075657574096436,-1.8228267257830453,3.0
2.949339472697173,1.1068067608532672,-1.822202042189562,3.0
2.9497559284261614,1.1060480244499544,-1.8215773585960795,3.0
2.95017238415515,1.1052895481997016,-1.820952675002597,3.0
2.9505888398841384,1.1045313321025123,-1.8203279914091146,3.0
2.951005295613127,1.1037733761583812,-1.8197033078156313,3.0
2.951421751342116,1.103015680367312,-1.819078624222148,3.0
2.9518382070711042,1.1022582447293043,-1.8184539406286655,3.0
2.952254662800093,1.1015010692443585,-1.817829257035183,3.0
2.9526711185290817,1.1007441539124727,-1.8172045734416997,3.0
2.95308757425807,1.0999874987336504,-1.8165798898482173,3.0
2.9535040299870587,1.0992311037078881,-1.815955206254734,3.0
2.9539204857160475,1.0984749688351876,-1.8153305226612506,3.0
2.954336941445036,1.0977190941155488,-1.8147058390677682,3.0
2.9547533971740245,1.09696347954897,-1.8140811554742848,3.0
2.9551698529030133,1.096208125135453,-1.8134564718808024,3.0
2.9555863086320016,1.0954530308749977,-1.81283178828732,3.0
2.9560027643609903,1.0946981967676042,-1.8122071046938366,3.0
2.956419220089979,1.0939436228132706,-1.8115824211003533,3.0
2.9568356758189673,1.0931893090120006,-1.8109577375068708,3.0
2.957252131547956,1.0924352553637888,-1.8103330539133884,3.0
2.957668587276945,1.0916814618686406,-1.809708370319905,3.0
2.958085043005933,1.090927928526554,-1.8090836867264226,3.0
2.958501498734922,1.0901746553375258,-1.8084590031329393,3.0
2.9589179544639106,1.089421642301561,-1.807834319539456,3.0
2.959334410192899,1.088668889418658,-1.8072096359459735,3.0
2.9597508659218876,1.087916396688815,-1.8065849523524902,3.0
2.9601673216508764,1.0871641641120338,-1.8059602687590077,3.0
2.9605837773798647,1.0864121916883143,-1.8053355851655253,3.0
2.9610002331088534,1.0856604794176565,-1.804710901572042,3.0
2.9614166888378417,1.0849090273000588,-1.8040862179785595,3.0
2.9618331445668304,1.0841578353355228,-1.8034615343850762,3.0
2.962249600295819,1.0834069035240486,-1.8028368507915937,3.0
2.9626660560248075,1.082656231865636,-1.8022121671981113,3.0
2.9630825117537962,1.0819058203602836,-1.801587483604628,3.0
2.963498967482785,1.0811556690079929,-1.8009628000111446,3.0
2.9639154232117733,1.0804057778087657,-1.8003381164176622,3.0
2.964331878940762,1.0796561467625967,-1.7997134328241788,3.0
2.9647483346697507,1.0789067758694895,-1.7990887492306955,3.0
2.965164790398739,1.078157665129444,-1.798464065637213,3.0
2.9655812461277278,1.0774088145424603,-1.7978393820437306,3.0
2.9659977018567165,1.0766602241085366,-1.7972146984502473,3.0
2.966414157585705,1.0759118938276728,-1.7965900148567648,3.0
2.9668306133146936,1.0751638236998762,-1.7959653312632815,3.0
2.9672470690436823,1.074416013725136,-1.795340647669799,3.0
2.9676635247726706,1.0736684639034557,-1.7947159640763166,3.0
2.9680799805016593,1.0729211742348443,-1.7940912804828333,3.0
2.968496436230648,1.0721741447192876,-1.79346659688935,3.0
2.9689128919596364,1.0714273753567927,-1.7928419132958675,3.0
2.969329347688625,1.0706808661473577,-1.7922172297023842,3.0
2.969745803417614,1.0699346170909916,-1.7915925461089008,3.0
2.970162259146602,1.0691886281876801,-1.7909678625154184,3.0
2.970578714875591,1.0684428994374304,-1.790343178921936,3.0
2.9709951706045796,1.067697430840246,-1.7897184953284526,3.0
2.971411626333568,1.066952222396118,-1.7890938117349702,3.0
2.9718280820625567,1.066207274105052,-1.7884691281414868,3.0
2.972244537791545,1.065462585967051,-1.7878444445480044,3.0
2.9726609935205337,1.0647181579821083,-1.787219760954522,3.0
2.9730774492495224,1.0639739901502292,-1.7865950773610386,3.0
2.9734939049785107,1.06323008247141,-1.7859703937675562,3.0
2.9739103607074995,1.0624864349456526,-1.7853457101740728,3.0
2.974326816436488,1.0617430475729552,-1.7847210265805895,3.0
2.9747432721654765,1.0609999203533214,-1.784096342987107,3.0
2.9751597278944653,1.0602570532867457,-1.7834716593936237,3.0
2.975576183623454,1.0595144463732318,-1.7828469758001413,3.0
2.9759926393524423,1.0587720996127832,-1.7822222922066588,3.0
2.976409095081431,1.0580300130053928,-1.7815976086131755,3.0
2.9768255508104198,1.0572881865510642,-1.7809729250196922,3.0
2.977242006539408,1.0565466202497955,-1.7803482414262097,3.0
2.977658462268397,1.0558053141015904,-1.7797235578327273,3.0
2.9780749179973856,1.0550642681064453,-1.779098874239244,3.0
2.978491373726374,1.0543234822643637,-1.7784741906457615,3.0
2.9789078294553626,1.0535829565753403,-1.7778495070522782,3.0
2.9793242851843513,1.0528426910393787,-1.7772248234587948,3.0
2.9797407409133396,1.0521026856564806,-1.7766001398653124,3.0
2.9801571966423284,1.0513629404266407,-1.775975456271829,3.0
2.980573652371317,1.0506234553498643,-1.7753507726783466,3.0
2.9809901081003054,1.0498842304261498,-1.7747260890848642,3.0
2.981406563829294,1.0491452656554952,-1.7741014054913808,3.0
2.981823019558283,1.0484065610379023,-1.7734767218978975,3.0
2.982239475287271,1.0476681165733712,-1.772852038304415,3.0
2.98265593101626,1.0469299322619001,-1.7722273547109326,3.0
2.9830723867452487,1.0461920081034908,-1.7716026711174493,3.0
2.983488842474237,1.0454543440981432,-1.7709779875239668,3.0
2.9839052982032257,1.0447169402458574,-1.7703533039304835,3.0
2.984321753932214,1.0439797965466333,-1.769728620337001,3.0
2.9847382096612027,1.0432429130004692,-1.7691039367435177,3.0
2.9851546653901915,1.0425062896073651,-1.7684792531500344,3.0
2.9855711211191798,1.0417699263673263,-1.767854569556552,3.0
2.9859875768481685,1.0410338232803458,-1.7672298859630695,3.0
2.9864040325771573,1.040297980346427,-1.7666052023695862,3.0
2.9868204883061455,1.03956239756557,-1.7659805187761037,3.0
2.9872369440351343,1.0388270749377746,-1.7653558351826204,3.0
2.987653399764123,1.0380920124630393,-1.764731151589138,3.0
2.9880698554931113,1.0373572101413675,-1.7641064679956555,3.0
2.9884863112221,1.0366226679727557,-1.7634817844021722,3.0
2.988902766951089,1.0358883859572021,-1.7628571008086888,3.0
2.989319222680077,1.0351543640947156,-1.7622324172152064,3.0
2.989735678409066,1.0344206023852873,-1.761607733621723,3.0
2.9901521341380546,1.033687100828919,-1.7609830500282397,3.0
2.990568589867043,1.032953859425616,-1.7603583664347573,3.0
2.9909850455960316,1.0322208781753712,-1.7597336828412748,3.0
2.9914015013250204,1.0314881570781864,-1.7591089992477915,3.0
2.9918179570540087,1.030755696134067,-1.758484315654309,3.0
2.9922344127829974,1.0300234953430074,-1.7578596320608257,3.0
2.992650868511986,1.029291554705006,-1.7572349484673433,3.0
2.9930673242409744,1.0285598742200701,-1.7566102648738608,3.0
2.993483779969963,1.027828453888194,-1.7559855812803775,3.0
2.993900235698952,1.027097293709378,-1.7553608976868942,3.0
2.99431669142794,1.0263663936836256,-1.7547362140934117,3.0
2.994733147156929,1.025635753810933,-1.7541115304999284,3.0
2.9951496028859173,1.0249053740913006,-1.753486846906446,3.0
2.995566058614906,1.0241752545247333,-1.7528621633129626,3.0
2.9959825143438947,1.0234453951112226,-1.7522374797194802,3.0
2.996398970072883,1.0227157958507735,-1.7516127961259977,3.0
2.9968154258018718,1.0219864567433934,-1.7509881125325144,3.0
2.9972318815308605,1.0212573777890661,-1.750363428939031,3.0
2.997648337259849,1.0205285589878006,-1.7497387453455486,3.0
2.9980647929888375,1.0198000003395986,-1.7491140617520662,3.0
2.9984812487178263,1.019071701844462,-1.7484893781585829,3.0
2.9988977044468146,1.01834366350238,-1.7478646945651004,3.0
2.9993141601758033,1.0176158853133614,-1.747240010971617,3.0
2.999730615904792,1.0168883672774047,-1.7466153273781337,3.0
3.0001470716337804,1.0161611093945115,-1.7459906437846513,3.0
3.000563527362769,1.0154341116646766,-1.745365960191168,3.0
3.000979983091758,1.0147073740879033,-1.7447412765976855,3.0
3.001396438820746,1.0139808966641937,-1.744116593004203,3.0
3.001812894549735,1.0132546793935422,-1.7434919094107197,3.0
3.0022293502787236,1.0125287222759525,-1.7428672258172364,3.0
3.002645806007712,1.0118030253114263,-1.742242542223754,3.0
3.0030622617367007,1.01107758849996,-1.7416178586302715,3.0
3.0034787174656894,1.0103524118415539,-1.7409931750367882,3.0
3.0038951731946777,1.009627495336213,-1.7403684914433057,3.0
3.0043116289236664,1.0089028389839303,-1.7397438078498224,3.0
3.004728084652655,1.0081784427847094,-1.739119124256339,3.0
3.0051445403816435,1.0074543067385502,-1.7384944406628566,3.0
3.005560996110632,1.0067304308454528,-1.7378697570693733,3.0
3.0059774518396205,1.0060068151054153,-1.7372450734758909,3.0
3.0063939075686092,1.0052834595184397,-1.7366203898824084,3.0
3.006810363297598,1.004560364084524,-1.735995706288925,3.0
3.0072268190265863,1.0038375288036736,-1.7353710226954426,3.0
3.007643274755575,1.0031149536758814,-1.7347463391019593,3.0
3.0080597304845638,1.002392638701151,-1.7341216555084769,3.0
3.008476186213552,1.0016705838794824,-1.7334969719149944,3.0
3.008892641942541,1.0009487892108737,-1.732872288321511,3.0
3.0093090976715295,1.0002272546953268,-1.7322476047280277,3.0
3.009725553400518,0.9995059803328434,-1.7316229211345453,3.0
3.0101420091295066,0.9987849661234183,-1.730998237541062,3.0
3.0105584648584953,0.9980642120670549,-1.7303735539475786,3.0
3.0109749205874836,0.997343718163755,-1.7297488703540962,3.0
3.0113913763164724,0.9966234844135151,-1.7291241867606137,3.0
3.011807832045461,0.9959035108163352,-1.7284995031671304,3.0
3.0122242877744494,0.9951837973722206,-1.727874819573648,3.0
3.012640743503438,0.9944643440811642,-1.7272501359801646,3.0
3.013057199232427,0.9937451509431678,-1.7266254523866822,3.0
3.013473654961415,0.9930262179582368,-1.7260007687931997,3.0
3.013890110690404,0.9923075451263639,-1.7253760851997164,3.0
3.0143065664193927,0.9915891324475528,-1.724751401606233,3.0
3.014723022148381,0.9908709799218052,-1.7241267180127506,3.0
3.0151394778773697,0.9901530875491158,-1.7235020344192673,3.0
3.0155559336063584,0.98943545532949,-1.722877350825784,3.0
3.0159723893353467,0.9887180832629241,-1.7222526672323015,3.0
3.0163888450643355,0.98800097134942,-1.721627983638819,3.0
3.0168053007933238,0.9872841195889794,-1.7210033000453366,3.0
3.0172217565223125,0.9865675279815953,-1.7203786164518533,3.0
3.0176382122513012,0.9858511965272765,-1.71975393285837,3.0
3.0180546679802895,0.9851351252260176,-1.7191292492648875,3.0
3.0184711237092783,0.9844193140778206,-1.718504565671405,3.0
3.018887579438267,0.9837037630826835,-1.7178798820779217,3.0
3.0193040351672553,0.9829884722406081,-1.7172551984844393,3.0
3.019720490896244,0.9822734415515946,-1.716630514890956,3.0
3.020136946625233,0.9815586710156428,-1.7160058312974726,3.0
3.020553402354221,0.9808441606327527,-1.7153811477039902,3.0
3.02096985808321,0.9801299104029209,-1.7147564641105069,3.0
3.0213863138121986,0.9794159203261525,-1.7141317805170244,3.0
3.021802769541187,0.9787021904024478,-1.713507096923542,3.0
3.0222192252701756,0.9779887206318012,-1.7128824133300586,3.0
3.0226356809991644,0.9772755110142164,-1.7122577297365753,3.0
3.0230521367281527,0.9765625615496933,-1.7116330461430929,3.0
3.0234685924571414,0.975849872238232,-1.7110083625496104,3.0
3.02388504818613,0.9751374430798307,-1.710383678956127,3.0
3.0243015039151184,0.974425274074493,-1.7097589953626446,3.0
3.024717959644107,0.9737133652222152,-1.7091343117691613,3.0
3.025134415373096,0.9730017165229974,-1.708509628175678,3.0
3.025550871102084,0.9722903279768378,-1.7078849445821955,3.0
3.025967326831073,0.9715791995837488,-1.7072602609887122,3.0
3.0263837825600617,0.9708683313437145,-1.7066355773952298,3.0
3.02680023828905,0.970157723256742,-1.7060108938017473,3.0
3.0272166940180387,0.9694473753228348,-1.705386210208264,3.0
3.0276331497470275,0.9687372875419857,-1.7047615266147806,3.0
3.0280496054760158,0.9680274599141949,-1.7041368430212982,3.0
3.0284660612050045,0.9673178924394694,-1.7035121594278158,3.0
3.028882516933993,0.9666085851178057,-1.7028874758343333,3.0
3.0292989726629815,0.9658995379492019,-1.70226279224085,3.0
3.0297154283919703,0.9651907509336581,-1.7016381086473666,3.0
3.0301318841209586,0.9644822240711779,-1.7010134250538842,3.0
3.0305483398499473,0.9637739573617594,-1.7003887414604009,3.0
3.030964795578936,0.9630659508053991,-1.6997640578669175,3.0
3.0313812513079244,0.9623582044021042,-1.699139374273435,3.0
3.031797707036913,0.9616507181518674,-1.6985146906799526,3.0
3.032214162765902,0.9609434920546924,-1.6978900070864693,3.0
3.03263061849489,0.960236526110581,-1.6972653234929869,3.0
3.033047074223879,0.9595298203195295,-1.6966406398995035,3.0
3.0334635299528676,0.958823374681538,-1.696015956306021,3.0
3.033879985681856,0.95811718919661,-1.6953912727125386,3.0
3.0342964414108446,0.9574112638647421,-1.6947665891190553,3.0
3.0347128971398334,0.9567055986859341,-1.694141905525572,3.0
3.0351293528688217,0.9560001936601914,-1.6935172219320895,3.0
3.0355458085978104,0.9552950487875069,-1.6928925383386062,3.0
3.035962264326799,0.9545901640678842,-1.6922678547451229,3.0
3.0363787200557875,0.9538855395013233,-1.6916431711516404,3.0
3.036795175784776,0.9531811750878241,-1.691018487558158,3.0
3.037211631513765,0.9524770708273849,-1.6903938039646746,3.0
3.0376280872427532,0.9517732267200092,-1.6897691203711922,3.0
3.038044542971742,0.9510696427656917,-1.6891444367777089,3.0
3.0384609987007307,0.950366318964436,-1.6885197531842264,3.0
3.038877454429719,0.9496632553162456,-1.687895069590744,3.0
3.0392939101587078,0.9489604518211117,-1.6872703859972606,3.0
3.039710365887696,0.9482579084790412,-1.6866457024037782,3.0
3.040126821616685,0.9475556252900326,-1.6860210188102949,3.0
3.0405432773456735,0.9468536022540839,-1.6853963352168115,3.0
3.040959733074662,0.9461518393711987,-1.684771651623329,3.0
3.0413761888036506,0.9454503366413718,-1.6841469680298458,3.0
3.0417926445326393,0.9447490940646084,-1.6835222844363633,3.0
3.0422091002616276,0.9440481116409067,-1.6828976008428809,3.0
3.0426255559906163,0.9433473893702651,-1.6822729172493975,3.0
3.043042011719605,0.9426469272526834,-1.6816482336559142,3.0
3.0434584674485934,0.941946725288167,-1.6810235500624318,3.0
3.043874923177582,0.9412467834767089,-1.6803988664689493,3.0
3.044291378906571,0.9405471018183107,-1.679774182875466,3.0
3.044707834635559,0.939847680312976,-1.6791494992819835,3.0
3.045124290364548,0.9391485189607014,-1.6785248156885002,3.0
3.0455407460935366,0.9384496177614903,-1.6779001320950169,3.0
3.045957201822525,0.9377509767153409,-1.6772754485015344,3.0
3.0463736575515137,0.9370525958222498,-1.676650764908051,3.0
3.0467901132805024,0.9363544750822204,-1.6760260813145686,3.0
3.0472065690094907,0.9356566144952563,-1.6754013977210862,3.0
3.0476230247384795,0.9349590140613486,-1.6747767141276029,3.0
3.048039480467468,0.9342616737805027,-1.6741520305341195,3.0
3.0484559361964565,0.9335645936527204,-1.673527346940637,3.0
3.0488723919254452,0.9328677736779998,-1.6729026633471547,3.0
3.049288847654434,0.9321712138563374,-1.6722779797536713,3.0
3.0497053033834223,0.9314749141877403,-1.6716532961601889,3.0
3.050121759112411,0.9307788746722014,-1.6710286125667055,3.0
3.0505382148413993,0.9300830953097261,-1.670403928973223,3.0
3.050954670570388,0.929387576100309,-1.6697792453797398,3.0
3.051371126299377,0.9286923170439554,-1.6691545617862564,3.0
3.051787582028365,0.9279973181406653,-1.668529878192774,3.0
3.052204037757354,0.9273025793904335,-1.6679051945992915,3.0
3.0526204934863426,0.9266081007932616,-1.6672805110058082,3.0
3.053036949215331,0.9259138823491515,-1.6666558274123258,3.0
3.0534534049443196,0.9252199240581067,-1.6660311438188424,3.0
3.0538698606733083,0.9245262259201201,-1.66540646022536,3.0
3.0542863164022966,0.9238327879351935,-1.6647817766318775,3.0
3.0547027721312854,0.9231396101033322,-1.6641570930383942,3.0
3.055119227860274,0.9224466924245291,-1.6635324094449109,3.0
3.0555356835892624,0.921754034898786,-1.6629077258514284,3.0
3.055952139318251,0.9210616375261065,-1.662283042257945,3.0
3.05636859504724,0.9203695003064905,-1.6616583586644618,3.0
3.056785050776228,0.9196776232399309,-1.6610336750709793,3.0
3.057201506505217,0.9189860063264366,-1.6604089914774969,3.0
3.0576179622342057,0.918294649566004,-1.6597843078840135,3.0
3.058034417963194,0.9176035529586297,-1.659159624290531,3.0
3.0584508736921827,0.9169127165043154,-1.6585349406970478,3.0
3.0588673294211715,0.9162221402030664,-1.6579102571035653,3.0
3.0592837851501598,0.9155318240548773,-1.6572855735100829,3.0
3.0597002408791485,0.9148417680597483,-1.6566608899165995,3.0
3.0601166966081372,0.9141519722176827,-1.6560362063231162,3.0
3.0605331523371255,0.9134624365286772,-1.6554115227296338,3.0
3.0609496080661143,0.9127731609927334,-1.6547868391361504,3.0
3.061366063795103,0.9120841456098514,-1.654162155542667,3.0
3.0617825195240913,0.9113953903800311,-1.6535374719491847,3.0
3.06219897525308,0.9107068953032709,-1.6529127883557022,3.0
3.0626154309820683,0.9100186603795724,-1.6522881047622198,3.0
3.063031886711057,0.9093306856089356,-1.6516634211687364,3.0
3.063448342440046,0.9086429709913588,-1.651038737575253,3.0
3.063864798169034,0.9079555165268456,-1.6504140539817707,3.0
3.064281253898023,0.9072683222153906,-1.6497893703882882,3.0
3.0646977096270116,0.9065813880569991,-1.6491646867948049,3.0
3.065114165356,0.9058947140516693,-1.6485400032013224,3.0
3.0655306210849886,0.9052083001993996,-1.647915319607839,3.0
3.0659470768139774,0.9045221465001916,-1.6472906360143558,3.0
3.0663635325429657,0.9038362529540453,-1.6466659524208733,3.0
3.0667799882719544,0.9031506195609591,-1.64604126882739,3.0
3.067196444000943,0.9024652463209346,-1.6454165852339075,3.0
3.0676128997299315,0.9017801332339719,-1.644791901640425,3.0
3.06802935545892,0.9010952803000709,-1.6441672180469418,3.0
3.068445811187909,0.9004106875192299,-1.6435425344534584,3.0
3.0688622669168972,0.8997263548914507,-1.642917850859976,3.0
3.069278722645886,0.899042282416735,-1.6422931672664935,3.0
3.0696951783748747,0.8983584700950775,-1.6416684836730102,3.0
3.070111634103863,0.8976749179264836,-1.6410438000795278,3.0
3.0705280898328517,0.8969916259109496,-1.6404191164860444,3.0
3.0709445455618405,0.8963085940484756,-1.639794432892561,3.0
3.071361001290829,0.895625822339067,-1.6391697492990787,3.0
3.0717774570198175,0.8949433107827165,-1.6385450657055953,3.0
3.0721939127488063,0.894261059379426,-1.6379203821121129,3.0
3.0726103684777946,0.8935790681292008,-1.6372956985186304,3.0
3.0730268242067833,0.8928973370320339,-1.636671014925147,3.0
3.0734432799357716,0.8922158660879322,-1.6360463313316647,3.0
3.0738597356647603,0.8915346552968888,-1.6354216477381813,3.0
3.074276191393749,0.8908537046589053,-1.6347969641446989,3.0
3.0746926471227374,0.8901730141739872,-1.6341722805512164,3.0
3.075109102851726,0.8894925838421273,-1.633547596957733,3.0
3.075525558580715,0.8888124136633273,-1.6329229133642498,3.0
3.075942014309703,0.8881325036375927,-1.6322982297707673,3.0
3.076358470038692,0.887452853764918,-1.631673546177284,3.0
3.0767749257676806,0.8867734640453016,-1.6310488625838007,3.0
3.077191381496669,0.8860943344787504,-1.6304241789903182,3.0
3.0776078372256577,0.8854154650652575,-1.6297994953968358,3.0
3.0780242929546464,0.8847368558048281,-1.6291748118033524,3.0
3.0784407486836347,0.8840585066974604,-1.62855012820987,3.0
3.0788572044126234,0.8833804177431528,-1.6279254446163867,3.0
3.079273660141612,0.8827025889419051,-1.6273007610229042,3.0
3.0796901158706005,0.882025020293721,-1.6266760774294218,3.0
3.0801065715995892,0.8813477117985986,-1.6260513938359384,3.0
3.080523027328578,0.8806706634565362,-1.625426710242455,3.0
3.0809394830575663,0.8799938752675356,-1.6248020266489727,3.0
3.081355938786555,0.8793173472315949,-1.6241773430554893,3.0
3.0817723945155437,0.8786410793487178,-1.623552659462006,3.0
3.082188850244532,0.8779650716189007,-1.6229279758685236,3.0
3.082605305973521,0.8772893240421453,-1.622303292275041,3.0
3.0830217617025095,0.8766138366184499,-1.6216786086815578,3.0
3.083438217431498,0.8759386093478145,-1.6210539250880753,3.0
3.0838546731604866,0.8752636422302462,-1.620429241494592,3.0
3.084271128889475,0.8745889352657326,-1.6198045579011096,3.0
3.0846875846184636,0.8739144884542842,-1.619179874307627,3.0
3.0851040403474523,0.8732403017958976,-1.6185551907141438,3.0
3.0855204960764406,0.8725663752905692,-1.6179305071206613,3.0
3.0859369518054294,0.8718927089383026,-1.617305823527178,3.0
3.086353407534418,0.8712193027390995,-1.6166811399336947,3.0
3.0867698632634064,0.8705461566929582,-1.6160564563402122,3.0
3.087186318992395,0.8698732707998769,-1.615431772746729,3.0
3.087602774721384,0.8692006450598573,-1.6148070891532464,3.0
3.088019230450372,0.8685282794728995,-1.614182405559764,3.0
3.088435686179361,0.8678561740390016,-1.6135577219662807,3.0
3.0888521419083497,0.8671843287581638,-1.6129330383727973,3.0
3.089268597637338,0.8665127436303894,-1.612308354779315,3.0
3.0896850533663267,0.8658414186556769,-1.6116836711858324,3.0
3.0901015090953154,0.8651703538340243,-1.6110589875923491,3.0
3.0905179648243037,0.8644995491654353,-1.6104343039988667,3.0
3.0909344205532925,0.8638290046499044,-1.6098096204053833,3.0
3.0913508762822812,0.8631587202874371,-1.6091849368119,3.0
3.0917673320112695,0.8624886960780298,-1.6085602532184176,3.0
3.0921837877402583,0.861818932021686,-1.6079355696249342,3.0
3.092600243469247,0.8611494281184005,-1.6073108860314518,3.0
3.0930166991982353,0.8604801843681784,-1.6066862024379693,3.0
3.093433154927224,0.8598112007710164,-1.606061518844486,3.0
3.093849610656213,0.8591424773269161,-1.6054368352510027,3.0
3.094266066385201,0.8584740140358775,-1.6048121516575202,3.0
3.09468252211419,0.857805810897899,-1.6041874680640378,3.0
3.0950989778431786,0.8571378679129822,-1.6035627844705544,3.0
3.095515433572167,0.8564701850811289,-1.602938100877072,3.0
3.0959318893011556,0.8558027624023339,-1.6023134172835887,3.0
3.096348345030144,0.8551355998766024,-1.6016887336901062,3.0
3.0967648007591326,0.8544686975039326,-1.601064050096623,3.0
3.0971812564881214,0.8538020552843211,-1.6004393665031396,3.0
3.0975977122171097,0.8531356732177748,-1.5998146829096571,3.0
3.0980141679460984,0.8524695513042868,-1.5991899993161747,3.0
3.098430623675087,0.8518036895438605,-1.5985653157226913,3.0
3.0988470794040754,0.851138087936496,-1.597940632129209,3.0
3.099263535133064,0.8504727464821915,-1.5973159485357256,3.0
3.099679990862053,0.8498076651809505,-1.5966912649422431,3.0
3.100096446591041,0.8491428440327713,-1.5960665813487607,3.0
3.10051290232003,0.848478283037652,-1.5954418977552773,3.0
3.1009293580490187,0.8478139821955928,-1.594817214161794,3.0
3.101345813778007,0.8471499415065971,-1.5941925305683116,3.0
3.1017622695069957,0.8464861609706613,-1.5935678469748282,3.0
3.1021787252359845,0.8458226405877873,-1.592943163381345,3.0
3.1025951809649728,0.8451593803579751,-1.5923184797878625,3.0
3.1030116366939615,0.8444963802812229,-1.59169379619438,3.0
3.1034280924229503,0.8438336403575324,-1.5910691126008967,3.0
3.1038445481519386,0.8431711605869037,-1.5904444290074142,3.0
3.1042610038809273,0.8425089409693367,-1.589819745413931,3.0
3.104677459609916,0.8418469815048315,-1.5891950618204485,3.0
3.1050939153389043,0.8411852821933881,-1.588570378226966,3.0
3.105510371067893,0.8405238430350028,-1.5879456946334827,3.0
3.105926826796882,0.8398626640296794,-1.5873210110399993,3.0
3.10634328252587,0.8392017451774212,-1.586696327446517,3.0
3.106759738254859,0.8385410864782195,-1.5860716438530336,3.0
3.107176193983847,0.837880687932083,-1.5854469602595511,3.0
3.107592649712836,0.8372205495390048,-1.5848222766660678,3.0
3.1080091054418246,0.8365606712989884,-1.5841975930725853,3.0
3.108425561170813,0.8359010532120354,-1.583572909479103,3.0
3.1088420168998017,0.8352416952781425,-1.5829482258856196,3.0
3.1092584726287904,0.8345825974973113,-1.5823235422921362,3.0
3.1096749283577787,0.8339237598695401,-1.5816988586986538,3.0
3.1100913840867674,0.8332651823948307,-1.5810741751051713,3.0
3.110507839815756,0.832606865073183,-1.580449491511688,3.0
3.1109242955447445,0.8319488079045971,-1.5798248079182056,3.0
3.111340751273733,0.831291010889073,-1.5792001243247222,3.0
3.111757207002722,0.830633474026607,-1.578575440731239,3.0
3.1121736627317103,0.8299761973172028,-1.5779507571377565,3.0
3.112590118460699,0.829319180760864,-1.5773260735442731,3.0
3.1130065741896877,0.8286624243575833,-1.5767013899507907,3.0
3.113423029918676,0.8280059281073626,-1.5760767063573082,3.0
3.1138394856476648,0.8273496920102055,-1.575452022763825,3.0
3.1142559413766535,0.8266937160661119,-1.5748273391703416,3.0
3.114672397105642,0.8260380002750747,-1.5742026555768591,3.0
3.1150888528346306,0.825382544637101,-1.5735779719833767,3.0
3.1155053085636193,0.8247273491521927,-1.5729532883898933,3.0
3.1159217642926076,0.824072413820339,-1.572328604796411,3.0
3.1163382200215963,0.8234177386415489,-1.5717039212029276,3.0
3.116754675750585,0.8227633236158205,-1.5710792376094442,3.0
3.1171711314795734,0.8221091687431539,-1.5704545540159618,3.0
3.117587587208562,0.821455274023549,-1.5698298704224785,3.0
3.1180040429375504,0.8208016394570041,-1.569205186828996,3.0
3.118420498666539,0.8201482650435228,-1.5685805032355136,3.0
3.118836954395528,0.8194951507830996,-1.5679558196420302,3.0
3.119253410124516,0.81884229667574,-1.5673311360485478,3.0
3.119669865853505,0.8181897027214422,-1.5667064524550645,3.0
3.1200863215824937,0.8175373689202043,-1.566081768861582,3.0
3.120502777311482,0.8168852952720282,-1.5654570852680996,3.0
3.1209192330404707,0.8162334817769121,-1.5648324016746162,3.0
3.1213356887694594,0.8155819284348578,-1.564207718081133,3.0
3.1217521444984477,0.814930635245867,-1.5635830344876505,3.0
3.1221686002274365,0.8142796022099361,-1.5629583508941671,3.0
3.122585055956425,0.8136288293270653,-1.5623336673006838,3.0
3.1230015116854135,0.8129783165972579,-1.5617089837072013,3.0
3.1234179674144023,0.8123280640205106,-1.561084300113719,3.0
3.123834423143391,0.8116780715968233,-1.5604596165202356,3.0
3.1242508788723793,0.8110283393262012,-1.5598349329267531,3.0
3.124667334601368,0.8103788672086356,-1.5592102493332698,3.0
3.1250837903303568,0.8097296552441353,-1.5585855657397873,3.0
3.125500246059345,0.8090807034326932,-1.557960882146305,3.0
3.125916701788334,0.8084320117743147,-1.5573361985528216,3.0
3.1263331575173225,0.8077835802689979,-1.5567115149593382,3.0
3.126749613246311,0.8071354089167411,-1.5560868313658558,3.0
3.1271660689752996,0.806487497717546,-1.5554621477723725,3.0
3.1275825247042883,0.8058398466714092,-1.5548374641788891,3.0
3.1279989804332766,0.8051924557783394,-1.5542127805854067,3.0
3.1284154361622654,0.8045453250383279,-1.5535880969919242,3.0
3.1288318918912537,0.8038984544513763,-1.5529634133984418,3.0
3.1292483476202424,0.8032518440174901,-1.5523387298049585,3.0
3.129664803349231,0.8026054937366602,-1.5517140462114751,3.0
3.1300812590782194,0.8019594036088957,-1.5510893626179927,3.0
3.130497714807208,0.8013135736341894,-1.5504646790245102,3.0
3.130914170536197,0.8006680038125467,-1.549839995431027,3.0
3.131330626265185,0.8000226941439657,-1.5492153118375445,3.0
3.131747081994174,0.7993776446284446,-1.5485906282440611,3.0
3.1321635377231627,0.7987328552659836,-1.5479659446505778,3.0
3.132579993452151,0.7980883260565861,-1.5473412610570954,3.0
3.1329964491811397,0.7974440570002486,-1.546716577463612,3.0
3.1334129049101285,0.7968000480969728,-1.5460918938701296,3.0
3.1338293606391168,0.7961562993467588,-1.5454672102766471,3.0
3.1342458163681055,0.7955128107496048,-1.5448425266831638,3.0
3.1346622720970942,0.7948695823055143,-1.5442178430896805,3.0
3.1350787278260825,0.7942266140144856,-1.543593159496198,3.0
3.1354951835550713,0.7935839058765151,-1.5429684759027156,3.0
3.13591163928406,0.7929414578916063,-1.5423437923092322,3.0
3.1363280950130483,0.7922992700597611,-1.5417191087157498,3.0
3.136744550742037,0.7916573423809741,-1.5410944251222665,3.0
3.137161006471026,0.7910156748552506,-1.5404697415287831,3.0
3.137577462200014,0.7903742674825889,-1.5398450579353007,3.0
3.137993917929003,0.7897331202629889,-1.5392203743418174,3.0
3.1384103736579916,0.7890922331964472,-1.538595690748335,3.0
3.13882682938698,0.788451606282969,-1.5379710071548525,3.0
3.1392432851159686,0.7878112395225525,-1.5373463235613691,3.0
3.1396597408449574,0.787171132915196,-1.5367216399678858,3.0
3.1400761965739457,0.7865312864609013,-1.5360969563744034,3.0
3.1404926523029344,0.7858917001596666,-1.535472272780921,3.0
3.1409091080319227,0.7852523740114918,-1.5348475891874385,3.0
3.1413255637609114,0.784613308016386,-1.5342229055939551,3.0
3.1417420194899,0.7839745021743365,-1.5335982220004718,3.0
3.1421584752188885,0.7833359564853453,-1.5329735384069894,3.0
3.142574930947877,0.7826976709494176,-1.532348854813506,3.0
3.142991386676866,0.7820596455665552,-1.5317241712200227,3.0
3.1434078424058542,0.7814218803367474,-1.5310994876265402,3.0
3.143824298134843,0.780784375260005,-1.5304748040330578,3.0
3.1442407538638317,0.7801471303363225,-1.5298501204395745,3.0
3.14465720959282,0.7795101455657036,-1.529225436846092,3.0
3.1450736653218088,0.7788734209481447,-1.5286007532526087,3.0
3.1454901210507975,0.7782369564836458,-1.5279760696591262,3.0
3.145906576779786,0.7776007521722104,-1.5273513860656438,3.0
3.1463230325087745,0.7769648080138349,-1.5267267024721605,3.0
3.1467394882377633,0.7763291240085213,-1.5261020188786771,3.0
3.1471559439667516,0.7756937001562694,-1.5254773352851947,3.0
3.1475723996957403,0.7750585364570775,-1.5248526516917114,3.0
3.147988855424729,0.7744236329109473,-1.524227968098228,3.0
3.1484053111537174,0.7737889895178807,-1.5236032845047456,3.0
3.148821766882706,0.7731546062778722,-1.5229786009112631,3.0
3.149238222611695,0.7725204831909274,-1.5223539173177798,3.0
3.149654678340683,0.7718866202570442,-1.5217292337242974,3.0
3.150071134069672,0.7712530174762193,-1.521104550130814,3.0
3.1504875897986606,0.7706196748484562,-1.5204798665373316,3.0
3.150904045527649,0.7699865923737566,-1.5198551829438491,3.0
3.1513205012566377,0.7693537700521169,-1.5192304993503658,3.0
3.151736956985626,0.768721207883539,-1.5186058157568834,3.0
3.1521534127146147,0.7680889058680229,-1.5179811321634,3.0
3.1525698684436034,0.7674568640055668,-1.5173564485699167,3.0
3.1529863241725917,0.7668250822961742,-1.5167317649764342,3.0
3.1534027799015805,0.7661935607398416,-1.516107081382951,3.0
3.153819235630569,0.7655622993365689,-1.5154823977894685,3.0
3.1542356913595575,0.7649312980863598,-1.514857714195986,3.0
3.1546521470885462,0.7643005569892107,-1.5142330306025027,3.0
3.155068602817535,0.7636700760451216,-1.5136083470090194,3.0
3.1554850585465233,0.7630398552540978,-1.512983663415537,3.0
3.155901514275512,0.7624098946161322,-1.5123589798220545,3.0
3.1563179700045008,0.7617801941312283,-1.5117342962285711,3.0
3.156734425733489,0.761150753799388,-1.5111096126350887,3.0
3.157150881462478,0.7605215736206059,-1.5104849290416054,3.0
3.1575673371914665,0.7598926535948856,-1.509860245448122,3.0
3.157983792920455,0.7592639937222287,-1.5092355618546396,3.0
3.1584002486494436,0.7586355940026301,-1.5086108782611563,3.0
3.1588167043784323,0.7580074544360951,-1.5079861946676738,3.0
3.1592331601074206,0.7573795750226218,-1.5073615110741914,3.0
3.1596496158364094,0.7567519557622067,-1.506736827480708,3.0
3.160066071565398,0.7561245966548551,-1.5061121438872247,3.0
3.1604825272943864,0.7554974977005653,-1.5054874602937423,3.0
3.160898983023375,0.7548706588993372,-1.5048627767002598,3.0
3.161315438752364,0.7542440802511674,-1.5042380931067765,3.0
3.161731894481352,0.7536177617560629,-1.503613409513294,3.0
3.162148350210341,0.7529917034140166,-1.5029887259198107,3.0
3.162564805939329,0.7523659052250338,-1.5023640423263283,3.0
3.162981261668318,0.751740367189111,-1.501739358732845,3.0
3.1633977173973067,0.7511150893062499,-1.5011146751393616,3.0
3.163814173126295,0.7504900715764489,-1.5004899915458791,3.0
3.1642306288552837,0.7498653139997113,-1.4998653079523967,3.0
3.1646470845842725,0.7492408165760338,-1.4992406243589134,3.0
3.1650635403132608,0.748616579305418,-1.498615940765431,3.0
3.1654799960422495,0.7479926021878622,-1.4979912571719476,3.0
3.1658964517712382,0.7473688852233682,-1.4973665735784651,3.0
3.1663129075002265,0.7467454284119377,-1.4967418899849827,3.0
3.1667293632292153,0.7461222317535672,-1.4961172063914994,3.0
3.167145818958204,0.7454992952482566,-1.495492522798016,3.0
3.1675622746871923,0.7448766188960096,-1.4948678392045336,3.0
3.167978730416181,0.7442542026968209,-1.4942431556110503,3.0
3.16839518614517,0.7436320466506974,-1.493618472017567,3.0
3.168811641874158,0.7430101507576321,-1.4929937884240845,3.0
3.169228097603147,0.7423885150176286,-1.492369104830602,3.0
3.1696445533321356,0.7417671394306886,-1.4917444212371187,3.0
3.170061009061124,0.7411460239968051,-1.4911197376436363,3.0
3.1704774647901126,0.7405251687159886,-1.490495054050153,3.0
3.1708939205191013,0.7399045735882304,-1.4898703704566705,3.0
3.1713103762480896,0.7392842386135321,-1.489245686863188,3.0
3.1717268319770784,0.7386641637919009,-1.4886210032697047,3.0
3.172143287706067,0.7380443491233262,-1.4879963196762214,3.0
3.1725597434350554,0.7374247946078096,-1.487371636082739,3.0
3.172976199164044,0.7368055002453584,-1.4867469524892556,3.0
3.173392654893033,0.7361864660359725,-1.4861222688957723,3.0
3.173809110622021,0.7355676919796412,-1.4854975853022898,3.0
3.17422556635101,0.7349491780763735,-1.4848729017088074,3.0
3.1746420220799982,0.7343309243261693,-1.484248218115325,3.0
3.175058477808987,0.7337129307290251,-1.4836235345218416,3.0
3.1754749335379757,0.7330951972849391,-1.4829988509283583,3.0
3.175891389266964,0.7324777239939184,-1.4823741673348758,3.0
3.1763078449959528,0.7318605108559577,-1.4817494837413934,3.0
3.1767243007249415,0.7312435578710588,-1.48112480014791,3.0
3.17714075645393,0.7306268650392216,-1.4805001165544276,3.0
3.1775572121829185,0.7300104323604444,-1.4798754329609443,3.0
3.1779736679119073,0.7293942598347289,-1.479250749367461,3.0
3.1783901236408956,0.7287783474620753,-1.4786260657739785,3.0
3.1788065793698843,0.7281626952424816,-1.4780013821804951,3.0
3.179223035098873,0.7275473031759496,-1.4773766985870127,3.0
3.1796394908278613,0.7269321712624812,-1.4767520149935303,3.0
3.18005594655685,0.7263172995020728,-1.476127331400047,3.0
3.180472402285839,0.7257026878947226,-1.4755026478065636,3.0
3.180888858014827,0.7250883364404377,-1.4748779642130811,3.0
3.181305313743816,0.7244742451392128,-1.4742532806195987,3.0
3.1817217694728046,0.7238604139910496,-1.4736285970261154,3.0
3.182138225201793,0.7232468429959482,-1.473003913432633,3.0
3.1825546809307816,0.7226335321539068,-1.4723792298391496,3.0
3.1829711366597704,0.7220204814649254,-1.4717545462456663,3.0
3.1833875923887587,0.7214076909290092,-1.4711298626521838,3.0
3.1838040481177474,0.7207951605461513,-1.4705051790587005,3.0
3.184220503846736,0.7201828903163552,-1.469880495465218,3.0
3.1846369595757245,0.7195708802396208,-1.4692558118717356,3.0
3.185053415304713,0.7189591303159482,-1.4686311282782523,3.0
3.1854698710337015,0.7183476405453373,-1.4680064446847698,3.0
3.1858863267626902,0.7177364109277864,-1.4673817610912865,3.0
3.186302782491679,0.7171254414632973,-1.466757077497804,3.0
3.1867192382206673,0.7165147321518699,-1.4661323939043216,3.0
3.187135693949656,0.7159042829935025,-1.4655077103108383,3.0
3.1875521496786448,0.7152940939881969,-1.464883026717355,3.0
3.187968605407633,0.7146841651359548,-1.4642583431238725,3.0
3.188385061136622,0.7140744964367709,-1.4636336595303892,3.0
3.1888015168656105,0.7134650878906488,-1.4630089759369058,3.0
3.189217972594599,0.7128559394975902,-1.4623842923434234,3.0
3.1896344283235876,0.7122470512575916,-1.461759608749941,3.0
3.1900508840525763,0.711638423170653,-1.4611349251564576,3.0
3.1904673397815646,0.7110300552367779,-1.4605102415629752,3.0
3.1908837955105533,0.7104219474559645,-1.4598855579694918,3.0
3.191300251239542,0.7098140998282094,-1.4592608743760094,3.0
3.1917167069685304,0.7092065123535196,-1.458636190782527,3.0
3.192133162697519,0.708599185031888,-1.4580115071890436,3.0
3.192549618426508,0.7079921178633182,-1.4573868235955603,3.0
3.192966074155496,0.7073853108478101,-1.4567621400020778,3.0
3.193382529884485,0.706778763985362,-1.4561374564085945,3.0
3.1937989856134736,0.7061724772759757,-1.4555127728151112,3.0
3.194215441342462,0.7055664507196528,-1.4548880892216287,3.0
3.1946318970714507,0.70496068431639,-1.4542634056281463,3.0
3.1950483528004394,0.7043551780661872,-1.453638722034663,3.0
3.1954648085294277,0.7037499319690479,-1.4530140384411805,3.0
3.1958812642584165,0.7031449460249686,-1.4523893548476972,3.0
3.1962977199874048,0.7025402202339528,-1.4517646712542147,3.0
3.1967141757163935,0.7019357545959952,-1.4511399876607323,3.0
3.1971306314453822,0.7013315491110994,-1.450515304067249,3.0
3.1975470871743705,0.7007276037792636,-1.4498906204737665,3.0
3.1979635429033593,0.7001239186004948,-1.4492659368802832,3.0
3.198379998632348,0.6995204935747825,-1.4486412532867998,3.0
3.1987964543613363,0.6989173287021302,-1.4480165696933174,3.0
3.199212910090325,0.698314423982545,-1.447391886099834,3.0
3.199629365819314,0.6977117794160161,-1.4467672025063516,3.0
3.200045821548302,0.6971093950025491,-1.4461425189128692,3.0
3.200462277277291,0.6965072707421438,-1.4455178353193858,3.0
3.2008787330062796,0.695905406634802,-1.4448931517259025,3.0
3.201295188735268,0.6953038026805185,-1.44426846813242,3.0
3.2017116444642566,0.6947024588792967,-1.4436437845389376,3.0
3.2021281001932453,0.6941013752311402,-1.4430191009454543,3.0
3.2025445559222336,0.693500551736042,-1.4423944173519718,3.0
3.2029610116512224,0.6928999883940037,-1.4417697337584885,3.0
3.203377467380211,0.6922996852050272,-1.4411450501650052,3.0
3.2037939231091994,0.6916996421691142,-1.4405203665715227,3.0
3.204210378838188,0.6910998592862612,-1.4398956829780394,3.0
3.204626834567177,0.6905003365564699,-1.439270999384557,3.0
3.205043290296165,0.6899010739797404,-1.4386463157910745,3.0
3.205459746025154,0.6893020715560709,-1.4380216321975912,3.0
3.2058762017541427,0.6887033292854632,-1.4373969486041078,3.0
3.206292657483131,0.6881048471679172,-1.4367722650106254,3.0
3.2067091132121197,0.687506625203433,-1.436147581417143,3.0
3.207125568941108,0.6869086633920087,-1.4355228978236605,3.0
3.2075420246700967,0.686310961733648,-1.4348982142301772,3.0
3.2079584803990855,0.6857135202283455,-1.4342735306366938,3.0
3.208374936128074,0.6851163388761066,-1.4336488470432114,3.0
3.2087913918570625,0.6845194176769294,-1.433024163449728,3.0
3.2092078475860513,0.6839227566308104,-1.4323994798562447,3.0
3.2096243033150396,0.6833263557377567,-1.4317747962627623,3.0
3.2100407590440283,0.6827302149977612,-1.4311501126692798,3.0
3.210457214773017,0.6821343344108275,-1.4305254290757965,3.0
3.2108736705020053,0.6815387139769573,-1.429900745482314,3.0
3.211290126230994,0.6809433536961453,-1.4292760618888307,3.0
3.211706581959983,0.6803482535683969,-1.4286513782953483,3.0
3.212123037688971,0.6797534135937084,-1.4280266947018658,3.0
3.21253949341796,0.6791588337720817,-1.4274020111083825,3.0
3.2129559491469486,0.678564514103515,-1.4267773275148992,3.0
3.213372404875937,0.6779704545880136,-1.4261526439214167,3.0
3.2137888606049256,0.6773766552255704,-1.4255279603279334,3.0
3.2142053163339144,0.676783116016189,-1.42490327673445,3.0
3.2146217720629027,0.6761898369598693,-1.4242785931409676,3.0
3.2150382277918914,0.6755968180566096,-1.4236539095474852,3.0
3.21545468352088,0.6750040593064135,-1.4230292259540018,3.0
3.2158711392498684,0.6744115607092773,-1.4224045423605194,3.0
3.216287594978857,0.6738193222652029,-1.421779858767036,3.0
3.216704050707846,0.6732273439741885,-1.4211551751735536,3.0
3.2171205064368342,0.6726356258362376,-1.4205304915800712,3.0
3.217536962165823,0.6720441678513449,-1.4199058079865878,3.0
3.2179534178948117,0.6714529700195158,-1.4192811243931045,3.0
3.2183698736238,0.6708620323407484,-1.418656440799622,3.0
3.2187863293527887,0.670271354815041,-1.4180317572061387,3.0
3.219202785081777,0.6696809374423971,-1.4174070736126563,3.0
3.219619240810766,0.6690907802228114,-1.416782390019173,3.0
3.2200356965397545,0.6685008831562893,-1.4161577064256905,3.0
3.220452152268743,0.6679112462428272,-1.415533022832208,3.0
3.2208686079977316,0.6673218694824268,-1.4149083392387247,3.0
3.2212850637267203,0.6667327528750882,-1.4142836556452414,3.0
3.2217015194557086,0.6661438964208113,-1.413658972051759,3.0
3.2221179751846973,0.6655553001195944,-1.4130342884582765,3.0
3.222534430913686,0.6649669639714375,-1.4124096048647932,3.0
3.2229508866426744,0.6643788879763459,-1.4117849212713107,3.0
3.223367342371663,0.6637910721343125,-1.4111602376778274,3.0
3.223783798100652,0.6632035164453409,-1.410535554084344,3.0
3.22420025382964,0.6626162209094328,-1.4099108704908616,3.0
3.224616709558629,0.662029185526583,-1.4092861868973783,3.0
3.2250331652876176,0.6614424102967948,-1.4086615033038958,3.0
3.225449621016606,0.6608558952200703,-1.4080368197104134,3.0
3.2258660767455947,0.6602696402964057,-1.40741213611693,3.0
3.2262825324745834,0.6596836455258028,-1.4067874525234467,3.0
3.2266989882035717,0.65909791090826,-1.4061627689299643,3.0
3.2271154439325604,0.6585124364437789,-1.4055380853364818,3.0
3.227531899661549,0.6579272221323595,-1.4049134017429985,3.0
3.2279483553905375,0.6573422679740002,-1.404288718149516,3.0
3.2283648111195262,0.6567575739687062,-1.4036640345560327,3.0
3.228781266848515,0.6561731401164703,-1.4030393509625494,3.0
3.2291977225775033,0.6555889664172927,-1.402414667369067,3.0
3.229614178306492,0.6550050528711839,-1.4017899837755836,3.0
3.2300306340354803,0.6544213994781298,-1.4011653001821012,3.0
3.230447089764469,0.6538380062381375,-1.4005406165886187,3.0
3.230863545493458,0.6532548731512087,-1.3999159329951354,3.0
3.231280001222446,0.6526720002173416,-1.399291249401653,3.0
3.231696456951435,0.6520893874365363,-1.3986665658081696,3.0
3.2321129126804236,0.6515070348087892,-1.3980418822146872,3.0
3.232529368409412,0.6509249423341075,-1.3974171986212047,3.0
3.2329458241384006,0.6503431100124857,-1.3967925150277214,3.0
3.2333622798673893,0.6497615378439239,-1.396167831434238,3.0
3.2337787355963776,0.6491802258284256,-1.3955431478407556,3.0
3.2341951913253664,0.6485991739659855,-1.3949184642472723,3.0
3.234611647054355,0.648018382256609,-1.394293780653789,3.0
3.2350281027833434,0.6474378507002942,-1.3936690970603065,3.0
3.235444558512332,0.6468575792970395,-1.393044413466824,3.0
3.235861014241321,0.6462775680468464,-1.3924197298733407,3.0
3.236277469970309,0.6456978169497152,-1.3917950462798583,3.0
3.236693925699298,0.6451183260056439,-1.391170362686375,3.0
3.2371103814282867,0.6445390952146344,-1.3905456790928925,3.0
3.237526837157275,0.6439601245766866,-1.38992099549941,3.0
3.2379432928862637,0.6433814140918006,-1.3892963119059267,3.0
3.2383597486152524,0.6428029637599746,-1.3886716283124434,3.0
3.2387762043442407,0.6422247735812103,-1.388046944718961,3.0
3.2391926600732295,0.6416468435555078,-1.3874222611254776,3.0
3.239609115802218,0.6410691736828671,-1.3867975775319943,3.0
3.2400255715312065,0.6404917639632881,-1.3861728939385118,3.0
3.2404420272601953,0.6399146143967673,-1.3855482103450294,3.0
3.2408584829891836,0.6393377249833119,-1.384923526751547,3.0
3.2412749387181723,0.6387610957229146,-1.3842988431580636,3.0
3.241691394447161,0.6381847266155791,-1.3836741595645803,3.0
3.2421078501761493,0.6376086176613089,-1.3830494759710978,3.0
3.242524305905138,0.6370327688600952,-1.3824247923776154,3.0
3.242940761634127,0.6364571802119432,-1.381800108784132,3.0
3.243357217363115,0.6358818517168547,-1.3811754251906496,3.0
3.243773673092104,0.6353067833748263,-1.3805507415971663,3.0
3.2441901288210926,0.6347319751858596,-1.379926058003683,3.0
3.244606584550081,0.6341574271499528,-1.3793013744102005,3.0
3.2450230402790696,0.6335831392671096,-1.3786766908167172,3.0
3.2454394960080584,0.6330091115373264,-1.3780520072232347,3.0
3.2458559517370467,0.632435343960605,-1.3774273236297523,3.0
3.2462724074660354,0.6318618365369453,-1.376802640036269,3.0
3.246688863195024,0.6312885892663456,-1.3761779564427856,3.0
3.2471053189240124,0.6307156021488076,-1.3755532728493032,3.0
3.247521774653001,0.6301428751843314,-1.3749285892558207,3.0
3.24793823038199,0.6295704083729152,-1.3743039056623374,3.0
3.248354686110978,0.6289982017145626,-1.373679222068855,3.0
3.248771141839967,0.6284262552092716,-1.3730545384753716,3.0
3.2491875975689557,0.6278545688570389,-1.3724298548818883,3.0
3.249604053297944,0.6272831426578698,-1.3718051712884058,3.0
3.2500205090269327,0.6267119766117606,-1.3711804876949225,3.0
3.2504369647559215,0.6261410707187114,-1.37055580410144,3.0
3.2508534204849098,0.6255704249787275,-1.3699311205079576,3.0
3.2512698762138985,0.6250000393918018,-1.3693064369144743,3.0
3.2516863319428873,0.6244299139579379,-1.368681753320991,3.0
3.2521027876718756,0.6238600486771375,-1.3680570697275085,3.0
3.2525192434008643,0.6232904435493971,-1.367432386134026,3.0
3.2529356991298526,0.6227210985747185,-1.3668077025405436,3.0
3.2533521548588413,0.6221520137530998,-1.3661830189470603,3.0
3.25376861058783,0.6215831890845429,-1.365558335353577,3.0
3.2541850663168184,0.6210146245690478,-1.3649336517600945,3.0
3.254601522045807,0.6204463202066144,-1.3643089681666112,3.0
3.255017977774796,0.6198782759972392,-1.3636842845731278,3.0
3.255434433503784,0.6193104919409311,-1.3630596009796454,3.0
3.255850889232773,0.6187429680376777,-1.362434917386163,3.0
3.2562673449617616,0.6181757042874896,-1.3618102337926796,3.0
3.25668380069075,0.6176087006903597,-1.3611855501991972,3.0
3.2571002564197387,0.6170419572462968,-1.3605608666057138,3.0
3.2575167121487274,0.6164754739552922,-1.3599361830122314,3.0
3.2579331678777157,0.615909250817344,-1.359311499418749,3.0
3.2583496236067044,0.615343287832463,-1.3586868158252656,3.0
3.258766079335693,0.6147775850006436,-1.3580621322317823,3.0
3.2591825350646815,0.6142121423218825,-1.3574374486382998,3.0
3.25959899079367,0.6136469597961831,-1.3568127650448165,3.0
3.260015446522659,0.613082037423549,-1.3561880814513332,3.0
3.2604319022516473,0.6125173752039696,-1.3555633978578507,3.0
3.260848357980636,0.6119529731374556,-1.3549387142643683,3.0
3.2612648137096247,0.6113888312240014,-1.354314030670885,3.0
3.261681269438613,0.6108249494636109,-1.3536893470774025,3.0
3.2620977251676018,0.6102613278562803,-1.3530646634839192,3.0
3.2625141808965905,0.6096979664020115,-1.3524399798904367,3.0
3.262930636625579,0.6091348651008044,-1.3518152962969543,3.0
3.2633470923545675,0.6085720239526573,-1.351190612703471,3.0
3.263763548083556,0.608009442957572,-1.3505659291099885,3.0
3.2641800038125446,0.6074471221155484,-1.3499412455165052,3.0
3.2645964595415333,0.6068850614265848,-1.3493165619230219,3.0
3.2650129152705216,0.6063232608906848,-1.3486918783295394,3.0
3.2654293709995104,0.6057617205078447,-1.348067194736056,3.0
3.265845826728499,0.6052004402780646,-1.3474425111425736,3.0
3.2662622824574874,0.6046394202013481,-1.3468178275490912,3.0
3.266678738186476,0.6040786602776915,-1.3461931439556079,3.0
3.267095193915465,0.6035181605070967,-1.3455684603621245,3.0
3.267511649644453,0.6029579208895637,-1.344943776768642,3.0
3.267928105373442,0.6023979414250906,-1.3443190931751596,3.0
3.2683445611024307,0.6018382221136793,-1.3436944095816763,3.0
3.268761016831419,0.6012787629553316,-1.3430697259881939,3.0
3.2691774725604077,0.600719563950042,-1.3424450423947105,3.0
3.2695939282893964,0.600160625097816,-1.3418203588012272,3.0
3.2700103840183847,0.5996019463986499,-1.3411956752077447,3.0
3.2704268397473735,0.5990435278525457,-1.3405709916142614,3.0
3.270843295476362,0.5984853694595014,-1.339946308020779,3.0
3.2712597512053505,0.5979274712195224,-1.3393216244272965,3.0
3.2716762069343392,0.5973698331326016,-1.3386969408338132,3.0
3.272092662663328,0.5968124551987408,-1.3380722572403299,3.0
3.2725091183923163,0.5962553374179453,-1.3374475736468474,3.0
3.272925574121305,0.5956984797902081,-1.336822890053365,3.0
3.2733420298502938,0.5951418823155326,-1.3361982064598816,3.0
3.273758485579282,0.5945855449939188,-1.3355735228663992,3.0
3.274174941308271,0.5940294678253668,-1.3349488392729159,3.0
3.274591397037259,0.5934736508098748,-1.3343241556794334,3.0
3.275007852766248,0.5929180939474445,-1.33369947208595,3.0
3.2754243084952366,0.592362797238076,-1.3330747884924667,3.0
3.275840764224225,0.5918077606817693,-1.3324501048989843,3.0
3.2762572199532136,0.5912529842785244,-1.3318254213055019,3.0
3.2766736756822024,0.5906984680283394,-1.3312007377120185,3.0
3.2770901314111907,0.5901442119312161,-1.330576054118536,3.0
3.2775065871401794,0.5895902159871547,-1.3299513705250527,3.0
3.277923042869168,0.5890364801961532,-1.3293266869315703,3.0
3.2783394985981564,0.5884830045582152,-1.3287020033380879,3.0
3.278755954327145,0.5879297890733355,-1.3280773197446045,3.0
3.279172410056134,0.5873768337415193,-1.3274526361511212,3.0
3.279588865785122,0.5868241385627648,-1.3268279525576387,3.0
3.280005321514111,0.5862717035370704,-1.3262032689641554,3.0
3.2804217772430997,0.5857195286644359,-1.325578585370672,3.0
3.280838232972088,0.5851676139448667,-1.3249539017771896,3.0
3.2812546887010767,0.5846159593783558,-1.3243292181837072,3.0
3.2816711444300655,0.5840645649649066,-1.3237045345902239,3.0
3.2820876001590538,0.5835134307045191,-1.3230798509967414,3.0
3.2825040558880425,0.5829625565971917,-1.322455167403258,3.0
3.2829205116170312,0.582411942642926,-1.3218304838097756,3.0
3.2833369673460195,0.5818615888417238,-1.3212058002162932,3.0
3.2837534230750083,0.5813114951935816,-1.3205811166228099,3.0
3.284169878803997,0.5807616616984994,-1.3199564330293265,3.0
3.2845863345329853,0.5802120883564807,-1.319331749435844,3.0
3.285002790261974,0.5796627751675221,-1.3187070658423607,3.0
3.2854192459909624,0.5791137221316216,-1.3180823822488783,3.0
3.285835701719951,0.57856492924879,-1.317457698655395,3.0
3.28625215744894,0.5780163965190148,-1.3168330150619125,3.0
3.286668613177928,0.5774681239422979,-1.31620833146843,3.0
3.287085068906917,0.576920111518648,-1.3155836478749467,3.0
3.2875015246359056,0.5763723592480599,-1.3149589642814634,3.0
3.287917980364894,0.5758248671305264,-1.314334280687981,3.0
3.2883344360938827,0.57527763516606,-1.3137095970944985,3.0
3.2887508918228714,0.5747306633546554,-1.3130849135010152,3.0
3.2891673475518597,0.5741839516963072,-1.3124602299075327,3.0
3.2895838032808484,0.5736375001910226,-1.3118355463140494,3.0
3.290000259009837,0.5730913088387997,-1.311210862720566,3.0
3.2904167147388255,0.5725453776396403,-1.3105861791270836,3.0
3.290833170467814,0.5719997065935392,-1.3099614955336003,3.0
3.291249626196803,0.5714542957004998,-1.3093368119401179,3.0
3.2916660819257912,0.5709091449605239,-1.3087121283466354,3.0
3.29208253765478,0.5703642543736063,-1.308087444753152,3.0
3.2924989933837687,0.5698196239397522,-1.3074627611596688,3.0
3.292915449112757,0.569275253658958,-1.3068380775661863,3.0
3.2933319048417458,0.5687311435312257,-1.3062133939727039,3.0
3.2937483605707345,0.5681872935565551,-1.3055887103792205,3.0
3.294164816299723,0.5676437037349462,-1.304964026785738,3.0
3.2945812720287115,0.5671003740663974,-1.3043393431922548,3.0
3.2949977277577003,0.5665573045509102,-1.3037146595987714,3.0
3.2954141834866886,0.5660144951884849,-1.303089976005289,3.0
3.2958306392156773,0.5654719459791213,-1.3024652924118056,3.0
3.296247094944666,0.5649296569228159,-1.3018406088183232,3.0
3.2966635506736544,0.5643876280195759,-1.3012159252248408,3.0
3.297080006402643,0.5638458592693958,-1.3005912416313574,3.0
3.2974964621316314,0.5633043506722775,-1.299966558037875,3.0
3.29791291786062,0.5627631022282191,-1.2993418744443916,3.0
3.298329373589609,0.5622221139372225,-1.2987171908509092,3.0
3.298745829318597,0.5616813857992877,-1.2980925072574268,3.0
3.299162285047586,0.5611409178144147,-1.2974678236639434,3.0
3.2995787407765746,0.5606007099825998,-1.29684314007046,3.0
3.299995196505563,0.5600607623038503,-1.2962184564769776,3.0
3.3004116522345517,0.5595210747781589,-1.2955937728834943,3.0
3.3008281079635404,0.5589816474055311,-1.294969089290011,3.0
3.3012445636925287,0.5584424801859651,-1.2943444056965285,3.0
3.3016610194215175,0.557903573119459,-1.293719722103046,3.0
3.302077475150506,0.557364926206013,-1.2930950385095628,3.0
3.3024939308794945,0.5568265394456322,-1.2924703549160803,3.0
3.3029103866084832,0.5562884128383079,-1.291845671322597,3.0
3.303326842337472,0.5557505463840471,-1.2912209877291145,3.0
3.3037432980664603,0.555212940082848,-1.290596304135632,3.0
3.304159753795449,0.5546755939347108,-1.2899716205421488,3.0
3.3045762095244378,0.5541385079396317,-1.2893469369486654,3.0
3.304992665253426,0.5536016820976197,-1.288722253355183,3.0
3.305409120982415,0.5530651164086624,-1.2880975697616996,3.0
3.3058255767114035,0.5525288108727704,-1.2874728861682163,3.0
3.306242032440392,0.5519927654899401,-1.2868482025747339,3.0
3.3066584881693806,0.5514569802601699,-1.2862235189812514,3.0
3.3070749438983693,0.5509214551834596,-1.285598835387768,3.0
3.3074913996273576,0.5503861902598128,-1.2849741517942856,3.0
3.3079078553563463,0.5498511854892261,-1.2843494682008023,3.0
3.3083243110853346,0.5493164408717028,-1.2837247846073199,3.0
3.3087407668143234,0.5487819564072378,-1.2831001010138374,3.0
3.309157222543312,0.5482477320958363,-1.282475417420354,3.0
3.3095736782723004,0.5477137679374948,-1.2818507338268716,3.0
3.309990134001289,0.5471800639322151,-1.2812260502333883,3.0
3.310406589730278,0.5466466200799953,-1.280601366639905,3.0
3.310823045459266,0.5461134363808409,-1.2799766830464225,3.0
3.311239501188255,0.5455805128347446,-1.2793519994529392,3.0
3.3116559569172437,0.5450478494417084,-1.2787273158594568,3.0
3.312072412646232,0.5445154462017374,-1.2781026322659743,3.0
3.3124888683752207,0.5439833031148247,-1.277477948672491,3.0
3.3129053241042095,0.5434514201809737,-1.2768532650790076,3.0
3.3133217798331978,0.5429197974001845,-1.2762285814855252,3.0
3.3137382355621865,0.542388434772457,-1.2756038978920428,3.0
3.3141546912911752,0.5418573322977895,-1.2749792142985594,3.0
3.3145711470201635,0.541326489976182,-1.274354530705077,3.0
3.3149876027491523,0.5407959078076416,-1.2737298471115936,3.0
3.315404058478141,0.5402655857921577,-1.2731051635181103,3.0
3.3158205142071293,0.5397355239297337,-1.2724804799246279,3.0
3.316236969936118,0.5392057222203768,-1.2718557963311445,3.0
3.316653425665107,0.5386761806640763,-1.271231112737662,3.0
3.317069881394095,0.5381468992608376,-1.2706064291441796,3.0
3.317486337123084,0.5376178780106606,-1.2699817455506963,3.0
3.3179027928520726,0.537089116913549,-1.269357061957213,3.0
3.318319248581061,0.536560615969492,-1.2687323783637305,3.0
3.3187357043100496,0.5360323751785003,-1.268107694770248,3.0
3.319152160039038,0.5355043945405704,-1.2674830111767657,3.0
3.3195686157680266,0.5349766740557005,-1.2668583275832823,3.0
3.3199850714970154,0.5344492137238905,-1.266233643989799,3.0
3.3204015272260037,0.5339220135451459,-1.2656089603963165,3.0
3.3208179829549924,0.5333950735194595,-1.2649842768028332,3.0
3.321234438683981,0.5328683936468348,-1.2643595932093499,3.0
3.3216508944129695,0.5323419739272719,-1.2637349096158674,3.0
3.322067350141958,0.531815814360769,-1.263110226022385,3.0
3.322483805870947,0.5312899149473278,-1.2624855424289017,3.0
3.3229002615999352,0.5307642756869502,-1.2618608588354192,3.0
3.323316717328924,0.5302388965796325,-1.2612361752419359,3.0
3.3237331730579127,0.5297137776253749,-1.2606114916484534,3.0
3.324149628786901,0.5291889188241807,-1.259986808054971,3.0
3.3245660845158898,0.5286643201760484,-1.2593621244614877,3.0
3.3249825402448785,0.5281399816809742,-1.2587374408680043,3.0
3.325398995973867,0.5276159033389636,-1.2581127572745219,3.0
3.3258154517028555,0.5270920851500147,-1.2574880736810385,3.0
3.3262319074318443,0.526568527114124,-1.2568633900875552,3.0
3.3266483631608326,0.5260452292312987,-1.2562387064940728,3.0
3.3270648188898213,0.5255221915015316,-1.2556140229005903,3.0
3.32748127461881,0.5249994139248262,-1.254989339307107,3.0
3.3278977303477983,0.5244768965011843,-1.2543646557136245,3.0
3.328314186076787,0.5239546392306007,-1.2537399721201412,3.0
3.328730641805776,0.5234326421130806,-1.2531152885266588,3.0
3.329147097534764,0.5229109051486223,-1.2524906049331763,3.0
3.329563553263753,0.5223894283372221,-1.251865921339693,3.0
3.3299800089927416,0.5218682116788855,-1.2512412377462097,3.0
3.33039646472173,0.5213472551736107,-1.2506165541527272,3.0
3.3308129204507186,0.5208265588213958,-1.2499918705592439,3.0
3.331229376179707,0.5203061226222445,-1.2493671869657614,3.0
3.3316458319086957,0.5197859465761532,-1.248742503372278,3.0
3.3320622876376844,0.5192660306831218,-1.2481178197787957,3.0
3.3324787433666727,0.518746374943154,-1.2474931361853132,3.0
3.3328951990956615,0.5182269793562462,-1.2468684525918299,3.0
3.33331165482465,0.5177078439224001,-1.2462437689983465,3.0
3.3337281105536385,0.5171889686416158,-1.245619085404864,3.0
3.3341445662826272,0.5166703535138897,-1.2449944018113817,3.0
3.334561022011616,0.5161519985392289,-1.2443697182178983,3.0
3.3349774777406043,0.5156339037176281,-1.2437450346244159,3.0
3.335393933469593,0.5151160690490872,-1.2431203510309325,3.0
3.3358103891985817,0.5145984945336082,-1.2424956674374492,3.0
3.33622684492757,0.5140811801711926,-1.2418709838439668,3.0
3.336643300656559,0.5135641259618371,-1.2412463002504834,3.0
3.3370597563855475,0.5130473319055415,-1.240621616657001,3.0
3.337476212114536,0.5125307980023095,-1.2399969330635185,3.0
3.3378926678435246,0.5120145242521374,-1.2393722494700352,3.0
3.3383091235725133,0.5114985106550254,-1.2387475658765519,3.0
3.3387255793015016,0.5109827572109769,-1.2381228822830694,3.0
3.3391420350304903,0.5104672639199883,-1.237498198689587,3.0
3.339558490759479,0.5099520307820615,-1.2368735150961037,3.0
3.3399749464884674,0.5094370577971965,-1.2362488315026212,3.0
3.340391402217456,0.5089223449653932,-1.2356241479091379,3.0
3.340807857946445,0.50840789228665,-1.2349994643156545,3.0
3.341224313675433,0.5078936997609684,-1.234374780722172,3.0
3.341640769404422,0.5073797673883487,-1.2337500971286888,3.0
3.34205722513341,0.5068660951687871,-1.2331254135352063,3.0
3.342473680862399,0.5063526831022944,-1.2325007299417239,3.0
3.3428901365913877,0.5058395311888564,-1.2318760463482405,3.0
3.343306592320376,0.5053266394284801,-1.231251362754758,3.0
3.3437230480493647,0.5048140078211691,-1.2306266791612748,3.0
3.3441395037783535,0.5043016363669164,-1.2300019955677923,3.0
3.3445559595073417,0.5037895250657218,-1.2293773119743099,3.0
3.3449724152363305,0.5032776739175926,-1.2287526283808266,3.0
3.3453888709653192,0.5027660829225269,-1.2281279447873432,3.0
3.3458053266943075,0.5022547520805176,-1.2275032611938608,3.0
3.3462217824232963,0.5017436813915719,-1.2268785776003774,3.0
3.346638238152285,0.5012328708556897,-1.226253894006894,3.0
3.3470546938812733,0.5007223204728639,-1.2256292104134117,3.0
3.347471149610262,0.5002120302431035,-1.2250045268199292,3.0
3.347887605339251,0.4997020001664012,-1.2243798432264459,3.0
3.348304061068239,0.4991922302427625,-1.2237551596329634,3.0
3.348720516797228,0.49868272047218376,-1.22313047603948,3.0
3.3491369725262166,0.49817347085466857,-1.2225057924459977,3.0
3.349553428255205,0.49766448139021335,-1.2218811088525152,3.0
3.3499698839841936,0.4971557520788199,-1.2212564252590319,3.0
3.3503863397131823,0.49664728292048643,-1.2206317416655486,3.0
3.3508027954421706,0.4961390739152147,-1.220007058072066,3.0
3.3512192511711594,0.4956311250630048,-1.2193823744785828,3.0
3.351635706900148,0.4951234363638566,-1.2187576908850994,3.0
3.3520521626291364,0.49461600781777015,-1.218133007291617,3.0
3.352468618358125,0.4941088394247437,-1.2175083236981346,3.0
3.3528850740871134,0.493601931184779,-1.216883640104652,3.0
3.353301529816102,0.4930952830978761,-1.2162589565111688,3.0
3.353717985545091,0.4925888951640349,-1.2156342729176854,3.0
3.3541344412740792,0.49208276738325374,-1.215009589324203,3.0
3.354550897003068,0.4915768997555343,-1.2143849057307206,3.0
3.3549673527320567,0.49107129228087487,-1.2137602221372372,3.0
3.355383808461045,0.49056594495928074,-1.2131355385437548,3.0
3.3558002641900337,0.49006085779074304,-1.2125108549502714,3.0
3.3562167199190225,0.4895560307752689,-1.2118861713567881,3.0
3.356633175648011,0.4890514639128565,-1.2112614877633057,3.0
3.3570496313769995,0.48854715720350406,-1.2106368041698223,3.0
3.3574660871059883,0.4880431106472134,-1.21001212057634,3.0
3.3578825428349766,0.48753932424398627,-1.2093874369828574,3.0
3.3582989985639653,0.48703579799381735,-1.2087627533893741,3.0
3.358715454292954,0.486532531896712,-1.2081380697958908,3.0
3.3591319100219423,0.4860295259526666,-1.2075133862024083,3.0
3.359548365750931,0.48552678016168294,-1.206888702608926,3.0
3.35996482147992,0.4850242945237593,-1.2062640190154426,3.0
3.360381277208908,0.48452206903889916,-1.2056393354219601,3.0
3.360797732937897,0.484020103707099,-1.2050146518284768,3.0
3.3612141886668856,0.48351839852836065,-1.2043899682349934,3.0
3.361630644395874,0.4830169535026858,-1.203765284641511,3.0
3.3620471001248626,0.4825157686300674,-1.2031406010480277,3.0
3.3624635558538514,0.4820148439105125,-1.2025159174545452,3.0
3.3628800115828397,0.4815141793440212,-1.2018912338610628,3.0
3.3632964673118284,0.48101377493058983,-1.2012665502675794,3.0
3.363712923040817,0.4805136306702167,-1.2006418666740961,3.0
3.3641293787698054,0.48001374656290885,-1.2000171830806137,3.0
3.364545834498794,0.479514122608661,-1.1993924994871312,3.0
3.3649622902277825,0.4790147588074749,-1.1987678158936488,3.0
3.3653787459567712,0.4785156551593488,-1.1981431323001654,3.0
3.36579520168576,0.47801681166428445,-1.1975184487066821,3.0
3.3662116574147483,0.47751822832228363,-1.1968937651131997,3.0
3.366628113143737,0.477019905133341,-1.1962690815197163,3.0
3.3670445688727257,0.4765218420974602,-1.195644397926233,3.0
3.367461024601714,0.47602403921464287,-1.1950197143327506,3.0
3.3678774803307028,0.47552649648488376,-1.1943950307392681,3.0
3.3682939360596915,0.4750292139081882,-1.1937703471457848,3.0
3.36871039178868,0.4745321914845526,-1.1931456635523023,3.0
3.3691268475176686,0.47403542921398056,-1.192520979958819,3.0
3.3695433032466573,0.4735389270964685,-1.1918962963653366,3.0
3.3699597589756456,0.4730426851320164,-1.1912716127718541,3.0
3.3703762147046343,0.47254670332062787,-1.1906469291783708,3.0
3.370792670433623,0.47205098166229753,-1.1900222455848875,3.0
3.3712091261626114,0.4715555201570307,-1.189397561991405,3.0
3.3716255818916,0.4710603188048257,-1.1887728783979217,3.0
3.372042037620589,0.4705653776056806,-1.1881481948044383,3.0
3.372458493349577,0.47007069655959555,-1.187523511210956,3.0
3.372874949078566,0.4695762756665758,-1.1868988276174735,3.0
3.3732914048075546,0.469082114926616,-1.1862741440239901,3.0
3.373707860536543,0.4685882143397144,-1.1856494604305077,3.0
3.3741243162655317,0.46809457390587816,-1.1850247768370243,3.0
3.3745407719945204,0.4676011936251019,-1.184400093243542,3.0
3.3749572277235087,0.4671080734973838,-1.1837754096500595,3.0
3.3753736834524974,0.46661521352273105,-1.1831507260565761,3.0
3.3757901391814857,0.4661226137011383,-1.1825260424630937,3.0
3.3762065949104745,0.46563027403260726,-1.1819013588696103,3.0
3.376623050639463,0.4651381945171362,-1.181276675276127,3.0
3.3770395063684515,0.46464637515472873,-1.1806519916826446,3.0
3.3774559620974403,0.46415481594537944,-1.1800273080891612,3.0
3.377872417826429,0.46366351688909546,-1.1794026244956788,3.0
3.3782888735554173,0.46317247798587147,-1.1787779409021963,3.0
3.378705329284406,0.46268169923570746,-1.178153257308713,3.0
3.3791217850133948,0.4621911806386034,-1.1775285737152297,3.0
3.379538240742383,0.4617009221945647,-1.1769038901217472,3.0
3.379954696471372,0.4612109239035842,-1.1762792065282648,3.0
3.3803711522003606,0.46072118576566545,-1.1756545229347815,3.0
3.380787607929349,0.46023170778081024,-1.175029839341299,3.0
3.3812040636583376,0.45974248994901323,-1.1744051557478157,3.0
3.3816205193873263,0.45925353227027976,-1.1737804721543323,3.0
3.3820369751163146,0.45876483474460805,-1.17315578856085,3.0
3.3824534308453034,0.45827639737199455,-1.1725311049673666,3.0
3.382869886574292,0.4577882201524446,-1.1719064213738841,3.0
3.3832863423032804,0.45730030308595637,-1.1712817377804017,3.0
3.383702798032269,0.45681264617252815,-1.1706570541869183,3.0
3.384119253761258,0.4563252494121617,-1.170032370593435,3.0
3.384535709490246,0.455838112804857,-1.1694076869999526,3.0
3.384952165219235,0.45535123635061225,-1.1687830034064701,3.0
3.3853686209482237,0.4548646200494293,-1.1681583198129868,3.0
3.385785076677212,0.45437826390130986,-1.1675336362195043,3.0
3.3862015324062007,0.4538921679062504,-1.166908952626021,3.0
3.386617988135189,0.45340633206425274,-1.1662842690325386,3.0
3.3870344438641777,0.45292075637531504,-1.1656595854390552,3.0
3.3874508995931665,0.4524354408394373,-1.165034901845572,3.0
3.3878673553221548,0.4519503854566249,-1.1644102182520895,3.0
3.3882838110511435,0.4514655902268707,-1.163785534658607,3.0
3.3887002667801323,0.4509810551501783,-1.1631608510651237,3.0
3.3891167225091205,0.4504967802265494,-1.1625361674716412,3.0
3.3895331782381093,0.4500127654559787,-1.161911483878158,3.0
3.389949633967098,0.44952901083846974,-1.1612868002846755,3.0
3.3903660896960863,0.4490455163740261,-1.160662116691193,3.0
3.390782545425075,0.44856228206263893,-1.1600374330977097,3.0
3.391199001154064,0.44807930790431527,-1.1594127495042263,3.0
3.391615456883052,0.4475965938990516,-1.158788065910744,3.0
3.392031912612041,0.44711414004685146,-1.1581633823172606,3.0
3.3924483683410296,0.44663194634770953,-1.1575386987237772,3.0
3.392864824070018,0.44615001280163114,-1.1569140151302948,3.0
3.3932812797990066,0.4456683394086145,-1.1562893315368123,3.0
3.3936977355279954,0.44518692616865785,-1.155664647943329,3.0
3.3941141912569837,0.44470577308176296,-1.1550399643498466,3.0
3.3945306469859724,0.4442248801479298,-1.1544152807563632,3.0
3.394947102714961,0.4437442473671567,-1.1537905971628808,3.0
3.3953635584439494,0.44326387473944706,-1.1531659135693983,3.0
3.395780014172938,0.44278376226479743,-1.152541229975915,3.0
3.396196469901927,0.4423039099432078,-1.1519165463824317,3.0
3.396612925630915,0.4418243177746817,-1.1512918627889492,3.0
3.397029381359904,0.44134498575921555,-1.150667179195466,3.0
3.3974458370888923,0.44086591389681296,-1.1500424956019835,3.0
3.397862292817881,0.44038710218746857,-1.1494178120085001,3.0
3.3982787485468697,0.43990855063118595,-1.1487931284150177,3.0
3.398695204275858,0.43943025922796686,-1.1481684448215352,3.0
3.3991116600048468,0.43895222797780775,-1.147543761228052,3.0
3.3995281157338355,0.4384744568807104,-1.1469190776345686,3.0
3.399944571462824,0.43799694593667304,-1.1462943940410861,3.0
3.4003610271918125,0.43751969514569744,-1.1456697104476037,3.0
3.4007774829208013,0.4370427045077836,-1.1450450268541204,3.0
3.4011939386497896,0.43656597402292796,-1.144420343260638,3.0
3.4016103943787783,0.4360895036911394,-1.1437956596671546,3.0
3.402026850107767,0.43561329351240907,-1.1431709760736712,3.0
3.4024433058367554,0.43513734348673694,-1.1425462924801888,3.0
3.402859761565744,0.43466165361413367,-1.1419216088867055,3.0
3.403276217294733,0.43418622389458683,-1.141296925293223,3.0
3.403692673023721,0.4337110543281,-1.1406722416997406,3.0
3.40410912875271,0.43323614491467666,-1.1400475581062572,3.0
3.4045255844816986,0.4327614956543169,-1.139422874512774,3.0
3.404942040210687,0.4322871065470135,-1.1387981909192915,3.0
3.4053584959396757,0.4318129775927737,-1.138173507325809,3.0
3.4057749516686644,0.43133910879159565,-1.1375488237323257,3.0
3.4061914073976527,0.43086550014347935,-1.1369241401388432,3.0
3.4066078631266414,0.43039215164842304,-1.13629945654536,3.0
3.40702431885563,0.4299190633064285,-1.1356747729518766,3.0
3.4074407745846185,0.42944623511749747,-1.1350500893583941,3.0
3.407857230313607,0.42897366708162465,-1.1344254057649108,3.0
3.408273686042596,0.4285013591988136,-1.1338007221714284,3.0
3.4086901417715842,0.4280293114690661,-1.133176038577946,3.0
3.409106597500573,0.4275575238923768,-1.1325513549844626,3.0
3.4095230532295613,0.4270859964687528,-1.1319266713909801,3.0
3.40993950895855,0.426614729198187,-1.1313019877974968,3.0
3.4103559646875388,0.42614372208068296,-1.1306773042040144,3.0
3.410772420416527,0.4256729751162407,-1.130052620610532,3.0
3.411188876145516,0.4252024883048602,-1.1294279370170486,3.0
3.4116053318745045,0.42473226164653965,-1.1288032534235652,3.0
3.412021787603493,0.4242622951412809,-1.1281785698300828,3.0
3.4124382433324816,0.4237925887890839,-1.1275538862365995,3.0
3.4128546990614703,0.42332314258994685,-1.1269292026431161,3.0
3.4132711547904586,0.42285395654387337,-1.1263045190496337,3.0
3.4136876105194474,0.42238503065085986,-1.1256798354561512,3.0
3.414104066248436,0.42191636491090634,-1.125055151862668,3.0
3.4145205219774244,0.42144795932401813,-1.1244304682691855,3.0
3.414936977706413,0.42097981389018635,-1.1238057846757021,3.0
3.415353433435402,0.4205119286094199,-1.1231811010822197,3.0
3.41576988916439,0.4200443034817134,-1.1225564174887372,3.0
3.416186344893379,0.4195769385070669,-1.121931733895254,3.0
3.4166028006223677,0.41910983368548393,-1.1213070503017706,3.0
3.417019256351356,0.41864298901696095,-1.1206823667082881,3.0
3.4174357120803447,0.41817640450149973,-1.1200576831148048,3.0
3.4178521678093334,0.4177100801390985,-1.1194329995213215,3.0
3.4182686235383217,0.4172440159297608,-1.118808315927839,3.0
3.4186850792673105,0.4167782118734831,-1.1181836323343566,3.0
3.419101534996299,0.4163126679702671,-1.1175589487408732,3.0
3.4195179907252875,0.41584738422011114,-1.1169342651473908,3.0
3.4199344464542762,0.4153823606230169,-1.1163095815539075,3.0
3.4203509021832645,0.41491759717898624,-1.115684897960425,3.0
3.4207673579122533,0.41445309388801554,-1.1150602143669426,3.0
3.421183813641242,0.41398885075010483,-1.1144355307734592,3.0
3.4216002693702303,0.41352486776525765,-1.1138108471799768,3.0
3.422016725099219,0.41306114493347046,-1.1131861635864935,3.0
3.422433180828208,0.41259768225474325,-1.1125614799930101,3.0
3.422849636557196,0.41213447972908135,-1.1119367963995277,3.0
3.423266092286185,0.4116715373564759,-1.1113121128060444,3.0
3.4236825480151736,0.4112088551369357,-1.110687429212562,3.0
3.424099003744162,0.41074643307045555,-1.1100627456190795,3.0
3.4245154594731506,0.41028427115703536,-1.1094380620255961,3.0
3.4249319152021394,0.40982236939667693,-1.1088133784321128,3.0
3.4253483709311277,0.40936072778938204,-1.1081886948386304,3.0
3.4257648266601164,0.40889934633514535,-1.107564011245148,3.0
3.426181282389105,0.4084382250339722,-1.1069393276516646,3.0
3.4265977381180934,0.4079773638858608,-1.1063146440581821,3.0
3.427014193847082,0.4075167628908076,-1.1056899604646988,3.0
3.427430649576071,0.4070564220488162,-1.1050652768712155,3.0
3.427847105305059,0.4065963413598883,-1.104440593277733,3.0
3.428263561034048,0.4061365208240222,-1.1038159096842497,3.0
3.4286800167630367,0.40567696044121604,-1.1031912260907673,3.0
3.429096472492025,0.40521766021147165,-1.1025665424972848,3.0
3.4295129282210137,0.40475862013478725,-1.1019418589038015,3.0
3.4299293839500025,0.4042998402111646,-1.1013171753103181,3.0
3.4303458396789908,0.4038413204406037,-1.1006924917168357,3.0
3.4307622954079795,0.4033830608231046,-1.1000678081233533,3.0
3.431178751136968,0.4029250613586637,-1.0994431245298708,3.0
3.4315952068659565,0.4024673220472881,-1.0988184409363875,3.0
3.4320116625949453,0.40200984288897423,-1.0981937573429041,3.0
3.4324281183239336,0.4015526238837186,-1.0975690737494217,3.0
3.4328445740529223,0.4010956650315247,-1.0969443901559384,3.0
3.433261029781911,0.40063896633239615,-1.096319706562455,3.0
3.4336774855108994,0.40018252778632224,-1.0956950229689726,3.0
3.434093941239888,0.39972634939331364,-1.0950703393754901,3.0
3.434510396968877,0.399270431153365,-1.0944456557820068,3.0
3.434926852697865,0.39881477306647817,-1.0938209721885244,3.0
3.435343308426854,0.39835937513265485,-1.093196288595041,3.0
3.4357597641558426,0.39790423735188973,-1.0925716050015586,3.0
3.436176219884831,0.39744935972418816,-1.0919469214080761,3.0
3.4365926756138196,0.39699474224954656,-1.0913222378145928,3.0
3.4370091313428084,0.3965403849279667,-1.0906975542211095,3.0
3.4374255870717967,0.39608628775944865,-1.090072870627627,3.0
3.4378420428007854,0.39563245074399056,-1.0894481870341437,3.0
3.438258498529774,0.39517887388159423,-1.0888235034406604,3.0
3.4386749542587625,0.39472555717225966,-1.088198819847178,3.0
3.439091409987751,0.39427250061598684,-1.0875741362536955,3.0
3.43950786571674,0.393819704212774,-1.0869494526602121,3.0
3.4399243214457282,0.3933671679626247,-1.0863247690667297,3.0
3.440340777174717,0.3929148918655354,-1.0857000854732464,3.0
3.4407572329037057,0.3924628759215061,-1.085075401879764,3.0
3.441173688632694,0.39201112013054207,-1.0844507182862815,3.0
3.4415901443616828,0.3915596244926345,-1.0838260346927981,3.0
3.4420066000906715,0.39110838900779044,-1.0832013510993148,3.0
3.44242305581966,0.39065741367600815,-1.0825766675058324,3.0
3.4428395115486485,0.3902066984972876,-1.081951983912349,3.0
3.443255967277637,0.3897562434716271,-1.0813273003188666,3.0
3.4436724230066256,0.3893060485990283,-1.0807026167253833,3.0
3.4440888787356143,0.3888561138794895,-1.0800779331319008,3.0
3.4445053344646026,0.3884064393130142,-1.0794532495384184,3.0
3.4449217901935913,0.38795702489959893,-1.078828565944935,3.0
3.44533824592258,0.3875078706392454,-1.0782038823514517,3.0
3.4457547016515684,0.38705897653195365,-1.0775791987579693,3.0
3.446171157380557,0.38661034257772187,-1.0769545151644868,3.0
3.446587613109546,0.38616196877655184,-1.0763298315710035,3.0
3.447004068838534,0.3857138551284436,-1.075705147977521,3.0
3.447420524567523,0.3852660016333971,-1.0750804643840377,3.0
3.4478369802965116,0.38481840829141056,-1.0744557807905544,3.0
3.4482534360255,0.3843710751024876,-1.073831097197072,3.0
3.4486698917544887,0.3839240020666228,-1.0732064136035886,3.0
3.4490863474834774,0.38347718918382157,-1.0725817300101061,3.0
3.4495028032124657,0.3830306364540821,-1.0719570464166237,3.0
3.4499192589414545,0.3825843438774026,-1.0713323628231404,3.0
3.450335714670443,0.38213831145378485,-1.070707679229657,3.0
3.4507521703994315,0.3816925391832289,-1.0700829956361746,3.0
3.4511686261284202,0.3812470270657311,-1.0694583120426921,3.0
3.451585081857409,0.38080177510129865,-1.0688336284492088,3.0
3.4520015375863973,0.38035678328992795,-1.0682089448557264,3.0
3.452417993315386,0.3799120516316137,-1.067584261262243,3.0
3.4528344490443748,0.3794675801263647,-1.0669595776687597,3.0
3.453250904773363,0.37902336877417575,-1.0663348940752773,3.0
3.453667360502352,0.37857941757504854,-1.065710210481794,3.0
3.45408381623134,0.3781357265289831,-1.0650855268883115,3.0
3.454500271960329,0.3776922956359776,-1.064460843294829,3.0
3.4549167276893176,0.3772491248960339,-1.0638361597013457,3.0
3.455333183418306,0.37680621430915373,-1.0632114761078633,3.0
3.4557496391472946,0.37636356387533176,-1.06258679251438,3.0
3.4561660948762833,0.37592117359457156,-1.0619621089208975,3.0
3.4565825506052716,0.3754790434668749,-1.061337425327415,3.0
3.4569990063342604,0.3750371734922364,-1.0607127417339317,3.0
3.457415462063249,0.3745955636706615,-1.0600880581404484,3.0
3.4578319177922374,0.3741542140021483,-1.059463374546966,3.0
3.458248373521226,0.37371312448669336,-1.0588386909534826,3.0
3.458664829250215,0.37327229512430193,-1.0582140073599993,3.0
3.459081284979203,0.3728317259149687,-1.0575893237665168,3.0
3.459497740708192,0.3723914168587026,-1.0569646401730344,3.0
3.4599141964371807,0.37195136795549466,-1.056339956579551,3.0
3.460330652166169,0.37151157920534494,-1.0557152729860686,3.0
3.4607471078951577,0.3710720506082641,-1.0550905893925853,3.0
3.4611635636241465,0.37063278216423967,-1.0544659057991028,3.0
3.4615800193531348,0.37019377387327346,-1.0538412222056204,3.0
3.4619964750821235,0.36975502573537256,-1.053216538612137,3.0
3.4624129308111122,0.36931653775053697,-1.0525918550186537,3.0
3.4628293865401005,0.36887830991875425,-1.0519671714251713,3.0
3.4632458422690893,0.36844034224003686,-1.051342487831688,3.0
3.463662297998078,0.36800263471438477,-1.0507178042382046,3.0
3.4640787537270663,0.36756518734178734,-1.0500931206447222,3.0
3.464495209456055,0.36712800012225344,-1.0494684370512397,3.0
3.4649116651850433,0.3666910730557831,-1.0488437534577573,3.0
3.465328120914032,0.3662544061423709,-1.048219069864274,3.0
3.465744576643021,0.36581799938202053,-1.0475943862707906,3.0
3.466161032372009,0.3653818527747337,-1.0469697026773082,3.0
3.466577488100998,0.3649459663205068,-1.0463450190838257,3.0
3.4669939438299866,0.3645103400193417,-1.0457203354903424,3.0
3.467410399558975,0.3640749738712383,-1.04509565189686,3.0
3.4678268552879636,0.3636398678761932,-1.0444709683033766,3.0
3.4682433110169524,0.36320502203421157,-1.0438462847098933,3.0
3.4686597667459407,0.3627704363452917,-1.0432216011164108,3.0
3.4690762224749294,0.3623361108094336,-1.0425969175229275,3.0
3.469492678203918,0.3619020454266355,-1.041972233929445,3.0
3.4699091339329065,0.36146824019690094,-1.0413475503359626,3.0
3.470325589661895,0.36103469512022457,-1.0407228667424793,3.0
3.470742045390884,0.36060141019661174,-1.040098183148996,3.0
3.4711585011198722,0.36016838542606067,-1.0394734995555135,3.0
3.471574956848861,0.3597356208085678,-1.038848815962031,3.0
3.4719914125778497,0.3593031163441385,-1.0382241323685477,3.0
3.472407868306838,0.3588708720327709,-1.0375994487750653,3.0
3.4728243240358267,0.35843888787446154,-1.036974765181582,3.0
3.4732407797648155,0.3580071638692157,-1.0363500815880986,3.0
3.473657235493804,0.35757570001703165,-1.0357253979946162,3.0
3.4740736912227925,0.35714449631790934,-1.0351007144011328,3.0
3.4744901469517813,0.356713552771847,-1.0344760308076504,3.0
3.4749066026807696,0.35628286937884823,-1.033851347214168,3.0
3.4753230584097583,0.35585244613890765,-1.0332266636206846,3.0
3.4757395141387466,0.3554222830520306,-1.0326019800272022,3.0
3.4761559698677353,0.35499238011821355,-1.0319772964337188,3.0
3.476572425596724,0.35456273733745824,-1.0313526128402364,3.0
3.4769888813257124,0.3541333547097647,-1.030727929246754,3.0
3.477405337054701,0.3537042322351329,-1.0301032456532706,3.0
3.47782179278369,0.35327536991355935,-1.0294785620597873,3.0
3.478238248512678,0.3528467677450511,-1.0288538784663048,3.0
3.478654704241667,0.352418425729601,-1.0282291948728215,3.0
3.4790711599706556,0.35199034386721273,-1.0276045112793382,3.0
3.479487615699644,0.35156252215788975,-1.0269798276858557,3.0
3.4799040714286327,0.3511349606016232,-1.0263551440923733,3.0
3.4803205271576214,0.3507076591984202,-1.02573046049889,3.0
3.4807369828866097,0.3502806179482789,-1.0251057769054075,3.0
3.4811534386155984,0.34985383685119764,-1.0244810933119242,3.0
3.481569894344587,0.34942731590717635,-1.0238564097184417,3.0
3.4819863500735755,0.34900105511622037,-1.0232317261249593,3.0
3.4824028058025642,0.3485750544783226,-1.022607042531476,3.0
3.482819261531553,0.3481493139934866,-1.0219823589379926,3.0
3.4832357172605413,0.34772383366171233,-1.0213576753445102,3.0
3.48365217298953,0.34729861348299984,-1.0207329917510268,3.0
3.4840686287185187,0.34687365345734733,-1.0201083081575435,3.0
3.484485084447507,0.34644895358475836,-1.019483624564061,3.0
3.484901540176496,0.3460245138652276,-1.0188589409705786,3.0
3.4853179959054845,0.34560033429876036,-1.0182342573770953,3.0
3.485734451634473,0.3451764148853549,-1.0176095737836128,3.0
3.4861509073634616,0.3447527556250076,-1.0169848901901295,3.0
3.4865673630924503,0.34432935651772567,-1.016360206596647,3.0
3.4869838188214386,0.3439062175635037,-1.0157355230031646,3.0
3.4874002745504273,0.3434833387623417,-1.0151108394096813,3.0
3.4878167302794156,0.3430607201142397,-1.0144861558161988,3.0
3.4882331860084044,0.342638361619203,-1.0138614722227155,3.0
3.488649641737393,0.3422162632772263,-1.0132367886292322,3.0
3.4890660974663814,0.3417944250883078,-1.0126121050357497,3.0
3.48948255319537,0.34137284705245285,-1.0119874214422664,3.0
3.489899008924359,0.3409515291696632,-1.011362737848784,3.0
3.490315464653347,0.34053047143992643,-1.0107380542553015,3.0
3.490731920382336,0.34010967386325497,-1.0101133706618182,3.0
3.4911483761113247,0.3396891364396506,-1.0094886870683348,3.0
3.491564831840313,0.3392688591690991,-1.0088640034748524,3.0
3.4919812875693017,0.33884884205161114,-1.00823931988137,3.0
3.4923977432982904,0.3384290850871867,-1.0076146362878866,3.0
3.4928141990272787,0.3380095882758223,-1.0069899526944042,3.0
3.4932306547562675,0.3375903516175196,-1.0063652691009208,3.0
3.4936471104852562,0.3371713751122787,-1.0057405855074375,3.0
3.4940635662142445,0.33675265876009775,-1.005115901913955,3.0
3.4944800219432333,0.33633420256097857,-1.0044912183204717,3.0
3.494896477672222,0.33591600651492115,-1.0038665347269893,3.0
3.4953129334012103,0.3354980706219255,-1.0032418511335068,3.0
3.495729389130199,0.3350803948819898,-1.0026171675400235,3.0
3.496145844859188,0.3346629792951159,-1.0019924839465402,3.0
3.496562300588176,0.33424582386130375,-1.0013678003530577,3.0
3.496978756317165,0.33382892858055335,-1.0007431167595753,3.0
3.4973952120461536,0.33341229345286116,-1.000118433166092,3.0
3.497811667775142,0.3329959184782343,-0.9994937495726095,3.0
3.4982281235041306,0.3325798036566674,-0.9988690659791262,3.0
3.498644579233119,0.33216394898816226,-0.9982443823856437,3.0
3.4990610349621076,0.3317483544727171,-0.9976196987921604,3.0
3.4994774906910964,0.3313330201103337,-0.9969950151986771,3.0
3.4998939464200847,0.3309179459010121,-0.9963703316051946,3.0
3.5003104021490734,0.3305031318447522,-0.9957456480117122,3.0
3.500726857878062,0.33008857794155233,-0.9951209644182288,3.0
3.5011433136070504,0.3296742841914142,-0.9944962808247464,3.0
3.501559769336039,0.32926025059433783,-0.9938715972312631,3.0
3.501976225065028,0.3288464771503232,-0.9932469136377806,3.0
3.502392680794016,0.3284329638593686,-0.9926222300442982,3.0
3.502809136523005,0.32801971072147573,-0.9919975464508148,3.0
3.5032255922519937,0.3276067177366446,-0.9913728628573315,3.0
3.503642047980982,0.3271939849048753,-0.9907481792638491,3.0
3.5040585037099707,0.3267815122261659,-0.9901234956703657,3.0
3.5044749594389595,0.3263692997005183,-0.9894988120768824,3.0
3.5048914151679478,0.32595734732793247,-0.9888741284834,3.0
3.5053078708969365,0.3255456551084066,-0.9882494448899175,3.0
3.5057243266259253,0.3251342230419443,-0.9876247612964342,3.0
3.5061407823549136,0.32472305112854194,-0.9870000777029517,3.0
3.5065572380839023,0.32431213936820136,-0.9863753941094684,3.0
3.506973693812891,0.32390148776092076,-0.985750710515986,3.0
3.5073901495418793,0.3234910963067037,-0.9851260269225035,3.0
3.507806605270868,0.3230809650055466,-0.9845013433290202,3.0
3.508223060999857,0.3226710938574513,-0.9838766597355368,3.0
3.508639516728845,0.32226148286241596,-0.9832519761420544,3.0
3.509055972457834,0.3218521320204424,-0.9826272925485711,3.0
3.509472428186822,0.32144304133153234,-0.9820026089550886,3.0
3.509888883915811,0.3210342107956823,-0.9813779253616053,3.0
3.5103053396447996,0.3206256404128922,-0.9807532417681228,3.0
3.510721795373788,0.32021733018316567,-0.9801285581746404,3.0
3.5111382511027767,0.31980928010649734,-0.9795038745811571,3.0
3.5115547068317654,0.31940149018289254,-0.9788791909876737,3.0
3.5119711625607537,0.3189939604123495,-0.9782545073941913,3.0
3.5123876182897424,0.31858669079486646,-0.9776298238007088,3.0
3.512804074018731,0.31817968133044516,-0.9770051402072255,3.0
3.5132205297477195,0.31777293201908563,-0.9763804566137431,3.0
3.513636985476708,0.3173664428607861,-0.9757557730202597,3.0
3.514053441205697,0.3169602138555483,-0.9751310894267764,3.0
3.5144698969346853,0.31655424500337404,-0.974506405833294,3.0
3.514886352663674,0.31614853630425976,-0.9738817222398106,3.0
3.5153028083926627,0.3157430877582055,-0.9732570386463282,3.0
3.515719264121651,0.3153378993652147,-0.9726323550528457,3.0
3.5161357198506398,0.3149329711252822,-0.9720076714593624,3.0
3.5165521755796285,0.31452830303841317,-0.9713829878658791,3.0
3.516968631308617,0.3141238951046059,-0.9707583042723966,3.0
3.5173850870376056,0.31371974732385866,-0.9701336206789142,3.0
3.5178015427665943,0.31331585969617315,-0.9695089370854308,3.0
3.5182179984955826,0.31291223222154585,-0.9688842534919484,3.0
3.5186344542245713,0.31250886489998564,-0.9682595698984651,3.0
3.51905090995356,0.31210575773148364,-0.9676348863049817,3.0
3.5194673656825484,0.3117029107160416,-0.9670102027114993,3.0
3.519883821411537,0.31130032385366135,-0.966385519118016,3.0
3.520300277140526,0.3108979971443464,-0.9657608355245335,3.0
3.520716732869514,0.3104959305880879,-0.9651361519310511,3.0
3.521133188598503,0.3100941241848929,-0.9645114683375677,3.0
3.521549644327491,0.3096925779347597,-0.9638867847440853,3.0
3.52196610005648,0.3092912918376882,-0.963262101150602,3.0
3.5223825557854687,0.30889026589367496,-0.9626374175571195,3.0
3.522799011514457,0.308489500102727,-0.9620127339636371,3.0
3.5232154672434457,0.3080889944648373,-0.9613880503701537,3.0
3.5236319229724344,0.3076887489800111,-0.9607633667766704,3.0
3.5240483787014227,0.30728876364824664,-0.960138683183188,3.0
3.5244648344304115,0.3068890384695404,-0.9595139995897046,3.0
3.5248812901594,0.3064895734438977,-0.9588893159962213,3.0
3.5252977458883885,0.3060903685713168,-0.9582646324027388,3.0
3.5257142016173773,0.30569142385179404,-0.9576399488092564,3.0
3.526130657346366,0.3052927392853366,-0.9570152652157731,3.0
3.5265471130753543,0.3048943148719392,-0.9563905816222906,3.0
3.526963568804343,0.30449615061160173,-0.9557658980288073,3.0
3.5273800245333318,0.30409824650432604,-0.9551412144353248,3.0
3.52779648026232,0.3037006025501121,-0.9545165308418424,3.0
3.528212935991309,0.30330321874895994,-0.9538918472483591,3.0
3.5286293917202975,0.30290609510086774,-0.9532671636548757,3.0
3.529045847449286,0.3025092316058373,-0.9526424800613933,3.0
3.5294623031782746,0.30211262826386864,-0.95201779646791,3.0
3.5298787589072633,0.30171628507496173,-0.9513931128744266,3.0
3.5302952146362516,0.3013202020391148,-0.9507684292809442,3.0
3.5307116703652404,0.30092437915632964,-0.9501437456874617,3.0
3.531128126094229,0.3005288164266062,-0.9495190620939784,3.0
3.5315445818232174,0.3001335138499446,-0.948894378500496,3.0
3.531961037552206,0.2997384714263429,-0.9482696949070126,3.0
3.5323774932811944,0.29934368915580656,-0.9476450113135302,3.0
3.532793949010183,0.29894916703832486,-0.9470203277200477,3.0
3.533210404739172,0.29855490507390847,-0.9463956441265644,3.0
3.53362686046816,0.29816090326255384,-0.945770960533082,3.0
3.534043316197149,0.2977671616042592,-0.9451462769395986,3.0
3.5344597719261377,0.2973736800990263,-0.9445215933461153,3.0
3.534876227655126,0.2969804587468552,-0.9438969097526329,3.0
3.5352926833841147,0.29658749754774405,-0.9432722261591495,3.0
3.5357091391131035,0.29619479650169467,-0.9426475425656671,3.0
3.5361255948420918,0.29580235560870705,-0.9420228589721846,3.0
3.5365420505710805,0.2954101748687794,-0.9413981753787013,3.0
3.5369585063000692,0.2950182542819153,-0.940773491785218,3.0
3.5373749620290575,0.2946265938481112,-0.9401488081917355,3.0
3.5377914177580463,0.2942351935673688,-0.9395241245982531,3.0
3.538207873487035,0.2938440534396882,-0.9388994410047697,3.0
3.5386243292160233,0.2934531734650676,-0.9382747574112873,3.0
3.539040784945012,0.29306255364350875,-0.937650073817804,3.0
3.539457240674001,0.29267219397501165,-0.9370253902243206,3.0
3.539873696402989,0.2922820944595763,-0.9364007066308382,3.0
3.540290152131978,0.29189225509720096,-0.9357760230373549,3.0
3.5407066078609666,0.29150267588788914,-0.9351513394438724,3.0
3.541123063589955,0.29111335683163553,-0.93452665585039,3.0
3.5415395193189436,0.29072429792844545,-0.9339019722569066,3.0
3.5419559750479324,0.29033549917831536,-0.9332772886634233,3.0
3.5423724307769207,0.2899469605812488,-0.9326526050699409,3.0
3.5427888865059094,0.28955868213724223,-0.9320279214764584,3.0
3.5432053422348977,0.28917066384629564,-0.931403237882976,3.0
3.5436217979638864,0.2887829057084126,-0.9307785542894926,3.0
3.544038253692875,0.28839540772358774,-0.9301538706960093,3.0
3.5444547094218635,0.2880081698918264,-0.9295291871025269,3.0
3.544871165150852,0.2876211922131269,-0.9289045035090435,3.0
3.545287620879841,0.2872344746874873,-0.9282798199155602,3.0
3.5457040766088292,0.2868480173149077,-0.9276551363220777,3.0
3.546120532337818,0.28646182009539345,-0.9270304527285953,3.0
3.5465369880668067,0.28607588302893916,-0.926405769135112,3.0
3.546953443795795,0.2856902061155431,-0.9257810855416295,3.0
3.5473698995247838,0.2853047893552141,-0.9251564019481462,3.0
3.5477863552537725,0.2849196327479415,-0.9245317183546637,3.0
3.548202810982761,0.28453473629372894,-0.9239070347611813,3.0
3.5486192667117495,0.2841500999925799,-0.923282351167698,3.0
3.5490357224407383,0.28376572384449616,-0.9226576675742146,3.0
3.5494521781697266,0.2833816078494671,-0.9220329839807322,3.0
3.5498686338987153,0.28299775200750155,-0.9214083003872489,3.0
3.550285089627704,0.28261415631859954,-0.9207836167937655,3.0
3.5507015453566924,0.2822308207827593,-0.9201589332002831,3.0
3.551118001085681,0.28184774539997726,-0.9195342496068006,3.0
3.55153445681467,0.281464930170257,-0.9189095660133173,3.0
3.551950912543658,0.28108237509360023,-0.9182848824198349,3.0
3.552367368272647,0.2807000801700017,-0.9176601988263515,3.0
3.5527838240016356,0.2803180453994667,-0.9170355152328691,3.0
3.553200279730624,0.27993627078199346,-0.9164108316393866,3.0
3.5536167354596127,0.279554756317582,-0.9157861480459033,3.0
3.5540331911886014,0.2791735020062287,-0.91516146445242,3.0
3.5544496469175897,0.27879250784793896,-0.9145367808589375,3.0
3.5548661026465784,0.278411773842711,-0.9139120972654542,3.0
3.5552825583755667,0.278031299990543,-0.9132874136719717,3.0
3.5556990141045555,0.27765108629143676,-0.9126627300784884,3.0
3.556115469833544,0.2772711327453923,-0.912038046485006,3.0
3.5565319255625325,0.27689143935240956,-0.9114133628915235,3.0
3.5569483812915212,0.27651200611248683,-0.9107886792980402,3.0
3.55736483702051,0.27613283302562586,-0.9101639957045569,3.0
3.5577812927494983,0.27575392009182664,-0.9095393121110744,3.0
3.558197748478487,0.2753752673110892,-0.908914628517592,3.0
3.5586142042074758,0.2749968746834117,-0.9082899449241086,3.0
3.559030659936464,0.274618742208796,-0.9076652613306262,3.0
3.559447115665453,0.2742408698872403,-0.9070405777371429,3.0
3.5598635713944415,0.2738632577187463,-0.9064158941436595,3.0
3.56028002712343,0.2734859057033159,-0.9057912105501771,3.0
3.5606964828524186,0.27310881384094543,-0.9051665269566938,3.0
3.5611129385814073,0.27273198213163496,-0.9045418433632113,3.0
3.5615293943103956,0.27235541057538803,-0.9039171597697289,3.0
3.5619458500393844,0.27197909917220287,-0.9032924761762455,3.0
3.562362305768373,0.2716030479220759,-0.9026677925827622,3.0
3.5627787614973614,0.27122725682501425,-0.9020431089892798,3.0
3.56319521722635,0.2708517258810108,-0.9014184253957973,3.0
3.563611672955339,0.2704764550900691,-0.900793741802314,3.0
3.564028128684327,0.2701014444521892,-0.9001690582088315,3.0
3.564444584413316,0.26972669396736926,-0.8995443746153482,3.0
3.5648610401423046,0.26935220363561285,-0.8989196910218649,3.0
3.565277495871293,0.2689779734569182,-0.8982950074283824,3.0
3.5656939516002817,0.26860400343128177,-0.8976703238348991,3.0
3.56611040732927,0.26823029355871064,-0.8970456402414166,3.0
3.5665268630582587,0.26785684383919595,-0.8964209566479342,3.0
3.5669433187872475,0.26748365427274656,-0.8957962730544509,3.0
3.5673597745162358,0.26711072485935716,-0.8951715894609684,3.0
3.5677762302452245,0.2667380555990295,-0.8945469058674851,3.0
3.5681926859742132,0.26636564649176186,-0.8939222222740026,3.0
3.5686091417032015,0.26599349753755597,-0.8932975386805202,3.0
3.5690255974321903,0.26562160873641183,-0.8926728550870369,3.0
3.569442053161179,0.26524998008832945,-0.8920481714935535,3.0
3.5698585088901673,0.26487861159330883,-0.8914234879000711,3.0
3.570274964619156,0.2645075032513482,-0.8907988043065878,3.0
3.570691420348145,0.26413665506244755,-0.8901741207131044,3.0
3.571107876077133,0.26376606702661043,-0.889549437119622,3.0
3.571524331806122,0.2633957391438351,-0.8889247535261395,3.0
3.5719407875351106,0.2630256714141179,-0.8883000699326562,3.0
3.572357243264099,0.2626558638374661,-0.8876753863391738,3.0
3.5727736989930876,0.26228631641387246,-0.8870507027456904,3.0
3.5731901547220764,0.26191702914334236,-0.886426019152208,3.0
3.5736066104510646,0.261548002025874,-0.8858013355587255,3.0
3.5740230661800534,0.2611792350614639,-0.8851766519652422,3.0
3.574439521909042,0.26081072825011553,-0.8845519683717589,3.0
3.5748559776380304,0.2604424815918325,-0.8839272847782764,3.0
3.575272433367019,0.26007449508660585,-0.8833026011847931,3.0
3.575688889096008,0.25970676873444276,-0.8826779175913098,3.0
3.576105344824996,0.25933930253533966,-0.8820532339978273,3.0
3.576521800553985,0.2589720964893001,-0.8814285504043449,3.0
3.5769382562829732,0.2586051505963187,-0.8808038668108624,3.0
3.577354712011962,0.2582384648564009,-0.8801791832173791,3.0
3.5777711677409507,0.2578720392695466,-0.8795544996238958,3.0
3.578187623469939,0.25750587383574874,-0.8789298160304133,3.0
3.5786040791989278,0.2571399685550144,-0.8783051324369309,3.0
3.5790205349279165,0.25677432342734186,-0.8776804488434475,3.0
3.579436990656905,0.25640893845273105,-0.8770557652499651,3.0
3.5798534463858935,0.25604381363117845,-0.8764310816564818,3.0
3.5802699021148823,0.25567894896269117,-0.8758063980629984,3.0
3.5806863578438706,0.25531434444726386,-0.875181714469516,3.0
3.5811028135728593,0.25495000008489654,-0.8745570308760326,3.0
3.581519269301848,0.25458591587559276,-0.8739323472825502,3.0
3.5819357250308363,0.25422209181934896,-0.8733076636890678,3.0
3.582352180759825,0.2538585279161669,-0.8726829800955844,3.0
3.582768636488814,0.25349522416604664,-0.8720582965021011,3.0
3.583185092217802,0.25313218056898634,-0.8714336129086186,3.0
3.583601547946791,0.2527693971249878,-0.8708089293151362,3.0
3.5840180036757796,0.25240687383404925,-0.8701842457216529,3.0
3.584434459404768,0.252044610696176,-0.8695595621281704,3.0
3.5848509151337566,0.251682607711361,-0.8689348785346871,3.0
3.5852673708627454,0.2513208648796077,-0.8683101949412038,3.0
3.5856838265917337,0.2509593822009162,-0.8676855113477213,3.0
3.5861002823207224,0.2505981596752864,-0.867060827754238,3.0
3.586516738049711,0.2502371973027149,-0.8664361441607555,3.0
3.5869331937786995,0.24987649508320864,-0.8658114605672731,3.0
3.587349649507688,0.2495160530167606,-0.8651867769737898,3.0
3.5877661052366765,0.2491558711033779,-0.8645620933803073,3.0
3.5881825609656652,0.24879594934305338,-0.863937409786824,3.0
3.588599016694654,0.24843628773579063,-0.8633127261933415,3.0
3.5890154724236423,0.24807688628158964,-0.8626880425998591,3.0
3.589431928152631,0.2477177449804504,-0.8620633590063758,3.0
3.5898483838816198,0.24735886383237116,-0.8614386754128924,3.0
3.590264839610608,0.24700024283735367,-0.86081399181941,3.0
3.590681295339597,0.24664188199539616,-0.8601893082259267,3.0
3.5910977510685855,0.2462837813065022,-0.8595646246324433,3.0
3.591514206797574,0.24592594077066998,-0.8589399410389609,3.0
3.5919306625265626,0.24556836038789776,-0.8583152574454784,3.0
3.5923471182555513,0.2452110401581855,-0.8576905738519951,3.0
3.5927635739845396,0.24485398008153858,-0.8570658902585127,3.0
3.5931800297135283,0.24449718015794808,-0.8564412066650293,3.0
3.593596485442517,0.24414064038742112,-0.8558165230715469,3.0
3.5940129411715054,0.2437843607699559,-0.8551918394780644,3.0
3.594429396900494,0.2434283413055507,-0.8545671558845811,3.0
3.594845852629483,0.243072581994209,-0.8539424722910978,3.0
3.595262308358471,0.24271708283592908,-0.8533177886976153,3.0
3.59567876408746,0.24236184383070736,-0.852693105104132,3.0
3.5960952198164486,0.2420068649785474,-0.8520684215106487,3.0
3.596511675545437,0.24165214627945097,-0.8514437379171662,3.0
3.5969281312744257,0.24129768773341276,-0.8508190543236838,3.0
3.5973445870034144,0.24094348934043808,-0.8501943707302004,3.0
3.5977610427324027,0.24058955110052516,-0.849569687136718,3.0
3.5981774984613915,0.24023587301367222,-0.8489450035432347,3.0
3.59859395419038,0.23988245507988104,-0.8483203199497522,3.0
3.5990104099193685,0.23952929729915162,-0.8476956363562698,3.0
3.5994268656483572,0.23917639967148396,-0.8470709527627864,3.0
3.5998433213773455,0.2388237621968763,-0.846446269169304,3.0
3.6002597771063343,0.23847138487533037,-0.8458215855758207,3.0
3.600676232835323,0.23811926770684622,-0.8451969019823373,3.0
3.6010926885643113,0.23776741069142382,-0.8445722183888549,3.0
3.6015091442933,0.2374158138290614,-0.8439475347953715,3.0
3.601925600022289,0.23706447711976075,-0.8433228512018891,3.0
3.602342055751277,0.23671340056352186,-0.8426981676084067,3.0
3.602758511480266,0.23636258416034295,-0.8420734840149233,3.0
3.6031749672092546,0.2360120279102258,-0.84144880042144,3.0
3.603591422938243,0.23566173181316685,-0.8408241168279575,3.0
3.6040078786672316,0.23531169586917677,-0.8401994332344751,3.0
3.6044243343962203,0.23496192007824312,-0.8395747496409918,3.0
3.6048407901252086,0.23461240444036946,-0.8389500660475093,3.0
3.6052572458541974,0.23426314895556288,-0.838325382454026,3.0
3.605673701583186,0.23391415362381274,-0.8377006988605427,3.0
3.6060901573121744,0.23356541844512257,-0.8370760152670602,3.0
3.606506613041163,0.23321694341949595,-0.8364513316735769,3.0
3.606923068770152,0.23286872854693463,-0.8358266480800944,3.0
3.60733952449914,0.23252077382742797,-0.835201964486612,3.0
3.607755980228129,0.23217307926098485,-0.8345772808931287,3.0
3.6081724359571177,0.23182564484760704,-0.8339525972996453,3.0
3.608588891686106,0.23147847058728566,-0.8333279137061629,3.0
3.6090053474150947,0.2311315564800278,-0.8327032301126804,3.0
3.6094218031440835,0.23078490252582995,-0.8320785465191971,3.0
3.6098382588730717,0.23043850872469385,-0.8314538629257147,3.0
3.6102547146020605,0.2300923750766195,-0.8308291793322313,3.0
3.610671170331049,0.22974650158160692,-0.8302044957387489,3.0
3.6110876260600375,0.22940088823965432,-0.8295798121452655,3.0
3.6115040817890263,0.22905553505076348,-0.8289551285517822,3.0
3.6119205375180146,0.2287104420149344,-0.8283304449582998,3.0
3.6123369932470033,0.22836560913216708,-0.8277057613648173,3.0
3.612753448975992,0.22802103640245974,-0.827081077771334,3.0
3.6131699047049803,0.22767672382581594,-0.8264563941778515,3.0
3.613586360433969,0.22733267140223212,-0.8258317105843682,3.0
3.614002816162958,0.2269888791317083,-0.8252070269908858,3.0
3.614419271891946,0.226645347014248,-0.8245823433974033,3.0
3.614835727620935,0.22630207504984767,-0.82395765980392,3.0
3.6152521833499236,0.22595906323850734,-0.8233329762104367,3.0
3.615668639078912,0.22561631158023054,-0.8227082926169542,3.0
3.6160850948079006,0.2252738200750155,-0.8220836090234709,3.0
3.6165015505368894,0.22493158872286045,-0.8214589254299876,3.0
3.6169180062658777,0.22458961752376716,-0.8208342418365051,3.0
3.6173344619948664,0.22424790647773563,-0.8202095582430227,3.0
3.617750917723855,0.22390645558476407,-0.8195848746495393,3.0
3.6181673734528434,0.22356526484485428,-0.8189601910560569,3.0
3.618583829181832,0.22322433425800625,-0.8183355074625736,3.0
3.619000284910821,0.2228836638242182,-0.8177108238690911,3.0
3.6194167406398092,0.2225432535434937,-0.8170861402756087,3.0
3.619833196368798,0.22220310341583094,-0.8164614566821253,3.0
3.6202496520977867,0.2218632134412264,-0.815836773088642,3.0
3.620666107826775,0.22152358361968538,-0.8152120894951596,3.0
3.6210825635557637,0.22118421395120613,-0.8145874059016762,3.0
3.621499019284752,0.22084510443578687,-0.8139627223081938,3.0
3.621915475013741,0.22050625507342936,-0.8133380387147104,3.0
3.6223319307427295,0.22016766586413183,-0.812713355121228,3.0
3.622748386471718,0.21982933680789785,-0.8120886715277456,3.0
3.6231648422007066,0.21949126790472384,-0.8114639879342622,3.0
3.6235812979296953,0.2191534591546116,-0.8108393043407789,3.0
3.6239977536586836,0.2188159105575611,-0.8102146207472964,3.0
3.6244142093876723,0.2184786221135706,-0.809589937153814,3.0
3.624830665116661,0.21814159382264187,-0.8089652535603307,3.0
3.6252471208456494,0.21780482568477488,-0.8083405699668482,3.0
3.625663576574638,0.21746831769996966,-0.8077158863733649,3.0
3.626080032303627,0.21713206986822264,-0.8070912027798816,3.0
3.626496488032615,0.21679608218954094,-0.8064665191863991,3.0
3.626912943761604,0.21646035466391922,-0.8058418355929158,3.0
3.6273293994905926,0.21612488729135748,-0.8052171519994333,3.0
3.627745855219581,0.21578968007185928,-0.8045924684059509,3.0
3.6281623109485697,0.21545473300542106,-0.8039677848124676,3.0
3.6285787666775584,0.2151200460920446,-0.8033431012189842,3.0
3.6289952224065467,0.21478561933172813,-0.8027184176255018,3.0
3.6294116781355354,0.2144514527244734,-0.8020937340320193,3.0
3.629828133864524,0.21411754627028223,-0.801469050438536,3.0
3.6302445895935125,0.21378389996915104,-0.8008443668450536,3.0
3.6306610453225012,0.21345051382107982,-0.8002196832515702,3.0
3.63107750105149,0.21311738782607037,-0.7995949996580869,3.0
3.6314939567804783,0.21278452198412445,-0.7989703160646044,3.0
3.631910412509467,0.21245191629523674,-0.7983456324711211,3.0
3.6323268682384557,0.21211957075941257,-0.7977209488776387,3.0
3.632743323967444,0.21178748537664838,-0.7970962652841562,3.0
3.633159779696433,0.21145566014694595,-0.7964715816906729,3.0
3.633576235425421,0.2111240950703035,-0.7958468980971904,3.0
3.63399269115441,0.2107927901467228,-0.7952222145037071,3.0
3.6344091468833986,0.21046174537620743,-0.7945975309102247,3.0
3.634825602612387,0.2101309607587467,-0.7939728473167422,3.0
3.6352420583413756,0.20980043629435308,-0.7933481637232589,3.0
3.6356585140703643,0.20947017198301943,-0.7927234801297756,3.0
3.6360749697993526,0.20914016782474398,-0.7920987965362931,3.0
3.6364914255283414,0.20881042381953208,-0.7914741129428098,3.0
3.63690788125733,0.20848093996738193,-0.7908494293493264,3.0
3.6373243369863184,0.20815171626829176,-0.790224745755844,3.0
3.637740792715307,0.20782275272226514,-0.7896000621623616,3.0
3.638157248444296,0.20749404932929671,-0.7889753785688782,3.0
3.638573704173284,0.2071656060893936,-0.7883506949753958,3.0
3.638990159902273,0.2068374230025487,-0.7877260113819124,3.0
3.6394066156312617,0.20650950006876556,-0.78710132778843,3.0
3.63982307136025,0.20618183728804418,-0.7864766441949476,3.0
3.6402395270892387,0.20585443466038633,-0.7858519606014642,3.0
3.6406559828182274,0.20552729218578492,-0.7852272770079809,3.0
3.6410724385472157,0.2052004098642488,-0.7846025934144985,3.0
3.6414888942762045,0.2048737876957727,-0.7839779098210151,3.0
3.641905350005193,0.20454742568035833,-0.7833532262275318,3.0
3.6423218057341815,0.20422132381800395,-0.7827285426340493,3.0
3.6427382614631703,0.20389548210871133,-0.7821038590405669,3.0
3.643154717192159,0.20356990055248048,-0.7814791754470836,3.0
3.6435711729211473,0.20324457914931315,-0.7808544918536011,3.0
3.643987628650136,0.20291951789920404,-0.7802298082601178,3.0
3.6444040843791243,0.20259471680215846,-0.7796051246666353,3.0
3.644820540108113,0.2022701758581711,-0.7789804410731529,3.0
3.645236995837102,0.20194589506724725,-0.7783557574796696,3.0
3.64565345156609,0.20162187442938517,-0.7777310738861871,3.0
3.646069907295079,0.20129811394458308,-0.7771063902927038,3.0
3.6464863630240676,0.20097461361284097,-0.7764817066992205,3.0
3.646902818753056,0.20065137343416417,-0.775857023105738,3.0
3.6473192744820446,0.20032839340854558,-0.7752323395122547,3.0
3.6477357302110334,0.20000567353598875,-0.7746076559187722,3.0
3.6481521859400217,0.19968321381649545,-0.7739829723252898,3.0
3.6485686416690104,0.19936101425006036,-0.7733582887318065,3.0
3.648985097397999,0.19903907483668704,-0.7727336051383231,3.0
3.6494015531269874,0.19871739557637724,-0.7721089215448407,3.0
3.649818008855976,0.19839597646912743,-0.7714842379513582,3.0
3.650234464584965,0.1980748175149376,-0.7708595543578749,3.0
3.650650920313953,0.19775391871381132,-0.7702348707643925,3.0
3.651067376042942,0.197433280065745,-0.7696101871709091,3.0
3.6514838317719307,0.19711290157073869,-0.7689855035774258,3.0
3.651900287500919,0.19679278322879767,-0.7683608199839433,3.0
3.6523167432299077,0.19647292503991487,-0.76773613639046,3.0
3.6527331989588965,0.1961533270040956,-0.7671114527969776,3.0
3.6531496546878848,0.19583398912133454,-0.7664867692034951,3.0
3.6535661104168735,0.19551491139163701,-0.7658620856100118,3.0
3.6539825661458623,0.19519609381500125,-0.7652374020165285,3.0
3.6543990218748506,0.19487753639142547,-0.764612718423046,3.0
3.6548154776038393,0.19455923912091144,-0.7639880348295636,3.0
3.6552319333328276,0.19424120200345918,-0.7633633512360811,3.0
3.6556483890618163,0.1939234250390669,-0.7627386676425978,3.0
3.656064844790805,0.19360590822773638,-0.7621139840491145,3.0
3.6564813005197934,0.19328865156946762,-0.761489300455632,3.0
3.656897756248782,0.19297165506426062,-0.7608646168621487,3.0
3.657314211977771,0.1926549187121136,-0.7602399332686653,3.0
3.657730667706759,0.19233844251302834,-0.7596152496751829,3.0
3.658147123435748,0.19202222646700484,-0.7589905660817005,3.0
3.6585635791647366,0.1917062705740431,-0.7583658824882171,3.0
3.658980034893725,0.19139057483414312,-0.7577411988947347,3.0
3.6593964906227137,0.19107513924730313,-0.7571165153012513,3.0
3.6598129463517024,0.19075996381352311,-0.7564918317077689,3.0
3.6602294020806907,0.19044504853280664,-0.7558671481142865,3.0
3.6606458578096794,0.19013039340515192,-0.7552424645208031,3.0
3.661062313538668,0.1898159984305554,-0.7546177809273198,3.0
3.6614787692676565,0.1895018636090242,-0.7539930973338373,3.0
3.661895224996645,0.18918798894055122,-0.753368413740354,3.0
3.662311680725634,0.18887437442514177,-0.7527437301468707,3.0
3.6627281364546223,0.18856102006278874,-0.7521190465533882,3.0
3.663144592183611,0.18824792585350458,-0.7514943629599058,3.0
3.6635610479125997,0.18793509179727685,-0.7508696793664225,3.0
3.663977503641588,0.1876225178941091,-0.75024499577294,3.0
3.6643939593705768,0.1873102041440049,-0.7496203121794567,3.0
3.6648104150995655,0.186998150546966,-0.7489956285859742,3.0
3.665226870828554,0.18668635710298176,-0.7483709449924918,3.0
3.6656433265575425,0.18637482381206105,-0.7477462613990085,3.0
3.666059782286531,0.18606355067420388,-0.747121577805526,3.0
3.6664762380155196,0.18575253768940492,-0.7464968942120427,3.0
3.6668926937445083,0.1854417848576677,-0.7458722106185594,3.0
3.6673091494734966,0.18513129217899582,-0.7452475270250769,3.0
3.6677256052024854,0.18482105965338036,-0.7446228434315936,3.0
3.668142060931474,0.18451108728082843,-0.7439981598381111,3.0
3.6685585166604624,0.1842013750613365,-0.7433734762446287,3.0
3.668974972389451,0.18389192299490809,-0.7427487926511454,3.0
3.66939142811844,0.18358273108153966,-0.742124109057662,3.0
3.669807883847428,0.183273799321233,-0.7414994254641796,3.0
3.670224339576417,0.18296512771398632,-0.7408747418706971,3.0
3.6706407953054057,0.18265671625980318,-0.7402500582772138,3.0
3.671057251034394,0.18234856495868002,-0.7396253746837314,3.0
3.6714737067633827,0.18204067381061861,-0.739000691090248,3.0
3.6718901624923714,0.1817330428156172,-0.7383760074967647,3.0
3.6723066182213597,0.18142567197367931,-0.7377513239032822,3.0
3.6727230739503485,0.18111856128479964,-0.7371266403097989,3.0
3.673139529679337,0.18081171074898528,-0.7365019567163165,3.0
3.6735559854083255,0.18050512036622912,-0.735877273122834,3.0
3.6739724411373142,0.18019879013653473,-0.7352525895293507,3.0
3.674388896866303,0.17989272005990387,-0.7346279059358674,3.0
3.6748053525952913,0.179586910136333,-0.7340032223423849,3.0
3.67522180832428,0.1792813603658221,-0.7333785387489025,3.0
3.6756382640532688,0.17897607074837296,-0.7327538551554191,3.0
3.676054719782257,0.17867104128398736,-0.7321291715619367,3.0
3.676471175511246,0.17836627197265997,-0.7315044879684534,3.0
3.6768876312402345,0.17806176281439612,-0.73087980437497,3.0
3.677304086969223,0.17775751380919225,-0.7302551207814876,3.0
3.6777205426982116,0.17745352495705013,-0.7296304371880042,3.0
3.6781369984272,0.17714979625797156,-0.7290057535945218,3.0
3.6785534541561886,0.1768463277119512,-0.7283810700010394,3.0
3.6789699098851774,0.1765431193189908,-0.727756386407556,3.0
3.6793863656141657,0.17624017107909573,-0.7271317028140736,3.0
3.6798028213431544,0.17593748299226064,-0.7265070192205902,3.0
3.680219277072143,0.17563505505848553,-0.7258823356271078,3.0
3.6806357328011314,0.17533288727777396,-0.7252576520336254,3.0
3.68105218853012,0.17503097965012238,-0.724632968440142,3.0
3.681468644259109,0.17472933217553077,-0.7240082848466587,3.0
3.681885099988097,0.1744279448540027,-0.7233836012531762,3.0
3.682301555717086,0.17412681768553462,-0.7227589176596929,3.0
3.6827180114460747,0.1738259506701283,-0.7221342340662096,3.0
3.683134467175063,0.17352534380778373,-0.7215095504727271,3.0
3.6835509229040517,0.17322499709850092,-0.7208848668792447,3.0
3.6839673786330405,0.17292491054227632,-0.7202601832857614,3.0
3.6843838343620288,0.17262508413911704,-0.7196354996922789,3.0
3.6848002900910175,0.17232551788901773,-0.7190108160987956,3.0
3.6852167458200062,0.1720262117919784,-0.7183861325053131,3.0
3.6856332015489945,0.17172716584800263,-0.7177614489118307,3.0
3.6860496572779833,0.17142838005708505,-0.7171367653183474,3.0
3.686466113006972,0.171129854419231,-0.716512081724864,3.0
3.6868825687359603,0.17083158893443873,-0.7158873981313816,3.0
3.687299024464949,0.17053358360270643,-0.7152627145378982,3.0
3.687715480193938,0.1702358384240359,-0.7146380309444149,3.0
3.688131935922926,0.1699383533984271,-0.7140133473509325,3.0
3.688548391651915,0.16964112852587832,-0.71338866375745,3.0
3.688964847380903,0.16934416380639306,-0.7127639801639676,3.0
3.689381303109892,0.16904745923996778,-0.7121392965704842,3.0
3.6897977588388806,0.16875101482660249,-0.7115146129770009,3.0
3.690214214567869,0.16845483056629718,-0.7108899293835185,3.0
3.6906306702968577,0.16815890645906073,-0.710265245790036,3.0
3.6910471260258464,0.16786324250487894,-0.7096405621965527,3.0
3.6914635817548347,0.16756783870375713,-0.7090158786030702,3.0
3.6918800374838234,0.16727269505570241,-0.7083911950095869,3.0
3.692296493212812,0.16697781156070768,-0.7077665114161036,3.0
3.6927129489418005,0.16668318821876937,-0.7071418278226211,3.0
3.693129404670789,0.1663888250298946,-0.7065171442291378,3.0
3.693545860399778,0.16609472199408692,-0.7058924606356554,3.0
3.6939623161287662,0.16580087911133212,-0.7052677770421729,3.0
3.694378771857755,0.16550729638164263,-0.7046430934486896,3.0
3.6947952275867437,0.16521397380501668,-0.7040184098552063,3.0
3.695211683315732,0.16492091138144716,-0.7033937262617238,3.0
3.6956281390447208,0.16462810911094117,-0.7027690426682414,3.0
3.6960445947737095,0.16433556699349694,-0.702144359074758,3.0
3.696461050502698,0.16404328502911447,-0.7015196754812756,3.0
3.6968775062316865,0.163751263217792,-0.7008949918877923,3.0
3.6972939619606753,0.16345950155953126,-0.7002703082943089,3.0
3.6977104176896636,0.1631680000543323,-0.6996456247008265,3.0
3.6981268734186523,0.1628767587021951,-0.6990209411073431,3.0
3.698543329147641,0.16258577750311787,-0.6983962575138607,3.0
3.6989597848766294,0.16229505645710418,-0.6977715739203783,3.0
3.699376240605618,0.16200459556415048,-0.6971468903268949,3.0
3.6997926963346064,0.16171439482425853,-0.6965222067334125,3.0
3.700209152063595,0.16142445423742657,-0.6958975231399291,3.0
3.700625607792584,0.16113477380365637,-0.6952728395464467,3.0
3.701042063521572,0.1608453535229497,-0.6946481559529643,3.0
3.701458519250561,0.16055619339529947,-0.6940234723594809,3.0
3.7018749749795496,0.16026729342071455,-0.6933987887659976,3.0
3.702291430708538,0.1599786535991914,-0.6927741051725151,3.0
3.7027078864375267,0.15969027393072643,-0.6921494215790318,3.0
3.7031243421665154,0.15940215441532501,-0.6915247379855485,3.0
3.7035407978955037,0.15911429505298536,-0.690900054392066,3.0
3.7039572536244925,0.1588266958437039,-0.6902753707985836,3.0
3.704373709353481,0.15853935678748599,-0.6896506872051003,3.0
3.7047901650824695,0.1582522778843316,-0.6890260036116178,3.0
3.7052066208114582,0.15796545913423365,-0.6884013200181345,3.0
3.705623076540447,0.15767890053719924,-0.687776636424652,3.0
3.7060395322694353,0.15739260209322659,-0.6871519528311696,3.0
3.706455987998424,0.1571065638023157,-0.6865272692376863,3.0
3.7068724437274128,0.15682078566446478,-0.6859025856442029,3.0
3.707288899456401,0.1565352676796774,-0.6852779020507205,3.0
3.70770535518539,0.15625000984795,-0.6846532184572371,3.0
3.7081218109143785,0.1559650121692826,-0.6840285348637538,3.0
3.708538266643367,0.15568027464367695,-0.6834038512702714,3.0
3.7089547223723556,0.15539579727113484,-0.6827791676767889,3.0
3.7093711781013443,0.15511158005165093,-0.6821544840833056,3.0
3.7097876338303326,0.15482762298523056,-0.6815298004898231,3.0
3.7102040895593213,0.15454392607187017,-0.6809051168963398,3.0
3.71062054528831,0.15426048931157332,-0.6802804333028574,3.0
3.7110370010172984,0.15397731270433646,-0.6796557497093749,3.0
3.711453456746287,0.15369439625015957,-0.6790310661158916,3.0
3.7118699124752754,0.15341173994904622,-0.6784063825224091,3.0
3.712286368204264,0.15312934380099108,-0.6777816989289258,3.0
3.712702823933253,0.15284720780599947,-0.6771570153354425,3.0
3.713119279662241,0.15256533196406963,-0.67653233174196,3.0
3.71353573539123,0.15228371627519977,-0.6759076481484767,3.0
3.7139521911202187,0.15200236073939344,-0.6752829645549943,3.0
3.714368646849207,0.1517212653566471,-0.6746582809615118,3.0
3.7147851025781957,0.15144043012696073,-0.6740335973680285,3.0
3.7152015583071845,0.15115985505033613,-0.6734089137745451,3.0
3.7156180140361728,0.15087954012677507,-0.6727842301810627,3.0
3.7160344697651615,0.1505994853562722,-0.6721595465875803,3.0
3.7164509254941502,0.1503196907388311,-0.6715348629940969,3.0
3.7168673812231385,0.15004015627445355,-0.6709101794006145,3.0
3.7172838369521273,0.14976088196313597,-0.6702854958071311,3.0
3.717700292681116,0.14948186780488015,-0.6696608122136478,3.0
3.7181167484101043,0.1492031137996861,-0.6690361286201654,3.0
3.718533204139093,0.14892461994755202,-0.668411445026682,3.0
3.718949659868082,0.14864638624847792,-0.6677867614331996,3.0
3.71936611559707,0.14836841270246914,-0.6671620778397171,3.0
3.719782571326059,0.14809069930951857,-0.6665373942462338,3.0
3.7201990270550476,0.14781324606962976,-0.6659127106527505,3.0
3.720615482784036,0.14753605298280092,-0.665288027059268,3.0
3.7210319385130246,0.1472591200490374,-0.6646633434657856,3.0
3.7214483942420133,0.14698244726833387,-0.6640386598723023,3.0
3.7218648499710016,0.14670603464068854,-0.6634139762788198,3.0
3.7222813056999904,0.14642988216610853,-0.6627892926853365,3.0
3.7226977614289787,0.14615398984458672,-0.662164609091854,3.0
3.7231142171579674,0.14587835767612667,-0.6615399254983707,3.0
3.723530672886956,0.14560298566072838,-0.6609152419048874,3.0
3.7239471286159445,0.14532787379839185,-0.6602905583114049,3.0
3.724363584344933,0.14505302208911708,-0.6596658747179225,3.0
3.724780040073922,0.1447784305329023,-0.6590411911244392,3.0
3.7251964958029102,0.14450409912975104,-0.6584165075309567,3.0
3.725612951531899,0.14423002787965977,-0.6577918239374734,3.0
3.7260294072608877,0.1439562167826285,-0.6571671403439909,3.0
3.726445862989876,0.14368266583866074,-0.6565424567505085,3.0
3.7268623187188648,0.14340937504775297,-0.6559177731570252,3.0
3.7272787744478535,0.14313634440990697,-0.6552930895635418,3.0
3.727695230176842,0.1428635739251245,-0.6546684059700594,3.0
3.7281116859058305,0.14259106359340024,-0.654043722376576,3.0
3.7285281416348193,0.14231881341473596,-0.6534190387830927,3.0
3.7289445973638076,0.142046823389137,-0.6527943551896103,3.0
3.7293610530927963,0.141775093516598,-0.6521696715961278,3.0
3.729777508821785,0.141503623797119,-0.6515449880026445,3.0
3.7301939645507733,0.14123241423070176,-0.650920304409162,3.0
3.730610420279762,0.14096146481734628,-0.6502956208156787,3.0
3.731026876008751,0.14069077555705256,-0.6496709372221963,3.0
3.731443331737739,0.1404203464498206,-0.6490462536287138,3.0
3.731859787466728,0.14015017749564862,-0.6484215700352305,3.0
3.7322762431957166,0.13988026869453662,-0.6477968864417472,3.0
3.732692698924705,0.13961062004648994,-0.6471722028482647,3.0
3.7331091546536936,0.13934123155150147,-0.6465475192547814,3.0
3.733525610382682,0.13907210320957653,-0.6459228356612989,3.0
3.7339420661116707,0.1388032350207098,-0.6452981520678156,3.0
3.7343585218406594,0.1385346269849066,-0.6446734684743332,3.0
3.7347749775696477,0.13826627910216516,-0.6440487848808507,3.0
3.7351914332986365,0.1379981913724837,-0.6434241012873674,3.0
3.735607889027625,0.13773036379586223,-0.642799417693884,3.0
3.7360243447566135,0.13746279637230607,-0.6421747341004016,3.0
3.7364408004856022,0.13719548910180812,-0.6415500505069192,3.0
3.736857256214591,0.13692844198437193,-0.6409253669134358,3.0
3.7372737119435793,0.1366616550199975,-0.6403006833199534,3.0
3.737690167672568,0.13639512820868482,-0.63967599972647,3.0
3.7381066234015567,0.13612886155043213,-0.6390513161329867,3.0
3.738523079130545,0.1358628550452412,-0.6384266325395043,3.0
3.738939534859534,0.1355971086931138,-0.6378019489460209,3.0
3.7393559905885225,0.13533162249404462,-0.6371772653525385,3.0
3.739772446317511,0.1350663964480372,-0.636552581759056,3.0
3.7401889020464996,0.1348014305550933,-0.6359278981655727,3.0
3.7406053577754883,0.13453672481520762,-0.6353032145720894,3.0
3.7410218135044766,0.13427227922838547,-0.6346785309786069,3.0
3.7414382692334653,0.13400809379462508,-0.6340538473851245,3.0
3.741854724962454,0.13374416851392468,-0.6334291637916412,3.0
3.7422711806914424,0.13348050338628603,-0.6328044801981587,3.0
3.742687636420431,0.13321709841170737,-0.6321797966046754,3.0
3.74310409214942,0.13295395359019224,-0.631555113011192,3.0
3.743520547878408,0.13269106892173888,-0.6309304294177096,3.0
3.743937003607397,0.13242844440634371,-0.6303057458242263,3.0
3.7443534593363856,0.13216608004401031,-0.6296810622307438,3.0
3.744769915065374,0.13190397583474045,-0.6290563786372614,3.0
3.7451863707943627,0.13164213177853057,-0.628431695043778,3.0
3.745602826523351,0.13138054787538245,-0.6278070114502956,3.0
3.7460192822523397,0.1311192241252943,-0.6271823278568123,3.0
3.7464357379813285,0.1308581605282697,-0.6265576442633298,3.0
3.7468521937103167,0.13059735708430686,-0.6259329606698474,3.0
3.7472686494393055,0.13033681379340223,-0.625308277076364,3.0
3.7476851051682942,0.13007653065556113,-0.6246835934828807,3.0
3.7481015608972825,0.12981650767077824,-0.6240589098893983,3.0
3.7485180166262713,0.12955674483906066,-0.6234342262959149,3.0
3.74893447235526,0.12929724216040306,-0.6228095427024316,3.0
3.7493509280842483,0.12903799963480367,-0.6221848591089492,3.0
3.749767383813237,0.12877901726227137,-0.6215601755154667,3.0
3.750183839542226,0.12852029504279727,-0.6209354919219834,3.0
3.750600295271214,0.12826183297638138,-0.6203108083285009,3.0
3.751016751000203,0.1280036310630308,-0.6196861247350176,3.0
3.7514332067291916,0.12774568930274377,-0.6190614411415352,3.0
3.75184966245818,0.12748800769551316,-0.6184367575480527,3.0
3.7522661181871686,0.1272305862413443,-0.6178120739545694,3.0
3.7526825739161573,0.12697342494024255,-0.617187390361086,3.0
3.7530990296451456,0.12671652379219545,-0.6165627067676036,3.0
3.7535154853741344,0.1264598827972101,-0.6159380231741203,3.0
3.753931941103123,0.1262035019552883,-0.6153133395806369,3.0
3.7543483968321114,0.12594738126642824,-0.6146886559871545,3.0
3.7547648525611,0.12569152073062817,-0.614063972393672,3.0
3.755181308290089,0.12543592034788986,-0.6134392888001887,3.0
3.755597764019077,0.1251805801182133,-0.6128146052067063,3.0
3.756014219748066,0.12492550004159853,-0.6121899216132229,3.0
3.7564306754770542,0.12467068011804372,-0.6115652380197405,3.0
3.756847131206043,0.12441612034755067,-0.610940554426258,3.0
3.7572635869350317,0.12416182073011939,-0.6103158708327747,3.0
3.75768004266402,0.12390778126574986,-0.6096911872392923,3.0
3.7580964983930087,0.12365400195444032,-0.6090665036458089,3.0
3.7585129541219975,0.12340048279619253,-0.6084418200523256,3.0
3.758929409850986,0.12314722379100651,-0.6078171364588432,3.0
3.7593458655799745,0.12289422493888047,-0.6071924528653598,3.0
3.7597623213089633,0.12264148623981797,-0.6065677692718774,3.0
3.7601787770379516,0.12238900769381544,-0.6059430856783949,3.0
3.7605952327669403,0.12213678930087468,-0.6053184020849116,3.0
3.761011688495929,0.1218848310609939,-0.6046937184914283,3.0
3.7614281442249173,0.12163313297417666,-0.6040690348979458,3.0
3.761844599953906,0.12138169504041763,-0.6034443513044634,3.0
3.762261055682895,0.12113051725972213,-0.6028196677109801,3.0
3.762677511411883,0.12087959963208839,-0.6021949841174976,3.0
3.763093967140872,0.12062894215751463,-0.6015703005240143,3.0
3.7635104228698606,0.12037854483600263,-0.600945616930531,3.0
3.763926878598849,0.1201284076675524,-0.6003209333370485,3.0
3.7643433343278376,0.11987853065216214,-0.5996962497435652,3.0
3.7647597900568264,0.11962891378983542,-0.5990715661500827,3.0
3.7651762457858147,0.11937955708056869,-0.5984468825566003,3.0
3.7655927015148034,0.11913046052436371,-0.597822198963117,3.0
3.766009157243792,0.11888162412121872,-0.5971975153696336,3.0
3.7664256129727804,0.11863304787113726,-0.5965728317761512,3.0
3.766842068701769,0.11838473177411402,-0.5959481481826687,3.0
3.7672585244307575,0.11813667583015608,-0.5953234645891863,3.0
3.7676749801597462,0.11788888003925635,-0.594698780995703,3.0
3.768091435888735,0.11764134440141838,-0.5940740974022196,3.0
3.7685078916177233,0.11739406891664217,-0.5934494138087372,3.0
3.768924347346712,0.11714705358492772,-0.5928247302152538,3.0
3.7693408030757007,0.11690029840627325,-0.5922000466217705,3.0
3.769757258804689,0.11665380338068232,-0.5915753630282881,3.0
3.7701737145336778,0.11640756850815137,-0.5909506794348056,3.0
3.7705901702626665,0.11616159378868218,-0.5903259958413223,3.0
3.771006625991655,0.11591587922227298,-0.5897013122478398,3.0
3.7714230817206436,0.11567042480892553,-0.5890766286543565,3.0
3.7718395374496323,0.11542523054863985,-0.5884519450608741,3.0
3.7722559931786206,0.11518029644141592,-0.5878272614673916,3.0
3.7726724489076093,0.11493562248725198,-0.5872025778739083,3.0
3.773088904636598,0.11469120868615157,-0.586577894280425,3.0
3.7735053603655864,0.11444705503811115,-0.5859532106869425,3.0
3.773921816094575,0.11420316154313248,-0.5853285270934592,3.0
3.774338271823564,0.11395952820121202,-0.5847038434999758,3.0
3.774754727552552,0.11371615501235688,-0.5840791599064934,3.0
3.775171183281541,0.11347304197656172,-0.583454476313011,3.0
3.7755876390105296,0.11323018909382832,-0.5828297927195276,3.0
3.776004094739518,0.1129875963641549,-0.5822051091260452,3.0
3.7764205504685067,0.11274526378754324,-0.5815804255325618,3.0
3.7768370061974954,0.11250319136399334,-0.5809557419390794,3.0
3.7772534619264837,0.1122613790935052,-0.580331058345597,3.0
3.7776699176554724,0.11201982697607882,-0.5797063747521136,3.0
3.7780863733844607,0.11177853501170887,-0.5790816911586312,3.0
3.7785028291134495,0.11153750320040423,-0.5784570075651478,3.0
3.778919284842438,0.11129673154216313,-0.5778323239716645,3.0
3.7793357405714265,0.11105622003697846,-0.5772076403781821,3.0
3.7797521963004153,0.1108159686848591,-0.5765829567846987,3.0
3.780168652029404,0.11057597748580328,-0.5759582731912163,3.0
3.7805851077583923,0.11033624643980033,-0.5753335895977338,3.0
3.781001563487381,0.11009677554686448,-0.5747089060042505,3.0
3.7814180192163698,0.1098575648069886,-0.5740842224107672,3.0
3.781834474945358,0.10961861422017272,-0.5734595388172847,3.0
3.782250930674347,0.10937992378642214,-0.5728348552238023,3.0
3.7826673864033356,0.10914149350572977,-0.572210171630319,3.0
3.783083842132324,0.10890332337809916,-0.5715854880368365,3.0
3.7835002978613126,0.10866541340353031,-0.5709608044433532,3.0
3.7839167535903013,0.10842776358202322,-0.5703361208498698,3.0
3.7843332093192896,0.10819037391357789,-0.5697114372563874,3.0
3.7847496650482784,0.10795324439819076,-0.5690867536629041,3.0
3.785166120777267,0.10771637503586717,-0.5684620700694216,3.0
3.7855825765062554,0.10747976582660534,-0.5678373864759392,3.0
3.785999032235244,0.1072434167704035,-0.5672127028824558,3.0
3.786415487964233,0.10700732786726341,-0.5665880192889725,3.0
3.786831943693221,0.10677149911718509,-0.5659633356954901,3.0
3.78724839942221,0.10653593052016852,-0.5653386521020076,3.0
3.7876648551511987,0.10630062207621194,-0.5647139685085243,3.0
3.788081310880187,0.10606557378531711,-0.5640892849150418,3.0
3.7884977666091757,0.10583078564748583,-0.5634646013215585,3.0
3.7889142223381644,0.10559625766271274,-0.5628399177280752,3.0
3.7893306780671527,0.10536198983100142,-0.5622152341345927,3.0
3.7897471337961415,0.10512798215235364,-0.5615905505411094,3.0
3.7901635895251298,0.10489423462676584,-0.560965866947627,3.0
3.7905800452541185,0.10466074725423802,-0.5603411833541445,3.0
3.7909965009831073,0.10442752003477196,-0.5597164997606612,3.0
3.7914129567120955,0.10419455296836766,-0.5590918161671787,3.0
3.7918294124410843,0.1039618460550269,-0.5584671325736954,3.0
3.792245868170073,0.10372939929474434,-0.557842448980213,3.0
3.7926623238990613,0.10349721268752354,-0.5572177653867305,3.0
3.79307877962805,0.10326528623336628,-0.5565930817932472,3.0
3.793495235357039,0.10303361993226723,-0.5559683981997638,3.0
3.793911691086027,0.10280221378423171,-0.5553437146062814,3.0
3.794328146815016,0.10257106778925795,-0.5547190310127981,3.0
3.7947446025440046,0.1023401819473424,-0.5540943474193147,3.0
3.795161058272993,0.10210955625849216,-0.5534696638258323,3.0
3.7955775140019816,0.10187919072270013,-0.5528449802323498,3.0
3.7959939697309704,0.10164908533996986,-0.5522202966388665,3.0
3.7964104254599587,0.10141924011030312,-0.5515956130453841,3.0
3.7968268811889474,0.10118965503369459,-0.5509709294519007,3.0
3.797243336917936,0.1009603301101496,-0.5503462458584183,3.0
3.7976597926469244,0.10073126533966459,-0.5497215622649358,3.0
3.798076248375913,0.10050246072224134,-0.5490968786714525,3.0
3.798492704104902,0.10027391625787985,-0.5484721950779692,3.0
3.79890915983389,0.10004563194658012,-0.5478475114844867,3.0
3.799325615562879,0.09981760778834037,-0.5472228278910034,3.0
3.7997420712918677,0.09958984378316238,-0.5465981442975201,3.0
3.800158527020856,0.09936233993104615,-0.5459734607040376,3.0
3.8005749827498447,0.09913509623199168,-0.5453487771105552,3.0
3.800991438478833,0.0989081126859972,-0.5447240935170727,3.0
3.8014078942078218,0.09868138929306447,-0.5440994099235894,3.0
3.8018243499368105,0.0984549260531935,-0.5434747263301061,3.0
3.802240805665799,0.0982287229663843,-0.5428500427366236,3.0
3.8026572613947875,0.09800278003263507,-0.5422253591431412,3.0
3.8030737171237763,0.09777709725194761,-0.5416006755496579,3.0
3.8034901728527646,0.0975516746243219,-0.5409759919561754,3.0
3.8039066285817533,0.09732651214975618,-0.5403513083626921,3.0
3.804323084310742,0.09710160982825222,-0.5397266247692087,3.0
3.8047395400397304,0.0968769676598118,-0.5391019411757263,3.0
3.805155995768719,0.09665258564442958,-0.538477257582243,3.0
3.805572451497708,0.09642846378210912,-0.5378525739887605,3.0
3.805988907226696,0.09620460207285397,-0.5372278903952781,3.0
3.806405362955685,0.09598100051665526,-0.5366032068017947,3.0
3.8068218186846736,0.09575765911352008,-0.5359785232083114,3.0
3.807238274413662,0.0955345778634431,-0.535353839614829,3.0
3.8076547301426507,0.09531175676643322,-0.5347291560213465,3.0
3.8080711858716394,0.09508919582247977,-0.5341044724278632,3.0
3.8084876416006277,0.09486689503158807,-0.5334797888343807,3.0
3.8089040973296164,0.09464485439376169,-0.5328551052408974,3.0
3.809320553058605,0.09442307390899352,-0.5322304216474141,3.0
3.8097370087875935,0.09420155357728532,-0.5316057380539316,3.0
3.810153464516582,0.09398029339863889,-0.5309810544604483,3.0
3.810569920245571,0.09375929337305955,-0.5303563708669659,3.0
3.8109863759745592,0.09353855350053308,-0.5297316872734834,3.0
3.811402831703548,0.09331807378107193,-0.5291070036800001,3.0
3.8118192874325363,0.09309785421467431,-0.5284823200865176,3.0
3.812235743161525,0.0928778948013349,-0.5278576364930343,3.0
3.8126521988905138,0.09265819554105548,-0.5272329528995519,3.0
3.813068654619502,0.09243875643384136,-0.5266082693060694,3.0
3.813485110348491,0.09221957747968723,-0.5259835857125861,3.0
3.8139015660774795,0.09200065867859308,-0.5253589021191027,3.0
3.814318021806468,0.0917820000305607,-0.5247342185256203,3.0
3.8147344775354566,0.09156360153559007,-0.524109534932137,3.0
3.8151509332644453,0.0913454631936812,-0.5234848513386536,3.0
3.8155673889934336,0.09112758500483231,-0.5228601677451712,3.0
3.8159838447224224,0.09090996696904696,-0.5222354841516887,3.0
3.816400300451411,0.09069260908631982,-0.5216108005582054,3.0
3.8168167561803994,0.09047551135665799,-0.520986116964723,3.0
3.817233211909388,0.09025867378005437,-0.5203614333712396,3.0
3.817649667638377,0.09004209635651073,-0.5197367497777572,3.0
3.818066123367365,0.0898257790860324,-0.5191120661842747,3.0
3.818482579096354,0.08960972196861405,-0.5184873825907914,3.0
3.8188990348253427,0.08939392500425569,-0.5178626989973081,3.0
3.819315490554331,0.08917838819296087,-0.5172380154038256,3.0
3.8197319462833197,0.08896311153472425,-0.5166133318103423,3.0
3.8201484020123084,0.08874809502955117,-0.515988648216859,3.0
3.8205648577412967,0.08853333867743807,-0.5153639646233765,3.0
3.8209813134702855,0.0883188424783885,-0.5147392810298941,3.0
3.821397769199274,0.08810460643239715,-0.5141145974364107,3.0
3.8218142249282625,0.08789063053946933,-0.5134899138429283,3.0
3.8222306806572512,0.08767691479960327,-0.512865230249445,3.0
3.82264713638624,0.08746345921279719,-0.5122405466559625,3.0
3.8230635921152283,0.08725026377905287,-0.5116158630624801,3.0
3.823480047844217,0.08703732849837031,-0.5109911794689967,3.0
3.8238965035732053,0.08682465337074774,-0.5103664958755143,3.0
3.824312959302194,0.0866122383961887,-0.509741812282031,3.0
3.824729415031183,0.08640008357468965,-0.5091171286885476,3.0
3.825145870760171,0.08618818890625057,-0.5084924450950652,3.0
3.82556232648916,0.08597655439087504,-0.5078677615015819,3.0
3.8259787822181486,0.08576518002855948,-0.5072430779080994,3.0
3.826395237947137,0.08555406581930391,-0.506618394314617,3.0
3.8268116936761256,0.08534321176311188,-0.5059937107211336,3.0
3.8272281494051144,0.08513261785998161,-0.5053690271276503,3.0
3.8276446051341027,0.08492228410991132,-0.5047443435341679,3.0
3.8280610608630914,0.08471221051290279,-0.5041196599406854,3.0
3.82847751659208,0.08450239706895424,-0.5034949763472021,3.0
3.8288939723210684,0.08429284377806923,-0.5028702927537196,3.0
3.829310428050057,0.0840835506402442,-0.5022456091602363,3.0
3.829726883779046,0.08387451765548093,-0.501620925566753,3.0
3.830143339508034,0.08366574482377764,-0.5009962419732705,3.0
3.830559795237023,0.0834572321451379,-0.5003715583797872,3.0
3.8309762509660117,0.08324897961955635,-0.49974687478630475,3.0
3.831392706695,0.08304098724704012,-0.4991221911928223,3.0
3.8318091624239887,0.0828332550275821,-0.498497507599339,3.0
3.8322256181529775,0.08262578296118583,-0.49787282400585564,3.0
3.8326420738819658,0.0824185710478531,-0.4972481404123732,3.0
3.8330585296109545,0.08221161928758036,-0.49662345681889075,3.0
3.8334749853399432,0.0820049276803676,-0.4959987732254074,3.0
3.8338914410689315,0.08179849622621838,-0.495374089631925,3.0
3.8343078967979203,0.08159232492512913,-0.49474940603844164,3.0
3.8347243525269086,0.0813864137770981,-0.4941247224449592,3.0
3.8351408082558973,0.08118076278213593,-0.49350003885147586,3.0
3.835557263984886,0.08097537194023019,-0.49287535525799253,3.0
3.8359737197138744,0.08077024125138443,-0.4922506716645101,3.0
3.836390175442863,0.08056537071560399,-0.49162598807102764,3.0
3.836806631171852,0.08036076033288353,-0.4910013044775443,3.0
3.83722308690084,0.0801564101032195,-0.49037662088406186,3.0
3.837639542629829,0.07995232002662078,-0.48975193729057853,3.0
3.8380559983588176,0.07974849010308738,-0.4891272536970961,3.0
3.838472454087806,0.07954492033260685,-0.48850257010361364,3.0
3.8388889098167946,0.07934161071519341,-0.4878778865101303,3.0
3.8393053655457834,0.07913856125084351,-0.487253202916647,3.0
3.8397218212747717,0.07893577193954826,-0.48662851932316453,3.0
3.8401382770037604,0.07873324278131832,-0.4860038357296812,3.0
3.840554732732749,0.07853097377614837,-0.48537915213619787,3.0
3.8409711884617375,0.07832896492404018,-0.4847544685427154,3.0
3.841387644190726,0.07812721622499375,-0.484129784949233,3.0
3.841804099919715,0.0779257276790073,-0.48350510135574964,3.0
3.8422205556487032,0.0777244992860826,-0.4828804177622672,3.0
3.842637011377692,0.07752353104622145,-0.48225573416878387,3.0
3.8430534671066807,0.0773228229594185,-0.4816310505753014,3.0
3.843469922835669,0.07712237502567909,-0.481006366981819,3.0
3.8438863785646578,0.07692218724499966,-0.48038168338833565,3.0
3.8443028342936465,0.076722259617382,-0.4797569997948523,3.0
3.844719290022635,0.07652259214282786,-0.47913231620136987,3.0
3.8451357457516235,0.07632318482133194,-0.47850763260788653,3.0
3.845552201480612,0.07612403765289777,-0.4778829490144041,3.0
3.8459686572096006,0.07592515063752536,-0.47725826542092076,3.0
3.8463851129385893,0.07572652377521472,-0.4766335818274383,3.0
3.8468015686675776,0.07552815706596583,-0.47600889823395587,3.0
3.8472180243965663,0.07533005050977692,-0.47538421464047254,3.0
3.847634480125555,0.07513220410664978,-0.4747595310469892,3.0
3.8480509358545434,0.0749346178565844,-0.47413484745350676,3.0
3.848467391583532,0.074737291759579,-0.4735101638600243,3.0
3.848883847312521,0.07454022581563713,-0.472885480266541,3.0
3.849300303041509,0.07434342002475525,-0.47226079667305854,3.0
3.849716758770498,0.07414687438693512,-0.4716361130795752,3.0
3.8501332144994866,0.07395058890217499,-0.47101142948609187,3.0
3.850549670228475,0.0737545635704766,-0.4703867458926094,3.0
3.8509661259574637,0.07355879839183999,-0.4697620622991261,3.0
3.8513825816864524,0.07336329336626513,-0.46913737870564365,3.0
3.8517990374154407,0.07316804849375202,-0.4685126951121612,3.0
3.8522154931444295,0.07297306377429713,-0.46788801151867787,3.0
3.852631948873418,0.07277833920790755,-0.46726332792519454,3.0
3.8530484046024065,0.07258387479457795,-0.4666386443317121,3.0
3.8534648603313952,0.07238967053430834,-0.46601396073822965,3.0
3.853881316060384,0.07219572642710048,-0.4653892771447463,3.0
3.8542977717893723,0.07200204247295439,-0.46476459355126387,3.0
3.854714227518361,0.07180861867187005,-0.46413990995778054,3.0
3.8551306832473498,0.0716154550238457,-0.4635152263642972,3.0
3.855547138976338,0.07142255152888488,-0.46289054277081476,3.0
3.855963594705327,0.07122990818698405,-0.46226585917733143,3.0
3.856380050434315,0.07103752499814497,-0.461641175583849,3.0
3.856796506163304,0.07084540196236588,-0.46101649199036654,3.0
3.8572129618922926,0.07065353907964855,-0.4603918083968832,3.0
3.857629417621281,0.07046193634999476,-0.45976712480340076,3.0
3.8580458733502696,0.07027059377339917,-0.45914244120991743,3.0
3.8584623290792583,0.07007951134986534,-0.458517757616435,3.0
3.8588787848082466,0.06988868907939505,-0.45789307402295254,3.0
3.8592952405372354,0.06969812696198296,-0.4572683904294692,3.0
3.859711696266224,0.06950782499763442,-0.4566437068359859,3.0
3.8601281519952124,0.06931778318634763,-0.45601902324250343,3.0
3.860544607724201,0.0691280015281226,-0.4553943396490201,3.0
3.86096106345319,0.06893848002295577,-0.45476965605553676,3.0
3.861377519182178,0.06874921867085249,-0.4541449724620543,3.0
3.861793974911167,0.06856021747181096,-0.4535202888685719,3.0
3.8622104306401557,0.06837147642582764,-0.45289560527508854,3.0
3.862626886369144,0.06818299553290963,-0.4522709216816061,3.0
3.8630433420981327,0.06799477479304983,-0.45164623808812276,3.0
3.8634597978271215,0.06780681420625356,-0.4510215544946403,3.0
3.8638762535561098,0.06761911377251728,-0.4503968709011579,3.0
3.8642927092850985,0.06743167349184276,-0.44977218730767454,3.0
3.8647091650140872,0.06724449336423,-0.4491475037141912,3.0
3.8651256207430755,0.06705757338967366,-0.44852282012070877,3.0
3.8655420764720643,0.0668709135681862,-0.44789813652722543,3.0
3.865958532201053,0.06668451389975694,-0.4472734529337421,3.0
3.8663749879300413,0.06649837438438588,-0.44664876934025965,3.0
3.86679144365903,0.06631249502208192,-0.4460240857467772,3.0
3.867207899388019,0.06612687581283616,-0.4453994021532939,3.0
3.867624355117007,0.06594151675664861,-0.44477471855981143,3.0
3.868040810845996,0.06575641785352637,-0.4441500349663281,3.0
3.868457266574984,0.0655715791034659,-0.44352535137284566,3.0
3.868873722303973,0.06538700050646362,-0.4429006677793632,3.0
3.8692901780329616,0.06520268206252489,-0.4422759841858799,3.0
3.86970663376195,0.06501862377164791,-0.44165130059239743,3.0
3.8701230894909386,0.0648348256338327,-0.4410266169989141,3.0
3.8705395452199274,0.06465128764907568,-0.44040193340543077,3.0
3.8709560009489157,0.06446800981738399,-0.4397772498119483,3.0
3.8713724566779044,0.0642849921387505,-0.439152566218465,3.0
3.871788912406893,0.06410223461317877,-0.43852788262498255,3.0
3.8722053681358815,0.06391973724067057,-0.4379031990315001,3.0
3.87262182386487,0.06373750002122236,-0.43727851543801677,3.0
3.873038279593859,0.06355552295483413,-0.43665383184453344,3.0
3.8734547353228472,0.06337380604150944,-0.436029148251051,3.0
3.873871191051836,0.06319234928124473,-0.43540446465756855,3.0
3.8742876467808247,0.06301115267404178,-0.4347797810640852,3.0
3.874704102509813,0.06283021621990059,-0.43415509747060277,3.0
3.8751205582388017,0.06264953991881939,-0.43353041387711944,3.0
3.8755370139677905,0.06246912377079994,-0.4329057302836361,3.0
3.875953469696779,0.06228896777584225,-0.43228104669015366,3.0
3.8763699254257675,0.062109071933946325,-0.4316563630966703,3.0
3.8767863811547563,0.06192943624511038,-0.4310316795031879,3.0
3.8772028368837446,0.061750060709336196,-0.43040699590970544,3.0
3.8776192926127333,0.06157094532662377,-0.4297823123162221,3.0
3.878035748341722,0.06139209009697133,-0.42915762872273877,3.0
3.8784522040707103,0.061213495020382425,-0.4285329451292563,3.0
3.878868659799699,0.0610351600968535,-0.4279082615357739,3.0
3.8792851155286874,0.06085708532638634,-0.42728357794229144,3.0
3.879701571257676,0.06067927070898094,-0.4266588943488081,3.0
3.880118026986665,0.06050171624463552,-0.42603421075532477,3.0
3.880534482715653,0.06032442193335186,-0.4254095271618423,3.0
3.880950938444642,0.06014738777512996,-0.424784843568359,3.0
3.8813673941736306,0.05997061376996804,-0.42416015997487566,3.0
3.881783849902619,0.05979409991786966,-0.4235354763813932,3.0
3.8822003056316077,0.05961784621883126,-0.42291079278791077,3.0
3.8826167613605964,0.059441852672852846,-0.42228610919442744,3.0
3.8830332170895847,0.05926611927993797,-0.421661425600945,3.0
3.8834496728185735,0.05909064604008485,-0.42103674200746166,3.0
3.883866128547562,0.05891543295328994,-0.4204120584139792,3.0
3.8842825842765505,0.05874048001956034,-0.4197873748204968,3.0
3.8846990400055392,0.058565787238888944,-0.41916269122701344,3.0
3.885115495734528,0.05839135461127931,-0.4185380076335301,3.0
3.8855319514635163,0.05821718213673144,-0.41791332404004766,3.0
3.885948407192505,0.058043269815245324,-0.41728864044656433,3.0
3.8863648629214937,0.05786961764682097,-0.416663956853081,3.0
3.886781318650482,0.0576962256314566,-0.41603927325959855,3.0
3.887197774379471,0.05752309376915399,-0.4154145896661161,3.0
3.8876142301084595,0.057350222059913136,-0.4147899060726328,3.0
3.888030685837448,0.057177610503734044,-0.41416522247915033,3.0
3.8884471415664366,0.057005259100614936,-0.413540538885667,3.0
3.8888635972954253,0.05683316785055759,-0.41291585529218455,3.0
3.8892800530244136,0.056661336753562,-0.4122911716987021,3.0
3.8896965087534023,0.05648976580962817,-0.4116664881052188,3.0
3.8901129644823906,0.05631845501875432,-0.41104180451173633,3.0
3.8905294202113794,0.056147404380942234,-0.410417120918253,3.0
3.890945875940368,0.05597661389619013,-0.40979243732476966,3.0
3.8913623316693564,0.05580608356450156,-0.4091677537312872,3.0
3.891778787398345,0.05563581338587298,-0.4085430701378039,3.0
3.892195243127334,0.055465803360306154,-0.40791838654432144,3.0
3.892611698856322,0.055296053487802865,-0.407293702950839,3.0
3.893028154585311,0.05512656376835601,-0.40666901935735567,3.0
3.8934446103142997,0.05495733420197446,-0.40604433576387233,3.0
3.893861066043288,0.054788364788649346,-0.4054196521703899,3.0
3.8942775217722767,0.054619655528393096,-0.40479496857690744,3.0
3.8946939775012654,0.05445120642119328,-0.4041702849834241,3.0
3.8951104332302537,0.054283017467051664,-0.40354560138994167,3.0
3.8955268889592425,0.054115088665975364,-0.40292091779645833,3.0
3.8959433446882312,0.053947420017964376,-0.402296234202975,3.0
3.8963598004172195,0.05378001152300804,-0.40167155060949256,3.0
3.8967762561462083,0.053612863181115245,-0.4010468670160092,3.0
3.897192711875197,0.05344597499228776,-0.4004221834225268,3.0
3.8976091676041853,0.05327934695651493,-0.39979749982904433,3.0
3.898025623333174,0.05311297907380563,-0.399172816235561,3.0
3.898442079062163,0.0529468713441581,-0.39854813264207767,3.0
3.898858534791151,0.05278102376757232,-0.3979234490485952,3.0
3.89927499052014,0.052615436344048305,-0.3972987654551128,3.0
3.8996914462491286,0.05245010907358427,-0.39667408186162945,3.0
3.900107901978117,0.052285041956183775,-0.396049398268147,3.0
3.9005243577071056,0.052120234991841485,-0.39542471467466367,3.0
3.9009408134360943,0.05195568818056451,-0.39480003108118034,3.0
3.9013572691650826,0.05179140152234574,-0.3941753474876979,3.0
3.9017737248940714,0.051627375017188726,-0.39355066389421456,3.0
3.9021901806230597,0.051463608665093474,-0.3929259803007321,3.0
3.9026066363520484,0.05130010246605998,-0.39230129670724967,3.0
3.903023092081037,0.05113685642008825,-0.39167661311376634,3.0
3.9034395478100254,0.0509738705271765,-0.3910519295202839,3.0
3.903856003539014,0.05081114478732651,-0.39042724592680056,3.0
3.904272459268003,0.050648679200536506,-0.3898025623333181,3.0
3.9046889149969912,0.050486473766810036,-0.38917787873983567,3.0
3.90510537072598,0.05032452848614355,-0.38855319514635234,3.0
3.9055218264549687,0.05016284335853882,-0.387928511552869,3.0
3.905938282183957,0.05000141838399408,-0.38730382795938656,3.0
3.9063547379129457,0.04984025356251287,-0.3866791443659032,3.0
3.9067711936419345,0.049679348894091646,-0.3860544607724199,3.0
3.9071876493709228,0.04951870437873396,-0.38542977717893745,3.0
3.9076041050999115,0.049358320016434476,-0.384805093585455,3.0
3.9080205608289003,0.049198195807196754,-0.38418040999197167,3.0
3.9084370165578886,0.04903833175102257,-0.3835557263984892,3.0
3.9088534722868773,0.048878727847908365,-0.3829310428050059,3.0
3.909269928015866,0.048719384097854146,-0.38230635921152345,3.0
3.9096863837448543,0.04856030050086346,-0.381681675618041,3.0
3.910102839473843,0.04840147705693276,-0.3810569920245577,3.0
3.910519295202832,0.048242913766062046,-0.38043230843107434,3.0
3.91093575093182,0.04808461062825664,-0.3798076248375919,3.0
3.911352206660809,0.04792656764350944,-0.37918294124410856,3.0
3.9117686623897976,0.047768784811824005,-0.37855825765062523,3.0
3.912185118118786,0.04761126213320033,-0.3779335740571428,3.0
3.9126015738477746,0.04745399960763841,-0.37730889046366034,3.0
3.913018029576763,0.04729699723513647,-0.3766842068701779,3.0
3.9134344853057517,0.0471402550156963,-0.37605952327669456,3.0
3.9138509410347404,0.046983772949316105,-0.37543483968321123,3.0
3.9142673967637287,0.046827551036001225,-0.3748101560897288,3.0
3.9146838524927174,0.04667158927574455,-0.37418547249624634,3.0
3.915100308221706,0.04651588766854964,-0.373560788902763,3.0
3.9155167639506945,0.046360446214416484,-0.37293610530928056,3.0
3.915933219679683,0.04620526491334509,-0.37231142171579723,3.0
3.916349675408672,0.04605034376533368,-0.3716867381223139,3.0
3.9167661311376603,0.04589568277038403,-0.37106205452883145,3.0
3.917182586866649,0.045741281928496136,-0.3704373709353481,3.0
3.9175990425956377,0.045587141239670004,-0.3698126873418657,3.0
3.918015498324626,0.045433260703903855,-0.36918800374838323,3.0
3.9184319540536148,0.045279640321199466,-0.3685633201548999,3.0
3.9188484097826035,0.045126280091556836,-0.36793863656141657,3.0
3.919264865511592,0.044973180014975966,-0.3673139529679341,3.0
3.9196813212405806,0.04482034009145508,-0.3666892693744517,3.0
3.9200977769695693,0.04466776032099595,-0.36606458578096834,3.0
3.9205142326985576,0.044515440703598586,-0.3654399021874859,3.0
3.9209306884275463,0.0443633812392612,-0.36481521859400257,3.0
3.921347144156535,0.04421158192798735,-0.36419053500051923,3.0
3.9217635998855234,0.04406004276977349,-0.3635658514070368,3.0
3.922180055614512,0.043908763764621384,-0.36294116781355346,3.0
3.922596511343501,0.04375774491252926,-0.362316484220071,3.0
3.923012967072489,0.043606986213500676,-0.36169180062658857,3.0
3.923429422801478,0.04345648766753207,-0.36106711703310523,3.0
3.923845878530466,0.04330624927462168,-0.3604424334396228,3.0
3.924262334259455,0.04315627103477482,-0.35981774984613946,3.0
3.9246787899884437,0.04300655294799505,-0.359193066252657,3.0
3.925095245717432,0.042857095014268154,-0.35856838265917457,3.0
3.9255117014464207,0.04270789723360657,-0.35794369906569123,3.0
3.9259281571754094,0.042558959606004976,-0.3573190154722079,3.0
3.9263446129043977,0.042410282131466914,-0.35669433187872546,3.0
3.9267610686333865,0.042261864809988836,-0.3560696482852421,3.0
3.927177524362375,0.04211370764157074,-0.3554449646917588,3.0
3.9275939800913635,0.04196581062621796,-0.35482028109827635,3.0
3.9280104358203523,0.04181817376392161,-0.3541955975047939,3.0
3.928426891549341,0.04167079705468879,-0.35357091391131057,3.0
3.9288433472783293,0.041523680498517734,-0.3529462303178281,3.0
3.929259803007318,0.04137682409540844,-0.3523215467243448,3.0
3.9296762587363068,0.041230227845359124,-0.35169686313086235,3.0
3.930092714465295,0.04108389174837335,-0.3510721795373799,3.0
3.930509170194284,0.040937815804445776,-0.35044749594389657,3.0
3.9309256259232725,0.040792000013579965,-0.34982281235041324,3.0
3.931342081652261,0.04064644437577769,-0.3491981287569308,3.0
3.9317585373812496,0.0405011488910354,-0.34857344516344746,3.0
3.9321749931102383,0.04035611355935309,-0.3479487615699641,3.0
3.9325914488392266,0.04021133838073432,-0.3473240779764817,3.0
3.9330079045682154,0.04006682335517553,-0.34669939438299924,3.0
3.933424360297204,0.0399225684826785,-0.3460747107895159,3.0
3.9338408160261924,0.03977857376324323,-0.34545002719603346,3.0
3.934257271755181,0.03963483919686972,-0.3448253436025501,3.0
3.9346737274841694,0.03949136478355619,-0.3442006600090677,3.0
3.935090183213158,0.039348150523304426,-0.34357597641558524,3.0
3.935506638942147,0.03920519641611442,-0.3429512928221019,3.0
3.935923094671135,0.03906250246198617,-0.34232660922861946,3.0
3.936339550400124,0.038920068660917906,-0.34170192563513613,3.0
3.9367560061291127,0.038777895012909624,-0.3410772420416528,3.0
3.937172461858101,0.038635981517966655,-0.34045255844817035,3.0
3.9375889175870897,0.03849432817608189,-0.339827874854687,3.0
3.9380053733160785,0.03835293498725889,-0.3392031912612046,3.0
3.9384218290450668,0.038211801951499424,-0.33857850766772213,3.0
3.9388382847740555,0.038070929068798165,-0.3379538240742388,3.0
3.9392547405030442,0.037930316339158665,-0.33732914048075546,3.0
3.9396711962320325,0.0377899637625827,-0.336704456887273,3.0
3.9400876519610213,0.03764987133906672,-0.3360797732937906,3.0
3.94050410769001,0.03751003906861072,-0.33545508970030724,3.0
3.9409205634189983,0.03737046695121826,-0.3348304061068248,3.0
3.941337019147987,0.037231154986885784,-0.33420572251334146,3.0
3.941753474876976,0.037092103175615065,-0.33358103891985813,3.0
3.942169930605964,0.03695331151740611,-0.3329563553263757,3.0
3.942586386334953,0.03681478001225891,-0.33233167173289235,3.0
3.9430028420639416,0.036676508660169915,-0.3317069881394099,3.0
3.94341929779293,0.036538497461146235,-0.33108230454592746,3.0
3.9438357535219186,0.03640074641518076,-0.33045762095244413,3.0
3.9442522092509074,0.03626325552227705,-0.3298329373589608,3.0
3.9446686649798957,0.03612602478243687,-0.32920825376547835,3.0
3.9450851207088844,0.03598905419565668,-0.3285835701719959,3.0
3.945501576437873,0.03585234376193647,-0.3279588865785126,3.0
3.9459180321668614,0.03571589348127979,-0.32733420298503013,3.0
3.94633448789585,0.0355797033536831,-0.3267095193915468,3.0
3.9467509436248385,0.03544377337914817,-0.32608483579806435,3.0
3.947167399353827,0.035308103557675,-0.325460152204581,3.0
3.947583855082816,0.03517269388926181,-0.3248354686110977,3.0
3.9480003108118042,0.035037544373912155,-0.32421078501761524,3.0
3.948416766540793,0.034902655011622485,-0.3235861014241328,3.0
3.9488332222697817,0.0347680258023928,-0.32296141783064947,3.0
3.94924967799877,0.03463365674622665,-0.322336734237167,3.0
3.9496661337277588,0.03449954784312048,-0.3217120506436837,3.0
3.9500825894567475,0.0343656990930743,-0.32108736705020124,3.0
3.950499045185736,0.034232110496093426,-0.3204626834567188,3.0
3.9509155009147245,0.03409878205217076,-0.31983799986323547,3.0
3.9513319566437133,0.03396571376130986,-0.31921331626975213,3.0
3.9517484123727016,0.03383290562350716,-0.3185886326762697,3.0
3.9521648681016903,0.033700357638773326,-0.31796394908278636,3.0
3.952581323830679,0.033568069807095924,-0.317339265489303,3.0
3.9529977795596674,0.033436042128478505,-0.3167145818958206,3.0
3.953414235288656,0.033304274602928174,-0.31608989830233813,3.0
3.953830691017645,0.033172767230434275,-0.3154652147088548,3.0
3.954247146746633,0.03304152001100036,-0.31484053111537236,3.0
3.954663602475622,0.03291053294462998,-0.314215847521889,3.0
3.9550800582046106,0.03277980603132313,-0.3135911639284066,3.0
3.955496513933599,0.03264933927107272,-0.31296648033492414,3.0
3.9559129696625877,0.03251913266388762,-0.3123417967414408,3.0
3.9563294253915764,0.03238918620976072,-0.31171711314795747,3.0
3.9567458811205647,0.03225949990869914,-0.311092429554475,3.0
3.9571623368495534,0.032130073760695765,-0.3104677459609917,3.0
3.9575787925785417,0.032000907765755926,-0.30984306236750925,3.0
3.9579952483075305,0.031872001923874294,-0.3092183787740259,3.0
3.958411704036519,0.0317433562350562,-0.30859369518054347,3.0
3.9588281597655075,0.03161497069929986,-0.307969011587061,3.0
3.9592446154944962,0.03148684531660528,-0.3073443279935777,3.0
3.959661071223485,0.03135898008696891,-0.30671964440009436,3.0
3.9600775269524733,0.031231375010397855,-0.3060949608066119,3.0
3.960493982681462,0.031104030086885004,-0.30547027721312947,3.0
3.9609104384104508,0.030976945316433913,-0.30484559361964614,3.0
3.961326894139439,0.030850120699046357,-0.3042209100261637,3.0
3.961743349868428,0.030723556234718785,-0.30359622643268036,3.0
3.9621598055974165,0.030597251923451196,-0.30297154283919703,3.0
3.962576261326405,0.030471207765247144,-0.3023468592457146,3.0
3.9629927170553936,0.030345423760103074,-0.30172217565223125,3.0
3.9634091727843823,0.030219899908018988,-0.3010974920587488,3.0
3.9638256285133706,0.030094636208998438,-0.30047280846526636,3.0
3.9642420842423594,0.02996963266303787,-0.29984812487178303,3.0
3.964658539971348,0.029844889270139063,-0.2992234412782997,3.0
3.9650749957003364,0.029720406030303792,-0.29859875768481725,3.0
3.965491451429325,0.029596182943526728,-0.2979740740913348,3.0
3.965907907158314,0.029472220009811423,-0.2973493904978515,3.0
3.966324362887302,0.029348517229157878,-0.29672470690436903,3.0
3.966740818616291,0.02922507460156787,-0.2961000233108857,3.0
3.9671572743452796,0.029101892127036066,-0.29547533971740236,3.0
3.967573730074268,0.028978969805566024,-0.2948506561239199,3.0
3.9679901858032567,0.02885630763715774,-0.2942259725304366,3.0
3.968406641532245,0.028733905621811218,-0.29360128893695414,3.0
3.9688230972612337,0.028611763759526454,-0.2929766053434717,3.0
3.9692395529902225,0.028489882050301674,-0.29235192174998836,3.0
3.9696560087192108,0.028368260494138653,-0.2917272381565059,3.0
3.9700724644481995,0.028246899091037392,-0.2911025545630226,3.0
3.9704889201771882,0.028125797840996114,-0.29047787096954014,3.0
3.9709053759061765,0.028004956744018372,-0.2898531873760577,3.0
3.9713218316351653,0.027884375800100614,-0.28922850378257436,3.0
3.971738287364154,0.027764055009244615,-0.28860382018909103,3.0
3.9721547430931423,0.027643994371450376,-0.2879791365956086,3.0
3.972571198822131,0.027524193886714343,-0.28735445300212525,3.0
3.97298765455112,0.027404653555041847,-0.2867297694086419,3.0
3.973404110280108,0.02728537337643111,-0.2861050858151595,3.0
3.973820566009097,0.027166353350882133,-0.28548040222167703,3.0
3.9742370217380856,0.02704759347839314,-0.2848557186281937,3.0
3.974653477467074,0.02692909375896768,-0.28423103503471125,3.0
3.9750699331960626,0.02681085419260043,-0.2836063514412279,3.0
3.9754863889250514,0.02669287477929494,-0.2829816678477455,3.0
3.9759028446540396,0.026575155519052984,-0.28235698425426303,3.0
3.9763193003830284,0.026457696411871012,-0.2817323006607797,3.0
3.976735756112017,0.0263404974577508,-0.28110761706729637,3.0
3.9771522118410054,0.02622355865669057,-0.2804829334738139,3.0
3.977568667569994,0.0261068800086921,-0.2798582498803306,3.0
3.977985123298983,0.025990461513755392,-0.27923356628684726,3.0
3.978401579027971,0.02587430317188044,-0.2786088826933648,3.0
3.97881803475696,0.025758404983065475,-0.27798419909988237,3.0
3.9792344904859487,0.025642766947314044,-0.27735951550639903,3.0
3.979650946214937,0.025527389064622596,-0.2767348319129166,3.0
3.9800674019439257,0.02541227133499291,-0.27611014831943326,3.0
3.980483857672914,0.025297413758421428,-0.2754854647259508,3.0
3.9809003134019028,0.025182816334917035,-0.27486078113246837,3.0
3.9813167691308915,0.025068479064469074,-0.27423609753898504,3.0
3.98173322485988,0.024954401947081095,-0.2736114139455026,3.0
3.9821496805888685,0.02484058498275843,-0.27298673035201926,3.0
3.9825661363178573,0.0247270281714993,-0.2723620467585359,3.0
3.9829825920468456,0.0246137315132966,-0.2717373631650535,3.0
3.9833990477758343,0.02450069500815566,-0.27111267957157015,3.0
3.983815503504823,0.024387918656080032,-0.2704879959780877,3.0
3.9842319592338113,0.024275402457060835,-0.26986331238460526,3.0
3.9846484149628,0.024163146411105174,-0.2692386287911219,3.0
3.985064870691789,0.024051150518209496,-0.2686139451976386,3.0
3.985481326420777,0.023939414778377355,-0.26798926160415615,3.0
3.985897782149766,0.023827939191605196,-0.2673645780106737,3.0
3.9863142378787546,0.023716723757894798,-0.26673989441719037,3.0
3.986730693607743,0.023605768477244382,-0.2661152108237079,3.0
3.9871471493367316,0.023495073349657503,-0.2654905272302246,3.0
3.9875636050657204,0.023384638375130606,-0.26486584363674126,3.0
3.9879800607947087,0.02327446355366547,-0.2642411600432588,3.0
3.9883965165236974,0.023164548885262093,-0.2636164764497755,3.0
3.988812972252686,0.0230548943699187,-0.26299179285629304,3.0
3.9892294279816745,0.022945500007637065,-0.2623671092628106,3.0
3.989645883710663,0.02283636579841719,-0.26174242566932726,3.0
3.990062339439652,0.022727491742259076,-0.26111774207584393,3.0
3.9904787951686402,0.02261887783916272,-0.2604930584823615,3.0
3.990895250897629,0.02251052408912635,-0.25986837488887904,3.0
3.9913117066266173,0.022402430492151737,-0.2592436912953966,3.0
3.991728162355606,0.022294597048238884,-0.25861900770191326,3.0
3.9921446180845948,0.02218702375738424,-0.25799432410842993,3.0
3.992561073813583,0.022079710619594906,-0.2573696405149475,3.0
3.992977529542572,0.021972657634865556,-0.25674495692146415,3.0
3.9933939852715605,0.02186586480319619,-0.2561202733279808,3.0
3.993810441000549,0.021759332124590358,-0.2554955897344984,3.0
3.9942268967295376,0.02165305959904451,-0.25487090614101593,3.0
3.9946433524585263,0.021547047226560423,-0.2542462225475326,3.0
3.9950598081875146,0.021441295007138095,-0.25362153895405015,3.0
3.9954762639165033,0.021335802940777526,-0.2529968553605668,3.0
3.995892719645492,0.021230571027475165,-0.2523721717670844,3.0
3.9963091753744804,0.021125599267238115,-0.25174748817360193,3.0
3.996725631103469,0.021020887660059273,-0.2511228045801186,3.0
3.997142086832458,0.02091643620594219,-0.25049812098663526,3.0
3.997558542561446,0.020812244904888644,-0.24987343739315282,3.0
3.997974998290435,0.020708313756893304,-0.2492487537996695,3.0
3.9983914540194236,0.0206046427619615,-0.24862407020618615,3.0
3.998807909748412,0.02050123192008968,-0.2479993866127037,3.0
3.9992243654774007,0.02039808123127962,-0.24737470301922126,3.0
3.9996408212063894,0.020295190695531318,-0.24675001942573793,3.0
4.000057276935378,0.020192560312844776,-0.2461253358322555,3.0
4.000473732664366,0.02009019008322177,-0.24550065223877304,3.0
4.000890188393355,0.01998808000665342,-0.2448759686452897,3.0
4.0013066441223435,0.01988623008315038,-0.24425128505180727,3.0
4.001723099851332,0.0197846403127091,-0.24362660145832482,3.0
4.002139555580321,0.01968331069532958,-0.2430019178648406,3.0
4.002556011309309,0.01958224123100827,-0.24237723427135816,3.0
4.002972467038298,0.019481431919752268,-0.2417525506778757,3.0
4.003388922767287,0.019380882761554474,-0.2411278670843915,3.0
4.003805378496275,0.01928059375641844,-0.24050318349090904,3.0
4.004221834225263,0.019180564904344166,-0.2398784998974266,3.0
4.0046382899542525,0.01908079620533165,-0.23925381630394327,3.0
4.005054745683241,0.018981287659380897,-0.23862913271046082,3.0
4.005471201412229,0.0188820392664919,-0.23800444911697838,3.0
4.005887657141218,0.018783051026661113,-0.23737976552349505,3.0
4.006304112870207,0.018684322939895637,-0.2367550819300126,3.0
4.006720568599195,0.018585855006190144,-0.23613039833653016,3.0
4.007137024328184,0.018487647225542858,-0.23550571474304594,3.0
4.007553480057172,0.018389699597959108,-0.2348810311495635,3.0
4.007969935786161,0.018292012123433565,-0.23425634755608105,3.0
4.00838639151515,0.018194584801976887,-0.23363166396259683,3.0
4.008802847244138,0.018097417633578416,-0.23300698036911438,3.0
4.0092193029731265,0.018000510618236376,-0.23238229677563194,3.0
4.009635758702116,0.017903863755959648,-0.2317576131821486,3.0
4.010052214431104,0.017807477046746456,-0.23113292958866616,3.0
4.010468670160092,0.017711350490587918,-0.2305082459951837,3.0
4.010885125889081,0.017615484087498245,-0.22988356240170038,3.0
4.01130158161807,0.01751987783746678,-0.22925887880821794,3.0
4.011718037347058,0.01742453174049352,-0.2286341952147355,3.0
4.012134493076047,0.01732944579658735,-0.22800951162125127,3.0
4.0125509488050355,0.017234620005735835,-0.22738482802776883,3.0
4.012967404534024,0.017140054367951407,-0.22676014443428638,3.0
4.013383860263013,0.017045748883226963,-0.22613546084080216,3.0
4.013800315992001,0.016951703551560726,-0.22551077724731972,3.0
4.01421677172099,0.016857918372958025,-0.22488609365383727,3.0
4.014633227449979,0.016764393347420636,-0.22426141006035394,3.0
4.015049683178967,0.01667112847493435,-0.2236367264668715,3.0
4.015466138907955,0.016578123755518703,-0.22301204287338905,3.0
4.0158825946369445,0.01648537918916304,-0.22238735927990572,3.0
4.016299050365933,0.01639289477586381,-0.22176267568642327,3.0
4.016715506094921,0.01630067051562989,-0.22113799209294083,3.0
4.01713196182391,0.016208706408459506,-0.2205133084994566,3.0
4.017548417552899,0.016117002454342,-0.21988862490597416,3.0
4.017964873281887,0.016025558653295136,-0.21926394131249172,3.0
4.018381329010876,0.015934375005302925,-0.2186392577190075,3.0
4.018797784739864,0.015843451510376028,-0.21801457412552505,3.0
4.019214240468853,0.015752788168509113,-0.2173898905320426,3.0
4.019630696197841,0.015662384979702182,-0.21676520693856016,3.0
4.02004715192683,0.015572241943958787,-0.21614052334507683,3.0
4.0204636076558184,0.015482359061275375,-0.21551583975159438,3.0
4.020880063384807,0.015392736331655499,-0.21489115615811194,3.0
4.021296519113796,0.01530337375509383,-0.2142664725646286,3.0
4.021712974842784,0.015214271331595697,-0.21364178897114616,3.0
4.0221294305717725,0.01512542906115577,-0.21301710537766372,3.0
4.022545886300762,0.015036846943781157,-0.2123924217841795,3.0
4.02296234202975,0.01494852497946475,-0.21176773819069705,3.0
4.023378797758738,0.014860463168210103,-0.2111430545972146,3.0
4.0237952534877275,0.014772661510020768,-0.2105183710037304,3.0
4.024211709216716,0.014685120004886087,-0.20989368741024794,3.0
4.024628164945704,0.014597838652818496,-0.2092690038167655,3.0
4.025044620674693,0.01451081745380911,-0.20864432022328216,3.0
4.025461076403682,0.014424056407863262,-0.20801963662979972,3.0
4.02587753213267,0.01433755551497562,-0.20739495303631728,3.0
4.026293987861659,0.014251314775149737,-0.20677026944283394,3.0
4.026710443590647,0.014165334188389167,-0.2061455858493515,3.0
4.027126899319636,0.014079613754686804,-0.20552090225586905,3.0
4.027543355048625,0.013994153474044424,-0.20489621866238483,3.0
4.027959810777613,0.013908953346467356,-0.2042715350689024,3.0
4.028376266506601,0.013824013371950272,-0.20364685147541994,3.0
4.028792722235591,0.013739333550491395,-0.20302216788193572,3.0
4.029209177964579,0.01365491388209783,-0.20239748428845328,3.0
4.029625633693567,0.013570754366762472,-0.20177280069497083,3.0
4.030042089422556,0.013486855004488874,-0.2011481171014875,3.0
4.030458545151545,0.013403215795277035,-0.20052343350800506,3.0
4.030875000880533,0.013319836739130508,-0.1998987499145226,3.0
4.031291456609522,0.013236717836038636,-0.19927406632103928,3.0
4.0317079123385104,0.0131538590860103,-0.19864938272755683,3.0
4.032124368067499,0.0130712604890455,-0.1980246991340744,3.0
4.032540823796488,0.012988922045140683,-0.19740001554059017,3.0
4.032957279525476,0.01290684375429585,-0.19677533194710772,3.0
4.0333737352544645,0.012825025616514552,-0.19615064835362528,3.0
4.033790190983454,0.01274346763179146,-0.19552596476014106,3.0
4.034206646712442,0.012662169800133682,-0.1949012811666586,3.0
4.03462310244143,0.012581132121537664,-0.19427659757317617,3.0
4.0350395581704195,0.012500354595998076,-0.19365191397969284,3.0
4.035456013899408,0.0124198372235238,-0.1930272303862104,3.0
4.035872469628396,0.012339580004109507,-0.19240254679272795,3.0
4.036288925357385,0.012259582937755198,-0.1917778631992446,3.0
4.036705381086374,0.012179846024460872,-0.19115317960576217,3.0
4.037121836815362,0.012100369264233635,-0.19052849601227972,3.0
4.037538292544351,0.012021152657064604,-0.1899038124187955,3.0
4.037954748273339,0.011942196202955557,-0.18927912882531306,3.0
4.038371204002328,0.011863499901904717,-0.18865444523183061,3.0
4.038787659731317,0.011785063753922742,-0.1880297616383464,3.0
4.039204115460305,0.011706887758998974,-0.18740507804486395,3.0
4.039620571189293,0.011628971917135189,-0.1867803944513815,3.0
4.040037026918283,0.01155131622833494,-0.18615571085789817,3.0
4.040453482647271,0.011473920692594675,-0.18553102726441573,3.0
4.040869938376259,0.011396785309914392,-0.18490634367093328,3.0
4.0412863941052475,0.011319910080297646,-0.18428166007745084,3.0
4.041702849834237,0.01124329500374266,-0.1836569764839675,3.0
4.042119305563225,0.01116694008024588,-0.18303229289048506,3.0
4.042535761292213,0.01109084530981086,-0.18240760929700262,3.0
4.042952217021202,0.011015010692441152,-0.1817829257035184,3.0
4.043368672750191,0.010939436228129651,-0.18115824211003595,3.0
4.043785128479179,0.01086412191687991,-0.1805335585165535,3.0
4.044201584208168,0.010789067758691928,-0.17990887492306928,3.0
4.0446180399371565,0.01071427375356393,-0.17928419132958684,3.0
4.045034495666145,0.010639739901501244,-0.1786595077361044,3.0
4.045450951395134,0.010565466202494989,-0.17803482414262106,3.0
4.045867407124122,0.010491452656550493,-0.17741014054913862,3.0
4.046283862853111,0.01041769926367131,-0.17678545695565617,3.0
4.0467003185821,0.010344206023850333,-0.17616077336217284,3.0
4.047116774311088,0.010270972937091116,-0.1755360897686904,3.0
4.047533230040076,0.010198000003393659,-0.17491140617520795,3.0
4.0479496857690656,0.010125287222754409,-0.17428672258172373,3.0
4.048366141498054,0.010052834595180471,-0.17366203898824129,3.0
4.048782597227042,0.009980642120668293,-0.17303735539475884,3.0
4.049199052956031,0.009908709799214321,-0.17241267180127462,3.0
4.04961550868502,0.009837037630825662,-0.17178798820779217,3.0
4.050031964414008,0.00976562561549521,-0.17116330461430973,3.0
4.050448420142997,0.009694473753222965,-0.1705386210208264,3.0
4.050864875871985,0.009623582044019585,-0.16991393742734395,3.0
4.051281331600974,0.00955295048787086,-0.1692892538338615,3.0
4.051697787329963,0.009482579084787446,-0.16866457024037818,3.0
4.052114243058951,0.009412467834765792,-0.16803988664689573,3.0
4.0525306987879395,0.009342616737802345,-0.1674152030534133,3.0
4.052947154516929,0.009273025793902434,-0.16679051945992907,3.0
4.053363610245917,0.009203695003064283,-0.16616583586644662,3.0
4.053780065974905,0.009134624365286115,-0.16554115227296418,3.0
4.054196521703894,0.009065813880566154,-0.16491646867947996,3.0
4.054612977432883,0.008997263548911505,-0.1642917850859975,3.0
4.055029433161871,0.008928973370318616,-0.16366710149251507,3.0
4.05544588889086,0.00886094334478571,-0.16304241789903173,3.0
4.0558623446198485,0.008793173472314564,-0.1624177343055493,3.0
4.056278800348837,0.008725663752905177,-0.16179305071206684,3.0
4.056695256077826,0.008658414186553998,-0.1611683671185835,3.0
4.057111711806814,0.008591424773266354,-0.16054368352510107,3.0
4.057528167535803,0.00852469551304047,-0.15991899993161862,3.0
4.057944623264792,0.008458226405876346,-0.1592943163381344,3.0
4.05836107899378,0.008392017451773981,-0.15866963274465196,3.0
4.058777534722768,0.0083260686507316,-0.1580449491511695,3.0
4.0591939904517575,0.008260380002747425,-0.1574202655576853,3.0
4.059610446180746,0.00819495150783034,-0.15679558196420285,3.0
4.060026901909734,0.00812978316597146,-0.1561708983707204,3.0
4.060443357638723,0.008064874977174341,-0.15554621477723707,3.0
4.060859813367712,0.008000226941438981,-0.15492153118375462,3.0
4.0612762690967,0.007935839058761829,-0.15429684759027218,3.0
4.061692724825689,0.007871711329149989,-0.15367216399678885,3.0
4.062109180554677,0.007807843752599908,-0.1530474804033064,3.0
4.062525636283666,0.007744236329108034,-0.15242279680982396,3.0
4.062942092012655,0.00768088905867792,-0.15179811321633974,3.0
4.063358547741643,0.0076178019413095654,-0.1511734296228573,3.0
4.0637750034706315,0.007554974977002971,-0.15054874602937485,3.0
4.06419145919962,0.007492408165756359,-0.1499240624358924,3.0
4.064607914928609,0.00743010150757506,-0.14929937884240818,3.0
4.065024370657597,0.007368055002453744,-0.14867469524892574,3.0
4.0654408263865855,0.007306268650387082,-0.1480500116554433,3.0
4.065857282115575,0.0072447424513892855,-0.14742532806195996,3.0
4.066273737844563,0.0071834764054532485,-0.14680064446847751,3.0
4.066690193573551,0.007122470512571866,-0.14617596087499507,3.0
4.0671066493025405,0.007061724772757572,-0.14555127728151174,3.0
4.067523105031529,0.007001239186005037,-0.1449265936880293,3.0
4.067939560760517,0.006941013752308933,-0.14430191009454685,3.0
4.068356016489506,0.006881048471678142,-0.14367722650106263,3.0
4.068772472218495,0.006821343344105557,-0.14305254290758018,3.0
4.069188927947483,0.0067618983695965085,-0.14242785931409774,3.0
4.069605383676472,0.0067027135481492195,-0.14180317572061352,3.0
4.07002183940546,0.006643788879758361,-0.14117849212713107,3.0
4.070438295134449,0.006585124364436368,-0.14055380853364863,3.0
4.070854750863438,0.006526720002172581,-0.1399291249401653,3.0
4.071271206592426,0.006468575792967002,-0.13930444134668285,3.0
4.071687662321414,0.006410691736824958,-0.1386797577532004,3.0
4.072104118050404,0.006353067833748227,-0.13805507415971707,3.0
4.072520573779392,0.006295704083724374,-0.13743039056623463,3.0
4.07293702950838,0.006238600486767609,-0.13680570697275218,3.0
4.073353485237369,0.006181757042869052,-0.13618102337926796,3.0
4.073769940966358,0.006125173752035806,-0.13555633978578552,3.0
4.074186396695346,0.006068850614264321,-0.13493165619230307,3.0
4.074602852424335,0.0060127876295492655,-0.13430697259881885,3.0
4.0750193081533235,0.005956984797899523,-0.1336822890053364,3.0
4.075435763882312,0.005901442119309763,-0.13305760541185396,3.0
4.075852219611301,0.005846159593779987,-0.13243292181837063,3.0
4.076268675340289,0.005791137221313747,-0.13180823822488819,3.0
4.0766851310692775,0.00573637500190749,-0.13118355463140574,3.0
4.077101586798267,0.005681872935562993,-0.1305588710379224,3.0
4.077518042527255,0.005627631022278479,-0.12993418744443996,3.0
4.077934498256243,0.005573649262055724,-0.12930950385095752,3.0
4.0783509539852325,0.00551992765489473,-0.1286848202574733,3.0
4.078767409714221,0.0054664662007954945,-0.12806013666399085,3.0
4.079183865443209,0.005413264899759795,-0.1274354530705084,3.0
4.079600321172198,0.005360323751780527,-0.1268107694770242,3.0
4.080016776901187,0.005307642756866571,-0.12618608588354174,3.0
4.080433232630175,0.005255221915012598,-0.1255614022900593,3.0
4.080849688359164,0.005203061226220385,-0.12493671869657597,3.0
4.081266144088152,0.005151160690489931,-0.12431203510309352,3.0
4.081682599817141,0.005099520307817684,-0.12368735150961108,3.0
4.08209905554613,0.005048140078208974,-0.12306266791612774,3.0
4.082515511275118,0.0049970200016620225,-0.1224379843226453,3.0
4.082931967004106,0.004946160078175055,-0.12181330072916285,3.0
4.083348422733096,0.004895560307749847,-0.12118861713567863,3.0
4.083764878462084,0.004845220690386398,-0.12056393354219619,3.0
4.084181334191072,0.004795141226084709,-0.11993924994871374,3.0
4.084597789920061,0.004745321914841227,-0.11931456635522952,3.0
4.08501424564905,0.004695762756663058,-0.11868988276174708,3.0
4.085430701378038,0.004646463751546648,-0.11806519916826463,3.0
4.085847157107026,0.004597424899490221,-0.11744051557478219,3.0
4.0862636128360155,0.004548646200492001,-0.11681583198129886,3.0
4.086680068565004,0.004500127654557318,-0.11619114838781641,3.0
4.087096524293992,0.0044518692616843936,-0.11556646479433397,3.0
4.087512980022981,0.004403871021873229,-0.11494178120085063,3.0
4.0879294357519695,0.004356132935123824,-0.11431709760736819,3.0
4.088345891480958,0.004308655001434403,-0.11369241401388575,3.0
4.088762347209947,0.004261437220806741,-0.11306773042040152,3.0
4.089178802938935,0.004214479593239062,-0.11244304682691908,3.0
4.089595258667924,0.0041677821187349195,-0.11181836323343664,3.0
4.090011714396913,0.004121344797288984,-0.11119367963995241,3.0
4.090428170125901,0.004075167628906584,-0.11056899604646997,3.0
4.090844625854889,0.004029250613585944,-0.10994431245298752,3.0
4.091261081583879,0.003983593751325287,-0.10931962885950419,3.0
4.091677537312867,0.00393819704212639,-0.10869494526602175,3.0
4.092093993041855,0.003893060485991029,-0.1080702616725393,3.0
4.092510448770844,0.0038481840829120983,-0.10744557807905597,3.0
4.092926904499833,0.00380356783289848,-0.10682089448557353,3.0
4.093343360228821,0.0037592117359412924,-0.10619621089209108,3.0
4.09375981595781,0.00371511579205297,-0.10557152729860686,3.0
4.094176271686798,0.003671280001222854,-0.10494684370512442,3.0
4.094592727415787,0.003627704363449169,-0.10432216011164197,3.0
4.095009183144776,0.0035843888787425726,-0.10369747651815775,3.0
4.095425638873764,0.0035413335470959595,-0.1030727929246753,3.0
4.0958420946027525,0.0034985383685075533,-0.10244810933119286,3.0
4.096258550331742,0.003456003342986236,-0.10182342573770953,3.0
4.09667500606073,0.0034137284705249016,-0.10119874214422708,3.0
4.097091461789718,0.003371713751119998,-0.10057405855074464,3.0
4.0975079175187075,0.0033299591847804066,-0.0999493749572613,3.0
4.097924373247696,0.003288464771502575,-0.09932469136377886,3.0
4.098340828976684,0.003247230511281174,-0.09870000777029642,3.0
4.098757284705673,0.003206256404128638,-0.0980753241768122,3.0
4.0991737404346615,0.003165542450030756,-0.09745064058332975,3.0
4.09959019616365,0.0031250886489964103,-0.0968259569898473,3.0
4.100006651892639,0.0030848950010256004,-0.09620127339636309,3.0
4.100423107621627,0.003044961506111221,-0.09557658980288064,3.0
4.100839563350616,0.0030052881642621543,-0.0949519062093982,3.0
4.101256019079605,0.0029658749754766234,-0.09432722261591486,3.0
4.101672474808593,0.002926721939747523,-0.09370253902243242,3.0
4.102088930537581,0.0028878290570819587,-0.09307785542894997,3.0
4.102505386266571,0.002849196327478154,-0.09245317183546664,3.0
4.102921841995559,0.002810823750932556,-0.0918284882419842,3.0
4.103338297724547,0.0027727113274504944,-0.09120380464850175,3.0
4.103754753453536,0.0027348590570301923,-0.09057912105501753,3.0
4.104171209182525,0.002697266939668097,-0.08995443746153509,3.0
4.104587664911513,0.0026599349753730905,-0.08932975386805264,3.0
4.105004120640502,0.0026228631641345146,-0.08870507027456842,3.0
4.10542057636949,0.0025860515059594746,-0.08808038668108598,3.0
4.105837032098479,0.0025495000008461943,-0.08745570308760353,3.0
4.106253487827468,0.0025132086487928973,-0.0868310194941202,3.0
4.106669943556456,0.0024771774497995835,-0.08620633590063775,3.0
4.1070863992854445,0.0024414064038733585,-0.08558165230715531,3.0
4.107502855014434,0.0024058955110017877,-0.08495696871367198,3.0
4.107919310743422,0.002370644771195529,-0.08433228512018953,3.0
4.10833576647241,0.002335654184449254,-0.08370760152670709,3.0
4.108752222201399,0.002300923750762962,-0.08308291793322464,3.0
4.109168677930388,0.002266453470140206,-0.08245823433974042,3.0
4.109585133659376,0.0022322433425774335,-0.08183355074625798,3.0
4.110001589388364,0.002198293368078197,-0.08120886715277553,3.0
4.1104180451173535,0.002164603546637167,-0.08058418355929131,3.0
4.110834500846342,0.0021311738782596734,-0.07995949996580887,3.0
4.11125095657533,0.0020980043629403866,-0.07933481637232642,3.0
4.111667412304319,0.002065095000686412,-0.07871013277884309,3.0
4.112083868033308,0.0020324457914906446,-0.07808544918536064,3.0
4.112500323762296,0.0020000567353566368,-0.0774607655918782,3.0
4.112916779491285,0.0019679278322843885,-0.07683608199839487,3.0
4.113333235220273,0.0019360590822738999,-0.07621139840491242,3.0
4.113749690949262,0.0019044504853269473,-0.07558671481142998,3.0
4.114166146678251,0.0018731020414364252,-0.07496203121794576,3.0
4.114582602407239,0.0018420137506129919,-0.07433734762446331,3.0
4.1149990581362275,0.0018111856128459891,-0.07371266403098087,3.0
4.115415513865217,0.001780617628140746,-0.07308798043749665,3.0
4.115831969594205,0.0017503097965008152,-0.0724632968440142,3.0
4.116248425323193,0.001720262117917315,-0.07183861325053176,3.0
4.116664881052182,0.0016904745923973508,-0.07121392965704842,3.0
4.117081336781171,0.0016609472199373698,-0.07058924606356598,3.0
4.117497792510159,0.0016316800005444776,-0.06996456247008354,3.0
4.117914248239148,0.0016026729342062396,-0.0693398788766002,3.0
4.1183307039681365,0.0015739260209297612,-0.06871519528311776,3.0
4.118747159697125,0.0015454392607185952,-0.06809051168963531,3.0
4.119163615426114,0.001517212653565636,-0.06746582809615109,3.0
4.119580071155102,0.0014892461994744366,-0.06684114450266865,3.0
4.119996526884091,0.0014615398984449968,-0.0662164609091862,3.0
4.12041298261308,0.0014340937504755402,-0.06559177731570198,3.0
4.120829438342068,0.0014069077555696197,-0.06496709372221954,3.0
4.121245894071056,0.0013799819137236824,-0.0643424101287371,3.0
4.1216623498000455,0.0013533162249377284,-0.06371772653525376,3.0
4.122078805529034,0.0013269106892153104,-0.06309304294177132,3.0
4.122495261258022,0.001300765306554652,-0.06246835934828887,3.0
4.122911716987011,0.0012748800769522006,-0.06184367575480554,3.0
4.123328172716,0.0012492550004150615,-0.061218992161323094,3.0
4.123744628444988,0.001223890076934353,-0.06059430856784065,3.0
4.124161084173977,0.0011987853065189569,-0.05996962497435643,3.0
4.124577539902965,0.0011739406891653204,-0.05934494138087398,3.0
4.124993995631954,0.0011493562248698908,-0.05872025778739154,3.0
4.125410451360943,0.0011250319136397735,-0.05809557419390732,3.0
4.125826907089931,0.0011009677554678632,-0.05747089060042487,3.0
4.1262433628189195,0.0010771637503541598,-0.05684620700694243,3.0
4.126659818547909,0.0010536198983093215,-0.056221523413459096,3.0
4.127076274276897,0.00103033619932269,-0.05559683981997665,3.0
4.127492730005885,0.0010073126533924892,-0.054972156226494207,3.0
4.127909185734874,0.0009845492605311534,-0.054347472633010874,3.0
4.128325641463863,0.0009620460207280246,-0.05372278903952843,3.0
4.128742097192851,0.0009398029339831027,-0.053098105446045984,3.0
4.12915855292184,0.0009178200003052694,-0.052473421852561764,3.0
4.1295750086508285,0.0008960972196820904,-0.05184873825907932,3.0
4.129991464379817,0.0008746345921242238,-0.051224054665596874,3.0
4.130407920108806,0.0008534321176281168,-0.05059937107211265,3.0
4.130824375837794,0.0008324897961902167,-0.04997468747863021,3.0
4.131240831566783,0.0008118076278176289,-0.049350003885147764,3.0
4.131657287295771,0.0007913856125050245,-0.04872532029166532,3.0
4.13207374302476,0.0007712237502541797,-0.04810063669818199,3.0
4.132490198753748,0.0007513220410633181,-0.04747595310469954,3.0
4.132906654482737,0.0007316804849359926,-0.0468512695112171,3.0
4.133323110211726,0.0007122990818650976,-0.046226585917733765,3.0
4.133739565940714,0.0006931778318612913,-0.04560190232425132,3.0
4.134156021669702,0.0006743167349139156,-0.044977218730768875,3.0
4.134572477398692,0.0006557157910318523,-0.044352535137284654,3.0
4.13498893312768,0.0006373750002097722,-0.04372785154380221,3.0
4.135405388856668,0.0006192943624494518,-0.043103167950319765,3.0
4.135821844585657,0.0006014738777491146,-0.042478484356835544,3.0
4.136238300314646,0.0005839135461105371,-0.0418538007633531,3.0
4.136654756043634,0.0005666133675337193,-0.041229117169870655,3.0
4.137071211772623,0.0005495733420168847,-0.04060443357638732,3.0
4.1374876675016115,0.0005327934695618097,-0.03997974998290488,3.0
4.1379041232306,0.0005162737501702708,-0.03935506638942243,3.0
4.138320578959589,0.0005000141838369387,-0.0387303827959391,3.0
4.138737034688577,0.00048401477056536635,-0.038105699202456655,3.0
4.1391534904175655,0.0004682755103591063,-0.03748101560897421,3.0
4.139569946146555,0.00045279640320927683,-0.03685633201548999,3.0
4.139986401875543,0.00043757744912298335,-0.036231648422007545,3.0
4.140402857604531,0.0004226186480984495,-0.0356069648285251,3.0
4.1408193133335205,0.00040792000013389895,-0.03498228123504088,3.0
4.141235769062509,0.0003934815052293317,-0.034357597641558435,3.0
4.141652224791497,0.00037930316339007675,-0.03373291404807599,3.0
4.142068680520486,0.00036538497460902875,-0.03310823045459266,3.0
4.142485136249475,0.0003517269388897404,-0.03248354686111021,3.0
4.142901591978463,0.000338329056233988,-0.03185886326762777,3.0
4.143318047707452,0.00032519132663644257,-0.031234179674144436,3.0
4.14373450343644,0.0003123137501024331,-0.03060949608066199,3.0
4.144150959165429,0.0002996963266301833,-0.029984812487179546,3.0
4.144567414894418,0.0002873390562161404,-0.029360128893695325,3.0
4.144983870623406,0.00027524193886563353,-0.02873544530021288,3.0
4.145400326352394,0.0002634049745768863,-0.028110761706730436,3.0
4.145816782081384,0.0002518281633445696,-0.027486078113246215,3.0
4.146233237810372,0.00024051150518111797,-0.02686139451976377,3.0
4.14664969353936,0.00022945500007409692,-0.026236710926281326,3.0
4.147066149268349,0.00021865864803061186,-0.025612027332797993,3.0
4.147482604997338,0.00020812244904711008,-0.02498734373931555,3.0
4.147899060726326,0.0001978464031271443,-0.024362660145833104,3.0
4.148315516455315,0.00018783051026360909,-0.02373797655234977,3.0
4.1487319721843035,0.00017807477046538622,-0.023113292958867326,3.0
4.149148427913292,0.00016857918372714664,-0.022488609365384882,3.0
4.149564883642281,0.0001593437500506667,-0.02186392577190066,3.0
4.149981339371269,0.0001503684694359464,-0.021239242178418216,3.0
4.1503977951002575,0.00014165334188298573,-0.02061455858493577,3.0
4.150814250829247,0.00013319836738823199,-0.01998987499145155,3.0
4.151230706558235,0.0001250035459587906,-0.019365191397969106,3.0
4.151647162287223,0.00011706887758933249,-0.01874050780448666,3.0
4.1520636180162125,0.0001093943622780813,-0.01811582421100333,3.0
4.152480073745201,0.00010198000003214247,-0.017491140617520884,3.0
4.152896529474189,9.482579084796328e-5,-0.01686645702403844,3.0
4.153312985203177,8.793173472021465e-5,-0.016241773430555995,3.0
4.153729440932167,8.129783165777837e-5,-0.015617089837072662,3.0
4.154145896661155,7.492408165354902e-5,-0.014992406243590217,3.0
4.154562352390143,6.881048471463203e-5,-0.014367722650107773,3.0
4.154978808119132,6.295704083747466e-5,-0.013743039056623552,3.0
4.155395263848121,5.7363750014971515e-5,-0.013118355463141107,3.0
4.155811719577109,5.203061225778072e-5,-0.012493671869658662,3.0
4.156228175306098,4.695762756590227e-5,-0.011868988276174441,3.0
4.156644631035086,4.2144795928678036e-5,-0.011244304682691997,3.0
4.157061086764075,3.7592117354989796e-5,-0.010619621089209552,3.0
4.157477542493064,3.3299591848390264e-5,-0.00999493749572622,3.0
4.157893998222052,2.926721939289223e-5,-0.009370253902243775,3.0
4.1583104539510405,2.5495000004482904e-5,-0.00874557030876133,3.0
4.15872690968003,2.198293368138593e-5,-0.008120886715277997,3.0
4.159143365409018,1.873102041116681e-5,-0.007496203121795553,3.0
4.159559821138006,1.5739260206260042e-5,-0.006871519528313108,3.0
4.1599762768669954,1.3007653061336555e-5,-0.006246835934828887,3.0
4.160392732595984,1.0536198979949063e-5,-0.0056221523413464425,3.0
4.160809188324972,8.32489796032121e-6,-0.004997468747863998,3.0
4.161225644053961,6.37374999890028e-6,-0.004372785154379777,3.0
4.1616420997829495,4.682755099238989e-6,-0.0037481015608973323,3.0
4.162058555511938,3.2519132648900495e-6,-0.0031234179674148876,3.0
4.162475011240927,2.0812244887480347e-6,-0.002498734373931555,3.0
4.162891466969915,1.1706887708129443e-6,-0.0018740507804491102,3.0
4.163307922698904,5.203061199665626e-7,-0.0012493671869666656,3.0
4.163724378427893,1.300765273271054e-7,-0.0006246835934833328,3.0
4.164140834156881,-1.7763568394002505e-15,-8.881784197001252e-16,3.0


==> MoonLander/benchmark2/NOTE.txt <==
12/23/2017
---------------------------------
* need to finish julia runs -DONE
* redoing PROPT results with analytic t_opt -DONE

12/24/2017
---------------------------------
* ran PROPT for all collocation points in 2:602

==> MoonLander/benchmark2/results/PROPT_result_ALL.csv <==
Nck,t_opt_ave,mea,h_error_ave,v_error_ave,u_error_ave
2,0.013259,1.1621673346707,1.1621673346707,1.05721999423178,1.66597549880087
3,0.0135066666666667,0.600821934237913,0.263471465241535,0.600821934237913,1.72978031198007
4,0.01369,0.730732711947017,0.424633048973228,0.730732711947017,1.56538825610116
5,0.0118836666666667,0.288015054299253,0.0807084472421187,0.288015054299253,1.51014109478299
6,0.012594,0.469208060355762,0.162223221693942,0.469208060355762,1.63045078086486
7,0.0120726666666667,0.371487420402826,0.133568698525146,0.371487420402826,1.66292394374402
8,0.013962,0.230949582350906,0.0342598950512736,0.230949582350906,1.67068678977069
9,0.0138653333333333,0.355830656863613,0.103356903547916,0.355830656863613,1.5303064569883
10,0.0129973333333333,0.162197402473996,0.0208072435356588,0.162197402473996,1.5733201667097
11,0.0127,0.262393475915192,0.0509775178724565,0.262393475915192,1.64332989929296
12,0.0131,0.234171724689957,0.0522755655499543,0.234171724689957,1.65583605518002
13,0.0144296666666667,0.135095947606179,0.013651205039019,0.135095947606179,1.64530412865782
14,0.015091,0.236295357359137,0.0455478931293181,0.236295357359137,1.50684844545745
15,0.0166563333333333,0.118583260006725,0.0125494400021529,0.118583260006725,1.60431188904711
16,0.0164,0.179069615462887,0.0235877963223947,0.179069615462887,1.65283159006671
17,0.016115,0.173511456273575,0.0282353278310516,0.173511456273575,1.64698864694983
18,0.017271,0.090833046757691,0.00742262001231619,0.090833046757691,1.62315218553981
19,0.0164936666666667,0.17663919062039,0.0253634796770736,0.17663919062039,1.51089623476887
20,0.0160213333333333,0.0962755318672137,0.00889507904140885,0.0962755318672137,1.62496700345132
21,0.0172013333333333,0.133717749506925,0.0129525528809058,0.133717749506925,1.65976916589295
22,0.015982,0.139028667198238,0.0178377340844671,0.139028667198238,1.6365242318979
23,0.0158043333333333,0.0652704038531038,0.00471602931649073,0.0652704038531038,1.60036478930446
24,0.0170046666666667,0.140626311904156,0.0160081926316868,0.140626311904156,1.52931129215417
25,0.0184596666666667,0.0826245879347169,0.00681911020879689,0.0826245879347169,1.63986711782767
26,0.0179686666666667,0.105045249784523,0.007895826863205,0.105045249784523,1.66441237281578
27,0.0195746666666667,0.116617815231198,0.0123619181894012,0.116617815231198,1.62463308696075
28,0.0177573333333333,0.0485884507178023,0.00413555076457151,0.0485884507178023,1.57582020074018
29,0.0189766666666667,0.116356540965942,0.010916686984368,0.116356540965942,1.54670826321876
30,0.0186973333333333,0.0733346096882554,0.00547801838995188,0.0733346096882554,1.65070503487445
31,0.0204106666666667,0.0851882331349616,0.00525467718317074,0.0851882331349616,1.66682844003744
32,0.020235,0.10077633203103,0.00909963086393173,0.10077633203103,1.61145793224817
33,0.019079,0.0368271176375519,0.00393875403840838,0.0368271176375519,1.54907297698025
34,0.0194003333333333,0.0988002224099516,0.00784017457399067,0.0988002224099516,1.56326750326254
35,0.0193196666666667,0.0665423351317971,0.0045391573872493,0.0665423351317971,1.658214565471
36,0.0200956666666667,0.0705616678992325,0.0036020720327814,0.0705616678992325,1.66699063664773
37,0.0216876666666667,0.0888973832246522,0.00698550203026915,0.0888973832246522,1.5971546305999
38,0.024338,0.028866533925572,0.00372803817557354,0.028866533925572,1.51991286898669
39,0.021189,0.0854309575951575,0.00583887614722833,0.0854309575951575,1.57891660179004
40,0.021576,0.0613092904438428,0.00384481453365026,0.0613092904438428,1.66282006098757
41,0.0220703333333333,0.0592972685254542,0.00250464783562254,0.0592972685254542,1.66484335204681
42,0.0225806666666667,0.0795943619246966,0.0055298053195294,0.0795943619246966,1.5818899349463
43,0.0242696666666667,0.0260417987175661,0.00273472532519836,0.0260417987175661,1.50231990373161
44,0.0232243333333333,0.0748545230467546,0.0044641343287477,0.0748545230467546,1.59355643016502
45,0.025486,0.057111433241201,0.00331038652822979,0.057111433241201,1.66480291257429
46,0.026778,0.0503255858643037,0.00174229774186507,0.0503255858643037,1.66032002243088
47,0.0259976666666667,0.0720589210539799,0.00448019940079369,0.0720589210539799,1.56582401259724
48,0.026917,0.0262964786538067,0.00178088700946155,0.0262964786538067,1.53144651628037
49,0.0256546666666667,0.0662384309296336,0.00348036445499211,0.0662384309296336,1.6070489778033
50,0.0280796666666667,0.0536334208521092,0.00288631160716157,0.0536334208521092,1.6643754450862
51,0.028842,0.0429903601619674,0.00119358006106207,0.0429903601619674,1.653352742654
52,0.029424,0.0657905284200808,0.00369656891279035,0.0657905284200808,1.54912081272579
53,0.029723,0.0265078542489832,0.00112596847372437,0.0265078542489832,1.55738521732878
54,0.0303763333333333,0.0590391918514133,0.00274874723415675,0.0590391918514133,1.61931729005247
55,0.0313906666666667,0.0506742021966309,0.00254162220567888,0.0506742021966309,1.66173517057546
56,0.0319416666666667,0.0368666586686119,0.00078714255605572,0.0368666586686119,1.64387698707176
57,0.032437,0.0604600696562141,0.00309287977630657,0.0604600696562141,1.5319191999152
58,0.0357206666666667,0.0266687531080292,0.00066757749673485,0.0266687531080292,1.58002119513475
59,0.0340606666666667,0.0529271021477076,0.00219569355877258,0.0529271021477076,1.63026275616979
60,0.036573,0.0480997951493327,0.00225656288436316,0.0480997951493327,1.65698949881909
61,0.038403,0.0316669248621544,0.000612419661939256,0.0316669248621544,1.63183399998684
62,0.0383886666666667,0.0558339783209991,0.00261570224460517,0.0558339783209991,1.51444912563226
63,0.0419496666666667,0.026782257249347,0.000555534941706348,0.026782257249347,1.59980006784095
64,0.04065,0.0476212067241795,0.00175898637210192,0.0476212067241795,1.63952399390528
65,0.0410353333333333,0.0458159429707825,0.00201555112058305,0.0458159429707825,1.65033947565569
66,0.0425993333333333,0.0271902725892055,0.000541243492828691,0.0271902725892055,1.61717321104142
67,0.042827,0.0517678868789524,0.0022328883534799,0.0517678868789524,1.49680735185091
68,0.0465596666666667,0.0268480921229273,0.000643773513005819,0.0268480921229273,1.61670217375212
69,0.0447403333333333,0.0429832938693853,0.00143451111321102,0.0429832938693853,1.64720301265608
70,0.0462196666666667,0.0437552598247031,0.00180895866437591,0.0437552598247031,1.64193145880891
71,0.0470926666666667,0.0232917723635762,0.000483238150789767,0.0232917723635762,1.59985244290194
72,0.0476953333333333,0.0481444232698527,0.00191964447594462,0.0481444232698527,1.51069738354811
73,0.0535793333333333,0.0268678756052507,0.000696580045699946,0.0268678756052507,1.63081819636796
74,0.0503953333333333,0.0388683327752446,0.0011770020947397,0.0388683327752446,1.65310281182009
75,0.051853,0.0418737737105968,0.00163131659482119,0.0418737737105968,1.63190484473492
76,0.053015,0.0198639436399635,0.000435290319025228,0.0198639436399635,1.57983829101878
77,0.0543636666666667,0.0448673574665293,0.00165591474799509,0.0448673574665293,1.52737476030052
78,0.0602553333333333,0.0268434821944599,0.000724856775182303,0.0268434821944599,1.64223616789928
79,0.056928,0.0351838689089217,0.00096399889433485,0.0351838689089217,1.65710187090799
80,0.059401,0.0401333503242434,0.00147610228311912,0.0401333503242434,1.62041018343531
81,0.060183,0.0168260861255325,0.000512833895167653,0.0168260861255325,1.55710954360789
82,0.0615726666666667,0.0418866554582928,0.0014353777908136,0.0418866554582928,1.54369128973817
83,0.063326,0.0267768338480714,0.000736002006799907,0.0267768338480714,1.65104495554275
84,0.060548,0.0318679761635661,0.000777746663204404,0.0318679761635661,1.65929304616237
85,0.0664566666666667,0.038505287379075,0.00133933699003475,0.038505287379075,1.60760747500924
86,0.069968,0.0141161870727773,0.000597553440614185,0.0141161870727773,1.53165201279124
87,0.0654353333333333,0.0391545078054953,0.00124501776106101,0.0391545078054953,1.55947273443794
88,0.0705613333333333,0.0266696816928613,0.000735039825883632,0.0266696816928613,1.65733514923544
89,0.07335,0.0288392032674514,0.000636203445292693,0.0288392032674514,1.65892362765681
90,0.0763813333333333,0.0369708749022131,0.00121816356154003,0.0369708749022131,1.59364909175961
91,0.0767846666666667,0.0120854187472954,0.000666113400774826,0.0120854187472954,1.5034642138196
92,0.07338,0.0366201949877256,0.00108290013986956,0.0366201949877256,1.57452814986026
93,0.081694,0.0265237405022507,0.000725515404679911,0.0265237405022507,1.66120213950798
94,0.0761986666666667,0.0260770053516204,0.000505687428852042,0.0260770053516204,1.65656104187175
95,0.079405,0.0355133749262126,0.00110950021390188,0.0355133749262126,1.57869504178367
96,0.0860133333333333,0.0114345239892941,0.000573191668007844,0.0114345239892941,1.50446608212599
97,0.082027,0.0342633707776319,0.000947935847397829,0.0342633707776319,1.58867451134233
98,0.0908566666666667,0.0263407420753987,0.000710019437592635,0.0263407420753987,1.66274766732332
99,0.0862166666666667,0.0235378802326842,0.000397178185266078,0.0235378802326842,1.65183501070937
100,0.0889876666666667,0.0341187482201644,0.00101295430406534,0.0341187482201644,1.56290546706212
101,0.0913976666666667,0.0123142676955617,0.000425523572448405,0.0123142676955617,1.53194628014942
102,0.09329,0.032057357564554,0.000825718963064936,0.032057357564554,1.60181135425639
103,0.096134,0.026122599801889,0.000690016275846084,0.026122599801889,1.6620890441379
104,0.0976923333333333,0.0211939099569891,0.000300575272725645,0.0211939099569891,1.64473200106054
105,0.100541,0.0327775533270422,0.000925022888773164,0.0327775533270422,1.54643940741896
106,0.109927,0.0131033679152202,0.000290775254794262,0.0131033679152202,1.55668931466221
107,0.104766,0.0299831393117005,0.000718362676742856,0.0299831393117005,1.61375401202117
108,0.108522,0.0258699873849952,0.000667862483705761,0.0258699873849952,1.65930995423789
109,0.118129333333333,0.0190215194425889,0.000216675728763605,0.0190215194425889,1.63513566845439
110,0.113788,0.0314817981713214,0.000845272064099234,0.0314817981713214,1.52946502421219
111,0.123196333333333,0.0138076936412199,0.000187621937325133,0.0138076936412199,1.57864345613775
112,0.118089,0.0280247287111912,0.000623124625985128,0.0280247287111912,1.62436155867323
113,0.120011333333333,0.0255848287456271,0.000643603834560302,0.0255848287456271,1.65455283336437
114,0.131825,0.0170025083511627,0.00017563569047141,0.0170025083511627,1.62300019136845
115,0.125084666666667,0.0302251080870315,0.000772682345657749,0.0302251080870315,1.51214855673731
116,0.128865333333333,0.0144342418084928,0.000158644495769522,0.0144342418084928,1.59785866394405
117,0.140687666666667,0.0261685682017623,0.000541105602039238,0.0261685682017623,1.63346719395199
118,0.13533,0.0252687584315066,0.000617882248730162,0.0252687584315066,1.64793906730567
119,0.148288333333333,0.0151208989065692,0.000166647662866559,0.0151208989065692,1.60826438289139
120,0.140548666666667,0.029002184547851,0.000705672800516588,0.029002184547851,1.49464820696903
121,0.143687666666667,0.0149894625035891,0.000199247342857589,0.0149894625035891,1.61438715843474
122,0.157351333333333,0.0244050730173067,0.000472661513220451,0.0244050730173067,1.64095248968399
123,0.150933,0.0249231035076996,0.000591080383909315,0.0249231035076996,1.639594564645
124,0.165127666666667,0.0133638841623265,0.000158473247219071,0.0133638841623265,1.59088795744037
125,0.170196666666667,0.0278079852461772,0.000644734243527623,0.0278079852461772,1.50529455697395
126,0.162274666666667,0.0154772601409725,0.000230837000506412,0.0154772601409725,1.62826926688889
127,0.176219,0.0227250740442289,0.000410856986972519,0.0227250740442289,1.64667797612331
128,0.167644333333333,0.0245488311379534,0.000564683346762074,0.0245488311379534,1.62966023694597
129,0.1826,0.0117203746095118,0.000151273997026635,0.0117203746095118,1.57084948695614
130,0.185996333333333,0.0266406072141994,0.000588318870699212,0.0266406072141994,1.52187207022745
131,0.177233666666667,0.0159015260005324,0.000255223544775696,0.0159015260005324,1.63955115616758
132,0.192766333333333,0.0211212995280201,0.000354630382958909,0.0211212995280201,1.65051759095245
133,0.197511333333333,0.0241457412986028,0.000538476132195598,0.0241457412986028,1.61826584093623
134,0.200032666666667,0.0101807792657764,0.000185738729679308,0.0101807792657764,1.54809358819401
135,0.204844666666667,0.0254968698748161,0.000536136493010986,0.0254968698748161,1.53807452313175
136,0.195531,0.016266123238065,0.000273420478638542,0.016266123238065,1.64830158279327
137,0.212806666666667,0.0195877039628343,0.000303252796301834,0.0195877039628343,1.65235243258189
138,0.218096333333333,0.0237180442782297,0.000512119092705099,0.0237180442782297,1.60557101755274
139,0.222567666666667,0.00873705011102022,0.000227301141708658,0.00873705011102022,1.52259761539128
140,0.226444333333333,0.0243747140701469,0.000487726233822983,0.0243747140701469,1.55373334910061
141,0.225382666666667,0.0165740234785652,0.000286502761491114,0.0165740234785652,1.6545845776338
142,0.236169666666667,0.0181191444985336,0.000256090331169467,0.0181191444985336,1.6520722121457
143,0.240523,0.0232657598447776,0.000486124971756041,0.0232657598447776,1.59172026912673
144,0.243795666666667,0.00763318545975888,0.000267759855038463,0.00763318545975888,1.49488121240713
145,0.258885333333333,0.023272549849767,0.000442705474297256,0.023272549849767,1.5686822745073
146,0.239339,0.0168285165144768,0.000295206044544472,0.0168285165144768,1.65849536601379
147,0.26012,0.0167114709053209,0.000212696408127044,0.0167114709053209,1.64957746619575
148,0.263383333333333,0.0227901771880177,0.000460589997651972,0.0227901771880177,1.57686753681279
149,0.253804,0.00726745114311278,0.00024422158567905,0.00726745114311278,1.50127075627685
150,0.274246333333333,0.022189162524457,0.000400737507025184,0.022189162524457,1.58275807229213
151,0.266035666666667,0.0170318909831852,0.000300286132465466,0.0170318909831852,1.66012353169597
152,0.286795333333333,0.0153611521385049,0.000172666223410722,0.0153611521385049,1.64478217977513
153,0.292041333333333,0.0222925868010853,0.000435590027128896,0.0222925868010853,1.56117013050114
154,0.279411666666667,0.00794811453767519,0.000181959721965441,0.00794811453767519,1.52860366280428
155,0.303551666666667,0.0211236879475551,0.000361553611675447,0.0211236879475551,1.59580079590243
156,0.309179,0.0171836878613245,0.000301452100531563,0.0171836878613245,1.65949034911807
157,0.317254333333333,0.0140652025134758,0.00013567068445397,0.0140652025134758,1.63760695478741
158,0.323559666666667,0.0217742808269392,0.000411176876359498,0.0217742808269392,1.54478815685021
159,0.307573,0.00861780817890789,0.000129688824654473,0.00861780817890789,1.55322289195566
160,0.328557,0.0200754619409791,0.000324898746347557,0.0200754619409791,1.60765528085065
161,0.336913,0.0172929588275892,0.000301092008147208,0.0172929588275892,1.65682797080749
162,0.368318666666667,0.0128208043601372,0.000101380316976041,0.0128208043601372,1.62796101845604
163,0.351719333333333,0.0212365568295283,0.000387385496385839,0.0212365568295283,1.52788402845418
164,0.33251,0.00923626146444967,8.5332376951186e-05,0.00923626146444967,1.57512302387076
165,0.362690666666667,0.0190440804676966,0.000290618884101868,0.0190440804676966,1.61817081467111
166,0.368994333333333,0.017358337146379,0.000298772293464644,0.017358337146379,1.65219225350838
167,0.376645333333333,0.0116255802001843,8.11910642637415e-05,0.0116255802001843,1.6157662030184
168,0.381916,0.0206807137594263,0.000364243336422376,0.0206807137594263,1.510621793299
169,0.364836,0.00980545165317181,7.72348112656474e-05,0.00980545165317181,1.59433313352082
170,0.394424666666667,0.0180293311300046,0.00026009493644974,0.0180293311300046,1.62720228597039
171,0.406615,0.0173818082862853,0.0002948697992462,0.0173818082862853,1.64570288597572
172,0.406740333333333,0.0104777291637834,7.88345291429238e-05,0.0104777291637834,1.60096076361913
173,0.416666,0.0201080628966448,0.00034176091771343,0.0201080628966448,1.49316672408906
174,0.404076333333333,0.0103266380355507,9.91288982534755e-05,0.0103266380355507,1.6109407022318
175,0.437767666666667,0.0170312788508955,0.000233160342860472,0.0170312788508955,1.6346162721181
176,0.435771333333333,0.0173652545718044,0.000289620831271264,0.0173652545718044,1.63748618866074
177,0.445569666666667,0.00937594551889109,7.64547715235153e-05,0.00937594551889109,1.58351115355695
178,0.452721666666667,0.0195199445692733,0.000319952836394855,0.0195199445692733,1.49933744711072
179,0.462479666666667,0.0107979413206252,0.000114132588214133,0.0107979413206252,1.62469573195794
180,0.467266,0.0160501289451291,0.000207721196827215,0.0160501289451291,1.64028989723831
181,0.478277666666667,0.0173104734117171,0.000283280652703333,0.0173104734117171,1.62767461525582
182,0.487567666666667,0.00831801596536597,7.44317396152994e-05,0.00831801596536597,1.56337280241425
183,0.494406333333333,0.0189176093056904,0.000298779144431549,0.0189176093056904,1.51587948567695
184,0.502781333333333,0.0112290635889964,0.000129003383372961,0.0112290635889964,1.63608578253903
185,0.512961666666667,0.0150859785020296,0.000183605120142261,0.0150859785020296,1.64409493712714
186,0.521264333333333,0.0172191937212842,0.000276041255214743,0.0172191937212842,1.61640640158603
187,0.534600333333333,0.00730263981887536,9.24282305598823e-05,0.00730263981887536,1.54052808597287
188,0.539258666666667,0.0183023924653591,0.000278259511111933,0.0183023924653591,1.53204428456461
189,0.554393333333333,0.0116167574002333,0.000141050712163526,0.0116167574002333,1.64496110536728
190,0.566559,0.0141392149533797,0.000160780335916932,0.0141392149533797,1.64591562099359
191,0.56644,0.0170930874618156,0.000268062832846638,0.0170930874618156,1.60382497215472
192,0.578013666666667,0.0063341005138291,0.000114371983983119,0.0063341005138291,1.51535920382467
193,0.583439666666667,0.0176756344190379,0.000258381773230454,0.0176756344190379,1.54766330019055
194,0.597783666666667,0.0119622114134739,0.000150643520519189,0.0119622114134739,1.65138990707394
195,0.602485666666667,0.0132103868009219,0.000139395763547157,0.0132103868009219,1.64561086197716
196,0.581157,0.0169514754598667,0.000263029160666228,0.0169514754598667,1.58999214588186
197,0.657726333333333,0.00556933516230096,0.000140023457082528,0.00556933516230096,1.48671365505643
198,0.630995,0.0170386266458662,0.000239130693072909,0.0170386266458662,1.56257085364504
199,0.611464333333333,0.0122818543372238,0.000163778664692416,0.0122818543372238,1.6559016466407
200,0.659315666666667,0.0122994129620455,0.000119132139264622,0.0122994129620455,1.64306539530238
201,0.663291,0.0167429320621011,0.000250483025896031,0.0167429320621011,1.57532023507873
202,0.678006666666667,0.00538993746996752,0.000134823709641019,0.00538993746996752,1.49614196009893
203,0.685773333333333,0.0163928421337651,0.00022048835547217,0.0163928421337651,1.57661758453246
204,0.660416666666667,0.0125486282840708,0.000169740875794133,0.0125486282840708,1.65769819547328
205,0.712539666666667,0.0114062906950911,9.96407370674746e-05,0.0114062906950911,1.63818220478497
206,0.717211,0.0165219874719682,0.000241075094004728,0.0165219874719682,1.55970458851639
207,0.728011,0.00580968757774336,0.000103760864898383,0.00580968757774336,1.52362261721572
208,0.737386333333333,0.0157394854321762,0.000202438228344981,0.0157394854321762,1.58964259731704
209,0.712039,0.0127776343649337,0.000174271126680559,0.0127776343649337,1.65727381782909
210,0.764241,0.01053170240026,8.09281015419216e-05,0.01053170240026,1.63088955847157
211,0.775074,0.0162725171018767,0.000231366606696426,0.0162725171018767,1.54339108853724
212,0.788138,0.00636365290211849,7.62623696788367e-05,0.00636365290211849,1.54840485539336
213,0.799595333333333,0.0150798147439302,0.000185007318924235,0.0150798147439302,1.6014813755136
214,0.768168,0.0129685413134055,0.000177148369773228,0.0129685413134055,1.65475102887582
215,0.824474,0.00967633756496955,6.29972438375148e-05,0.00967633756496955,1.62114383482092
216,0.832921333333333,0.015996077227582,0.000221463310446701,0.015996077227582,1.52654183611603
217,0.803167333333333,0.00690206281009864,4.03403874091879e-05,0.00690206281009864,1.5717873843236
218,0.860523333333333,0.0144155572702269,0.000168368684879461,0.0144155572702269,1.61200311546054
219,0.832179666666667,0.0131239602786248,0.000178721920449654,0.0131239602786248,1.650240405877
220,0.889808333333333,0.0088399503222778,4.54181908828843e-05,0.0088399503222778,1.60885974210252
221,0.905606,0.0156941254467888,0.000211400754765556,0.0156941254467888,1.50931967138722
222,0.871986666666667,0.00739554179338331,5.69585413581208e-05,0.00739554179338331,1.59126202080652
223,0.938260666666667,0.0137481976845013,0.000153823899354144,0.0137481976845013,1.62103148463866
224,0.934094333333333,0.0132099516886166,0.000171831112548482,0.0132099516886166,1.64350729468615
225,0.959967666666667,0.00802219876735943,4.29104252148704e-05,0.00802219876735943,1.59398872851533
226,0.976184333333333,0.0153681251656748,0.000201225974473473,0.0153681251656748,1.49188900863711
227,0.940059,0.00785685820431237,7.11673368547494e-05,0.00785685820431237,1.60799725469225
228,1.00347766666667,0.0130786868558257,0.000140840617407711,0.0130786868558257,1.62842038635338
229,1.01901033333333,0.0132904355231469,0.000171174993912615,0.0132904355231469,1.63544199953676
230,1.03371666666667,0.00722684411070329,4.20976148305385e-05,0.00722684411070329,1.57645328734517
231,1.048627,0.0150194782960664,0.00019094499592498,0.0150194782960664,1.49319554026481
232,1.06262833333333,0.00824995530188666,6.71324813907859e-05,0.00824995530188666,1.62080970902222
233,1.078186,0.0124072187261399,0.000127909111443891,0.0124072187261399,1.63402401177933
234,1.09834233333333,0.0133372132616332,0.000169642822640981,0.0133372132616332,1.62577225462566
235,1.112243,0.00645143413737959,4.19701611615864e-05,0.00645143413737959,1.55633176057743
236,1.140898,0.0146498147274325,0.000180638052444948,0.0146498147274325,1.50972984810533
237,1.14866033333333,0.00863998864870918,7.70554255504763e-05,0.00863998864870918,1.63238900897523
238,1.167711,0.0117354525664162,0.000115143719430222,0.0117354525664162,1.63773277298949
239,1.17981733333333,0.0133513947688053,0.000167401890612595,0.0133513947688053,1.61463584265325
240,1.19085333333333,0.005699044590048,5.20642343468936e-05,0.005699044590048,1.5336343675137
241,1.210829,0.0142604777985547,0.000170299775275495,0.0142604777985547,1.52589193942807
242,1.222583,0.00899783724325065,8.54245659134278e-05,0.00899783724325065,1.6414579763555
243,1.240568,0.0110647247348901,0.000102574162139213,0.0110647247348901,1.63943080579032
244,1.25824466666667,0.013334047444471,0.000164508382288098,0.013334047444471,1.60217493701691
245,1.34178733333333,0.00496257262156252,7.11148423908625e-05,0.00496257262156252,1.50785676716217
246,1.295597,0.0138529301473787,0.000160001579589952,0.0138529301473787,1.54151265131207
247,1.33206,0.00932376638847465,9.24008203577742e-05,0.00932376638847465,1.64808256329868
248,1.332823,0.0103965235640722,9.03266448073481e-05,0.0103965235640722,1.63901253969192
249,1.37018533333333,0.0132862568096916,0.000161069113084444,0.0132862568096916,1.5885366999848
250,1.43362666666667,0.00438061024621739,8.58470118521026e-05,0.00438061024621739,1.47959714160451
251,1.392269,0.0134290220406488,0.00014983524269585,0.0134290220406488,1.5564562883749
252,1.41071566666667,0.00961807717968188,9.81534101329729e-05,0.00961807717968188,1.65233796453241
253,1.454968,0.00973173435202934,7.82290429803822e-05,0.00973173435202934,1.63637736046287
254,1.38201066666667,0.0133768025489092,0.000245343478887605,0.0133768025489092,1.57528995021775
255,1.41151666666667,0.00427566148261693,5.74807938118482e-05,0.00427566148261693,1.4931316047734
256,1.49298666666667,0.0129884811522212,0.00013954179204223,0.0129884811522212,1.57043916660534
257,1.50203466666667,0.00988110376474083,0.000102781437889554,0.00988110376474083,1.65430832909238
258,1.52726033333333,0.00907179375818679,6.64090226036862e-05,0.00907179375818679,1.63144757602412
259,1.4768,0.0132784584909986,0.000246338290502912,0.0132784584909986,1.5601988434442
260,1.48728866666667,0.00457269448291342,4.33849085625937e-05,0.00457269448291342,1.52051513542948
261,1.576135,0.012534401159761,0.000129418873145326,0.012534401159761,1.58342103314948
262,1.59092233333333,0.0101132175528376,0.000106394386159891,0.0101132175528376,1.65408626718024
263,1.61559,0.00841768439535073,5.47959284062927e-05,0.00841768439535073,1.62413226576963
264,1.56159866666667,0.0131547014040372,0.000247525312096819,0.0131547014040372,1.54444342485101
265,1.66342866666667,0.00501278673508487,4.98769744874394e-05,0.00501278673508487,1.54351290067333
266,1.69025533333333,0.0120681165285088,0.000119576224598461,0.0120681165285088,1.59522400446352
267,1.7075,0.0103148260992922,0.000109109201730462,0.0103148260992922,1.65177274865775
268,1.74702933333333,0.00777008592375061,4.31626673806917e-05,0.00777008592375061,1.61434904716659
269,1.67112033333333,0.0129950735100373,0.000241950146298464,0.0129950735100373,1.52783026065261
270,1.77974366666667,0.00545732011631817,3.45253523095224e-05,0.00545732011631817,1.56580283916228
271,1.79155266666667,0.011590655966156,0.000109977175340781,0.011590655966156,1.6056738272788
272,1.81062633333333,0.0104863749854678,0.000111023807326305,0.0104863749854678,1.64747646639303
273,1.835063,0.00713005130665056,3.14904875180488e-05,0.00713005130665056,1.60203946856643
274,1.778932,0.0128044365342381,0.000232357808842565,0.0128044365342381,1.51061831491389
275,1.884181,0.00587806865367657,2.65388568037039e-05,0.00587806865367657,1.58542253192903
276,1.91098333333333,0.0111032409147453,0.00010122814418434,0.0111032409147453,1.61463369661695
277,1.93486466666667,0.0106283506823219,0.000112196279503429,0.0106283506823219,1.64131363097411
278,1.96322733333333,0.00649856453082887,2.71429421010438e-05,0.00649856453082887,1.58715036501551
279,1.889842,0.0125872730337662,0.000220644917342305,0.0125872730337662,1.49302941230592
280,1.999025,0.00627467850245189,3.579373823559e-05,0.00627467850245189,1.60239689896926
281,2.03699266666667,0.0106073522344197,9.31436465867463e-05,0.0106073522344197,1.62196633192831
282,2.062596,0.0107412691499116,0.000112715831479981,0.0107412691499116,1.63340729802549
283,2.09235333333333,0.00587725406401773,2.76925334423694e-05,0.00587725406401773,1.56965101829166
284,2.010093,0.012342603204357,0.000205513095625776,0.012342603204357,1.48510933111898
285,2.13868233333333,0.00664685053988556,4.3890520640133e-05,0.00664685053988556,1.6167609830356
286,2.15925233333333,0.010104337009162,8.51518607731805e-05,0.010104337009162,1.62753894249804
287,2.18707933333333,0.0108256934670594,0.000112650051028673,0.0108256934670594,1.62388715046955
288,2.20928,0.00526733861526729,2.80810670121312e-05,0.00526733861526729,1.54948845651863
289,2.14679333333333,0.0120686986708787,0.000185312044704844,0.0120686986708787,1.50245152798507
290,2.26316366666667,0.00699433683949824,5.09289135397495e-05,0.00699433683949824,1.6285598747633
291,2.28238266666667,0.00959551986298379,7.72498466590221e-05,0.00959551986298379,1.63122412840707
292,2.322384,0.0108822176074828,0.000112035439465252,0.0108822176074828,1.61288876791185
293,2.34340933333333,0.00467077053796583,3.42815747700342e-05,0.00467077053796583,1.5266348115066
294,2.365368,0.0116699924736237,0.000114715784263808,0.0116699924736237,1.51963992615177
295,2.39202566666667,0.00731694410580275,5.70145043798931e-05,0.00731694410580275,1.63784836645799
296,2.41887433333333,0.00908206286004987,6.93699259484148e-05,0.00908206286004987,1.63290337116324
297,2.44279866666667,0.0109114818439719,0.000110965439224842,0.0109114818439719,1.60055347172316
298,2.586434,0.00408309524645301,4.72886276146056e-05,0.00408309524645301,1.50101026233797
299,2.501076,0.0113797079544726,0.000108584688842228,0.0113797079544726,1.53522694112377
300,2.54055733333333,0.00761453021893832,6.22364809235165e-05,0.00761453021893832,1.64469079653729
301,2.56726366666667,0.00856518897740877,6.1491645181988e-05,0.00856518897740877,1.63246429377738
302,2.59401333333333,0.0109141534433448,0.00010945097854087,0.0109141534433448,1.5870272421022
303,2.73737366666667,0.00360692520699502,5.76525261708483e-05,0.00360692520699502,1.47273466957751
304,2.718257,0.0110716460730789,0.00010236182156298,0.0110716460730789,1.55009978729352
305,2.69036766666667,0.00788700616031068,6.66456742353105e-05,0.00788700616031068,1.64916088810359
306,2.75956033333333,0.00804617607614055,5.36225164546877e-05,0.00804617607614055,1.62980841097302
307,2.78299266666667,0.0108909368772316,0.000107555735264775,0.0108909368772316,1.57246074649616
308,2.66059733333333,0.00350738258385963,5.05514338442481e-05,0.00350738258385963,1.48755004582375
309,2.83882,0.0107470561614589,9.60724200025354e-05,0.0107470561614589,1.56410072176454
310,2.863844,0.00813433630318716,7.03159843515877e-05,0.00813433630318716,1.65134119902269
311,2.87139433333333,0.007526384969327,4.58302551180623e-05,0.007526384969327,1.62484703761722
312,2.91930466666667,0.0108425731134965,0.000105310908776524,0.0108425731134965,1.5570082645896
313,2.95439366666667,0.00370816483633174,4.70705740829302e-05,0.00370816483633174,1.51323627696047
314,2.98622766666667,0.0104070855493879,8.97286720933366e-05,0.0104070855493879,1.57706728722507
315,2.99276766666667,0.00835653745229692,7.33390439044967e-05,0.00835653745229692,1.65132310500147
316,3.05958366666667,0.00700691592975833,3.80567833335732e-05,0.00700691592975833,1.61750777217769
317,3.09615333333333,0.0107698351579559,0.00010275032387419,0.0107698351579559,1.54082752940847
318,3.133041,0.00411168220812907,3.5408561190664e-05,0.00411168220812907,1.5384342312973
319,3.16738433333333,0.0100529373787008,8.33556722765749e-05,0.0100529373787008,1.58884205182355
320,3.18528133333333,0.00855367796275441,7.57331172902553e-05,0.00855367796275441,1.64920617631343
321,3.25767533333333,0.00648875096937385,3.02207439792923e-05,0.00648875096937385,1.60770289930739
322,3.26787166666667,0.0106735802697484,9.99421614951146e-05,0.0106735802697484,1.52407995466656
323,3.30685166666667,0.00449773055524627,2.48160329423541e-05,0.00449773055524627,1.56095283503474
324,3.32559333333333,0.00968580676010866,7.69866576399991e-05,0.00968580676010866,1.59927134277978
325,3.37901166666667,0.0087258775322816,7.7567952072144e-05,0.0087258775322816,1.64509793710321
326,3.40929666666667,0.00597293264494603,2.22743861089114e-05,0.00597293264494603,1.59537248445085
327,3.48386566666667,0.0105545989245055,9.68771737772656e-05,0.0105545989245055,1.50692708171705
328,3.48999066666667,0.00486570180438051,1.81016790561372e-05,0.00486570180438051,1.58080504872501
329,3.52572533333333,0.00930713881443523,7.11903580103979e-05,0.00930713881443523,1.60821796722515
330,3.57506333333333,0.00887330681992005,7.88977630845622e-05,0.00887330681992005,1.63911336553117
331,3.603223,0.0054607370348343,1.92030496126705e-05,0.0054607370348343,1.58046263023976
332,3.64460933333333,0.0104136938103849,9.35702240312253e-05,0.0104136938103849,1.48953167368388
333,3.69962333333333,0.00521504919156257,2.4812904479532e-05,0.00521504919156257,1.59801427028882
334,3.73216633333333,0.00891800343854054,6.58086953704284e-05,0.00891800343854054,1.61553476305583
335,3.77613166666667,0.00899618599427221,7.97390708093815e-05,0.00899618599427221,1.63137455962576
336,3.79940766666667,0.00495324315550594,1.96387314472801e-05,0.00495324315550594,1.56293689763991
337,3.84127533333333,0.0102518234079367,9.00574963065282e-05,0.0102518234079367,1.48073169493597
338,3.88586266666667,0.00554527720498932,3.07567439872258e-05,0.00554527720498932,1.61261407677099
339,3.91844766666667,0.0085195781148153,6.03955207099105e-05,0.0085195781148153,1.62109420447548
340,3.96121966666667,0.00909478449534884,8.01720212750823e-05,0.00909478449534884,1.62201014360068
341,4.00789133333333,0.00445164149414534,2.00852037091082e-05,0.00445164149414534,1.54276202201795
342,4.04288333333333,0.0100699012285865,8.63810938760423e-05,0.0100699012285865,1.49724540605805
343,4.10225066666667,0.00585594648673915,3.59984017661574e-05,0.00585594648673915,1.62464809949357
344,4.127377,0.00811323780115281,5.50430786994127e-05,0.00811323780115281,1.62476484761805
345,4.18106566666667,0.0091694198443335,8.01937558163601e-05,0.0091694198443335,1.61115486546218
346,4.25548433333333,0.00395734350004062,2.44400731670424e-05,0.00395734350004062,1.51992101862342
347,4.27446766666667,0.00986886800303299,8.25436450551109e-05,0.00986886800303299,1.51337493526036
348,4.34446333333333,0.00614667811500613,4.06202503446806e-05,0.00614667811500613,1.63416958807068
349,4.39608766666667,0.00770037425047043,4.98533718724659e-05,0.00770037425047043,1.62642673394248
350,4.442295,0.00922045611305489,7.98615087660437e-05,0.00922045611305489,1.59894902301826
351,4.49353933333333,0.00347558498577261,3.00114943057039e-05,0.00347558498577261,1.4948998242551
352,4.32879966666667,0.00971870373060746,0.000109509570653366,0.00971870373060746,1.52948500744465
353,4.58312733333333,0.00641713806692223,4.46287247521937e-05,0.00641713806692223,1.64124177517579
354,4.60323433333333,0.0072820547416379,4.47865100987599e-05,0.0072820547416379,1.62596196507428
355,4.64264266666667,0.00924830457223447,7.91944432299019e-05,0.00924830457223447,1.58553809120655
356,4.907597,0.00306474406377344,4.1183163955516e-05,0.00306474406377344,1.46602522720897
357,4.74891266666667,0.00941333485349993,7.44775800285424e-05,0.00941333485349993,1.54381462212919
358,4.82256233333333,0.0066670531286217,4.80871999570809e-05,0.0066670531286217,1.64593687952434
359,4.89539166666667,0.00685923702733682,3.97392783018091e-05,0.00685923702733682,1.62327055703896
360,4.88799333333333,0.00925341943326963,7.82239682282082e-05,0.00925341943326963,1.57107190233214
361,4.95382466666667,0.00304542640488403,4.42094384460745e-05,0.00304542640488403,1.47969359139444
362,5.02745733333333,0.00916092484216779,7.0285456531316e-05,0.00916092484216779,1.55781117281563
363,5.05815933333333,0.0068962024967556,5.10454975186647e-05,0.0068962024967556,1.64833629555982
364,5.10716166666667,0.00643313791202615,3.47314149014011e-05,0.00643313791202615,1.61827507898432
365,5.098302,0.00923639039971302,7.70253973838564e-05,0.00923639039971302,1.55570649342797
366,5.02516366666667,0.00313129713695393,2.20440764291396e-05,0.00313129713695393,1.5092330107229
367,5.192752,0.00889333884011911,6.60001080312611e-05,0.00889333884011911,1.570774381563
368,5.22802233333333,0.00710441991384414,5.35094844336115e-05,0.00710441991384414,1.64853008298033
369,5.26075466666667,0.00600438405508719,2.9522277069205e-05,0.00600438405508719,1.61089618187475
370,5.321183,0.0091975865061098,7.55291509593192e-05,0.0091975865061098,1.53959506381467
371,5.35686966666667,0.00346792641984806,2.65427078902647e-05,0.00346792641984806,1.53324172068183
372,5.419828,0.00861168805655144,6.1696294139324e-05,0.00861168805655144,1.58254030478884
373,5.46783333333333,0.00729159253719924,5.55598127398582e-05,0.00729159253719924,1.6466166776734
374,5.524795,0.00557413452693911,2.41446078597107e-05,0.00557413452693911,1.60105551706546
375,5.59807866666667,0.00913767785486286,7.38146924028626e-05,0.00913767785486286,1.52289972024629
376,5.64641266666667,0.00380840745158917,1.87901023842585e-05,0.00380840745158917,1.55600263249242
377,5.68053666666667,0.00831729748681109,5.75307481156528e-05,0.00831729748681109,1.5929562188347
378,5.74846033333333,0.00745765944527932,5.71839894281112e-05,0.00745765944527932,1.64270240430353
379,5.81767866666667,0.0051431793839436,1.84559259146511e-05,0.0051431793839436,1.58870170860473
380,5.84973133333333,0.00905727398718792,7.18851804721865e-05,0.00905727398718792,1.50578253459438
381,5.95121833333333,0.00413461423815775,1.3038675895416e-05,0.00413461423815775,1.57609961792166
382,5.982554,0.00801131136740008,5.39169208906287e-05,0.00801131136740008,1.60186599548335
383,6.027673,0.00760261735845535,5.84400236274263e-05,0.00760261735845535,1.6369014230337
384,6.07953666666667,0.00471263777443021,1.27853509859222e-05,0.00471263777443021,1.57380396301898
385,5.934565,0.00907752816446283,0.000128526541203655,0.00907752816446283,1.4901298324948
386,6.19069066666667,0.00444592904017505,1.81028087622437e-05,0.00444592904017505,1.5935546733399
387,6.21297166666667,0.00769465275663883,5.07207259543563e-05,0.00769465275663883,1.60913617432309
388,6.28760833333333,0.00772650855483725,5.9342467104706e-05,0.00772650855483725,1.62933466710161
389,6.337635,0.00428322395870495,1.35903882982902e-05,0.00428322395870495,1.55631416807834
390,6.40607366666667,0.00883757771349813,6.74608589852355e-05,0.00883757771349813,1.47444842541552
391,6.45125666666667,0.00474178230632916,2.26647586965001e-05,0.00474178230632916,1.60839998217232
392,6.506989,0.00736848997539585,4.76865851162245e-05,0.00736848997539585,1.61462450502437
393,6.57742866666667,0.00782952660077729,5.99664710021486e-05,0.00782952660077729,1.62013284874014
394,6.62961266666667,0.00385752136355055,1.4042463061692e-05,0.00385752136355055,1.53617891121614
395,6.68549433333333,0.00869983524543283,6.50244352371487e-05,0.00869983524543283,1.49096982295228
396,6.74985066666667,0.00502165814420863,2.67264486923935e-05,0.00502165814420863,1.62067786536885
397,6.80735933333333,0.00703370653391033,4.47211340937059e-05,0.00703370653391033,1.61820538909857
398,6.878329,0.00791167217539979,6.02691832511937e-05,0.00791167217539979,1.60942542566644
399,6.94228666666667,0.0034368268273397,1.66994619812399e-05,0.0034368268273397,1.51361640961327
400,6.97021666666667,0.00854453672209576,6.24359603458302e-05,0.00854453672209576,1.50713023810634
401,7.09820366666667,0.00528508731729005,3.03212059638014e-05,0.00528508731729005,1.63044040101794
402,7.15365233333333,0.00669110041741128,4.16829418403708e-05,0.00669110041741128,1.6197726597916
403,7.21011166666667,0.00797316377098944,6.02743837294639e-05,0.00797316377098944,1.59735270399464
404,7.27411433333333,0.00303773509638017,1.85404658603616e-05,0.00303773509638017,1.48990533585728
405,7.352235,0.00837223584802782,5.97184382424842e-05,0.00837223584802782,1.52273507527197
406,7.38931966666667,0.00553165111967591,3.35058398146515e-05,0.00553165111967591,1.63774913086642
407,7.45555333333333,0.0063415862116436,3.84788812617387e-05,0.0063415862116436,1.61924827363666
408,7.51086366666667,0.00801430247553547,6.00453817485302e-05,0.00801430247553547,1.58406106366564
409,7.82450833333333,0.002662983109877,3.07249505500096e-05,0.002662983109877,1.4594249319374
410,7.67545466666667,0.00818397528585191,5.70193330400315e-05,0.00818397528585191,1.53759420774363
411,7.69906933333333,0.00576098987984341,3.626647971533e-05,0.00576098987984341,1.64267561870505
412,7.78033133333333,0.00598579533843502,3.49428186074974e-05,0.00598579533843502,1.61652093276708
413,7.86430766666667,0.00803535986718806,5.95772875788825e-05,0.00803535986718806,1.56969934219873
414,7.90893333333333,0.00266443968905072,3.40645442076237e-05,0.00266443968905072,1.47394324266685
415,8.00827266666667,0.00798129943230919,5.46218212020833e-05,0.00798129943230919,1.55155974704053
416,8.03191266666667,0.00597279199662282,3.86832133951742e-05,0.00597279199662282,1.64529993902022
417,8.11653,0.00562414615962048,3.07975311404363e-05,0.00562414615962048,1.61154216844692
418,8.181481,0.00803664775381829,5.88932537182174e-05,0.00803664775381829,1.55442038501479
419,8.25642366666666,0.00266992332793325,2.71304571288766e-05,0.00266992332793325,1.50229130768704
420,8.33212233333333,0.00776467658555013,5.24245645436849e-05,0.00776467658555013,1.5644444440415
421,8.44006866666667,0.00616690747980275,4.07862016063021e-05,0.00616690747980275,1.64571610587728
422,8.477235,0.00526886482301236,3.15535199693073e-05,0.00526886482301236,1.60387171157172
423,8.50920366666667,0.0080185292427899,5.79865633696386e-05,0.0080185292427899,1.53838049971365
424,8.59488266666667,0.0029850551543138,2.07143889339179e-05,0.0029850551543138,1.52797241752225
425,8.66097533333333,0.00753512863207018,5.04614653378255e-05,0.00753512863207018,1.57611159782843
426,8.76640966666667,0.00634294350260856,4.25414558398174e-05,0.00634294350260856,1.64401284172262
427,8.83301466666667,0.00490593738720158,2.97774410213947e-05,0.00490593738720158,1.59389678360129
428,8.87589033333333,0.00798162175921835,5.69263791643237e-05,0.00798162175921835,1.52172950785252
429,8.98141966666667,0.00328926855824818,1.4806664069944e-05,0.00328926855824818,1.5509816775293
430,9.03819866666667,0.00729345430830808,4.87362480079412e-05,0.00729345430830808,1.58639527792819
431,9.102323,0.00650079433230299,4.39734850923301e-05,0.00650079433230299,1.64029803448299
432,9.18919833333333,0.00453503312705461,2.48484002804972e-05,0.00453503312705461,1.58157814772614
433,9.250809,0.00792650723249189,5.56964617794975e-05,0.00792650723249189,1.50459877436217
434,9.38172266666667,0.0035818797577738,9.75405688308228e-06,0.0035818797577738,1.57133040133951
435,9.578389,0.00704004556318338,4.72846283301465e-05,0.00704004556318338,1.59516494448069
436,9.509486,0.0066404098181021,4.51547685553777e-05,0.0066404098181021,1.63468748452318
437,9.602301,0.00415295477138145,1.47248049948701e-05,0.00415295477138145,1.56696473687628
438,9.685811,0.00785350845479549,5.43509409745013e-05,0.00785350845479549,1.48717481732889
439,9.73544766666667,0.00386225265210882,1.37197681571166e-05,0.00386225265210882,1.58903747649245
440,9.80815933333333,0.0067751987094633,4.56950121989763e-05,0.0067751987094633,1.60231275003348
441,9.96602433333334,0.00676169730765697,4.6069100603674e-05,0.00676169730765697,1.62729975248788
442,10.1522973333333,0.00377100467945102,1.08567126169135e-05,0.00377100467945102,1.54983145728768
443,10.1082,0.00776301025037185,5.29462799416791e-05,0.00776301025037185,1.46967116325322
444,10.167724,0.0041298845523805,1.73870795761033e-05,0.0041298845523805,1.60414077664302
445,10.282865,0.00649870578500611,4.31692775748616e-05,0.00649870578500611,1.60782884409366
446,10.3517603333333,0.00686456736001961,4.67084493207537e-05,0.00686456736001961,1.61825845681751
447,10.7122923333333,0.00339921398374088,1.24433906911747e-05,0.00339921398374088,1.52961217369259
448,10.6531146666667,0.00765625842946349,5.18850266573168e-05,0.00765625842946349,1.48477729276583
449,10.5391656666667,0.00438417212621012,2.06664356952047e-05,0.00438417212621012,1.61667685021325
450,10.6873423333333,0.0062388358781611,5.31836948560738e-05,0.0062388358781611,1.61053011113319
451,10.722007,0.00694910883516275,4.71025259738411e-05,0.00694910883516275,1.60769984610346
452,10.8080426666667,0.00308541041898547,3.08048914945402e-05,0.00308541041898547,1.51329686510182
453,11.0111613333333,0.00753419123105736,5.11183040634577e-05,0.00753419123105736,1.50083846535112
454,11.024179,0.00462453941349761,2.36000701887562e-05,0.00462453941349761,1.62668876819332
455,11.0576583333333,0.00595125509069394,5.33844193943978e-05,0.00595125509069394,1.61195057620501
456,11.1433316666667,0.00701541820654228,4.7288138071977e-05,0.00701541820654228,1.59576318172772
457,11.5089506666667,0.00266959399270039,1.90087637115255e-05,0.00266959399270039,1.48113907717552
458,11.3044606666667,0.00739664312531119,5.0401082213547e-05,0.00739664312531119,1.51629318748948
459,11.401867,0.00485058254582871,2.61942060291176e-05,0.00485058254582871,1.63424167199862
460,11.4732613333333,0.00565334967034126,5.19633509892259e-05,0.00565334967034126,1.6113661706096
461,11.5704536666667,0.00706377396566271,4.72900996255632e-05,0.00706377396566271,1.58258655636903
462,12.1605166666667,0.00235278379616677,2.37212415630239e-05,0.00235278379616677,1.45288602233106
463,11.7509526666667,0.00724486159740589,4.99221362870728e-05,0.00724486159740589,1.53099855069433
464,11.8448533333333,0.00506196094855138,2.85413601313067e-05,0.00506196094855138,1.63940935593852
465,11.9078006666667,0.00534376988747187,4.7842146535082e-05,0.00534376988747187,1.60874442368949
466,11.9976616666667,0.00709478649848805,4.71571562492556e-05,0.00709478649848805,1.56827003821814
467,12.084321,0.00236709479156438,2.68939753826913e-05,0.00236709479156438,1.46812602723062
468,12.1874803333333,0.00707779153297317,4.89305562041409e-05,0.00707779153297317,1.54483350473289
469,12.2659166666667,0.0052582952072413,3.06149960218605e-05,0.0052582952072413,1.64226915042552
470,12.3867743333333,0.005021351710357,3.99732150615506e-05,0.005021351710357,1.60406335777127
471,12.496345,0.00710863608016599,4.69532829514563e-05,0.00710863608016599,1.5529709597791
472,12.5522173333333,0.00232597619744013,2.15448576854627e-05,0.00232597619744013,1.49673946971803
473,12.6575893333333,0.00691705757182248,5.80103463860837e-05,0.00691705757182248,1.55651963229078
474,12.777779,0.00543913527987971,3.23880311503544e-05,0.00543913527987971,1.64290170534495
475,12.8904586666667,0.00469183101915949,3.07786915811903e-05,0.00469183101915949,1.59707133963023
476,13.0560676666667,0.0071048712483206,4.66418774136557e-05,0.0071048712483206,1.5369141852522
477,13.0891133333333,0.00260978648678023,1.64688097346044e-05,0.00260978648678023,1.52268857875137
478,13.1745613333333,0.0067340415979702,6.17568238716615e-05,0.0067340415979702,1.56775060700537
479,13.2659056666667,0.00560422865323496,3.38506328709798e-05,0.00560422865323496,1.64140430253794
480,13.434617,0.00435724379354863,2.08033283692899e-05,0.00435724379354863,1.5876617684686
481,13.4396646666667,0.00708469720448068,4.67648250337405e-05,0.00708469720448068,1.52034782959209
482,13.526921,0.00288457673626041,1.18029925122443e-05,0.00288457673626041,1.54595892894439
483,13.74896,0.00653306104122908,6.29098582578536e-05,0.00653306104122908,1.57791832597424
484,13.7626893333333,0.00575339272135444,3.50732377709662e-05,0.00575339272135444,1.63788536892369
485,13.7988576666667,0.00402206263101235,1.17901361544881e-05,0.00402206263101235,1.57573216998517
486,13.9445553333333,0.00704812905616681,4.71917380124864e-05,0.00704812905616681,1.50344619885823
487,14.0338116666667,0.00314981191873631,7.76937653679255e-06,0.00314981191873631,1.56656865600064
488,14.2341313333333,0.00631904324156185,6.325997493839e-05,0.00631904324156185,1.58667000020298
489,14.2382953333333,0.00588659031368266,3.61081630728677e-05,0.00588659031368266,1.63246392584178
490,14.7766263333333,0.00369287082095138,9.51353750444639e-06,0.00369287082095138,1.56087434432911
491,14.4843246666667,0.00699510213264976,4.74245405426288e-05,0.00699510213264976,1.48623521740253
492,14.619514,0.00340490434985785,1.10957965206993e-05,0.00340490434985785,1.58454622471572
493,14.8477456666667,0.00609448393356704,6.36011079029331e-05,0.00609448393356704,1.59377411440439
494,14.8927036666667,0.00600450712651845,3.7142695358483e-05,0.00600450712651845,1.62522513384798
495,15.5285566666667,0.00336886898447109,8.89342294740914e-06,0.00336886898447109,1.54326426039896
496,15.0486743333333,0.00694549589548821,5.75462743075406e-05,0.00694549589548821,1.47014783544243
497,15.1183683333333,0.00364920870480834,1.41937789077673e-05,0.00364920870480834,1.59991049577517
498,15.394064,0.00585672594438424,6.21254573847096e-05,0.00585672594438424,1.59925005381892
499,15.397691,0.00610721501616229,3.80190984188289e-05,0.00610721501616229,1.61622831798855
500,15.9580273333333,0.00304367068468547,8.86946924172349e-06,0.00304367068468547,1.52304380011208
501,15.586466,0.006870871270654,6.24529583008737e-05,0.006870871270654,1.47623064719221
502,15.8088286666667,0.00388202682434269,1.69420329712011e-05,0.00388202682434269,1.61269093871556
503,15.8037483333333,0.00560266015895206,5.67559459048184e-05,0.00560266015895206,1.60310232337563
504,15.935993,0.00619447757210256,3.89668044755709e-05,0.00619447757210256,1.60563304770316
505,16.4997043333333,0.002719311042922,1.01097624405355e-05,0.002719311042922,1.50014654647822
506,16.177612,0.00677299801334907,6.28924537080522e-05,0.00677299801334907,1.4921288671646
507,16.3844506666667,0.00410270695380621,1.93224612594634e-05,0.00410270695380621,1.62293450171576
508,16.6157673333333,0.00531829885880963,4.02774003296358e-05,0.00531829885880963,1.60577702142326
509,16.81515,0.00626484512968695,3.9949036374054e-05,0.00626484512968695,1.59375192010476
510,17.274342,0.00239542440071983,1.44896740295053e-05,0.00239542440071983,1.47464204061438
511,17.13983,0.00666373403363085,6.50825489083573e-05,0.00666373403363085,1.50715676209659
512,17.4189803333333,0.00431088800823076,2.1364898548093e-05,0.00431088800823076,1.63071032664711
513,17.7836576666667,0.00502105449787305,2.13841950289506e-05,0.00502105449787305,1.60663011852941
514,17.9709693333333,0.00630742625353164,3.77125255575095e-05,0.00630742625353164,1.58108306669966
515,18.396151,0.00210556508158177,1.88102488749564e-05,0.00210556508158177,1.44636809398501
516,17.6054116666667,0.00655951374270192,7.72823865480277e-05,0.00655951374270192,1.52049678155589
517,18.1857046666667,0.00450706371339482,2.35357628035615e-05,0.00450706371339482,1.63612561459301
518,18.5962376666667,0.00475331800975276,1.99178206221617e-05,0.00475331800975276,1.60386685363296
519,18.8168653333333,0.00634311284525424,3.76082656154964e-05,0.00634311284525424,1.56693140420921
520,18.3691033333333,0.00212521656722853,1.55772489902617e-05,0.00212521656722853,1.46299171545041
521,18.492347,0.00642819657839233,8.29260288375266e-05,0.00642819657839233,1.53378324397323
522,18.5348093333333,0.00469292960596057,2.59581244890228e-05,0.00469292960596057,1.63914185209301
523,19.4567036666667,0.00448110687762604,1.88812622585743e-05,0.00448110687762604,1.5987817152217
524,18.6923756666667,0.00640813820429642,5.71809076612695e-05,0.00640813820429642,1.55363870112646
525,19.358619,0.00205194555529609,1.78761735778465e-05,0.00205194555529609,1.49103722843278
526,19.163177,0.00623908531822615,6.23716068437474e-05,0.00623908531822615,1.54874006211521
527,19.8660076666667,0.00485607491849471,2.57535698082734e-05,0.00485607491849471,1.63999225037606
528,19.836095,0.00420666271953252,1.89484576278431e-05,0.00420666271953252,1.59121479585307
529,19.4633496666667,0.00643577723001787,7.06189284818137e-05,0.00643577723001787,1.53947384872598
530,19.526694,0.00231166813862504,1.23606269903931e-05,0.00231166813862504,1.51743974725407
531,20.9629846666667,0.00601017768352019,3.06496960158498e-05,0.00601017768352019,1.56352473076338
532,20.256002,0.00501103141571946,2.7007347489949e-05,0.00501103141571946,1.63871333503569
533,20.5738306666667,0.00392799272436406,1.87957857713528e-05,0.00392799272436406,1.58118598377772
534,20.2515073333333,0.00647852547978545,0.000102870763400098,0.00647852547978545,1.52713039433208
535,20.282322,0.00256166595639495,8.85891514013082e-06,0.00256166595639495,1.54089854010936
536,20.9618196666667,0.00583227181350221,2.96876900183207e-05,0.00583227181350221,1.57381183203307
537,21.0695666666667,0.00515190530777598,2.80815768372022e-05,0.00515190530777598,1.63540289751236
538,21.3305006666667,0.00364184036507886,1.65374706790899e-05,0.00364184036507886,1.56877107618679
539,20.59719,0.00641403217347047,7.71808659649764e-05,0.00641403217347047,1.50691730000767
540,20.997596,0.00282506633842772,1.50167087999975e-05,0.00282506633842772,1.56259426970008
541,21.799969,0.00564744451222143,3.05728015108642e-05,0.00564744451222143,1.58248419399754
542,21.896391,0.00527851835285276,2.89751850708342e-05,0.00527851835285276,1.63017330086662
543,22.3235646666667,0.00334941825393287,1.22845771439728e-05,0.00334941825393287,1.55390284580754
544,22.1945316666667,0.00628626826004908,3.51615266289684e-05,0.00628626826004908,1.48510281974117
545,22.287891,0.00303507652827228,8.5447050635068e-06,0.00303507652827228,1.57985559791613
546,22.4411513333333,0.00545958708296279,3.47849790340859e-05,0.00545958708296279,1.58932273767738
547,23.416327,0.00539073743664531,2.97223553147319e-05,0.00539073743664531,1.62314464801483
548,22.799368,0.00305483791434469,8.64814905376932e-06,0.00305483791434469,1.5366035569595
549,22.801957,0.00623069464857284,3.4459909736384e-05,0.00623069464857284,1.46751810015982
550,23.154173,0.00325920305737704,1.09572161042237e-05,0.00325920305737704,1.59546992587134
551,23.4417916666667,0.00526213868284753,3.87936190779925e-05,0.00526213868284753,1.59438596173796
552,23.1841823333333,0.00558887986638901,7.58831625224943e-05,0.00558887986638901,1.61976436906795
553,23.535996,0.00275703608007216,5.94041302992565e-06,0.00275703608007216,1.51680750629961
554,23.6116176666667,0.00616327934616656,3.5073516773565e-05,0.00616327934616656,1.47208616707286
555,24.665697,0.00347349897279869,1.31877061146923e-05,0.00347349897279869,1.60851388782363
556,23.90681,0.0050543288192193,4.2071400741861e-05,0.0050543288192193,1.59760083682501
557,23.998851,0.00557183293040087,3.09528475161969e-05,0.00557183293040087,1.60420637760575
558,24.918661,0.00246135769849687,8.81493714821602e-06,0.00246135769849687,1.49374144906387
559,24.559799,0.00608932806935591,3.97189217267169e-05,0.00608932806935591,1.48740514632944
560,24.6334463333333,0.00367732875790416,1.51630139697545e-05,0.00367732875790416,1.61902551069422
561,24.6564956666667,0.00483332079178833,4.29071874883391e-05,0.00483332079178833,1.5989952028903
562,24.7952626666667,0.0056402270121847,3.12658244547848e-05,0.0056402270121847,1.59254221475883
563,25.1305716666667,0.0021713515275561,1.19783829228837e-05,0.0021713515275561,1.46816925172808
564,25.0226906666667,0.00600973296921836,4.70761097473016e-05,0.00600973296921836,1.50226746512622
565,25.247851,0.00387029979567366,1.69347054628233e-05,0.00387029979567366,1.62706581161724
566,25.493195,0.00466237917744028,7.40769609723912e-05,0.00466237917744028,1.59595855195138
567,25.841512,0.00569772715713324,3.19227842675573e-05,0.00569772715713324,1.57931442879859
568,26.617002,0.00190571330292499,1.51344494305761e-05,0.00190571330292499,1.43990873681392
569,26.1053906666667,0.00591653068787945,5.39826235463892e-05,0.00591653068787945,1.51645855927286
570,26.2527333333333,0.00405324451892408,1.91392925241729e-05,0.00405324451892408,1.63278411578702
571,25.9712956666667,0.00438943554955706,5.50398919294537e-05,0.00438943554955706,1.59448904771747
572,26.44672,0.00574267198899125,3.4047772945911e-05,0.00574267198899125,1.56524210073936
573,28.59586,0.00194253026623947,1.83972514298247e-05,0.00194253026623947,1.45627234476481
574,27.0950003333333,0.00580375596371407,5.80009135422443e-05,0.00580375596371407,1.53002848977152
575,27.32208,0.00422351185726288,2.06485510805265e-05,0.00422351185726288,1.63610199952488
576,27.469766,0.00410443897092883,3.25180089832955e-05,0.00410443897092883,1.59092828602149
577,27.4434463333333,0.00577403555358114,3.75741704612409e-05,0.00577403555358114,1.55067991808425
578,27.487758,0.00187047589665035,1.48741861671908e-05,0.00187047589665035,1.48539692540906
579,27.3736826666667,0.00567325107386285,5.95716267692836e-05,0.00567325107386285,1.54279046932951
580,27.9402803333333,0.00438126913826853,2.17354649514334e-05,0.00438126913826853,1.6371497829196
581,28.725397,0.00381267914040873,1.118471347894e-05,0.00381267914040873,1.58511801986414
582,28.4184,0.00579674956846876,4.44857488357542e-05,0.00579674956846876,1.53603509305711
583,28.641225,0.00206364495691336,1.13199457860702e-05,0.00206364495691336,1.51189102153062
584,28.668377,0.00562820537591602,0.000113068813497819,0.00562820537591602,1.54929542976273
585,28.7974283333333,0.00453288436095622,2.39543808611131e-05,0.00453288436095622,1.6358910114337
586,29.620688,0.00355815117059599,9.07193146293395e-06,0.00355815117059599,1.57527771074308
587,29.8731596666667,0.00581267429005283,5.47296416506526e-05,0.00581267429005283,1.52113716774727
588,29.8763066666667,0.00229307569606885,8.51746920726981e-06,0.00229307569606885,1.53558342498772
589,29.5522236666667,0.00545301067363457,0.000103326546184057,0.00545301067363457,1.56028450748974
590,29.8303876666667,0.00467959841201093,2.79844701021048e-05,0.00467959841201093,1.63241683300618
591,30.8293083333333,0.00330058998142757,7.05425358571432e-06,0.00330058998142757,1.56290340339045
592,30.0452236666667,0.00588082564432746,0.000100853057933392,0.00588082564432746,1.50972287455404
593,30.0957403333333,0.00251869920749037,6.03090807693718e-06,0.00251869920749037,1.55689112673949
594,30.2447306666667,0.00522872990438028,7.24840180827968e-05,0.00522872990438028,1.57163809800713
595,30.083814,0.00481508142205023,3.55682367318977e-05,0.00481508142205023,1.6279622727795
596,31.3149453333333,0.00305362021826472,1.09876596656733e-05,0.00305362021826472,1.54748743678149
597,30.9102396666667,0.00589737567568083,0.000127433305215696,0.00589737567568083,1.49561166427809
598,31.175417,0.00273611146541519,8.87811112004755e-06,0.00273611146541519,1.57540466260378
599,31.4332216666667,0.00500853981581884,4.87728591203052e-05,0.00500853981581884,1.58082294065045
600,31.4246676666667,0.00494023032714175,5.04067911224482e-05,0.00494023032714175,1.62400063186097
601,32.319613,0.00279145476429932,9.12923183182812e-06,0.00279145476429932,1.52984545293434
602,31.8256916666667,0.00586503675839811,0.000135427555711054,0.00586503675839811,1.47927104617888


==> MoonLander/benchmark2/results/optimal_solution.csv <==
"t","h","v","u"
0.0,10.0,-2.0,0.0
0.000416455728988587,9.999166958465493,-2.000624683593483,0.0
0.000832911457977174,9.998333656777923,-2.0012493671869658,0.0
0.001249367186965761,9.997500094937292,-2.0018740507804487,0.0
0.001665822915954348,9.996666272943601,-2.0024987343739316,0.0
0.002082278644942935,9.995832190796849,-2.0031234179674144,0.0
0.002498734373931522,9.994997848497034,-2.0037481015608973,0.0
0.002915190102920109,9.994163246044158,-2.00437278515438,0.0
0.003331645831908696,9.99332838343822,-2.004997468747863,0.0
0.003748101560897283,9.992493260679222,-2.005622152341346,0.0
0.00416455728988587,9.991657877767162,-2.006246835934829,0.0
0.004581013018874457,9.990822234702042,-2.0068715195283118,0.0
0.004997468747863044,9.989986331483859,-2.0074962031217947,0.0
0.005413924476851631,9.989150168112616,-2.0081208867152776,0.0
0.005830380205840218,9.98831374458831,-2.0087455703087604,0.0
0.006246835934828805,9.987477060910944,-2.0093702539022433,0.0
0.006663291663817392,9.986640117080517,-2.009994937495726,0.0
0.007079747392805979,9.985802913097029,-2.010619621089209,0.0
0.007496203121794566,9.984965448960478,-2.011244304682692,0.0
0.007912658850783152,9.984127724670866,-2.011868988276175,0.0
0.00832911457977174,9.983289740228194,-2.0124936718696578,0.0
0.008745570308760326,9.98245149563246,-2.0131183554631407,0.0
0.009162026037748914,9.981612990883665,-2.0137430390566236,0.0
0.0095784817667375,9.980774225981808,-2.0143677226501064,0.0
0.009994937495726088,9.97993520092689,-2.0149924062435893,0.0
0.010411393224714674,9.979095915718911,-2.015617089837072,0.0
0.010827848953703261,9.97825637035787,-2.016241773430555,0.0
0.011244304682691848,9.977416564843768,-2.0168664570240376,0.0
0.011660760411680435,9.976576499176605,-2.0174911406175204,0.0
0.012077216140669022,9.975736173356381,-2.0181158242110033,0.0
0.01249367186965761,9.974895587383095,-2.018740507804486,0.0
0.012910127598646196,9.974054741256747,-2.019365191397969,0.0
0.013326583327634783,9.97321363497734,-2.019989874991452,0.0
0.01374303905662337,9.97237226854487,-2.020614558584935,0.0
0.014159494785611957,9.971530641959339,-2.0212392421784178,0.0
0.014575950514600543,9.970688755220745,-2.0218639257719007,0.0
0.014992406243589131,9.969846608329092,-2.0224886093653835,0.0
0.015408861972577717,9.969004201284378,-2.0231132929588664,0.0
0.015825317701566304,9.968161534086601,-2.0237379765523493,0.0
0.01624177343055489,9.967318606735763,-2.024362660145832,0.0
0.01665822915954348,9.966475419231864,-2.024987343739315,0.0
0.017074684888532067,9.965631971574904,-2.025612027332798,0.0
0.01749114061752065,9.964788263764882,-2.026236710926281,0.0
0.01790759634650924,9.963944295801799,-2.0268613945197638,0.0
0.018324052075497827,9.963100067685655,-2.0274860781132467,0.0
0.018740507804486415,9.96225557941645,-2.0281107617067295,0.0
0.019156963533475,9.961410830994183,-2.0287354453002124,0.0
0.019573419262463587,9.960565822418854,-2.0293601288936953,0.0
0.019989874991452175,9.959720553690465,-2.029984812487178,0.0
0.020406330720440763,9.958875024809014,-2.030609496080661,0.0
0.020822786449429347,9.958029235774502,-2.031234179674144,0.0
0.021239242178417935,9.95718318658693,-2.031858863267627,0.0
0.021655697907406523,9.956336877246294,-2.0324835468611098,0.0
0.02207215363639511,9.955490307752598,-2.0331082304545927,0.0
0.022488609365383695,9.95464347810584,-2.0337329140480755,0.0
0.022905065094372283,9.953796388306023,-2.0343575976415584,0.0
0.02332152082336087,9.952949038353143,-2.0349822812350413,0.0
0.02373797655234946,9.952101428247202,-2.035606964828524,0.0
0.024154432281338043,9.951253557988199,-2.036231648422007,0.0
0.02457088801032663,9.950405427576134,-2.03685633201549,0.0
0.02498734373931522,9.94955703701101,-2.037481015608973,0.0
0.025403799468303807,9.948708386292823,-2.0381056992024558,0.0
0.02582025519729239,9.947859475421575,-2.0387303827959387,0.0
0.02623671092628098,9.947010304397265,-2.0393550663894215,0.0
0.026653166655269567,9.946160873219895,-2.0399797499829044,0.0
0.02706962238425815,9.945311181889464,-2.0406044335763873,0.0
0.02748607811324674,9.94446123040597,-2.04122911716987,0.0
0.027902533842235327,9.943611018769417,-2.041853800763353,0.0
0.028318989571223915,9.942760546979802,-2.042478484356836,0.0
0.0287354453002125,9.941909815037123,-2.043103167950319,0.0
0.029151901029201087,9.941058822941386,-2.0437278515438018,0.0
0.029568356758189675,9.940207570692586,-2.0443525351372847,0.0
0.029984812487178263,9.939356058290725,-2.0449772187307675,0.0
0.030401268216166847,9.938504285735803,-2.0456019023242504,0.0
0.030817723945155435,9.937652253027819,-2.0462265859177333,0.0
0.031234179674144023,9.936799960166775,-2.046851269511216,0.0
0.03165063540313261,9.935947407152668,-2.047475953104699,0.0
0.032067091132121195,9.9350945939855,-2.048100636698182,0.0
0.03248354686110978,9.934241520665273,-2.048725320291665,0.0
0.03290000259009837,9.933388187191982,-2.0493500038851478,0.0
0.03331645831908696,9.93253459356563,-2.0499746874786307,0.0
0.033732914048075546,9.931680739786218,-2.0505993710721135,0.0
0.034149369777064134,9.930826625853744,-2.051224054665596,0.0
0.034565825506052715,9.92997225176821,-2.051848738259079,0.0
0.0349822812350413,9.929117617529611,-2.0524734218525618,0.0
0.03539873696402989,9.928262723137953,-2.0530981054460447,0.0
0.03581519269301848,9.927407568593235,-2.0537227890395275,0.0
0.036231648422007066,9.926552153895454,-2.0543474726330104,0.0
0.036648104150995654,9.925696479044612,-2.0549721562264933,0.0
0.03706455987998424,9.924840544040709,-2.055596839819976,0.0
0.03748101560897283,9.923984348883744,-2.056221523413459,0.0
0.03789747133796141,9.923127893573719,-2.056846207006942,0.0
0.03831392706695,9.92227117811063,-2.057470890600425,0.0
0.03873038279593859,9.921414202494482,-2.0580955741939078,0.0
0.039146838524927174,9.920556966725274,-2.0587202577873907,0.0
0.03956329425391576,9.919699470803002,-2.0593449413808735,0.0
0.03997974998290435,9.91884171472767,-2.0599696249743564,0.0
0.04039620571189294,9.917983698499276,-2.0605943085678393,0.0
0.040812661440881526,9.91712542211782,-2.061218992161322,0.0
0.04122911716987011,9.916266885583305,-2.061843675754805,0.0
0.041645572898858695,9.915408088895727,-2.062468359348288,0.0
0.04206202862784728,9.914549032055088,-2.063093042941771,0.0
0.04247848435683587,9.913689715061388,-2.0637177265352538,0.0
0.04289494008582446,9.912830137914627,-2.0643424101287366,0.0
0.043311395814813046,9.911970300614803,-2.0649670937222195,0.0
0.043727851543801634,9.91111020316192,-2.0655917773157024,0.0
0.04414430727279022,9.910249845555974,-2.0662164609091853,0.0
0.0445607630017788,9.909389227796966,-2.066841144502668,0.0
0.04497721873076739,9.908528349884898,-2.067465828096151,0.0
0.04539367445975598,9.907667211819769,-2.068090511689634,0.0
0.045810130188744566,9.90680581360158,-2.068715195283117,0.0
0.046226585917733154,9.905944155230326,-2.0693398788765998,0.0
0.04664304164672174,9.905082236706013,-2.0699645624700826,0.0
0.04705949737571033,9.904220058028638,-2.0705892460635655,0.0
0.04747595310469892,9.903357619198202,-2.0712139296570484,0.0
0.0478924088336875,9.902494920214705,-2.0718386132505313,0.0
0.048308864562676086,9.901631961078147,-2.072463296844014,0.0
0.048725320291664674,9.900768741788527,-2.073087980437497,0.0
0.04914177602065326,9.899905262345845,-2.07371266403098,0.0
0.04955823174964185,9.899041522750103,-2.074337347624463,0.0
0.04997468747863044,9.8981775230013,-2.0749620312179458,0.0
0.050391143207619025,9.897313263099434,-2.0755867148114286,0.0
0.05080759893660761,9.896448743044507,-2.0762113984049115,0.0
0.051224054665596194,9.89558396283652,-2.0768360819983944,0.0
0.05164051039458478,9.894718922475471,-2.0774607655918773,0.0
0.05205696612357337,9.89385362196136,-2.07808544918536,0.0
0.05247342185256196,9.892988061294188,-2.078710132778843,0.0
0.052889877581550546,9.892122240473956,-2.079334816372326,0.0
0.053306333310539133,9.891256159500662,-2.079959499965809,0.0
0.05372278903952772,9.890389818374306,-2.0805841835592918,0.0
0.0541392447685163,9.889523217094888,-2.0812088671527746,0.0
0.05455570049750489,9.88865635566241,-2.0818335507462575,0.0
0.05497215622649348,9.887789234076871,-2.0824582343397404,0.0
0.055388611955482066,9.88692185233827,-2.0830829179332233,0.0
0.055805067684470654,9.886054210446607,-2.083707601526706,0.0
0.05622152341345924,9.885186308401885,-2.0843322851201886,0.0
0.05663797914244783,9.8843181462041,-2.0849569687136715,0.0
0.05705443487143642,9.883449723853253,-2.0855816523071544,0.0
0.057470890600425,9.882581041349345,-2.0862063359006373,0.0
0.057887346329413586,9.881712098692377,-2.08683101949412,0.0
0.058303802058402174,9.880842895882347,-2.087455703087603,0.0
0.05872025778739076,9.879973432919256,-2.088080386681086,0.0
0.05913671351637935,9.879103709803102,-2.088705070274569,0.0
0.05955316924536794,9.878233726533889,-2.0893297538680518,0.0
0.059969624974356525,9.877363483111614,-2.0899544374615346,0.0
0.06038608070334511,9.876492979536277,-2.0905791210550175,0.0
0.060802536432333694,9.875622215807878,-2.0912038046485004,0.0
0.06121899216132228,9.87475119192642,-2.0918284882419833,0.0
0.06163544789031087,9.873879907891899,-2.092453171835466,0.0
0.06205190361929946,9.873008363704317,-2.093077855428949,0.0
0.062468359348288045,9.872136559363673,-2.093702539022432,0.0
0.06288481507727663,9.871264494869969,-2.094327222615915,0.0
0.06330127080626521,9.870392170223203,-2.0949519062093978,0.0
0.0637177265352538,9.869519585423376,-2.0955765898028806,0.0
0.06413418226424239,9.868646740470489,-2.0962012733963635,0.0
0.06455063799323098,9.867773635364538,-2.0968259569898464,0.0
0.06496709372221957,9.866900270105527,-2.0974506405833293,0.0
0.06538354945120815,9.866026644693454,-2.098075324176812,0.0
0.06580000518019674,9.865152759128321,-2.098700007770295,0.0
0.06621646090918533,9.864278613410127,-2.099324691363778,0.0
0.06663291663817392,9.86340420753887,-2.099949374957261,0.0
0.0670493723671625,9.862529541514553,-2.1005740585507438,0.0
0.06746582809615109,9.861654615337173,-2.1011987421442266,0.0
0.06788228382513968,9.860779429006733,-2.1018234257377095,0.0
0.06829873955412827,9.859903982523232,-2.1024481093311924,0.0
0.06871519528311686,9.859028275886669,-2.1030727929246753,0.0
0.06913165101210543,9.858152309097045,-2.103697476518158,0.0
0.06954810674109402,9.857276082154359,-2.104322160111641,0.0
0.0699645624700826,9.856399595058612,-2.104946843705124,0.0
0.0703810181990712,9.855522847809803,-2.105571527298607,0.0
0.07079747392805978,9.854645840407935,-2.1061962108920897,0.0
0.07121392965704837,9.853768572853005,-2.1068208944855726,0.0
0.07163038538603696,9.852891045145013,-2.1074455780790555,0.0
0.07204684111502554,9.852013257283959,-2.1080702616725384,0.0
0.07246329684401413,9.851135209269843,-2.1086949452660213,0.0
0.07287975257300272,9.850256901102668,-2.109319628859504,0.0
0.07329620830199131,9.84937833278243,-2.109944312452987,0.0
0.0737126640309799,9.848499504309132,-2.11056899604647,0.0
0.07412911975996848,9.847620415682773,-2.111193679639953,0.0
0.07454557548895707,9.84674106690335,-2.1118183632334357,0.0
0.07496203121794566,9.845861457970868,-2.1124430468269186,0.0
0.07537848694693425,9.844981588885325,-2.1130677304204015,0.0
0.07579494267592282,9.84410145964672,-2.1136924140138844,0.0
0.07621139840491141,9.843221070255053,-2.1143170976073673,0.0
0.0766278541339,9.842340420710325,-2.11494178120085,0.0
0.07704430986288859,9.841459511012536,-2.115566464794333,0.0
0.07746076559187717,9.840578341161686,-2.116191148387816,0.0
0.07787722132086576,9.839696911157775,-2.116815831981299,0.0
0.07829367704985435,9.838815221000802,-2.1174405155747813,0.0
0.07871013277884294,9.837933270690767,-2.1180651991682646,0.0
0.07912658850783152,9.83705106022767,-2.118689882761747,0.0
0.07954304423682011,9.836168589611514,-2.11931456635523,0.0
0.0799594999658087,9.835285858842296,-2.119939249948713,0.0
0.08037595569479729,9.834402867920016,-2.1205639335421957,0.0
0.08079241142378588,9.833519616844676,-2.1211886171356786,0.0
0.08120886715277446,9.832636105616274,-2.1218133007291615,0.0
0.08162532288176305,9.83175233423481,-2.1224379843226444,0.0
0.08204177861075163,9.830868302700285,-2.1230626679161273,0.0
0.08245823433974021,9.8299840110127,-2.12368735150961,0.0
0.0828746900687288,9.82909945917205,-2.124312035103093,0.0
0.08329114579771739,9.828214647178342,-2.124936718696576,0.0
0.08370760152670598,9.827329575031573,-2.125561402290059,0.0
0.08412405725569456,9.82644424273174,-2.1261860858835417,0.0
0.08454051298468315,9.825558650278849,-2.1268107694770246,0.0
0.08495696871367174,9.824672797672894,-2.1274354530705075,0.0
0.08537342444266033,9.823786684913879,-2.1280601366639904,0.0
0.08578988017164892,9.822900312001803,-2.1286848202574733,0.0
0.0862063359006375,9.822013678936665,-2.129309503850956,0.0
0.08662279162962609,9.821126785718466,-2.129934187444439,0.0
0.08703924735861468,9.820239632347205,-2.130558871037922,0.0
0.08745570308760327,9.819352218822884,-2.131183554631405,0.0
0.08787215881659186,9.8184645451455,-2.1318082382248877,0.0
0.08828861454558044,9.817576611315056,-2.1324329218183706,0.0
0.08870507027456902,9.81668841733155,-2.1330576054118535,0.0
0.0891215260035576,9.815799963194983,-2.1336822890053364,0.0
0.08953798173254619,9.814911248905354,-2.1343069725988193,0.0
0.08995443746153478,9.814022274462664,-2.134931656192302,0.0
0.09037089319052337,9.813133039866914,-2.135556339785785,0.0
0.09078734891951196,9.8122435451181,-2.136181023379268,0.0
0.09120380464850054,9.811353790216227,-2.136805706972751,0.0
0.09162026037748913,9.810463775161292,-2.1374303905662337,0.0
0.09203671610647772,9.809573499953297,-2.1380550741597166,0.0
0.09245317183546631,9.808682964592238,-2.1386797577531995,0.0
0.0928696275644549,9.80779216907812,-2.1393044413466824,0.0
0.09328608329344348,9.80690111341094,-2.1399291249401653,0.0
0.09370253902243207,9.806009797590699,-2.140553808533648,0.0
0.09411899475142066,9.805118221617395,-2.141178492127131,0.0
0.09453545048040925,9.804226385491031,-2.141803175720614,0.0
0.09495190620939783,9.803334289211605,-2.142427859314097,0.0
0.09536836193838641,9.80244193277912,-2.1430525429075797,0.0
0.095784817667375,9.80154931619357,-2.1436772265010626,0.0
0.09620127339636358,9.800656439454961,-2.1443019100945455,0.0
0.09661772912535217,9.79976330256329,-2.1449265936880284,0.0
0.09703418485434076,9.79886990551856,-2.1455512772815113,0.0
0.09745064058332935,9.797976248320765,-2.146175960874994,0.0
0.09786709631231794,9.79708233096991,-2.146800644468477,0.0
0.09828355204130652,9.796188153465994,-2.14742532806196,0.0
0.09870000777029511,9.795293715809018,-2.148050011655443,0.0
0.0991164634992837,9.794399017998979,-2.1486746952489257,0.0
0.09953291922827229,9.793504060035879,-2.1492993788424086,0.0
0.09994937495726088,9.792608841919717,-2.1499240624358915,0.0
0.10036583068624946,9.791713363650496,-2.150548746029374,0.0
0.10078228641523805,9.790817625228211,-2.1511734296228573,0.0
0.10119874214422664,9.789921626652866,-2.1517981132163397,0.0
0.10161519787321523,9.78902536792446,-2.152422796809823,0.0
0.1020316536022038,9.788128849042993,-2.1530474804033055,0.0
0.10244810933119239,9.787232070008463,-2.1536721639967884,0.0
0.10286456506018098,9.786335030820872,-2.1542968475902713,0.0
0.10328102078916956,9.785437731480222,-2.154921531183754,0.0
0.10369747651815815,9.784540171986508,-2.155546214777237,0.0
0.10411393224714674,9.783642352339735,-2.15617089837072,0.0
0.10453038797613533,9.782744272539897,-2.156795581964203,0.0
0.10494684370512392,9.781845932587002,-2.1574202655576857,0.0
0.1053632994341125,9.780947332481043,-2.1580449491511686,0.0
0.10577975516310109,9.780048472222024,-2.1586696327446515,0.0
0.10619621089208968,9.779149351809943,-2.1592943163381344,0.0
0.10661266662107827,9.7782499712448,-2.1599189999316173,0.0
0.10702912235006685,9.777350330526597,-2.1605436835251,0.0
0.10744557807905544,9.776450429655332,-2.161168367118583,0.0
0.10786203380804403,9.775550268631006,-2.161793050712066,0.0
0.1082784895370326,9.774649847453619,-2.162417734305549,0.0
0.10869494526602119,9.77374916612317,-2.1630424178990317,0.0
0.10911140099500978,9.77284822463966,-2.1636671014925146,0.0
0.10952785672399837,9.771947023003088,-2.1642917850859975,0.0
0.10994431245298696,9.771045561213455,-2.1649164686794804,0.0
0.11036076818197554,9.770143839270762,-2.1655411522729633,0.0
0.11077722391096413,9.769241857175007,-2.166165835866446,0.0
0.11119367963995272,9.768339614926191,-2.166790519459929,0.0
0.11161013536894131,9.767437112524313,-2.167415203053412,0.0
0.1120265910979299,9.766534349969373,-2.168039886646895,0.0
0.11244304682691848,9.765631327261373,-2.1686645702403777,0.0
0.11285950255590707,9.76472804440031,-2.1692892538338606,0.0
0.11327595828489566,9.763824501386187,-2.1699139374273435,0.0
0.11369241401388425,9.762920698219004,-2.1705386210208264,0.0
0.11410886974287283,9.762016634898757,-2.1711633046143093,0.0
0.11452532547186142,9.76111231142545,-2.171787988207792,0.0
0.11494178120085,9.760207727799083,-2.172412671801275,0.0
0.11535823692983858,9.759302884019652,-2.173037355394758,0.0
0.11577469265882717,9.758397780087162,-2.173662038988241,0.0
0.11619114838781576,9.75749241600161,-2.1742867225817237,0.0
0.11660760411680435,9.756586791762995,-2.1749114061752066,0.0
0.11702405984579294,9.755680907371321,-2.1755360897686895,0.0
0.11744051557478152,9.754774762826584,-2.1761607733621724,0.0
0.11785697130377011,9.753868358128786,-2.1767854569556553,0.0
0.1182734270327587,9.752961693277928,-2.177410140549138,0.0
0.11868988276174729,9.752054768274007,-2.178034824142621,0.0
0.11910633849073587,9.751147583117026,-2.178659507736104,0.0
0.11952279421972446,9.750240137806983,-2.179284191329587,0.0
0.11993924994871305,9.749332432343879,-2.1799088749230697,0.0
0.12035570567770164,9.748424466727714,-2.1805335585165526,0.0
0.12077216140669023,9.747516240958486,-2.1811582421100355,0.0
0.12118861713567881,9.746607755036198,-2.1817829257035184,0.0
0.12160507286466739,9.74569900896085,-2.1824076092970013,0.0
0.12202152859365598,9.744790002732438,-2.183032292890484,0.0
0.12243798432264456,9.743880736350967,-2.1836569764839666,0.0
0.12285444005163315,9.742971209816433,-2.18428166007745,0.0
0.12327089578062174,9.742061423128838,-2.1849063436709324,0.0
0.12368735150961033,9.741151376288183,-2.1855310272644157,0.0
0.12410380723859891,9.740241069294466,-2.186155710857898,0.0
0.1245202629675875,9.739330502147688,-2.186780394451381,0.0
0.12493671869657609,9.738419674847847,-2.187405078044864,0.0
0.12535317442556468,9.737508587394947,-2.188029761638347,0.0
0.12576963015455325,9.736597239788983,-2.1886544452318297,0.0
0.12618608588354185,9.73568563202996,-2.1892791288253126,0.0
0.12660254161253043,9.734773764117875,-2.1899038124187955,0.0
0.12701899734151903,9.733861636052728,-2.1905284960122784,0.0
0.1274354530705076,9.73294924783452,-2.1911531796057613,0.0
0.1278519087994962,9.732036599463251,-2.191777863199244,0.0
0.12826836452848478,9.73112369093892,-2.192402546792727,0.0
0.12868482025747338,9.73021052226153,-2.19302723038621,0.0
0.12910127598646196,9.729297093431077,-2.193651913979693,0.0
0.12951773171545056,9.728383404447563,-2.1942765975731757,0.0
0.12993418744443913,9.727469455310986,-2.1949012811666586,0.0
0.13035064317342773,9.72655524602135,-2.1955259647601415,0.0
0.1307670989024163,9.725640776578652,-2.1961506483536244,0.0
0.13118355463140488,9.724726046982893,-2.1967753319471073,0.0
0.13160001036039348,9.723811057234071,-2.19740001554059,0.0
0.13201646608938206,9.72289580733219,-2.198024699134073,0.0
0.13243292181837066,9.721980297277245,-2.198649382727556,0.0
0.13284937754735923,9.721064527069242,-2.199274066321039,0.0
0.13326583327634783,9.720148496708175,-2.1998987499145217,0.0
0.1336822890053364,9.719232206194047,-2.2005234335080046,0.0
0.134098744734325,9.718315655526858,-2.2011481171014875,0.0
0.13451520046331358,9.717398844706608,-2.2017728006949704,0.0
0.13493165619230219,9.716481773733298,-2.2023974842884533,0.0
0.13534811192129076,9.715564442606924,-2.203022167881936,0.0
0.13576456765027936,9.71464685132749,-2.203646851475419,0.0
0.13618102337926793,9.713728999894995,-2.204271535068902,0.0
0.13659747910825654,9.71281088830944,-2.204896218662385,0.0
0.1370139348372451,9.71189251657082,-2.2055209022558677,0.0
0.1374303905662337,9.710973884679142,-2.2061455858493506,0.0
0.1378468462952223,9.7100549926344,-2.2067702694428335,0.0
0.13826330202421086,9.7091358404366,-2.2073949530363164,0.0
0.13867975775319946,9.708216428085736,-2.2080196366297993,0.0
0.13909621348218804,9.707296755581812,-2.208644320223282,0.0
0.13951266921117664,9.706376822924826,-2.209269003816765,0.0
0.1399291249401652,9.70545663011478,-2.209893687410248,0.0
0.1403455806691538,9.70453617715167,-2.210518371003731,0.0
0.1407620363981424,9.7036154640355,-2.2111430545972137,0.0
0.141178492127131,9.70269449076627,-2.2117677381906966,0.0
0.14159494785611956,9.701773257343978,-2.2123924217841795,0.0
0.14201140358510816,9.700851763768624,-2.2130171053776624,0.0
0.14242785931409674,9.699930010040209,-2.2136417889711453,0.0
0.14284431504308534,9.699007996158732,-2.214266472564628,0.0
0.14326077077207391,9.698085722124196,-2.214891156158111,0.0
0.14367722650106252,9.697163187936598,-2.215515839751594,0.0
0.1440936822300511,9.696240393595936,-2.216140523345077,0.0
0.14451013795903966,9.695317339102216,-2.2167652069385593,0.0
0.14492659368802827,9.694394024455432,-2.2173898905320426,0.0
0.14534304941701684,9.693470449655589,-2.218014574125525,0.0
0.14575950514600544,9.692546614702684,-2.2186392577190084,0.0
0.14617596087499402,9.691622519596717,-2.219263941312491,0.0
0.14659241660398262,9.690698164337688,-2.219888624905974,0.0
0.1470088723329712,9.689773548925599,-2.2205133084994566,0.0
0.1474253280619598,9.688848673360448,-2.2211379920929395,0.0
0.14784178379094837,9.687923537642236,-2.2217626756864224,0.0
0.14825823951993697,9.686998141770962,-2.2223873592799053,0.0
0.14867469524892554,9.686072485746628,-2.223012042873388,0.0
0.14909115097791414,9.685146569569232,-2.223636726466871,0.0
0.14950760670690272,9.684220393238775,-2.224261410060354,0.0
0.14992406243589132,9.683293956755257,-2.224886093653837,0.0
0.1503405181648799,9.682367260118676,-2.2255107772473197,0.0
0.1507569738938685,9.681440303329035,-2.2261354608408026,0.0
0.15117342962285707,9.680513086386334,-2.2267601444342855,0.0
0.15158988535184564,9.67958560929057,-2.2273848280277684,0.0
0.15200634108083425,9.678657872041745,-2.2280095116212513,0.0
0.15242279680982282,9.677729874639859,-2.228634195214734,0.0
0.15283925253881142,9.67680161708491,-2.229258878808217,0.0
0.1532557082678,9.6758730993769,-2.2298835624017,0.0
0.1536721639967886,9.67494432151583,-2.230508245995183,0.0
0.15408861972577717,9.6740152835017,-2.2311329295886657,0.0
0.15450507545476577,9.673085985334506,-2.2317576131821486,0.0
0.15492153118375435,9.672156427014253,-2.2323822967756315,0.0
0.15533798691274295,9.671226608540936,-2.2330069803691144,0.0
0.15575444264173152,9.670296529914559,-2.2336316639625973,0.0
0.15617089837072012,9.669366191135122,-2.23425634755608,0.0
0.1565873540997087,9.668435592202622,-2.234881031149563,0.0
0.1570038098286973,9.667504733117061,-2.235505714743046,0.0
0.15742026555768587,9.66657361387844,-2.236130398336529,0.0
0.15783672128667445,9.665642234486755,-2.2367550819300117,0.0
0.15825317701566305,9.664710594942012,-2.2373797655234946,0.0
0.15866963274465162,9.663778695244204,-2.2380044491169775,0.0
0.15908608847364022,9.662846535393337,-2.2386291327104604,0.0
0.1595025442026288,9.66191411538941,-2.2392538163039433,0.0
0.1599189999316174,9.660981435232419,-2.239878499897426,0.0
0.16033545566060597,9.660048494922368,-2.240503183490909,0.0
0.16075191138959458,9.659115294459255,-2.241127867084392,0.0
0.16116836711858315,9.65818183384308,-2.241752550677875,0.0
0.16158482284757175,9.657248113073846,-2.2423772342713577,0.0
0.16200127857656033,9.656314132151548,-2.2430019178648406,0.0
0.16241773430554893,9.65537989107619,-2.2436266014583235,0.0
0.1628341900345375,9.654445389847773,-2.2442512850518064,0.0
0.1632506457635261,9.653510628466291,-2.2448759686452893,0.0
0.16366710149251468,9.65257560693175,-2.245500652238772,0.0
0.16408355722150325,9.651640325244147,-2.246125335832255,0.0
0.16450001295049185,9.650704783403482,-2.246750019425738,0.0
0.16491646867948043,9.649768981409757,-2.247374703019221,0.0
0.16533292440846903,9.64883291926297,-2.2479993866127037,0.0
0.1657493801374576,9.647896596963122,-2.2486240702061866,0.0
0.1661658358664462,9.646960014510212,-2.2492487537996695,0.0
0.16658229159543478,9.64602317190424,-2.249873437393152,0.0
0.16699874732442338,9.645086069145208,-2.2504981209866353,0.0
0.16741520305341195,9.644148706233114,-2.2511228045801177,0.0
0.16783165878240056,9.64321108316796,-2.251747488173601,0.0
0.16824811451138913,9.642273199949743,-2.2523721717670835,0.0
0.16866457024037773,9.641335056578466,-2.252996855360567,0.0
0.1690810259693663,9.640396653054127,-2.2536215389540493,0.0
0.1694974816983549,9.639457989376726,-2.2542462225475326,0.0
0.16991393742734348,9.638519065546266,-2.254870906141015,0.0
0.17033039315633208,9.637579881562743,-2.2554955897344984,0.0
0.17074684888532066,9.63664043742616,-2.256120273327981,0.0
0.17116330461430923,9.635700733136513,-2.2567449569214637,0.0
0.17157976034329783,9.634760768693807,-2.2573696405149466,0.0
0.1719962160722864,9.63382054409804,-2.2579943241084295,0.0
0.172412671801275,9.63288005934921,-2.2586190077019124,0.0
0.17282912753026358,9.631939314447319,-2.2592436912953953,0.0
0.17324558325925218,9.630998309392368,-2.259868374888878,0.0
0.17366203898824076,9.630057044184353,-2.260493058482361,0.0
0.17407849471722936,9.629115518823278,-2.261117742075844,0.0
0.17449495044621793,9.628173733309144,-2.261742425669327,0.0
0.17491140617520654,9.627231687641945,-2.2623671092628097,0.0
0.1753278619041951,9.626289381821687,-2.2629917928562926,0.0
0.1757443176331837,9.625346815848367,-2.2636164764497755,0.0
0.17616077336217228,9.624403989721987,-2.2642411600432584,0.0
0.1765772290911609,9.623460903442544,-2.2648658436367413,0.0
0.17699368482014946,9.62251755701004,-2.265490527230224,0.0
0.17741014054913803,9.621573950424475,-2.266115210823707,0.0
0.17782659627812664,9.62063008368585,-2.26673989441719,0.0
0.1782430520071152,9.61968595679416,-2.267364578010673,0.0
0.1786595077361038,9.618741569749412,-2.2679892616041557,0.0
0.17907596346509239,9.617796922551602,-2.2686139451976386,0.0
0.179492419194081,9.616852015200731,-2.2692386287911215,0.0
0.17990887492306956,9.615906847696797,-2.2698633123846044,0.0
0.18032533065205816,9.614961420039803,-2.2704879959780873,0.0
0.18074178638104674,9.614015732229747,-2.27111267957157,0.0
0.18115824211003534,9.613069784266632,-2.271737363165053,0.0
0.1815746978390239,9.612123576150452,-2.272362046758536,0.0
0.18199115356801251,9.611177107881213,-2.272986730352019,0.0
0.1824076092970011,9.610230379458912,-2.2736114139455017,0.0
0.1828240650259897,9.60928339088355,-2.2742360975389846,0.0
0.18324052075497826,9.608336142155126,-2.2748607811324675,0.0
0.18365697648396684,9.607388633273642,-2.2754854647259504,0.0
0.18407343221295544,9.606440864239095,-2.2761101483194333,0.0
0.18448988794194401,9.60549283505149,-2.276734831912916,0.0
0.18490634367093262,9.60454454571082,-2.277359515506399,0.0
0.1853227993999212,9.60359599621709,-2.277984199099882,0.0
0.1857392551289098,9.602647186570298,-2.278608882693365,0.0
0.18615571085789837,9.601698116770446,-2.2792335662868477,0.0
0.18657216658688697,9.600748786817531,-2.2798582498803306,0.0
0.18698862231587554,9.599799196711556,-2.2804829334738135,0.0
0.18740507804486414,9.598849346452521,-2.2811076170672964,0.0
0.18782153377385272,9.597899236040423,-2.2817323006607793,0.0
0.18823798950284132,9.596948865475264,-2.282356984254262,0.0
0.1886544452318299,9.595998234757044,-2.2829816678477446,0.0
0.1890709009608185,9.595047343885762,-2.283606351441228,0.0
0.18948735668980707,9.594096192861418,-2.2842310350347104,0.0
0.18990381241879567,9.593144781684014,-2.2848557186281937,0.0
0.19032026814778424,9.592193110353548,-2.285480402221676,0.0
0.19073672387677282,9.591241178870021,-2.2861050858151595,0.0
0.19115317960576142,9.590288987233432,-2.286729769408642,0.0
0.19156963533475,9.589336535443783,-2.287354453002125,0.0
0.1919860910637386,9.588383823501072,-2.2879791365956077,0.0
0.19240254679272717,9.5874308514053,-2.2886038201890906,0.0
0.19281900252171577,9.586477619156467,-2.2892285037825735,0.0
0.19323545825070435,9.58552412675457,-2.2898531873760564,0.0
0.19365191397969295,9.584570374199615,-2.2904778709695393,0.0
0.19406836970868152,9.583616361491599,-2.291102554563022,0.0
0.19448482543767012,9.582662088630519,-2.291727238156505,0.0
0.1949012811666587,9.58170755561638,-2.292351921749988,0.0
0.1953177368956473,9.580752762449178,-2.292976605343471,0.0
0.19573419262463587,9.579797709128915,-2.2936012889369537,0.0
0.19615064835362447,9.57884239565559,-2.2942259725304366,0.0
0.19656710408261305,9.577886822029205,-2.2948506561239195,0.0
0.19698355981160162,9.576930988249758,-2.2954753397174024,0.0
0.19740001554059022,9.57597489431725,-2.2961000233108853,0.0
0.1978164712695788,9.575018540231682,-2.296724706904368,0.0
0.1982329269985674,9.574061925993052,-2.297349390497851,0.0
0.19864938272755597,9.57310505160136,-2.297974074091334,0.0
0.19906583845654457,9.572147917056606,-2.298598757684817,0.0
0.19948229418553315,9.57119052235879,-2.2992234412782997,0.0
0.19989874991452175,9.570232867507915,-2.2998481248717826,0.0
0.20031520564351032,9.569274952503978,-2.3004728084652655,0.0
0.20073166137249893,9.568316777346979,-2.3010974920587484,0.0
0.2011481171014875,9.56735834203692,-2.3017221756522313,0.0
0.2015645728304761,9.5663996465738,-2.302346859245714,0.0
0.20198102855946468,9.565440690957615,-2.302971542839197,0.0
0.20239748428845328,9.564481475188373,-2.30359622643268,0.0
0.20281394001744185,9.563521999266067,-2.304220910026163,0.0
0.20323039574643045,9.562562263190701,-2.3048455936196457,0.0
0.20364685147541903,9.561602266962273,-2.3054702772131286,0.0
0.2040633072044076,9.560642010580784,-2.3060949608066115,0.0
0.2044797629333962,9.559681494046234,-2.3067196444000944,0.0
0.20489621866238478,9.558720717358623,-2.3073443279935772,0.0
0.20531267439137338,9.55775968051795,-2.30796901158706,0.0
0.20572913012036195,9.556798383524216,-2.308593695180543,0.0
0.20614558584935055,9.55583682637742,-2.309218378774026,0.0
0.20656204157833913,9.554875009077563,-2.309843062367509,0.0
0.20697849730732773,9.553912931624645,-2.3104677459609917,0.0
0.2073949530363163,9.552950594018666,-2.3110924295544746,0.0
0.2078114087653049,9.551987996259625,-2.3117171131479575,0.0
0.20822786449429348,9.551025138347523,-2.3123417967414404,0.0
0.20864432022328208,9.55006202028236,-2.3129664803349232,0.0
0.20906077595227066,9.549098642064134,-2.313591163928406,0.0
0.20947723168125926,9.548135003692849,-2.314215847521889,0.0
0.20989368741024783,9.547171105168502,-2.314840531115372,0.0
0.2103101431392364,9.546206946491093,-2.315465214708855,0.0
0.210726598868225,9.545242527660623,-2.3160898983023377,0.0
0.21114305459721358,9.54427784867709,-2.3167145818958206,0.0
0.21155951032620218,9.543312909540498,-2.317339265489303,0.0
0.21197596605519076,9.542347710250844,-2.3179639490827864,0.0
0.21239242178417936,9.54138225080813,-2.318588632676269,0.0
0.21280887751316793,9.540416531212353,-2.319213316269752,0.0
0.21322533324215653,9.539450551463515,-2.3198379998632346,0.0
0.2136417889711451,9.538484311561616,-2.320462683456718,0.0
0.2140582447001337,9.537517811506655,-2.3210873670502004,0.0
0.21447470042912228,9.536551051298634,-2.3217120506436832,0.0
0.21489115615811089,9.535584030937551,-2.322336734237166,0.0
0.21530761188709946,9.534616750423407,-2.322961417830649,0.0
0.21572406761608806,9.5336492097562,-2.323586101424132,0.0
0.21614052334507663,9.532681408935934,-2.324210785017615,0.0
0.2165569790740652,9.531713347962606,-2.3248354686110977,0.0
0.2169734348030538,9.530745026836216,-2.3254601522045806,0.0
0.21738989053204238,9.529776445556765,-2.3260848357980635,0.0
0.217806346261031,9.528807604124253,-2.3267095193915464,0.0
0.21822280199001956,9.52783850253868,-2.3273342029850292,0.0
0.21863925771900816,9.526869140800045,-2.327958886578512,0.0
0.21905571344799674,9.525899518908348,-2.328583570171995,0.0
0.21947216917698534,9.524929636863591,-2.329208253765478,0.0
0.2198886249059739,9.523959494665773,-2.329832937358961,0.0
0.2203050806349625,9.522989092314893,-2.3304576209524437,0.0
0.2207215363639511,9.52201842981095,-2.3310823045459266,0.0
0.2211379920929397,9.521047507153948,-2.3317069881394095,0.0
0.22155444782192826,9.520076324343885,-2.3323316717328924,0.0
0.22197090355091686,9.519104881380759,-2.3329563553263752,0.0
0.22238735927990544,9.518133178264572,-2.333581038919858,0.0
0.22280381500889404,9.517161214995324,-2.334205722513341,0.0
0.22322027073788261,9.516188991573015,-2.334830406106824,0.0
0.2236367264668712,9.515216507997645,-2.335455089700307,0.0
0.2240531821958598,9.514243764269212,-2.3360797732937897,0.0
0.22446963792484836,9.51327076038772,-2.3367044568872726,0.0
0.22488609365383697,9.512297496353165,-2.3373291404807555,0.0
0.22530254938282554,9.511323972165549,-2.3379538240742384,0.0
0.22571900511181414,9.510350187824871,-2.3385785076677212,0.0
0.22613546084080272,9.509376143331133,-2.339203191261204,0.0
0.22655191656979132,9.508401838684334,-2.339827874854687,0.0
0.2269683722987799,9.507427273884472,-2.34045255844817,0.0
0.2273848280277685,9.50645244893155,-2.341077242041653,0.0
0.22780128375675707,9.505477363825566,-2.3417019256351357,0.0
0.22821773948574567,9.504502018566521,-2.3423266092286186,0.0
0.22863419521473424,9.503526413154415,-2.3429512928221015,0.0
0.22905065094372284,9.502550547589246,-2.3435759764155843,0.0
0.22946710667271142,9.501574421871018,-2.3442006600090672,0.0
0.2298835624017,9.500598035999728,-2.34482534360255,0.0
0.2303000181306886,9.499621389975376,-2.345450027196033,0.0
0.23071647385967717,9.498644483797964,-2.346074710789516,0.0
0.23113292958866577,9.497667317467489,-2.346699394382999,0.0
0.23154938531765434,9.496689890983953,-2.3473240779764817,0.0
0.23196584104664295,9.495712204347356,-2.3479487615699646,0.0
0.23238229677563152,9.494734257557699,-2.3485734451634475,0.0
0.23279875250462012,9.49375605061498,-2.3491981287569303,0.0
0.2332152082336087,9.4927775835192,-2.3498228123504132,0.0
0.2336316639625973,9.491798856270357,-2.350447495943896,0.0
0.23404811969158587,9.490819868868453,-2.351072179537379,0.0
0.23446457542057447,9.489840621313489,-2.3516968631308615,0.0
0.23488103114956305,9.488861113605463,-2.352321546724345,0.0
0.23529748687855165,9.487881345744375,-2.3529462303178272,0.0
0.23571394260754022,9.486901317730226,-2.3535709139113106,0.0
0.2361303983365288,9.485921029563016,-2.354195597504793,0.0
0.2365468540655174,9.484940481242745,-2.3548202810982763,0.0
0.23696330979450597,9.483959672769412,-2.355444964691759,0.0
0.23737976552349457,9.48297860414302,-2.3560696482852417,0.0
0.23779622125248315,9.481997275363565,-2.3566943318787246,0.0
0.23821267698147175,9.481015686431046,-2.3573190154722075,0.0
0.23862913271046032,9.48003383734547,-2.3579436990656903,0.0
0.23904558843944892,9.47905172810683,-2.3585683826591732,0.0
0.2394620441684375,9.47806935871513,-2.359193066252656,0.0
0.2398784998974261,9.477086729170368,-2.359817749846139,0.0
0.24029495562641467,9.476103839472545,-2.360442433439622,0.0
0.24071141135540328,9.475120689621662,-2.361067117033105,0.0
0.24112786708439185,9.474137279617715,-2.3616918006265877,0.0
0.24154432281338045,9.473153609460708,-2.3623164842200706,0.0
0.24196077854236903,9.47216967915064,-2.3629411678135535,0.0
0.24237723427135763,9.47118548868751,-2.3635658514070363,0.0
0.2427936900003462,9.47020103807132,-2.3641905350005192,0.0
0.24321014572933478,9.469216327302068,-2.364815218594002,0.0
0.24362660145832338,9.468231356379754,-2.365439902187485,0.0
0.24404305718731195,9.46724612530438,-2.366064585780968,0.0
0.24445951291630055,9.466260634075942,-2.366689269374451,0.0
0.24487596864528913,9.465274882694445,-2.3673139529679337,0.0
0.24529242437427773,9.464288871159887,-2.3679386365614166,0.0
0.2457088801032663,9.463302599472266,-2.3685633201548995,0.0
0.2461253358322549,9.462316067631585,-2.3691880037483823,0.0
0.24654179156124348,9.461329275637842,-2.3698126873418652,0.0
0.24695824729023208,9.460342223491038,-2.370437370935348,0.0
0.24737470301922065,9.459354911191173,-2.371062054528831,0.0
0.24779115874820926,9.458367338738245,-2.371686738122314,0.0
0.24820761447719783,9.45737950613226,-2.372311421715797,0.0
0.24862407020618643,9.45639141337321,-2.3729361053092797,0.0
0.249040525935175,9.455403060461098,-2.3735607889027626,0.0
0.24945698166416358,9.454414447395926,-2.3741854724962455,0.0
0.24987343739315218,9.453425574177693,-2.3748101560897283,0.0
0.2502898931221408,9.452436440806398,-2.3754348396832112,0.0
0.25070634885112936,9.451447047282043,-2.376059523276694,0.0
0.25112280458011793,9.450457393604626,-2.376684206870177,0.0
0.2515392603091065,9.449467479774148,-2.37730889046366,0.0
0.25195571603809513,9.448477305790608,-2.377933574057143,0.0
0.2523721717670837,9.447486871654007,-2.3785582576506257,0.0
0.2527886274960723,9.446496177364345,-2.3791829412441086,0.0
0.25320508322506086,9.445505222921621,-2.3798076248375915,0.0
0.2536215389540495,9.444514008325836,-2.3804323084310743,0.0
0.25403799468303806,9.443522533576989,-2.3810569920245572,0.0
0.25445445041202663,9.442530798675081,-2.38168167561804,0.0
0.2548709061410152,9.441538803620112,-2.3823063592115226,0.0
0.25528736187000384,9.440546548412083,-2.382931042805006,0.0
0.2557038175989924,9.43955403305099,-2.383555726398489,0.0
0.256120273327981,9.438561257536838,-2.3841804099919717,0.0
0.25653672905696956,9.437568221869624,-2.384805093585454,0.0
0.25695318478595813,9.43657492604935,-2.3854297771789374,0.0
0.25736964051494676,9.435581370076012,-2.38605446077242,0.0
0.25778609624393534,9.434587553949614,-2.3866791443659032,0.0
0.2582025519729239,9.433593477670154,-2.3873038279593857,0.0
0.2586190077019125,9.432599141237633,-2.3879285115528686,0.0
0.2590354634309011,9.431604544652052,-2.3885531951463514,0.0
0.2594519191598897,9.430609687913408,-2.389177878739835,0.0
0.25986837488887826,9.429614571021704,-2.3898025623333172,0.0
0.26028483061786684,9.428619193976937,-2.3904272459268,0.0
0.26070128634685547,9.42762355677911,-2.391051929520283,0.0
0.26111774207584404,9.426627659428222,-2.391676613113766,0.0
0.2615341978048326,9.425631501924272,-2.392301296707249,0.0
0.2619506535338212,9.42463508426726,-2.3929259803007317,0.0
0.26236710926280976,9.423638406457188,-2.3935506638942146,0.0
0.2627835649917984,9.422641468494055,-2.3941753474876974,0.0
0.26320002072078696,9.42164427037786,-2.3948000310811803,0.0
0.26361647644977554,9.420646812108602,-2.3954247146746632,0.0
0.2640329321787641,9.419649093686285,-2.396049398268146,0.0
0.26444938790775274,9.418651115110906,-2.396674081861629,0.0
0.2648658436367413,9.417652876382466,-2.397298765455112,0.0
0.2652822993657299,9.416654377500963,-2.397923449048595,0.0
0.26569875509471846,9.4156556184664,-2.3985481326420777,0.0
0.2661152108237071,9.414656599278777,-2.3991728162355606,0.0
0.26653166655269567,9.41365731993809,-2.3997974998290434,0.0
0.26694812228168424,9.412657780444343,-2.4004221834225263,0.0
0.2673645780106728,9.411657980797536,-2.4010468670160092,0.0
0.26778103373966144,9.410657920997666,-2.401671550609492,0.0
0.26819748946865,9.409657601044735,-2.402296234202975,0.0
0.2686139451976386,9.408657020938742,-2.402920917796458,0.0
0.26903040092662717,9.40765618067969,-2.4035456013899408,0.0
0.26944685665561574,9.406655080267575,-2.4041702849834237,0.0
0.26986331238460437,9.405653719702398,-2.4047949685769066,0.0
0.27027976811359294,9.404652098984162,-2.4054196521703894,0.0
0.2706962238425815,9.403650218112862,-2.4060443357638723,0.0
0.2711126795715701,9.402648077088502,-2.406669019357355,0.0
0.2715291353005587,9.40164567591108,-2.407293702950838,0.0
0.2719455910295473,9.400643014580599,-2.407918386544321,0.0
0.27236204675853587,9.399640093097053,-2.408543070137804,0.0
0.27277850248752444,9.398636911460448,-2.4091677537312868,0.0
0.2731949582165131,9.397633469670781,-2.4097924373247697,0.0
0.27361141394550165,9.396629767728054,-2.4104171209182526,0.0
0.2740278696744902,9.395625805632266,-2.4110418045117354,0.0
0.2744443254034788,9.394621583383415,-2.4116664881052183,0.0
0.2748607811324674,9.393617100981503,-2.412291171698701,0.0
0.275277236861456,9.392612358426529,-2.412915855292184,0.0
0.2756936925904446,9.391607355718495,-2.413540538885667,0.0
0.27611014831943315,9.3906020928574,-2.41416522247915,0.0
0.2765266040484217,9.389596569843242,-2.4147899060726328,0.0
0.27694305977741035,9.388590786676023,-2.4154145896661157,0.0
0.2773595155063989,9.387584743355744,-2.4160392732595986,0.0
0.2777759712353875,9.386578439882403,-2.416663956853081,0.0
0.27819242696437607,9.385571876256,-2.4172886404465643,0.0
0.2786088826933647,9.384565052476537,-2.417913324040047,0.0
0.2790253384223533,9.383557968544013,-2.41853800763353,0.0
0.27944179415134185,9.382550624458425,-2.4191626912270126,0.0
0.2798582498803304,9.381543020219778,-2.419787374820496,0.0
0.28027470560931905,9.380535155828069,-2.4204120584139783,0.0
0.2806911613383076,9.379527031283299,-2.4210367420074617,0.0
0.2811076170672962,9.378518646585468,-2.421661425600944,0.0
0.2815240727962848,9.377510001734574,-2.422286109194427,0.0
0.2819405285252734,9.376501096730621,-2.42291079278791,0.0
0.282356984254262,9.375491931573604,-2.423535476381393,0.0
0.28277343998325055,9.374482506263528,-2.4241601599748757,0.0
0.2831898957122391,9.37347282080039,-2.4247848435683585,0.0
0.2836063514412277,9.37246287518419,-2.4254095271618414,0.0
0.28402280717021633,9.37145266941493,-2.4260342107553243,0.0
0.2844392628992049,9.370442203492608,-2.426658894348807,0.0
0.2848557186281935,9.369431477417224,-2.42728357794229,0.0
0.28527217435718205,9.36842049118878,-2.427908261535773,0.0
0.2856886300861707,9.367409244807273,-2.428532945129256,0.0
0.28610508581515925,9.366397738272706,-2.4291576287227388,0.0
0.28652154154414783,9.365385971585079,-2.4297823123162217,0.0
0.2869379972731364,9.364373944744388,-2.4304069959097045,0.0
0.28735445300212503,9.363361657750637,-2.4310316795031874,0.0
0.2877709087311136,9.362349110603825,-2.4316563630966703,0.0
0.2881873644601022,9.36133630330395,-2.432281046690153,0.0
0.28860382018909075,9.360323235851016,-2.432905730283636,0.0
0.28902027591807933,9.35930990824502,-2.433530413877119,0.0
0.28943673164706796,9.358296320485962,-2.434155097470602,0.0
0.28985318737605653,9.357282472573843,-2.4347797810640848,0.0
0.2902696431050451,9.356268364508662,-2.4354044646575677,0.0
0.2906860988340337,9.35525399629042,-2.4360291482510505,0.0
0.2911025545630223,9.354239367919117,-2.4366538318445334,0.0
0.2915190102920109,9.353224479394752,-2.4372785154380163,0.0
0.29193546602099946,9.352209330717328,-2.437903199031499,0.0
0.29235192174998803,9.351193921886841,-2.438527882624982,0.0
0.29276837747897666,9.350178252903293,-2.439152566218465,0.0
0.29318483320796523,9.349162323766683,-2.439777249811948,0.0
0.2936012889369538,9.348146134477012,-2.4404019334054308,0.0
0.2940177446659424,9.347129685034279,-2.4410266169989137,0.0
0.294434200394931,9.346112975438487,-2.4416513005923965,0.0
0.2948506561239196,9.345096005689632,-2.4422759841858794,0.0
0.29526711185290816,9.344078775787715,-2.4429006677793623,0.0
0.29568356758189673,9.343061285732738,-2.443525351372845,0.0
0.2961000233108853,9.342043535524699,-2.444150034966328,0.0
0.29651647903987394,9.3410255251636,-2.444774718559811,0.0
0.2969329347688625,9.340007254649437,-2.445399402153294,0.0
0.2973493904978511,9.338988723982215,-2.4460240857467768,0.0
0.29776584622683966,9.337969933161931,-2.4466487693402597,0.0
0.2981823019558283,9.336950882188585,-2.4472734529337425,0.0
0.29859875768481686,9.33593157106218,-2.4478981365272254,0.0
0.29901521341380544,9.334911999782712,-2.4485228201207083,0.0
0.299431669142794,9.333892168350182,-2.449147503714191,0.0
0.29984812487178264,9.332872076764591,-2.449772187307674,0.0
0.3002645806007712,9.33185172502594,-2.450396870901157,0.0
0.3006810363297598,9.330831113134227,-2.4510215544946394,0.0
0.30109749205874836,9.329810241089453,-2.4516462380881228,0.0
0.301513947787737,9.328789108891616,-2.4522709216816057,0.0
0.30193040351672557,9.32776771654072,-2.4528956052750885,0.0
0.30234685924571414,9.326746064036762,-2.453520288868571,0.0
0.3027633149747027,9.325724151379742,-2.4541449724620543,0.0
0.3031797707036913,9.32470197856966,-2.4547696560555368,0.0
0.3035962264326799,9.323679545606518,-2.45539433964902,0.0
0.3040126821616685,9.322656852490315,-2.4560190232425025,0.0
0.30442913789065706,9.32163389922105,-2.4566437068359854,0.0
0.30484559361964564,9.320610685798723,-2.4572683904294683,0.0
0.30526204934863427,9.319587212223336,-2.4578930740229517,0.0
0.30567850507762284,9.318563478494887,-2.458517757616434,0.0
0.3060949608066114,9.317539484613377,-2.459142441209917,0.0
0.3065114165356,9.316515230578805,-2.4597671248034,0.0
0.3069278722645886,9.315490716391173,-2.4603918083968828,0.0
0.3073443279935772,9.314465942050479,-2.4610164919903657,0.0
0.30776078372256577,9.313440907556723,-2.4616411755838485,0.0
0.30817723945155434,9.312415612909906,-2.4622658591773314,0.0
0.3085936951805429,9.311390058110028,-2.4628905427708143,0.0
0.30901015090953154,9.310364243157089,-2.463515226364297,0.0
0.3094266066385201,9.309338168051088,-2.46413990995778,0.0
0.3098430623675087,9.308311832792025,-2.464764593551263,0.0
0.31025951809649727,9.307285237379903,-2.465389277144746,0.0
0.3106759738254859,9.306258381814718,-2.4660139607382288,0.0
0.31109242955447447,9.305231266096472,-2.4666386443317116,0.0
0.31150888528346304,9.304203890225164,-2.4672633279251945,0.0
0.3119253410124516,9.303176254200796,-2.4678880115186774,0.0
0.31234179674144025,9.302148358023366,-2.4685126951121603,0.0
0.3127582524704288,9.301120201692875,-2.469137378705643,0.0
0.3131747081994174,9.300091785209322,-2.469762062299126,0.0
0.31359116392840597,9.299063108572708,-2.470386745892609,0.0
0.3140076196573946,9.298034171783033,-2.471011429486092,0.0
0.3144240753863832,9.297004974840297,-2.4716361130795748,0.0
0.31484053111537175,9.2959755177445,-2.4722607966730576,0.0
0.3152569868443603,9.29494580049564,-2.4728854802665405,0.0
0.3156734425733489,9.29391582309372,-2.4735101638600234,0.0
0.3160898983023375,9.292885585538738,-2.4741348474535063,0.0
0.3165063540313261,9.291855087830696,-2.474759531046989,0.0
0.31692280976031467,9.290824329969592,-2.475384214640472,0.0
0.31733926548930325,9.289793311955426,-2.476008898233955,0.0
0.3177557212182919,9.288762033788199,-2.476633581827438,0.0
0.31817217694728045,9.28773049546791,-2.4772582654209208,0.0
0.318588632676269,9.286698696994561,-2.4778829490144036,0.0
0.3190050884052576,9.28566663836815,-2.4785076326078865,0.0
0.3194215441342462,9.284634319588678,-2.4791323162013694,0.0
0.3198379998632348,9.283601740656145,-2.4797569997948523,0.0
0.3202544555922234,9.28256890157055,-2.480381683388335,0.0
0.32067091132121195,9.281535802331893,-2.481006366981818,0.0
0.3210873670502006,9.280502442940175,-2.481631050575301,0.0
0.32150382277918915,9.279468823395398,-2.482255734168784,0.0
0.3219202785081777,9.278434943697558,-2.4828804177622668,0.0
0.3223367342371663,9.277400803846657,-2.4835051013557496,0.0
0.3227531899661549,9.276366403842694,-2.484129784949232,0.0
0.3231696456951435,9.275331743685669,-2.4847544685427154,0.0
0.3235861014241321,9.274296823375584,-2.485379152136198,0.0
0.32400255715312065,9.273261642912438,-2.486003835729681,0.0
0.3244190128821092,9.27222620229623,-2.4866285193231636,0.0
0.32483546861109786,9.271190501526961,-2.487253202916647,0.0
0.32525192434008643,9.27015454060463,-2.4878778865101294,0.0
0.325668380069075,9.269118319529237,-2.4885025701036128,0.0
0.3260848357980636,9.268081838300786,-2.489127253697095,0.0
0.3265012915270522,9.26704509691927,-2.4897519372905785,0.0
0.3269177472560408,9.266008095384695,-2.490376620884061,0.0
0.32733420298502935,9.264970833697058,-2.491001304477544,0.0
0.32775065871401793,9.26393331185636,-2.4916259880710268,0.0
0.3281671144430065,9.2628955298626,-2.4922506716645096,0.0
0.32858357017199513,9.26185748771578,-2.4928753552579925,0.0
0.3290000259009837,9.260819185415897,-2.4935000388514754,0.0
0.3294164816299723,9.259780622962953,-2.4941247224449583,0.0
0.32983293735896085,9.258741800356947,-2.494749406038441,0.0
0.3302493930879495,9.257702717597882,-2.495374089631924,0.0
0.33066584881693806,9.256663374685754,-2.495998773225407,0.0
0.33108230454592663,9.255623771620565,-2.49662345681889,0.0
0.3314987602749152,9.254583908402315,-2.4972481404123728,0.0
0.33191521600390383,9.253543785031004,-2.4978728240058556,0.0
0.3323316717328924,9.252503401506631,-2.4984975075993385,0.0
0.332748127461881,9.251462757829197,-2.4991221911928214,0.0
0.33316458319086956,9.250421853998702,-2.4997468747863043,0.0
0.3335810389198582,9.249380690015144,-2.500371558379787,0.0
0.33399749464884676,9.248339265878526,-2.50099624197327,0.0
0.33441395037783533,9.247297581588848,-2.501620925566753,0.0
0.3348304061068239,9.246255637146106,-2.502245609160236,0.0
0.3352468618358125,9.245213432550305,-2.5028702927537188,0.0
0.3356633175648011,9.244170967801441,-2.5034949763472016,0.0
0.3360797732937897,9.243128242899516,-2.5041196599406845,0.0
0.33649622902277826,9.242085257844531,-2.5047443435341674,0.0
0.33691268475176683,9.241042012636484,-2.5053690271276503,0.0
0.33732914048075546,9.239998507275375,-2.505993710721133,0.0
0.33774559620974404,9.238954741761205,-2.506618394314616,0.0
0.3381620519387326,9.237910716093975,-2.507243077908099,0.0
0.3385785076677212,9.236866430273682,-2.507867761501582,0.0
0.3389949633967098,9.235821884300329,-2.5084924450950647,0.0
0.3394114191256984,9.234777078173913,-2.5091171286885476,0.0
0.33982787485468696,9.233732011894437,-2.5097418122820305,0.0
0.34024433058367554,9.232686685461898,-2.5103664958755134,0.0
0.34066078631266417,9.231641098876299,-2.5109911794689963,0.0
0.34107724204165274,9.23059525213764,-2.511615863062479,0.0
0.3414936977706413,9.229549145245917,-2.512240546655962,0.0
0.3419101534996299,9.228502778201134,-2.512865230249445,0.0
0.34232660922861846,9.22745615100329,-2.5134899138429274,0.0
0.3427430649576071,9.226409263652386,-2.5141145974364107,0.0
0.34315952068659566,9.225362116148418,-2.5147392810298936,0.0
0.34357597641558424,9.22431470849139,-2.5153639646233765,0.0
0.3439924321445728,9.2232670406813,-2.515988648216859,0.0
0.34440888787356144,9.22221911271815,-2.5166133318103423,0.0
0.34482534360255,9.221170924601937,-2.5172380154038247,0.0
0.3452417993315386,9.220122476332664,-2.517862698997308,0.0
0.34565825506052716,9.219073767910329,-2.5184873825907905,0.0
0.3460747107895158,9.218024799334934,-2.519112066184274,0.0
0.34649116651850437,9.216975570606476,-2.5197367497777563,0.0
0.34690762224749294,9.215926081724957,-2.5203614333712396,0.0
0.3473240779764815,9.214876332690377,-2.520986116964722,0.0
0.3477405337054701,9.213826323502737,-2.5216108005582054,0.0
0.3481569894344587,9.212776054162033,-2.522235484151688,0.0
0.3485734451634473,9.21172552466827,-2.522860167745171,0.0
0.34898990089243587,9.210674735021444,-2.5234848513386536,0.0
0.34940635662142444,9.209623685221558,-2.5241095349321365,0.0
0.34982281235041307,9.20857237526861,-2.5247342185256194,0.0
0.35023926807940164,9.2075208051626,-2.5253589021191027,0.0
0.3506557238083902,9.20646897490353,-2.525983585712585,0.0
0.3510721795373788,9.205416884491399,-2.526608269306068,0.0
0.3514886352663674,9.204364533926205,-2.527232952899551,0.0
0.351905090995356,9.20331192320795,-2.527857636493034,0.0
0.35232154672434457,9.202259052336634,-2.5284823200865167,0.0
0.35273800245333314,9.201205921312258,-2.5291070036799996,0.0
0.3531544581823218,9.200152530134819,-2.5297316872734825,0.0
0.35357091391131035,9.19909887880432,-2.5303563708669654,0.0
0.3539873696402989,9.198044967320758,-2.5309810544604483,0.0
0.3544038253692875,9.196990795684137,-2.531605738053931,0.0
0.35482028109827607,9.195936363894454,-2.532230421647414,0.0
0.3552367368272647,9.194881671951709,-2.532855105240897,0.0
0.3556531925562533,9.193826719855902,-2.53347978883438,0.0
0.35606964828524185,9.192771507607034,-2.5341044724278627,0.0
0.3564861040142304,9.191716035205106,-2.5347291560213456,0.0
0.35690255974321905,9.190660302650116,-2.5353538396148285,0.0
0.3573190154722076,9.189604309942064,-2.5359785232083114,0.0
0.3577354712011962,9.18854805708095,-2.5366032068017943,0.0
0.35815192693018477,9.187491544066777,-2.537227890395277,0.0
0.3585683826591734,9.186434770899542,-2.53785257398876,0.0
0.358984838388162,9.185377737579245,-2.538477257582243,0.0
0.35940129411715055,9.184320444105888,-2.539101941175726,0.0
0.3598177498461391,9.183262890479467,-2.5397266247692087,0.0
0.36023420557512775,9.182205076699987,-2.5403513083626916,0.0
0.3606506613041163,9.181147002767444,-2.5409759919561745,0.0
0.3610671170331049,9.180088668681842,-2.5416006755496574,0.0
0.3614835727620935,9.179030074443178,-2.5422253591431403,0.0
0.36190002849108205,9.177971220051452,-2.542850042736623,0.0
0.3623164842200707,9.176912105506664,-2.543474726330106,0.0
0.36273293994905925,9.175852730808815,-2.544099409923589,0.0
0.3631493956780478,9.174793095957906,-2.544724093517072,0.0
0.3635658514070364,9.173733200953935,-2.5453487771105547,0.0
0.36398230713602503,9.172673045796902,-2.5459734607040376,0.0
0.3643987628650136,9.171612630486809,-2.5465981442975205,0.0
0.3648152185940022,9.170551955023653,-2.5472228278910034,0.0
0.36523167432299075,9.169491019407436,-2.547847511484486,0.0
0.3656481300519794,9.16842982363816,-2.548472195077969,0.0
0.36606458578096795,9.16736836771582,-2.549096878671452,0.0
0.36648104150995653,9.16630665164042,-2.549721562264935,0.0
0.3668974972389451,9.165244675411959,-2.5503462458584174,0.0
0.3673139529679337,9.164182439030435,-2.5509709294519007,0.0
0.3677304086969223,9.163119942495852,-2.551595613045383,0.0
0.3681468644259109,9.162057185808205,-2.5522202966388665,0.0
0.36856332015489945,9.160994168967498,-2.552844980232349,0.0
0.36897977588388803,9.159930891973731,-2.5534696638258323,0.0
0.36939623161287666,9.158867354826901,-2.5540943474193147,0.0
0.36981268734186523,9.15780355752701,-2.554719031012798,0.0
0.3702291430708538,9.156739500074059,-2.5553437146062805,0.0
0.3706455987998424,9.155675182468045,-2.555968398199764,0.0
0.371062054528831,9.15461060470897,-2.5565930817932463,0.0
0.3714785102578196,9.153545766796833,-2.5572177653867296,0.0
0.37189496598680816,9.152480668731636,-2.557842448980212,0.0
0.37231142171579673,9.151415310513379,-2.558467132573695,0.0
0.37272787744478536,9.150349692142058,-2.559091816167178,0.0
0.37314433317377393,9.149283813617677,-2.559716499760661,0.0
0.3735607889027625,9.148217674940234,-2.5603411833541436,0.0
0.3739772446317511,9.14715127610973,-2.5609658669476265,0.0
0.37439370036073966,9.146084617126165,-2.5615905505411094,0.0
0.3748101560897283,9.14501769798954,-2.5622152341345923,0.0
0.37522661181871686,9.143950518699851,-2.562839917728075,0.0
0.37564306754770543,9.142883079257102,-2.563464601321558,0.0
0.376059523276694,9.141815379661292,-2.564089284915041,0.0
0.37647597900568264,9.140747419912419,-2.564713968508524,0.0
0.3768924347346712,9.139679200010486,-2.5653386521020067,0.0
0.3773088904636598,9.138610719955492,-2.5659633356954896,0.0
0.37772534619264836,9.137541979747436,-2.5665880192889725,0.0
0.378141801921637,9.136472979386319,-2.5672127028824554,0.0
0.37855825765062556,9.13540371887214,-2.5678373864759383,0.0
0.37897471337961414,9.1343341982049,-2.568462070069421,0.0
0.3793911691086027,9.1332644173846,-2.569086753662904,0.0
0.37980762483759134,9.132194376411238,-2.569711437256387,0.0
0.3802240805665799,9.131124075284815,-2.57033612084987,0.0
0.3806405362955685,9.13005351400533,-2.5709608044433527,0.0
0.38105699202455706,9.128982692572784,-2.5715854880368356,0.0
0.38147344775354564,9.127911610987177,-2.5722101716303185,0.0
0.38188990348253427,9.126840269248508,-2.5728348552238014,0.0
0.38230635921152284,9.125768667356777,-2.5734595388172843,0.0
0.3827228149405114,9.124696805311986,-2.574084222410767,0.0
0.3831392706695,9.123624683114134,-2.57470890600425,0.0
0.3835557263984886,9.122552300763218,-2.575333589597733,0.0
0.3839721821274772,9.121479658259243,-2.575958273191216,0.0
0.38438863785646576,9.120406755602207,-2.5765829567846987,0.0
0.38480509358545434,9.119333592792108,-2.5772076403781816,0.0
0.38522154931444297,9.118260169828948,-2.5778323239716645,0.0
0.38563800504343154,9.117186486712729,-2.5784570075651474,0.0
0.3860544607724201,9.116112543443446,-2.5790816911586303,0.0
0.3864709165014087,9.115038340021103,-2.579706374752113,0.0
0.3868873722303973,9.113963876445698,-2.580331058345596,0.0
0.3873038279593859,9.112889152717234,-2.580955741939079,0.0
0.38772028368837447,9.111814168835705,-2.581580425532562,0.0
0.38813673941736304,9.110738924801117,-2.5822051091260443,0.0
0.3885531951463516,9.109663420613467,-2.5828297927195276,0.0
0.38896965087534024,9.108587656272757,-2.5834544763130105,0.0
0.3893861066043288,9.107511631778983,-2.5840791599064934,0.0
0.3898025623333174,9.10643534713215,-2.584703843499976,0.0
0.39021901806230597,9.105358802332255,-2.585328527093459,0.0
0.3906354737912946,9.1042819973793,-2.5859532106869416,0.0
0.39105192952028317,9.10320493227328,-2.586577894280425,0.0
0.39146838524927174,9.102127607014202,-2.5872025778739074,0.0
0.3918848409782603,9.101050021602061,-2.5878272614673907,0.0
0.39230129670724895,9.09997217603686,-2.588451945060873,0.0
0.3927177524362375,9.098894070318597,-2.5890766286543565,0.0
0.3931342081652261,9.097815704447273,-2.589701312247839,0.0
0.39355066389421467,9.096737078422887,-2.5903259958413223,0.0
0.39396711962320324,9.095658192245441,-2.5909506794348047,0.0
0.3943835753521919,9.094579045914934,-2.591575363028288,0.0
0.39480003108118045,9.093499639431363,-2.5922000466217705,0.0
0.395216486810169,9.092419972794733,-2.5928247302152534,0.0
0.3956329425391576,9.09134004600504,-2.5934494138087363,0.0
0.3960493982681462,9.090259859062288,-2.5940740974022196,0.0
0.3964658539971348,9.089179411966473,-2.594698780995702,0.0
0.3968823097261234,9.088098704717597,-2.595323464589185,0.0
0.39729876545511195,9.087017737315659,-2.595948148182668,0.0
0.3977152211841006,9.08593650976066,-2.5965728317761507,0.0
0.39813167691308915,9.0848550220526,-2.5971975153696336,0.0
0.3985481326420777,9.08377327419148,-2.5978221989631165,0.0
0.3989645883710663,9.082691266177296,-2.5984468825565994,0.0
0.3993810441000549,9.081608998010053,-2.5990715661500823,0.0
0.3997974998290435,9.080526469689747,-2.599696249743565,0.0
0.4002139555580321,9.07944368121638,-2.600320933337048,0.0
0.40063041128702065,9.078360632589954,-2.600945616930531,0.0
0.4010468670160092,9.077277323810463,-2.601570300524014,0.0
0.40146332274499785,9.076193754877913,-2.6021949841174967,0.0
0.4018797784739864,9.075109925792301,-2.6028196677109796,0.0
0.402296234202975,9.074025836553629,-2.6034443513044625,0.0
0.4027126899319636,9.072941487161895,-2.6040690348979454,0.0
0.4031291456609522,9.0718568776171,-2.6046937184914283,0.0
0.4035456013899408,9.070772007919242,-2.605318402084911,0.0
0.40396205711892935,9.069686878068323,-2.605943085678394,0.0
0.4043785128479179,9.068601488064344,-2.606567769271877,0.0
0.40479496857690656,9.067515837907303,-2.60719245286536,0.0
0.40521142430589513,9.0664299275972,-2.6078171364588427,0.0
0.4056278800348837,9.065343757134038,-2.6084418200523256,0.0
0.4060443357638723,9.064257326517811,-2.6090665036458085,0.0
0.4064607914928609,9.063170635748525,-2.6096911872392914,0.0
0.4068772472218495,9.06208368482618,-2.6103158708327743,0.0
0.40729370295083805,9.06099647375077,-2.610940554426257,0.0
0.40771015867982663,9.0599090025223,-2.61156523801974,0.0
0.4081266144088152,9.058821271140769,-2.612189921613223,0.0
0.40854307013780383,9.057733279606175,-2.612814605206706,0.0
0.4089595258667924,9.056645027918522,-2.6134392888001887,0.0
0.409375981595781,9.055556516077806,-2.6140639723936716,0.0
0.40979243732476955,9.054467744084029,-2.6146886559871545,0.0
0.4102088930537582,9.053378711937192,-2.6153133395806374,0.0
0.41062534878274676,9.052289419637292,-2.6159380231741203,0.0
0.41104180451173533,9.051199867184332,-2.6165627067676027,0.0
0.4114582602407239,9.05011005457831,-2.617187390361086,0.0
0.41187471596971253,9.049019981819226,-2.617812073954569,0.0
0.4122911716987011,9.047929648907083,-2.618436757548052,0.0
0.4127076274276897,9.046839055841875,-2.6190614411415343,0.0
0.41312408315667826,9.045748202623608,-2.6196861247350176,0.0
0.41354053888566683,9.044657089252281,-2.6203108083285,0.0
0.41395699461465546,9.04356571572789,-2.6209354919219834,0.0
0.41437345034364403,9.04247408205044,-2.621560175515466,0.0
0.4147899060726326,9.041382188219927,-2.622184859108949,0.0
0.4152063618016212,9.040290034236353,-2.6228095427024316,0.0
0.4156228175306098,9.039197620099719,-2.623434226295915,0.0
0.4160392732595984,9.038104945810023,-2.6240589098893974,0.0
0.41645572898858696,9.037012011367265,-2.6246835934828807,0.0
0.41687218471757553,9.035918816771446,-2.625308277076363,0.0
0.41728864044656416,9.034825362022564,-2.6259329606698465,0.0
0.41770509617555274,9.033731647120623,-2.626557644263329,0.0
0.4181215519045413,9.03263767206562,-2.627182327856812,0.0
0.4185380076335299,9.031543436857557,-2.6278070114502947,0.0
0.4189544633625185,9.03044894149643,-2.628431695043778,0.0
0.4193709190915071,9.029354185982244,-2.6290563786372605,0.0
0.41978737482049566,9.028259170314996,-2.6296810622307434,0.0
0.42020383054948424,9.027163894494686,-2.6303057458242263,0.0
0.4206202862784728,9.026068358521316,-2.630930429417709,0.0
0.42103674200746144,9.024972562394884,-2.631555113011192,0.0
0.42145319773645,9.023876506115391,-2.632179796604675,0.0
0.4218696534654386,9.022780189682836,-2.632804480198158,0.0
0.42228610919442716,9.02168361309722,-2.6334291637916407,0.0
0.4227025649234158,9.020586776358542,-2.6340538473851236,0.0
0.42311902065240437,9.019489679466805,-2.6346785309786065,0.0
0.42353547638139294,9.018392322422004,-2.6353032145720894,0.0
0.4239519321103815,9.017294705224142,-2.6359278981655723,0.0
0.42436838783937014,9.01619682787322,-2.636552581759055,0.0
0.4247848435683587,9.015098690369236,-2.637177265352538,0.0
0.4252012992973473,9.014000292712192,-2.637801948946021,0.0
0.42561775502633586,9.012901634902084,-2.638426632539504,0.0
0.4260342107553245,9.011802716938917,-2.6390513161329867,0.0
0.42645066648431307,9.010703538822687,-2.6396759997264696,0.0
0.42686712221330164,9.009604100553398,-2.6403006833199525,0.0
0.4272835779422902,9.008504402131045,-2.6409253669134354,0.0
0.4277000336712788,9.007404443555632,-2.6415500505069183,0.0
0.4281164894002674,9.006304224827158,-2.642174734100401,0.0
0.428532945129256,9.005203745945623,-2.642799417693884,0.0
0.42894940085824457,9.004103006911025,-2.643424101287367,0.0
0.42936585658723314,9.003002007723367,-2.64404878488085,0.0
0.42978231231622177,9.001900748382647,-2.6446734684743327,0.0
0.43019876804521034,9.000799228888866,-2.6452981520678156,0.0
0.4306152237741989,8.999697449242024,-2.6459228356612985,0.0
0.4310316795031875,8.998595409442121,-2.6465475192547814,0.0
0.4314481352321761,8.997493109489156,-2.6471722028482643,0.0
0.4318645909611647,8.996390549383129,-2.647796886441747,0.0
0.43228104669015327,8.995287729124042,-2.64842157003523,0.0
0.43269750241914184,8.994184648711894,-2.649046253628713,0.0
0.4331139581481304,8.993081308146683,-2.6496709372221954,0.0
0.43353041387711905,8.991977707428413,-2.6502956208156787,0.0
0.4339468696061076,8.99087384655708,-2.650920304409161,0.0
0.4343633253350962,8.989769725532685,-2.6515449880026445,0.0
0.43477978106408477,8.98866534435523,-2.652169671596127,0.0
0.4351962367930734,8.987560703024714,-2.6527943551896103,0.0
0.435612692522062,8.986455801541135,-2.6534190387830927,0.0
0.43602914825105055,8.985350639904496,-2.654043722376576,0.0
0.4364456039800391,8.984245218114795,-2.6546684059700585,0.0
0.43686205970902775,8.983139536172034,-2.655293089563542,0.0
0.4372785154380163,8.98203359407621,-2.6559177731570243,0.0
0.4376949711670049,8.980927391827326,-2.6565424567505076,0.0
0.43811142689599347,8.979820929425381,-2.65716714034399,0.0
0.4385278826249821,8.978714206870373,-2.6577918239374734,0.0
0.4389443383539707,8.977607224162305,-2.658416507530956,0.0
0.43936079408295925,8.976499981301174,-2.659041191124439,0.0
0.4397772498119478,8.975392478286984,-2.6596658747179216,0.0
0.4401937055409364,8.974284715119731,-2.6602905583114045,0.0
0.440610161269925,8.973176691799418,-2.6609152419048874,0.0
0.4410266169989136,8.972068408326043,-2.6615399254983703,0.0
0.4414430727279022,8.970959864699607,-2.662164609091853,0.0
0.44185952845689075,8.96985106092011,-2.662789292685336,0.0
0.4422759841858794,8.96874199698755,-2.663413976278819,0.0
0.44269243991486795,8.96763267290193,-2.664038659872302,0.0
0.4431088956438565,8.966523088663248,-2.6646633434657847,0.0
0.4435253513728451,8.965413244271506,-2.6652880270592676,0.0
0.44394180710183373,8.9643031397267,-2.6659127106527505,0.0
0.4443582628308223,8.963192775028835,-2.6665373942462334,0.0
0.4447747185598109,8.96208215017791,-2.6671620778397163,0.0
0.44519117428879945,8.96097126517392,-2.667786761433199,0.0
0.4456076300177881,8.959860120016872,-2.668411445026682,0.0
0.44602408574677666,8.958748714706761,-2.669036128620165,0.0
0.44644054147576523,8.957637049243589,-2.669660812213648,0.0
0.4468569972047538,8.956525123627355,-2.6702854958071307,0.0
0.4472734529337424,8.95541293785806,-2.6709101794006136,0.0
0.447689908662731,8.954300491935705,-2.6715348629940965,0.0
0.4481063643917196,8.953187785860287,-2.6721595465875794,0.0
0.44852282012070815,8.95207481963181,-2.6727842301810623,0.0
0.44893927584969673,8.95096159325027,-2.673408913774545,0.0
0.44935573157868536,8.949848106715667,-2.674033597368028,0.0
0.44977218730767393,8.948734360028006,-2.674658280961511,0.0
0.4501886430366625,8.94762035318728,-2.675282964554994,0.0
0.4506050987656511,8.946506086193496,-2.6759076481484767,0.0
0.4510215544946397,8.94539155904665,-2.6765323317419596,0.0
0.4514380102236283,8.944276771746742,-2.6771570153354425,0.0
0.45185446595261686,8.943161724293773,-2.6777816989289254,0.0
0.45227092168160543,8.942046416687742,-2.6784063825224083,0.0
0.452687377410594,8.940930848928652,-2.679031066115891,0.0
0.45310383313958263,8.939815021016498,-2.679655749709374,0.0
0.4535202888685712,8.938698932951283,-2.680280433302857,0.0
0.4539367445975598,8.937582584733008,-2.68090511689634,0.0
0.45435320032654836,8.93646597636167,-2.6815298004898223,0.0
0.454769656055537,8.935349107837272,-2.6821544840833056,0.0
0.45518611178452556,8.934231979159813,-2.6827791676767885,0.0
0.45560256751351413,8.933114590329293,-2.6834038512702714,0.0
0.4560190232425027,8.93199694134571,-2.684028534863754,0.0
0.45643547897149134,8.930879032209067,-2.684653218457237,0.0
0.4568519347004799,8.92976086291936,-2.6852779020507196,0.0
0.4572683904294685,8.928642433476595,-2.685902585644203,0.0
0.45768484615845706,8.927523743880768,-2.6865272692376854,0.0
0.4581013018874457,8.92640479413188,-2.6871519528311687,0.0
0.45851775761643426,8.925285584229929,-2.687776636424651,0.0
0.45893421334542284,8.924166114174918,-2.6884013200181345,0.0
0.4593506690744114,8.923046383966845,-2.689026003611617,0.0
0.4597671248034,8.92192639360571,-2.6896506872051003,0.0
0.4601835805323886,8.920806143091516,-2.6902753707985827,0.0
0.4606000362613772,8.919685632424258,-2.690900054392066,0.0
0.46101649199036576,8.918564861603942,-2.6915247379855485,0.0
0.46143294771935434,8.917443830630562,-2.6921494215790314,0.0
0.46184940344834297,8.916322539504122,-2.6927741051725143,0.0
0.46226585917733154,8.915200988224619,-2.6933987887659976,0.0
0.4626823149063201,8.914079176792056,-2.69402347235948,0.0
0.4630987706353087,8.912957105206432,-2.694648155952963,0.0
0.4635152263642973,8.911834773467746,-2.695272839546446,0.0
0.4639316820932859,8.910712181575999,-2.6958975231399287,0.0
0.46434813782227446,8.90958932953119,-2.6965222067334116,0.0
0.46476459355126304,8.90846621733332,-2.6971468903268945,0.0
0.46518104928025167,8.90734284498239,-2.6977715739203774,0.0
0.46559750500924024,8.906219212478398,-2.6983962575138603,0.0
0.4660139607382288,8.905095319821344,-2.699020941107343,0.0
0.4664304164672174,8.903971167011228,-2.699645624700826,0.0
0.46684687219620596,8.902846754048053,-2.700270308294309,0.0
0.4672633279251946,8.901722080931815,-2.700894991887792,0.0
0.46767978365418317,8.900597147662516,-2.7015196754812747,0.0
0.46809623938317174,8.899471954240155,-2.7021443590747576,0.0
0.4685126951121603,8.898346500664735,-2.7027690426682405,0.0
0.46892915084114895,8.897220786936252,-2.7033937262617234,0.0
0.4693456065701375,8.896094813054708,-2.7040184098552063,0.0
0.4697620622991261,8.894968579020102,-2.704643093448689,0.0
0.47017851802811467,8.893842084832436,-2.705267777042172,0.0
0.4705949737571033,8.892715330491708,-2.705892460635655,0.0
0.47101142948609187,8.891588315997918,-2.706517144229138,0.0
0.47142788521508044,8.890461041351067,-2.7071418278226207,0.0
0.471844340944069,8.889333506551155,-2.7077665114161036,0.0
0.4722607966730576,8.888205711598182,-2.7083911950095865,0.0
0.4726772524020462,8.887077656492147,-2.7090158786030694,0.0
0.4730937081310348,8.88594934123305,-2.7096405621965522,0.0
0.47351016386002337,8.884820765820894,-2.710265245790035,0.0
0.47392661958901194,8.883691930255676,-2.710889929383518,0.0
0.4743430753180006,8.882562834537396,-2.711514612977001,0.0
0.47475953104698915,8.881433478666054,-2.712139296570484,0.0
0.4751759867759777,8.880303862641652,-2.7127639801639667,0.0
0.4755924425049663,8.879173986464188,-2.7133886637574496,0.0
0.4760088982339549,8.878043850133663,-2.7140133473509325,0.0
0.4764253539629435,8.876913453650076,-2.7146380309444154,0.0
0.4768418096919321,8.875782797013429,-2.7152627145378982,0.0
0.47725826542092065,8.87465188022372,-2.7158873981313807,0.0
0.4776747211499093,8.873520703280949,-2.716512081724864,0.0
0.47809117687889785,8.872389266185117,-2.717136765318347,0.0
0.4785076326078864,8.871257568936224,-2.71776144891183,0.0
0.478924088336875,8.87012561153427,-2.7183861325053122,0.0
0.47934054406586357,8.868993393979254,-2.7190108160987956,0.0
0.4797569997948522,8.867860916271177,-2.719635499692278,0.0
0.4801734555238408,8.866728178410039,-2.7202601832857614,0.0
0.48058991125282935,8.86559518039584,-2.720884866879244,0.0
0.4810063669818179,8.864461922228578,-2.721509550472727,0.0
0.48142282271080655,8.863328403908255,-2.7221342340662096,0.0
0.4818392784397951,8.862194625434872,-2.722758917659693,0.0
0.4822557341687837,8.861060586808428,-2.7233836012531754,0.0
0.4826721898977723,8.859926288028921,-2.7240082848466587,0.0
0.4830886456267609,8.858791729096355,-2.724632968440141,0.0
0.4835051013557495,8.857656910010725,-2.7252576520336245,0.0
0.48392155708473805,8.856521830772035,-2.725882335627107,0.0
0.4843380128137266,8.855386491380285,-2.72650701922059,0.0
0.48475446854271526,8.854250891835472,-2.7271317028140727,0.0
0.48517092427170383,8.853115032137598,-2.727756386407556,0.0
0.4855873800006924,8.851978912286663,-2.7283810700010385,0.0
0.486003835729681,8.850842532282666,-2.7290057535945214,0.0
0.48642029145866955,8.849705892125609,-2.7296304371880042,0.0
0.4868367471876582,8.848568991815489,-2.730255120781487,0.0
0.48725320291664675,8.847431831352308,-2.73087980437497,0.0
0.48766965864563533,8.846294410736066,-2.731504487968453,0.0
0.4880861143746239,8.845156729966764,-2.732129171561936,0.0
0.48850257010361253,8.844018789044398,-2.7327538551554187,0.0
0.4889190258326011,8.842880587968974,-2.7333785387489016,0.0
0.4893354815615897,8.841742126740487,-2.7340032223423845,0.0
0.48975193729057825,8.840603405358937,-2.7346279059358674,0.0
0.4901683930195669,8.839464423824328,-2.7352525895293502,0.0
0.49058484874855546,8.838325182136657,-2.735877273122833,0.0
0.49100130447754403,8.837185680295924,-2.736501956716316,0.0
0.4914177602065326,8.836045918302132,-2.737126640309799,0.0
0.4918342159355212,8.834905896155275,-2.737751323903282,0.0
0.4922506716645098,8.833765613855359,-2.7383760074967647,0.0
0.4926671273934984,8.832625071402383,-2.7390006910902476,0.0
0.49308358312248696,8.831484268796343,-2.7396253746837305,0.0
0.49350003885147553,8.830343206037243,-2.7402500582772134,0.0
0.49391649458046416,8.829201883125082,-2.7408747418706962,0.0
0.49433295030945273,8.828060300059859,-2.741499425464179,0.0
0.4947494060384413,8.826918456841575,-2.742124109057662,0.0
0.4951658617674299,8.825776353470228,-2.742748792651145,0.0
0.4955823174964185,8.824633989945822,-2.743373476244628,0.0
0.4959987732254071,8.823491366268355,-2.7439981598381107,0.0
0.49641522895439566,8.822348482437825,-2.7446228434315936,0.0
0.49683168468338423,8.821205338454234,-2.7452475270250765,0.0
0.49724814041237286,8.820061934317582,-2.7458722106185594,0.0
0.49766459614136144,8.818918270027869,-2.7464968942120422,0.0
0.49808105187035,8.817774345585095,-2.747121577805525,0.0
0.4984975075993386,8.81663016098926,-2.747746261399008,0.0
0.49891396332832716,8.81548571624036,-2.748370944992491,0.0
0.4993304190573158,8.814341011338403,-2.748995628585974,0.0
0.49974687478630436,8.813196046283382,-2.7496203121794567,0.0
0.5001633305152929,8.812050821075301,-2.750244995772939,0.0
0.5005797862442816,8.810905335714159,-2.7508696793664225,0.0
0.5009962419732701,8.809759590199956,-2.751494362959905,0.0
0.5014126977022587,8.80861358453269,-2.7521190465533882,0.0
0.5018291534312473,8.807467318712364,-2.752743730146871,0.0
0.5022456091602359,8.806320792738976,-2.753368413740354,0.0
0.5026620648892245,8.805174006612527,-2.7539930973338365,0.0
0.503078520618213,8.804026960333017,-2.75461778092732,0.0
0.5034949763472016,8.802879653900444,-2.7552424645208022,0.0
0.5039114320761903,8.80173208731481,-2.7558671481142856,0.0
0.5043278878051788,8.800584260576118,-2.756491831707768,0.0
0.5047443435341674,8.799436173684363,-2.7571165153012513,0.0
0.5051607992631559,8.798287826639545,-2.757741198894734,0.0
0.5055772549921446,8.797139219441666,-2.758365882488217,0.0
0.5059937107211332,8.795990352090728,-2.7589905660816996,0.0
0.5064101664501217,8.794841224586726,-2.7596152496751825,0.0
0.5068266221791103,8.793691836929664,-2.7602399332686653,0.0
0.507243077908099,8.79254218911954,-2.7608646168621487,0.0
0.5076595336370875,8.791392281156355,-2.761489300455631,0.0
0.5080759893660761,8.79024211304011,-2.7621139840491145,0.0
0.5084924450950646,8.789091684770803,-2.762738667642597,0.0
0.5089089008240533,8.787940996348434,-2.76336335123608,0.0
0.5093253565530419,8.786790047773003,-2.7639880348295627,0.0
0.5097418122820304,8.785638839044513,-2.7646127184230456,0.0
0.510158268011019,8.78448737016296,-2.7652374020165285,0.0
0.5105747237400077,8.783335641128346,-2.765862085610012,0.0
0.5109911794689962,8.78218365194067,-2.7664867692034942,0.0
0.5114076351979848,8.781031402599934,-2.767111452796977,0.0
0.5118240909269733,8.779878893106137,-2.76773613639046,0.0
0.512240546655962,8.778726123459277,-2.768360819983943,0.0
0.5126570023849506,8.777573093659356,-2.768985503577426,0.0
0.5130734581139391,8.776419803706375,-2.7696101871709087,0.0
0.5134899138429277,8.775266253600332,-2.7702348707643916,0.0
0.5139063695719163,8.774112443341227,-2.7708595543578745,0.0
0.5143228253009049,8.772958372929061,-2.7714842379513573,0.0
0.5147392810298935,8.771804042363835,-2.7721089215448402,0.0
0.515155736758882,8.770649451645546,-2.772733605138323,0.0
0.5155721924878707,8.769494600774197,-2.773358288731806,0.0
0.5159886482168593,8.768339489749785,-2.773982972325289,0.0
0.5164051039458478,8.767184118572313,-2.774607655918772,0.0
0.5168215596748365,8.76602848724178,-2.7752323395122547,0.0
0.517238015403825,8.764872595758185,-2.7758570231057376,0.0
0.5176544711328136,8.763716444121528,-2.7764817066992205,0.0
0.5180709268618022,8.76256003233181,-2.7771063902927033,0.0
0.5184873825907907,8.761403360389032,-2.7777310738861862,0.0
0.5189038383197794,8.760246428293192,-2.778355757479669,0.0
0.5193202940487679,8.75908923604429,-2.778980441073152,0.0
0.5197367497777565,8.757931783642327,-2.779605124666635,0.0
0.5201532055067452,8.756774071087303,-2.780229808260118,0.0
0.5205696612357337,8.755616098379218,-2.7808544918536002,0.0
0.5209861169647223,8.75445786551807,-2.7814791754470836,0.0
0.5214025726937109,8.753299372503863,-2.7821038590405665,0.0
0.5218190284226994,8.752140619336593,-2.7827285426340493,0.0
0.5222354841516881,8.750981606016262,-2.7833532262275322,0.0
0.5226519398806766,8.749822332542871,-2.783977909821015,0.0
0.5230683956096652,8.748662798916417,-2.7846025934144976,0.0
0.5234848513386539,8.747503005136902,-2.785227277007981,0.0
0.5239013070676424,8.746342951204326,-2.7858519606014633,0.0
0.524317762796631,8.74518263711869,-2.7864766441949467,0.0
0.5247342185256195,8.744022062879992,-2.787101327788429,0.0
0.5251506742546082,8.74286122848823,-2.7877260113819124,0.0
0.5255671299835968,8.74170013394341,-2.788350694975395,0.0
0.5259835857125853,8.740538779245528,-2.7889753785688782,0.0
0.5264000414415739,8.739377164394584,-2.7896000621623607,0.0
0.5268164971705626,8.73821528939058,-2.790224745755844,0.0
0.5272329528995511,8.737053154233513,-2.7908494293493264,0.0
0.5276494086285397,8.735890758923384,-2.79147411294281,0.0
0.5280658643575282,8.734728103460196,-2.7920987965362922,0.0
0.5284823200865169,8.733565187843945,-2.7927234801297756,0.0
0.5288987758155055,8.732402012074633,-2.793348163723258,0.0
0.529315231544494,8.731238576152261,-2.793972847316741,0.0
0.5297316872734826,8.730074880076828,-2.794597530910224,0.0
0.5301481430024713,8.72891092384833,-2.795222214503707,0.0
0.5305645987314598,8.727746707466775,-2.7958468980971896,0.0
0.5309810544604484,8.726582230932156,-2.796471581690673,0.0
0.5313975101894369,8.725417494244477,-2.7970962652841553,0.0
0.5318139659184256,8.724252497403736,-2.7977209488776382,0.0
0.5322304216474142,8.723087240409933,-2.798345632471121,0.0
0.5326468773764027,8.72192172326307,-2.798970316064604,0.0
0.5330633331053913,8.720755945963145,-2.799594999658087,0.0
0.5334797888343799,8.719589908510159,-2.80021968325157,0.0
0.5338962445633685,8.71842361090411,-2.8008443668450527,0.0
0.5343127002923571,8.717257053145003,-2.8014690504385356,0.0
0.5347291560213456,8.716090235232834,-2.8020937340320184,0.0
0.5351456117503343,8.714923157167602,-2.8027184176255013,0.0
0.5355620674793229,8.71375581894931,-2.8033431012189842,0.0
0.5359785232083114,8.712588220577956,-2.803967784812467,0.0
0.5363949789373,8.71142036205354,-2.80459246840595,0.0
0.5368114346662886,8.710252243376063,-2.805217151999433,0.0
0.5372278903952772,8.709083864545526,-2.805841835592916,0.0
0.5376443461242658,8.707915225561926,-2.8064665191863987,0.0
0.5380608018532543,8.706746326425266,-2.8070912027798816,0.0
0.538477257582243,8.705577167135544,-2.8077158863733644,0.0
0.5388937133112315,8.70440774769276,-2.8083405699668473,0.0
0.5393101690402201,8.703238068096917,-2.80896525356033,0.0
0.5397266247692087,8.70206812834801,-2.809589937153813,0.0
0.5401430804981973,8.700897928446043,-2.810214620747296,0.0
0.5405595362271859,8.699727468391016,-2.810839304340779,0.0
0.5409759919561745,8.698556748182925,-2.8114639879342618,0.0
0.541392447685163,8.697385767821775,-2.8120886715277447,0.0
0.5418089034141517,8.696214527307562,-2.8127133551212276,0.0
0.5422253591431402,8.695043026640288,-2.8133380387147104,0.0
0.5426418148721288,8.693871265819954,-2.8139627223081933,0.0
0.5430582706011174,8.692699244846558,-2.814587405901676,0.0
0.543474726330106,8.6915269637201,-2.8152120894951587,0.0
0.5438911820590946,8.690354422440581,-2.815836773088642,0.0
0.5443076377880831,8.689181621008002,-2.8164614566821244,0.0
0.5447240935170717,8.68800855942236,-2.8170861402756078,0.0
0.5451405492460604,8.686835237683656,-2.8177108238690907,0.0
0.5455570049750489,8.685661655791893,-2.8183355074625736,0.0
0.5459734607040375,8.684487813747067,-2.818960191056056,0.0
0.5463899164330261,8.68331371154918,-2.8195848746495393,0.0
0.5468063721620147,8.682139349198232,-2.8202095582430218,0.0
0.5472228278910033,8.680964726694224,-2.820834241836505,0.0
0.5476392836199918,8.679789844037153,-2.8214589254299876,0.0
0.5480557393489804,8.678614701227021,-2.822083609023471,0.0
0.5484721950779691,8.677439298263828,-2.8227082926169533,0.0
0.5488886508069576,8.676263635147574,-2.8233329762104367,0.0
0.5493051065359462,8.675087711878257,-2.823957659803919,0.0
0.5497215622649348,8.67391152845588,-2.8245823433974024,0.0
0.5501380179939234,8.672735084880442,-2.825207026990885,0.0
0.550554473722912,8.671558381151941,-2.825831710584368,0.0
0.5509709294519005,8.67038141727038,-2.8264563941778507,0.0
0.5513873851808891,8.669204193235759,-2.827081077771334,0.0
0.5518038409098778,8.668026709048075,-2.8277057613648164,0.0
0.5522202966388663,8.666848964707329,-2.8283304449582993,0.0
0.5526367523678549,8.665670960213523,-2.828955128551782,0.0
0.5530532080968434,8.664492695566656,-2.829579812145265,0.0
0.5534696638258321,8.663314170766727,-2.830204495738748,0.0
0.5538861195548207,8.662135385813736,-2.8308291793322313,0.0
0.5543025752838092,8.660956340707685,-2.8314538629257138,0.0
0.5547190310127978,8.65977703544857,-2.8320785465191967,0.0
0.5551354867417865,8.658597470036398,-2.8327032301126795,0.0
0.555551942470775,8.657417644471161,-2.8333279137061624,0.0
0.5559683981997636,8.656237558752865,-2.8339525972996453,0.0
0.5563848539287521,8.655057212881507,-2.834577280893128,0.0
0.5568013096577408,8.653876606857088,-2.835201964486611,0.0
0.5572177653867294,8.652695740679606,-2.835826648080094,0.0
0.5576342211157179,8.651514614349065,-2.836451331673577,0.0
0.5580506768447066,8.65033322786546,-2.8370760152670598,0.0
0.5584671325736951,8.649151581228796,-2.8377006988605427,0.0
0.5588835883026837,8.64796967443907,-2.8383253824540255,0.0
0.5593000440316723,8.646787507496283,-2.8389500660475084,0.0
0.5597164997606608,8.645605080400435,-2.8395747496409913,0.0
0.5601329554896495,8.644422393151524,-2.840199433234474,0.0
0.5605494112186381,8.643239445749552,-2.840824116827957,0.0
0.5609658669476266,8.64205623819452,-2.84144880042144,0.0
0.5613823226766153,8.640872770486427,-2.842073484014923,0.0
0.5617987784056038,8.639689042625271,-2.8426981676084058,0.0
0.5622152341345924,8.638505054611054,-2.8433228512018887,0.0
0.562631689863581,8.637320806443777,-2.8439475347953715,0.0
0.5630481455925695,8.636136298123438,-2.8445722183888544,0.0
0.5634646013215582,8.634951529650037,-2.8451969019823373,0.0
0.5638810570505468,8.633766501023574,-2.84582158557582,0.0
0.5642975127795353,8.632581212244052,-2.846446269169303,0.0
0.564713968508524,8.631395663311467,-2.847070952762786,0.0
0.5651304242375125,8.630209854225821,-2.847695636356269,0.0
0.5655468799665011,8.629023784987115,-2.8483203199497518,0.0
0.5659633356954897,8.627837455595346,-2.8489450035432347,0.0
0.5663797914244783,8.626650866050516,-2.849569687136717,0.0
0.5667962471534669,8.625464016352627,-2.8501943707302004,0.0
0.5672127028824554,8.624276906501674,-2.850819054323683,0.0
0.567629158611444,8.62308953649766,-2.851443737917166,0.0
0.5680456143404327,8.621901906340586,-2.852068421510649,0.0
0.5684620700694212,8.62071401603045,-2.852693105104132,0.0
0.5688785257984098,8.619525865567251,-2.8533177886976144,0.0
0.5692949815273984,8.618337454950993,-2.8539424722910978,0.0
0.569711437256387,8.617148784181673,-2.85456715588458,0.0
0.5701278929853756,8.615959853259291,-2.8551918394780635,0.0
0.5705443487143641,8.614770662183847,-2.855816523071546,0.0
0.5709608044433527,8.613581210955344,-2.8564412066650293,0.0
0.5713772601723414,8.612391499573778,-2.8570658902585118,0.0
0.5717937159013299,8.611201528039153,-2.857690573851995,0.0
0.5722101716303185,8.610011296351464,-2.8583152574454775,0.0
0.572626627359307,8.608820804510716,-2.8589399410389604,0.0
0.5730430830882957,8.607630052516903,-2.8595646246324433,0.0
0.5734595388172843,8.606439040370033,-2.8601893082259267,0.0
0.5738759945462728,8.605247768070099,-2.860813991819409,0.0
0.5742924502752614,8.604056235617104,-2.8614386754128924,0.0
0.5747089060042501,8.602864443011049,-2.862063359006375,0.0
0.5751253617332386,8.601672390251931,-2.8626880425998578,0.0
0.5755418174622272,8.600480077339753,-2.8633127261933407,0.0
0.5759582731912157,8.599287504274514,-2.8639374097868235,0.0
0.5763747289202044,8.598094671056213,-2.8645620933803064,0.0
0.576791184649193,8.59690157768485,-2.8651867769737898,0.0
0.5772076403781815,8.595708224160425,-2.865811460567272,0.0
0.5776240961071701,8.59451461048294,-2.866436144160755,0.0
0.5780405518361587,8.593320736652394,-2.867060827754238,0.0
0.5784570075651473,8.592126602668786,-2.867685511347721,0.0
0.5788734632941359,8.590932208532118,-2.8683101949412038,0.0
0.5792899190231244,8.589737554242387,-2.8689348785346866,0.0
0.5797063747521131,8.588542639799595,-2.8695595621281695,0.0
0.5801228304811017,8.587347465203743,-2.8701842457216524,0.0
0.5805392862100902,8.586152030454828,-2.8708089293151353,0.0
0.5809557419390788,8.584956335552853,-2.871433612908618,0.0
0.5813721976680674,8.583760380497816,-2.872058296502101,0.0
0.581788653397056,8.582564165289718,-2.872682980095584,0.0
0.5822051091260446,8.581367689928559,-2.873307663689067,0.0
0.5826215648550331,8.580170954414339,-2.8739323472825498,0.0
0.5830380205840218,8.578973958747056,-2.8745570308760326,0.0
0.5834544763130104,8.577776702926712,-2.8751817144695155,0.0
0.5838709320419989,8.576579186953307,-2.8758063980629984,0.0
0.5842873877709875,8.575381410826841,-2.8764310816564813,0.0
0.5847038434999761,8.574183374547314,-2.877055765249964,0.0
0.5851202992289647,8.572985078114726,-2.877680448843447,0.0
0.5855367549579533,8.571786521529075,-2.87830513243693,0.0
0.5859532106869418,8.570587704790364,-2.878929816030413,0.0
0.5863696664159305,8.569388627898592,-2.8795544996238958,0.0
0.586786122144919,8.56818929085376,-2.880179183217378,0.0
0.5872025778739076,8.566989693655863,-2.8808038668108615,0.0
0.5876190336028962,8.565789836304907,-2.8814285504043444,0.0
0.5880354893318848,8.564589718800889,-2.8820532339978273,0.0
0.5884519450608734,8.56338934114381,-2.88267791759131,0.0
0.588868400789862,8.56218870333367,-2.883302601184793,0.0
0.5892848565188505,8.560987805370466,-2.8839272847782755,0.0
0.5897013122478392,8.559786647254203,-2.884551968371759,0.0
0.5901177679768277,8.55858522898488,-2.8851766519652413,0.0
0.5905342237058163,8.557383550562495,-2.8858013355587246,0.0
0.590950679434805,8.556181611987046,-2.8864260191522075,0.0
0.5913671351637935,8.55497941325854,-2.8870507027456904,0.0
0.5917835908927821,8.55377695437697,-2.887675386339173,0.0
0.5922000466217706,8.552574235342338,-2.888300069932656,0.0
0.5926165023507592,8.551371256154646,-2.8889247535261386,0.0
0.5930329580797479,8.550168016813892,-2.889549437119622,0.0
0.5934494138087364,8.548964517320078,-2.8901741207131044,0.0
0.593865869537725,8.5477607576732,-2.8907988043065878,0.0
0.5942823252667137,8.546556737873264,-2.89142348790007,0.0
0.5946987809957022,8.545352457920265,-2.8920481714935535,0.0
0.5951152367246908,8.544147917814204,-2.892672855087036,0.0
0.5955316924536793,8.542943117555083,-2.893297538680519,0.0
0.595948148182668,8.5417380571429,-2.8939222222740018,0.0
0.5963646039116566,8.540532736577656,-2.894546905867485,0.0
0.5967810596406451,8.53932715585935,-2.8951715894609675,0.0
0.5971975153696337,8.538121314987984,-2.895796273054451,0.0
0.5976139710986222,8.536915213963557,-2.8964209566479333,0.0
0.5980304268276109,8.535708852786067,-2.897045640241416,0.0
0.5984468825565995,8.534502231455516,-2.897670323834899,0.0
0.598863338285588,8.533295349971905,-2.898295007428382,0.0
0.5992797940145766,8.532088208335232,-2.898919691021865,0.0
0.5996962497435653,8.530880806545497,-2.899544374615348,0.0
0.6001127054725538,8.5296731446027,-2.9001690582088306,0.0
0.6005291612015424,8.528465222506844,-2.9007937418023135,0.0
0.600945616930531,8.527257040257926,-2.9014184253957964,0.0
0.6013620726595196,8.526048597855945,-2.9020431089892793,0.0
0.6017785283885082,8.524839895300904,-2.902667792582762,0.0
0.6021949841174967,8.523630932592802,-2.903292476176245,0.0
0.6026114398464854,8.522421709731638,-2.903917159769728,0.0
0.603027895575474,8.521212226717413,-2.904541843363211,0.0
0.6034443513044625,8.520002483550128,-2.9051665269566938,0.0
0.6038608070334511,8.518792480229779,-2.9057912105501766,0.0
0.6042772627624396,8.51758221675637,-2.9064158941436595,0.0
0.6046937184914283,8.516371693129901,-2.9070405777371424,0.0
0.6051101742204169,8.515160909350369,-2.9076652613306253,0.0
0.6055266299494054,8.513949865417777,-2.908289944924108,0.0
0.6059430856783941,8.512738561332121,-2.908914628517591,0.0
0.6063595414073826,8.511526997093407,-2.909539312111074,0.0
0.6067759971363712,8.51031517270163,-2.910163995704557,0.0
0.6071924528653598,8.509103088156792,-2.9107886792980397,0.0
0.6076089085943484,8.507890743458892,-2.9114133628915226,0.0
0.608025364323337,8.506678138607931,-2.9120380464850055,0.0
0.6084418200523256,8.505465273603908,-2.9126627300784884,0.0
0.6088582757813141,8.504252148446826,-2.9132874136719713,0.0
0.6092747315103028,8.503038763136681,-2.913912097265454,0.0
0.6096911872392913,8.501825117673475,-2.9145367808589366,0.0
0.6101076429682799,8.500611212057208,-2.91516146445242,0.0
0.6105240986972685,8.499397046287879,-2.915786148045903,0.0
0.610940554426257,8.498182620365489,-2.9164108316393857,0.0
0.6113570101552457,8.496967934290037,-2.9170355152328686,0.0
0.6117734658842342,8.495752988061525,-2.9176601988263515,0.0
0.6121899216132228,8.494537781679952,-2.918284882419834,0.0
0.6126063773422115,8.493322315145317,-2.9189095660133173,0.0
0.6130228330712,8.49210658845762,-2.9195342496067997,0.0
0.6134392888001886,8.490890601616861,-2.920158933200283,0.0
0.6138557445291772,8.489674354623043,-2.920783616793766,0.0
0.6142722002581658,8.488457847476162,-2.921408300387249,0.0
0.6146886559871544,8.48724108017622,-2.9220329839807313,0.0
0.6151051117161429,8.486024052723218,-2.9226576675742146,0.0
0.6155215674451315,8.484806765117153,-2.923282351167697,0.0
0.6159380231741202,8.483589217358027,-2.9239070347611804,0.0
0.6163544789031087,8.482371409445841,-2.924531718354663,0.0
0.6167709346320973,8.481153341380592,-2.925156401948146,0.0
0.6171873903610858,8.479935013162283,-2.9257810855416286,0.0
0.6176038460900745,8.478716424790912,-2.926405769135112,0.0
0.6180203018190631,8.47749757626648,-2.9270304527285944,0.0
0.6184367575480516,8.476278467588987,-2.9276551363220773,0.0
0.6188532132770402,8.47505909875843,-2.92827981991556,0.0
0.6192696690060289,8.473839469774815,-2.9289045035090435,0.0
0.6196861247350174,8.472619580638138,-2.929529187102526,0.0
0.620102580464006,8.471399431348399,-2.9301538706960093,0.0
0.6205190361929945,8.470179021905599,-2.9307785542894917,0.0
0.6209354919219832,8.468958352309738,-2.9314032378829746,0.0
0.6213519476509718,8.467737422560814,-2.9320279214764575,0.0
0.6217684033799603,8.466516232658831,-2.9326526050699404,0.0
0.6221848591089489,8.465294782603785,-2.9332772886634233,0.0
0.6226013148379376,8.464073072395678,-2.9339019722569066,0.0
0.6230177705669261,8.462851102034511,-2.934526655850389,0.0
0.6234342262959147,8.461628871520281,-2.935151339443872,0.0
0.6238506820249032,8.46040638085299,-2.935776023037355,0.0
0.6242671377538919,8.459183630032639,-2.9364007066308377,0.0
0.6246835934828805,8.457960619059225,-2.9370253902243206,0.0
0.625100049211869,8.456737347932751,-2.9376500738178035,0.0
0.6255165049408576,8.455513816653216,-2.9382747574112864,0.0
0.6259329606698462,8.454290025220619,-2.9388994410047693,0.0
0.6263494163988348,8.45306597363496,-2.939524124598252,0.0
0.6267658721278234,8.451841661896239,-2.940148808191735,0.0
0.6271823278568119,8.450617090004458,-2.940773491785218,0.0
0.6275987835858006,8.449392257959616,-2.941398175378701,0.0
0.6280152393147892,8.448167165761713,-2.9420228589721837,0.0
0.6284316950437777,8.446941813410747,-2.9426475425656666,0.0
0.6288481507727663,8.445716200906721,-2.9432722261591495,0.0
0.6292646065017549,8.444490328249634,-2.9438969097526324,0.0
0.6296810622307435,8.443264195439484,-2.9445215933461153,0.0
0.6300975179597321,8.442037802476275,-2.945146276939598,0.0
0.6305139736887206,8.440811149360004,-2.945770960533081,0.0
0.6309304294177093,8.43958423609067,-2.946395644126564,0.0
0.6313468851466978,8.438357062668276,-2.947020327720047,0.0
0.6317633408756864,8.437129629092821,-2.9476450113135297,0.0
0.632179796604675,8.435901935364303,-2.9482696949070126,0.0
0.6325962523336636,8.434673981482726,-2.948894378500495,0.0
0.6330127080626522,8.433445767448086,-2.9495190620939784,0.0
0.6334291637916408,8.432217293260386,-2.9501437456874613,0.0
0.6338456195206293,8.430988558919623,-2.950768429280944,0.0
0.634262075249618,8.429759564425801,-2.951393112874427,0.0
0.6346785309786065,8.428530309778916,-2.95201779646791,0.0
0.6350949867075951,8.427300794978969,-2.9526424800613924,0.0
0.6355114424365838,8.426071020025962,-2.9532671636548757,0.0
0.6359278981655723,8.424840984919893,-2.953891847248358,0.0
0.6363443538945609,8.423610689660764,-2.9545165308418415,0.0
0.6367608096235494,8.422380134248574,-2.955141214435324,0.0
0.637177265352538,8.42114931868332,-2.9557658980288073,0.0
0.6375937210815267,8.419918242965005,-2.9563905816222897,0.0
0.6380101768105152,8.418686907093631,-2.957015265215773,0.0
0.6384266325395038,8.417455311069194,-2.9576399488092555,0.0
0.6388430882684925,8.416223454891696,-2.958264632402739,0.0
0.639259543997481,8.414991338561137,-2.9588893159962213,0.0
0.6396759997264696,8.413758962077518,-2.9595139995897046,0.0
0.6400924554554581,8.412526325440835,-2.960138683183187,0.0
0.6405089111844467,8.411293428651092,-2.9607633667766704,0.0
0.6409253669134354,8.410060271708288,-2.961388050370153,0.0
0.6413418226424239,8.408826854612423,-2.9620127339636357,0.0
0.6417582783714125,8.407593177363495,-2.9626374175571186,0.0
0.6421747341004012,8.406359239961507,-2.963262101150602,0.0
0.6425911898293897,8.405125042406457,-2.9638867847440844,0.0
0.6430076455583783,8.403890584698347,-2.9645114683375677,0.0
0.6434241012873668,8.402655866837176,-2.96513615193105,0.0
0.6438405570163555,8.40142088882294,-2.965760835524533,0.0
0.6442570127453441,8.400185650655645,-2.966385519118016,0.0
0.6446734684743326,8.39895015233529,-2.967010202711499,0.0
0.6450899242033212,8.397714393861872,-2.9676348863049817,0.0
0.6455063799323097,8.396478375235393,-2.9682595698984646,0.0
0.6459228356612984,8.395242096455853,-2.9688842534919475,0.0
0.646339291390287,8.394005557523252,-2.9695089370854304,0.0
0.6467557471192755,8.39276875843759,-2.9701336206789133,0.0
0.6471722028482642,8.391531699198865,-2.970758304272396,0.0
0.6475886585772528,8.39029437980708,-2.971382987865879,0.0
0.6480051143062413,8.389056800262233,-2.972007671459362,0.0
0.6484215700352299,8.387818960564326,-2.972632355052845,0.0
0.6488380257642185,8.386580860713357,-2.9732570386463277,0.0
0.6492544814932071,8.385342500709326,-2.9738817222398106,0.0
0.6496709372221957,8.384103880552233,-2.9745064058332935,0.0
0.6500873929511842,8.38286500024208,-2.9751310894267764,0.0
0.6505038486801729,8.381625859778866,-2.9757557730202593,0.0
0.6509203044091614,8.38038645916259,-2.976380456613742,0.0
0.65133676013815,8.379146798393254,-2.977005140207225,0.0
0.6517532158671386,8.377906877470854,-2.977629823800708,0.0
0.6521696715961272,8.376666696395395,-2.978254507394191,0.0
0.6525861273251158,8.375426255166875,-2.9788791909876737,0.0
0.6530025830541044,8.374185553785292,-2.9795038745811566,0.0
0.6534190387830929,8.372944592250649,-2.9801285581746395,0.0
0.6538354945120816,8.371703370562944,-2.9807532417681224,0.0
0.6542519502410701,8.370461888722177,-2.9813779253616053,0.0
0.6546684059700587,8.369220146728349,-2.982002608955088,0.0
0.6550848616990473,8.36797814458146,-2.982627292548571,0.0
0.6555013174280359,8.36673588228151,-2.9832519761420535,0.0
0.6559177731570245,8.365493359828498,-2.983876659735537,0.0
0.656334228886013,8.364250577222426,-2.9845013433290193,0.0
0.6567506846150016,8.363007534463291,-2.9851260269225026,0.0
0.6571671403439903,8.361764231551096,-2.9857507105159855,0.0
0.6575835960729788,8.36052066848584,-2.9863753941094684,0.0
0.6580000518019674,8.359276845267521,-2.987000077702951,0.0
0.658416507530956,8.358032761896142,-2.987624761296434,0.0
0.6588329632599446,8.356788418371702,-2.9882494448899166,0.0
0.6592494189889332,8.3555438146942,-2.9888741284834,0.0
0.6596658747179217,8.354298950863637,-2.9894988120768824,0.0
0.6600823304469103,8.35305382688001,-2.9901234956703657,0.0
0.660498786175899,8.351808442743325,-2.990748179263848,0.0
0.6609152419048875,8.350562798453577,-2.9913728628573315,0.0
0.6613316976338761,8.34931689401077,-2.991997546450814,0.0
0.6617481533628647,8.3480707294149,-2.9926222300442973,0.0
0.6621646090918533,8.346824304665969,-2.9932469136377797,0.0
0.6625810648208419,8.345577619763976,-2.993871597231263,0.0
0.6629975205498304,8.344330674708923,-2.9944962808247455,0.0
0.663413976278819,8.343083469500806,-2.995120964418229,0.0
0.6638304320078077,8.34183600413963,-2.9957456480117113,0.0
0.6642468877367962,8.340588278625393,-2.996370331605194,0.0
0.6646633434657848,8.339340292958093,-2.996995015198677,0.0
0.6650797991947733,8.338092047137733,-2.99761969879216,0.0
0.665496254923762,8.336843541164312,-2.998244382385643,0.0
0.6659127106527506,8.335594775037828,-2.998869065979126,0.0
0.6663291663817391,8.334345748758285,-2.9994937495726086,0.0
0.6667456221107277,8.333096462325678,-3.0001184331660915,0.0
0.6671620778397164,8.331846915740012,-3.0007431167595744,0.0
0.6675785335687049,8.330597109001284,-3.0013678003530573,0.0
0.6679949892976935,8.329347042109493,-3.00199248394654,0.0
0.668411445026682,8.328096715064643,-3.002617167540023,0.0
0.6688279007556707,8.32684612786673,-3.003241851133506,0.0
0.6692443564846593,8.325595280515756,-3.003866534726989,0.0
0.6696608122136478,8.324344173011722,-3.0044912183204717,0.0
0.6700772679426364,8.323092805354626,-3.0051159019139546,0.0
0.670493723671625,8.321841177544469,-3.0057405855074375,0.0
0.6709101794006136,8.32058928958125,-3.0063652691009204,0.0
0.6713266351296022,8.31933714146497,-3.0069899526944033,0.0
0.6717430908585907,8.31808473319563,-3.007614636287886,0.0
0.6721595465875794,8.316832064773227,-3.008239319881369,0.0
0.672576002316568,8.315579136197762,-3.008864003474852,0.0
0.6729924580455565,8.314325947469237,-3.009488687068335,0.0
0.6734089137745451,8.31307249858765,-3.0101133706618177,0.0
0.6738253695035337,8.311818789553003,-3.0107380542553006,0.0
0.6742418252325223,8.310564820365293,-3.0113627378487835,0.0
0.6746582809615109,8.309310591024522,-3.0119874214422664,0.0
0.6750747366904994,8.30805610153069,-3.0126121050357493,0.0
0.6754911924194881,8.306801351883797,-3.013236788629232,0.0
0.6759076481484766,8.305546342083844,-3.0138614722227146,0.0
0.6763241038774652,8.304291072130827,-3.014486155816198,0.0
0.6767405596064539,8.30303554202475,-3.015110839409681,0.0
0.6771570153354424,8.301779751765611,-3.0157355230031637,0.0
0.677573471064431,8.300523701353413,-3.0163602065966466,0.0
0.6779899267934196,8.29926739078815,-3.0169848901901295,0.0
0.6784063825224081,8.298010820069829,-3.017609573783612,0.0
0.6788228382513968,8.296753989198445,-3.0182342573770953,0.0
0.6792392939803853,8.295496898174001,-3.0188589409705777,0.0
0.6796557497093739,8.294239546996494,-3.019483624564061,0.0
0.6800722054383626,8.292981935665926,-3.020108308157544,0.0
0.6804886611673511,8.291724064182297,-3.020732991751027,0.0
0.6809051168963397,8.290465932545608,-3.0213576753445093,0.0
0.6813215726253283,8.289207540755855,-3.0219823589379926,0.0
0.6817380283543168,8.287948888813043,-3.022607042531475,0.0
0.6821544840833055,8.286689976717168,-3.0232317261249584,0.0
0.682570939812294,8.285430804468234,-3.023856409718441,0.0
0.6829873955412826,8.284171372066236,-3.024481093311924,0.0
0.6834038512702713,8.282911679511178,-3.0251057769054066,0.0
0.6838203069992598,8.281651726803059,-3.02573046049889,0.0
0.6842367627282484,8.280391513941879,-3.0263551440923724,0.0
0.6846532184572369,8.279131040927636,-3.0269798276858553,0.0
0.6850696741862256,8.277870307760333,-3.027604511279338,0.0
0.6854861299152142,8.276609314439968,-3.0282291948728215,0.0
0.6859025856442027,8.275348060966543,-3.028853878466304,0.0
0.6863190413731913,8.274086547340055,-3.0294785620597873,0.0
0.68673549710218,8.272824773560506,-3.0301032456532697,0.0
0.6871519528311685,8.271562739627896,-3.0307279292467526,0.0
0.6875684085601571,8.270300445542226,-3.0313526128402355,0.0
0.6879848642891456,8.269037891303494,-3.0319772964337184,0.0
0.6884013200181343,8.267775076911699,-3.0326019800272013,0.0
0.6888177757471229,8.266512002366843,-3.0332266636206846,0.0
0.6892342314761114,8.265248667668928,-3.033851347214167,0.0
0.6896506872051,8.263985072817949,-3.03447603080765,0.0
0.6900671429340886,8.262721217813912,-3.035100714401133,0.0
0.6904835986630772,8.261457102656811,-3.0357253979946157,0.0
0.6909000543920658,8.260192727346649,-3.0363500815880986,0.0
0.6913165101210543,8.258928091883426,-3.0369747651815815,0.0
0.691732965850043,8.257663196267142,-3.0375994487750644,0.0
0.6921494215790316,8.256398040497796,-3.0382241323685473,0.0
0.6925658773080201,8.255132624575388,-3.03884881596203,0.0
0.6929823330370087,8.25386694849992,-3.039473499555513,0.0
0.6933987887659973,8.252601012271391,-3.040098183148996,0.0
0.6938152444949859,8.2513348158898,-3.040722866742479,0.0
0.6942317002239745,8.250068359355147,-3.0413475503359617,0.0
0.694648155952963,8.248801642667434,-3.0419722339294446,0.0
0.6950646116819517,8.24753466582666,-3.0425969175229275,0.0
0.6954810674109402,8.246267428832825,-3.0432216011164104,0.0
0.6958975231399288,8.244999931685927,-3.0438462847098933,0.0
0.6963139788689174,8.243732174385968,-3.044470968303376,0.0
0.696730434597906,8.242464156932948,-3.045095651896859,0.0
0.6971468903268946,8.241195879326867,-3.045720335490342,0.0
0.6975633460558832,8.239927341567723,-3.046345019083825,0.0
0.6979798017848717,8.23865854365552,-3.0469697026773077,0.0
0.6983962575138604,8.237389485590255,-3.0475943862707906,0.0
0.6988127132428489,8.236120167371928,-3.048219069864273,0.0
0.6992291689718375,8.23485058900054,-3.0488437534577564,0.0
0.6996456247008261,8.23358075047609,-3.0494684370512393,0.0
0.7000620804298147,8.232310651798581,-3.050093120644722,0.0
0.7004785361588033,8.231040292968009,-3.050717804238205,0.0
0.7008949918877919,8.229769673984375,-3.051342487831688,0.0
0.7013114476167804,8.228498794847681,-3.0519671714251704,0.0
0.7017279033457691,8.227227655557925,-3.0525918550186537,0.0
0.7021443590747576,8.225956256115108,-3.053216538612136,0.0
0.7025608148037462,8.22468459651923,-3.0538412222056195,0.0
0.7029772705327348,8.22341267677029,-3.0544659057991024,0.0
0.7033937262617234,8.222140496868288,-3.0550905893925853,0.0
0.703810181990712,8.220868056813227,-3.0557152729860677,0.0
0.7042266377197005,8.219595356605103,-3.056339956579551,0.0
0.7046430934486891,8.218322396243918,-3.0569646401730335,0.0
0.7050595491776778,8.217049175729672,-3.057589323766517,0.0
0.7054760049066663,8.215775695062364,-3.0582140073599993,0.0
0.7058924606356549,8.214501954241996,-3.0588386909534826,0.0
0.7063089163646435,8.213227953268564,-3.059463374546965,0.0
0.7067253720936321,8.211953692142075,-3.0600880581404484,0.0
0.7071418278226207,8.210679170862521,-3.060712741733931,0.0
0.7075582835516092,8.209404389429906,-3.0613374253274137,0.0
0.7079747392805978,8.208129347844231,-3.0619621089208966,0.0
0.7083911950095865,8.206854046105494,-3.06258679251438,0.0
0.708807650738575,8.205578484213696,-3.0632114761078624,0.0
0.7092241064675636,8.204302662168837,-3.0638361597013457,0.0
0.7096405621965521,8.203026579970917,-3.064460843294828,0.0
0.7100570179255408,8.201750237619935,-3.065085526888311,0.0
0.7104734736545294,8.200473635115891,-3.065710210481794,0.0
0.7108899293835179,8.199196772458787,-3.066334894075277,0.0
0.7113063851125065,8.197919649648622,-3.0669595776687597,0.0
0.7117228408414952,8.196642266685394,-3.067584261262243,0.0
0.7121392965704837,8.195364623569105,-3.0682089448557255,0.0
0.7125557522994723,8.194086720299754,-3.0688336284492084,0.0
0.7129722080284608,8.192808556877344,-3.0694583120426913,0.0
0.7133886637574495,8.191530133301871,-3.070082995636174,0.0
0.7138051194864381,8.190251449573339,-3.070707679229657,0.0
0.7142215752154266,8.188972505691742,-3.07133236282314,0.0
0.7146380309444152,8.187693301657086,-3.071957046416623,0.0
0.7150544866734038,8.186413837469368,-3.0725817300101057,0.0
0.7154709424023924,8.185134113128589,-3.0732064136035886,0.0
0.715887398131381,8.18385412863475,-3.0738310971970715,0.0
0.7163038538603695,8.182573883987848,-3.0744557807905544,0.0
0.7167203095893582,8.181293379187885,-3.0750804643840373,0.0
0.7171367653183468,8.18001261423486,-3.07570514797752,0.0
0.7175532210473353,8.178731589128775,-3.076329831571003,0.0
0.717969676776324,8.177450303869628,-3.076954515164486,0.0
0.7183861325053125,8.17616875845742,-3.077579198757969,0.0
0.7188025882343011,8.17488695289215,-3.0782038823514517,0.0
0.7192190439632897,8.17360488717382,-3.0788285659449346,0.0
0.7196354996922782,8.172322561302428,-3.0794532495384175,0.0
0.7200519554212669,8.171039975277974,-3.0800779331319004,0.0
0.7204684111502555,8.169757129100459,-3.0807026167253833,0.0
0.720884866879244,8.168474022769884,-3.081327300318866,0.0
0.7213013226082327,8.167190656286245,-3.081951983912349,0.0
0.7217177783372212,8.165907029649548,-3.0825766675058315,0.0
0.7221342340662098,8.164623142859787,-3.083201351099315,0.0
0.7225506897951984,8.163338995916966,-3.0838260346927977,0.0
0.722967145524187,8.162054588821082,-3.0844507182862806,0.0
0.7233836012531756,8.16076992157214,-3.0850754018797635,0.0
0.7238000569821641,8.159484994170134,-3.0857000854732464,0.0
0.7242165127111527,8.158199806615068,-3.086324769066729,0.0
0.7246329684401414,8.156914358906938,-3.086949452660212,0.0
0.7250494241691299,8.15562865104575,-3.0875741362536946,0.0
0.7254658798981185,8.1543426830315,-3.088198819847178,0.0
0.7258823356271071,8.153056454864188,-3.088823503440661,0.0
0.7262987913560957,8.151769966543814,-3.0894481870341437,0.0
0.7267152470850843,8.15048321807038,-3.090072870627626,0.0
0.7271317028140728,8.149196209443884,-3.0906975542211095,0.0
0.7275481585430614,8.147908940664328,-3.091322237814592,0.0
0.7279646142720501,8.146621411731708,-3.0919469214080753,0.0
0.7283810700010386,8.14533362264603,-3.0925716050015577,0.0
0.7287975257300272,8.144045573407288,-3.093196288595041,0.0
0.7292139814590157,8.142757264015486,-3.0938209721885235,0.0
0.7296304371880044,8.141468694470623,-3.094445655782007,0.0
0.730046892916993,8.140179864772698,-3.0950703393754893,0.0
0.7304633486459815,8.13889077492171,-3.095695022968972,0.0
0.7308798043749701,8.137601424917664,-3.096319706562455,0.0
0.7312962601039588,8.136311814760555,-3.0969443901559384,0.0
0.7317127158329473,8.135021944450385,-3.097569073749421,0.0
0.7321291715619359,8.133731813987154,-3.098193757342904,0.0
0.7325456272909244,8.13244142337086,-3.0988184409363866,0.0
0.7329620830199131,8.131150772601506,-3.0994431245298695,0.0
0.7333785387489017,8.12985986167909,-3.1000678081233524,0.0
0.7337949944778902,8.128568690603615,-3.1006924917168353,0.0
0.7342114502068788,8.127277259375076,-3.101317175310318,0.0
0.7346279059358674,8.125985567993478,-3.101941858903801,0.0
0.735044361664856,8.124693616458817,-3.102566542497284,0.0
0.7354608173938446,8.123401404771094,-3.103191226090767,0.0
0.7358772731228331,8.122108932930312,-3.1038159096842497,0.0
0.7362937288518218,8.120816200936467,-3.1044405932777326,0.0
0.7367101845808104,8.11952320878956,-3.1050652768712155,0.0
0.7371266403097989,8.118229956489593,-3.1056899604646984,0.0
0.7375430960387875,8.116936444036565,-3.1063146440581813,0.0
0.7379595517677761,8.115642671430475,-3.106939327651664,0.0
0.7383760074967647,8.114348638671323,-3.107564011245147,0.0
0.7387924632257533,8.113054345759112,-3.10818869483863,0.0
0.7392089189547418,8.111759792693839,-3.108813378432113,0.0
0.7396253746837305,8.110464979475502,-3.1094380620255957,0.0
0.7400418304127191,8.109169906104107,-3.1100627456190786,0.0
0.7404582861417076,8.107874572579648,-3.1106874292125615,0.0
0.7408747418706962,8.10657897890213,-3.1113121128060444,0.0
0.7412911975996848,8.10528312507155,-3.1119367963995272,0.0
0.7417076533286734,8.103987011087908,-3.11256147999301,0.0
0.742124109057662,8.102690636951206,-3.113186163586493,0.0
0.7425405647866505,8.10139400266144,-3.113810847179976,0.0
0.7429570205156392,8.100097108218614,-3.114435530773459,0.0
0.7433734762446277,8.098799953622727,-3.1150602143669417,0.0
0.7437899319736163,8.09750253887378,-3.1156848979604246,0.0
0.7442063877026049,8.09620486397177,-3.1163095815539075,0.0
0.7446228434315935,8.0949069289167,-3.11693426514739,0.0
0.7450392991605821,8.093608733708567,-3.1175589487408732,0.0
0.7454557548895707,8.092310278347373,-3.118183632334356,0.0
0.7458722106185592,8.091011562833119,-3.118808315927839,0.0
0.7462886663475479,8.089712587165803,-3.119432999521322,0.0
0.7467051220765364,8.088413351345427,-3.120057683114805,0.0
0.747121577805525,8.087113855371987,-3.1206823667082872,0.0
0.7475380335345136,8.085814099245487,-3.1213070503017706,0.0
0.7479544892635022,8.084514082965926,-3.121931733895253,0.0
0.7483709449924908,8.083213806533303,-3.1225564174887364,0.0
0.7487874007214793,8.08191326994762,-3.123181101082219,0.0
0.7492038564504679,8.080612473208873,-3.123805784675702,0.0
0.7496203121794566,8.079311416317067,-3.1244304682691846,0.0
0.7500367679084451,8.0780100992722,-3.125055151862668,0.0
0.7504532236374337,8.07670852207427,-3.1256798354561504,0.0
0.7508696793664223,8.07540668472328,-3.1263045190496337,0.0
0.7512861350954109,8.074104587219228,-3.126929202643116,0.0
0.7517025908243995,8.072802229562114,-3.1275538862365995,0.0
0.752119046553388,8.07149961175194,-3.128178569830082,0.0
0.7525355022823766,8.070196733788706,-3.1288032534235652,0.0
0.7529519580113653,8.068893595672408,-3.1294279370170477,0.0
0.7533684137403538,8.06759019740305,-3.1300526206105306,0.0
0.7537848694693424,8.06628653898063,-3.1306773042040135,0.0
0.7542013251983309,8.06498262040515,-3.1313019877974964,0.0
0.7546177809273196,8.063678441676608,-3.1319266713909792,0.0
0.7550342366563082,8.062374002795003,-3.1325513549844626,0.0
0.7554506923852967,8.061069303760338,-3.133176038577945,0.0
0.7558671481142853,8.059764344572612,-3.133800722171428,0.0
0.756283603843274,8.058459125231824,-3.134425405764911,0.0
0.7567000595722625,8.057153645737976,-3.1350500893583937,0.0
0.7571165153012511,8.055847906091065,-3.1356747729518766,0.0
0.7575329710302396,8.054541906291094,-3.1362994565453595,0.0
0.7579494267592283,8.053235646338061,-3.1369241401388424,0.0
0.7583658824882169,8.051929126231967,-3.1375488237323252,0.0
0.7587823382172054,8.050622345972812,-3.138173507325808,0.0
0.759198793946194,8.049315305560595,-3.138798190919291,0.0
0.7596152496751827,8.048008004995317,-3.139422874512774,0.0
0.7600317054041712,8.046700444276977,-3.140047558106257,0.0
0.7604481611331598,8.045392623405577,-3.1406722416997397,0.0
0.7608646168621483,8.044084542381116,-3.1412969252932226,0.0
0.761281072591137,8.042776201203592,-3.1419216088867055,0.0
0.7616975283201256,8.041467599873007,-3.1425462924801884,0.0
0.7621139840491141,8.040158738389362,-3.1431709760736712,0.0
0.7625304397781028,8.038849616752655,-3.143795659667154,0.0
0.7629468955070913,8.037540234962886,-3.144420343260637,0.0
0.7633633512360799,8.036230593020056,-3.14504502685412,0.0
0.7637798069650685,8.034920690924165,-3.145669710447603,0.0
0.764196262694057,8.033610528675213,-3.1462943940410857,0.0
0.7646127184230457,8.0323001062732,-3.1469190776345686,0.0
0.7650291741520343,8.030989423718124,-3.1475437612280515,0.0
0.7654456298810228,8.029678481009988,-3.1481684448215344,0.0
0.7658620856100115,8.028367278148789,-3.1487931284150172,0.0
0.766278541339,8.027055815134531,-3.1494178120085,0.0
0.7666949970679886,8.02574409196721,-3.150042495601983,0.0
0.7671114527969772,8.02443210864683,-3.150667179195466,0.0
0.7675279085259658,8.023119865173387,-3.1512918627889484,0.0
0.7679443642549544,8.021807361546882,-3.1519165463824317,0.0
0.7683608199839429,8.020494597767316,-3.152541229975914,0.0
0.7687772757129315,8.01918157383469,-3.1531659135693975,0.0
0.7691937314419202,8.017868289749002,-3.1537905971628803,0.0
0.7696101871709087,8.016554745510252,-3.1544152807563632,0.0
0.7700266428998973,8.01524094111844,-3.1550399643498457,0.0
0.7704430986288859,8.013926876573569,-3.155664647943329,0.0
0.7708595543578745,8.012612551875636,-3.1562893315368115,0.0
0.7712760100868631,8.01129796702464,-3.156914015130295,0.0
0.7716924658158516,8.009983122020586,-3.1575386987237772,0.0
0.7721089215448402,8.008668016863467,-3.1581633823172606,0.0
0.7725253772738289,8.007352651553289,-3.158788065910743,0.0
0.7729418330028174,8.006037026090048,-3.1594127495042263,0.0
0.773358288731806,8.004721140473748,-3.160037433097709,0.0
0.7737747444607946,8.003404994704384,-3.160662116691192,0.0
0.7741912001897832,8.00208858878196,-3.1612868002846746,0.0
0.7746076559187718,8.000771922706475,-3.161911483878158,0.0
0.7750241116477603,7.99945499647793,-3.1625361674716403,0.0
0.7754405673767489,7.998137810096321,-3.1631608510651237,0.0
0.7758570231057376,7.996820363561652,-3.163785534658606,0.0
0.7762734788347261,7.9955026568739225,-3.164410218252089,0.0
0.7766899345637147,7.99418469003313,-3.165034901845572,0.0
0.7771063902927032,7.992866463039277,-3.165659585439055,0.0
0.7775228460216919,7.991547975892363,-3.1662842690325377,0.0
0.7779393017506805,7.990229228592387,-3.166908952626021,0.0
0.778355757479669,7.98891022113935,-3.1675336362195035,0.0
0.7787722132086576,7.987590953533251,-3.1681583198129863,0.0
0.7791886689376463,7.986271425774092,-3.1687830034064692,0.0
0.7796051246666348,7.984951637861871,-3.169407686999952,0.0
0.7800215803956234,7.983631589796588,-3.170032370593435,0.0
0.7804380361246119,7.982311281578245,-3.170657054186918,0.0
0.7808544918536006,7.9809907132068405,-3.171281737780401,0.0
0.7812709475825892,7.979669884682374,-3.1719064213738837,0.0
0.7816874033115777,7.9783487960048465,-3.1725311049673666,0.0
0.7821038590405663,7.977027447174258,-3.1731557885608495,0.0
0.7825203147695549,7.975705838190608,-3.1737804721543323,0.0
0.7829367704985435,7.974383969053896,-3.1744051557478152,0.0
0.7833532262275321,7.9730618397641235,-3.175029839341298,0.0
0.7837696819565206,7.971739450321289,-3.175654522934781,0.0
0.7841861376855093,7.970416800725394,-3.176279206528264,0.0
0.7846025934144979,7.9690938909764375,-3.176903890121747,0.0
0.7850190491434864,7.9677707210744195,-3.1775285737152297,0.0
0.785435504872475,7.966447291019341,-3.1781532573087126,0.0
0.7858519606014636,7.9651236008112,-3.1787779409021955,0.0
0.7862684163304522,7.963799650449998,-3.1794026244956783,0.0
0.7866848720594408,7.9624754399357345,-3.1800273080891612,0.0
0.7871013277884293,7.9611509692684095,-3.180651991682644,0.0
0.787517783517418,7.959826238448024,-3.181276675276127,0.0
0.7879342392464065,7.958501247474577,-3.1819013588696095,0.0
0.7883506949753951,7.957175996348068,-3.182526042463093,0.0
0.7887671507043837,7.955850485068499,-3.1831507260565757,0.0
0.7891836064333723,7.954524713635868,-3.1837754096500586,0.0
0.7896000621623609,7.953198682050175,-3.1844000932435415,0.0
0.7900165178913495,7.951872390311421,-3.1850247768370243,0.0
0.790432973620338,7.950545838419607,-3.185649460430507,0.0
0.7908494293493267,7.949219026374729,-3.18627414402399,0.0
0.7912658850783152,7.947891954176793,-3.1868988276174726,0.0
0.7916823408073038,7.946564621825793,-3.187523511210956,0.0
0.7920987965362924,7.945237029321733,-3.188148194804439,0.0
0.792515252265281,7.9439091766646115,-3.1887728783979217,0.0
0.7929317079942696,7.942581063854428,-3.189397561991404,0.0
0.7933481637232582,7.941252690891185,-3.1900222455848875,0.0
0.7937646194522467,7.9399240577748795,-3.19064692917837,0.0
0.7941810751812354,7.938595164505512,-3.1912716127718532,0.0
0.7945975309102239,7.937266011083084,-3.1918962963653357,0.0
0.7950139866392125,7.935936597507594,-3.192520979958819,0.0
0.7954304423682012,7.934606923779043,-3.1931456635523014,0.0
0.7958468980971897,7.933276989897432,-3.193770347145785,0.0
0.7962633538261783,7.931946795862759,-3.1943950307392672,0.0
0.7966798095551668,7.930616341675024,-3.19501971433275,0.0
0.7970962652841554,7.929285627334227,-3.195644397926233,0.0
0.7975127210131441,7.92795465284037,-3.1962690815197163,0.0
0.7979291767421326,7.926623418193452,-3.196893765113199,0.0
0.7983456324711212,7.9252919233934715,-3.197518448706682,0.0
0.7987620882001099,7.923960168440431,-3.1981431323001646,0.0
0.7991785439290984,7.922628153334328,-3.1987678158936474,0.0
0.799594999658087,7.921295878075163,-3.1993924994871303,0.0
0.8000114553870755,7.919963342662939,-3.2000171830806132,0.0
0.8004279111160642,7.918630547097653,-3.200641866674096,0.0
0.8008443668450528,7.917297491379305,-3.2012665502675794,0.0
0.8012608225740413,7.915964175507895,-3.201891233861062,0.0
0.8016772783030299,7.914630599483425,-3.202515917454545,0.0
0.8020937340320184,7.913296763305894,-3.2031406010480277,0.0
0.8025101897610071,7.911962666975301,-3.2037652846415106,0.0
0.8029266454899957,7.910628310491646,-3.2043899682349934,0.0
0.8033431012189842,7.909293693854931,-3.2050146518284763,0.0
0.8037595569479729,7.907958817065153,-3.2056393354219592,0.0
0.8041760126769615,7.906623680122315,-3.206264019015442,0.0
0.80459246840595,7.905288283026415,-3.206888702608925,0.0
0.8050089241349386,7.903952625777454,-3.207513386202408,0.0
0.8054253798639271,7.902616708375432,-3.208138069795891,0.0
0.8058418355929158,7.901280530820348,-3.2087627533893737,0.0
0.8062582913219044,7.899944093112204,-3.2093874369828566,0.0
0.8066747470508929,7.898607395250997,-3.2100121205763394,0.0
0.8070912027798816,7.89727043723673,-3.2106368041698223,0.0
0.8075076585088701,7.895933219069401,-3.2112614877633052,0.0
0.8079241142378587,7.894595740749011,-3.211886171356788,0.0
0.8083405699668473,7.89325800227556,-3.212510854950271,0.0
0.8087570256958359,7.891920003649047,-3.213135538543754,0.0
0.8091734814248245,7.890581744869473,-3.2137602221372368,0.0
0.8095899371538131,7.889243225936838,-3.2143849057307197,0.0
0.8100063928828016,7.887904446851142,-3.2150095893242026,0.0
0.8104228486117903,7.886565407612383,-3.2156342729176854,0.0
0.8108393043407788,7.885226108220564,-3.216258956511168,0.0
0.8112557600697674,7.883886548675683,-3.216883640104651,0.0
0.811672215798756,7.882546728977741,-3.217508323698134,0.0
0.8120886715277446,7.881206649126739,-3.218133007291617,0.0
0.8125051272567332,7.879866309122674,-3.2187576908851,0.0
0.8129215829857218,7.878525708965547,-3.2193823744785828,0.0
0.8133380387147103,7.877184848655361,-3.220007058072065,0.0
0.813754494443699,7.8758437281921125,-3.2206317416655486,0.0
0.8141709501726875,7.8745023475758025,-3.221256425259031,0.0
0.8145874059016761,7.873160706806431,-3.2218811088525143,0.0
0.8150038616306647,7.871818805883999,-3.222505792445997,0.0
0.8154203173596533,7.870476644808505,-3.22313047603948,0.0
0.8158367730886419,7.86913422357995,-3.2237551596329626,0.0
0.8162532288176304,7.867791542198334,-3.224379843226446,0.0
0.816669684546619,7.866448600663656,-3.2250045268199283,0.0
0.8170861402756077,7.865105398975917,-3.2256292104134117,0.0
0.8175025960045962,7.863761937135117,-3.226253894006894,0.0
0.8179190517335848,7.862418215141256,-3.2268785776003774,0.0
0.8183355074625734,7.861074232994333,-3.22750326119386,0.0
0.818751963191562,7.8597299906943485,-3.228127944787343,0.0
0.8191684189205506,7.858385488241303,-3.2287526283808257,0.0
0.8195848746495391,7.857040725635196,-3.2293773119743086,0.0
0.8200013303785277,7.855695702876028,-3.2300019955677914,0.0
0.8204177861075164,7.854350419963798,-3.2306266791612748,0.0
0.8208342418365049,7.853004876898508,-3.231251362754757,0.0
0.8212506975654935,7.851659073680156,-3.2318760463482405,0.0
0.821667153294482,7.850313010308742,-3.232500729941723,0.0
0.8220836090234707,7.848966686784268,-3.233125413535206,0.0
0.8225000647524593,7.847620103106731,-3.2337500971286888,0.0
0.8229165204814478,7.846273259276135,-3.2343747807221717,0.0
0.8233329762104364,7.844926155292476,-3.2349994643156545,0.0
0.8237494319394251,7.843578791155756,-3.235624147909138,0.0
0.8241658876684136,7.842231166865975,-3.2362488315026203,0.0
0.8245823433974022,7.840883282423132,-3.236873515096103,0.0
0.8249987991263907,7.839535137827228,-3.237498198689586,0.0
0.8254152548553794,7.838186733078263,-3.238122882283069,0.0
0.825831710584368,7.836838068176236,-3.238747565876552,0.0
0.8262481663133565,7.835489143121149,-3.2393722494700348,0.0
0.8266646220423451,7.834139957912999,-3.2399969330635177,0.0
0.8270810777713337,7.83279051255179,-3.2406216166570005,0.0
0.8274975335003223,7.831440807037517,-3.2412463002504834,0.0
0.8279139892293109,7.830090841370184,-3.2418709838439663,0.0
0.8283304449582994,7.8287406155497905,-3.242495667437449,0.0
0.8287469006872881,7.827390129576335,-3.243120351030932,0.0
0.8291633564162767,7.826039383449817,-3.243745034624415,0.0
0.8295798121452652,7.82468837717024,-3.244369718217898,0.0
0.8299962678742538,7.8233371107376,-3.2449944018113808,0.0
0.8304127236032424,7.821985584151899,-3.2456190854048637,0.0
0.830829179332231,7.820633797413137,-3.2462437689983465,0.0
0.8312456350612196,7.819281750521313,-3.2468684525918294,0.0
0.8316620907902081,7.817929443476428,-3.2474931361853123,0.0
0.8320785465191968,7.816576876278482,-3.248117819778795,0.0
0.8324950022481854,7.815224048927474,-3.248742503372278,0.0
0.8329114579771739,7.813870961423406,-3.249367186965761,0.0
0.8333279137061625,7.812517613766276,-3.249991870559244,0.0
0.8337443694351511,7.811164005956085,-3.2506165541527263,0.0
0.8341608251641397,7.809810137992832,-3.2512412377462097,0.0
0.8345772808931283,7.808456009876518,-3.2518659213396925,0.0
0.8349937366221168,7.807101621607142,-3.2524906049331754,0.0
0.8354101923511055,7.805746973184705,-3.2531152885266583,0.0
0.835826648080094,7.804392064609208,-3.253739972120141,0.0
0.8362431038090826,7.803036895880648,-3.2543646557136237,0.0
0.8366595595380713,7.801681466999028,-3.254989339307107,0.0
0.8370760152670598,7.800325777964346,-3.2556140229005894,0.0
0.8374924709960484,7.7989698287766025,-3.2562387064940728,0.0
0.837908926725037,7.797613619435799,-3.2568633900875557,0.0
0.8383253824540255,7.796257149941933,-3.2574880736810385,0.0
0.8387418381830142,7.794900420295006,-3.258112757274521,0.0
0.8391582939120027,7.793543430495017,-3.2587374408680043,0.0
0.8395747496409913,7.792186180541967,-3.2593621244614868,0.0
0.83999120536998,7.7908286704358565,-3.25998680805497,0.0
0.8404076610989685,7.789470900176684,-3.2606114916484525,0.0
0.8408241168279571,7.788112869764451,-3.261236175241936,0.0
0.8412405725569456,7.7867545791991555,-3.2618608588354183,0.0
0.8416570282859343,7.785396028480799,-3.2624855424289017,0.0
0.8420734840149229,7.784037217609381,-3.263110226022384,0.0
0.8424899397439114,7.782678146584903,-3.263734909615867,0.0
0.8429063954729,7.781318815407362,-3.26435959320935,0.0
0.8433228512018887,7.7799592240767605,-3.264984276802833,0.0
0.8437393069308772,7.7785993725930975,-3.2656089603963157,0.0
0.8441557626598658,7.777239260956374,-3.266233643989799,0.0
0.8445722183888543,7.775878889166588,-3.2668583275832814,0.0
0.844988674117843,7.7745182572237415,-3.2674830111767643,0.0
0.8454051298468316,7.773157365127833,-3.268107694770247,0.0
0.8458215855758201,7.771796212878864,-3.26873237836373,0.0
0.8462380413048087,7.770434800476833,-3.269357061957213,0.0
0.8466544970337972,7.769073127921741,-3.269981745550696,0.0
0.8470709527627859,7.767711195213588,-3.2706064291441788,0.0
0.8474874084917745,7.766349002352373,-3.2712311127376617,0.0
0.847903864220763,7.764986549338097,-3.2718557963311445,0.0
0.8483203199497517,7.76362383617076,-3.2724804799246274,0.0
0.8487367756787403,7.762260862850361,-3.2731051635181103,0.0
0.8491532314077288,7.760897629376902,-3.273729847111593,0.0
0.8495696871367174,7.75953413575038,-3.274354530705076,0.0
0.849986142865706,7.758170381970798,-3.274979214298559,0.0
0.8504025985946946,7.756806368038154,-3.275603897892042,0.0
0.8508190543236832,7.755442093952449,-3.2762285814855248,0.0
0.8512355100526717,7.754077559713682,-3.2768532650790076,0.0
0.8516519657816604,7.752712765321855,-3.2774779486724905,0.0
0.852068421510649,7.751347710776965,-3.2781026322659734,0.0
0.8524848772396375,7.749982396079015,-3.2787273158594563,0.0
0.8529013329686261,7.748616821228003,-3.279351999452939,0.0
0.8533177886976147,7.74725098622393,-3.279976683046422,0.0
0.8537342444266033,7.745884891066796,-3.280601366639905,0.0
0.8541507001555919,7.7445185357566,-3.281226050233388,0.0
0.8545671558845804,7.743151920293343,-3.2818507338268708,0.0
0.8549836116135691,7.741785044677025,-3.2824754174203536,0.0
0.8554000673425576,7.740417908907646,-3.2831001010138365,0.0
0.8558165230715462,7.739050512985205,-3.2837247846073194,0.0
0.8562329788005348,7.737682856909703,-3.2843494682008023,0.0
0.8566494345295234,7.736314940681139,-3.2849741517942848,0.0
0.857065890258512,7.734946764299514,-3.285598835387768,0.0
0.8574823459875006,7.733578327764828,-3.286223518981251,0.0
0.8578988017164891,7.7322096310770805,-3.286848202574734,0.0
0.8583152574454778,7.730840674236272,-3.2874728861682168,0.0
0.8587317131744663,7.729471457242402,-3.2880975697616996,0.0
0.8591481689034549,7.72810198009547,-3.288722253355182,0.0
0.8595646246324435,7.726732242795478,-3.2893469369486654,0.0
0.8599810803614321,7.725362245342424,-3.289971620542148,0.0
0.8603975360904207,7.723991987736309,-3.290596304135631,0.0
0.8608139918194092,7.722621469977132,-3.2912209877291136,0.0
0.8612304475483978,7.721250692064894,-3.291845671322597,0.0
0.8616469032773865,7.719879653999595,-3.2924703549160794,0.0
0.862063359006375,7.718508355781235,-3.2930950385095628,0.0
0.8624798147353636,7.717136797409813,-3.293719722103045,0.0
0.8628962704643522,7.715764978885329,-3.2943444056965285,0.0
0.8633127261933408,7.714392900207785,-3.294969089290011,0.0
0.8637291819223294,7.713020561377179,-3.2955937728834943,0.0
0.8641456376513179,7.711647962393512,-3.2962184564769768,0.0
0.8645620933803065,7.710275103256784,-3.29684314007046,0.0
0.8649785491092952,7.708901983966994,-3.2974678236639425,0.0
0.8653950048382837,7.707528604524143,-3.2980925072574254,0.0
0.8658114605672723,7.70615496492823,-3.2987171908509083,0.0
0.8662279162962608,7.704781065179256,-3.299341874444391,0.0
0.8666443720252495,7.703406905277221,-3.299966558037874,0.0
0.8670608277542381,7.702032485222126,-3.3005912416313574,0.0
0.8674772834832266,7.700657805013968,-3.30121592522484,0.0
0.8678937392122152,7.69928286465275,-3.3018406088183228,0.0
0.8683101949412039,7.6979076641384685,-3.3024652924118056,0.0
0.8687266506701924,7.696532203471127,-3.3030899760052885,0.0
0.869143106399181,7.695156482650725,-3.3037146595987714,0.0
0.8695595621281695,7.69378050167726,-3.3043393431922543,0.0
0.8699760178571582,7.692404260550735,-3.304964026785737,0.0
0.8703924735861468,7.691027759271148,-3.30558871037922,0.0
0.8708089293151353,7.6896509978385,-3.306213393972703,0.0
0.871225385044124,7.688273976252791,-3.306838077566186,0.0
0.8716418407731126,7.68689669451402,-3.3074627611596688,0.0
0.8720582965021011,7.685519152622188,-3.3080874447531516,0.0
0.8724747522310897,7.684141350577295,-3.3087121283466345,0.0
0.8728912079600782,7.6827632883793395,-3.3093368119401174,0.0
0.8733076636890669,7.6813849660283235,-3.3099614955336003,0.0
0.8737241194180555,7.680006383524247,-3.310586179127083,0.0
0.874140575147044,7.678627540867108,-3.311210862720566,0.0
0.8745570308760326,7.677248438056909,-3.311835546314049,0.0
0.8749734866050212,7.675869075093647,-3.312460229907532,0.0
0.8753899423340098,7.674489451977324,-3.3130849135010147,0.0
0.8758063980629984,7.6731095687079405,-3.3137095970944976,0.0
0.8762228537919869,7.671729425285496,-3.3143342806879805,0.0
0.8766393095209756,7.670349021709989,-3.3149589642814634,0.0
0.8770557652499642,7.668968357981422,-3.3155836478749463,0.0
0.8774722209789527,7.667587434099793,-3.316208331468429,0.0
0.8778886767079414,7.666206250065102,-3.316833015061912,0.0
0.8783051324369299,7.66482480587735,-3.317457698655395,0.0
0.8787215881659185,7.663443101536537,-3.318082382248878,0.0
0.8791380438949071,7.662061137042663,-3.3187070658423607,0.0
0.8795544996238956,7.660678912395728,-3.319331749435843,0.0
0.8799709553528843,7.659296427595731,-3.3199564330293265,0.0
0.8803874110818728,7.657913682642673,-3.320581116622809,0.0
0.8808038668108614,7.656530677536553,-3.3212058002162923,0.0
0.88122032253985,7.655147412277372,-3.321830483809775,0.0
0.8816367782688386,7.65376388686513,-3.322455167403258,0.0
0.8820532339978272,7.652380101299826,-3.3230798509967405,0.0
0.8824696897268158,7.650996055581461,-3.323704534590224,0.0
0.8828861454558043,7.6496117497100355,-3.3243292181837063,0.0
0.883302601184793,7.648227183685548,-3.3249539017771896,0.0
0.8837190569137815,7.646842357508,-3.325578585370672,0.0
0.8841355126427701,7.645457271177389,-3.3262032689641554,0.0
0.8845519683717588,7.644071924693717,-3.326827952557638,0.0
0.8849684241007473,7.6426863180569855,-3.327452636151121,0.0
0.8853848798297359,7.641300451267192,-3.3280773197446036,0.0
0.8858013355587244,7.639914324324336,-3.3287020033380865,0.0
0.886217791287713,7.638527937228419,-3.3293266869315694,0.0
0.8866342470167017,7.637141289979441,-3.3299513705250527,0.0
0.8870507027456902,7.635754382577403,-3.330576054118535,0.0
0.8874671584746788,7.634367215022301,-3.3312007377120185,0.0
0.8878836142036675,7.63297978731414,-3.331825421305501,0.0
0.888300069932656,7.6315920994529165,-3.332450104898984,0.0
0.8887165256616446,7.630204151438632,-3.3330747884924667,0.0
0.8891329813906331,7.628815943271286,-3.3336994720859496,0.0
0.8895494371196218,7.6274274749508795,-3.3343241556794325,0.0
0.8899658928486104,7.626038746477411,-3.334948839272916,0.0
0.8903823485775989,7.624649757850881,-3.3355735228663983,0.0
0.8907988043065875,7.62326050907129,-3.336198206459881,0.0
0.8912152600355762,7.621871000138638,-3.336822890053364,0.0
0.8916317157645647,7.620481231052924,-3.337447573646847,0.0
0.8920481714935533,7.6190912018141494,-3.33807225724033,0.0
0.8924646272225418,7.617700912422313,-3.3386969408338127,0.0
0.8928810829515305,7.616310362877416,-3.3393216244272956,0.0
0.8932975386805191,7.6149195531794565,-3.3399463080207785,0.0
0.8937139944095076,7.6135284833284365,-3.3405709916142614,0.0
0.8941304501384962,7.612137153324355,-3.3411956752077443,0.0
0.8945469058674848,7.610745563167212,-3.341820358801227,0.0
0.8949633615964734,7.609353712857009,-3.34244504239471,0.0
0.895379817325462,7.607961602393742,-3.343069725988193,0.0
0.8957962730544505,7.606569231777416,-3.343694409581676,0.0
0.8962127287834392,7.6051766010080275,-3.3443190931751587,0.0
0.8966291845124278,7.603783710085579,-3.3449437767686416,0.0
0.8970456402414163,7.602390559010068,-3.3455684603621245,0.0
0.8974620959704049,7.600997147781496,-3.3461931439556074,0.0
0.8978785516993935,7.599603476399863,-3.3468178275490903,0.0
0.8982950074283821,7.598209544865168,-3.347442511142573,0.0
0.8987114631573707,7.596815353177412,-3.348067194736056,0.0
0.8991279188863592,7.595420901336595,-3.348691878329539,0.0
0.8995443746153479,7.594026189342716,-3.349316561923022,0.0
0.8999608303443364,7.592631217195777,-3.3499412455165043,0.0
0.900377286073325,7.591235984895775,-3.3505659291099876,0.0
0.9007937418023136,7.589840492442713,-3.3511906127034705,0.0
0.9012101975313022,7.588444739836589,-3.3518152962969534,0.0
0.9016266532602908,7.587048727077404,-3.3524399798904363,0.0
0.9020431089892794,7.5856524541651575,-3.353064663483919,0.0
0.9024595647182679,7.5842559210998495,-3.3536893470774016,0.0
0.9028760204472566,7.5828591278814805,-3.354314030670885,0.0
0.9032924761762451,7.581462074510051,-3.3549387142643674,0.0
0.9037089319052337,7.580064760985559,-3.3555633978578507,0.0
0.9041253876342223,7.578667187308006,-3.3561880814513336,0.0
0.9045418433632109,7.577269353477392,-3.3568127650448165,0.0
0.9049582990921995,7.575871259493716,-3.357437448638299,0.0
0.905374754821188,7.574472905356979,-3.3580621322317823,0.0
0.9057912105501766,7.573074291067181,-3.3586868158252647,0.0
0.9062076662791653,7.571675416624322,-3.359311499418748,0.0
0.9066241220081538,7.5702762820284,-3.3599361830122305,0.0
0.9070405777371424,7.568876887279418,-3.360560866605714,0.0
0.907457033466131,7.5674772323773745,-3.3611855501991963,0.0
0.9078734891951196,7.56607731732227,-3.3618102337926796,0.0
0.9082899449241082,7.564677142114104,-3.362434917386162,0.0
0.9087064006530967,7.563276706752877,-3.363059600979645,0.0
0.9091228563820853,7.5618760112385885,-3.363684284573128,0.0
0.909539312111074,7.560475055571238,-3.364308968166611,0.0
0.9099557678400625,7.559073839750827,-3.3649336517600936,0.0
0.9103722235690511,7.557672363777354,-3.365558335353577,0.0
0.9107886792980397,7.55627062765082,-3.3661830189470594,0.0
0.9112051350270283,7.5548686313712246,-3.3668077025405423,0.0
0.9116215907560169,7.553466374938568,-3.367432386134025,0.0
0.9120380464850054,7.5520638583528505,-3.368057069727508,0.0
0.912454502213994,7.550661081614071,-3.368681753320991,0.0
0.9128709579429827,7.54925804472223,-3.3693064369144743,0.0
0.9132874136719712,7.547854747677329,-3.3699311205079567,0.0
0.9137038694009598,7.546451190479366,-3.3705558041014396,0.0
0.9141203251299483,7.545047373128341,-3.3711804876949225,0.0
0.914536780858937,7.543643295624255,-3.3718051712884054,0.0
0.9149532365879256,7.5422389579671085,-3.3724298548818883,0.0
0.9153696923169141,7.5408343601569,-3.373054538475371,0.0
0.9157861480459027,7.539429502193631,-3.373679222068854,0.0
0.9162026037748914,7.5380243840773,-3.374303905662337,0.0
0.9166190595038799,7.536619005807907,-3.37492858925582,0.0
0.9170355152328685,7.535213367385453,-3.3755532728493027,0.0
0.917451970961857,7.533807468809939,-3.3761779564427856,0.0
0.9178684266908457,7.5324013100813625,-3.3768026400362685,0.0
0.9182848824198343,7.530994891199724,-3.3774273236297514,0.0
0.9187013381488228,7.5295882121650255,-3.3780520072232343,0.0
0.9191177938778115,7.528181272977266,-3.378676690816717,0.0
0.9195342496068,7.526774073636444,-3.3793013744102,0.0
0.9199507053357886,7.525366614142562,-3.379926058003683,0.0
0.9203671610647772,7.5239588944956175,-3.380550741597166,0.0
0.9207836167937657,7.522550914695612,-3.3811754251906487,0.0
0.9212000725227544,7.521142674742546,-3.3818001087841316,0.0
0.921616528251743,7.519734174636417,-3.3824247923776145,0.0
0.9220329839807315,7.5183254143772285,-3.3830494759710974,0.0
0.9224494397097202,7.516916393964977,-3.3836741595645803,0.0
0.9228658954387087,7.515507113399666,-3.3842988431580627,0.0
0.9232823511676973,7.514097572681292,-3.384923526751546,0.0
0.9236988068966859,7.5126877718098575,-3.385548210345029,0.0
0.9241152626256744,7.511277710785362,-3.386172893938512,0.0
0.9245317183546631,7.5098673896078045,-3.3867975775319947,0.0
0.9249481740836516,7.508456808277186,-3.3874222611254776,0.0
0.9253646298126402,7.507045966793506,-3.38804694471896,0.0
0.9257810855416289,7.505634865156765,-3.3886716283124434,0.0
0.9261975412706174,7.504223503366962,-3.389296311905926,0.0
0.926613996999606,7.5028118814240985,-3.389920995499409,0.0
0.9270304527285946,7.501399999328173,-3.390545679092892,0.0
0.9274469084575832,7.499987857079187,-3.391170362686375,0.0
0.9278633641865718,7.498575454677139,-3.3917950462798574,0.0
0.9282798199155603,7.4971627921220305,-3.3924197298733407,0.0
0.9286962756445489,7.49574986941386,-3.393044413466823,0.0
0.9291127313735376,7.494336686552629,-3.3936690970603065,0.0
0.9295291871025261,7.4929232435383355,-3.394293780653789,0.0
0.9299456428315147,7.4915095403709815,-3.3949184642472723,0.0
0.9303620985605033,7.490095577050566,-3.3955431478407547,0.0
0.9307785542894919,7.488681353577089,-3.396167831434238,0.0
0.9311950100184805,7.487266869950551,-3.3967925150277205,0.0
0.931611465747469,7.485852126170951,-3.3974171986212034,0.0
0.9320279214764576,7.48443712223829,-3.3980418822146863,0.0
0.9324443772054463,7.4830218581525685,-3.3986665658081696,0.0
0.9328608329344348,7.481606333913785,-3.399291249401652,0.0
0.9332772886634234,7.480190549521939,-3.3999159329951354,0.0
0.9336937443924119,7.478774504977034,-3.400540616588618,0.0
0.9341102001214006,7.477358200279067,-3.4011653001821007,0.0
0.9345266558503892,7.475941635428038,-3.4017899837755836,0.0
0.9349431115793777,7.474524810423948,-3.4024146673690665,0.0
0.9353595673083663,7.473107725266797,-3.4030393509625494,0.0
0.935776023037355,7.471690379956584,-3.4036640345560327,0.0
0.9361924787663435,7.47027277449331,-3.404288718149515,0.0
0.9366089344953321,7.468854908876975,-3.404913401742998,0.0
0.9370253902243206,7.467436783107578,-3.405538085336481,0.0
0.9374418459533093,7.46601839718512,-3.406162768929964,0.0
0.9378583016822979,7.464599751109601,-3.4067874525234467,0.0
0.9382747574112864,7.463180844881021,-3.4074121361169296,0.0
0.938691213140275,7.4617616784993785,-3.4080368197104125,0.0
0.9391076688692636,7.460342251964676,-3.4086615033038954,0.0
0.9395241245982522,7.458922565276912,-3.4092861868973783,0.0
0.9399405803272408,7.457502618436086,-3.409910870490861,0.0
0.9403570360562293,7.456082411442199,-3.410535554084344,0.0
0.940773491785218,7.454661944295251,-3.411160237677827,0.0
0.9411899475142066,7.453241216995241,-3.41178492127131,0.0
0.9416064032431951,7.45182022954217,-3.4124096048647927,0.0
0.9420228589721837,7.450398981936037,-3.4130342884582756,0.0
0.9424393147011723,7.448977474176845,-3.4136589720517585,0.0
0.9428557704301609,7.447555706264589,-3.4142836556452414,0.0
0.9432722261591495,7.446133678199272,-3.4149083392387243,0.0
0.943688681888138,7.444711389980895,-3.415533022832207,0.0
0.9441051376171267,7.443288841609457,-3.41615770642569,0.0
0.9445215933461152,7.441866033084956,-3.416782390019173,0.0
0.9449380490751038,7.440442964407395,-3.417407073612656,0.0
0.9453545048040924,7.439019635576772,-3.4180317572061387,0.0
0.945770960533081,7.437596046593088,-3.418656440799621,0.0
0.9461874162620696,7.436172197456343,-3.4192811243931045,0.0
0.9466038719910582,7.434748088166536,-3.4199058079865874,0.0
0.9470203277200467,7.433323718723668,-3.4205304915800703,0.0
0.9474367834490354,7.4318990891277386,-3.421155175173553,0.0
0.9478532391780239,7.430474199378748,-3.421779858767036,0.0
0.9482696949070125,7.429049049476696,-3.4224045423605185,0.0
0.9486861506360011,7.427623639421583,-3.423029225954002,0.0
0.9491026063649897,7.426197969213408,-3.4236539095474843,0.0
0.9495190620939783,7.424772038852172,-3.4242785931409676,0.0
0.9499355178229669,7.423345848337875,-3.4249032767344505,0.0
0.9503519735519554,7.421919397670517,-3.4255279603279334,0.0
0.9507684292809441,7.420492686850096,-3.426152643921416,0.0
0.9511848850099326,7.419065715876616,-3.426777327514899,0.0
0.9516013407389212,7.417638484750073,-3.4274020111083816,0.0
0.9520177964679098,7.41621099347047,-3.428026694701865,0.0
0.9524342521968984,7.414783242037805,-3.4286513782953474,0.0
0.952850707925887,7.413355230452078,-3.4292760618888307,0.0
0.9532671636548755,7.41192695871329,-3.429900745482313,0.0
0.9536836193838641,7.410498426821441,-3.4305254290757965,0.0
0.9541000751128528,7.409069634776531,-3.431150112669279,0.0
0.9545165308418413,7.407640582578559,-3.431774796262762,0.0
0.9549329865708299,7.4062112702275265,-3.4323994798562447,0.0
0.9553494422998186,7.404781697723433,-3.433024163449728,0.0
0.9557658980288071,7.403351865066277,-3.4336488470432105,0.0
0.9561823537577957,7.40192177225606,-3.434273530636694,0.0
0.9565988094867842,7.400491419292782,-3.4348982142301763,0.0
0.9570152652157728,7.3990608061764425,-3.435522897823659,0.0
0.9574317209447615,7.397629932907041,-3.436147581417142,0.0
0.95784817667375,7.39619879948458,-3.436772265010625,0.0
0.9582646324027386,7.394767405909056,-3.437396948604108,0.0
0.9586810881317271,7.393335752180471,-3.4380216321975907,0.0
0.9590975438607158,7.391903838298825,-3.4386463157910736,0.0
0.9595139995897044,7.390471664264117,-3.4392709993845565,0.0
0.9599304553186929,7.389039230076349,-3.4398956829780394,0.0
0.9603469110476816,7.387606535735519,-3.4405203665715223,0.0
0.9607633667766702,7.386173581241628,-3.441145050165005,0.0
0.9611798225056587,7.384740366594675,-3.441769733758488,0.0
0.9615962782346473,7.383306891794661,-3.442394417351971,0.0
0.9620127339636358,7.3818731568415865,-3.443019100945454,0.0
0.9624291896926245,7.38043916173545,-3.4436437845389367,0.0
0.9628456454216131,7.3790049064762515,-3.4442684681324196,0.0
0.9632621011506016,7.377570391063992,-3.4448931517259025,0.0
0.9636785568795903,7.376135615498672,-3.4455178353193854,0.0
0.9640950126085788,7.37470057978029,-3.4461425189128683,0.0
0.9645114683375674,7.3732652839088475,-3.446767202506351,0.0
0.964927924066556,7.371829727884343,-3.447391886099834,0.0
0.9653443797955445,7.370393911706778,-3.448016569693317,0.0
0.9657608355245332,7.3689578353761505,-3.4486412532868,0.0
0.9661772912535218,7.3675214988924616,-3.4492659368802827,0.0
0.9665937469825103,7.366084902255713,-3.4498906204737656,0.0
0.967010202711499,7.364648045465901,-3.4505153040672485,0.0
0.9674266584404875,7.36321092852303,-3.4511399876607314,0.0
0.9678431141694761,7.361773551427095,-3.4517646712542143,0.0
0.9682595698984647,7.3603359141781,-3.452389354847697,0.0
0.9686760256274533,7.3588980167760445,-3.4530140384411796,0.0
0.9690924813564419,7.357459859220927,-3.453638722034663,0.0
0.9695089370854305,7.356021441512748,-3.454263405628146,0.0
0.969925392814419,7.354582763651508,-3.4548880892216287,0.0
0.9703418485434077,7.353143825637207,-3.4555127728151116,0.0
0.9707583042723962,7.351704627469844,-3.4561374564085945,0.0
0.9711747600013848,7.35026516914942,-3.456762140002077,0.0
0.9715912157303734,7.3488254506759345,-3.4573868235955603,0.0
0.972007671459362,7.347385472049388,-3.4580115071890427,0.0
0.9724241271883506,7.34594523326978,-3.458636190782526,0.0
0.9728405829173391,7.344504734337111,-3.4592608743760085,0.0
0.9732570386463277,7.34306397525138,-3.459885557969492,0.0
0.9736734943753164,7.341622956012587,-3.4605102415629743,0.0
0.9740899501043049,7.340181676620735,-3.4611349251564576,0.0
0.9745064058332935,7.3387401370758205,-3.46175960874994,0.0
0.9749228615622821,7.337298337377844,-3.4623842923434234,0.0
0.9753393172912707,7.3358562775268075,-3.463008975936906,0.0
0.9757557730202593,7.334413957522709,-3.463633659530389,0.0
0.9761722287492478,7.332971377365549,-3.4642583431238716,0.0
0.9765886844782364,7.331528537055328,-3.464883026717355,0.0
0.9770051402072251,7.330085436592045,-3.4655077103108374,0.0
0.9774215959362136,7.328642075975702,-3.4661323939043203,0.0
0.9778380516652022,7.327198455206297,-3.466757077497803,0.0
0.9782545073941907,7.325754574283831,-3.467381761091286,0.0
0.9786709631231794,7.324310433208303,-3.468006444684769,0.0
0.979087418852168,7.322866031979713,-3.4686311282782523,0.0
0.9795038745811565,7.321421370598063,-3.4692558118717347,0.0
0.9799203303101451,7.319976449063352,-3.4698804954652176,0.0
0.9803367860391338,7.318531267375579,-3.4705051790587005,0.0
0.9807532417681223,7.317085825534745,-3.4711298626521834,0.0
0.9811696974971109,7.315640123540849,-3.4717545462456663,0.0
0.9815861532260994,7.314194161393893,-3.472379229839149,0.0
0.9820026089550881,7.3127479390938745,-3.473003913432632,0.0
0.9824190646840767,7.311301456640795,-3.473628597026115,0.0
0.9828355204130652,7.309854714034654,-3.474253280619598,0.0
0.9832519761420538,7.308407711275452,-3.4748779642130807,0.0
0.9836684318710424,7.3069604483631885,-3.4755026478065636,0.0
0.984084887600031,7.3055129252978634,-3.4761273314000465,0.0
0.9845013433290196,7.3040651420794775,-3.4767520149935294,0.0
0.9849177990580081,7.302617098708031,-3.4773766985870123,0.0
0.9853342547869968,7.301168795183521,-3.478001382180495,0.0
0.9857507105159854,7.299720231505952,-3.478626065773978,0.0
0.9861671662449739,7.298271407675321,-3.479250749367461,0.0
0.9865836219739625,7.296822323691628,-3.479875432960944,0.0
0.9870000777029511,7.295372979554874,-3.4805001165544267,0.0
0.9874165334319397,7.293923375265059,-3.4811248001479096,0.0
0.9878329891609283,7.292473510822182,-3.4817494837413925,0.0
0.9882494448899168,7.291023386226245,-3.4823741673348754,0.0
0.9886659006189055,7.289573001477246,-3.4829988509283583,0.0
0.9890823563478941,7.288122356575185,-3.483623534521841,0.0
0.9894988120768826,7.286671451520063,-3.484248218115324,0.0
0.9899152678058712,7.28522028631188,-3.484872901708807,0.0
0.9903317235348598,7.2837688609506355,-3.48549758530229,0.0
0.9907481792638484,7.28231717543633,-3.4861222688957727,0.0
0.991164634992837,7.280865229768963,-3.4867469524892556,0.0
0.9915810907218255,7.2794130239485355,-3.487371636082738,0.0
0.9919975464508142,7.277960557975045,-3.4879963196762214,0.0
0.9924140021798027,7.276507831848495,-3.488621003269704,0.0
0.9928304579087913,7.275054845568882,-3.489245686863187,0.0
0.99324691363778,7.273601599136208,-3.48987037045667,0.0
0.9936633693667685,7.272148092550474,-3.490495054050153,0.0
0.9940798250957571,7.270694325811677,-3.4911197376436354,0.0
0.9944962808247457,7.26924029891982,-3.4917444212371187,0.0
0.9949127365537342,7.267786011874901,-3.492369104830601,0.0
0.9953291922827229,7.266331464676921,-3.4929937884240845,0.0
0.9957456480117114,7.26487665732588,-3.493618472017567,0.0
0.9961621037407,7.263421589821776,-3.4942431556110503,0.0
0.9965785594696887,7.261966262164613,-3.4948678392045327,0.0
0.9969950151986772,7.2605106743543875,-3.495492522798016,0.0
0.9974114709276658,7.259054826391101,-3.4961172063914985,0.0
0.9978279266566543,7.257598718274753,-3.4967418899849814,0.0
0.998244382385643,7.256142350005344,-3.4973665735784643,0.0
0.9986608381146316,7.254685721582873,-3.4979912571719476,0.0
0.9990772938436201,7.253228833007341,-3.49861594076543,0.0
0.9994937495726087,7.251771684278748,-3.4992406243589134,0.0
0.9999102053015974,7.250314275397093,-3.499865307952396,0.0
1.0003266610305859,7.248856606362378,-3.5004899915458787,0.0
1.0007431167595744,7.247398677174601,-3.5011146751393616,0.0
1.0011595724885631,7.245940487833762,-3.501739358732845,0.0
1.0015760282175517,7.2444820383398625,-3.5023640423263274,0.0
1.0019924839465402,7.243023328692901,-3.5029887259198103,0.0
1.002408939675529,7.241564358892878,-3.503613409513293,0.0
1.0028253954045174,7.2401051289397955,-3.504238093106776,0.0
1.003241851133506,7.23864563883365,-3.504862776700259,0.0
1.0036583068624947,7.237185888574444,-3.5054874602937423,0.0
1.0040747625914832,7.235725878162176,-3.5061121438872247,0.0
1.0044912183204717,7.234265607596847,-3.5067368274807076,0.0
1.0049076740494602,7.232805076878457,-3.5073615110741905,0.0
1.005324129778449,7.231344286007005,-3.5079861946676734,0.0
1.0057405855074375,7.229883234982493,-3.5086108782611563,0.0
1.006157041236426,7.228421923804919,-3.509235561854639,0.0
1.0065734969654148,7.226960352474283,-3.509860245448122,0.0
1.0069899526944033,7.225498520990586,-3.510484929041605,0.0
1.0074064084233918,7.224036429353828,-3.511109612635088,0.0
1.0078228641523805,7.222574077564008,-3.5117342962285707,0.0
1.008239319881369,7.221111465621128,-3.5123589798220536,0.0
1.0086557756103576,7.219648593525186,-3.5129836634155365,0.0
1.0090722313393463,7.218185461276182,-3.5136083470090194,0.0
1.0094886870683348,7.216722068874118,-3.5142330306025023,0.0
1.0099051427973234,7.215258416318992,-3.514857714195985,0.0
1.0103215985263119,7.213794503610805,-3.5154823977894676,0.0
1.0107380542553006,7.212330330749555,-3.516107081382951,0.0
1.0111545099842891,7.210865897735246,-3.516731764976434,0.0
1.0115709657132776,7.209401204567875,-3.5173564485699167,0.0
1.0119874214422664,7.207936251247442,-3.5179811321633996,0.0
1.012403877171255,7.206471037773948,-3.5186058157568825,0.0
1.0128203329002434,7.205005564147394,-3.519230499350365,0.0
1.0132367886292322,7.203539830367776,-3.5198551829438482,0.0
1.0136532443582207,7.2020738364350985,-3.520479866537331,0.0
1.0140697000872092,7.20060758234936,-3.521104550130814,0.0
1.014486155816198,7.199141068110559,-3.521729233724297,0.0
1.0149026115451865,7.1976742937186975,-3.52235391731778,0.0
1.015319067274175,7.196207259173775,-3.5229786009112622,0.0
1.0157355230031637,7.19473996447579,-3.5236032845047456,0.0
1.0161519787321522,7.193272409624744,-3.5242279680982285,0.0
1.0165684344611408,7.1918045946206375,-3.5248526516917114,0.0
1.0169848901901293,7.19033651946347,-3.525477335285194,0.0
1.017401345919118,7.18886818415324,-3.526102018878677,0.0
1.0178178016481065,7.187399588689948,-3.5267267024721596,0.0
1.018234257377095,7.185930733073597,-3.5273513860656425,0.0
1.0186507131060838,7.184461617304183,-3.527976069659126,0.0
1.0190671688350723,7.182992241381708,-3.5286007532526087,0.0
1.0194836245640608,7.1815226053061725,-3.529225436846091,0.0
1.0199000802930496,7.180052709077574,-3.5298501204395745,0.0
1.020316536022038,7.178582552695915,-3.530474804033057,0.0
1.0207329917510266,7.177112136161195,-3.53109948762654,0.0
1.0211494474800153,7.175641459473414,-3.531724171220023,0.0
1.0215659032090039,7.174170522632571,-3.532348854813506,0.0
1.0219823589379924,7.172699325638668,-3.5329735384069885,0.0
1.022398814666981,7.171227868491703,-3.5335982220004714,0.0
1.0228152703959696,7.169756151191676,-3.5342229055939542,0.0
1.0232317261249582,7.168284173738588,-3.534847589187437,0.0
1.0236481818539467,7.166811936132438,-3.53547227278092,0.0
1.0240646375829354,7.165339438373227,-3.5360969563744034,0.0
1.024481093311924,7.163866680460956,-3.536721639967886,0.0
1.0248975490409125,7.162393662395623,-3.5373463235613687,0.0
1.0253140047699012,7.160920384177228,-3.5379710071548516,0.0
1.0257304604988897,7.159446845805772,-3.5385956907483345,0.0
1.0261469162278782,7.1579730472812555,-3.5392203743418174,0.0
1.026563371956867,7.156498988603676,-3.5398450579353007,0.0
1.0269798276858555,7.155024669773037,-3.540469741528783,0.0
1.027396283414844,7.153550090789336,-3.541094425122266,0.0
1.0278127391438325,7.152075251652574,-3.541719108715749,0.0
1.0282291948728213,7.15060015236275,-3.542343792309232,0.0
1.0286456506018098,7.149124792919865,-3.5429684759027147,0.0
1.0290621063307983,7.147649173323919,-3.5435931594961976,0.0
1.029478562059787,7.146173293574911,-3.5442178430896805,0.0
1.0298950177887756,7.144697153672842,-3.5448425266831634,0.0
1.030311473517764,7.143220753617712,-3.5454672102766462,0.0
1.0307279292467528,7.14174409340952,-3.546091893870129,0.0
1.0311443849757413,7.140267173048267,-3.546716577463612,0.0
1.0315608407047299,7.138789992533954,-3.547341261057095,0.0
1.0319772964337186,7.137312551866577,-3.547965944650578,0.0
1.0323937521627071,7.135834851046141,-3.5485906282440607,0.0
1.0328102078916956,7.1343568900726435,-3.5492153118375436,0.0
1.0332266636206842,7.132878668946084,-3.549839995431026,0.0
1.033643119349673,7.131400187666463,-3.5504646790245094,0.0
1.0340595750786614,7.129921446233781,-3.5510893626179922,0.0
1.03447603080765,7.128442444648037,-3.551714046211475,0.0
1.0348924865366387,7.126963182909233,-3.552338729804958,0.0
1.0353089422656272,7.125483661017367,-3.552963413398441,0.0
1.0357253979946157,7.12400387897244,-3.5535880969919234,0.0
1.0361418537236045,7.122523836774451,-3.5542127805854067,0.0
1.036558309452593,7.121043534423401,-3.5548374641788896,0.0
1.0369747651815815,7.11956297191929,-3.5554621477723725,0.0
1.0373912209105702,7.118082149262117,-3.5560868313658553,0.0
1.0378076766395588,7.116601066451883,-3.5567115149593382,0.0
1.0382241323685473,7.115119723488588,-3.5573361985528207,0.0
1.0386405880975358,7.113638120372232,-3.5579608821463036,0.0
1.0390570438265245,7.112156257102814,-3.558585565739787,0.0
1.039473499555513,7.110674133680336,-3.55921024933327,0.0
1.0398899552845016,7.109191750104795,-3.5598349329267522,0.0
1.0403064110134903,7.107709106376193,-3.5604596165202356,0.0
1.0407228667424788,7.10622620249453,-3.561084300113718,0.0
1.0411393224714673,7.104743038459806,-3.561708983707201,0.0
1.041555778200456,7.1032596142720195,-3.5623336673006842,0.0
1.0419722339294446,7.101775929931173,-3.562958350894167,0.0
1.0423886896584331,7.100291985437265,-3.5635830344876496,0.0
1.0428051453874219,7.0988077807902945,-3.564207718081133,0.0
1.0432216011164104,7.0973233159902644,-3.5648324016746153,0.0
1.043638056845399,7.095838591037172,-3.5654570852680982,0.0
1.0440545125743874,7.094353605931019,-3.566081768861581,0.0
1.0444709683033762,7.092868360671804,-3.5667064524550645,0.0
1.0448874240323647,7.0913828552595275,-3.567331136048547,0.0
1.0453038797613532,7.08989708969419,-3.56795581964203,0.0
1.045720335490342,7.088411063975791,-3.5685805032355127,0.0
1.0461367912193305,7.086924778104331,-3.5692051868289956,0.0
1.046553246948319,7.08543823207981,-3.5698298704224785,0.0
1.0469697026773077,7.083951425902227,-3.570454554015962,0.0
1.0473861584062962,7.082464359571583,-3.5710792376094442,0.0
1.0478026141352847,7.080977033087878,-3.571703921202927,0.0
1.0482190698642735,7.079489446451111,-3.57232860479641,0.0
1.048635525593262,7.078001599661283,-3.572953288389893,0.0
1.0490519813222505,7.076513492718394,-3.573577971983376,0.0
1.049468437051239,7.075025125622444,-3.5742026555768587,0.0
1.0498848927802278,7.073536498373432,-3.5748273391703416,0.0
1.0503013485092163,7.072047610971358,-3.5754520227638245,0.0
1.0507178042382048,7.070558463416225,-3.5760767063573073,0.0
1.0511342599671936,7.069069055708028,-3.5767013899507902,0.0
1.051550715696182,7.067579387846772,-3.577326073544273,0.0
1.0519671714251706,7.066089459832453,-3.577950757137756,0.0
1.0523836271541593,7.064599271665073,-3.578575440731239,0.0
1.0528000828831479,7.063108823344632,-3.579200124324722,0.0
1.0532165386121364,7.061618114871131,-3.5798248079182047,0.0
1.0536329943411251,7.060127146244566,-3.5804494915116876,0.0
1.0540494500701136,7.058635917464941,-3.5810741751051705,0.0
1.0544659057991022,7.057144428532255,-3.5816988586986533,0.0
1.054882361528091,7.055652679446506,-3.5823235422921362,0.0
1.0552988172570794,7.054160670207699,-3.582948225885619,0.0
1.055715272986068,7.052668400815828,-3.583572909479102,0.0
1.0561317287150565,7.051175871270897,-3.5841975930725845,0.0
1.0565481844440452,7.049683081572903,-3.584822276666068,0.0
1.0569646401730337,7.04819003172185,-3.5854469602595507,0.0
1.0573810959020222,7.046696721717734,-3.5860716438530336,0.0
1.057797551631011,7.045203151560557,-3.5866963274465165,0.0
1.0582140073599995,7.0437093212503195,-3.5873210110399993,0.0
1.058630463088988,7.04221523078702,-3.587945694633482,0.0
1.0590469188179767,7.0407208801706584,-3.588570378226965,0.0
1.0594633745469653,7.039226269401237,-3.589195061820448,0.0
1.0598798302759538,7.037731398478754,-3.589819745413931,0.0
1.0602962860049425,7.036236267403209,-3.590444429007414,0.0
1.060712741733931,7.034740876174603,-3.5910691126008967,0.0
1.0611291974629196,7.033245224792936,-3.591693796194379,0.0
1.061545653191908,7.031749313258208,-3.592318479787862,0.0
1.0619621089208968,7.030253141570418,-3.5929431633813453,0.0
1.0623785646498853,7.028756709729566,-3.5935678469748282,0.0
1.0627950203788739,7.027260017735654,-3.5941925305683107,0.0
1.0632114761078626,7.02576306558868,-3.594817214161794,0.0
1.0636279318368511,7.024265853288645,-3.5954418977552765,0.0
1.0640443875658396,7.022768380835549,-3.5960665813487593,0.0
1.0644608432948284,7.0212706482293905,-3.5966912649422427,0.0
1.064877299023817,7.019772655470172,-3.5973159485357256,0.0
1.0652937547528054,7.018274402557891,-3.597940632129208,0.0
1.0657102104817942,7.016775889492549,-3.5985653157226913,0.0
1.0661266662107827,7.015277116274147,-3.599189999316174,0.0
1.0665431219397712,7.013778082902682,-3.5998146829096567,0.0
1.0669595776687597,7.012278789378157,-3.6004393665031396,0.0
1.0673760333977484,7.01077923570057,-3.601064050096623,0.0
1.067792489126737,7.0092794218699215,-3.6016887336901053,0.0
1.0682089448557255,7.0077793478862125,-3.6023134172835882,0.0
1.0686254005847142,7.006279013749441,-3.602938100877071,0.0
1.0690418563137027,7.004778419459609,-3.603562784470554,0.0
1.0694583120426913,7.003277565016716,-3.604187468064037,0.0
1.06987476777168,7.00177645042076,-3.6048121516575202,0.0
1.0702912235006685,7.000275075671745,-3.6054368352510027,0.0
1.070707679229657,6.998773440769668,-3.6060615188444856,0.0
1.0711241349586458,6.997271545714528,-3.6066862024379684,0.0
1.0715405906876343,6.995769390506329,-3.6073108860314513,0.0
1.0719570464166228,6.9942669751450675,-3.6079355696249342,0.0
1.0723735021456113,6.992764299630744,-3.608560253218417,0.0
1.0727899578746,6.9912613639633605,-3.6091849368119,0.0
1.0732064136035886,6.989758168142915,-3.609809620405383,0.0
1.0736228693325771,6.988254712169409,-3.610434303998866,0.0
1.0740393250615659,6.98675099604284,-3.6110589875923487,0.0
1.0744557807905544,6.985247019763211,-3.6116836711858316,0.0
1.074872236519543,6.983742783330522,-3.6123083547793144,0.0
1.0752886922485316,6.982238286744769,-3.6129330383727973,0.0
1.0757051479775201,6.980733530005956,-3.6135577219662802,0.0
1.0761216037065087,6.979228513114082,-3.614182405559763,0.0
1.0765380594354974,6.977723236069146,-3.614807089153246,0.0
1.076954515164486,6.976217698871149,-3.615431772746729,0.0
1.0773709708934744,6.97471190152009,-3.6160564563402118,0.0
1.077787426622463,6.973205844015971,-3.6166811399336947,0.0
1.0782038823514517,6.9716995263587895,-3.6173058235271776,0.0
1.0786203380804402,6.970192948548547,-3.6179305071206604,0.0
1.0790367938094287,6.968686110585244,-3.618555190714143,0.0
1.0794532495384175,6.967179012468878,-3.619179874307626,0.0
1.079869705267406,6.965671654199452,-3.619804557901109,0.0
1.0802861609963945,6.964164035776965,-3.620429241494592,0.0
1.0807026167253833,6.962656157201415,-3.621053925088075,0.0
1.0811190724543718,6.961148018472805,-3.6216786086815578,0.0
1.0815355281833603,6.959639619591134,-3.62230329227504,0.0
1.081951983912349,6.958130960556401,-3.6229279758685236,0.0
1.0823684396413376,6.9566220413686075,-3.6235526594620064,0.0
1.082784895370326,6.955112862027752,-3.6241773430554893,0.0
1.0832013510993146,6.953603422533835,-3.6248020266489718,0.0
1.0836178068283033,6.952093722886857,-3.625426710242455,0.0
1.0840342625572919,6.950583763086818,-3.6260513938359376,0.0
1.0844507182862804,6.949073543133717,-3.6266760774294204,0.0
1.084867174015269,6.947563063027554,-3.6273007610229038,0.0
1.0852836297442576,6.946052322768331,-3.6279254446163867,0.0
1.0857000854732461,6.944541322356047,-3.628550128209869,0.0
1.0861165412022349,6.943030061790701,-3.6291748118033524,0.0
1.0865329969312234,6.941518541072294,-3.629799495396835,0.0
1.086949452660212,6.940006760200825,-3.6304241789903178,0.0
1.0873659083892007,6.938494719176295,-3.631048862583801,0.0
1.0877823641181892,6.9369824179987045,-3.631673546177284,0.0
1.0881988198471777,6.9354698566680515,-3.6322982297707664,0.0
1.0886152755761662,6.9339570351843385,-3.6329229133642493,0.0
1.089031731305155,6.932443953547563,-3.633547596957732,0.0
1.0894481870341435,6.930930611757726,-3.634172280551215,0.0
1.089864642763132,6.929417009814829,-3.634796964144698,0.0
1.0902810984921207,6.92790314771887,-3.6354216477381813,0.0
1.0906975542211093,6.926389025469849,-3.6360463313316638,0.0
1.0911140099500978,6.924874643067768,-3.6366710149251467,0.0
1.0915304656790865,6.923360000512624,-3.6372956985186295,0.0
1.091946921408075,6.92184509780442,-3.6379203821121124,0.0
1.0923633771370636,6.920329934943155,-3.6385450657055953,0.0
1.0927798328660523,6.918814511928828,-3.6391697492990787,0.0
1.0931962885950408,6.91729882876144,-3.639794432892561,0.0
1.0936127443240293,6.91578288544099,-3.640419116486044,0.0
1.094029200053018,6.914266681967479,-3.641043800079527,0.0
1.0944456557820066,6.912750218340907,-3.6416684836730098,0.0
1.094862111510995,6.911233494561274,-3.6422931672664927,0.0
1.0952785672399836,6.909716510628579,-3.6429178508599755,0.0
1.0956950229689724,6.908199266542823,-3.6435425344534584,0.0
1.0961114786979609,6.9066817623040055,-3.6441672180469413,0.0
1.0965279344269494,6.905163997912127,-3.644791901640424,0.0
1.0969443901559381,6.903645973367187,-3.645416585233907,0.0
1.0973608458849267,6.902127688669186,-3.64604126882739,0.0
1.0977773016139152,6.900609143818123,-3.646665952420873,0.0
1.098193757342904,6.899090338813998,-3.6472906360143558,0.0
1.0986102130718924,6.897571273656814,-3.6479153196078387,0.0
1.099026668800881,6.896051948346567,-3.6485400032013215,0.0
1.0994431245298697,6.894532362883258,-3.6491646867948044,0.0
1.0998595802588582,6.8930125172668895,-3.6497893703882873,0.0
1.1002760359878467,6.89149241149746,-3.65041405398177,0.0
1.1006924917168353,6.889972045574968,-3.651038737575253,0.0
1.101108947445824,6.888451419499415,-3.651663421168736,0.0
1.1015254031748125,6.8869305332707995,-3.652288104762219,0.0
1.101941858903801,6.885409386889124,-3.6529127883557013,0.0
1.1023583146327898,6.8838879803543875,-3.6535374719491847,0.0
1.1027747703617783,6.882366313666589,-3.6541621555426675,0.0
1.1031912260907668,6.880844386825729,-3.6547868391361504,0.0
1.1036076818197555,6.879322199831808,-3.6554115227296333,0.0
1.104024137548744,6.877799752684826,-3.656036206323116,0.0
1.1044405932777326,6.876277045384782,-3.6566608899165987,0.0
1.1048570490067213,6.8747540779316765,-3.657285573510082,0.0
1.1052735047357098,6.873230850325511,-3.657910257103565,0.0
1.1056899604646984,6.8717073625662835,-3.6585349406970478,0.0
1.1061064161936869,6.870183614653995,-3.65915962429053,0.0
1.1065228719226756,6.868659606588644,-3.6597843078840135,0.0
1.1069393276516641,6.867135338370233,-3.660408991477496,0.0
1.1073557833806527,6.865610809998761,-3.661033675070979,0.0
1.1077722391096414,6.864086021474225,-3.661658358664462,0.0
1.10818869483863,6.862560972796631,-3.662283042257945,0.0
1.1086051505676184,6.861035663965974,-3.6629077258514275,0.0
1.1090216062966072,6.859510094982255,-3.663532409444911,0.0
1.1094380620255957,6.857984265845476,-3.6641570930383933,0.0
1.1098545177545842,6.856458176555636,-3.664781776631876,0.0
1.110270973483573,6.8549318271127335,-3.6654064602253595,0.0
1.1106874292125615,6.85340521751677,-3.6660311438188424,0.0
1.11110388494155,6.851878347767746,-3.666655827412325,0.0
1.1115203406705385,6.8503512178656605,-3.6672805110058078,0.0
1.1119367963995272,6.848823827810513,-3.6679051945992907,0.0
1.1123532521285158,6.8472961776023045,-3.6685298781927735,0.0
1.1127697078575043,6.845768267241034,-3.6691545617862564,0.0
1.113186163586493,6.844240096726703,-3.6697792453797398,0.0
1.1136026193154815,6.84271166605931,-3.670403928973222,0.0
1.11401907504447,6.8411829752388575,-3.671028612566705,0.0
1.1144355307734588,6.839654024265341,-3.671653296160188,0.0
1.1148519865024473,6.838124813138766,-3.672277979753671,0.0
1.1152684422314358,6.8365953418591285,-3.6729026633471538,0.0
1.1156848979604246,6.835065610426429,-3.673527346940637,0.0
1.116101353689413,6.833535618840669,-3.6741520305341195,0.0
1.1165178094184016,6.832005367101847,-3.6747767141276024,0.0
1.1169342651473901,6.830474855209964,-3.6754013977210853,0.0
1.1173507208763789,6.82894408316502,-3.676026081314568,0.0
1.1177671766053674,6.827413050967015,-3.676650764908051,0.0
1.118183632334356,6.825881758615948,-3.677275448501534,0.0
1.1186000880633447,6.824350206111819,-3.677900132095017,0.0
1.1190165437923332,6.82281839345463,-3.6785248156884998,0.0
1.1194329995213217,6.821286320644379,-3.6791494992819826,0.0
1.1198494552503104,6.819753987681066,-3.6797741828754655,0.0
1.120265910979299,6.818221394564693,-3.6803988664689484,0.0
1.1206823667082875,6.8166885412952585,-3.6810235500624313,0.0
1.1210988224372762,6.815155427872762,-3.681648233655914,0.0
1.1215152781662647,6.8136220542972055,-3.682272917249397,0.0
1.1219317338952532,6.812088420568586,-3.68289760084288,0.0
1.1223481896242418,6.810554526686907,-3.6835222844363624,0.0
1.1227646453532305,6.809020372652165,-3.6841469680298458,0.0
1.123181101082219,6.807485958464363,-3.6847716516233286,0.0
1.1235975568112075,6.805951284123498,-3.6853963352168115,0.0
1.1240140125401963,6.804416349629573,-3.6860210188102944,0.0
1.1244304682691848,6.802881154982587,-3.6866457024037773,0.0
1.1248469239981733,6.801345700182539,-3.6872703859972598,0.0
1.125263379727162,6.799809985229429,-3.687895069590743,0.0
1.1256798354561506,6.79827401012326,-3.688519753184226,0.0
1.126096291185139,6.796737774864027,-3.689144436777709,0.0
1.1265127469141278,6.795201279451733,-3.6897691203711918,0.0
1.1269292026431164,6.793664523886379,-3.6903938039646746,0.0
1.1273456583721049,6.792127508167964,-3.691018487558157,0.0
1.1277621141010936,6.790590232296487,-3.6916431711516404,0.0
1.1281785698300821,6.789052696271948,-3.6922678547451233,0.0
1.1285950255590707,6.787514900094349,-3.692892538338606,0.0
1.1290114812880592,6.785976843763688,-3.6935172219320886,0.0
1.129427937017048,6.784438527279965,-3.694141905525572,0.0
1.1298443927460364,6.782899950643182,-3.6947665891190544,0.0
1.130260848475025,6.781361113853338,-3.6953912727125373,0.0
1.1306773042040137,6.779822016910431,-3.6960159563060206,0.0
1.1310937599330022,6.778282659814463,-3.6966406398995035,0.0
1.1315102156619907,6.776743042565435,-3.697265323492986,0.0
1.1319266713909795,6.775203165163344,-3.6978900070864693,0.0
1.132343127119968,6.773663027608193,-3.6985146906799518,0.0
1.1327595828489565,6.772122629899981,-3.6991393742734346,0.0
1.1331760385779452,6.7705819720387055,-3.699764057866918,0.0
1.1335924943069338,6.76904105402437,-3.700388741460401,0.0
1.1340089500359223,6.767499875856974,-3.7010134250538833,0.0
1.1344254057649108,6.765958437536517,-3.701638108647366,0.0
1.1348418614938995,6.764416739062996,-3.702262792240849,0.0
1.135258317222888,6.762874780436416,-3.702887475834332,0.0
1.1356747729518766,6.761332561656775,-3.703512159427815,0.0
1.1360912286808653,6.759790082724071,-3.704136843021298,0.0
1.1365076844098538,6.758247343638306,-3.7047615266147806,0.0
1.1369241401388424,6.7567043443994805,-3.7053862102082635,0.0
1.137340595867831,6.755161085007593,-3.7060108938017464,0.0
1.1377570515968196,6.753617565462645,-3.7066355773952293,0.0
1.1381735073258081,6.752073785764635,-3.707260260988712,0.0
1.1385899630547969,6.750529745913564,-3.7078849445821955,0.0
1.1390064187837854,6.748985445909431,-3.708509628175678,0.0
1.139422874512774,6.747440885752238,-3.709134311769161,0.0
1.1398393302417624,6.745896065441983,-3.7097589953626438,0.0
1.1402557859707512,6.7443509849786665,-3.7103836789561266,0.0
1.1406722416997397,6.742805644362289,-3.7110083625496095,0.0
1.1410886974287282,6.74126004359285,-3.7116330461430924,0.0
1.141505153157717,6.739714182670349,-3.7122577297365753,0.0
1.1419216088867055,6.738168061594788,-3.712882413330058,0.0
1.142338064615694,6.736621680366165,-3.713507096923541,0.0
1.1427545203446827,6.73507503898448,-3.714131780517024,0.0
1.1431709760736712,6.733528137449735,-3.714756464110507,0.0
1.1435874318026598,6.731980975761928,-3.7153811477039898,0.0
1.1440038875316485,6.73043355392106,-3.7160058312974726,0.0
1.144420343260637,6.7288858719271305,-3.7166305148909555,0.0
1.1448367989896255,6.7273379297801394,-3.7172551984844384,0.0
1.145253254718614,6.7257897274800875,-3.717879882077921,0.0
1.1456697104476028,6.724241265026974,-3.718504565671404,0.0
1.1460861661765913,6.722692542420799,-3.719129249264887,0.0
1.1465026219055798,6.721143559661564,-3.71975393285837,0.0
1.1469190776345686,6.719594316749266,-3.720378616451853,0.0
1.147335533363557,6.718044813683907,-3.7210033000453357,0.0
1.1477519890925456,6.716495050465488,-3.721627983638818,0.0
1.1481684448215344,6.714945027094005,-3.7222526672323015,0.0
1.1485849005505229,6.713394743569463,-3.7228773508257844,0.0
1.1490013562795114,6.71184419989186,-3.7235020344192673,0.0
1.1494178120085001,6.710293396061194,-3.72412671801275,0.0
1.1498342677374886,6.708742332077468,-3.724751401606233,0.0
1.1502507234664772,6.70719100794068,-3.7253760851997155,0.0
1.1506671791954657,6.705639423650831,-3.7260007687931984,0.0
1.1510836349244544,6.70408757920792,-3.7266254523866817,0.0
1.151500090653443,6.702535474611949,-3.7272501359801646,0.0
1.1519165463824315,6.700983109862916,-3.727874819573647,0.0
1.1523330021114202,6.699430484960821,-3.7284995031671304,0.0
1.1527494578404087,6.697877599905666,-3.729124186760613,0.0
1.1531659135693972,6.696324454697448,-3.7297488703540957,0.0
1.153582369298386,6.69477104933617,-3.730373553947579,0.0
1.1539988250273745,6.69321738382183,-3.730998237541062,0.0
1.154415280756363,6.69166345815443,-3.7316229211345444,0.0
1.1548317364853518,6.690109272333967,-3.7322476047280277,0.0
1.1552481922143403,6.688554826360443,-3.73287228832151,0.0
1.1556646479433288,6.687000120233859,-3.733496971914993,0.0
1.1560811036723173,6.685445153954213,-3.734121655508476,0.0
1.156497559401306,6.683889927521505,-3.7347463391019593,0.0
1.1569140151302946,6.682334440935737,-3.7353710226954417,0.0
1.157330470859283,6.680778694196906,-3.7359957062889246,0.0
1.1577469265882718,6.679222687305014,-3.7366203898824075,0.0
1.1581633823172603,6.677666420260062,-3.7372450734758904,0.0
1.1585798380462489,6.676109893062048,-3.7378697570693733,0.0
1.1589962937752376,6.674553105710972,-3.7384944406628566,0.0
1.1594127495042261,6.672996058206836,-3.739119124256339,0.0
1.1598292052332146,6.671438750549638,-3.739743807849822,0.0
1.1602456609622034,6.669881182739378,-3.740368491443305,0.0
1.160662116691192,6.668323354776058,-3.7409931750367877,0.0
1.1610785724201804,6.6667652666596755,-3.7416178586302706,0.0
1.161495028149169,6.665206918390233,-3.7422425422237535,0.0
1.1619114838781577,6.663648309967728,-3.7428672258172364,0.0
1.1623279396071462,6.662089441392162,-3.7434919094107193,0.0
1.1627443953361347,6.660530312663536,-3.744116593004202,0.0
1.1631608510651235,6.658970923781846,-3.744741276597685,0.0
1.163577306794112,6.657411274747097,-3.745365960191168,0.0
1.1639937625231005,6.655851365559286,-3.745990643784651,0.0
1.1644102182520892,6.654291196218413,-3.7466153273781337,0.0
1.1648266739810778,6.6527307667244795,-3.7472400109716166,0.0
1.1652431297100663,6.651170077077484,-3.7478646945650995,0.0
1.165659585439055,6.649609127277428,-3.7484893781585824,0.0
1.1660760411680435,6.648047917324311,-3.7491140617520653,0.0
1.166492496897032,6.646486447218131,-3.749738745345548,0.0
1.1669089526260208,6.644924716958891,-3.750363428939031,0.0
1.1673254083550093,6.64336272654659,-3.750988112532514,0.0
1.1677418640839978,6.641800475981227,-3.751612796125997,0.0
1.1681583198129863,6.640237965262803,-3.7522374797194793,0.0
1.168574775541975,6.6386751943913165,-3.7528621633129626,0.0
1.1689912312709636,6.63711216336677,-3.7534868469064455,0.0
1.1694076869999521,6.635548872189162,-3.7541115304999284,0.0
1.1698241427289409,6.633985320858493,-3.7547362140934113,0.0
1.1702405984579294,6.632421509374762,-3.755360897686894,0.0
1.170657054186918,6.63085743773797,-3.7559855812803766,0.0
1.1710735099159066,6.629293105948116,-3.75661026487386,0.0
1.1714899656448952,6.627728514005201,-3.757234948467343,0.0
1.1719064213738837,6.626163661909226,-3.7578596320608257,0.0
1.1723228771028724,6.624598549660188,-3.7584843156543086,0.0
1.172739332831861,6.6230331772580895,-3.7591089992477915,0.0
1.1731557885608495,6.62146754470293,-3.759733682841274,0.0
1.173572244289838,6.6199016519947085,-3.760358366434757,0.0
1.1739887000188267,6.618335499133425,-3.76098305002824,0.0
1.1744051557478152,6.616769086119082,-3.761607733621723,0.0
1.1748216114768038,6.615202412951676,-3.7622324172152055,0.0
1.1752380672057925,6.61363547963121,-3.762857100808689,0.0
1.175654522934781,6.612068286157682,-3.7634817844021713,0.0
1.1760709786637695,6.610500832531093,-3.764106467995654,0.0
1.1764874343927583,6.608933118751443,-3.7647311515891375,0.0
1.1769038901217468,6.607365144818731,-3.7653558351826204,0.0
1.1773203458507353,6.605796910732958,-3.765980518776103,0.0
1.177736801579724,6.604228416494124,-3.766605202369586,0.0
1.1781532573087126,6.602659662102228,-3.7672298859630686,0.0
1.178569713037701,6.601090647557271,-3.7678545695565515,0.0
1.1789861687666896,6.599521372859253,-3.7684792531500344,0.0
1.1794026244956783,6.597951838008173,-3.7691039367435177,0.0
1.1798190802246669,6.5963820430040325,-3.769728620337,0.0
1.1802355359536554,6.59481198784683,-3.770353303930483,0.0
1.1806519916826441,6.593241672536566,-3.770977987523966,0.0
1.1810684474116326,6.591671097073242,-3.771602671117449,0.0
1.1814849031406212,6.590100261456856,-3.7722273547109317,0.0
1.18190135886961,6.588529165687407,-3.772852038304415,0.0
1.1823178145985984,6.586957809764899,-3.7734767218978975,0.0
1.182734270327587,6.585386193689329,-3.7741014054913804,0.0
1.1831507260565757,6.583814317460697,-3.7747260890848633,0.0
1.1835671817855642,6.582242181079005,-3.775350772678346,0.0
1.1839836375145527,6.58066978454425,-3.775975456271829,0.0
1.1844000932435412,6.579097127856436,-3.776600139865312,0.0
1.18481654897253,6.577524211015558,-3.777224823458795,0.0
1.1852330047015185,6.575951034021621,-3.7778495070522777,0.0
1.185649460430507,6.574377596874622,-3.7784741906457606,0.0
1.1860659161594957,6.572803899574561,-3.7790988742392435,0.0
1.1864823718884843,6.571229942121439,-3.7797235578327264,0.0
1.1868988276174728,6.569655724515256,-3.7803482414262093,0.0
1.1873152833464615,6.568081246756011,-3.780972925019692,0.0
1.18773173907545,6.566506508843705,-3.781597608613175,0.0
1.1881481948044386,6.564931510778338,-3.782222292206658,0.0
1.1885646505334273,6.56335625255991,-3.782846975800141,0.0
1.1889811062624158,6.56178073418842,-3.7834716593936237,0.0
1.1893975619914043,6.560204955663869,-3.7840963429871066,0.0
1.1898140177203929,6.558628916986256,-3.7847210265805895,0.0
1.1902304734493816,6.557052618155582,-3.7853457101740724,0.0
1.1906469291783701,6.5554760591718475,-3.7859703937675553,0.0
1.1910633849073586,6.553899240035052,-3.7865950773610377,0.0
1.1914798406363474,6.552322160745193,-3.787219760954521,0.0
1.191896296365336,6.550744821302275,-3.787844444548004,0.0
1.1923127520943244,6.549167221706295,-3.788469128141487,0.0
1.1927292078233132,6.547589361957253,-3.7890938117349697,0.0
1.1931456635523017,6.54601124205515,-3.7897184953284526,0.0
1.1935621192812902,6.5444328619999865,-3.790343178921935,0.0
1.193978575010279,6.54285422179176,-3.7909678625154184,0.0
1.1943950307392674,6.541275321430473,-3.7915925461089013,0.0
1.194811486468256,6.539696160916126,-3.792217229702384,0.0
1.1952279421972445,6.538116740248716,-3.7928419132958666,0.0
1.1956443979262332,6.536537059428245,-3.79346659688935,0.0
1.1960608536552217,6.534957118454713,-3.7940912804828324,0.0
1.1964773093842103,6.53337691732812,-3.7947159640763153,0.0
1.196893765113199,6.531796456048465,-3.7953406476697986,0.0
1.1973102208421875,6.530215734615749,-3.7959653312632815,0.0
1.197726676571176,6.528634753029972,-3.796590014856764,0.0
1.1981431323001648,6.5270535112911325,-3.7972146984502473,0.0
1.1985595880291533,6.525472009399233,-3.7978393820437297,0.0
1.1989760437581418,6.523890247354272,-3.7984640656372126,0.0
1.1993924994871306,6.522308225156249,-3.799088749230696,0.0
1.199808955216119,6.520725942805165,-3.799713432824179,0.0
1.2002254109451076,6.5191434003010205,-3.8003381164176613,0.0
1.2006418666740961,6.517560597643814,-3.800962800011144,0.0
1.2010583224030849,6.515977534833546,-3.801587483604627,0.0
1.2014747781320734,6.514394211870217,-3.80221216719811,0.0
1.201891233861062,6.512810628753827,-3.802836850791593,0.0
1.2023076895900506,6.511226785484375,-3.803461534385076,0.0
1.2027241453190392,6.509642682061862,-3.8040862179785586,0.0
1.2031406010480277,6.508058318486288,-3.8047109015720415,0.0
1.2035570567770164,6.506473694757652,-3.8053355851655244,0.0
1.203973512506005,6.504888810875954,-3.8059602687590073,0.0
1.2043899682349934,6.503303666841196,-3.80658495235249,0.0
1.2048064239639822,6.501718262653377,-3.8072096359459735,0.0
1.2052228796929707,6.500132598312496,-3.807834319539456,0.0
1.2056393354219592,6.498546673818554,-3.808459003132939,0.0
1.206055791150948,6.49696048917155,-3.8090836867264217,0.0
1.2064722468799365,6.495374044371485,-3.8097083703199046,0.0
1.206888702608925,6.493787339418359,-3.8103330539133875,0.0
1.2073051583379135,6.492200374312172,-3.8109577375068704,0.0
1.2077216140669023,6.490613149052923,-3.8115824211003533,0.0
1.2081380697958908,6.4890256636406125,-3.812207104693836,0.0
1.2085545255248793,6.487437918075242,-3.812831788287319,0.0
1.208970981253868,6.485849912356809,-3.813456471880802,0.0
1.2093874369828566,6.484261646485315,-3.814081155474285,0.0
1.209803892711845,6.48267312046076,-3.8147058390677677,0.0
1.2102203484408338,6.481084334283143,-3.8153305226612506,0.0
1.2106368041698223,6.4794952879524645,-3.8159552062547335,0.0
1.2110532598988109,6.477905981468726,-3.8165798898482164,0.0
1.2114697156277996,6.476316414831924,-3.8172045734416993,0.0
1.2118861713567881,6.4747265880420635,-3.817829257035182,0.0
1.2123026270857766,6.47313650109914,-3.818453940628665,0.0
1.2127190828147651,6.471546154003156,-3.819078624222148,0.0
1.2131355385437539,6.469955546754109,-3.819703307815631,0.0
1.2135519942727424,6.468364679352002,-3.8203279914091137,0.0
1.213968450001731,6.466773551796834,-3.820952675002596,0.0
1.2143849057307197,6.4651821640886045,-3.8215773585960795,0.0
1.2148013614597082,6.463590516227313,-3.8222020421895624,0.0
1.2152178171886967,6.461998608212961,-3.8228267257830453,0.0
1.2156342729176854,6.460406440045547,-3.823451409376528,0.0
1.216050728646674,6.458814011725072,-3.824076092970011,0.0
1.2164671843756625,6.457221323251536,-3.8247007765634935,0.0
1.2168836401046512,6.455628374624938,-3.825325460156977,0.0
1.2173000958336397,6.454035165845279,-3.8259501437504597,0.0
1.2177165515626283,6.452441696912559,-3.8265748273439426,0.0
1.2181330072916168,6.450847967826778,-3.827199510937425,0.0
1.2185494630206055,6.449253978587935,-3.8278241945309084,0.0
1.218965918749594,6.4476597291960305,-3.828448878124391,0.0
1.2193823744785826,6.446065219651065,-3.8290735617178737,0.0
1.2197988302075713,6.444470449953037,-3.829698245311357,0.0
1.2202152859365598,6.4428754201019505,-3.83032292890484,0.0
1.2206317416655483,6.441280130097801,-3.8309476124983224,0.0
1.221048197394537,6.4396845799405895,-3.8315722960918057,0.0
1.2214646531235256,6.438088769630317,-3.832196979685288,0.0
1.221881108852514,6.436492699166985,-3.832821663278771,0.0
1.2222975645815028,6.434896368550589,-3.8334463468722544,0.0
1.2227140203104914,6.433299777781134,-3.8340710304657373,0.0
1.2231304760394799,6.431702926858617,-3.8346957140592197,0.0
1.2235469317684684,6.430105815783039,-3.8353203976527026,0.0
1.2239633874974571,6.428508444554398,-3.8359450812461855,0.0
1.2243798432264457,6.426910813172697,-3.8365697648396684,0.0
1.2247962989554342,6.425312921637935,-3.8371944484331513,0.0
1.225212754684423,6.42371476995011,-3.8378191320266346,0.0
1.2256292104134114,6.422116358109225,-3.838443815620117,0.0
1.2260456661424,6.420517686115279,-3.8390684992136,0.0
1.2264621218713887,6.418918753968271,-3.839693182807083,0.0
1.2268785776003772,6.417319561668202,-3.8403178664005657,0.0
1.2272950333293657,6.415720109215072,-3.8409425499940486,0.0
1.2277114890583545,6.41412039660888,-3.841567233587532,0.0
1.228127944787343,6.412520423849626,-3.8421919171810144,0.0
1.2285444005163315,6.410920190937313,-3.8428166007744973,0.0
1.22896085624532,6.409319697871937,-3.84344128436798,0.0
1.2293773119743088,6.4077189446534994,-3.844065967961463,0.0
1.2297937677032973,6.406117931282002,-3.844690651554946,0.0
1.2302102234322858,6.404516657757442,-3.845315335148429,0.0
1.2306266791612746,6.402915124079821,-3.8459400187419117,0.0
1.231043134890263,6.401313330249139,-3.8465647023353946,0.0
1.2314595906192516,6.399711276265396,-3.8471893859288775,0.0
1.2318760463482403,6.398108962128591,-3.8478140695223604,0.0
1.2322925020772288,6.396506387838724,-3.8484387531158433,0.0
1.2327089578062174,6.394903553395798,-3.849063436709326,0.0
1.233125413535206,6.393300458799808,-3.849688120302809,0.0
1.2335418692641946,6.391697104050758,-3.850312803896292,0.0
1.2339583249931831,6.390093489148647,-3.850937487489775,0.0
1.2343747807221717,6.388489614093475,-3.8515621710832573,0.0
1.2347912364511604,6.38688547888524,-3.8521868546767406,0.0
1.235207692180149,6.385281083523945,-3.8528115382702235,0.0
1.2356241479091374,6.383676428009588,-3.8534362218637064,0.0
1.2360406036381262,6.38207151234217,-3.8540609054571893,0.0
1.2364570593671147,6.380466336521691,-3.854685589050672,0.0
1.2368735150961032,6.378860900548151,-3.8553102726441546,0.0
1.237289970825092,6.377255204421548,-3.855934956237638,0.0
1.2377064265540805,6.375649248141886,-3.856559639831121,0.0
1.238122882283069,6.374043031709161,-3.8571843234246037,0.0
1.2385393380120577,6.372436555123375,-3.8578090070180866,0.0
1.2389557937410463,6.370829818384529,-3.8584336906115695,0.0
1.2393722494700348,6.36922282149262,-3.859058374205052,0.0
1.2397887051990233,6.36761556444765,-3.859683057798535,0.0
1.240205160928012,6.366008047249618,-3.860307741392018,0.0
1.2406216166570005,6.3644002698985265,-3.860932424985501,0.0
1.241038072385989,6.362792232394373,-3.8615571085789835,0.0
1.2414545281149778,6.3611839347371575,-3.862181792172467,0.0
1.2418709838439663,6.359575376926882,-3.8628064757659493,0.0
1.2422874395729548,6.357966558963544,-3.863431159359432,0.0
1.2427038953019436,6.356357480847144,-3.8640558429529155,0.0
1.243120351030932,6.354748142577685,-3.8646805265463984,0.0
1.2435368067599206,6.353138544155163,-3.865305210139881,0.0
1.2439532624889094,6.351528685579581,-3.865929893733364,0.0
1.2443697182178979,6.349918566850937,-3.8665545773268466,0.0
1.2447861739468864,6.348308187969231,-3.8671792609203295,0.0
1.2452026296758751,6.346697548934464,-3.867803944513813,0.0
1.2456190854048637,6.345086649746636,-3.8684286281072957,0.0
1.2460355411338522,6.343475490405747,-3.869053311700778,0.0
1.2464519968628407,6.341864070911797,-3.869677995294261,0.0
1.2468684525918294,6.340252391264784,-3.870302678887744,0.0
1.247284908320818,6.338640451464711,-3.870927362481227,0.0
1.2477013640498065,6.337028251511576,-3.8715520460747097,0.0
1.2481178197787952,6.33541579140538,-3.872176729668193,0.0
1.2485342755077837,6.333803071146122,-3.8728014132616755,0.0
1.2489507312367722,6.332190090733804,-3.8734260968551584,0.0
1.249367186965761,6.330576850168423,-3.8740507804486413,0.0
1.2497836426947495,6.3289633494499835,-3.874675464042124,0.0
1.250200098423738,6.327349588578481,-3.875300147635607,0.0
1.2506165541527268,6.325735567553917,-3.8759248312290904,0.0
1.2510330098817153,6.3241212863762915,-3.876549514822573,0.0
1.2514494656107038,6.322506745045605,-3.8771741984160557,0.0
1.2518659213396923,6.320891943561858,-3.8777988820095386,0.0
1.252282377068681,6.319276881925048,-3.8784235656030215,0.0
1.2526988327976696,6.317661560135178,-3.8790482491965044,0.0
1.253115288526658,6.316045978192246,-3.8796729327899873,0.0
1.2535317442556468,6.314430136096253,-3.88029761638347,0.0
1.2539481999846354,6.312814033847199,-3.880922299976953,0.0
1.2543646557136239,6.3111976714450835,-3.881546983570436,0.0
1.2547811114426126,6.309581048889906,-3.882171667163919,0.0
1.2551975671716011,6.307964166181668,-3.8827963507574017,0.0
1.2556140229005897,6.3063470233203685,-3.8834210343508846,0.0
1.2560304786295784,6.3047296203060075,-3.8840457179443675,0.0
1.256446934358567,6.303111957138586,-3.8846704015378504,0.0
1.2568633900875554,6.301494033818102,-3.8852950851313333,0.0
1.257279845816544,6.2998758503445575,-3.8859197687248157,0.0
1.2576963015455327,6.298257406717951,-3.886544452318299,0.0
1.2581127572745212,6.296638702938283,-3.887169135911782,0.0
1.2585292130035097,6.295019739005555,-3.887793819505265,0.0
1.2589456687324985,6.293400514919765,-3.8884185030987477,0.0
1.259362124461487,6.291781030680914,-3.8890431866922306,0.0
1.2597785801904755,6.290161286289001,-3.889667870285713,0.0
1.2601950359194642,6.288541281744027,-3.8902925538791964,0.0
1.2606114916484528,6.286921017045992,-3.8909172374726793,0.0
1.2610279473774413,6.285300492194896,-3.891541921066162,0.0
1.26144440310643,6.283679707190737,-3.892166604659645,0.0
1.2618608588354185,6.282058662033518,-3.892791288253128,0.0
1.262277314564407,6.280437356723238,-3.8934159718466104,0.0
1.2626937702933956,6.2788157912598965,-3.8940406554400933,0.0
1.2631102260223843,6.277193965643493,-3.8946653390335766,0.0
1.2635266817513728,6.275571879874028,-3.8952900226270595,0.0
1.2639431374803614,6.273949533951503,-3.895914706220542,0.0
1.26435959320935,6.272326927875914,-3.8965393898140253,0.0
1.2647760489383386,6.270704061647267,-3.8971640734075077,0.0
1.2651925046673271,6.269080935265557,-3.8977887570009906,0.0
1.2656089603963159,6.2674575487307855,-3.898413440594474,0.0
1.2660254161253044,6.265833902042954,-3.899038124187957,0.0
1.266441871854293,6.2642099952020605,-3.8996628077814393,0.0
1.2668583275832817,6.262585828208104,-3.9002874913749226,0.0
1.2672747833122702,6.260961401061088,-3.900912174968405,0.0
1.2676912390412587,6.259336713761011,-3.901536858561888,0.0
1.2681076947702472,6.257711766307873,-3.902161542155371,0.0
1.268524150499236,6.256086558701671,-3.902786225748854,0.0
1.2689406062282245,6.254461090942411,-3.9034109093423366,0.0
1.269357061957213,6.252835363030088,-3.9040355929358195,0.0
1.2697735176862017,6.251209374964704,-3.9046602765293024,0.0
1.2701899734151902,6.249583126746258,-3.9052849601227853,0.0
1.2706064291441788,6.247956618374752,-3.905909643716268,0.0
1.2710228848731675,6.246329849850183,-3.9065343273097515,0.0
1.271439340602156,6.244702821172554,-3.907159010903234,0.0
1.2718557963311445,6.243075532341864,-3.907783694496717,0.0
1.2722722520601333,6.2414479833581105,-3.9084083780901997,0.0
1.2726887077891218,6.239820174221298,-3.9090330616836826,0.0
1.2731051635181103,6.238192104931423,-3.9096577452771655,0.0
1.2735216192470988,6.236563775488488,-3.9102824288706484,0.0
1.2739380749760876,6.23493518589249,-3.9109071124641313,0.0
1.274354530705076,6.233306336143432,-3.911531796057614,0.0
1.2747709864340646,6.231677226241312,-3.912156479651097,0.0
1.2751874421630534,6.230047856186131,-3.91278116324458,0.0
1.2756038978920419,6.228418225977888,-3.913405846838063,0.0
1.2760203536210304,6.226788335616584,-3.9140305304315457,0.0
1.2764368093500191,6.225158185102218,-3.9146552140250286,0.0
1.2768532650790076,6.2235277744347925,-3.9152798976185115,0.0
1.2772697208079962,6.221897103614305,-3.9159045812119944,0.0
1.277686176536985,6.2202661726407555,-3.9165292648054773,0.0
1.2781026322659734,6.218634981514146,-3.91715394839896,0.0
1.278519087994962,6.217003530234474,-3.917778631992443,0.0
1.2789355437239505,6.215371818801741,-3.918403315585926,0.0
1.2793519994529392,6.213739847215947,-3.919027999179409,0.0
1.2797684551819277,6.212107615477091,-3.9196526827728917,0.0
1.2801849109109162,6.210475123585175,-3.920277366366374,0.0
1.280601366639905,6.208842371540196,-3.9209020499598575,0.0
1.2810178223688935,6.207209359342157,-3.9215267335533404,0.0
1.281434278097882,6.205576086991056,-3.9221514171468232,0.0
1.2818507338268708,6.203942554486893,-3.922776100740306,0.0
1.2822671895558593,6.20230876182967,-3.923400784333789,0.0
1.2826836452848478,6.200674709019386,-3.9240254679272715,0.0
1.2831001010138365,6.199040396056039,-3.924650151520755,0.0
1.283516556742825,6.197405822939632,-3.9252748351142377,0.0
1.2839330124718136,6.195770989670163,-3.9258995187077206,0.0
1.2843494682008023,6.194135896247633,-3.9265242023012035,0.0
1.2847659239297908,6.192500542672041,-3.9271488858946864,0.0
1.2851823796587794,6.190864928943389,-3.927773569488169,0.0
1.2855988353877679,6.189229055061675,-3.9283982530816517,0.0
1.2860152911167566,6.1875929210269,-3.929022936675135,0.0
1.2864317468457451,6.185956526839063,-3.929647620268618,0.0
1.2868482025747336,6.184319872498166,-3.9302723038621004,0.0
1.2872646583037224,6.1826829580042055,-3.9308969874555837,0.0
1.287681114032711,6.1810457833571855,-3.931521671049066,0.0
1.2880975697616994,6.179408348557104,-3.932146354642549,0.0
1.2885140254906882,6.177770653603961,-3.9327710382360324,0.0
1.2889304812196767,6.1761326984977565,-3.9333957218295152,0.0
1.2893469369486652,6.17449448323849,-3.9340204054229977,0.0
1.289763392677654,6.172856007826163,-3.934645089016481,0.0
1.2901798484066425,6.171217272260774,-3.9352697726099635,0.0
1.290596304135631,6.1695782765423255,-3.9358944562034464,0.0
1.2910127598646195,6.167939020670815,-3.9365191397969292,0.0
1.2914292155936082,6.166299504646242,-3.9371438233904126,0.0
1.2918456713225968,6.164659728468608,-3.937768506983895,0.0
1.2922621270515853,6.1630196921379135,-3.938393190577378,0.0
1.292678582780574,6.161379395654157,-3.939017874170861,0.0
1.2930950385095625,6.15973883901734,-3.9396425577643437,0.0
1.293511494238551,6.1580980222274615,-3.9402672413578266,0.0
1.2939279499675398,6.15645694528452,-3.94089192495131,0.0
1.2943444056965283,6.154815608188519,-3.9415166085447924,0.0
1.2947608614255168,6.153174010939456,-3.9421412921382752,0.0
1.2951773171545056,6.151532153537332,-3.942765975731758,0.0
1.295593772883494,6.149890035982146,-3.943390659325241,0.0
1.2960102286124826,6.148247658273901,-3.944015342918724,0.0
1.2964266843414711,6.146605020412593,-3.944640026512207,0.0
1.2968431400704599,6.144962122398223,-3.9452647101056897,0.0
1.2972595957994484,6.143318964230792,-3.9458893936991726,0.0
1.297676051528437,6.1416755459103,-3.9465140772926555,0.0
1.2980925072574256,6.140031867436747,-3.9471387608861384,0.0
1.2985089629864142,6.138387928810133,-3.9477634444796212,0.0
1.2989254187154027,6.136743730030457,-3.948388128073104,0.0
1.2993418744443914,6.135099271097719,-3.949012811666587,0.0
1.29975833017338,6.13345455201192,-3.94963749526007,0.0
1.3001747859023685,6.131809572773061,-3.950262178853553,0.0
1.3005912416313572,6.130164333381139,-3.9508868624470357,0.0
1.3010076973603457,6.128518833836157,-3.9515115460405186,0.0
1.3014241530893342,6.126873074138113,-3.9521362296340015,0.0
1.3018406088183228,6.125227054287008,-3.9527609132274844,0.0
1.3022570645473115,6.123580774282841,-3.9533855968209672,0.0
1.3026735202763,6.121934234125614,-3.95401028041445,0.0
1.3030899760052885,6.120287433815325,-3.9546349640079326,0.0
1.3035064317342773,6.118640373351974,-3.955259647601416,0.0
1.3039228874632658,6.1169930527355625,-3.955884331194899,0.0
1.3043393431922543,6.115345471966091,-3.9565090147883817,0.0
1.304755798921243,6.113697631043555,-3.9571336983818646,0.0
1.3051722546502316,6.11204952996796,-3.9577583819753475,0.0
1.30558871037922,6.110401168739304,-3.95838306556883,0.0
1.3060051661082088,6.108752547357585,-3.9590077491623132,0.0
1.3064216218371973,6.107103665822805,-3.959632432755796,0.0
1.3068380775661859,6.105454524134965,-3.960257116349279,0.0
1.3072545332951744,6.103805122294063,-3.9608817999427615,0.0
1.3076709890241631,6.102155460300099,-3.961506483536245,0.0
1.3080874447531516,6.100505538153074,-3.9621311671297272,0.0
1.3085039004821402,6.098855355852988,-3.96275585072321,0.0
1.308920356211129,6.097204913399841,-3.9633805343166935,0.0
1.3093368119401174,6.095554210793632,-3.9640052179101763,0.0
1.309753267669106,6.093903248034363,-3.964629901503659,0.0
1.3101697233980947,6.092252025122031,-3.965254585097142,0.0
1.3105861791270832,6.090600542056638,-3.9658792686906246,0.0
1.3110026348560717,6.088948798838185,-3.9665039522841075,0.0
1.3114190905850605,6.087296795466669,-3.967128635877591,0.0
1.311835546314049,6.085644531942092,-3.9677533194710737,0.0
1.3122520020430375,6.083992008264455,-3.968378003064556,0.0
1.312668457772026,6.082339224433756,-3.969002686658039,0.0
1.3130849135010147,6.0806861804499945,-3.969627370251522,0.0
1.3135013692300033,6.079032876313173,-3.970252053845005,0.0
1.3139178249589918,6.07737931202329,-3.9708767374384877,0.0
1.3143342806879805,6.075725487580346,-3.971501421031971,0.0
1.314750736416969,6.07407140298434,-3.9721261046254535,0.0
1.3151671921459576,6.072417058235273,-3.9727507882189363,0.0
1.3155836478749463,6.070762453333145,-3.9733754718124192,0.0
1.3160001036039348,6.069107588277955,-3.974000155405902,0.0
1.3164165593329233,6.067452463069705,-3.974624838999385,0.0
1.316833015061912,6.065797077708392,-3.9752495225928683,0.0
1.3172494707909006,6.064141432194018,-3.975874206186351,0.0
1.3176659265198891,6.062485526526583,-3.9764988897798337,0.0
1.3180823822488779,6.060829360706086,-3.9771235733733166,0.0
1.3184988379778664,6.059172934732529,-3.9777482569667995,0.0
1.318915293706855,6.057516248605911,-3.9783729405602823,0.0
1.3193317494358434,6.055859302326231,-3.9789976241537652,0.0
1.3197482051648322,6.054202095893489,-3.979622307747248,0.0
1.3201646608938207,6.052544629307686,-3.980246991340731,0.0
1.3205811166228092,6.050886902568823,-3.980871674934214,0.0
1.320997572351798,6.049228915676896,-3.981496358527697,0.0
1.3214140280807865,6.04757066863191,-3.9821210421211797,0.0
1.321830483809775,6.045912161433862,-3.9827457257146626,0.0
1.3222469395387637,6.0442533940827525,-3.9833704093081455,0.0
1.3226633952677522,6.042594366578582,-3.9839950929016283,0.0
1.3230798509967407,6.0409350789213505,-3.9846197764951112,0.0
1.3234963067257295,6.039275531111056,-3.985244460088594,0.0
1.323912762454718,6.037615723147702,-3.985869143682077,0.0
1.3243292181837065,6.0359556550312865,-3.98649382727556,0.0
1.324745673912695,6.034295326761809,-3.987118510869043,0.0
1.3251621296416838,6.03263473833927,-3.9877431944625257,0.0
1.3255785853706723,6.030973889763671,-3.9883678780560086,0.0
1.3259950410996608,6.02931278103501,-3.988992561649491,0.0
1.3264114968286496,6.027651412153287,-3.9896172452429743,0.0
1.326827952557638,6.025989783118503,-3.9902419288364572,0.0
1.3272444082866266,6.024327893930659,-3.99086661242994,0.0
1.3276608640156153,6.022665744589752,-3.991491296023423,0.0
1.3280773197446039,6.021003335095784,-3.992115979616906,0.0
1.3284937754735924,6.019340665448755,-3.9927406632103883,0.0
1.3289102312025811,6.017677735648665,-3.9933653468038717,0.0
1.3293266869315696,6.016014545695513,-3.9939900303973546,0.0
1.3297431426605582,6.0143510955893005,-3.9946147139908375,0.0
1.3301595983895467,6.012687385330027,-3.99523939758432,0.0
1.3305760541185354,6.01102341491769,-3.9958640811778032,0.0
1.330992509847524,6.009359184352293,-3.9964887647712857,0.0
1.3314089655765124,6.007694693633836,-3.9971134483647686,0.0
1.3318254213055012,6.006029942762316,-3.997738131958252,0.0
1.3322418770344897,6.004364931737735,-3.998362815551735,0.0
1.3326583327634782,6.0026996605600935,-3.9989874991452172,0.0
1.333074788492467,6.00103412922939,-3.9996121827387006,0.0
1.3334912442214555,5.999368337745625,-4.000236866332183,0.0
1.333907699950444,5.997702286108799,-4.000861549925666,0.0
1.3343241556794327,5.996035974318911,-4.001486233519149,0.0
1.3347406114084213,5.994369402375963,-4.002110917112632,0.0
1.3351570671374098,5.992702570279953,-4.002735600706115,0.0
1.3355735228663983,5.9910354780308825,-4.003360284299598,0.0
1.335989978595387,5.989368125628749,-4.00398496789308,0.0
1.3364064343243756,5.987700513073555,-4.004609651486563,0.0
1.336822890053364,5.9860326403653,-4.005234335080046,0.0
1.3372393457823528,5.984364507503983,-4.0058590186735294,0.0
1.3376558015113413,5.982696114489606,-4.006483702267012,0.0
1.3380722572403299,5.981027461322166,-4.007108385860494,0.0
1.3384887129693186,5.979358548001666,-4.007733069453978,0.0
1.3389051686983071,5.977689374528104,-4.008357753047461,0.0
1.3393216244272956,5.976019940901481,-4.0089824366409434,0.0
1.3397380801562844,5.974350247121796,-4.009607120234427,0.0
1.340154535885273,5.97268029318905,-4.010231803827909,0.0
1.3405709916142614,5.9710100791032445,-4.010856487421393,0.0
1.34098744734325,5.969339604864376,-4.011481171014875,0.0
1.3414039030722387,5.967668870472446,-4.0121058546083574,0.0
1.3418203588012272,5.965997875927455,-4.012730538201841,0.0
1.3422368145302157,5.964326621229403,-4.013355221795324,0.0
1.3426532702592044,5.962655106378289,-4.013979905388807,0.0
1.343069725988193,5.9609833313741145,-4.014604588982289,0.0
1.3434861817171815,5.959311296216878,-4.015229272575772,0.0
1.3439026374461702,5.95763900090658,-4.015853956169256,0.0
1.3443190931751587,5.955966445443222,-4.016478639762738,0.0
1.3447355489041473,5.954293629826802,-4.017103323356221,0.0
1.345152004633136,5.95262055405732,-4.017728006949704,0.0
1.3455684603621245,5.950947218134777,-4.018352690543187,0.0
1.345984916091113,5.949273622059174,-4.01897737413667,0.0
1.3464013718201016,5.947599765830509,-4.019602057730152,0.0
1.3468178275490903,5.945925649448781,-4.0202267413236354,0.0
1.3472342832780788,5.944251272913993,-4.020851424917119,0.0
1.3476507390070673,5.9425766362261445,-4.021476108510601,0.0
1.348067194736056,5.940901739385233,-4.022100792104084,0.0
1.3484836504650446,5.939226582391261,-4.022725475697567,0.0
1.348900106194033,5.937551165244228,-4.023350159291049,0.0
1.3493165619230219,5.935875487944133,-4.023974842884533,0.0
1.3497330176520104,5.934199550490978,-4.024599526478015,0.0
1.3501494733809989,5.932523352884761,-4.0252242100714986,0.0
1.3505659291099876,5.930846895125482,-4.025848893664982,0.0
1.3509823848389761,5.929170177213142,-4.026473577258464,0.0
1.3513988405679647,5.927493199147741,-4.027098260851947,0.0
1.3518152962969532,5.925815960929279,-4.027722944445429,0.0
1.352231752025942,5.924138462557755,-4.028347628038913,0.0
1.3526482077549304,5.9224607040331705,-4.028972311632396,0.0
1.353064663483919,5.920782685355524,-4.029596995225878,0.0
1.3534811192129077,5.9191044065248155,-4.030221678819362,0.0
1.3538975749418962,5.917425867541047,-4.030846362412844,0.0
1.3543140306708847,5.915747068404217,-4.031471046006327,0.0
1.3547304863998735,5.914068009114325,-4.03209572959981,0.0
1.355146942128862,5.912388689671372,-4.032720413193293,0.0
1.3555633978578505,5.910709110075358,-4.033345096786776,0.0
1.3559798535868393,5.909029270326282,-4.033969780380259,0.0
1.3563963093158278,5.907349170424146,-4.034594463973741,0.0
1.3568127650448163,5.905668810368947,-4.035219147567224,0.0
1.357229220773805,5.903988190160687,-4.035843831160708,0.0
1.3576456765027936,5.902307309799367,-4.0364685147541906,0.0
1.358062132231782,5.900626169284985,-4.037093198347673,0.0
1.3584785879607706,5.898944768617542,-4.037717881941155,0.0
1.3588950436897593,5.897263107797037,-4.038342565534639,0.0
1.3593114994187478,5.89558118682347,-4.038967249128122,0.0
1.3597279551477364,5.893899005696844,-4.0395919327216046,0.0
1.360144410876725,5.892216564417154,-4.040216616315088,0.0
1.3605608666057136,5.890533862984405,-4.04084129990857,0.0
1.3609773223347021,5.888850901398594,-4.041465983502054,0.0
1.3613937780636909,5.88716767965972,-4.042090667095536,0.0
1.3618102337926794,5.885484197767787,-4.0427153506890185,0.0
1.362226689521668,5.883800455722792,-4.043340034282502,0.0
1.3626431452506567,5.882116453524735,-4.043964717875985,0.0
1.3630596009796452,5.880432191173617,-4.044589401469468,0.0
1.3634760567086337,5.878747668669439,-4.04521408506295,0.0
1.3638925124376222,5.877062886012198,-4.045838768656433,0.0
1.364308968166611,5.875377843201896,-4.046463452249917,0.0
1.3647254238955995,5.873692540238533,-4.047088135843399,0.0
1.365141879624588,5.872006977122109,-4.047712819436882,0.0
1.3655583353535767,5.870321153852623,-4.048337503030365,0.0
1.3659747910825653,5.868635070430076,-4.048962186623848,0.0
1.3663912468115538,5.866948726854468,-4.049586870217331,0.0
1.3668077025405425,5.865262123125798,-4.050211553810813,0.0
1.367224158269531,5.863575259244067,-4.0508362374042965,0.0
1.3676406139985195,5.861888135209275,-4.05146092099778,0.0
1.3680570697275083,5.860200751021421,-4.052085604591262,0.0
1.3684735254564968,5.8585131066805065,-4.052710288184745,0.0
1.3688899811854853,5.85682520218653,-4.053334971778228,0.0
1.3693064369144738,5.855137037539493,-4.0539596553717105,0.0
1.3697228926434626,5.853448612739394,-4.054584338965194,0.0
1.370139348372451,5.851759927786234,-4.055209022558676,0.0
1.3705558041014396,5.850070982680013,-4.05583370615216,0.0
1.3709722598304284,5.848381777420729,-4.056458389745643,0.0
1.3713887155594169,5.846692312008386,-4.057083073339125,0.0
1.3718051712884054,5.84500258644298,-4.057707756932608,0.0
1.3722216270173941,5.843312600724513,-4.058332440526091,0.0
1.3726380827463827,5.841622354852985,-4.0589571241195745,0.0
1.3730545384753712,5.839931848828397,-4.059581807713057,0.0
1.37347099420436,5.838241082650746,-4.060206491306539,0.0
1.3738874499333484,5.836550056320034,-4.060831174900023,0.0
1.374303905662337,5.834858769836261,-4.061455858493505,0.0
1.3747203613913255,5.8331672231994265,-4.0620805420869885,0.0
1.3751368171203142,5.83147541640953,-4.062705225680471,0.0
1.3755532728493027,5.829783349466574,-4.063329909273954,0.0
1.3759697285782913,5.828091022370556,-4.063954592867437,0.0
1.37638618430728,5.826398435121474,-4.06457927646092,0.0
1.3768026400362685,5.824705587719334,-4.0652039600544025,0.0
1.377219095765257,5.823012480164132,-4.065828643647885,0.0
1.3776355514942458,5.821319112455868,-4.066453327241369,0.0
1.3780520072232343,5.8196254845945425,-4.067078010834852,0.0
1.3784684629522228,5.817931596580157,-4.067702694428334,0.0
1.3788849186812115,5.816237448412709,-4.068327378021817,0.0
1.3793013744102,5.8145430400922,-4.0689520616153,0.0
1.3797178301391886,5.81284837161863,-4.069576745208783,0.0
1.380134285868177,5.811153442991999,-4.070201428802266,0.0
1.3805507415971658,5.809458254212305,-4.070826112395749,0.0
1.3809671973261544,5.807762805279551,-4.071450795989231,0.0
1.3813836530551429,5.806067096193736,-4.072075479582715,0.0
1.3818001087841316,5.804371126954859,-4.072700163176197,0.0
1.3822165645131201,5.8026748975629205,-4.07332484676968,0.0
1.3826330202421087,5.800978408017921,-4.073949530363163,0.0
1.3830494759710974,5.79928165831986,-4.074574213956646,0.0
1.383465931700086,5.797584648468738,-4.075198897550129,0.0
1.3838823874290744,5.795887378464554,-4.075823581143611,0.0
1.3842988431580632,5.79418984830731,-4.0764482647370945,0.0
1.3847152988870517,5.792492057997004,-4.077072948330578,0.0
1.3851317546160402,5.790794007533637,-4.07769763192406,0.0
1.3855482103450287,5.789095696917208,-4.078322315517543,0.0
1.3859646660740175,5.787397126147718,-4.078946999111026,0.0
1.386381121803006,5.785698295225167,-4.079571682704509,0.0
1.3867975775319945,5.783999204149555,-4.080196366297992,0.0
1.3872140332609832,5.782299852920881,-4.080821049891474,0.0
1.3876304889899718,5.780600241539146,-4.081445733484958,0.0
1.3880469447189603,5.778900370004349,-4.082070417078441,0.0
1.388463400447949,5.777200238316491,-4.082695100671923,0.0
1.3888798561769375,5.775499846475572,-4.083319784265406,0.0
1.389296311905926,5.773799194481592,-4.083944467858889,0.0
1.3897127676349148,5.772098282334549,-4.0845691514523725,0.0
1.3901292233639033,5.770397110034446,-4.085193835045855,0.0
1.3905456790928918,5.768695677581283,-4.085818518639337,0.0
1.3909621348218804,5.766993984975057,-4.086443202232821,0.0
1.391378590550869,5.765292032215769,-4.087067885826304,0.0
1.3917950462798576,5.763589819303421,-4.0876925694197865,0.0
1.3922115020088461,5.761887346238012,-4.088317253013269,0.0
1.3926279577378349,5.760184613019541,-4.088941936606752,0.0
1.3930444134668234,5.758481619648009,-4.089566620200236,0.0
1.393460869195812,5.756778366123416,-4.090191303793718,0.0
1.3938773249248007,5.75507485244576,-4.0908159873872005,0.0
1.3942937806537892,5.753371078615044,-4.091440670980684,0.0
1.3947102363827777,5.751667044631267,-4.092065354574166,0.0
1.3951266921117664,5.7499627504944275,-4.09269003816765,0.0
1.395543147840755,5.748258196204528,-4.093314721761132,0.0
1.3959596035697435,5.746553381761567,-4.093939405354615,0.0
1.3963760592987322,5.744848307165544,-4.094564088948099,0.0
1.3967925150277207,5.743142972416459,-4.095188772541581,0.0
1.3972089707567092,5.741437377514314,-4.095813456135064,0.0
1.3976254264856978,5.739731522459108,-4.096438139728546,0.0
1.3980418822146865,5.73802540725084,-4.09706282332203,0.0
1.398458337943675,5.7363190318895105,-4.097687506915513,0.0
1.3988747936726635,5.73461239637512,-4.098312190508995,0.0
1.3992912494016523,5.732905500707668,-4.0989368741024785,0.0
1.3997077051306408,5.731198344887154,-4.099561557695961,0.0
1.4001241608596293,5.729490928913581,-4.100186241289444,0.0
1.400540616588618,5.727783252786944,-4.100810924882927,0.0
1.4009570723176066,5.726075316507247,-4.10143560847641,0.0
1.401373528046595,5.724367120074489,-4.1020602920698925,0.0
1.4017899837755838,5.7226586634886685,-4.102684975663376,0.0
1.4022064395045724,5.720949946749788,-4.103309659256858,0.0
1.4026228952335609,5.719240969857846,-4.103934342850341,0.0
1.4030393509625494,5.7175317328128425,-4.104559026443824,0.0
1.4034558066915381,5.715822235614777,-4.105183710037307,0.0
1.4038722624205267,5.714112478263651,-4.10580839363079,0.0
1.4042887181495152,5.7124024607594635,-4.106433077224272,0.0
1.404705173878504,5.710692183102214,-4.107057760817756,0.0
1.4051216296074924,5.708981645291904,-4.107682444411239,0.0
1.405538085336481,5.707270847328532,-4.108307128004721,0.0
1.4059545410654697,5.705559789212099,-4.108931811598205,0.0
1.4063709967944582,5.703848470942605,-4.109556495191687,0.0
1.4067874525234467,5.70213689252005,-4.1101811787851705,0.0
1.4072039082524355,5.700425053944432,-4.110805862378653,0.0
1.407620363981424,5.698712955215754,-4.111430545972135,0.0
1.4080368197104125,5.697000596334016,-4.112055229565619,0.0
1.408453275439401,5.695287977299215,-4.112679913159102,0.0
1.4088697311683898,5.693575098111353,-4.1133045967525845,0.0
1.4092861868973783,5.6918619587704296,-4.113929280346067,0.0
1.4097026426263668,5.6901485592764445,-4.11455396393955,0.0
1.4101190983553555,5.6884348996293985,-4.115178647533034,0.0
1.410535554084344,5.686720979829291,-4.115803331126516,0.0
1.4109520098133326,5.685006799876123,-4.1164280147199985,0.0
1.4113684655423213,5.683292359769892,-4.117052698313482,0.0
1.4117849212713098,5.681577659510602,-4.117677381906965,0.0
1.4122013770002984,5.6798626990982495,-4.118302065500448,0.0
1.412617832729287,5.678147478532835,-4.11892674909393,0.0
1.4130342884582756,5.67643199781436,-4.119551432687413,0.0
1.4134507441872641,5.6747162569428236,-4.120176116280897,0.0
1.4138671999162526,5.673000255918226,-4.120800799874379,0.0
1.4142836556452414,5.671283994740566,-4.121425483467862,0.0
1.41470011137423,5.669567473409846,-4.122050167061345,0.0
1.4151165671032184,5.6678506919260645,-4.122674850654827,0.0
1.4155330228322072,5.666133675356259,-4.122911716987011,3.0
1.4159494785611957,5.664416795228137,-4.122287033393528,3.0
1.4163659342901842,5.662700175253075,-4.1216623498000455,3.0
1.416782390019173,5.660983815431075,-4.121037666206563,3.0
1.4171988457481615,5.6592677157621365,-4.12041298261308,3.0
1.41761530147715,5.657551876246259,-4.119788299019597,3.0
1.4180317572061387,5.655836296883442,-4.119163615426114,3.0
1.4184482129351272,5.6541209776736885,-4.1185389318326315,3.0
1.4188646686641158,5.652405918616995,-4.117914248239148,3.0
1.4192811243931043,5.650691119713363,-4.117289564645666,3.0
1.419697580122093,5.648976580962791,-4.116664881052182,3.0
1.4201140358510815,5.647262302365282,-4.1160401974587,3.0
1.42053049158007,5.645548283920834,-4.1154155138652175,3.0
1.4209469473090588,5.643834525629446,-4.114790830271733,3.0
1.4213634030380473,5.642121027491121,-4.114166146678251,3.0
1.4217798587670358,5.640407789505857,-4.113541463084768,3.0
1.4221963144960246,5.638694811673653,-4.112916779491285,3.0
1.422612770225013,5.6369820939945114,-4.112292095897803,3.0
1.4230292259540016,5.635269636468432,-4.111667412304319,3.0
1.4234456816829903,5.633557439095412,-4.111042728710837,3.0
1.4238621374119789,5.631845501875454,-4.1104180451173535,3.0
1.4242785931409674,5.630133824808558,-4.109793361523871,3.0
1.424695048869956,5.628422407894723,-4.109168677930388,3.0
1.4251115045989446,5.6267112511339485,-4.108543994336905,3.0
1.4255279603279332,5.625000354526237,-4.107919310743423,3.0
1.4259444160569217,5.623289718071584,-4.1072946271499395,3.0
1.4263608717859104,5.621579341769995,-4.106669943556456,3.0
1.426777327514899,5.619869225621464,-4.106045259962974,3.0
1.4271937832438875,5.618159369625998,-4.105420576369491,3.0
1.4276102389728762,5.616449773783591,-4.104795892776008,3.0
1.4280266947018647,5.6147404380942465,-4.104171209182525,3.0
1.4284431504308532,5.6130313625579635,-4.103546525589042,3.0
1.428859606159842,5.6113225471747405,-4.102921841995559,3.0
1.4292760618888305,5.60961399194458,-4.102297158402076,3.0
1.429692517617819,5.607905696867482,-4.101672474808593,3.0
1.4301089733468075,5.606197661943444,-4.101047791215111,3.0
1.4305254290757963,5.604489887172466,-4.100423107621628,3.0
1.4309418848047848,5.602782372554551,-4.099798424028145,3.0
1.4313583405337733,5.601075118089697,-4.0991737404346615,3.0
1.431774796262762,5.599368123777904,-4.098549056841179,3.0
1.4321912519917506,5.597661389619172,-4.097924373247697,3.0
1.432607707720739,5.595954915613502,-4.097299689654213,3.0
1.4330241634497278,5.594248701760892,-4.09667500606073,3.0
1.4334406191787163,5.592542748061345,-4.0960503224672475,3.0
1.4338570749077049,5.590837054514859,-4.095425638873765,3.0
1.4342735306366936,5.5891316211214335,-4.094800955280282,3.0
1.4346899863656821,5.58742644788107,-4.094176271686798,3.0
1.4351064420946706,5.585721534793768,-4.093551588093316,3.0
1.4355228978236594,5.584016881859526,-4.0929269044998335,3.0
1.435939353552648,5.582312489078347,-4.09230222090635,3.0
1.4363558092816364,5.580608356450229,-4.091677537312867,3.0
1.436772265010625,5.578904483975172,-4.091052853719384,3.0
1.4371887207396137,5.577200871653176,-4.090428170125902,3.0
1.4376051764686022,5.575497519484241,-4.089803486532419,3.0
1.4380216321975907,5.573794427468368,-4.089178802938936,3.0
1.4384380879265795,5.5720915956055554,-4.088554119345453,3.0
1.438854543655568,5.570389023895805,-4.08792943575197,3.0
1.4392709993845565,5.568686712339116,-4.087304752158487,3.0
1.4396874551135452,5.566984660935487,-4.086680068565004,3.0
1.4401039108425338,5.565282869684921,-4.086055384971521,3.0
1.4405203665715223,5.563581338587414,-4.085430701378039,3.0
1.440936822300511,5.561880067642972,-4.0848060177845555,3.0
1.4413532780294995,5.560179056851589,-4.084181334191072,3.0
1.441769733758488,5.558478306213266,-4.08355665059759,3.0
1.4421861894874766,5.556777815728006,-4.082931967004107,3.0
1.4426026452164653,5.555077585395807,-4.082307283410624,3.0
1.4430191009454538,5.55337761521667,-4.0816825998171415,3.0
1.4434355566744423,5.551677905190594,-4.081057916223658,3.0
1.443852012403431,5.549978455317579,-4.080433232630176,3.0
1.4442684681324196,5.548279265597625,-4.079808549036692,3.0
1.4446849238614081,5.546580336030733,-4.07918386544321,3.0
1.4451013795903969,5.544881666616901,-4.078559181849727,3.0
1.4455178353193854,5.543183257356132,-4.077934498256244,3.0
1.445934291048374,5.541485108248424,-4.077309814662762,3.0
1.4463507467773626,5.5397872192937765,-4.0766851310692775,3.0
1.4467672025063512,5.538089590492191,-4.076060447475795,3.0
1.4471836582353397,5.536392221843667,-4.075435763882313,3.0
1.4476001139643282,5.534695113348205,-4.07481108028883,3.0
1.448016569693317,5.532998265005801,-4.074186396695347,3.0
1.4484330254223055,5.531301676816462,-4.0735617131018635,3.0
1.448849481151294,5.5296053487801835,-4.072937029508381,3.0
1.4492659368802827,5.5279092808969645,-4.072312345914898,3.0
1.4496823926092712,5.526213473166808,-4.071687662321415,3.0
1.4500988483382597,5.524517925589714,-4.071062978727932,3.0
1.4505153040672485,5.522822638165678,-4.0704382951344495,3.0
1.450931759796237,5.521127610894706,-4.069813611540967,3.0
1.4513482155252255,5.519432843776796,-4.069188927947484,3.0
1.4517646712542143,5.517738336811945,-4.068564244354,3.0
1.4521811269832028,5.516044090000157,-4.067939560760518,3.0
1.4525975827121913,5.51435010334143,-4.0673148771670355,3.0
1.4530140384411798,5.512656376835764,-4.066690193573552,3.0
1.4534304941701686,5.510962910483158,-4.066065509980069,3.0
1.453846949899157,5.509269704283615,-4.065440826386586,3.0
1.4542634056281456,5.507576758237132,-4.064816142793104,3.0
1.4546798613571343,5.5058840723437115,-4.064191459199621,3.0
1.4550963170861229,5.504191646603353,-4.063566775606137,3.0
1.4555127728151114,5.502499481016054,-4.062942092012655,3.0
1.4559292285441001,5.500807575581818,-4.062317408419172,3.0
1.4563456842730886,5.499115930300641,-4.061692724825689,3.0
1.4567621400020772,5.497424545172526,-4.061068041232206,3.0
1.457178595731066,5.495733420197473,-4.060443357638723,3.0
1.4575950514600544,5.494042555375482,-4.059818674045241,3.0
1.458011507189043,5.492351950706552,-4.0591939904517575,3.0
1.4584279629180315,5.490661606190684,-4.058569306858275,3.0
1.4588444186470202,5.4889715218278745,-4.057944623264792,3.0
1.4592608743760087,5.487281697618129,-4.057319939671309,3.0
1.4596773301049972,5.485592133561444,-4.056695256077826,3.0
1.460093785833986,5.483902829657819,-4.056070572484343,3.0
1.4605102415629745,5.482213785907257,-4.05544588889086,3.0
1.460926697291963,5.480525002309757,-4.054821205297378,3.0
1.4613431530209517,5.4788364788653166,-4.054196521703894,3.0
1.4617596087499403,5.477148215573938,-4.053571838110411,3.0
1.4621760644789288,5.475460212435621,-4.052947154516929,3.0
1.4625925202079175,5.473772469450365,-4.052322470923446,3.0
1.463008975936906,5.47208498661817,-4.051697787329963,3.0
1.4634254316658946,5.4703977639390375,-4.05107310373648,3.0
1.463841887394883,5.468710801412966,-4.050448420142997,3.0
1.4642583431238718,5.467024099039954,-4.049823736549515,3.0
1.4646747988528603,5.465337656820006,-4.049199052956031,3.0
1.4650912545818489,5.463651474753117,-4.048574369362549,3.0
1.4655077103108376,5.46196555283929,-4.0479496857690656,3.0
1.4659241660398261,5.4602798910785255,-4.047325002175583,3.0
1.4663406217688146,5.458594489470822,-4.046700318582101,3.0
1.4667570774978034,5.456909348016178,-4.046075634988616,3.0
1.467173533226792,5.455224466714597,-4.045450951395134,3.0
1.4675899889557804,5.453539845566077,-4.0448262678016516,3.0
1.4680064446847692,5.4518554845706175,-4.044201584208168,3.0
1.4684229004137577,5.450171383728221,-4.043576900614686,3.0
1.4688393561427462,5.448487543038885,-4.042952217021202,3.0
1.4692558118717347,5.446803962502608,-4.04232753342772,3.0
1.4696722676007234,5.445120642119395,-4.041702849834237,3.0
1.470088723329712,5.443437581889242,-4.041078166240754,3.0
1.4705051790587005,5.441754781812151,-4.040453482647271,3.0
1.4709216347876892,5.440072241888121,-4.039828799053788,3.0
1.4713380905166777,5.438389962117153,-4.039204115460306,3.0
1.4717545462456663,5.436707942499247,-4.038579431866823,3.0
1.472171001974655,5.4350261830344,-4.037954748273339,3.0
1.4725874577036435,5.433344683722616,-4.037330064679857,3.0
1.473003913432632,5.431663444563894,-4.0367053810863744,3.0
1.4734203691616208,5.429982465558231,-4.036080697492891,3.0
1.4738368248906093,5.428301746705631,-4.035456013899408,3.0
1.4742532806195978,5.426621288006092,-4.034831330305925,3.0
1.4746697363485866,5.4249410894596135,-4.034206646712442,3.0
1.475086192077575,5.423261151066197,-4.03358196311896,3.0
1.4755026478065636,5.421581472825842,-4.032957279525476,3.0
1.4759191035355521,5.419902054738548,-4.032332595931994,3.0
1.4763355592645409,5.4182228968043145,-4.031707912338511,3.0
1.4767520149935294,5.416543999023144,-4.031083228745028,3.0
1.477168470722518,5.414865361395035,-4.030458545151545,3.0
1.4775849264515066,5.413186983919985,-4.029833861558062,3.0
1.4780013821804951,5.411508866597998,-4.02920917796458,3.0
1.4784178379094837,5.409831009429073,-4.0285844943710964,3.0
1.4788342936384724,5.408153412413207,-4.027959810777613,3.0
1.479250749367461,5.406476075550404,-4.027335127184131,3.0
1.4796672050964494,5.404798998840662,-4.026710443590648,3.0
1.4800836608254382,5.403122182283981,-4.026085759997165,3.0
1.4805001165544267,5.401445625880362,-4.025461076403682,3.0
1.4809165722834152,5.3997693296298035,-4.024836392810199,3.0
1.4813330280124037,5.398093293532307,-4.024211709216717,3.0
1.4817494837413925,5.396417517587871,-4.023587025623233,3.0
1.482165939470381,5.394742001796497,-4.02296234202975,3.0
1.4825823951993695,5.393066746158184,-4.022337658436268,3.0
1.4829988509283583,5.391391750672932,-4.021712974842785,3.0
1.4834153066573468,5.389717015340742,-4.021088291249302,3.0
1.4838317623863353,5.388042540161612,-4.020463607655819,3.0
1.484248218115324,5.386368325135544,-4.019838924062336,3.0
1.4846646738443126,5.384694370262537,-4.019214240468854,3.0
1.485081129573301,5.383020675542593,-4.01858955687537,3.0
1.4854975853022898,5.3813472409757095,-4.017964873281887,3.0
1.4859140410312783,5.379674066561885,-4.0173401896884045,3.0
1.4863304967602669,5.378001152301125,-4.016715506094922,3.0
1.4867469524892554,5.376328498193425,-4.01609082250144,3.0
1.487163408218244,5.374656104238786,-4.015466138907955,3.0
1.4875798639472326,5.372983970437209,-4.014841455314473,3.0
1.4879963196762211,5.371312096788694,-4.0142167717209905,3.0
1.4884127754052099,5.369640483293239,-4.013592088127507,3.0
1.4888292311341984,5.367969129950845,-4.012967404534025,3.0
1.489245686863187,5.366298036761514,-4.012342720940541,3.0
1.4896621425921757,5.3646272037252425,-4.011718037347059,3.0
1.4900785983211642,5.362956630842033,-4.011093353753576,3.0
1.4904950540501527,5.361286318111886,-4.010468670160093,3.0
1.4909115097791414,5.3596162655347985,-4.00984398656661,3.0
1.49132796550813,5.357946473110774,-4.009219302973127,3.0
1.4917444212371185,5.356276940839809,-4.008594619379645,3.0
1.492160876966107,5.354607668721908,-4.007969935786162,3.0
1.4925773326950957,5.352938656757065,-4.007345252192678,3.0
1.4929937884240843,5.351269904945285,-4.006720568599196,3.0
1.4934102441530728,5.349601413286567,-4.006095885005713,3.0
1.4938266998820615,5.347933181780908,-4.00547120141223,3.0
1.49424315561105,5.346265210428313,-4.004846517818747,3.0
1.4946596113400386,5.344597499228778,-4.004221834225264,3.0
1.4950760670690273,5.342930048182303,-4.003597150631781,3.0
1.4954925227980158,5.341262857288892,-4.0029724670382985,3.0
1.4959089785270043,5.339595926548541,-4.002347783444815,3.0
1.496325434255993,5.33792925596125,-4.001723099851333,3.0
1.4967418899849816,5.336262845527022,-4.00109841625785,3.0
1.49715834571397,5.334596695245856,-4.000473732664367,3.0
1.4975748014429586,5.3329308051177495,-3.999849049070884,3.0
1.4979912571719474,5.331265175142705,-3.999224365477401,3.0
1.4984077129009359,5.329599805320723,-3.9985996818839182,3.0
1.4988241686299244,5.327934695651799,-3.9979749982904353,3.0
1.4992406243589131,5.32626984613594,-3.9973503146969525,3.0
1.4996570800879017,5.32460525677314,-3.9967256311034696,3.0
1.5000735358168902,5.322940927563402,-3.9961009475099867,3.0
1.500489991545879,5.3212768585067245,-3.995476263916504,3.0
1.5009064472748674,5.3196130496031095,-3.994851580323021,3.0
1.501322903003856,5.317949500852556,-3.994226896729538,3.0
1.5017393587328447,5.316286212255062,-3.993602213136055,3.0
1.5021558144618332,5.314623183810632,-3.9929775295425722,3.0
1.5025722701908217,5.312960415519262,-3.9923528459490893,3.0
1.5029887259198103,5.311297907380954,-3.9917281623556065,3.0
1.503405181648799,5.309635659395705,-3.9911034787621236,3.0
1.5038216373777875,5.30797367156352,-3.9904787951686407,3.0
1.504238093106776,5.3063119438843955,-3.9898541115751582,3.0
1.5046545488357648,5.304650476358331,-3.989229427981675,3.0
1.5050710045647533,5.302989268985329,-3.988604744388192,3.0
1.5054874602937418,5.301328321765389,-3.987980060794709,3.0
1.5059039160227305,5.299667634698508,-3.9873553772012262,3.0
1.506320371751719,5.298007207784691,-3.9867306936077433,3.0
1.5067368274807076,5.296347041023934,-3.986106010014261,3.0
1.5071532832096963,5.294687134416238,-3.9854813264207776,3.0
1.5075697389386848,5.293027487961604,-3.9848566428272947,3.0
1.5079861946676734,5.291368101660032,-3.984231959233812,3.0
1.5084026503966619,5.2897089755115205,-3.9836072756403293,3.0
1.5088191061256506,5.288050109516069,-3.982982592046846,3.0
1.5092355618546391,5.286391503673681,-3.9823579084533636,3.0
1.5096520175836277,5.284733157984353,-3.9817332248598807,3.0
1.5100684733126164,5.283075072448086,-3.9811085412663973,3.0
1.510484929041605,5.281417247064881,-3.9804838576729145,3.0
1.5109013847705934,5.279759681834738,-3.979859174079432,3.0
1.5113178404995822,5.278102376757655,-3.9792344904859487,3.0
1.5117342962285707,5.276445331833633,-3.9786098068924662,3.0
1.5121507519575592,5.274788547062674,-3.9779851232989833,3.0
1.512567207686548,5.273132022444775,-3.9773604397055,3.0
1.5129836634155365,5.271475757979938,-3.976735756112017,3.0
1.513400119144525,5.269819753668161,-3.9761110725185347,3.0
1.5138165748735137,5.268164009509447,-3.9754863889250514,3.0
1.5142330306025023,5.2665085255037924,-3.974861705331569,3.0
1.5146494863314908,5.2648533016512005,-3.974237021738086,3.0
1.5150659420604793,5.26319833795167,-3.973612338144603,3.0
1.515482397789468,5.2615436344052,-3.97298765455112,3.0
1.5158988535184565,5.259889191011792,-3.9723629709576374,3.0
1.516315309247445,5.258235007771447,-3.9717382873641545,3.0
1.5167317649764338,5.25658108468416,-3.9711136037706716,3.0
1.5171482207054223,5.254927421749937,-3.9704889201771887,3.0
1.5175646764344108,5.253274018968774,-3.969864236583706,3.0
1.5179811321633996,5.251620876340672,-3.9692395529902225,3.0
1.518397587892388,5.249967993865631,-3.96861486939674,3.0
1.5188140436213766,5.2483153715436535,-3.967990185803257,3.0
1.5192304993503654,5.246663009374735,-3.9673655022097742,3.0
1.5196469550793539,5.245010907358878,-3.9667408186162914,3.0
1.5200634108083424,5.243359065496085,-3.9661161350228085,3.0
1.520479866537331,5.241707483786351,-3.9654914514293256,3.0
1.5208963222663197,5.240056162229678,-3.9648667678358427,3.0
1.5213127779953082,5.238405100826068,-3.96424208424236,3.0
1.5217292337242967,5.2367542995755185,-3.963617400648877,3.0
1.5221456894532854,5.235103758478029,-3.962992717055394,3.0
1.522562145182274,5.233453477533602,-3.962368033461911,3.0
1.5229786009112625,5.231803456742237,-3.9617433498684282,3.0
1.5233950566402512,5.230153696103931,-3.9611186662749454,3.0
1.5238115123692397,5.228504195618688,-3.9604939826814625,3.0
1.5242279680982282,5.226854955286507,-3.9598692990879796,3.0
1.524644423827217,5.225205975107386,-3.9592446154944967,3.0
1.5250608795562055,5.223557255081327,-3.958619931901014,3.0
1.525477335285194,5.221908795208329,-3.957995248307531,3.0
1.5258937910141825,5.220260595488394,-3.957370564714048,3.0
1.5263102467431713,5.218612655921517,-3.956745881120565,3.0
1.5267267024721598,5.216964976507704,-3.9561211975270822,3.0
1.5271431582011483,5.21531755724695,-3.9554965139336,3.0
1.527559613930137,5.213670398139259,-3.9548718303401165,3.0
1.5279760696591256,5.212023499184628,-3.9542471467466336,3.0
1.528392525388114,5.210376860383059,-3.9536224631531507,3.0
1.5288089811171028,5.208730481734554,-3.952997779559668,3.0
1.5292254368460914,5.2070843632391055,-3.952373095966185,3.0
1.5296418925750799,5.205438504896721,-3.9517484123727025,3.0
1.5300583483040686,5.203792906707397,-3.951123728779219,3.0
1.5304748040330571,5.202147568671135,-3.9504990451857362,3.0
1.5308912597620457,5.200502490787935,-3.9498743615922534,3.0
1.5313077154910342,5.198857673057796,-3.949249677998771,3.0
1.531724171220023,5.197213115480716,-3.9486249944052876,3.0
1.5321406269490114,5.1955688180566995,-3.948000310811805,3.0
1.532557082678,5.1939247807857445,-3.9473756272183222,3.0
1.5329735384069887,5.1922810036678495,-3.946750943624839,3.0
1.5333899941359772,5.190637486703017,-3.946126260031356,3.0
1.5338064498649657,5.188994229891246,-3.9455015764378736,3.0
1.5342229055939545,5.187351233232535,-3.9448768928443902,3.0
1.534639361322943,5.185708496726886,-3.944252209250908,3.0
1.5350558170519315,5.184066020374299,-3.943627525657425,3.0
1.5354722727809202,5.182423804174771,-3.9430028420639416,3.0
1.5358887285099088,5.180781848128307,-3.9423781584704587,3.0
1.5363051842388973,5.179140152234903,-3.9417534748769762,3.0
1.5367216399678858,5.177498716494561,-3.9411287912834934,3.0
1.5371380956968745,5.175857540907279,-3.9405041076900105,3.0
1.537554551425863,5.1742166254730595,-3.9398794240965276,3.0
1.5379710071548516,5.172575970191902,-3.9392547405030447,3.0
1.5383874628838403,5.170935575063803,-3.9386300569095614,3.0
1.5388039186128288,5.169295440088767,-3.938005373316079,3.0
1.5392203743418174,5.167655565266793,-3.937380689722596,3.0
1.539636830070806,5.166015950597879,-3.936756006129113,3.0
1.5400532857997946,5.164376596082028,-3.9361313225356303,3.0
1.5404697415287831,5.162737501719238,-3.9355066389421474,3.0
1.5408861972577719,5.161098667509508,-3.934881955348664,3.0
1.5413026529867604,5.159460093452839,-3.9342572717551816,3.0
1.541719108715749,5.157821779549232,-3.9336325881616987,3.0
1.5421355644447374,5.1561837257986864,-3.933007904568216,3.0
1.5425520201737262,5.154545932201203,-3.932383220974733,3.0
1.5429684759027147,5.152908398756779,-3.93175853738125,3.0
1.5433849316317032,5.151271125465418,-3.931133853787767,3.0
1.543801387360692,5.149634112327117,-3.9305091701942843,3.0
1.5442178430896805,5.147997359341879,-3.9298844866008014,3.0
1.544634298818669,5.146360866509701,-3.9292598030073185,3.0
1.5450507545476577,5.1447246338305845,-3.9286351194138356,3.0
1.5454672102766462,5.14308866130453,-3.9280104358203527,3.0
1.5458836660056348,5.141452948931536,-3.92738575222687,3.0
1.5463001217346235,5.139817496711603,-3.926761068633387,3.0
1.546716577463612,5.138182304644733,-3.926136385039904,3.0
1.5471330331926005,5.136547372730924,-3.925511701446421,3.0
1.5475494889215893,5.134912700970174,-3.9248870178529383,3.0
1.5479659446505778,5.133278289362487,-3.9242623342594554,3.0
1.5483824003795663,5.131644137907863,-3.9236376506659725,3.0
1.5487988561085548,5.1300102466062985,-3.9230129670724896,3.0
1.5492153118375436,5.128376615457794,-3.9223882834790067,3.0
1.549631767566532,5.126743244462352,-3.921763599885524,3.0
1.5500482232955206,5.125110133619972,-3.9211389162920414,3.0
1.5504646790245094,5.1234772829306525,-3.920514232698558,3.0
1.5508811347534979,5.1218446923943945,-3.919889549105075,3.0
1.5512975904824864,5.120212362011198,-3.9192648655115923,3.0
1.5517140462114751,5.118580291781062,-3.9186401819181094,3.0
1.5521305019404636,5.1169484817039885,-3.9180154983246265,3.0
1.5525469576694522,5.115316931779977,-3.917390814731144,3.0
1.552963413398441,5.113685642009024,-3.9167661311376607,3.0
1.5533798691274294,5.112054612391134,-3.916141447544178,3.0
1.553796324856418,5.110423842926306,-3.915516763950695,3.0
1.5542127805854065,5.108793333614539,-3.9148920803572125,3.0
1.5546292363143952,5.1071630844558324,-3.914267396763729,3.0
1.5550456920433837,5.105533095450188,-3.9136427131702467,3.0
1.5554621477723722,5.103903366597605,-3.913018029576764,3.0
1.555878603501361,5.1022738978980815,-3.9123933459832805,3.0
1.5562950592303495,5.100644689351621,-3.9117686623897976,3.0
1.556711514959338,5.099015740958221,-3.911143978796315,3.0
1.5571279706883268,5.097387052717883,-3.910519295202832,3.0
1.5575444264173153,5.095758624630605,-3.9098946116093494,3.0
1.5579608821463038,5.094130456696389,-3.9092699280158665,3.0
1.5583773378752925,5.092502548915235,-3.908645244422383,3.0
1.558793793604281,5.090874901287142,-3.9080205608289003,3.0
1.5592102493332696,5.0892475138121105,-3.907395877235418,3.0
1.559626705062258,5.087620386490141,-3.906771193641935,3.0
1.5600431607912468,5.085993519321231,-3.906146510048452,3.0
1.5604596165202353,5.0843669123053825,-3.905521826454969,3.0
1.5608760722492239,5.082740565442597,-3.9048971428614863,3.0
1.5612925279782126,5.0811144787328715,-3.904272459268003,3.0
1.5617089837072011,5.079488652176208,-3.9036477756745205,3.0
1.5621254394361896,5.077863085772606,-3.9030230920810376,3.0
1.5625418951651784,5.076237779522064,-3.9023984084875547,3.0
1.562958350894167,5.074612733424583,-3.901773724894072,3.0
1.5633748066231554,5.072987947480166,-3.901149041300589,3.0
1.5637912623521442,5.071363421688807,-3.9005243577071056,3.0
1.5642077180811327,5.069739156050512,-3.899899674113623,3.0
1.5646241738101212,5.068115150565278,-3.8992749905201403,3.0
1.5650406295391097,5.066491405233105,-3.8986503069266574,3.0
1.5654570852680985,5.064867920053992,-3.8980256233331745,3.0
1.565873540997087,5.063244695027942,-3.8974009397396916,3.0
1.5662899967260755,5.061621730154952,-3.8967762561462087,3.0
1.5667064524550642,5.059999025435024,-3.896151572552726,3.0
1.5671229081840528,5.058376580868157,-3.895526888959243,3.0
1.5675393639130413,5.056754396454353,-3.89490220536576,3.0
1.56795581964203,5.055132472193607,-3.894277521772277,3.0
1.5683722753710185,5.053510808085925,-3.8936528381787943,3.0
1.568788731100007,5.051889404131304,-3.8930281545853114,3.0
1.5692051868289958,5.050268260329743,-3.8924034709918285,3.0
1.5696216425579843,5.048647376681244,-3.8917787873983456,3.0
1.5700380982869728,5.047026753185807,-3.8911541038048627,3.0
1.5704545540159613,5.0454063898434285,-3.8905294202113803,3.0
1.57087100974495,5.043786286654115,-3.889904736617897,3.0
1.5712874654739386,5.042166443617861,-3.889280053024414,3.0
1.5717039212029271,5.040546860734668,-3.888655369430931,3.0
1.5721203769319159,5.038927538004536,-3.8880306858374483,3.0
1.5725368326609044,5.0373084754274675,-3.8874060022439654,3.0
1.572953288389893,5.035689673003459,-3.886781318650483,3.0
1.5733697441188816,5.034071130732511,-3.8861566350569996,3.0
1.5737861998478702,5.032452848614625,-3.8855319514635167,3.0
1.5742026555768587,5.0308348266498015,-3.884907267870034,3.0
1.5746191113058474,5.029217064838038,-3.884282584276551,3.0
1.575035567034836,5.027599563179336,-3.883657900683068,3.0
1.5754520227638245,5.025982321673696,-3.8830332170895856,3.0
1.575868478492813,5.024365340321117,-3.8824085334961027,3.0
1.5762849342218017,5.022748619121598,-3.8817838499026194,3.0
1.5767013899507902,5.021132158075142,-3.8811591663091365,3.0
1.5771178456797788,5.019515957181747,-3.880534482715654,3.0
1.5775343014087675,5.017900016441412,-3.8799097991221707,3.0
1.577950757137756,5.01628433585414,-3.8792851155286883,3.0
1.5783672128667445,5.014668915419929,-3.8786604319352054,3.0
1.5787836685957333,5.0130537551387775,-3.878035748341722,3.0
1.5792001243247218,5.01143885501069,-3.877411064748239,3.0
1.5796165800537103,5.009824215035662,-3.8767863811547567,3.0
1.580033035782699,5.0082098352136954,-3.8761616975612734,3.0
1.5804494915116876,5.006595715544791,-3.875537013967791,3.0
1.580865947240676,5.004981856028948,-3.874912330374308,3.0
1.5812824029696646,5.003368256666166,-3.874287646780825,3.0
1.5816988586986533,5.001754917456445,-3.873662963187342,3.0
1.5821153144276419,5.000141838399786,-3.8730382795938594,3.0
1.5825317701566304,4.998529019496187,-3.8724135960003765,3.0
1.5829482258856191,4.99691646074565,-3.8717889124068936,3.0
1.5833646816146076,4.995304162148175,-3.8711642288134107,3.0
1.5837811373435962,4.993692123703761,-3.870539545219928,3.0
1.584197593072585,4.992080345412406,-3.8699148616264445,3.0
1.5846140488015734,4.990468827274116,-3.869290178032962,3.0
1.585030504530562,4.988857569288884,-3.868665494439479,3.0
1.5854469602595507,4.987246571456716,-3.8680408108459963,3.0
1.5858634159885392,4.985635833777609,-3.8674161272525134,3.0
1.5862798717175277,4.984025356251559,-3.8667914436590305,3.0
1.5866963274465165,4.982415138878576,-3.866166760065547,3.0
1.587112783175505,4.980805181658651,-3.8655420764720647,3.0
1.5875292389044935,4.979195484591788,-3.864917392878582,3.0
1.587945694633482,4.9775860476779865,-3.864292709285099,3.0
1.5883621503624707,4.975976870917247,-3.863668025691616,3.0
1.5887786060914593,4.974367954309569,-3.863043342098133,3.0
1.5891950618204478,4.972759297854951,-3.8624186585046503,3.0
1.5896115175494365,4.971150901553395,-3.8617939749111674,3.0
1.590027973278425,4.969542765404901,-3.8611692913176845,3.0
1.5904444290074136,4.967934889409468,-3.8605446077242016,3.0
1.5908608847364023,4.966327273567094,-3.8599199241307187,3.0
1.5912773404653908,4.964719917877785,-3.859295240537236,3.0
1.5916937961943793,4.963112822341536,-3.858670556943753,3.0
1.592110251923368,4.961505986958347,-3.85804587335027,3.0
1.5925267076523566,4.95989941172822,-3.857421189756787,3.0
1.5929431633813451,4.958293096651156,-3.8567965061633043,3.0
1.5933596191103336,4.956687041727152,-3.856171822569822,3.0
1.5937760748393224,4.955081246956206,-3.8555471389763385,3.0
1.594192530568311,4.953475712338326,-3.8549224553828556,3.0
1.5946089862972994,4.951870437873506,-3.8542977717893727,3.0
1.5950254420262882,4.950265423561747,-3.85367308819589,3.0
1.5954418977552767,4.948660669403049,-3.853048404602407,3.0
1.5958583534842652,4.947056175397414,-3.8524237210089245,3.0
1.596274809213254,4.945451941544837,-3.851799037415441,3.0
1.5966912649422424,4.943847967845324,-3.8511743538219583,3.0
1.597107720671231,4.942244254298872,-3.8505496702284754,3.0
1.5975241764002197,4.940640800905481,-3.8499249866349925,3.0
1.5979406321292082,4.939037607665151,-3.8493003030415096,3.0
1.5983570878581967,4.937434674577883,-3.848675619448027,3.0
1.5987735435871853,4.935832001643675,-3.8480509358545443,3.0
1.599189999316174,4.9342295888625305,-3.847426252261061,3.0
1.5996064550451625,4.932627436234446,-3.846801568667578,3.0
1.600022910774151,4.9310255437594215,-3.8461768850740956,3.0
1.6004393665031398,4.9294239114374605,-3.8455522014806123,3.0
1.6008558222321283,4.927822539268558,-3.84492751788713,3.0
1.6012722779611168,4.9262214272527185,-3.844302834293647,3.0
1.6016887336901056,4.924620575389939,-3.8436781507001636,3.0
1.602105189419094,4.9230199836802235,-3.8430534671066807,3.0
1.6025216451480826,4.92141965212357,-3.8424287835131983,3.0
1.6029381008770713,4.919819580719974,-3.841804099919715,3.0
1.6033545566060599,4.918219769469442,-3.8411794163262325,3.0
1.6037710123350484,4.916620218371971,-3.8405547327327496,3.0
1.604187468064037,4.915020927427561,-3.8399300491392667,3.0
1.6046039237930256,4.913421896636212,-3.8393053655457834,3.0
1.6050203795220142,4.911823125997925,-3.838680681952301,3.0
1.6054368352510027,4.910224615512698,-3.838055998358818,3.0
1.6058532909799914,4.908626365180533,-3.837431314765335,3.0
1.60626974670898,4.907028375001429,-3.8368066311718523,3.0
1.6066862024379684,4.905430644975388,-3.8361819475783694,3.0
1.6071026581669572,4.903833175102406,-3.835557263984886,3.0
1.6075191138959457,4.902235965382486,-3.8349325803914036,3.0
1.6079355696249342,4.90063901581563,-3.8343078967979207,3.0
1.608352025353923,4.8990423264018315,-3.833683213204438,3.0
1.6087684810829115,4.897445897141095,-3.833058529610955,3.0
1.6091849368119,4.895849728033422,-3.832433846017472,3.0
1.6096013925408885,4.894253819078809,-3.831809162423989,3.0
1.6100178482698773,4.892658170277256,-3.8311844788305063,3.0
1.6104343039988658,4.891062781628767,-3.8305597952370234,3.0
1.6108507597278543,4.889467653133339,-3.8299351116435405,3.0
1.611267215456843,4.88787278479097,-3.8293104280500576,3.0
1.6116836711858316,4.886278176601664,-3.8286857444565747,3.0
1.61210012691482,4.88468382856542,-3.828061060863092,3.0
1.6125165826438088,4.883089740682234,-3.827436377269609,3.0
1.6129330383727973,4.881495912952111,-3.826811693676126,3.0
1.6133494941017859,4.879902345375051,-3.826187010082643,3.0
1.6137659498307746,4.87830903795105,-3.8255623264891603,3.0
1.6141824055597631,4.876715990680113,-3.8249376428956774,3.0
1.6145988612887516,4.875123203562234,-3.8243129593021945,3.0
1.6150153170177401,4.873530676597417,-3.8236882757087116,3.0
1.615431772746729,4.8719384097856615,-3.8230635921152287,3.0
1.6158482284757174,4.87034640312697,-3.822438908521746,3.0
1.616264684204706,4.868754656621338,-3.8218142249282634,3.0
1.6166811399336947,4.867163170268766,-3.82118954133478,3.0
1.6170975956626832,4.8655719440692575,-3.820564857741297,3.0
1.6175140513916717,4.863980978022809,-3.8199401741478143,3.0
1.6179305071206604,4.862390272129421,-3.8193154905543314,3.0
1.618346962849649,4.860799826389096,-3.8186908069608485,3.0
1.6187634185786375,4.859209640801833,-3.818066123367366,3.0
1.6191798743076262,4.857619715367628,-3.8174414397738827,3.0
1.6195963300366147,4.856030050086487,-3.8168167561804,3.0
1.6200127857656033,4.854440644958407,-3.816192072586917,3.0
1.6204292414945918,4.852851499983389,-3.8155673889934345,3.0
1.6208456972235805,4.8512626151614295,-3.814942705399951,3.0
1.621262152952569,4.849673990492535,-3.8143180218064687,3.0
1.6216786086815576,4.848085625976701,-3.813693338212986,3.0
1.6220950644105463,4.846497521613925,-3.8130686546195025,3.0
1.6225115201395348,4.844909677404214,-3.8124439710260196,3.0
1.6229279758685233,4.843322093347563,-3.811819287432537,3.0
1.623344431597512,4.841734769443972,-3.811194603839054,3.0
1.6237608873265006,4.840147705693445,-3.8105699202455714,3.0
1.624177343055489,4.838560902095978,-3.8099452366520885,3.0
1.6245937987844778,4.83697435865157,-3.809320553058605,3.0
1.6250102545134664,4.8353880753602265,-3.8086958694651223,3.0
1.6254267102424549,4.8338020522219445,-3.80807118587164,3.0
1.6258431659714436,4.832216289236721,-3.8074465022781565,3.0
1.6262596217004321,4.83063078640456,-3.806821818684674,3.0
1.6266760774294207,4.829045543725462,-3.806197135091191,3.0
1.6270925331584092,4.827460561199425,-3.8055724514977083,3.0
1.627508988887398,4.825875838826446,-3.804947767904225,3.0
1.6279254446163864,4.824291376606531,-3.8043230843107425,3.0
1.628341900345375,4.822707174539676,-3.8036984007172596,3.0
1.6287583560743637,4.821123232625885,-3.8030737171237767,3.0
1.6291748118033522,4.8195395508651515,-3.802449033530294,3.0
1.6295912675323407,4.817956129257482,-3.801824349936811,3.0
1.6300077232613295,4.816372967802874,-3.8011996663433276,3.0
1.630424178990318,4.814790066501326,-3.800574982749845,3.0
1.6308406347193065,4.813207425352839,-3.7999502991563623,3.0
1.6312570904482953,4.811625044357415,-3.7993256155628794,3.0
1.6316735461772838,4.81004292351505,-3.7987009319693965,3.0
1.6320900019062723,4.808461062825749,-3.7980762483759136,3.0
1.6325064576352608,4.806879462289508,-3.7974515647824307,3.0
1.6329229133642496,4.805298121906327,-3.796826881188948,3.0
1.633339369093238,4.80371704167621,-3.796202197595465,3.0
1.6337558248222266,4.802136221599154,-3.795577514001982,3.0
1.6341722805512153,4.800555661675157,-3.794952830408499,3.0
1.6345887362802038,4.798975361904223,-3.7943281468150163,3.0
1.6350051920091924,4.79739532228635,-3.7937034632215334,3.0
1.635421647738181,4.795815542821538,-3.7930787796280505,3.0
1.6358381034671696,4.794236023509788,-3.7924540960345676,3.0
1.6362545591961581,4.792656764351099,-3.7918294124410847,3.0
1.6366710149251469,4.79107776534547,-3.791204728847602,3.0
1.6370874706541354,4.789499026492903,-3.790580045254119,3.0
1.637503926383124,4.7879205477934,-3.789955361660636,3.0
1.6379203821121124,4.7863423292469545,-3.789330678067153,3.0
1.6383368378411012,4.784764370853573,-3.7887059944736703,3.0
1.6387532935700897,4.783186672613251,-3.7880813108801874,3.0
1.6391697492990782,4.781609234525993,-3.787456627286705,3.0
1.639586205028067,4.780032056591793,-3.7868319436932216,3.0
1.6400026607570555,4.778455138810655,-3.7862072600997387,3.0
1.640419116486044,4.77687848118258,-3.785582576506256,3.0
1.6408355722150327,4.7753020837075635,-3.784957892912773,3.0
1.6412520279440213,4.7737259463856105,-3.78433320931929,3.0
1.6416684836730098,4.772150069216719,-3.7837085257258076,3.0
1.6420849394019985,4.770574452200888,-3.7830838421323243,3.0
1.642501395130987,4.768999095338119,-3.7824591585388414,3.0
1.6429178508599755,4.767423998628411,-3.7818344749453585,3.0
1.643334306588964,4.765849162071762,-3.781209791351876,3.0
1.6437507623179528,4.764274585668177,-3.7805851077583927,3.0
1.6441672180469413,4.762700269417653,-3.7799604241649103,3.0
1.6445836737759298,4.761126213320191,-3.7793357405714274,3.0
1.6450001295049186,4.759552417375788,-3.778711056977944,3.0
1.645416585233907,4.757978881584448,-3.778086373384461,3.0
1.6458330409628956,4.756405605946169,-3.7774616897909787,3.0
1.6462494966918844,4.754832590460952,-3.7768370061974954,3.0
1.6466659524208729,4.7532598351287945,-3.776212322604013,3.0
1.6470824081498614,4.751687339949699,-3.77558763901053,3.0
1.6474988638788501,4.750115104923665,-3.7749629554170467,3.0
1.6479153196078387,4.7485431300506935,-3.774338271823564,3.0
1.6483317753368272,4.746971415330782,-3.7737135882300814,3.0
1.6487482310658157,4.745399960763933,-3.7730889046365985,3.0
1.6491646867948044,4.743828766350143,-3.7724642210431156,3.0
1.649581142523793,4.742257832089416,-3.7718395374496327,3.0
1.6499975982527815,4.7406871579817516,-3.77121485385615,3.0
1.6504140539817702,4.739116744027147,-3.7705901702626665,3.0
1.6508305097107587,4.7375465902256035,-3.769965486669184,3.0
1.6512469654397472,4.735976696577122,-3.769340803075701,3.0
1.651663421168736,4.734407063081701,-3.7687161194822183,3.0
1.6520798768977245,4.732837689739341,-3.7680914358887354,3.0
1.652496332626713,4.731268576550045,-3.7674667522952525,3.0
1.6529127883557018,4.729699723513805,-3.766842068701769,3.0
1.6533292440846903,4.728131130630631,-3.7662173851082867,3.0
1.6537456998136788,4.7265627979005185,-3.765592701514804,3.0
1.6541621555426673,4.724994725323466,-3.764968017921321,3.0
1.654578611271656,4.723426912899473,-3.764343334327838,3.0
1.6549950670006446,4.721859360628544,-3.763718650734355,3.0
1.655411522729633,4.720292068510675,-3.7630939671408723,3.0
1.6558279784586218,4.718725036545866,-3.7624692835473894,3.0
1.6562444341876104,4.71715826473412,-3.7618445999539065,3.0
1.6566608899165989,4.7155917530754365,-3.7612199163604236,3.0
1.6570773456455876,4.714025501569813,-3.7605952327669407,3.0
1.6574938013745761,4.712459510217251,-3.759970549173458,3.0
1.6579102571035647,4.710893779017747,-3.759345865579975,3.0
1.6583267128325534,4.709328307971308,-3.758721181986492,3.0
1.658743168561542,4.70776309707793,-3.758096498393009,3.0
1.6591596242905304,4.706198146337613,-3.7574718147995263,3.0
1.659576080019519,4.704633455750358,-3.756847131206044,3.0
1.6599925357485077,4.703069025316163,-3.7562224476125605,3.0
1.6604089914774962,4.701504855035029,-3.7555977640190776,3.0
1.6608254472064847,4.699940944906958,-3.7549730804255947,3.0
1.6612419029354735,4.698377294931946,-3.754348396832112,3.0
1.661658358664462,4.696813905109998,-3.753723713238629,3.0
1.6620748143934505,4.69525077544111,-3.7530990296451465,3.0
1.6624912701224392,4.693687905925282,-3.752474346051663,3.0
1.6629077258514278,4.6921252965625175,-3.7518496624581803,3.0
1.6633241815804163,4.690562947352815,-3.7512249788646974,3.0
1.663740637309405,4.68900085829617,-3.7506002952712145,3.0
1.6641570930383935,4.687439029392591,-3.7499756116777316,3.0
1.664573548767382,4.68587746064207,-3.749350928084249,3.0
1.6649900044963708,4.684316152044611,-3.748726244490766,3.0
1.6654064602253593,4.682755103600213,-3.748101560897283,3.0
1.6658229159543478,4.681194315308879,-3.7474768773038,3.0
1.6662393716833364,4.679633787170603,-3.7468521937103176,3.0
1.666655827412325,4.678073519185391,-3.7462275101168343,3.0
1.6670722831413136,4.676513511353237,-3.745602826523352,3.0
1.6674887388703021,4.674953763674148,-3.744978142929869,3.0
1.6679051945992909,4.673394276148118,-3.7443534593363856,3.0
1.6683216503282794,4.671835048775149,-3.7437287757429027,3.0
1.668738106057268,4.670276081555244,-3.7431040921494203,3.0
1.6691545617862567,4.668717374488397,-3.742479408555937,3.0
1.6695710175152452,4.667158927574613,-3.7418547249624545,3.0
1.6699874732442337,4.66560074081389,-3.7412300413689716,3.0
1.6704039289732224,4.664042814206228,-3.7406053577754883,3.0
1.670820384702211,4.662485147751628,-3.7399806741820054,3.0
1.6712368404311995,4.66092774145009,-3.739355990588523,3.0
1.671653296160188,4.659370595301612,-3.73873130699504,3.0
1.6720697518891767,4.657813709306195,-3.738106623401557,3.0
1.6724862076181652,4.656257083463839,-3.7374819398080743,3.0
1.6729026633471538,4.654700717774546,-3.7368572562145914,3.0
1.6733191190761425,4.653144612238313,-3.736232572621108,3.0
1.673735574805131,4.651588766855141,-3.7356078890276256,3.0
1.6741520305341195,4.650033181625032,-3.7349832054341428,3.0
1.6745684862631083,4.6484778565479825,-3.73435852184066,3.0
1.6749849419920968,4.646922791623995,-3.733733838247177,3.0
1.6754013977210853,4.645367986853069,-3.733109154653694,3.0
1.675817853450074,4.643813442235205,-3.7324844710602108,3.0
1.6762343091790626,4.642259157770402,-3.7318597874667283,3.0
1.676650764908051,4.64070513345866,-3.7312351038732454,3.0
1.6770672206370396,4.639151369299979,-3.7306104202797625,3.0
1.6774836763660284,4.63759786529436,-3.7299857366862796,3.0
1.6779001320950169,4.636044621441803,-3.7293610530927968,3.0
1.6783165878240054,4.634491637742306,-3.728736369499314,3.0
1.6787330435529941,4.63293891419587,-3.728111685905831,3.0
1.6791494992819826,4.631386450802497,-3.727487002312348,3.0
1.6795659550109712,4.629834247562183,-3.726862318718865,3.0
1.67998241073996,4.628282304474931,-3.7262376351253823,3.0
1.6803988664689484,4.626730621540741,-3.7256129515318994,3.0
1.680815322197937,4.6251791987596125,-3.7249882679384165,3.0
1.6812317779269257,4.623628036131544,-3.7243635843449336,3.0
1.6816482336559142,4.622077133656539,-3.7237389007514508,3.0
1.6820646893849027,4.620526491334594,-3.723114217157968,3.0
1.6824811451138912,4.618976109165711,-3.7224895335644854,3.0
1.68289760084288,4.617425987149888,-3.721864849971002,3.0
1.6833140565718685,4.615876125287128,-3.721240166377519,3.0
1.683730512300857,4.614326523577429,-3.7206154827840363,3.0
1.6841469680298458,4.612777182020789,-3.7199907991905534,3.0
1.6845634237588343,4.611228100617213,-3.7193661155970705,3.0
1.6849798794878228,4.609679279366697,-3.718741432003588,3.0
1.6853963352168115,4.608130718269242,-3.7181167484101048,3.0
1.6858127909458,4.60658241732485,-3.717492064816622,3.0
1.6862292466747886,4.605034376533515,-3.716867381223139,3.0
1.6866457024037773,4.603486595895246,-3.716242697629656,3.0
1.6870621581327658,4.601939075410037,-3.715618014036173,3.0
1.6874786138617544,4.600391815077888,-3.7149933304426908,3.0
1.6878950695907429,4.598844814898802,-3.714368646849208,3.0
1.6883115253197316,4.597298074872777,-3.7137439632557245,3.0
1.6887279810487201,4.595751594999813,-3.7131192796622416,3.0
1.6891444367777086,4.594205375279911,-3.712494596068759,3.0
1.6895608925066974,4.592659415713067,-3.711869912475276,3.0
1.689977348235686,4.591113716299288,-3.7112452288817934,3.0
1.6903938039646744,4.58956827703857,-3.7106205452883105,3.0
1.6908102596936632,4.588023097930913,-3.709995861694827,3.0
1.6912267154226517,4.586478178976316,-3.7093711781013443,3.0
1.6916431711516402,4.584933520174781,-3.708746494507862,3.0
1.692059626880629,4.583389121526308,-3.7081218109143785,3.0
1.6924760826096175,4.581844983030896,-3.707497127320896,3.0
1.692892538338606,4.580301104688546,-3.706872443727413,3.0
1.6933089940675945,4.578757486499256,-3.7062477601339303,3.0
1.6937254497965832,4.5772141284630266,-3.705623076540447,3.0
1.6941419055255718,4.57567103057986,-3.7049983929469645,3.0
1.6945583612545603,4.574128192849756,-3.7043737093534816,3.0
1.694974816983549,4.572585615272709,-3.7037490257599988,3.0
1.6953912727125375,4.571043297848728,-3.703124342166516,3.0
1.695807728441526,4.5695012405778055,-3.702499658573033,3.0
1.6962241841705148,4.567959443459946,-3.7018749749795496,3.0
1.6966406398995033,4.566417906495147,-3.701250291386067,3.0
1.6970570956284918,4.564876629683409,-3.7006256077925843,3.0
1.6974735513574806,4.563335613024732,-3.7000009241991014,3.0
1.697890007086469,4.561794856519118,-3.6993762406056185,3.0
1.6983064628154576,4.560254360166564,-3.6987515570121356,3.0
1.6987229185444461,4.558714123967073,-3.6981268734186528,3.0
1.6991393742734349,4.557174147920639,-3.69750218982517,3.0
1.6995558300024234,4.55563443202727,-3.696877506231687,3.0
1.699972285731412,4.554094976286963,-3.696252822638204,3.0
1.7003887414604006,4.552555780699715,-3.695628139044721,3.0
1.7008051971893892,4.551016845265529,-3.6950034554512383,3.0
1.7012216529183777,4.549478169984402,-3.6943787718577554,3.0
1.7016381086473664,4.5479397548563405,-3.6937540882642725,3.0
1.702054564376355,4.546401599881337,-3.6931294046707897,3.0
1.7024710201053435,4.544863705059397,-3.6925047210773068,3.0
1.7028874758343322,4.543326070390517,-3.691880037483824,3.0
1.7033039315633207,4.541788695874699,-3.691255353890341,3.0
1.7037203872923092,4.540251581511944,-3.690630670296858,3.0
1.704136843021298,4.5387147273022475,-3.690005986703375,3.0
1.7045532987502865,4.537178133245613,-3.6893813031098923,3.0
1.704969754479275,4.53564179934204,-3.6887566195164094,3.0
1.7053862102082635,4.5341057255915285,-3.688131935922927,3.0
1.7058026659372523,4.532569911994079,-3.6875072523294437,3.0
1.7062191216662408,4.5310343585496895,-3.6868825687359608,3.0
1.7066355773952293,4.529499065258362,-3.686257885142478,3.0
1.707052033124218,4.527964032120096,-3.685633201548995,3.0
1.7074684888532066,4.526429259134892,-3.685008517955512,3.0
1.707884944582195,4.524894746302747,-3.6843838343620297,3.0
1.7083014003111838,4.523360493623665,-3.6837591507685463,3.0
1.7087178560401723,4.521826501097644,-3.6831344671750634,3.0
1.7091343117691609,4.520292768724685,-3.6825097835815805,3.0
1.7095507674981496,4.518759296504786,-3.6818850999880977,3.0
1.7099672232271381,4.517226084437949,-3.6812604163946148,3.0
1.7103836789561266,4.515693132524174,-3.6806357328011323,3.0
1.7108001346851152,4.51416044076346,-3.6800110492076494,3.0
1.711216590414104,4.512628009155806,-3.679386365614166,3.0
1.7116330461430924,4.511095837701214,-3.678761682020683,3.0
1.712049501872081,4.509563926399684,-3.6781369984272008,3.0
1.7124659576010697,4.508032275251214,-3.6775123148337174,3.0
1.7128824133300582,4.506500884255805,-3.676887631240235,3.0
1.7132988690590467,4.5049697534134605,-3.676262947646752,3.0
1.7137153247880355,4.503438882724174,-3.6756382640532688,3.0
1.714131780517024,4.501908272187951,-3.675013580459786,3.0
1.7145482362460125,4.500377921804789,-3.6743888968663034,3.0
1.7149646919750012,4.498847831574686,-3.67376421327282,3.0
1.7153811477039898,4.497318001497646,-3.6731395296793377,3.0
1.7157976034329783,4.495788431573667,-3.6725148460858548,3.0
1.7162140591619668,4.494259121802751,-3.671890162492372,3.0
1.7166305148909555,4.492730072184894,-3.6712654788988885,3.0
1.717046970619944,4.491201282720098,-3.670640795305406,3.0
1.7174634263489326,4.489672753408366,-3.670016111711923,3.0
1.7178798820779213,4.488144484249693,-3.6693914281184403,3.0
1.7182963378069098,4.486616475244082,-3.6687667445249574,3.0
1.7187127935358983,4.485088726391533,-3.6681420609314745,3.0
1.719129249264887,4.483561237692044,-3.667517377337991,3.0
1.7195457049938756,4.482034009145616,-3.6668926937445088,3.0
1.7199621607228641,4.4805070407522525,-3.666268010151026,3.0
1.7203786164518529,4.478980332511947,-3.665643326557543,3.0
1.7207950721808414,4.477453884424703,-3.66501864296406,3.0
1.72121152790983,4.475927696490523,-3.664393959370577,3.0
1.7216279836388184,4.474401768709402,-3.6637692757770943,3.0
1.7220444393678072,4.472876101081342,-3.6631445921836114,3.0
1.7224608950967957,4.471350693606345,-3.6625199085901285,3.0
1.7228773508257842,4.46982554628441,-3.6618952249966457,3.0
1.723293806554773,4.468300659115533,-3.6612705414031628,3.0
1.7237102622837615,4.46677603209972,-3.66064585780968,3.0
1.72412671801275,4.465251665236968,-3.660021174216197,3.0
1.7245431737417387,4.463727558527276,-3.659396490622714,3.0
1.7249596294707272,4.462203711970647,-3.658771807029231,3.0
1.7253760851997157,4.4606801255670785,-3.6581471234357483,3.0
1.7257925409287045,4.45915679931657,-3.6575224398422654,3.0
1.726208996657693,4.457633733219124,-3.6568977562487825,3.0
1.7266254523866815,4.456110927274741,-3.6562730726552997,3.0
1.72704190811567,4.454588381483417,-3.6556483890618168,3.0
1.7274583638446588,4.453066095845154,-3.655023705468334,3.0
1.7278748195736473,4.4515440703599545,-3.654399021874851,3.0
1.7282912753026358,4.450022305027815,-3.6537743382813685,3.0
1.7287077310316246,4.448500799848736,-3.653149654687885,3.0
1.729124186760613,4.44697955482272,-3.6525249710944023,3.0
1.7295406424896016,4.445458569949762,-3.6519002875009194,3.0
1.7299570982185903,4.44393784522987,-3.6512756039074366,3.0
1.7303735539475789,4.442417380663038,-3.6506509203139537,3.0
1.7307900096765674,4.440897176249264,-3.650026236720471,3.0
1.7312064654055561,4.439377231988557,-3.649401553126988,3.0
1.7316229211345446,4.437857547880904,-3.648776869533505,3.0
1.7320393768635332,4.436338123926317,-3.648152185940022,3.0
1.7324558325925217,4.434818960124792,-3.6475275023465397,3.0
1.7328722883215104,4.433300056476327,-3.6469028187530563,3.0
1.733288744050499,4.431781412980923,-3.646278135159574,3.0
1.7337051997794874,4.430263029638581,-3.645653451566091,3.0
1.7341216555084762,4.4287449064493,-3.6450287679726077,3.0
1.7345381112374647,4.42722704341308,-3.6444040843791248,3.0
1.7349545669664532,4.425709440529923,-3.6437794007856423,3.0
1.735371022695442,4.424192097799825,-3.643154717192159,3.0
1.7357874784244305,4.422675015222788,-3.6425300335986766,3.0
1.736203934153419,4.421158192798815,-3.6419053500051937,3.0
1.7366203898824077,4.4196416305279005,-3.6412806664117103,3.0
1.7370368456113963,4.418125328410049,-3.6406559828182274,3.0
1.7374533013403848,4.41660928644526,-3.640031299224745,3.0
1.7378697570693733,4.41509350463353,-3.639406615631262,3.0
1.738286212798362,4.4135779829748625,-3.638781932037779,3.0
1.7387026685273506,4.4120627214692565,-3.6381572484442963,3.0
1.739119124256339,4.4105477201167105,-3.6375325648508134,3.0
1.7395355799853278,4.409032978917226,-3.63690788125733,3.0
1.7399520357143163,4.407518497870804,-3.6362831976638477,3.0
1.7403684914433049,4.406004276977443,-3.6356585140703648,3.0
1.7407849471722936,4.404490316237142,-3.635033830476882,3.0
1.7412014029012821,4.402976615649903,-3.634409146883399,3.0
1.7416178586302706,4.401463175215726,-3.633784463289916,3.0
1.7420343143592594,4.399949994934609,-3.633159779696433,3.0
1.742450770088248,4.398437074806555,-3.6325350961029503,3.0
1.7428672258172364,4.396924414831561,-3.6319104125094674,3.0
1.7432836815462252,4.395412015009629,-3.6312857289159846,3.0
1.7437001372752137,4.393899875340759,-3.6306610453225017,3.0
1.7441165930042022,4.392387995824949,-3.630036361729019,3.0
1.7445330487331907,4.3908763764622005,-3.629411678135536,3.0
1.7449495044621794,4.389365017252514,-3.628786994542053,3.0
1.745365960191168,4.387853918195885,-3.62816231094857,3.0
1.7457824159201565,4.386343079292322,-3.6275376273550872,3.0
1.7461988716491452,4.384832500541819,-3.6269129437616043,3.0
1.7466153273781337,4.3833221819443775,-3.6262882601681214,3.0
1.7470317831071223,4.381812123499998,-3.6256635765746386,3.0
1.747448238836111,4.380302325208678,-3.6250388929811557,3.0
1.7478646945650995,4.37879278707042,-3.624414209387673,3.0
1.748281150294088,4.377283509085224,-3.62378952579419,3.0
1.7486976060230768,4.375774491253088,-3.623164842200707,3.0
1.7491140617520653,4.374265733574015,-3.622540158607224,3.0
1.7495305174810538,4.3727572360480025,-3.6219154750137412,3.0
1.7499469732100423,4.371248998675052,-3.6212907914202583,3.0
1.750363428939031,4.369741021455161,-3.6206661078267754,3.0
1.7507798846680196,4.368233304388333,-3.6200414242332926,3.0
1.751196340397008,4.366725847474566,-3.61941674063981,3.0
1.7516127961259969,4.365218650713858,-3.618792057046327,3.0
1.7520292518549854,4.3637117141062145,-3.618167373452844,3.0
1.7524457075839739,4.362205037651632,-3.617542689859361,3.0
1.7528621633129626,4.360698621350108,-3.616918006265878,3.0
1.7532786190419511,4.35919246520165,-3.6162933226723952,3.0
1.7536950747709397,4.357686569206249,-3.615668639078913,3.0
1.7541115304999284,4.356180933363911,-3.6150439554854294,3.0
1.754527986228917,4.354675557674634,-3.6144192718919466,3.0
1.7549444419579054,4.353170442138419,-3.6137945882984637,3.0
1.755360897686894,4.351665586755265,-3.6131699047049812,3.0
1.7557773534158827,4.350160991525172,-3.612545221111498,3.0
1.7561938091448712,4.34865665644814,-3.6119205375180155,3.0
1.7566102648738597,4.3471525815241705,-3.6112958539245326,3.0
1.7570267206028485,4.345648766753261,-3.6106711703310492,3.0
1.757443176331837,4.344145212135414,-3.6100464867375663,3.0
1.7578596320608255,4.342641917670628,-3.609421803144084,3.0
1.7582760877898143,4.341138883358903,-3.6087971195506006,3.0
1.7586925435188028,4.339636109200239,-3.608172435957118,3.0
1.7591089992477913,4.338133595194636,-3.6075477523636352,3.0
1.75952545497678,4.336631341342095,-3.606923068770152,3.0
1.7599419107057686,4.335129347642614,-3.606298385176669,3.0
1.760358366434757,4.333627614096196,-3.6056737015831866,3.0
1.7607748221637456,4.332126140702838,-3.6050490179897037,3.0
1.7611912778927343,4.330624927462543,-3.604424334396221,3.0
1.7616077336217228,4.3291239743753085,-3.603799650802738,3.0
1.7620241893507114,4.327623281441136,-3.603174967209255,3.0
1.7624406450797,4.326122848660024,-3.6025502836157717,3.0
1.7628571008086886,4.324622676031973,-3.6019256000222892,3.0
1.7632735565376771,4.323122763556984,-3.6013009164288063,3.0
1.7636900122666659,4.321623111235056,-3.6006762328353235,3.0
1.7641064679956544,4.32012371906619,-3.6000515492418406,3.0
1.764522923724643,4.318624587050385,-3.5994268656483577,3.0
1.7649393794536317,4.31712571518764,-3.5988021820548743,3.0
1.7653558351826202,4.315627103477956,-3.598177498461392,3.0
1.7657722909116087,4.314128751921336,-3.597552814867909,3.0
1.7661887466405972,4.312630660517778,-3.596928131274426,3.0
1.766605202369586,4.311132829267278,-3.5963034476809432,3.0
1.7670216580985745,4.309635258169839,-3.5956787640874603,3.0
1.767438113827563,4.308137947225465,-3.5950540804939775,3.0
1.7678545695565517,4.306640896434148,-3.5944293969004946,3.0
1.7682710252855403,4.305144105795895,-3.5938047133070117,3.0
1.7686874810145288,4.303647575310704,-3.593180029713529,3.0
1.7691039367435175,4.3021513049785725,-3.592555346120046,3.0
1.769520392472506,4.300655294799503,-3.591930662526563,3.0
1.7699368482014946,4.299159544773495,-3.59130597893308,3.0
1.7703533039304833,4.297664054900547,-3.5906812953395972,3.0
1.7707697596594718,4.296168825180661,-3.5900566117461143,3.0
1.7711862153884603,4.294673855613839,-3.5894319281526315,3.0
1.7716026711174488,4.293179146200075,-3.588807244559149,3.0
1.7720191268464376,4.291684696939372,-3.5881825609656657,3.0
1.772435582575426,4.290190507831733,-3.587557877372183,3.0
1.7728520383044146,4.288696578877152,-3.5869331937787,3.0
1.7732684940334034,4.287202910075635,-3.586308510185217,3.0
1.7736849497623919,4.2857095014271795,-3.585683826591734,3.0
1.7741014054913804,4.284216352931782,-3.5850591429982517,3.0
1.7745178612203691,4.28272346458945,-3.5844344594047683,3.0
1.7749343169493577,4.281230836400175,-3.5838097758112855,3.0
1.7753507726783462,4.2797384683639645,-3.5831850922178026,3.0
1.775767228407335,4.278246360480814,-3.5825604086243197,3.0
1.7761836841363234,4.276754512750726,-3.581935725030837,3.0
1.776600139865312,4.275262925173699,-3.5813110414373543,3.0
1.7770165955943007,4.273771597749732,-3.580686357843871,3.0
1.7774330513232892,4.272280530478829,-3.580061674250388,3.0
1.7778495070522777,4.270789723360986,-3.5794369906569052,3.0
1.7782659627812663,4.2692991763962045,-3.578812307063423,3.0
1.778682418510255,4.267808889584481,-3.5781876234699395,3.0
1.7790988742392435,4.266318862925823,-3.577562939876457,3.0
1.779515329968232,4.264829096420225,-3.576938256282974,3.0
1.7799317856972208,4.263339590067687,-3.576313572689491,3.0
1.7803482414262093,4.261850343868213,-3.575688889096008,3.0
1.7807646971551978,4.2603613578217985,-3.5750642055025255,3.0
1.7811811528841865,4.258872631928446,-3.574439521909042,3.0
1.781597608613175,4.257384166188155,-3.5738148383155597,3.0
1.7820140643421636,4.255895960600924,-3.573190154722077,3.0
1.7824305200711523,4.254408015166755,-3.5725654711285935,3.0
1.7828469758001408,4.252920329885647,-3.5719407875351106,3.0
1.7832634315291294,4.251432904757602,-3.571316103941628,3.0
1.7836798872581179,4.249945739782616,-3.5706914203481452,3.0
1.7840963429871066,4.248458834960692,-3.5700667367546624,3.0
1.7845127987160951,4.24697219029183,-3.5694420531611795,3.0
1.7849292544450837,4.245485805776029,-3.5688173695676966,3.0
1.7853457101740724,4.243999681413289,-3.5681926859742132,3.0
1.785762165903061,4.24251381720361,-3.567568002380731,3.0
1.7861786216320494,4.241028213146993,-3.566943318787248,3.0
1.7865950773610382,4.239542869243438,-3.566318635193765,3.0
1.7870115330900267,4.238057785492943,-3.565693951600282,3.0
1.7874279888190152,4.23657296189551,-3.5650692680067992,3.0
1.787844444548004,4.235088398451138,-3.564444584413316,3.0
1.7882609002769925,4.233604095159828,-3.5638199008198335,3.0
1.788677356005981,4.2321200520215765,-3.5631952172263506,3.0
1.7890938117349695,4.23063626903639,-3.5625705336328677,3.0
1.7895102674639582,4.229152746204262,-3.561945850039385,3.0
1.7899267231929468,4.227669483525196,-3.561321166445902,3.0
1.7903431789219353,4.226186480999193,-3.560696482852419,3.0
1.790759634650924,4.22470373862625,-3.560071799258936,3.0
1.7911760903799125,4.223221256406369,-3.5594471156654532,3.0
1.791592546108901,4.221739034339549,-3.5588224320719704,3.0
1.7920090018378898,4.22025707242579,-3.5581977484784875,3.0
1.7924254575668783,4.218775370665092,-3.5575730648850046,3.0
1.7928419132958668,4.2172939290574565,-3.5569483812915217,3.0
1.7932583690248556,4.215812747602881,-3.556323697698039,3.0
1.793674824753844,4.2143318263013665,-3.555699014104556,3.0
1.7940912804828326,4.212851165152916,-3.555074330511073,3.0
1.7945077362118211,4.211370764157525,-3.5544496469175906,3.0
1.7949241919408099,4.209890623315195,-3.5538249633241072,3.0
1.7953406476697984,4.208410742625928,-3.5532002797306244,3.0
1.795757103398787,4.2069311220897205,-3.5525755961371415,3.0
1.7961735591277757,4.205451761706573,-3.5519509125436586,3.0
1.7965900148567642,4.20397266147649,-3.5513262289501757,3.0
1.7970064705857527,4.202493821399466,-3.5507015453566932,3.0
1.7974229263147414,4.201015241475504,-3.55007686176321,3.0
1.79783938204373,4.199536921704604,-3.549452178169727,3.0
1.7982558377727185,4.198058862086766,-3.548827494576244,3.0
1.7986722935017072,4.196581062621988,-3.5482028109827612,3.0
1.7990887492306957,4.195103523310271,-3.5475781273892784,3.0
1.7995052049596842,4.193626244151616,-3.546953443795796,3.0
1.7999216606886728,4.192149225146023,-3.546328760202313,3.0
1.8003381164176615,4.19067246629349,-3.5457040766088297,3.0
1.80075457214665,4.189195967594019,-3.545079393015347,3.0
1.8011710278756385,4.187719729047609,-3.5444547094218644,3.0
1.8015874836046273,4.18624375065426,-3.543830025828381,3.0
1.8020039393336158,4.184768032413972,-3.5432053422348986,3.0
1.8024203950626043,4.183292574326746,-3.5425806586414157,3.0
1.802836850791593,4.181817376392582,-3.5419559750479324,3.0
1.8032533065205816,4.180342438611477,-3.5413312914544495,3.0
1.80366976224957,4.178867760983435,-3.540706607860967,3.0
1.8040862179785588,4.177393343508456,-3.5400819242674837,3.0
1.8045026737075474,4.175919186186535,-3.5394572406740012,3.0
1.8049191294365359,4.174445289017678,-3.5388325570805184,3.0
1.8053355851655244,4.1729716520018805,-3.5382078734870355,3.0
1.8057520408945131,4.171498275139145,-3.537583189893552,3.0
1.8061684966235017,4.170025158429469,-3.5369585063000697,3.0
1.8065849523524902,4.168552301872857,-3.536333822706587,3.0
1.807001408081479,4.167079705469305,-3.535709139113104,3.0
1.8074178638104674,4.165607369218815,-3.535084455519621,3.0
1.807834319539456,4.164135293121387,-3.534459771926138,3.0
1.8082507752684447,4.162663477177018,-3.533835088332655,3.0
1.8086672309974332,4.161191921385713,-3.5332104047391724,3.0
1.8090836867264217,4.159720625747468,-3.5325857211456895,3.0
1.8095001424554105,4.158249590262283,-3.5319610375522066,3.0
1.809916598184399,4.156778814930162,-3.5313363539587237,3.0
1.8103330539133875,4.1553082997511,-3.530711670365241,3.0
1.810749509642376,4.1538380447251,-3.530086986771758,3.0
1.8111659653713648,4.1523680498521625,-3.529462303178275,3.0
1.8115824211003533,4.150898315132286,-3.528837619584792,3.0
1.8119988768293418,4.14942884056547,-3.5282129359913093,3.0
1.8124153325583305,4.1479596261517155,-3.5275882523978264,3.0
1.812831788287319,4.146490671891021,-3.5269635688043435,3.0
1.8132482440163076,4.14502197778339,-3.5263388852108606,3.0
1.8136646997452963,4.143553543828819,-3.5257142016173777,3.0
1.8140811554742848,4.14208537002731,-3.525089518023895,3.0
1.8144976112032734,4.1406174563788625,-3.524464834430412,3.0
1.814914066932262,4.139149802883475,-3.523840150836929,3.0
1.8153305226612506,4.137682409541149,-3.523215467243446,3.0
1.8157469783902391,4.136215276351885,-3.5225907836499633,3.0
1.8161634341192279,4.134748403315683,-3.5219661000564804,3.0
1.8165798898482164,4.133281790432541,-3.5213414164629975,3.0
1.816996345577205,4.1318154377024605,-3.5207167328695146,3.0
1.8174128013061934,4.130349345125442,-3.520092049276032,3.0
1.8178292570351822,4.128883512701485,-3.519467365682549,3.0
1.8182457127641707,4.127417940430588,-3.518842682089066,3.0
1.8186621684931592,4.125952628312753,-3.518217998495583,3.0
1.819078624222148,4.124487576347979,-3.5175933149021,3.0
1.8194950799511365,4.123022784536266,-3.5169686313086173,3.0
1.819911535680125,4.121558252877616,-3.516343947715135,3.0
1.8203279914091137,4.120093981372026,-3.5157192641216515,3.0
1.8207444471381022,4.118629970019498,-3.5150945805281686,3.0
1.8211609028670908,4.1171662188200315,-3.5144698969346857,3.0
1.8215773585960795,4.115702727773625,-3.513845213341203,3.0
1.821993814325068,4.1142394968802805,-3.51322052974772,3.0
1.8224102700540565,4.112776526139998,-3.5125958461542375,3.0
1.822826725783045,4.111313815552776,-3.5119711625607546,3.0
1.8232431815120338,4.109851365118615,-3.5113464789672713,3.0
1.8236596372410223,4.108389174837518,-3.5107217953737884,3.0
1.8240760929700108,4.10692724470948,-3.510097111780306,3.0
1.8244925486989996,4.105465574734502,-3.5094724281868226,3.0
1.824909004427988,4.1040041649125865,-3.50884774459334,3.0
1.8253254601569766,4.102543015243734,-3.5082230609998573,3.0
1.8257419158859653,4.10108212572794,-3.507598377406374,3.0
1.8261583716149539,4.099621496365209,-3.506973693812891,3.0
1.8265748273439424,4.0981611271555405,-3.5063490102194086,3.0
1.8269912830729311,4.096701018098932,-3.5057243266259253,3.0
1.8274077388019196,4.0952411691953845,-3.505099643032443,3.0
1.8278241945309082,4.093781580444897,-3.50447495943896,3.0
1.8282406502598967,4.092322251847474,-3.503850275845477,3.0
1.8286571059888854,4.09086318340311,-3.5032255922519937,3.0
1.829073561717874,4.0894043751118065,-3.5026009086585113,3.0
1.8294900174468625,4.087945826973568,-3.5019762250650284,3.0
1.8299064731758512,4.086487538988386,-3.5013515414715455,3.0
1.8303229289048397,4.08502951115627,-3.5007268578780626,3.0
1.8307393846338282,4.083571743477213,-3.5001021742845797,3.0
1.831155840362817,4.082114235951217,-3.4994774906910964,3.0
1.8315722960918055,4.080656988578282,-3.498852807097614,3.0
1.831988751820794,4.079200001358409,-3.498228123504131,3.0
1.8324052075497828,4.077743274291597,-3.497603439910648,3.0
1.8328216632787713,4.076286807377846,-3.4969787563171653,3.0
1.8332381190077598,4.074830600617156,-3.4963540727236824,3.0
1.8336545747367483,4.07337465400953,-3.4957293891301995,3.0
1.834071030465737,4.0719189675549625,-3.4951047055367166,3.0
1.8344874861947256,4.070463541253458,-3.4944800219432337,3.0
1.834903941923714,4.069008375105016,-3.493855338349751,3.0
1.8353203976527028,4.067553469109631,-3.493230654756268,3.0
1.8357368533816913,4.0660988232673105,-3.492605971162785,3.0
1.8361533091106799,4.0646444375780515,-3.491981287569302,3.0
1.8365697648396686,4.063190312041852,-3.4913566039758193,3.0
1.8369862205686571,4.061736446658715,-3.4907319203823364,3.0
1.8374026762976456,4.06028284142864,-3.4901072367888535,3.0
1.8378191320266344,4.058829496351624,-3.4894825531953706,3.0
1.838235587755623,4.057376411427672,-3.4888578696018877,3.0
1.8386520434846114,4.05592358665678,-3.488233186008405,3.0
1.8390684992136,4.05447102203895,-3.487608502414922,3.0
1.8394849549425887,4.053018717574179,-3.486983818821439,3.0
1.8399014106715772,4.051566673262473,-3.486359135227956,3.0
1.8403178664005657,4.050114889103826,-3.4857344516344737,3.0
1.8407343221295545,4.048663365098239,-3.4851097680409904,3.0
1.841150777858543,4.047212101245716,-3.4844850844475075,3.0
1.8415672335875315,4.045761097546253,-3.4838604008540246,3.0
1.8419836893165202,4.044310353999851,-3.4832357172605417,3.0
1.8424001450455088,4.042859870606511,-3.482611033667059,3.0
1.8428166007744973,4.041409647366233,-3.4819863500735764,3.0
1.843233056503486,4.039959684279015,-3.481361666480093,3.0
1.8436495122324745,4.038509981344859,-3.48073698288661,3.0
1.844065967961463,4.037060538563765,-3.4801122992931273,3.0
1.8444824236904516,4.035611355935732,-3.479487615699645,3.0
1.8448988794194403,4.034162433460759,-3.4788629321061615,3.0
1.8453153351484288,4.032713771138848,-3.478238248512679,3.0
1.8457317908774173,4.031265368969997,-3.477613564919196,3.0
1.846148246606406,4.02981722695421,-3.476988881325713,3.0
1.8465647023353946,4.02836934509148,-3.47636419773223,3.0
1.8469811580643831,4.026921723381816,-3.4757395141387475,3.0
1.8473976137933719,4.0254743618252125,-3.475114830545264,3.0
1.8478140695223604,4.024027260421667,-3.4744901469517817,3.0
1.848230525251349,4.022580419171186,-3.473865463358299,3.0
1.8486469809803376,4.021133838073764,-3.4732407797648155,3.0
1.8490634367093262,4.019687517129407,-3.4726160961713326,3.0
1.8494798924383147,4.018241456338108,-3.47199141257785,3.0
1.8498963481673032,4.016795655699873,-3.4713667289843673,3.0
1.850312803896292,4.015350115214696,-3.4707420453908844,3.0
1.8507292596252805,4.013904834882583,-3.4701173617974015,3.0
1.851145715354269,4.012459814703531,-3.4694926782039186,3.0
1.8515621710832577,4.011015054677539,-3.4688679946104353,3.0
1.8519786268122462,4.009570554804609,-3.468243311016953,3.0
1.8523950825412347,4.008126315084741,-3.46761862742347,3.0
1.8528115382702235,4.006682335517933,-3.466993943829987,3.0
1.853227993999212,4.005238616104187,-3.466369260236504,3.0
1.8536444497282005,4.003795156843504,-3.4657445766430213,3.0
1.8540609054571893,4.002351957735879,-3.465119893049538,3.0
1.8544773611861778,4.000909018781316,-3.4644952094560555,3.0
1.8548938169151663,3.9994663399798167,-3.4638705258625726,3.0
1.855310272644155,3.9980239213313755,-3.4632458422690897,3.0
1.8557267283731436,3.996581762835998,-3.462621158675607,3.0
1.856143184102132,3.995139864493682,-3.461996475082124,3.0
1.8565596398311206,3.993698226304426,-3.461371791488641,3.0
1.8569760955601093,3.992256848268232,-3.460747107895158,3.0
1.8573925512890979,3.9908157303850995,-3.4601224243016753,3.0
1.8578090070180864,3.989374872655029,-3.4594977407081924,3.0
1.8582254627470751,3.9879342750780165,-3.4588730571147095,3.0
1.8586419184760636,3.9864939376540676,-3.4582483735212266,3.0
1.8590583742050522,3.9850538603831804,-3.4576236899277437,3.0
1.859474829934041,3.9836140432653533,-3.456999006334261,3.0
1.8598912856630294,3.982174486300588,-3.456374322740778,3.0
1.860307741392018,3.9807351894888843,-3.455749639147295,3.0
1.8607241971210067,3.9792961528302424,-3.455124955553812,3.0
1.8611406528499952,3.9778573763246623,-3.4545002719603293,3.0
1.8615571085789837,3.9764188599721404,-3.4538755883668464,3.0
1.8619735643079722,3.974980603772682,-3.4532509047733635,3.0
1.862390020036961,3.9735426077262836,-3.4526262211798806,3.0
1.8628064757659495,3.972104871832949,-3.4520015375863977,3.0
1.863222931494938,3.970667396092674,-3.4513768539929153,3.0
1.8636393872239267,3.969230180505461,-3.450752170399432,3.0
1.8640558429529153,3.9677932250713095,-3.450127486805949,3.0
1.8644722986819038,3.966356529790218,-3.449502803212466,3.0
1.8648887544108925,3.9649200946621885,-3.4488781196189833,3.0
1.865305210139881,3.9634839196872207,-3.4482534360255004,3.0
1.8657216658688696,3.9620480048653146,-3.447628752432018,3.0
1.8661381215978583,3.9606123501964685,-3.4470040688385346,3.0
1.8665545773268468,3.959176955680684,-3.4463793852450517,3.0
1.8669710330558353,3.9577418213179616,-3.445754701651569,3.0
1.8673874887848239,3.9563069471083008,-3.4451300180580864,3.0
1.8678039445138126,3.9548723330517,-3.444505334464603,3.0
1.8682204002428011,3.953437979148161,-3.4438806508711206,3.0
1.8686368559717896,3.9520038853976853,-3.4432559672776377,3.0
1.8690533117007784,3.950570051800268,-3.4426312836841544,3.0
1.869469767429767,3.9491364783559124,-3.4420066000906715,3.0
1.8698862231587554,3.9477031650646186,-3.441381916497189,3.0
1.8703026788877442,3.9462701119263865,-3.4407572329037057,3.0
1.8707191346167327,3.9448373189412163,-3.4401325493102233,3.0
1.8711355903457212,3.9434047861091077,-3.4395078657167404,3.0
1.87155204607471,3.9419725134300574,-3.438883182123257,3.0
1.8719685018036984,3.9405405009040706,-3.438258498529774,3.0
1.872384957532687,3.9391087485311456,-3.4376338149362917,3.0
1.8728014132616755,3.9376772563112805,-3.437009131342809,3.0
1.8732178689906642,3.9362460242444772,-3.436384447749326,3.0
1.8736343247196527,3.9348150523307357,-3.435759764155843,3.0
1.8740507804486413,3.933384340570054,-3.43513508056236,3.0
1.87446723617763,3.931953888962436,-3.434510396968877,3.0
1.8748836919066185,3.930523697507878,-3.4338857133753944,3.0
1.875300147635607,3.92909376620638,-3.4332610297819115,3.0
1.8757166033645958,3.9276640950579473,-3.4326363461884286,3.0
1.8761330590935843,3.926234684062571,-3.4320116625949457,3.0
1.8765495148225728,3.92480553322026,-3.431386979001463,3.0
1.8769659705515616,3.9233766425310073,-3.4307622954079795,3.0
1.87738242628055,3.9219480119948162,-3.430137611814497,3.0
1.8777988820095386,3.9205196416116888,-3.429512928221014,3.0
1.8782153377385271,3.9190915313816213,-3.4288882446275313,3.0
1.8786317934675159,3.9176636813046155,-3.4282635610340484,3.0
1.8790482491965044,3.9162360913806697,-3.4276388774405655,3.0
1.879464704925493,3.9148087616097875,-3.4270141938470826,3.0
1.8798811606544816,3.9133816919919653,-3.4263895102535997,3.0
1.8802976163834701,3.911954882527205,-3.425764826660117,3.0
1.8807140721124587,3.9105283332155043,-3.425140143066634,3.0
1.8811305278414474,3.9091020440568656,-3.424515459473151,3.0
1.881546983570436,3.9076760150512886,-3.423890775879668,3.0
1.8819634392994244,3.906250246198775,-3.4232660922861853,3.0
1.8823798950284132,3.90482473749932,-3.4226414086927024,3.0
1.8827963507574017,3.9033994889529264,-3.4220167250992195,3.0
1.8832128064863902,3.9019745005595947,-3.4213920415057366,3.0
1.8836292622153787,3.9005497723193248,-3.420767357912254,3.0
1.8840457179443675,3.8991253042321166,-3.420142674318771,3.0
1.884462173673356,3.8977010962979683,-3.419517990725288,3.0
1.8848786294023445,3.896277148516882,-3.418893307131805,3.0
1.8852950851313333,3.894853460888857,-3.418268623538322,3.0
1.8857115408603218,3.8934300334138925,-3.4176439399448393,3.0
1.8861279965893103,3.8920068660919913,-3.417019256351357,3.0
1.886544452318299,3.89058395892315,-3.4163945727578735,3.0
1.8869609080472876,3.8891613119073707,-3.4157698891643906,3.0
1.887377363776276,3.8877389250446512,-3.4151452055709077,3.0
1.8877938195052648,3.8863167983349935,-3.414520521977425,3.0
1.8882102752342533,3.8848949317783976,-3.413895838383942,3.0
1.8886267309632419,3.8834733253748634,-3.4132711547904595,3.0
1.8890431866922304,3.8820519791243893,-3.4126464711969766,3.0
1.889459642421219,3.880630893026977,-3.4120217876034933,3.0
1.8898760981502076,3.879210067082626,-3.4113971040100104,3.0
1.8902925538791961,3.8777895012913373,-3.410772420416528,3.0
1.8907090096081849,3.8763691956531083,-3.4101477368230446,3.0
1.8911254653371734,3.874949150167941,-3.409523053229562,3.0
1.891541921066162,3.8735293648358375,-3.4088983696360793,3.0
1.8919583767951507,3.872109839656792,-3.408273686042596,3.0
1.8923748325241392,3.8706905746308085,-3.407649002449113,3.0
1.8927912882531277,3.8692715697578883,-3.4070243188556306,3.0
1.8932077439821164,3.8678528250380264,-3.4063996352621473,3.0
1.893624199711105,3.866434340471228,-3.405774951668665,3.0
1.8940406554400935,3.8650161160574914,-3.405150268075182,3.0
1.8944571111690822,3.8635981517968148,-3.4045255844816986,3.0
1.8948735668980707,3.8621804476892,-3.4039009008882157,3.0
1.8952900226270593,3.8607630037346468,-3.4032762172947333,3.0
1.8957064783560478,3.8593458199331554,-3.4026515337012504,3.0
1.8961229340850365,3.857928896284724,-3.4020268501077675,3.0
1.896539389814025,3.8565122327893544,-3.4014021665142846,3.0
1.8969558455430136,3.8550958294470465,-3.4007774829208017,3.0
1.8973723012720023,3.853679686257797,-3.4001527993273184,3.0
1.8977887570009908,3.8522638032216125,-3.399528115733836,3.0
1.8982052127299793,3.850848180338488,-3.398903432140353,3.0
1.898621668458968,3.8494328176084256,-3.39827874854687,3.0
1.8990381241879566,3.848017715031423,-3.3976540649533873,3.0
1.899454579916945,3.846602872607482,-3.3970293813599044,3.0
1.8998710356459338,3.845188290336603,-3.396404697766421,3.0
1.9002874913749224,3.8437739682187857,-3.3957800141729386,3.0
1.9007039471039109,3.84235990625403,-3.3951553305794557,3.0
1.9011204028328994,3.8409461044423345,-3.394530646985973,3.0
1.9015368585618881,3.8395325627837007,-3.39390596339249,3.0
1.9019533142908767,3.838119281278127,-3.393281279799007,3.0
1.9023697700198652,3.8367062599256165,-3.392656596205524,3.0
1.902786225748854,3.8352934987261644,-3.3920319126120413,3.0
1.9032026814778424,3.8338809976797776,-3.3914072290185584,3.0
1.903619137206831,3.832468756786449,-3.3907825454250755,3.0
1.9040355929358197,3.831056776046184,-3.3901578618315926,3.0
1.9044520486648082,3.829645055458979,-3.3895331782381097,3.0
1.9048685043937967,3.828233595024834,-3.388908494644627,3.0
1.9052849601227855,3.8268223947437523,-3.388283811051144,3.0
1.905701415851774,3.8254114546157307,-3.387659127457661,3.0
1.9061178715807625,3.824000774640771,-3.387034443864178,3.0
1.906534327309751,3.822590354818873,-3.3864097602706957,3.0
1.9069507830387398,3.8211801951500366,-3.3857850766772124,3.0
1.9073672387677283,3.8197702956342603,-3.3851603930837295,3.0
1.9077836944967168,3.8183606562715457,-3.3845357094902466,3.0
1.9082001502257055,3.816951277061893,-3.3839110258967637,3.0
1.908616605954694,3.815542158005302,-3.383286342303281,3.0
1.9090330616836826,3.814133299101771,-3.3826616587097984,3.0
1.9094495174126713,3.8127247003513016,-3.382036975116315,3.0
1.9098659731416598,3.811316361753894,-3.381412291522832,3.0
1.9102824288706484,3.8099082833095483,-3.3807876079293493,3.0
1.910698884599637,3.8085004650182626,-3.3801629243358664,3.0
1.9111153403286256,3.8070929068800385,-3.3795382407423835,3.0
1.9115317960576141,3.805685608894878,-3.378913557148901,3.0
1.9119482517866027,3.804278571062776,-3.378288873555418,3.0
1.9123647075155914,3.8028717933837353,-3.377664189961935,3.0
1.91278116324458,3.8014652758577583,-3.377039506368452,3.0
1.9131976189735684,3.8000590184848395,-3.3764148227749695,3.0
1.9136140747025572,3.7986530212649843,-3.375790139181486,3.0
1.9140305304315457,3.797247284198191,-3.3751654555880037,3.0
1.9144469861605342,3.7958418072844573,-3.374540771994521,3.0
1.914863441889523,3.794436590523784,-3.3739160884010375,3.0
1.9152798976185115,3.793031633916174,-3.3732914048075546,3.0
1.9156963533475,3.791626937461624,-3.372666721214072,3.0
1.9161128090764887,3.7902225011601356,-3.372042037620589,3.0
1.9165292648054773,3.788818325011709,-3.3714173540271064,3.0
1.9169457205344658,3.7874144090163444,-3.3707926704336235,3.0
1.9173621762634543,3.786010753174038,-3.3701679868401406,3.0
1.917778631992443,3.7846073574847967,-3.3695433032466573,3.0
1.9181950877214315,3.7832042219486155,-3.368918619653175,3.0
1.91861154345042,3.7818013465654943,-3.368293936059692,3.0
1.9190279991794088,3.7803987313354366,-3.367669252466209,3.0
1.9194444549083973,3.778996376258437,-3.367044568872726,3.0
1.9198609106373858,3.777594281334501,-3.3664198852792433,3.0
1.9202773663663746,3.776192446563625,-3.36579520168576,3.0
1.920693822095363,3.7747908719458128,-3.3651705180922775,3.0
1.9211102778243516,3.7733895574810603,-3.3645458344987946,3.0
1.9215267335533404,3.7719885031693696,-3.3639211509053117,3.0
1.9219431892823289,3.770587709010739,-3.363296467311829,3.0
1.9223596450113174,3.7691871750051718,-3.362671783718346,3.0
1.922776100740306,3.7677869011526646,-3.362047100124863,3.0
1.9231925564692947,3.7663868874532174,-3.36142241653138,3.0
1.9236090121982832,3.7649871339068337,-3.3607977329378973,3.0
1.9240254679272717,3.763587640513512,-3.3601730493444144,3.0
1.9244419236562604,3.762188407273248,-3.3595483657509315,3.0
1.924858379385249,3.7607894341860497,-3.3589236821574486,3.0
1.9252748351142375,3.7593907212519095,-3.3582989985639657,3.0
1.9256912908432262,3.757992268470831,-3.357674314970483,3.0
1.9261077465722147,3.7565940758428145,-3.357049631377,3.0
1.9265242023012032,3.7551961433678596,-3.356424947783517,3.0
1.926940658030192,3.7537984710459646,-3.355800264190034,3.0
1.9273571137591805,3.7524010588771333,-3.3551755805965513,3.0
1.927773569488169,3.751003906861362,-3.3545508970030684,3.0
1.9281900252171575,3.7496070149986522,-3.3539262134095855,3.0
1.9286064809461463,3.7482103832890026,-3.3533015298161026,3.0
1.9290229366751348,3.7468140117324165,-3.3526768462226197,3.0
1.9294393924041233,3.7454179003288903,-3.3520521626291373,3.0
1.929855848133112,3.744022049078424,-3.351427479035654,3.0
1.9302723038621006,3.7426264579810216,-3.350802795442171,3.0
1.930688759591089,3.741231127036679,-3.350178111848688,3.0
1.9311052153200778,3.739836056245398,-3.3495534282552053,3.0
1.9315216710490664,3.738441245607179,-3.3489287446617224,3.0
1.9319381267780549,3.73704669512202,-3.34830406106824,3.0
1.9323545825070436,3.7356524047899224,-3.3476793774747566,3.0
1.9327710382360321,3.734258374610887,-3.3470546938812737,3.0
1.9331874939650207,3.732864604584913,-3.346430010287791,3.0
1.9336039496940094,3.731471094712001,-3.345805326694308,3.0
1.934020405422998,3.730077844992147,-3.345180643100825,3.0
1.9344368611519864,3.7286848554253567,-3.3445559595073426,3.0
1.934853316880975,3.727292126011628,-3.3439312759138597,3.0
1.9352697726099637,3.7258996567509595,-3.3433065923203764,3.0
1.9356862283389522,3.7245074476433526,-3.3426819087268935,3.0
1.9361026840679407,3.7231154986888093,-3.342057225133411,3.0
1.9365191397969295,3.721723809887324,-3.3414325415399277,3.0
1.936935595525918,3.7203323812389026,-3.3408078579464453,3.0
1.9373520512549065,3.718941212743541,-3.3401831743529624,3.0
1.9377685069838952,3.7175503044012412,-3.339558490759479,3.0
1.9381849627128838,3.716159656212003,-3.338933807165996,3.0
1.9386014184418723,3.714769268175825,-3.3383091235725137,3.0
1.939017874170861,3.7133791402927088,-3.3376844399790304,3.0
1.9394343298998495,3.711989272562654,-3.337059756385548,3.0
1.939850785628838,3.7105996649856614,-3.336435072792065,3.0
1.9402672413578266,3.7092103175617304,-3.335810389198582,3.0
1.9406836970868153,3.7078212302908593,-3.335185705605099,3.0
1.9411001528158038,3.70643240317305,-3.3345610220116164,3.0
1.9415166085447924,3.7050438362083025,-3.3339363384181335,3.0
1.941933064273781,3.703655529396615,-3.3333116548246506,3.0
1.9423495200027696,3.702267482737989,-3.3326869712311677,3.0
1.9427659757317581,3.700879696232425,-3.332062287637685,3.0
1.9431824314607469,3.699492169879923,-3.3314376040442015,3.0
1.9435988871897354,3.6981049036804805,-3.330812920450719,3.0
1.944015342918724,3.6967178976341,-3.330188236857236,3.0
1.9444317986477127,3.695331151740781,-3.3295635532637533,3.0
1.9448482543767012,3.693944666000524,-3.3289388696702704,3.0
1.9452647101056897,3.692558440413327,-3.3283141860767875,3.0
1.9456811658346782,3.6911724749791937,-3.3276895024833046,3.0
1.946097621563667,3.6897867696981184,-3.3270648188898218,3.0
1.9465140772926555,3.6884013245701066,-3.326440135296339,3.0
1.946930533021644,3.687016139595155,-3.325815451702856,3.0
1.9473469887506327,3.685631214773265,-3.325190768109373,3.0
1.9477634444796212,3.684246550104435,-3.32456608451589,3.0
1.9481799002086098,3.68286214558867,-3.3239414009224073,3.0
1.9485963559375985,3.6814780012259636,-3.3233167173289244,3.0
1.949012811666587,3.680094117016319,-3.3226920337354415,3.0
1.9494292673955755,3.678710492959736,-3.3220673501419586,3.0
1.9498457231245643,3.677327129056213,-3.3214426665484758,3.0
1.9502621788535528,3.6759440253057516,-3.320817982954993,3.0
1.9506786345825413,3.674561181708354,-3.32019329936151,3.0
1.9510950903115298,3.673178598264016,-3.319568615768027,3.0
1.9515115460405186,3.67179627497274,-3.318943932174544,3.0
1.951928001769507,3.670414211834524,-3.3183192485810613,3.0
1.9523444574984956,3.66903240884937,-3.317694564987579,3.0
1.9527609132274844,3.6676508660172775,-3.3170698813940955,3.0
1.9531773689564729,3.666269583338247,-3.3164451978006126,3.0
1.9535938246854614,3.664888560812276,-3.3158205142071298,3.0
1.9540102804144501,3.663507798439367,-3.315195830613647,3.0
1.9544267361434386,3.66212729621952,-3.314571147020164,3.0
1.9548431918724272,3.6607470541527345,-3.3139464634266815,3.0
1.955259647601416,3.659367072239009,-3.313321779833198,3.0
1.9556761033304044,3.6579873504783453,-3.3126970962397153,3.0
1.956092559059393,3.6566078888707434,-3.3120724126462324,3.0
1.9565090147883815,3.655228687416203,-3.31144772905275,3.0
1.9569254705173702,3.6538497461147212,-3.3108230454592666,3.0
1.9573419262463587,3.6524710649663046,-3.310198361865784,3.0
1.9577583819753472,3.651092643970948,-3.3095736782723013,3.0
1.958174837704336,3.649714483128651,-3.308948994678818,3.0
1.9585912934333245,3.648336582439418,-3.308324311085335,3.0
1.959007749162313,3.646958941903245,-3.3076996274918526,3.0
1.9594242048913018,3.6455815615201335,-3.3070749438983693,3.0
1.9598406606202903,3.644204441290082,-3.306450260304887,3.0
1.9602571163492788,3.642827581213094,-3.305825576711404,3.0
1.9606735720782675,3.6414509812891662,-3.3052008931179206,3.0
1.961090027807256,3.6400746415182983,-3.3045762095244378,3.0
1.9615064835362446,3.638698561900494,-3.3039515259309553,3.0
1.961922939265233,3.6373227424357495,-3.3033268423374724,3.0
1.9623393949942218,3.6359471831240686,-3.3027021587439895,3.0
1.9627558507232103,3.634571883965444,-3.3020774751505066,3.0
1.9631723064521989,3.633196844959885,-3.3014527915570238,3.0
1.9635887621811876,3.631822066107386,-3.3008281079635404,3.0
1.9640052179101761,3.6304475474079485,-3.300203424370058,3.0
1.9644216736391646,3.629073288861573,-3.299578740776575,3.0
1.9648381293681534,3.627699290468259,-3.298954057183092,3.0
1.965254585097142,3.626325552228005,-3.2983293735896093,3.0
1.9656710408261304,3.624952074140813,-3.2977046899961264,3.0
1.9660874965551192,3.6235788562066826,-3.297080006402643,3.0
1.9665039522841077,3.6222058984256122,-3.2964553228091606,3.0
1.9669204080130962,3.6208332007976054,-3.2958306392156778,3.0
1.9673368637420847,3.6194607633226585,-3.295205955622195,3.0
1.9677533194710735,3.6180885860007717,-3.294581272028712,3.0
1.968169775200062,3.6167166688319483,-3.293956588435229,3.0
1.9685862309290505,3.6153450118161867,-3.293331904841746,3.0
1.9690026866580392,3.6139736149534833,-3.2927072212482633,3.0
1.9694191423870278,3.6126024782438435,-3.2920825376547804,3.0
1.9698355981160163,3.6112316016872654,-3.2914578540612975,3.0
1.970252053845005,3.6098609852837473,-3.2908331704678147,3.0
1.9706685095739935,3.608490629033291,-3.2902084868743318,3.0
1.971084965302982,3.6071205329358964,-3.289583803280849,3.0
1.9715014210319708,3.605750696991562,-3.288959119687366,3.0
1.9719178767609593,3.604381121200289,-3.288334436093883,3.0
1.9723343324899478,3.6030118055620797,-3.2877097525004,3.0
1.9727507882189366,3.6016427500769286,-3.2870850689069173,3.0
1.973167243947925,3.600273954744841,-3.2864603853134344,3.0
1.9735836996769136,3.5989054195658134,-3.2858357017199515,3.0
1.9740001554059021,3.5975371445398476,-3.2852110181264687,3.0
1.9744166111348909,3.5961691296669436,-3.2845863345329858,3.0
1.9748330668638794,3.5948013749471013,-3.283961650939503,3.0
1.975249522592868,3.593433880380319,-3.2833369673460204,3.0
1.9756659783218566,3.5920666459665984,-3.282712283752537,3.0
1.9760824340508452,3.5906996717059396,-3.282087600159054,3.0
1.9764988897798337,3.589332957598339,-3.2814629165655713,3.0
1.9769153455088224,3.5879665036438038,-3.2808382329720884,3.0
1.977331801237811,3.5866003098423267,-3.2802135493786055,3.0
1.9777482569667995,3.585234376193913,-3.279588865785123,3.0
1.9781647126957882,3.5838687026985596,-3.2789641821916398,3.0
1.9785811684247767,3.5825032893562696,-3.278339498598157,3.0
1.9789976241537652,3.5811381361670396,-3.277714815004674,3.0
1.9794140798827538,3.5797732431308713,-3.2770901314111915,3.0
1.9798305356117425,3.5784086102477612,-3.276465447817708,3.0
1.980246991340731,3.5770442375177165,-3.2758407642242258,3.0
1.9806634470697195,3.5756801249407317,-3.275216080630743,3.0
1.9810799027987083,3.5743162725168087,-3.2745913970372595,3.0
1.9814963585276968,3.5729526802459457,-3.2739667134437767,3.0
1.9819128142566853,3.5715893481281444,-3.273342029850294,3.0
1.982329269985674,3.570226276163405,-3.272717346256811,3.0
1.9827457257146626,3.568863464351727,-3.2720926626633284,3.0
1.983162181443651,3.567500912693111,-3.2714679790698455,3.0
1.9835786371726398,3.5661386211875534,-3.270843295476362,3.0
1.9839950929016283,3.564776589835061,-3.2702186118828793,3.0
1.9844115486306169,3.5634148186356267,-3.269593928289397,3.0
1.9848280043596054,3.562053307589256,-3.268969244695914,3.0
1.9852444600885941,3.5606920566959452,-3.268344561102431,3.0
1.9856609158175826,3.5593310659556963,-3.267719877508948,3.0
1.9860773715465712,3.557970335368509,-3.2670951939154653,3.0
1.98649382727556,3.556609864934382,-3.266470510321982,3.0
1.9869102830045484,3.5552496546533163,-3.2658458267284995,3.0
1.987326738733537,3.5538897045253126,-3.2652211431350167,3.0
1.9877431944625257,3.552530014550369,-3.2645964595415338,3.0
1.9881596501915142,3.5511705847284887,-3.263971775948051,3.0
1.9885761059205027,3.5498114150596702,-3.263347092354568,3.0
1.9889925616494915,3.54845250554391,-3.2627224087610847,3.0
1.98940901737848,3.5470938561812133,-3.262097725167602,3.0
1.9898254731074685,3.5457354669715766,-3.2614730415741193,3.0
1.990241928836457,3.5443773379150016,-3.2608483579806364,3.0
1.9906583845654457,3.5430194690114885,-3.2602236743871535,3.0
1.9910748402944343,3.5416618602610352,-3.2595989907936707,3.0
1.9914912960234228,3.5403045116636456,-3.2589743072001878,3.0
1.9919077517524115,3.5389474232193177,-3.258349623606705,3.0
1.9923242074814,3.537590594928048,-3.257724940013222,3.0
1.9927406632103886,3.53623402678984,-3.257100256419739,3.0
1.9931571189393773,3.5348777188046956,-3.256475572826256,3.0
1.9935735746683658,3.533521670972611,-3.2558508892327733,3.0
1.9939900303973543,3.5321658832935885,-3.2552262056392904,3.0
1.994406486126343,3.530810355767626,-3.2546015220458075,3.0
1.9948229418553316,3.529455088394725,-3.2539768384523247,3.0
1.9952393975843201,3.5281000811748875,-3.2533521548588418,3.0
1.9956558533133086,3.52674533410811,-3.2527274712653593,3.0
1.9960723090422974,3.5253908471943927,-3.252102787671876,3.0
1.996488764771286,3.5240366204337388,-3.251478104078393,3.0
1.9969052205002744,3.522682653826145,-3.25085342048491,3.0
1.9973216762292632,3.5213289473716127,-3.2502287368914273,3.0
1.9977381319582517,3.5199755010701406,-3.2496040532979444,3.0
1.9981545876872402,3.518622314921732,-3.248979369704462,3.0
1.998571043416229,3.5172693889263815,-3.2483546861109787,3.0
1.9989874991452175,3.5159167230840946,-3.2477300025174958,3.0
1.999403954874206,3.5145643173948695,-3.247105318924013,3.0
1.9998204106031947,3.5132121718587044,-3.24648063533053,3.0
2.000236866332183,3.5118602864756046,-3.2458559517370476,3.0
2.0006533220611717,3.510508661245561,-3.2452312681435647,3.0
2.0010697777901605,3.5091572961685795,-3.2446065845500813,3.0
2.001486233519149,3.5078061912446614,-3.243981900956599,3.0
2.0019026892481375,3.5064553464738015,-3.2433572173631156,3.0
2.0023191449771263,3.505104761856005,-3.2427325337696327,3.0
2.0027356007061146,3.5037544373912706,-3.24210785017615,3.0
2.0031520564351033,3.5024043730795977,-3.2414831665826673,3.0
2.003568512164092,3.501054568920983,-3.240858482989184,3.0
2.0039849678930803,3.4997050249154302,-3.2402337993957016,3.0
2.004401423622069,3.4983557410629427,-3.239609115802218,3.0
2.004817879351058,3.4970067173635133,-3.2389844322087353,3.0
2.005234335080046,3.4956579538171457,-3.238359748615253,3.0
2.005650790809035,3.49430945042384,-3.23773506502177,3.0
2.0060672465380236,3.492961207183594,-3.2371103814282867,3.0
2.006483702267012,3.49161322409641,-3.236485697834804,3.0
2.0069001579960006,3.4902655011622876,-3.235861014241321,3.0
2.0073166137249894,3.488918038381227,-3.235236330647838,3.0
2.0077330694539777,3.4875708357532282,-3.2346116470543556,3.0
2.0081495251829664,3.4862238932782876,-3.2339869634608727,3.0
2.008565980911955,3.4848772109564123,-3.2333622798673893,3.0
2.0089824366409434,3.483530788787597,-3.232737596273907,3.0
2.009398892369932,3.4821846267718417,-3.2321129126804236,3.0
2.0098153480989205,3.48083872490915,-3.231488229086941,3.0
2.0102318038279092,3.4794930831995163,-3.2308635454934582,3.0
2.010648259556898,3.4781477016429463,-3.2302388618999753,3.0
2.0110647152858863,3.476802580239438,-3.229614178306493,3.0
2.011481171014875,3.4754577189889897,-3.2289894947130096,3.0
2.0118976267438637,3.474113117891603,-3.2283648111195262,3.0
2.012314082472852,3.4727687769472784,-3.227740127526044,3.0
2.012730538201841,3.4714246961560153,-3.227115443932561,3.0
2.0131469939308295,3.4700808755178105,-3.226490760339078,3.0
2.013563449659818,3.468737315032671,-3.2258660767455956,3.0
2.0139799053888066,3.4673940147005897,-3.2252413931521122,3.0
2.0143963611177953,3.46605097452157,-3.224616709558629,3.0
2.0148128168467836,3.464708194495616,-3.2239920259651464,3.0
2.0152292725757723,3.463365674622718,-3.2233673423716636,3.0
2.015645728304761,3.462023414902882,-3.2227426587781807,3.0
2.0160621840337494,3.4606814153361114,-3.2221179751846982,3.0
2.016478639762738,3.459339675922399,-3.221493291591215,3.0
2.016895095491727,3.4579981966617463,-3.2208686079977316,3.0
2.017311551220715,3.456656977554159,-3.220243924404249,3.0
2.017728006949704,3.45531601859963,-3.2196192408107662,3.0
2.0181444626786926,3.453975319798163,-3.2189945572172833,3.0
2.018560918407681,3.4526348811497574,-3.218369873623801,3.0
2.0189773741366697,3.4512947026544136,-3.2177451900303176,3.0
2.0193938298656584,3.44995478431213,-3.2171205064368342,3.0
2.0198102855946467,3.448615126122908,-3.216495822843352,3.0
2.0202267413236354,3.4472757280867476,-3.215871139249869,3.0
2.0206431970526237,3.445936590203649,-3.2152464556563864,3.0
2.0210596527816125,3.4445977124736107,-3.2146217720629036,3.0
2.021476108510601,3.443259094896634,-3.2139970884694202,3.0
2.0218925642395895,3.441920737472719,-3.213372404875938,3.0
2.0223090199685783,3.4405826402018658,-3.2127477212824544,3.0
2.022725475697567,3.4392448030840725,-3.2121230376889716,3.0
2.0231419314265553,3.437907226119343,-3.211498354095489,3.0
2.023558387155544,3.436569909307673,-3.2108736705020062,3.0
2.0239748428845328,3.4352328526490634,-3.210248986908523,3.0
2.024391298613521,3.4338960561435172,-3.2096243033150405,3.0
2.02480775434251,3.432559519791031,-3.208999619721557,3.0
2.0252242100714986,3.431223243591605,-3.2083749361280742,3.0
2.025640665800487,3.429887227545242,-3.207750252534592,3.0
2.0260571215294756,3.428551471651941,-3.207125568941109,3.0
2.0264735772584643,3.4272159759117002,-3.2065008853476256,3.0
2.0268900329874526,3.425880740324521,-3.205876201754143,3.0
2.0273064887164414,3.424545764890402,-3.20525151816066,3.0
2.02772294444543,3.423211049609346,-3.204626834567177,3.0
2.0281394001744184,3.4218765944813523,-3.2040021509736945,3.0
2.028555855903407,3.4205423995064166,-3.2033774673802116,3.0
2.028972311632396,3.4192084646845426,-3.2027527837867282,3.0
2.029388767361384,3.417874790015734,-3.202128100193246,3.0
2.029805223090373,3.4165413754999836,-3.2015034165997625,3.0
2.0302216788193617,3.415208221137293,-3.2008787330062796,3.0
2.03063813454835,3.4138753269276663,-3.200254049412797,3.0
2.0310545902773387,3.412542692871101,-3.1996293658193142,3.0
2.0314710460063274,3.411210318967594,-3.199004682225831,3.0
2.0318875017353157,3.4098782052171526,-3.1983799986323485,3.0
2.0323039574643045,3.408546351619769,-3.197755315038865,3.0
2.0327204131932928,3.4072147581754475,-3.1971306314453827,3.0
2.0331368689222815,3.4058834248841894,-3.1965059478519,3.0
2.0335533246512703,3.4045523517459895,-3.195881264258417,3.0
2.0339697803802586,3.403221538760853,-3.1952565806649345,3.0
2.0343862361092473,3.4018909859287767,-3.194631897071451,3.0
2.034802691838236,3.400560693249764,-3.194007213477968,3.0
2.0352191475672243,3.399230660723811,-3.1933825298844853,3.0
2.035635603296213,3.3979008883509163,-3.1927578462910025,3.0
2.036052059025202,3.396571376131087,-3.1921331626975196,3.0
2.03646851475419,3.3952421240643176,-3.191508479104037,3.0
2.036884970483179,3.39391313215061,-3.190883795510554,3.0
2.0373014262121676,3.3925844003899623,-3.1902591119170705,3.0
2.037717881941156,3.3912559287823782,-3.189634428323588,3.0
2.0381343376701446,3.389927717327854,-3.189009744730105,3.0
2.0385507933991334,3.38859976602639,-3.1883850611366222,3.0
2.0389672491281217,3.3872720748779894,-3.18776037754314,3.0
2.0393837048571104,3.3859446438826506,-3.1871356939496565,3.0
2.039800160586099,3.38461747304037,-3.186511010356173,3.0
2.0402166163150874,3.3832905623511547,-3.1858863267626907,3.0
2.040633072044076,3.3819639118149976,-3.185261643169208,3.0
2.041049527773065,3.380637521431902,-3.184636959575725,3.0
2.041465983502053,3.3793113912018704,-3.1840122759822425,3.0
2.041882439231042,3.377985521124897,-3.183387592388759,3.0
2.0422988949600307,3.3766599112009867,-3.182762908795276,3.0
2.042715350689019,3.3753345614301384,-3.1821382252017933,3.0
2.0431318064180077,3.3740094718123483,-3.1815135416083105,3.0
2.043548262146996,3.3726846423476236,-3.180888858014828,3.0
2.0439647178759848,3.371360073035957,-3.180264174421345,3.0
2.0443811736049735,3.370035763877352,-3.179639490827862,3.0
2.044797629333962,3.368711714871811,-3.1790148072343793,3.0
2.0452140850629505,3.367387926019328,-3.178390123640896,3.0
2.0456305407919393,3.3660643973199083,-3.177765440047413,3.0
2.0460469965209276,3.3647411287735505,-3.1771407564539307,3.0
2.0464634522499163,3.363418120380251,-3.176516072860448,3.0
2.046879907978905,3.362095372140015,-3.1758913892669645,3.0
2.0472963637078934,3.360772884052839,-3.175266705673482,3.0
2.047712819436882,3.3594506561187263,-3.1746420220799987,3.0
2.048129275165871,3.3581286883376738,-3.174017338486516,3.0
2.048545730894859,3.356806980709683,-3.1733926548930333,3.0
2.048962186623848,3.355485533234754,-3.1727679712995505,3.0
2.0493786423528366,3.354164345912883,-3.172143287706067,3.0
2.049795098081825,3.352843418744076,-3.1715186041125847,3.0
2.0502115538108137,3.3515227517283304,-3.1708939205191013,3.0
2.0506280095398024,3.3502023448656466,-3.1702692369256185,3.0
2.0510444652687907,3.348882198156023,-3.169644553332136,3.0
2.0514609209977794,3.347562311599459,-3.169019869738653,3.0
2.051877376726768,3.346242685195959,-3.16839518614517,3.0
2.0522938324557565,3.3449233189455203,-3.1677705025516874,3.0
2.052710288184745,3.343604212848142,-3.167145818958204,3.0
2.053126743913734,3.342285366903825,-3.166521135364721,3.0
2.0535431996427223,3.340966781112572,-3.1658964517712387,3.0
2.053959655371711,3.339648455474377,-3.165271768177756,3.0
2.0543761111006993,3.3383303899892436,-3.1646470845842734,3.0
2.054792566829688,3.337012584657172,-3.16402240099079,3.0
2.0552090225586768,3.3356950394781624,-3.1633977173973067,3.0
2.055625478287665,3.3343777544522144,-3.1627730338038242,3.0
2.056041934016654,3.3330607295793246,-3.1621483502103414,3.0
2.0564583897456425,3.3317439648594984,-3.1615236666168585,3.0
2.056874845474631,3.3304274602927357,-3.160898983023376,3.0
2.0572913012036196,3.3291112158790312,-3.1602742994298927,3.0
2.0577077569326083,3.3277952316183868,-3.1596496158364094,3.0
2.0581242126615966,3.3264795075108076,-3.159024932242927,3.0
2.0585406683905854,3.3251640435562866,-3.158400248649444,3.0
2.058957124119574,3.323848839754829,-3.157775565055961,3.0
2.0593735798485624,3.3225338961064335,-3.1571508814624787,3.0
2.059790035577551,3.321219212611096,-3.1565261978689954,3.0
2.06020649130654,3.319904789268822,-3.155901514275512,3.0
2.060622947035528,3.31859062607961,-3.1552768306820296,3.0
2.061039402764517,3.3172767230434577,-3.1546521470885467,3.0
2.0614558584935057,3.3159630801603655,-3.154027463495064,3.0
2.061872314222494,3.3146496974303368,-3.1534027799015814,3.0
2.0622887699514827,3.31333657485337,-3.152778096308098,3.0
2.0627052256804714,3.312023712429463,-3.1521534127146147,3.0
2.0631216814094597,3.310711110158616,-3.1515287291211322,3.0
2.0635381371384485,3.3093987680408343,-3.1509040455276494,3.0
2.063954592867437,3.308086686076111,-3.1502793619341665,3.0
2.0643710485964255,3.306774864264449,-3.149654678340684,3.0
2.0647875043254142,3.3054633026058493,-3.1490299947472007,3.0
2.065203960054403,3.304152001100311,-3.1484053111537174,3.0
2.0656204157833913,3.302840959747833,-3.147780627560235,3.0
2.06603687151238,3.3015301785484166,-3.147155943966752,3.0
2.0664533272413683,3.3002196575020637,-3.1465312603732696,3.0
2.066869782970357,3.298909396608769,-3.1459065767797867,3.0
2.067286238699346,3.297599395868536,-3.1452818931863034,3.0
2.067702694428334,3.2962896552813667,-3.144657209592821,3.0
2.068119150157323,3.2949801748472556,-3.1440325259993376,3.0
2.0685356058863116,3.293670954566208,-3.1434078424058547,3.0
2.0689520616153,3.292361994438222,-3.1427831588123722,3.0
2.0693685173442886,3.2910532944632944,-3.1421584752188894,3.0
2.0697849730732774,3.2897448546414303,-3.141533791625406,3.0
2.0702014288022657,3.2884366749726297,-3.1409091080319236,3.0
2.0706178845312544,3.2871287554568855,-3.1402844244384402,3.0
2.071034340260243,3.285821096094205,-3.1396597408449574,3.0
2.0714507959892314,3.284513696884588,-3.139035057251475,3.0
2.07186725171822,3.283206557828029,-3.138410373657992,3.0
2.072283707447209,3.2818996789245336,-3.1377856900645087,3.0
2.072700163176197,3.2805930601741,-3.1371610064710262,3.0
2.073116618905186,3.2792867015767246,-3.136536322877543,3.0
2.0735330746341747,3.277980603132411,-3.13591163928406,3.0
2.073949530363163,3.2766747648411627,-3.1352869556905776,3.0
2.0743659860921517,3.275369186702971,-3.1346622720970947,3.0
2.0747824418211405,3.2740638687178407,-3.1340375885036114,3.0
2.0751988975501288,3.272758810885776,-3.133412904910129,3.0
2.0756153532791175,3.2714540132067693,-3.1327882213166456,3.0
2.0760318090081062,3.2701494756808227,-3.1321635377231627,3.0
2.0764482647370945,3.2688451983079414,-3.1315388541296802,3.0
2.0768647204660833,3.2675411810881183,-3.1309141705361974,3.0
2.0772811761950716,3.2662374240213587,-3.130289486942715,3.0
2.0776976319240603,3.2649339271076574,-3.1296648033492316,3.0
2.078114087653049,3.2636306903470214,-3.1290401197557483,3.0
2.0785305433820374,3.2623277137394435,-3.128415436162266,3.0
2.078946999111026,3.2610249972849275,-3.127790752568783,3.0
2.079363454840015,3.259722540983475,-3.1271660689753,3.0
2.079779910569003,3.2584203448350824,-3.1265413853818176,3.0
2.080196366297992,3.25711840883975,-3.1259167017883343,3.0
2.0806128220269806,3.255816732997479,-3.125292018194851,3.0
2.081029277755969,3.2545153173082717,-3.1246673346013685,3.0
2.0814457334849576,3.2532141617721226,-3.1240426510078856,3.0
2.0818621892139464,3.251913266389037,-3.1234179674144027,3.0
2.0822786449429347,3.2506126311590133,-3.1227932838209203,3.0
2.0826951006719234,3.2493122560820478,-3.122168600227437,3.0
2.083111556400912,3.2480121411581457,-3.1215439166339536,3.0
2.0835280121299005,3.2467122863873055,-3.120919233040471,3.0
2.083944467858889,3.245412691769525,-3.1202945494469883,3.0
2.084360923587878,3.2441133573048067,-3.1196698658535054,3.0
2.0847773793168662,3.24281428299315,-3.119045182260023,3.0
2.085193835045855,3.241515468834555,-3.1184204986665396,3.0
2.0856102907748437,3.240216914829018,-3.1177958150730563,3.0
2.086026746503832,3.2389186209765466,-3.117171131479574,3.0
2.0864432022328208,3.237620587277135,-3.116546447886091,3.0
2.0868596579618095,3.2363228137307836,-3.115921764292608,3.0
2.087276113690798,3.2350253003374956,-3.1152970806991256,3.0
2.0876925694197865,3.2337280470972676,-3.1146723971056423,3.0
2.088109025148775,3.2324310540101013,-3.11404771351216,3.0
2.0885254808777636,3.231134321075997,-3.1134230299186765,3.0
2.0889419366067523,3.2298378482949506,-3.1127983463251936,3.0
2.0893583923357406,3.2285416356669696,-3.112173662731711,3.0
2.0897748480647294,3.227245683192047,-3.1115489791382283,3.0
2.090191303793718,3.2259499908701876,-3.110924295544745,3.0
2.0906077595227064,3.2246545587013884,-3.1102996119512625,3.0
2.091024215251695,3.2233593866856527,-3.109674928357779,3.0
2.091440670980684,3.222064474822975,-3.1090502447642963,3.0
2.091857126709672,3.2207698231133595,-3.108425561170814,3.0
2.092273582438661,3.2194754315568055,-3.107800877577331,3.0
2.0926900381676496,3.218181300153315,-3.1071761939838476,3.0
2.093106493896638,3.2168874289028846,-3.106551510390365,3.0
2.0935229496256267,3.215593817805514,-3.105926826796882,3.0
2.0939394053546154,3.2143004668612054,-3.105302143203399,3.0
2.0943558610836037,3.2130073760699585,-3.1046774596099165,3.0
2.0947723168125925,3.2117145454317733,-3.1040527760164336,3.0
2.095188772541581,3.210421974946648,-3.1034280924229503,3.0
2.0956052282705695,3.2091296646145864,-3.102803408829468,3.0
2.0960216839995582,3.2078376144355847,-3.1021787252359845,3.0
2.096438139728547,3.206545824409643,-3.1015540416425016,3.0
2.0968545954575353,3.205254294536765,-3.100929358049019,3.0
2.097271051186524,3.2039630248169466,-3.1003046744555363,3.0
2.0976875069155128,3.2026720152501884,-3.099679990862053,3.0
2.098103962644501,3.2013812658364955,-3.0990553072685705,3.0
2.09852041837349,3.200090776575861,-3.098430623675087,3.0
2.098936874102478,3.1988005474682897,-3.0978059400816047,3.0
2.099353329831467,3.1975105785137785,-3.097181256488122,3.0
2.0997697855604556,3.1962208697123273,-3.096556572894639,3.0
2.100186241289444,3.1949314210639397,-3.0959318893011565,3.0
2.1006026970184326,3.193642232568612,-3.095307205707673,3.0
2.1010191527474213,3.192353304226346,-3.09468252211419,3.0
2.1014356084764096,3.191064636037142,-3.0940578385207074,3.0
2.1018520642053984,3.1897762280009996,-3.0934331549272245,3.0
2.102268519934387,3.1884880801179154,-3.0928084713337416,3.0
2.1026849756633754,3.1872001923878965,-3.092183787740259,3.0
2.103101431392364,3.185912564810936,-3.091559104146776,3.0
2.103517887121353,3.184625197387037,-3.0909344205532925,3.0
2.103934342850341,3.1833380901162034,-3.09030973695981,3.0
2.10435079857933,3.1820512429984262,-3.089685053366327,3.0
2.1047672543083187,3.180764656033711,-3.0890603697728443,3.0
2.105183710037307,3.179478329222059,-3.088435686179362,3.0
2.1056001657662957,3.178192262563469,-3.0878110025858785,3.0
2.1060166214952845,3.176906456057937,-3.087186318992395,3.0
2.1064330772242728,3.175620909705467,-3.0865616353989127,3.0
2.1068495329532615,3.174335623506062,-3.08593695180543,3.0
2.1072659886822502,3.1730505974597136,-3.085312268211947,3.0
2.1076824444112385,3.1717658315664288,-3.0846875846184645,3.0
2.1080989001402273,3.170481325826204,-3.084062901024981,3.0
2.108515355869216,3.1691970802390426,-3.083438217431498,3.0
2.1089318115982043,3.167913094804943,-3.0828135338380154,3.0
2.109348267327193,3.1666293695239016,-3.0821888502445325,3.0
2.109764723056182,3.165345904395924,-3.0815641666510496,3.0
2.11018117878517,3.1640626994210077,-3.080939483057567,3.0
2.110597634514159,3.16277975459915,-3.080314799464084,3.0
2.111014090243147,3.1614970699303573,-3.0796901158706014,3.0
2.111430545972136,3.160214645414623,-3.079065432277118,3.0
2.1118470017011246,3.1589324810519503,-3.078440748683635,3.0
2.112263457430113,3.1576505768423413,-3.0778160650901527,3.0
2.1126799131591016,3.1563689327857904,-3.07719138149667,3.0
2.1130963688880904,3.155087548882303,-3.0765666979031865,3.0
2.1135128246170787,3.1538064251318776,-3.075942014309704,3.0
2.1139292803460674,3.152525561534512,-3.0753173307162207,3.0
2.114345736075056,3.151244958090208,-3.074692647122738,3.0
2.1147621918040445,3.149964614798966,-3.0740679635292554,3.0
2.115178647533033,3.148684531660784,-3.0734432799357725,3.0
2.115595103262022,3.147404708675664,-3.072818596342289,3.0
2.1160115589910102,3.1461251458436053,-3.0721939127488067,3.0
2.116428014719999,3.1448458431646085,-3.0715692291553234,3.0
2.1168444704489877,3.1435668006386717,-3.0709445455618405,3.0
2.117260926177976,3.1422880182657966,-3.070319861968358,3.0
2.1176773819069648,3.1410094960459833,-3.069695178374875,3.0
2.1180938376359535,3.13973123397923,-3.069070494781392,3.0
2.118510293364942,3.138453232065542,-3.0684458111879094,3.0
2.1189267490939305,3.1371754903049105,-3.067821127594426,3.0
2.1193432048229193,3.1358980086973407,-3.067196444000943,3.0
2.1197596605519076,3.134620787242836,-3.0665717604074607,3.0
2.1201761162808963,3.13334382594139,-3.065947076813978,3.0
2.120592572009885,3.1320671247930054,-3.0653223932204945,3.0
2.1210090277388733,3.130790683797681,-3.064697709627012,3.0
2.121425483467862,3.1295145029554217,-3.0640730260335287,3.0
2.1218419391968504,3.1282385822662206,-3.0634483424400463,3.0
2.122258394925839,3.1269629217300814,-3.0628236588465634,3.0
2.122674850654828,3.125687521347004,-3.0621989752530805,3.0
2.123091306383816,3.1244123811169864,-3.061574291659598,3.0
2.123507762112805,3.1231375010400306,-3.0609496080661147,3.0
2.1239242178417936,3.1218628811161366,-3.0603249244726314,3.0
2.124340673570782,3.120588521345306,-3.059700240879149,3.0
2.1247571292997707,3.119314421727532,-3.059075557285666,3.0
2.1251735850287594,3.1180405822628234,-3.058450873692183,3.0
2.1255900407577477,3.1167670029511765,-3.0578261900987007,3.0
2.1260064964867365,3.1154936837925877,-3.0572015065052174,3.0
2.126422952215725,3.1142206247870607,-3.056576822911734,3.0
2.1268394079447135,3.1129478259345973,-3.0559521393182516,3.0
2.1272558636737022,3.111675287235194,-3.0553274557247687,3.0
2.127672319402691,3.1104030086888503,-3.054702772131286,3.0
2.1280887751316793,3.109130990295572,-3.0540780885378034,3.0
2.128505230860668,3.107859232055352,-3.05345340494432,3.0
2.1289216865896567,3.106587733968192,-3.0528287213508367,3.0
2.129338142318645,3.1053164960340975,-3.0522040377573543,3.0
2.129754598047634,3.104045518253061,-3.0515793541638714,3.0
2.1301710537766225,3.1027748006250864,-3.0509546705703885,3.0
2.130587509505611,3.101504343150175,-3.050329986976906,3.0
2.1310039652345996,3.1002341458283222,-3.0497053033834227,3.0
2.1314204209635883,3.098964208659533,-3.0490806197899394,3.0
2.1318368766925766,3.097694531643805,-3.048455936196457,3.0
2.1322533324215653,3.0964251147811357,-3.047831252602974,3.0
2.1326697881505536,3.0951559580715315,-3.0472065690094916,3.0
2.1330862438795424,3.0938870615149856,-3.0465818854160087,3.0
2.133502699608531,3.0926184251115014,-3.0459572018225254,3.0
2.1339191553375194,3.091350048861079,-3.045332518229043,3.0
2.134335611066508,3.0900819327637183,-3.0447078346355596,3.0
2.134752066795497,3.0888140768194177,-3.0440831510420767,3.0
2.135168522524485,3.0875464810281787,-3.0434584674485943,3.0
2.135584978253474,3.0862791453900016,-3.0428337838551114,3.0
2.1360014339824627,3.085012069904886,-3.042209100261628,3.0
2.136417889711451,3.0837452545728308,-3.0415844166681456,3.0
2.1368343454404397,3.082478699393837,-3.0409597330746623,3.0
2.1372508011694284,3.081212404367907,-3.0403350494811794,3.0
2.1376672568984167,3.079946369495035,-3.039710365887697,3.0
2.1380837126274055,3.0786805947752267,-3.039085682294214,3.0
2.1385001683563942,3.0774150802084765,-3.0384609987007307,3.0
2.1389166240853825,3.0761498257947917,-3.0378363151072483,3.0
2.1393330798143713,3.074884831534165,-3.037211631513765,3.0
2.13974953554336,3.073620097426602,-3.036586947920282,3.0
2.1401659912723483,3.0723556234721006,-3.0359622643267996,3.0
2.140582447001337,3.071091409670659,-3.0353375807333167,3.0
2.140998902730326,3.069827456022276,-3.0347128971398334,3.0
2.141415358459314,3.06856376252696,-3.034088213546351,3.0
2.141831814188303,3.067300329184702,-3.0334635299528676,3.0
2.1422482699172916,3.066037155995504,-3.0328388463593847,3.0
2.14266472564628,3.0647742429593716,-3.0322141627659023,3.0
2.1430811813752686,3.0635115900762973,-3.0315894791724194,3.0
2.1434976371042573,3.0622491973462846,-3.030964795578936,3.0
2.1439140928332456,3.060987064769334,-3.0303401119854536,3.0
2.1443305485622344,3.0597251923454447,-3.0297154283919703,3.0
2.1447470042912227,3.0584635800746174,-3.029090744798488,3.0
2.1451634600202114,3.05720222795685,-3.028466061205005,3.0
2.1455799157492,3.0559411359921445,-3.027841377611522,3.0
2.1459963714781884,3.0546803041805006,-3.0272166940180396,3.0
2.146412827207177,3.053419732521917,-3.0265920104245563,3.0
2.146829282936166,3.0521594210163947,-3.025967326831073,3.0
2.1472457386651542,3.050899369663936,-3.0253426432375905,3.0
2.147662194394143,3.049639578464536,-3.0247179596441076,3.0
2.1480786501231317,3.0483800474181972,-3.0240932760506247,3.0
2.14849510585212,3.0471207765249204,-3.0234685924571423,3.0
2.1489115615811087,3.045861765784707,-3.022843908863659,3.0
2.1493280173100975,3.044603015197552,-3.0222192252701756,3.0
2.149744473039086,3.0433445247634587,-3.021594541676693,3.0
2.1501609287680745,3.042086294482429,-3.0209698580832103,3.0
2.1505773844970633,3.040828324354459,-3.0203451744897274,3.0
2.1509938402260516,3.0395706143795493,-3.019720490896245,3.0
2.1514102959550403,3.0383131645577013,-3.0190958073027616,3.0
2.151826751684029,3.0370559748889168,-3.0184711237092783,3.0
2.1522432074130173,3.0357990453731905,-3.017846440115796,3.0
2.152659663142006,3.0345423760105277,-3.017221756522313,3.0
2.153076118870995,3.0332859668009267,-3.01659707292883,3.0
2.153492574599983,3.0320298177443856,-3.0159723893353476,3.0
2.153909030328972,3.0307739288409064,-3.0153477057418643,3.0
2.1543254860579606,3.0295183000904853,-3.014723022148381,3.0
2.154741941786949,3.0282629314931313,-3.0140983385548985,3.0
2.1551583975159376,3.0270078230488355,-3.0134736549614156,3.0
2.155574853244926,3.0257529747576033,-3.012848971367933,3.0
2.1559913089739147,3.0244983866194293,-3.0122242877744503,3.0
2.1564077647029034,3.023244058634317,-3.011599604180967,3.0
2.1568242204318917,3.0219899908022665,-3.0109749205874845,3.0
2.1572406761608804,3.0207361831232777,-3.010350236994001,3.0
2.157657131889869,3.0194826355973508,-3.0097255534005183,3.0
2.1580735876188575,3.0182293482244855,-3.009100869807036,3.0
2.158490043347846,3.0169763210046785,-3.008476186213553,3.0
2.158906499076835,3.015723553937935,-3.0078515026200696,3.0
2.1593229548058233,3.0144710470242533,-3.007226819026587,3.0
2.159739410534812,3.0132188002636315,-3.006602135433104,3.0
2.1601558662638007,3.0119668136560716,-3.005977451839621,3.0
2.160572321992789,3.0107150872015733,-3.0053527682461385,3.0
2.1609887777217778,3.009463620900137,-3.0047280846526556,3.0
2.1614052334507665,3.0082124147517604,-3.0041034010591723,3.0
2.161821689179755,3.0069614687564474,-3.00347871746569,3.0
2.1622381449087436,3.0057107829141927,-3.0028540338722065,3.0
2.1626546006377323,3.0044603572250015,-3.0022293502787236,3.0
2.1630710563667206,3.0032101916888703,-3.001604666685241,3.0
2.1634875120957093,3.001960286305801,-3.0009799830917583,3.0
2.163903967824698,3.000710641075793,-3.000355299498275,3.0
2.1643204235536864,2.9994612559988454,-2.9997306159047925,3.0
2.164736879282675,2.998212131074961,-2.999105932311309,3.0
2.165153335011664,2.996963266304137,-2.9984812487178263,3.0
2.165569790740652,2.995714661686373,-2.997856565124344,3.0
2.165986246469641,2.9944663172216703,-2.997231881530861,3.0
2.166402702198629,2.993218232910033,-2.9966071979373785,3.0
2.166819157927618,2.9919704087514543,-2.995982514343895,3.0
2.1672356136566067,2.9907228447459353,-2.995357830750412,3.0
2.167652069385595,2.98947554089348,-2.9947331471569294,3.0
2.1680685251145837,2.9882284971940845,-2.9941084635634465,3.0
2.1684849808435724,2.986981713647751,-2.9934837799699636,3.0
2.1689014365725607,2.985735190254479,-2.992859096376481,3.0
2.1693178923015495,2.984488927014267,-2.992234412782998,3.0
2.169734348030538,2.9832429239271168,-2.9916097291895145,3.0
2.1701508037595265,2.981997180993032,-2.990985045596032,3.0
2.1705672594885153,2.9807516982120035,-2.990360362002549,3.0
2.170983715217504,2.979506475584037,-2.9897356784090663,3.0
2.1714001709464923,2.9782615131091337,-2.989110994815584,3.0
2.171816626675481,2.9770168107872905,-2.9884863112221005,3.0
2.1722330824044698,2.9757723686185074,-2.987861627628617,3.0
2.172649538133458,2.9745281866027877,-2.9872369440351347,3.0
2.173065993862447,2.973284264740128,-2.986612260441652,3.0
2.1734824495914356,2.97204060303053,-2.985987576848169,3.0
2.173898905320424,2.970797201473994,-2.9853628932546865,3.0
2.1743153610494126,2.9695540600705197,-2.984738209661203,3.0
2.1747318167784013,2.9683111788201053,-2.98411352606772,3.0
2.1751482725073896,2.9670685577227527,-2.9834888424742374,3.0
2.1755647282363784,2.965826196778462,-2.9828641588807545,3.0
2.175981183965367,2.964584095987231,-2.9822394752872716,3.0
2.1763976396943554,2.9633422553490636,-2.981614791693789,3.0
2.176814095423344,2.9621006748639562,-2.980990108100306,3.0
2.1772305511523324,2.9608593545319106,-2.9803654245068234,3.0
2.177647006881321,2.959618294352927,-2.97974074091334,3.0
2.17806346261031,2.958377494327001,-2.979116057319857,3.0
2.178479918339298,2.957136954454139,-2.9784913737263747,3.0
2.178896374068287,2.9558966747343387,-2.977866690132892,3.0
2.1793128297972757,2.9546566551675983,-2.9772420065394085,3.0
2.179729285526264,2.9534168957539197,-2.976617322945926,3.0
2.1801457412552527,2.952177396493303,-2.9759926393524427,3.0
2.1805621969842415,2.950938157385748,-2.97536795575896,3.0
2.1809786527132298,2.9496991784312545,-2.9747432721654774,3.0
2.1813951084422185,2.948460459629821,-2.9741185885719945,3.0
2.1818115641712073,2.9472220009814496,-2.973493904978511,3.0
2.1822280199001955,2.94598380248614,-2.9728692213850287,3.0
2.1826444756291843,2.94474586414389,-2.9722445377915454,3.0
2.183060931358173,2.943508185954702,-2.9716198541980625,3.0
2.1834773870871613,2.9422707679185773,-2.97099517060458,3.0
2.18389384281615,2.941033610035511,-2.970370487011097,3.0
2.184310298545139,2.9397967123055064,-2.969745803417614,3.0
2.184726754274127,2.9385600747285654,-2.9691211198241314,3.0
2.185143210003116,2.9373236973046843,-2.968496436230648,3.0
2.1855596657321046,2.9360875800338633,-2.967871752637165,3.0
2.185976121461093,2.9348517229161057,-2.9672470690436827,3.0
2.1863925771900816,2.933616125951408,-2.9666223854502,3.0
2.1868090329190704,2.9323807891397724,-2.9659977018567165,3.0
2.1872254886480587,2.9311457124811984,-2.965373018263234,3.0
2.1876419443770474,2.929910895975686,-2.9647483346697507,3.0
2.188058400106036,2.928676339623232,-2.964123651076268,3.0
2.1884748558350244,2.9274420434238433,-2.9634989674827854,3.0
2.188891311564013,2.9262080073775127,-2.9628742838893025,3.0
2.1893077672930015,2.9249742314842475,-2.96224960029582,3.0
2.18972422302199,2.9237407157440387,-2.9616249167023367,3.0
2.190140678750979,2.9225074601568934,-2.9610002331088534,3.0
2.1905571344799672,2.9212744647228117,-2.960375549515371,3.0
2.190973590208956,2.9200417294417864,-2.959750865921888,3.0
2.1913900459379447,2.9188092543138247,-2.959126182328405,3.0
2.191806501666933,2.9175770393389246,-2.9585014987349227,3.0
2.1922229573959218,2.9163450845170864,-2.9578768151414394,3.0
2.1926394131249105,2.915113389848308,-2.957252131547956,3.0
2.193055868853899,2.9138819553325916,-2.9566274479544736,3.0
2.1934723245828875,2.9126507809699387,-2.9560027643609907,3.0
2.1938887803118763,2.911419866760344,-2.955378080767508,3.0
2.1943052360408646,2.910189212703811,-2.9547533971740254,3.0
2.1947216917698533,2.9089588188003397,-2.954128713580542,3.0
2.195138147498842,2.90772868504993,-2.9535040299870587,3.0
2.1955546032278304,2.9064988114525825,-2.9528793463935763,3.0
2.195971058956819,2.9052691980082948,-2.9522546628000934,3.0
2.196387514685808,2.9040398447170688,-2.9516299792066105,3.0
2.196803970414796,2.9028107515789063,-2.951005295613128,3.0
2.197220426143785,2.901581918593802,-2.9503806120196447,3.0
2.1976368818727736,2.9003533457617596,-2.9497559284261614,3.0
2.198053337601762,2.8991250330827807,-2.949131244832679,3.0
2.1984697933307507,2.89789698055686,-2.948506561239196,3.0
2.1988862490597394,2.896669188184001,-2.947881877645713,3.0
2.1993027047887277,2.8954416559642073,-2.9472571940522307,3.0
2.1997191605177164,2.894214383897472,-2.9466325104587474,3.0
2.2001356162467047,2.892987371983798,-2.946007826865265,3.0
2.2005520719756935,2.8917606202231863,-2.9453831432717816,3.0
2.200968527704682,2.8905341286156325,-2.9447584596782987,3.0
2.2013849834336705,2.889307897161144,-2.9441337760848163,3.0
2.2018014391626592,2.8880819258597157,-2.9435090924913334,3.0
2.202217894891648,2.8868562147113472,-2.94288440889785,3.0
2.2026343506206363,2.8856307637160423,-2.9422597253043676,3.0
2.203050806349625,2.8844055728737974,-2.9416350417108843,3.0
2.2034672620786138,2.8831806421846142,-2.9410103581174014,3.0
2.203883717807602,2.881955971648493,-2.940385674523919,3.0
2.204300173536591,2.8807315612654314,-2.939760990930436,3.0
2.2047166292655795,2.87950741103543,-2.9391363073369527,3.0
2.205133084994568,2.878283520958494,-2.9385116237434703,3.0
2.2055495407235566,2.877059891034616,-2.937886940149987,3.0
2.2059659964525453,2.8758365212637997,-2.937262256556504,3.0
2.2063824521815336,2.874613411646047,-2.9366375729630216,3.0
2.2067989079105224,2.8733905621813545,-2.9360128893695387,3.0
2.207215363639511,2.87216797286972,-2.9353882057760554,3.0
2.2076318193684994,2.870945643711151,-2.934763522182573,3.0
2.208048275097488,2.8697235747056435,-2.9341388385890896,3.0
2.208464730826477,2.8685017658531944,-2.9335141549956067,3.0
2.208881186555465,2.867280217153807,-2.9328894714021243,3.0
2.209297642284454,2.8660589286074813,-2.9322647878086414,3.0
2.2097140980134427,2.8648379002142192,-2.931640104215158,3.0
2.210130553742431,2.863617131974017,-2.9310154206216756,3.0
2.2105470094714197,2.862396623886875,-2.9303907370281923,3.0
2.210963465200408,2.8611763759527964,-2.92976605343471,3.0
2.2113799209293967,2.859956388171776,-2.929141369841227,3.0
2.2117963766583855,2.858736660543819,-2.928516686247744,3.0
2.2122128323873738,2.857517193068924,-2.9278920026542616,3.0
2.2126292881163625,2.856297985747089,-2.9272673190607783,3.0
2.2130457438453512,2.8550790385783156,-2.926642635467295,3.0
2.2134621995743395,2.8538603515626058,-2.9260179518738125,3.0
2.2138786553033283,2.852641924699954,-2.9253932682803296,3.0
2.214295111032317,2.8514237579903643,-2.9247685846868468,3.0
2.2147115667613053,2.850205851433836,-2.9241439010933643,3.0
2.215128022490294,2.84898820503037,-2.923519217499881,3.0
2.215544478219283,2.8477708187799635,-2.9228945339063976,3.0
2.215960933948271,2.8465536926826207,-2.922269850312915,3.0
2.21637738967726,2.845336826738338,-2.9216451667194323,3.0
2.2167938454062486,2.844120220947117,-2.9210204831259494,3.0
2.217210301135237,2.8429038753089575,-2.920395799532467,3.0
2.2176267568642256,2.8416877898238564,-2.9197711159389836,3.0
2.2180432125932144,2.840471964491819,-2.9191464323455003,3.0
2.2184596683222026,2.839256399312845,-2.918521748752018,3.0
2.2188761240511914,2.838041094286927,-2.917897065158535,3.0
2.21929257978018,2.836826049414073,-2.917272381565052,3.0
2.2197090355091684,2.8356112646942844,-2.9166476979715696,3.0
2.220125491238157,2.834396740127552,-2.9160230143780863,3.0
2.220541946967146,2.8331824757138815,-2.915398330784603,3.0
2.220958402696134,2.8319684714532745,-2.9147736471911205,3.0
2.221374858425123,2.8307547273457256,-2.9141489635976376,3.0
2.2217913141541117,2.8295412433912404,-2.9135242800041548,3.0
2.2222077698831,2.828328019589815,-2.9128995964106723,3.0
2.2226242256120887,2.8271150559414533,-2.912274912817189,3.0
2.223040681341077,2.8259023524461515,-2.9116502292237065,3.0
2.2234571370700658,2.8246899091039115,-2.911025545630223,3.0
2.2238735927990545,2.8234777259147332,-2.9104008620367403,3.0
2.224290048528043,2.822265802878613,-2.909776178443258,3.0
2.2247065042570315,2.8210541399955567,-2.909151494849775,3.0
2.2251229599860203,2.819842737265562,-2.9085268112562916,3.0
2.2255394157150086,2.818631594688629,-2.907902127662809,3.0
2.2259558714439973,2.817420712264754,-2.907277444069326,3.0
2.226372327172986,2.816210089993943,-2.906652760475843,3.0
2.2267887829019744,2.8149997278761933,-2.9060280768823605,3.0
2.227205238630963,2.8137896259115056,-2.9054033932888776,3.0
2.227621694359952,2.812579784099876,-2.9047787096953943,3.0
2.22803815008894,2.811370202441312,-2.904154026101912,3.0
2.228454605817929,2.810160880935806,-2.9035293425084285,3.0
2.2288710615469176,2.8089518195833634,-2.9029046589149456,3.0
2.229287517275906,2.8077430183839827,-2.902279975321463,3.0
2.2297039730048946,2.80653447733766,-2.9016552917279803,3.0
2.2301204287338834,2.8053261964443994,-2.901030608134497,3.0
2.2305368844628717,2.804118175704204,-2.9004059245410145,3.0
2.2309533401918604,2.8029104151170667,-2.899781240947531,3.0
2.231369795920849,2.8017029146829895,-2.8991565573540483,3.0
2.2317862516498375,2.8004956744019776,-2.898531873760566,3.0
2.232202707378826,2.799288694274024,-2.897907190167083,3.0
2.232619163107815,2.798081974299132,-2.8972825065735996,3.0
2.2330356188368032,2.7968755144773016,-2.896657822980117,3.0
2.233452074565792,2.795669314808533,-2.896033139386634,3.0
2.2338685302947803,2.7944633752928265,-2.8954084557931514,3.0
2.234284986023769,2.793257695930178,-2.8947837721996685,3.0
2.2347014417527578,2.792052276720593,-2.8941590886061856,3.0
2.235117897481746,2.79084711766407,-2.893534405012703,3.0
2.235534353210735,2.7896422187606067,-2.89290972141922,3.0
2.2359508089397235,2.7884375800102053,-2.8922850378257365,3.0
2.236367264668712,2.7872332014128656,-2.891660354232254,3.0
2.2367837203977006,2.7860290829685876,-2.891035670638771,3.0
2.2372001761266893,2.7848252246773715,-2.8904109870452883,3.0
2.2376166318556776,2.7836216265392135,-2.889786303451806,3.0
2.2380330875846663,2.782418288554119,-2.8891616198583225,3.0
2.238449543313655,2.7812152107220864,-2.888536936264839,3.0
2.2388659990426434,2.7800123930431138,-2.8879122526713568,3.0
2.239282454771632,2.778809835517203,-2.887287569077874,3.0
2.239698910500621,2.7776075381443537,-2.886662885484391,3.0
2.240115366229609,2.7764055009245663,-2.8860382018909085,3.0
2.240531821958598,2.775203723857839,-2.885413518297425,3.0
2.2409482776875866,2.774002206944173,-2.884788834703942,3.0
2.241364733416575,2.772800950183571,-2.8841641511104594,3.0
2.2417811891455637,2.771599953576027,-2.8835394675169765,3.0
2.2421976448745524,2.770399217121545,-2.8829147839234937,3.0
2.2426141006035407,2.7691987408201246,-2.882290100330011,3.0
2.2430305563325295,2.767998524671766,-2.881665416736528,3.0
2.243447012061518,2.766798568676469,-2.8810407331430445,3.0
2.2438634677905065,2.765598872834234,-2.880416049549562,3.0
2.2442799235194952,2.764399437145057,-2.879791365956079,3.0
2.2446963792484835,2.7632002616089455,-2.8791666823625968,3.0
2.2451128349774723,2.762001346225892,-2.878541998769114,3.0
2.245529290706461,2.7608026909959005,-2.8779173151756305,3.0
2.2459457464354493,2.7596042959189724,-2.877292631582148,3.0
2.246362202164438,2.7584061609951025,-2.8766679479886648,3.0
2.246778657893427,2.757208286224296,-2.876043264395182,3.0
2.247195113622415,2.7560106716065516,-2.8754185808016994,3.0
2.247611569351404,2.754813317141867,-2.8747938972082165,3.0
2.2480280250803926,2.7536162228302423,-2.874169213614733,3.0
2.248444480809381,2.7524193886716812,-2.8735445300212508,3.0
2.2488609365383696,2.75122281466618,-2.8729198464277674,3.0
2.2492773922673583,2.750026500813741,-2.8722951628342845,3.0
2.2496938479963466,2.748830447114363,-2.871670479240802,3.0
2.2501103037253354,2.7476346535680474,-2.871045795647319,3.0
2.250526759454324,2.7464391201747915,-2.870421112053836,3.0
2.2509432151833124,2.7452438469345974,-2.8697964284603534,3.0
2.251359670912301,2.744048833847465,-2.86917174486687,3.0
2.25177612664129,2.7428540809133946,-2.868547061273387,3.0
2.252192582370278,2.741659588132384,-2.8679223776799048,3.0
2.252609038099267,2.7404653555044334,-2.867297694086422,3.0
2.2530254938282557,2.739271383029548,-2.8666730104929385,3.0
2.253441949557244,2.738077670707721,-2.866048326899456,3.0
2.2538584052862327,2.7368842185389557,-2.8654236433059728,3.0
2.2542748610152215,2.735691026523254,-2.86479895971249,3.0
2.2546913167442098,2.7344980946606103,-2.8641742761190074,3.0
2.2551077724731985,2.7333054229510285,-2.8635495925255245,3.0
2.2555242282021872,2.7321130113945085,-2.862924908932041,3.0
2.2559406839311755,2.730920859991052,-2.8623002253385588,3.0
2.2563571396601643,2.7297289687406536,-2.8616755417450754,3.0
2.2567735953891526,2.7285373376433206,-2.861050858151593,3.0
2.2571900511181413,2.727345966699046,-2.86042617455811,3.0
2.25760650684713,2.726154855907831,-2.859801490964627,3.0
2.2580229625761183,2.7249640052696815,-2.8591768073711448,3.0
2.258439418305107,2.7237734147845902,-2.8585521237776614,3.0
2.258855874034096,2.7225830844525607,-2.857927440184178,3.0
2.259272329763084,2.7213930142735947,-2.8573027565906957,3.0
2.259688785492073,2.720203204247687,-2.8566780729972128,3.0
2.2601052412210616,2.7190136543748427,-2.85605338940373,3.0
2.26052169695005,2.71782436465506,-2.8554287058102474,3.0
2.2609381526790386,2.716635335088336,-2.854804022216764,3.0
2.2613546084080274,2.7154465656746734,-2.8541793386232808,3.0
2.2617710641370157,2.714258056414076,-2.8535546550297983,3.0
2.2621875198660044,2.713069807306537,-2.8529299714363154,3.0
2.262603975594993,2.71188181835206,-2.8523052878428325,3.0
2.2630204313239815,2.7106940895506444,-2.85168060424935,3.0
2.26343688705297,2.709506620902289,-2.8510559206558668,3.0
2.263853342781959,2.708319412406995,-2.8504312370623834,3.0
2.2642697985109472,2.707132464064765,-2.849806553468901,3.0
2.264686254239936,2.705945775875593,-2.849181869875418,3.0
2.2651027099689247,2.7047593478394827,-2.848557186281935,3.0
2.265519165697913,2.703573179956434,-2.8479325026884528,3.0
2.2659356214269017,2.7023872722264493,-2.8473078190949694,3.0
2.2663520771558905,2.7012016246495225,-2.846683135501486,3.0
2.266768532884879,2.7000162372256593,-2.8460584519080037,3.0
2.2671849886138675,2.698831109954856,-2.8454337683145208,3.0
2.267601444342856,2.6976462428371146,-2.8448090847210383,3.0
2.2680179000718446,2.696461635872433,-2.8441844011275554,3.0
2.2684343558008333,2.6952772890608134,-2.843559717534072,3.0
2.2688508115298216,2.6940932024022572,-2.8429350339405897,3.0
2.2692672672588103,2.692909375896761,-2.8423103503471063,3.0
2.269683722987799,2.691725809544325,-2.8416856667536234,3.0
2.2701001787167874,2.690542503344952,-2.841060983160141,3.0
2.270516634445776,2.6893594572986412,-2.840436299566658,3.0
2.270933090174765,2.6881766714053885,-2.8398116159731748,3.0
2.271349545903753,2.686994145665201,-2.8391869323796923,3.0
2.271766001632742,2.685811880078072,-2.838562248786209,3.0
2.2721824573617306,2.6846298746440045,-2.837937565192726,3.0
2.272598913090719,2.683448129362999,-2.8373128815992437,3.0
2.2730153688197077,2.682266644235055,-2.8366881980057608,3.0
2.2734318245486964,2.681085419260169,-2.8360635144122774,3.0
2.2738482802776847,2.679904454438349,-2.835438830818795,3.0
2.2742647360066734,2.6787237497695884,-2.8348141472253117,3.0
2.274681191735662,2.6775433052538897,-2.8341894636318288,3.0
2.2750976474646505,2.676363120891251,-2.8335647800383463,3.0
2.2755141031936392,2.675183196681674,-2.8329400964448634,3.0
2.275930558922628,2.674003532625159,-2.83231541285138,3.0
2.2763470146516163,2.6728241287217056,-2.8316907292578977,3.0
2.276763470380605,2.671644984971314,-2.8310660456644143,3.0
2.2771799261095937,2.6704661013739805,-2.8304413620709314,3.0
2.277596381838582,2.6692874779297124,-2.829816678477449,3.0
2.278012837567571,2.6681091146385025,-2.829191994883966,3.0
2.278429293296559,2.6669310115003544,-2.8285673112904837,3.0
2.278845749025548,2.6657531685152716,-2.8279426276970003,3.0
2.2792622047545366,2.664575585683245,-2.827317944103517,3.0
2.279678660483525,2.6633982630042805,-2.8266932605100346,3.0
2.2800951162125136,2.6622212004783794,-2.8260685769165517,3.0
2.2805115719415023,2.6610443981055383,-2.825443893323069,3.0
2.2809280276704906,2.659867855885759,-2.8248192097295863,3.0
2.2813444833994794,2.6586915738190395,-2.824194526136103,3.0
2.281760939128468,2.6575155519053837,-2.8235698425426197,3.0
2.2821773948574564,2.656339790144788,-2.8229451589491372,3.0
2.282593850586445,2.655164288537252,-2.8223204753556543,3.0
2.283010306315434,2.6539890470827796,-2.8216957917621714,3.0
2.283426762044422,2.652814065781369,-2.821071108168689,3.0
2.283843217773411,2.6516393446330166,-2.8204464245752057,3.0
2.2842596735023997,2.650464883637728,-2.8198217409817223,3.0
2.284676129231388,2.6492906827955007,-2.81919705738824,3.0
2.2850925849603767,2.6481167421063336,-2.818572373794757,3.0
2.2855090406893654,2.6469430615702283,-2.817947690201274,3.0
2.2859254964183537,2.6457696411871865,-2.8173230066077917,3.0
2.2863419521473425,2.644596480957203,-2.8166983230143083,3.0
2.2867584078763312,2.643423580880281,-2.816073639420825,3.0
2.2871748636053195,2.6422509409564228,-2.8154489558273426,3.0
2.2875913193343083,2.6410785611856245,-2.8148242722338597,3.0
2.288007775063297,2.639906441567886,-2.814199588640377,3.0
2.2884242307922853,2.6387345821032113,-2.8135749050468943,3.0
2.288840686521274,2.6375629827915947,-2.812950221453411,3.0
2.2892571422502623,2.6363916436330435,-2.8123255378599286,3.0
2.289673597979251,2.6352205646275504,-2.8117008542664452,3.0
2.29009005370824,2.634049745775119,-2.8110761706729623,3.0
2.290506509437228,2.6328791870757513,-2.81045148707948,3.0
2.290922965166217,2.6317088885294435,-2.809826803485997,3.0
2.2913394208952056,2.6305388501361957,-2.8092021198925137,3.0
2.291755876624194,2.6293690718960114,-2.8085774362990312,3.0
2.2921723323531826,2.628199553808887,-2.807952752705548,3.0
2.2925887880821714,2.627030295874823,-2.807328069112065,3.0
2.2930052438111597,2.625861298093822,-2.8067033855185826,3.0
2.2934216995401484,2.624692560465883,-2.8060787019250997,3.0
2.293838155269137,2.6235240829910023,-2.8054540183316163,3.0
2.2942546109981254,2.622355865669185,-2.804829334738134,3.0
2.294671066727114,2.6211879085004295,-2.8042046511446506,3.0
2.295087522456103,2.620020211484734,-2.8035799675511677,3.0
2.295503978185091,2.6188527746221,-2.8029552839576852,3.0
2.29592043391408,2.6176855979125264,-2.8023306003642023,3.0
2.2963368896430687,2.616518681356018,-2.801705916770719,3.0
2.296753345372057,2.615352024952566,-2.8010812331772366,3.0
2.2971698011010457,2.6141856287021774,-2.8004565495837532,3.0
2.2975862568300345,2.6130194926048507,-2.7998318659902703,3.0
2.2980027125590228,2.6118536166605857,-2.799207182396788,3.0
2.2984191682880115,2.6106880008693807,-2.798582498803305,3.0
2.2988356240170003,2.6095226452312357,-2.7979578152098217,3.0
2.2992520797459886,2.608357549746156,-2.7973331316163392,3.0
2.2996685354749773,2.6071927144141345,-2.796708448022856,3.0
2.300084991203966,2.6060281392351747,-2.796083764429373,3.0
2.3005014469329543,2.6048638242092785,-2.7954590808358906,3.0
2.300917902661943,2.6036997693364423,-2.7948343972424077,3.0
2.3013343583909314,2.602535974616666,-2.7942097136489252,3.0
2.30175081411992,2.6013724400499516,-2.793585030055442,3.0
2.302167269848909,2.600209165636299,-2.7929603464619586,3.0
2.302583725577897,2.5990461513757097,-2.792335662868476,3.0
2.303000181306886,2.5978833972681787,-2.7917109792749932,3.0
2.3034166370358746,2.5967209033137095,-2.7910862956815103,3.0
2.303833092764863,2.595558669512302,-2.790461612088028,3.0
2.3042495484938517,2.5943966958639564,-2.7898369284945446,3.0
2.3046660042228404,2.5932349823686707,-2.7892122449010612,3.0
2.3050824599518287,2.5920735290264485,-2.788587561307579,3.0
2.3054989156808174,2.5909123358372863,-2.787962877714096,3.0
2.305915371409806,2.589751402801184,-2.787338194120613,3.0
2.3063318271387945,2.5885907299181454,-2.7867135105271306,3.0
2.306748282867783,2.5874303171881667,-2.7860888269336472,3.0
2.307164738596772,2.58627016461125,-2.785464143340164,3.0
2.3075811943257603,2.5851102721873946,-2.7848394597466815,3.0
2.307997650054749,2.5839506399165995,-2.7842147761531986,3.0
2.3084141057837377,2.582791267798866,-2.7835900925597157,3.0
2.308830561512726,2.5816321558341944,-2.7829654089662332,3.0
2.3092470172417148,2.5804733040225845,-2.78234072537275,3.0
2.3096634729707035,2.5793147123640363,-2.7817160417792666,3.0
2.310079928699692,2.5781563808585464,-2.781091358185784,3.0
2.3104963844286805,2.5769983095061217,-2.7804666745923012,3.0
2.3109128401576693,2.5758404983067553,-2.7798419909988183,3.0
2.3113292958866576,2.5746829472604507,-2.779217307405336,3.0
2.3117457516156463,2.5735256563672078,-2.7785926238118526,3.0
2.3121622073446346,2.57236862562703,-2.77796794021837,3.0
2.3125786630736234,2.5712118550399072,-2.777343256624887,3.0
2.312995118802612,2.5700553446058496,-2.776718573031404,3.0
2.3134115745316004,2.5688990943248537,-2.7760938894379215,3.0
2.313828030260589,2.567743104196916,-2.7754692058444386,3.0
2.314244485989578,2.56658737422204,-2.7748445222509552,3.0
2.314660941718566,2.5654319044002296,-2.774219838657473,3.0
2.315077397447555,2.5642766947314772,-2.7735951550639895,3.0
2.3154938531765437,2.563121745215785,-2.7729704714705066,3.0
2.315910308905532,2.5619670558531578,-2.772345787877024,3.0
2.3163267646345207,2.560812626643589,-2.7717211042835412,3.0
2.3167432203635094,2.5596584575870818,-2.771096420690058,3.0
2.3171596760924977,2.5585045486836364,-2.7704717370965755,3.0
2.3175761318214865,2.557350899933253,-2.769847053503092,3.0
2.317992587550475,2.556197511335929,-2.7692223699096092,3.0
2.3184090432794635,2.5550443828916674,-2.768597686316127,3.0
2.3188254990084523,2.5538915146004673,-2.767973002722644,3.0
2.319241954737441,2.552738906462329,-2.7673483191291606,3.0
2.3196584104664293,2.5515865584772524,-2.766723635535678,3.0
2.320074866195418,2.550434470645234,-2.766098951942195,3.0
2.3204913219244068,2.549282642966279,-2.765474268348712,3.0
2.320907777653395,2.548131075440386,-2.7648495847552295,3.0
2.321324233382384,2.546979768067553,-2.7642249011617466,3.0
2.3217406891113725,2.5458287208477817,-2.7636002175682632,3.0
2.322157144840361,2.544677933781074,-2.762975533974781,3.0
2.3225736005693496,2.5435274068674243,-2.7623508503812975,3.0
2.322990056298338,2.5423771401068365,-2.761726166787815,3.0
2.3234065120273266,2.5412271334993104,-2.761101483194332,3.0
2.3238229677563154,2.540077387044848,-2.7604767996008492,3.0
2.3242394234853037,2.5389279007434435,-2.759852116007367,3.0
2.3246558792142924,2.537778674595101,-2.7592274324138835,3.0
2.325072334943281,2.536629708599822,-2.7586027488204,3.0
2.3254887906722694,2.535481002757601,-2.7579780652269177,3.0
2.325905246401258,2.534332557068444,-2.757353381633435,3.0
2.326321702130247,2.5331843715323465,-2.756728698039952,3.0
2.326738157859235,2.532036446149311,-2.7561040144464695,3.0
2.327154613588224,2.530888780919337,-2.755479330852986,3.0
2.3275710693172127,2.5297413758424234,-2.754854647259503,3.0
2.327987525046201,2.528594230918573,-2.7542299636660204,3.0
2.3284039807751897,2.527447346147783,-2.7536052800725375,3.0
2.3288204365041785,2.5263007215300544,-2.7529805964790546,3.0
2.3292368922331668,2.5251543570653876,-2.752355912885572,3.0
2.3296533479621555,2.524008252753781,-2.751731229292089,3.0
2.3300698036911442,2.522862408595236,-2.7511065456986055,3.0
2.3304862594201325,2.5217168245897543,-2.750481862105123,3.0
2.3309027151491213,2.520571500737331,-2.74985717851164,3.0
2.33131917087811,2.5194264370379695,-2.7492324949181572,3.0
2.3317356266070983,2.51828163349167,-2.748607811324675,3.0
2.332152082336087,2.517137090098432,-2.7479831277311915,3.0
2.332568538065076,2.5159928068582538,-2.747358444137708,3.0
2.332984993794064,2.514848783771141,-2.7467337605442257,3.0
2.333401449523053,2.513705020837085,-2.746109076950743,3.0
2.3338179052520416,2.5125615180560903,-2.74548439335726,3.0
2.33423436098103,2.511418275428161,-2.7448597097637775,3.0
2.3346508167100186,2.51027529295329,-2.744235026170294,3.0
2.335067272439007,2.509132570631481,-2.7436103425768117,3.0
2.3354837281679957,2.5079901084627334,-2.7429856589833284,3.0
2.3359001838969844,2.506847906447046,-2.7423609753898455,3.0
2.3363166396259727,2.50570596458442,-2.741736291796363,3.0
2.3367330953549614,2.504564282874858,-2.74111160820288,3.0
2.33714955108395,2.503422861318354,-2.740486924609397,3.0
2.3375660068129385,2.5022816999149136,-2.7398622410159144,3.0
2.337982462541927,2.501140798664535,-2.739237557422431,3.0
2.338398918270916,2.5000001575672144,-2.738612873828948,3.0
2.3388153739999042,2.4988597766229574,-2.7379881902354657,3.0
2.339231829728893,2.4977196558317605,-2.737363506641983,3.0
2.3396482854578817,2.496579795193627,-2.7367388230484995,3.0
2.34006474118687,2.4954401947085536,-2.736114139455017,3.0
2.3404811969158588,2.49430085437654,-2.7354894558615337,3.0
2.3408976526448475,2.49316177419759,-2.734864772268051,3.0
2.341314108373836,2.4920229541717003,-2.7342400886745684,3.0
2.3417305641028245,2.490884394298872,-2.7336154050810855,3.0
2.3421470198318133,2.4897460945791057,-2.732990721487602,3.0
2.3425634755608016,2.488608055012401,-2.7323660378941197,3.0
2.3429799312897903,2.4874702755987563,-2.7317413543006364,3.0
2.343396387018779,2.4863327563381734,-2.7311166707071535,3.0
2.3438128427477674,2.4851954972306523,-2.730491987113671,3.0
2.344229298476756,2.484058498276191,-2.729867303520188,3.0
2.344645754205745,2.4829217594747917,-2.729242619926705,3.0
2.345062209934733,2.4817852808264558,-2.7286179363332224,3.0
2.345478665663722,2.480649062331178,-2.727993252739739,3.0
2.34589512139271,2.4795131039889657,-2.7273685691462566,3.0
2.346311577121699,2.47837740579981,-2.7267438855527737,3.0
2.3467280328506877,2.4772419677637174,-2.726119201959291,3.0
2.347144488579676,2.4761067898806868,-2.7254945183658084,3.0
2.3475609443086647,2.474971872150716,-2.724869834772325,3.0
2.3479774000376534,2.4738372145738072,-2.7242451511788417,3.0
2.3483938557666417,2.472702817149962,-2.7236204675853593,3.0
2.3488103114956305,2.4715686798791747,-2.7229957839918764,3.0
2.349226767224619,2.470434802761451,-2.7223711003983935,3.0
2.3496432229536075,2.4693011857967893,-2.721746416804911,3.0
2.3500596786825962,2.4681678289851856,-2.7211217332114277,3.0
2.350476134411585,2.4670347323266455,-2.7204970496179444,3.0
2.3508925901405733,2.465901895821167,-2.719872366024462,3.0
2.351309045869562,2.4647693194687488,-2.719247682430979,3.0
2.3517255015985508,2.463637003269392,-2.718622998837496,3.0
2.352141957327539,2.4625049472230955,-2.7179983152440137,3.0
2.352558413056528,2.4613731513298625,-2.7173736316505304,3.0
2.3529748687855165,2.4602416155896893,-2.716748948057047,3.0
2.353391324514505,2.459110340002578,-2.7161242644635646,3.0
2.3538077802434936,2.4579793245685266,-2.7154995808700817,3.0
2.3542242359724823,2.456848569287539,-2.714874897276599,3.0
2.3546406917014706,2.455718074159611,-2.7142502136831164,3.0
2.3550571474304594,2.454587839184745,-2.713625530089633,3.0
2.355473603159448,2.4534578643629406,-2.7130008464961497,3.0
2.3558900588884364,2.452328149694196,-2.7123761629026673,3.0
2.356306514617425,2.4511986951785136,-2.7117514793091844,3.0
2.3567229703464134,2.4500695008158946,-2.711126795715702,3.0
2.357139426075402,2.4489405666063337,-2.710502112122219,3.0
2.357555881804391,2.4478118925498347,-2.7098774285287357,3.0
2.357972337533379,2.446683478646399,-2.7092527449352533,3.0
2.358388793262368,2.445555324896022,-2.70862806134177,3.0
2.3588052489913567,2.444427431298708,-2.708003377748287,3.0
2.359221704720345,2.443299797854456,-2.7073786941548046,3.0
2.3596381604493337,2.442172424563264,-2.7067540105613217,3.0
2.3600546161783225,2.4410453114251336,-2.7061293269678384,3.0
2.3604710719073108,2.439918458440065,-2.705504643374356,3.0
2.3608875276362995,2.4387918656080565,-2.7048799597808726,3.0
2.3613039833652882,2.4376655329291097,-2.7042552761873897,3.0
2.3617204390942765,2.4365394604032264,-2.7036305925939073,3.0
2.3621368948232653,2.4354136480303996,-2.7030059090004244,3.0
2.362553350552254,2.434288095810638,-2.702381225406941,3.0
2.3629698062812423,2.4331628037439383,-2.7017565418134586,3.0
2.363386262010231,2.432037771830297,-2.7011318582199753,3.0
2.36380271773922,2.430913000069717,-2.7005071746264924,3.0
2.364219173468208,2.4297884884622025,-2.69988249103301,3.0
2.364635629197197,2.4286642370077463,-2.699257807439527,3.0
2.3650520849261856,2.42754024570635,-2.6986331238460437,3.0
2.365468540655174,2.426416514558019,-2.6980084402525613,3.0
2.3658849963841626,2.4252930435627444,-2.697383756659078,3.0
2.3663014521131513,2.424169832720535,-2.696759073065595,3.0
2.3667179078421396,2.423046882031384,-2.6961343894721126,3.0
2.3671343635711284,2.4219241914952967,-2.6955097058786297,3.0
2.3675508193001167,2.420801761112269,-2.6948850222851473,3.0
2.3679672750291054,2.4196795908823034,-2.694260338691664,3.0
2.368383730758094,2.4185576808054012,-2.6936356550981806,3.0
2.3688001864870825,2.4174360308815572,-2.693010971504698,3.0
2.369216642216071,2.416314641110775,-2.6923862879112153,3.0
2.36963309794506,2.4151935114930527,-2.6917616043177324,3.0
2.3700495536740482,2.4140726420283958,-2.69113692072425,3.0
2.370466009403037,2.412952032716797,-2.6905122371307666,3.0
2.3708824651320257,2.41183168355826,-2.6898875535372833,3.0
2.371298920861014,2.4107115945527884,-2.689262869943801,3.0
2.3717153765900028,2.409591765700373,-2.688638186350318,3.0
2.3721318323189915,2.4084721970010197,-2.688013502756835,3.0
2.37254828804798,2.4073528884547297,-2.6873888191633526,3.0
2.3729647437769685,2.4062338400614998,-2.6867641355698693,3.0
2.3733811995059573,2.4051150518213316,-2.686139451976386,3.0
2.3737976552349456,2.403996523734225,-2.6855147683829035,3.0
2.3742141109639343,2.4028782558001787,-2.6848900847894206,3.0
2.374630566692923,2.401760248019192,-2.6842654011959377,3.0
2.3750470224219113,2.400642500391271,-2.6836407176024553,3.0
2.3754634781509,2.399525012916408,-2.683016034008972,3.0
2.375879933879889,2.398407785594607,-2.6823913504154886,3.0
2.376296389608877,2.397290818425869,-2.681766666822006,3.0
2.376712845337866,2.3961741114101915,-2.6811419832285233,3.0
2.3771293010668546,2.395057664547574,-2.6805172996350404,3.0
2.377545756795843,2.3939414778380197,-2.679892616041558,3.0
2.3779622125248316,2.3928255512815237,-2.6792679324480746,3.0
2.3783786682538204,2.3917098848780913,-2.6786432488545913,3.0
2.3787951239828087,2.3905944786277207,-2.678018565261109,3.0
2.3792115797117974,2.38947933253041,-2.677393881667626,3.0
2.3796280354407857,2.388364446586161,-2.6767691980741435,3.0
2.3800444911697745,2.3872498207949757,-2.6761445144806606,3.0
2.380460946898763,2.3861354551568486,-2.6755198308871773,3.0
2.3808774026277515,2.385021349671783,-2.674895147293695,3.0
2.3812938583567402,2.3839075043397795,-2.6742704637002115,3.0
2.381710314085729,2.3827939191608376,-2.6736457801067286,3.0
2.3821267698147173,2.3816805941349557,-2.673021096513246,3.0
2.382543225543706,2.3805675292621356,-2.6723964129197633,3.0
2.3829596812726948,2.379454724542379,-2.67177172932628,3.0
2.383376137001683,2.3783421799756805,-2.6711470457327975,3.0
2.383792592730672,2.377229895562044,-2.670522362139314,3.0
2.3842090484596605,2.376117871301469,-2.6698976785458313,3.0
2.384625504188649,2.3750061071939577,-2.669272994952349,3.0
2.3850419599176376,2.3738946032395045,-2.668648311358866,3.0
2.3854584156466263,2.372783359438115,-2.6680236277653826,3.0
2.3858748713756146,2.371672375789787,-2.6673989441719,3.0
2.3862913271046033,2.3705616522945174,-2.666774260578417,3.0
2.386707782833592,2.3694511889523113,-2.666149576984934,3.0
2.3871242385625804,2.368340985763167,-2.6655248933914515,3.0
2.387540694291569,2.3672310427270826,-2.6649002097979686,3.0
2.387957150020558,2.36612135984406,-2.6642755262044853,3.0
2.388373605749546,2.365011937114099,-2.663650842611003,3.0
2.388790061478535,2.3639027745372,-2.6630261590175195,3.0
2.3892065172075236,2.3627938721133592,-2.6624014754240366,3.0
2.389622972936512,2.3616852298425837,-2.661776791830554,3.0
2.3900394286655007,2.3605768477248663,-2.6611521082370713,3.0
2.390455884394489,2.3594687257602143,-2.660527424643589,3.0
2.3908723401234777,2.3583608639486204,-2.6599027410501055,3.0
2.3912887958524665,2.3572532622900866,-2.659278057456622,3.0
2.3917052515814547,2.356145920784618,-2.6586533738631397,3.0
2.3921217073104435,2.3550388394322077,-2.658028690269657,3.0
2.3925381630394322,2.353932018232859,-2.657404006676174,3.0
2.3929546187684205,2.3528254571865723,-2.6567793230826915,3.0
2.3933710744974093,2.3517191562933473,-2.656154639489208,3.0
2.393787530226398,2.350613115553182,-2.655529955895725,3.0
2.3942039859553863,2.349507334966079,-2.6549052723022424,3.0
2.394620441684375,2.3484018145320373,-2.6542805887087595,3.0
2.395036897413364,2.3472965542510575,-2.6536559051152766,3.0
2.395453353142352,2.3461915541231377,-2.653031221521794,3.0
2.395869808871341,2.3450868141482815,-2.652406537928311,3.0
2.3962862646003296,2.343982334326485,-2.6517818543348275,3.0
2.396702720329318,2.342878114657749,-2.651157170741345,3.0
2.3971191760583066,2.3417741551420743,-2.650532487147862,3.0
2.3975356317872953,2.3406704557794615,-2.6499078035543793,3.0
2.3979520875162836,2.3395670165699105,-2.649283119960897,3.0
2.3983685432452724,2.3384638375134212,-2.6486584363674135,3.0
2.398784998974261,2.3373609186099937,-2.64803375277393,3.0
2.3992014547032494,2.336258259859626,-2.6474090691804477,3.0
2.399617910432238,2.3351558612623204,-2.646784385586965,3.0
2.400034366161227,2.3340537228180747,-2.646159701993482,3.0
2.400450821890215,2.3329518445268924,-2.6455350183999995,3.0
2.400867277619204,2.3318502263887684,-2.644910334806516,3.0
2.4012837333481922,2.3307488684037114,-2.6442856512130337,3.0
2.401700189077181,2.329647770571711,-2.6436609676195504,3.0
2.4021166448061697,2.328546932892772,-2.6430362840260675,3.0
2.402533100535158,2.327446355366897,-2.642411600432585,3.0
2.4029495562641467,2.32634603799408,-2.641786916839102,3.0
2.4033660119931355,2.3252459807743264,-2.641162233245619,3.0
2.403782467722124,2.3241461837076347,-2.6405375496521364,3.0
2.4041989234511125,2.323046646794003,-2.639912866058653,3.0
2.4046153791801013,2.321947370033431,-2.63928818246517,3.0
2.4050318349090896,2.3208483534259248,-2.6386634988716877,3.0
2.4054482906380783,2.3197495969714748,-2.638038815278205,3.0
2.405864746367067,2.31865110067009,-2.6374141316847215,3.0
2.4062812020960553,2.3175528645217653,-2.636789448091239,3.0
2.406697657825044,2.3164548885265006,-2.6361647644977557,3.0
2.407114113554033,2.3153571726842976,-2.635540080904273,3.0
2.407530569283021,2.314259716995158,-2.6349153973107904,3.0
2.40794702501201,2.3131625214590787,-2.6342907137173075,3.0
2.4083634807409986,2.3120655860760593,-2.633666030123824,3.0
2.408779936469987,2.3109689108461033,-2.6330413465303417,3.0
2.4091963921989756,2.3098724957692074,-2.6324166629368584,3.0
2.4096128479279644,2.3087763408453714,-2.6317919793433755,3.0
2.4100293036569527,2.307680446074597,-2.631167295749893,3.0
2.4104457593859414,2.3065848114568883,-2.63054261215641,3.0
2.41086221511493,2.3054894369922376,-2.629917928562927,3.0
2.4112786708439184,2.304394322680647,-2.6292932449694444,3.0
2.411695126572907,2.3032994685221215,-2.628668561375961,3.0
2.412111582301896,2.3022048745166526,-2.628043877782478,3.0
2.4125280380308842,2.301110540664249,-2.6274191941889957,3.0
2.412944493759873,2.3000164669649035,-2.626794510595513,3.0
2.4133609494888613,2.2989226534186216,-2.6261698270020304,3.0
2.41377740521785,2.2978291000253996,-2.625545143408547,3.0
2.4141938609468387,2.2967358067852395,-2.6249204598150637,3.0
2.414610316675827,2.295642773698143,-2.6242957762215813,3.0
2.415026772404816,2.2945500007641044,-2.6236710926280984,3.0
2.4154432281338045,2.2934574879831278,-2.6230464090346155,3.0
2.415859683862793,2.2923652353552146,-2.622421725441133,3.0
2.4162761395917816,2.2912732428803597,-2.6217970418476497,3.0
2.4166925953207703,2.2901815105585666,-2.6211723582541664,3.0
2.4171090510497586,2.289090038389837,-2.620547674660684,3.0
2.4175255067787473,2.2879988263741673,-2.619922991067201,3.0
2.417941962507736,2.2869078745115576,-2.619298307473718,3.0
2.4183584182367244,2.2858171828020133,-2.6186736238802357,3.0
2.418774873965713,2.284726751245527,-2.6180489402867524,3.0
2.419191329694702,2.283636579842101,-2.617424256693269,3.0
2.41960778542369,2.28254666859174,-2.6167995730997866,3.0
2.420024241152679,2.2814570174944375,-2.6161748895063037,3.0
2.4204406968816676,2.2803676265501966,-2.615550205912821,3.0
2.420857152610656,2.2792784957590193,-2.6149255223193384,3.0
2.4212736083396447,2.2781896251209,-2.614300838725855,3.0
2.4216900640686334,2.2771010146358446,-2.6136761551323717,3.0
2.4221065197976217,2.2760126643038507,-2.6130514715388893,3.0
2.4225229755266104,2.274924574124915,-2.6124267879454064,3.0
2.422939431255599,2.273836744099043,-2.6118021043519235,3.0
2.4233558869845875,2.2727491742262327,-2.611177420758441,3.0
2.4237723427135762,2.2716618645064823,-2.6105527371649577,3.0
2.4241887984425645,2.2705748149397937,-2.6099280535714753,3.0
2.4246052541715533,2.269488025526167,-2.609303369977992,3.0
2.425021709900542,2.268401496265602,-2.608678686384509,3.0
2.4254381656295303,2.267315227158095,-2.6080540027910266,3.0
2.425854621358519,2.2662292182036534,-2.6074293191975437,3.0
2.4262710770875078,2.26514346940227,-2.6068046356040604,3.0
2.426687532816496,2.2640579807539503,-2.606179952010578,3.0
2.427103988545485,2.2629727522586887,-2.6055552684170946,3.0
2.4275204442744736,2.2618877839164906,-2.6049305848236117,3.0
2.427936900003462,2.260803075727356,-2.6043059012301293,3.0
2.4283533557324506,2.2597186276912797,-2.6036812176366464,3.0
2.4287698114614393,2.258634439808265,-2.603056534043163,3.0
2.4291862671904276,2.257550512078314,-2.6024318504496806,3.0
2.4296027229194164,2.2564668445014213,-2.6018071668561973,3.0
2.430019178648405,2.255383437077592,-2.6011824832627144,3.0
2.4304356343773934,2.2543002898068227,-2.600557799669232,3.0
2.430852090106382,2.253217402689115,-2.599933116075749,3.0
2.431268545835371,2.2521347757244676,-2.5993084324822657,3.0
2.431685001564359,2.2510524089128854,-2.5986837488887833,3.0
2.432101457293348,2.2499703022543596,-2.5980590652953,3.0
2.4325179130223367,2.2488884557488973,-2.597434381701817,3.0
2.432934368751325,2.2478068693964968,-2.5968096981083346,3.0
2.4333508244803137,2.2467255431971562,-2.5961850145148517,3.0
2.4337672802093024,2.2456444771508792,-2.5955603309213684,3.0
2.4341837359382907,2.244563671257664,-2.594935647327886,3.0
2.4346001916672795,2.243483125517507,-2.5943109637344026,3.0
2.4350166473962678,2.2424028399304134,-2.59368628014092,3.0
2.4354331031252565,2.24132281449638,-2.5930615965474373,3.0
2.4358495588542453,2.2402430492154064,-2.5924369129539544,3.0
2.4362660145832336,2.239163544087498,-2.591812229360472,3.0
2.4366824703122223,2.238084299112648,-2.5911875457669886,3.0
2.437098926041211,2.23700531429086,-2.5905628621735053,3.0
2.4375153817701993,2.2359265896221334,-2.589938178580023,3.0
2.437931837499188,2.2348481251064687,-2.58931349498654,3.0
2.438348293228177,2.233769920743864,-2.588688811393057,3.0
2.438764748957165,2.232691976534321,-2.5880641277995746,3.0
2.439181204686154,2.2316142924778415,-2.5874394442060913,3.0
2.4395976604151426,2.2305368685744202,-2.586814760612608,3.0
2.440014116144131,2.2294597048240608,-2.5861900770191255,3.0
2.4404305718731196,2.228382801226763,-2.5855653934256426,3.0
2.4408470276021084,2.227306157782527,-2.5849407098321597,3.0
2.4412634833310967,2.226229774491353,-2.5843160262386773,3.0
2.4416799390600854,2.2251536513532386,-2.583691342645194,3.0
2.442096394789074,2.224077788368188,-2.5830666590517106,3.0
2.4425128505180624,2.223002185536197,-2.582441975458228,3.0
2.442929306247051,2.2219268428572665,-2.5818172918647453,3.0
2.44334576197604,2.2208517603313975,-2.5811926082712624,3.0
2.443762217705028,2.219776937958592,-2.58056792467778,3.0
2.444178673434017,2.218702375738845,-2.5799432410842966,3.0
2.4445951291630057,2.217628073672161,-2.5793185574908133,3.0
2.445011584891994,2.2165540317585393,-2.578693873897331,3.0
2.4454280406209827,2.2154802499979773,-2.578069190303848,3.0
2.4458444963499715,2.214406728390477,-2.577444506710365,3.0
2.4462609520789598,2.213333466936037,-2.5768198231168826,3.0
2.4466774078079485,2.2122604656346603,-2.5761951395233993,3.0
2.447093863536937,2.2111877244863454,-2.575570455929917,3.0
2.4475103192659255,2.2101152434910887,-2.5749457723364335,3.0
2.4479267749949143,2.2090430226488937,-2.5743210887429506,3.0
2.4483432307239026,2.2079710619597623,-2.573696405149468,3.0
2.4487596864528913,2.206899361423691,-2.5730717215559853,3.0
2.44917614218188,2.2058279210406813,-2.572447037962502,3.0
2.4495925979108684,2.2047567408107334,-2.5718223543690195,3.0
2.450009053639857,2.2036858207338454,-2.571197670775536,3.0
2.450425509368846,2.2026151608100193,-2.5705729871820533,3.0
2.450841965097834,2.2015447610392567,-2.569948303588571,3.0
2.451258420826823,2.2004746214215523,-2.569323619995088,3.0
2.4516748765558116,2.1994047419569096,-2.5686989364016046,3.0
2.4520913322848,2.1983351226453305,-2.568074252808122,3.0
2.4525077880137887,2.1972657634868096,-2.567449569214639,3.0
2.4529242437427774,2.1961966644813504,-2.566824885621156,3.0
2.4533406994717657,2.195127825628953,-2.5662002020276735,3.0
2.4537571552007544,2.194059246929621,-2.5655755184341906,3.0
2.454173610929743,2.1929909283833453,-2.5649508348407073,3.0
2.4545900666587315,2.1919228699901314,-2.564326151247225,3.0
2.45500652238772,2.190855071749981,-2.5637014676537415,3.0
2.455422978116709,2.1897875336628907,-2.5630767840602586,3.0
2.4558394338456973,2.188720255728862,-2.562452100466776,3.0
2.456255889574686,2.1876532379478935,-2.5618274168732933,3.0
2.4566723453036747,2.1865864803199884,-2.56120273327981,3.0
2.457088801032663,2.1855199828451433,-2.5605780496863275,3.0
2.4575052567616518,2.184453745523358,-2.559953366092844,3.0
2.45792171249064,2.1833877683546365,-2.5593286824993617,3.0
2.458338168219629,2.1823220513389767,-2.558703998905879,3.0
2.4587546239486175,2.181256594476375,-2.558079315312396,3.0
2.459171079677606,2.180191397766839,-2.5574546317189135,3.0
2.4595875354065946,2.1791264612103607,-2.55682994812543,3.0
2.4600039911355833,2.1780617848069443,-2.556205264531947,3.0
2.4604204468645716,2.1769973685565915,-2.5555805809384644,3.0
2.4608369025935604,2.175933212459297,-2.5549558973449815,3.0
2.461253358322549,2.174869316515066,-2.5543312137514986,3.0
2.4616698140515374,2.1738056807238966,-2.553706530158016,3.0
2.462086269780526,2.1727423050857855,-2.553081846564533,3.0
2.462502725509515,2.171679189600736,-2.5524571629710495,3.0
2.462919181238503,2.170616334268752,-2.551832479377567,3.0
2.463335636967492,2.1695537390898263,-2.551207795784084,3.0
2.4637520926964807,2.1684914040639622,-2.5505831121906013,3.0
2.464168548425469,2.16742932919116,-2.549958428597119,3.0
2.4645850041544577,2.1663675144714194,-2.5493337450036355,3.0
2.4650014598834464,2.165305959904737,-2.548709061410152,3.0
2.4654179156124347,2.16424466549112,-2.5480843778166697,3.0
2.4658343713414235,2.1631836312305612,-2.547459694223187,3.0
2.466250827070412,2.162122857123066,-2.546835010629704,3.0
2.4666672827994005,2.1610623431686324,-2.5462103270362215,3.0
2.4670837385283892,2.160002089367259,-2.545585643442738,3.0
2.467500194257378,2.1589420957189454,-2.544960959849255,3.0
2.4679166499863663,2.1578823622236936,-2.5443362762557724,3.0
2.468333105715355,2.1568228888815053,-2.5437115926622895,3.0
2.4687495614443433,2.155763675692377,-2.543086909068807,3.0
2.469166017173332,2.1547047226563087,-2.542462225475324,3.0
2.469582472902321,2.153646029773304,-2.541837541881841,3.0
2.469998928631309,2.1525875970433592,-2.5412128582883584,3.0
2.470415384360298,2.151529424466476,-2.540588174694875,3.0
2.4708318400892866,2.150471512042655,-2.539963491101392,3.0
2.471248295818275,2.1494138597718955,-2.5393388075079097,3.0
2.4716647515472636,2.148356467654194,-2.538714123914427,3.0
2.4720812072762524,2.147299335689558,-2.5380894403209435,3.0
2.4724976630052407,2.1462424638779822,-2.537464756727461,3.0
2.4729141187342294,2.1451858522194662,-2.5368400731339777,3.0
2.473330574463218,2.144129500714012,-2.536215389540495,3.0
2.4737470301922064,2.1430734093616213,-2.5355907059470124,3.0
2.474163485921195,2.1420175781622888,-2.5349660223535295,3.0
2.474579941650184,2.140962007116018,-2.534341338760046,3.0
2.474996397379172,2.139906696222811,-2.5337166551665637,3.0
2.475412853108161,2.138851645482662,-2.5330919715730804,3.0
2.4758293088371497,2.1377968548955764,-2.5324672879795975,3.0
2.476245764566138,2.1367423244615527,-2.531842604386115,3.0
2.4766622202951267,2.135688054180589,-2.531217920792632,3.0
2.4770786760241155,2.134634044052687,-2.530593237199149,3.0
2.4774951317531038,2.1335802940778468,-2.5299685536056664,3.0
2.4779115874820925,2.1325268042560666,-2.529343870012183,3.0
2.4783280432110812,2.131473574587348,-2.5287191864187,3.0
2.4787444989400695,2.130420605071693,-2.5280945028252177,3.0
2.4791609546690583,2.1293678957090965,-2.527469819231735,3.0
2.4795774103980466,2.128315446499565,-2.5268451356382524,3.0
2.4799938661270353,2.12726325744309,-2.526220452044769,3.0
2.480410321856024,2.1262113285396786,-2.5255957684512857,3.0
2.4808267775850124,2.125159659789327,-2.5249710848578033,3.0
2.481243233314001,2.1241082511920393,-2.5243464012643204,3.0
2.48165968904299,2.123057102747813,-2.5237217176708375,3.0
2.482076144771978,2.122006214456645,-2.523097034077355,3.0
2.482492600500967,2.1209555863185425,-2.5224723504838718,3.0
2.4829090562299556,2.119905218333498,-2.5218476668903884,3.0
2.483325511958944,2.1188551105015154,-2.521222983296906,3.0
2.4837419676879327,2.1178052628225927,-2.520598299703423,3.0
2.4841584234169214,2.1167556752967336,-2.51997361610994,3.0
2.4845748791459097,2.1157063479239344,-2.5193489325164578,3.0
2.4849913348748984,2.114657280704197,-2.5187242489229744,3.0
2.485407790603887,2.113608473637523,-2.518099565329491,3.0
2.4858242463328755,2.1125599267239075,-2.5174748817360086,3.0
2.486240702061864,2.1115116399633553,-2.5168501981425258,3.0
2.486657157790853,2.1104636133558614,-2.516225514549043,3.0
2.4870736135198412,2.109415846901433,-2.5156008309555604,3.0
2.48749006924883,2.1083683406000624,-2.514976147362077,3.0
2.4879065249778187,2.1073210944517538,-2.5143514637685938,3.0
2.488322980706807,2.1062741084565086,-2.5137267801751113,3.0
2.4887394364357958,2.1052273826143235,-2.5131020965816284,3.0
2.4891558921647845,2.1041809169251984,-2.5124774129881455,3.0
2.489572347893773,2.1031347113891368,-2.511852729394663,3.0
2.4899888036227615,2.102088766006135,-2.5112280458011798,3.0
2.4904052593517503,2.1010430807761935,-2.5106033622076964,3.0
2.4908217150807386,2.099997655699317,-2.509978678614214,3.0
2.4912381708097273,2.0989524907754973,-2.509353995020731,3.0
2.4916546265387156,2.0979075860047445,-2.5087293114272486,3.0
2.4920710822677044,2.096862941387048,-2.5081046278337658,3.0
2.492487537996693,2.0958185569224153,-2.5074799442402824,3.0
2.4929039937256814,2.094774432610844,-2.5068552606468,3.0
2.49332044945467,2.0937305684523313,-2.5062305770533166,3.0
2.493736905183659,2.092686964446882,-2.5056058934598338,3.0
2.494153360912647,2.0916436205944944,-2.5049812098663513,3.0
2.494569816641636,2.090600536895167,-2.5043565262728684,3.0
2.4949862723706246,2.089557713348901,-2.503731842679385,3.0
2.495402728099613,2.0885151499556986,-2.5031071590859026,3.0
2.4958191838286017,2.0874728467155546,-2.5024824754924193,3.0
2.4962356395575904,2.086430803628472,-2.5018577918989364,3.0
2.4966520952865787,2.0853890206944516,-2.501233108305454,3.0
2.4970685510155675,2.084347497913493,-2.500608424711971,3.0
2.497485006744556,2.0833062352855958,-2.4999837411184878,3.0
2.4979014624735445,2.082265232810757,-2.4993590575250053,3.0
2.4983179182025332,2.0812244904889816,-2.498734373931522,3.0
2.498734373931522,2.08018400832027,-2.498109690338039,3.0
2.4991508296605103,2.0791437863046163,-2.4974850067445566,3.0
2.499567285389499,2.0781038244420245,-2.4968603231510738,3.0
2.4999837411184878,2.077064122732496,-2.4962356395575904,3.0
2.500400196847476,2.076024681176028,-2.495610955964108,3.0
2.500816652576465,2.074985499772618,-2.4949862723706246,3.0
2.5012331083054535,2.073946578522273,-2.4943615887771418,3.0
2.501649564034442,2.07290791742499,-2.4937369051836593,3.0
2.5020660197634306,2.0718695164807652,-2.4931122215901764,3.0
2.502482475492419,2.070831375689604,-2.492487537996694,3.0
2.5028989312214076,2.0697934950515027,-2.4918628544032106,3.0
2.5033153869503963,2.068755874566463,-2.4912381708097273,3.0
2.5037318426793846,2.067718514234487,-2.490613487216245,3.0
2.5041482984083734,2.0666814140555676,-2.489988803622762,3.0
2.504564754137362,2.0656445740297134,-2.489364120029279,3.0
2.5049812098663504,2.064607994156921,-2.4887394364357966,3.0
2.505397665595339,2.0635716744371866,-2.4881147528423133,3.0
2.505814121324328,2.062535614870514,-2.48749006924883,3.0
2.506230577053316,2.061499815456905,-2.4868653856553475,3.0
2.506647032782305,2.060464276196356,-2.4862407020618646,3.0
2.5070634885112937,2.059428997088867,-2.4856160184683818,3.0
2.507479944240282,2.0583939781344416,-2.4849913348748993,3.0
2.5078963999692707,2.057359219333078,-2.484366651281416,3.0
2.5083128556982595,2.0563247206847723,-2.4837419676879327,3.0
2.5087293114272478,2.055290482189532,-2.48311728409445,3.0
2.5091457671562365,2.05425650384735,-2.4824926005009673,3.0
2.5095622228852252,2.05322278565823,-2.4818679169074844,3.0
2.5099786786142135,2.0521893276221714,-2.481243233314002,3.0
2.5103951343432023,2.0511561297391747,-2.4806185497205187,3.0
2.510811590072191,2.050123192009238,-2.4799938661270353,3.0
2.5112280458011793,2.049090514432363,-2.479369182533553,3.0
2.511644501530168,2.0480580970085516,-2.47874449894007,3.0
2.512060957259157,2.0470259397377983,-2.478119815346587,3.0
2.512477412988145,2.045994042620107,-2.4774951317531047,3.0
2.512893868717134,2.044962405655479,-2.4768704481596213,3.0
2.513310324446122,2.043931028843911,-2.476245764566139,3.0
2.513726780175111,2.042899912185403,-2.4756210809726555,3.0
2.5141432359040996,2.0418690556799586,-2.4749963973791727,3.0
2.514559691633088,2.040838459327576,-2.47437171378569,3.0
2.5149761473620766,2.0398081231282514,-2.4737470301922073,3.0
2.5153926030910654,2.0387780470819905,-2.473122346598724,3.0
2.5158090588200537,2.0377482311887913,-2.4724976630052415,3.0
2.5162255145490424,2.036718675448652,-2.471872979411758,3.0
2.516641970278031,2.0356893798615747,-2.4712482958182753,3.0
2.5170584260070195,2.034660344427559,-2.470623612224793,3.0
2.517474881736008,2.0336315691466034,-2.46999892863131,3.0
2.517891337464997,2.0326030540187094,-2.4693742450378267,3.0
2.5183077931939852,2.031574799043879,-2.468749561444344,3.0
2.518724248922974,2.030546804222107,-2.468124877850861,3.0
2.5191407046519627,2.0295190695533964,-2.467500194257378,3.0
2.519557160380951,2.0284915950377496,-2.4668755106638955,3.0
2.5199736161099398,2.0274643806751627,-2.4662508270704127,3.0
2.5203900718389285,2.0264374264656357,-2.4656261434769293,3.0
2.520806527567917,2.0254107324091724,-2.465001459883447,3.0
2.5212229832969055,2.024384298505769,-2.4643767762899635,3.0
2.5216394390258943,2.0233581247554273,-2.4637520926964807,3.0
2.5220558947548826,2.0223322111581474,-2.463127409102998,3.0
2.5224723504838713,2.0213065577139293,-2.4625027255095153,3.0
2.52288880621286,2.0202811644227694,-2.461878041916032,3.0
2.5233052619418483,2.019256031284675,-2.4612533583225495,3.0
2.523721717670837,2.0182311582996384,-2.460628674729066,3.0
2.524138173399826,2.0172065454676638,-2.4600039911355833,3.0
2.524554629128814,2.0161821927887527,-2.459379307542101,3.0
2.524971084857803,2.0151581002628998,-2.458754623948618,3.0
2.525387540586791,2.0141342678901104,-2.4581299403551355,3.0
2.52580399631578,2.013110695670383,-2.457505256761652,3.0
2.5262204520447686,2.012087383603715,-2.456880573168169,3.0
2.526636907773757,2.0110643316901093,-2.4562558895746864,3.0
2.5270533635027457,2.0100415399295635,-2.4556312059812035,3.0
2.5274698192317344,2.009019008322081,-2.4550065223877207,3.0
2.5278862749607227,2.007996736867659,-2.454381838794238,3.0
2.5283027306897115,2.0069747255662964,-2.453757155200755,3.0
2.5287191864187,2.0059529744179994,-2.4531324716072715,3.0
2.5291356421476885,2.0049314834227605,-2.452507788013789,3.0
2.5295520978766772,2.0039102525805834,-2.451883104420306,3.0
2.529968553605666,2.002889281891468,-2.4512584208268233,3.0
2.5303850093346543,2.0018685713554145,-2.450633737233341,3.0
2.530801465063643,2.000848120972421,-2.4500090536398575,3.0
2.5312179207926317,1.999827930742489,-2.449384370046374,3.0
2.53163437652162,1.998808000665619,-2.4487596864528918,3.0
2.532050832250609,1.9977883307418107,-2.448135002859409,3.0
2.5324672879795975,1.9967689209710624,-2.447510319265926,3.0
2.532883743708586,1.9957497713533758,-2.4468856356724435,3.0
2.5333001994375746,1.994730881888751,-2.44626095207896,3.0
2.5337166551665633,1.993712252577188,-2.445636268485477,3.0
2.5341331108955516,1.9926938834186867,-2.4450115848919944,3.0
2.5345495666245403,1.9916757744132436,-2.4443869012985115,3.0
2.534966022353529,1.9906579255608623,-2.4437622177050287,3.0
2.5353824780825174,1.9896403368615463,-2.443137534111546,3.0
2.535798933811506,1.9886230083152885,-2.442512850518063,3.0
2.5362153895404944,1.9876059399220942,-2.4418881669245804,3.0
2.536631845269483,1.9865891316819582,-2.441263483331097,3.0
2.537048300998472,1.9855725835948856,-2.440638799737614,3.0
2.53746475672746,1.9845562956608749,-2.4400141161441318,3.0
2.537881212456449,1.9835402678799223,-2.439389432550649,3.0
2.5382976681854377,1.9825245002520333,-2.4387647489571656,3.0
2.538714123914426,1.981508992777206,-2.438140065363683,3.0
2.5391305796434147,1.9804937454554388,-2.4375153817701998,3.0
2.5395470353724034,1.9794787582867333,-2.436890698176717,3.0
2.5399634911013917,1.9784640312710895,-2.4362660145832344,3.0
2.5403799468303805,1.9774495644085075,-2.4356413309897516,3.0
2.5407964025593692,1.9764353576989855,-2.435016647396268,3.0
2.5412128582883575,1.9754214111425252,-2.4343919638027858,3.0
2.5416293140173463,1.974407724739125,-2.4337672802093024,3.0
2.542045769746335,1.97339429848879,-2.4331425966158196,3.0
2.5424622254753233,1.9723811323915132,-2.432517913022337,3.0
2.542878681204312,1.9713682264472965,-2.431893229428854,3.0
2.543295136933301,1.970355580656145,-2.431268545835371,3.0
2.543711592662289,1.9693431950180518,-2.4306438622418884,3.0
2.544128048391278,1.9683310695330203,-2.430019178648405,3.0
2.5445445041202666,1.9673192042010506,-2.429394495054922,3.0
2.544960959849255,1.9663075990221426,-2.4287698114614398,3.0
2.5453774155782436,1.9652962539962946,-2.428145127867957,3.0
2.5457938713072323,1.9642851691235084,-2.4275204442744736,3.0
2.5462103270362206,1.9632743444037857,-2.426895760680991,3.0
2.5466267827652094,1.962263779837123,-2.4262710770875078,3.0
2.5470432384941977,1.961253475423522,-2.4256463934940253,3.0
2.5474596942231864,1.960243431162981,-2.4250217099005424,3.0
2.547876149952175,1.9592336470555,-2.4243970263070596,3.0
2.5482926056811634,1.9582241231010844,-2.423772342713577,3.0
2.548709061410152,1.957214859299727,-2.4231476591200938,3.0
2.549125517139141,1.9562058556514312,-2.4225229755266104,3.0
2.5495419728681292,1.955197112156199,-2.421898291933128,3.0
2.549958428597118,1.9541886288140269,-2.421273608339645,3.0
2.5503748843261067,1.9531804056249147,-2.4206489247461622,3.0
2.550791340055095,1.952172442588866,-2.42002424115268,3.0
2.5512077957840837,1.9511647397058756,-2.4193995575591964,3.0
2.5516242515130725,1.9501572969759486,-2.418774873965713,3.0
2.552040707242061,1.9491501143990835,-2.4181501903722307,3.0
2.5524571629710495,1.9481431919752783,-2.417525506778748,3.0
2.5528736187000383,1.9471365297045349,-2.416900823185265,3.0
2.5532900744290266,1.9461301275868532,-2.4162761395917824,3.0
2.5537065301580153,1.9451239856222333,-2.415651455998299,3.0
2.554122985887004,1.9441181038106716,-2.415026772404816,3.0
2.5545394416159923,1.9431124821521735,-2.4144020888113333,3.0
2.554955897344981,1.942107120646737,-2.4137774052178504,3.0
2.55537235307397,1.9411020192943607,-2.4131527216243676,3.0
2.555788808802958,1.9400971780950478,-2.412528038030885,3.0
2.556205264531947,1.9390925970487949,-2.411903354437402,3.0
2.5566217202609356,1.9380882761556038,-2.4112786708439184,3.0
2.557038175989924,1.9370842154154726,-2.410653987250436,3.0
2.5574546317189126,1.9360804148284032,-2.410029303656953,3.0
2.557871087447901,1.9350768743943956,-2.4094046200634707,3.0
2.5582875431768897,1.9340735941134497,-2.408779936469988,3.0
2.5587039989058784,1.9330705739855638,-2.4081552528765044,3.0
2.5591204546348667,1.9320678140107415,-2.407530569283022,3.0
2.5595369103638554,1.931065314188979,-2.4069058856895387,3.0
2.559953366092844,1.9300630745202767,-2.406281202096056,3.0
2.5603698218218325,1.9290610950046378,-2.4056565185025733,3.0
2.560786277550821,1.928059375642059,-2.4050318349090904,3.0
2.56120273327981,1.9270579164325419,-2.404407151315607,3.0
2.5616191890087983,1.9260567173760847,-2.4037824677221247,3.0
2.562035644737787,1.9250557784726947,-2.4031577841286413,3.0
2.5624521004667757,1.9240550997223593,-2.4025331005351585,3.0
2.562868556195764,1.9230546811250857,-2.401908416941676,3.0
2.5632850119247528,1.9220545226808738,-2.401283733348193,3.0
2.5637014676537415,1.9210546243897273,-2.40065904975471,3.0
2.56411792338273,1.9200549862516372,-2.4000343661612273,3.0
2.5645343791117186,1.9190556082666106,-2.399409682567744,3.0
2.5649508348407073,1.9180564904346475,-2.398784998974261,3.0
2.5653672905696956,1.917057632755741,-2.3981603153807787,3.0
2.5657837462986843,1.9160590352298978,-2.397535631787296,3.0
2.566200202027673,1.9150606978571165,-2.3969109481938125,3.0
2.5666166577566614,1.914062620637397,-2.39628626460033,3.0
2.56703311348565,1.9130648035707374,-2.3956615810068467,3.0
2.567449569214639,1.9120672466571396,-2.395036897413364,3.0
2.567866024943627,1.9110699498966053,-2.3944122138198813,3.0
2.568282480672616,1.9100729132891292,-2.3937875302263985,3.0
2.5686989364016046,1.9090761368347149,-2.393162846632915,3.0
2.569115392130593,1.908079620533364,-2.3925381630394327,3.0
2.5695318478595817,1.9070833643850733,-2.3919134794459493,3.0
2.56994830358857,1.9060873683898443,-2.391288795852467,3.0
2.5703647593175587,1.9050916325476752,-2.390664112258984,3.0
2.5707812150465474,1.904096156858568,-2.390039428665501,3.0
2.5711976707755357,1.9031009413225224,-2.3894147450720187,3.0
2.5716141265045245,1.9021059859395386,-2.3887900614785353,3.0
2.572030582233513,1.9011112907096148,-2.388165377885052,3.0
2.5724470379625015,1.9001168556327546,-2.3875406942915696,3.0
2.5728634936914903,1.8991226807089543,-2.3869160106980867,3.0
2.573279949420479,1.898128765938214,-2.386291327104604,3.0
2.5736964051494673,1.8971351113205372,-2.3856666435111213,3.0
2.574112860878456,1.8961417168559205,-2.385041959917638,3.0
2.5745293166074448,1.8951485825443637,-2.3844172763241547,3.0
2.574945772336433,1.8941557083858722,-2.3837925927306722,3.0
2.575362228065422,1.893163094380439,-2.3831679091371893,3.0
2.5757786837944106,1.8921707405280674,-2.3825432255437065,3.0
2.576195139523399,1.8911786468287577,-2.381918541950224,3.0
2.5766115952523876,1.8901868132825097,-2.3812938583567407,3.0
2.5770280509813763,1.88919523988932,-2.3806691747632573,3.0
2.5774445067103646,1.8882039266491955,-2.380044491169775,3.0
2.5778609624393534,1.8872128735621292,-2.379419807576292,3.0
2.578277418168342,1.8862220806281265,-2.378795123982809,3.0
2.5786938738973304,1.8852315478471855,-2.3781704403893267,3.0
2.579110329626319,1.8842412752193045,-2.3775457567958433,3.0
2.579526785355308,1.8832512627444853,-2.37692107320236,3.0
2.579943241084296,1.8822615104227278,-2.3762963896088776,3.0
2.580359696813285,1.8812720182540303,-2.3756717060153947,3.0
2.580776152542273,1.8802827862383946,-2.3750470224219122,3.0
2.581192608271262,1.8792938143758207,-2.3744223388284293,3.0
2.5816090640002507,1.8783051026663067,-2.373797655234946,3.0
2.582025519729239,1.8773166511098562,-2.3731729716414636,3.0
2.5824419754582277,1.8763284597064658,-2.3725482880479802,3.0
2.5828584311872165,1.875340528456137,-2.3719236044544973,3.0
2.5832748869162048,1.8743528573588701,-2.371298920861015,3.0
2.5836913426451935,1.8733654464146632,-2.370674237267532,3.0
2.5841077983741823,1.872378295623518,-2.3700495536740487,3.0
2.5845242541031705,1.8713914049854345,-2.3694248700805662,3.0
2.5849407098321593,1.8704047745004129,-2.368800186487083,3.0
2.585357165561148,1.8694184041684494,-2.3681755028936,3.0
2.5857736212901363,1.8684322939895512,-2.3675508193001176,3.0
2.586190077019125,1.867446443963713,-2.3669261357066347,3.0
2.586606532748114,1.8664608540909349,-2.3663014521131513,3.0
2.587022988477102,1.8654755243712202,-2.365676768519669,3.0
2.587439444206091,1.8644904548045655,-2.3650520849261856,3.0
2.5878558999350796,1.8635056453909709,-2.3644274013327027,3.0
2.588272355664068,1.8625210961304415,-2.3638027177392202,3.0
2.5886888113930566,1.8615368070229703,-2.3631780341457373,3.0
2.5891052671220454,1.8605527780685591,-2.362553350552254,3.0
2.5895217228510337,1.8595690092672132,-2.3619286669587716,3.0
2.5899381785800224,1.8585855006189256,-2.3613039833652882,3.0
2.590354634309011,1.8576022521236997,-2.3606792997718054,3.0
2.5907710900379994,1.8566192637815373,-2.360054616178323,3.0
2.591187545766988,1.8556365355924331,-2.35942993258484,3.0
2.5916040014959765,1.854654067556389,-2.3588052489913576,3.0
2.592020457224965,1.8536718596734083,-2.3581805653978742,3.0
2.592436912953954,1.852689911943493,-2.357555881804391,3.0
2.5928533686829422,1.851708224366634,-2.3569311982109085,3.0
2.593269824411931,1.8507267969428352,-2.3563065146174256,3.0
2.5936862801409197,1.8497456296721015,-2.3556818310239427,3.0
2.594102735869908,1.848764722554428,-2.3550571474304602,3.0
2.5945191915988968,1.847784075589816,-2.354432463836977,3.0
2.5949356473278855,1.8468036887782642,-2.3538077802434936,3.0
2.595352103056874,1.8458235621197758,-2.353183096650011,3.0
2.5957685587858625,1.8448436956143457,-2.3525584130565282,3.0
2.5961850145148513,1.843864089261979,-2.3519337294630454,3.0
2.5966014702438396,1.8428847430626742,-2.351309045869563,3.0
2.5970179259728283,1.8419056570164294,-2.3506843622760796,3.0
2.597434381701817,1.8409268311232463,-2.3500596786825962,3.0
2.5978508374308054,1.839948265383125,-2.349434995089114,3.0
2.598267293159794,1.8389699597960654,-2.348810311495631,3.0
2.598683748888783,1.8379919143620658,-2.348185627902148,3.0
2.599100204617771,1.837014129081128,-2.3475609443086656,3.0
2.59951666034676,1.8360366039532519,-2.3469362607151822,3.0
2.5999331160757486,1.835059338978434,-2.346311577121699,3.0
2.600349571804737,1.8340823341566814,-2.3456868935282165,3.0
2.6007660275337257,1.8331055894879889,-2.3450622099347336,3.0
2.6011824832627144,1.832129104972358,-2.3444375263412507,3.0
2.6015989389917027,1.8311528806097872,-2.3438128427477682,3.0
2.6020153947206914,1.8301769164002781,-2.343188159154285,3.0
2.60243185044968,1.8292012123438308,-2.3425634755608016,3.0
2.6028483061786685,1.8282257684404453,-2.341938791967319,3.0
2.603264761907657,1.8272505846901215,-2.3413141083738362,3.0
2.6036812176366455,1.8262756610928594,-2.340689424780354,3.0
2.6040976733656342,1.8253009976486556,-2.340064741186871,3.0
2.604514129094623,1.8243265943575153,-2.3394400575933876,3.0
2.6049305848236113,1.8233524512194368,-2.338815373999905,3.0
2.6053470405526,1.8223785682344182,-2.338190690406422,3.0
2.6057634962815888,1.8214049454024597,-2.337566006812939,3.0
2.606179952010577,1.8204315827235664,-2.3369413232194565,3.0
2.606596407739566,1.8194584801977314,-2.3363166396259736,3.0
2.6070128634685545,1.818485637824958,-2.3356919560324902,3.0
2.607429319197543,1.8175130556052483,-2.335067272439008,3.0
2.6078457749265316,1.8165407335385968,-2.3344425888455245,3.0
2.6082622306555203,1.815568671625007,-2.3338179052520416,3.0
2.6086786863845086,1.8145968698644808,-2.333193221658559,3.0
2.6090951421134974,1.8136253282570127,-2.3325685380650762,3.0
2.609511597842486,1.8126540468026082,-2.331943854471593,3.0
2.6099280535714744,1.8116830255012655,-2.3313191708781105,3.0
2.610344509300463,1.810712264352981,-2.330694487284627,3.0
2.610760965029452,1.80974176335776,-2.3300698036911442,3.0
2.61117742075844,1.8087715225156007,-2.329445120097662,3.0
2.611593876487429,1.8078015418265014,-2.328820436504179,3.0
2.6120103322164177,1.806831821290464,-2.3281957529106956,3.0
2.612426787945406,1.80586236090749,-2.327571069317213,3.0
2.6128432436743947,1.8048931606775742,-2.32694638572373,3.0
2.6132596994033834,1.803924220600722,-2.326321702130247,3.0
2.6136761551323717,1.8029555406769298,-2.3256970185367645,3.0
2.6140926108613605,1.8019871209061993,-2.3250723349432816,3.0
2.6145090665903488,1.8010189612885323,-2.324447651349799,3.0
2.6149255223193375,1.8000510618239218,-2.323822967756316,3.0
2.6153419780483262,1.7990834225123749,-2.3231982841628325,3.0
2.6157584337773145,1.7981160433538914,-2.32257360056935,3.0
2.6161748895063033,1.7971489243484662,-2.321948916975867,3.0
2.616591345235292,1.7961820654961027,-2.3213242333823843,3.0
2.6170078009642803,1.7952154667968028,-2.320699549788902,3.0
2.617424256693269,1.794249128250561,-2.3200748661954185,3.0
2.617840712422258,1.7932830498573828,-2.319450182601935,3.0
2.618257168151246,1.7923172316172664,-2.3188254990084527,3.0
2.618673623880235,1.79135167353021,-2.31820081541497,3.0
2.6190900796092236,1.7903863755962153,-2.317576131821487,3.0
2.619506535338212,1.7894213378152788,-2.3169514482280045,3.0
2.6199229910672006,1.7884565601874094,-2.316326764634521,3.0
2.6203394467961894,1.7874920427125964,-2.315702081041038,3.0
2.6207559025251776,1.7865277853908452,-2.3150773974475554,3.0
2.6211723582541664,1.7855637882221593,-2.3144527138540725,3.0
2.621588813983155,1.7846000512065316,-2.3138280302605896,3.0
2.6220052697121434,1.783636574343964,-2.313203346667107,3.0
2.622421725441132,1.7826733576344598,-2.312578663073624,3.0
2.622838181170121,1.7817104010780191,-2.3119539794801405,3.0
2.623254636899109,1.780747704674635,-2.311329295886658,3.0
2.623671092628098,1.7797852684243143,-2.310704612293175,3.0
2.6240875483570867,1.7788230923270536,-2.3100799286996923,3.0
2.624504004086075,1.7778611763828582,-2.30945524510621,3.0
2.6249204598150637,1.776899520591721,-2.3088305615127265,3.0
2.625336915544052,1.7759381249536457,-2.308205877919244,3.0
2.6257533712730408,1.774976989468632,-2.3075811943257607,3.0
2.6261698270020295,1.7740161141366784,-2.306956510732278,3.0
2.626586282731018,1.7730554989577882,-2.3063318271387954,3.0
2.6270027384600065,1.772095143931958,-2.3057071435453125,3.0
2.6274191941889953,1.771135049059188,-2.305082459951829,3.0
2.6278356499179836,1.770175214339483,-2.3044577763583467,3.0
2.6282521056469723,1.7692156397728365,-2.3038330927648634,3.0
2.628668561375961,1.7682563253592498,-2.3032084091713805,3.0
2.6290850171049494,1.7672972710987285,-2.302583725577898,3.0
2.629501472833938,1.7663384769912653,-2.301959041984415,3.0
2.629917928562927,1.765379943036864,-2.301334358390932,3.0
2.630334384291915,1.7644216692355261,-2.3007096747974494,3.0
2.630750840020904,1.7634636555872465,-2.300084991203966,3.0
2.6311672957498926,1.7625059020920286,-2.299460307610483,3.0
2.631583751478881,1.761548408749876,-2.2988356240170007,3.0
2.6320002072078696,1.7605911755607817,-2.298210940423518,3.0
2.6324166629368584,1.7596342025247473,-2.2975862568300345,3.0
2.6328331186658467,1.7586774896417765,-2.296961573236552,3.0
2.6332495743948354,1.7577210369118657,-2.2963368896430687,3.0
2.633666030123824,1.7567648443350148,-2.295712206049586,3.0
2.6340824858528125,1.7558089119112292,-2.2950875224561034,3.0
2.634498941581801,1.7548532396405019,-2.2944628388626205,3.0
2.63491539731079,1.7538978275228363,-2.293838155269137,3.0
2.6353318530397782,1.7529426755582342,-2.2932134716756547,3.0
2.635748308768767,1.7519877837466904,-2.2925887880821714,3.0
2.6361647644977557,1.75103315208821,-2.2919641044886885,3.0
2.636581220226744,1.7500787805827915,-2.291339420895206,3.0
2.6369976759557328,1.7491246692304312,-2.290714737301723,3.0
2.637414131684721,1.7481708180311362,-2.2900900537082407,3.0
2.63783058741371,1.7472172269848993,-2.2894653701147574,3.0
2.6382470431426985,1.7462638960917243,-2.288840686521274,3.0
2.638663498871687,1.745310825351611,-2.2882160029277916,3.0
2.6390799546006756,1.7443580147645594,-2.2875913193343087,3.0
2.6394964103296643,1.7434054643305679,-2.286966635740826,3.0
2.6399128660586526,1.7424531740496398,-2.2863419521473434,3.0
2.6403293217876413,1.7415011439217718,-2.28571726855386,3.0
2.64074577751663,1.7405493739469637,-2.2850925849603767,3.0
2.6411622332456184,1.7395978641252192,-2.2844679013668943,3.0
2.641578688974607,1.7386466144565347,-2.2838432177734114,3.0
2.641995144703596,1.737695624940912,-2.2832185341799285,3.0
2.642411600432584,1.7367448955783509,-2.282593850586446,3.0
2.642828056161573,1.7357944263688498,-2.2819691669929627,3.0
2.6432445118905616,1.7348442173124106,-2.2813444833994794,3.0
2.64366096761955,1.7338942684090348,-2.280719799805997,3.0
2.6440774233485387,1.732944579658719,-2.280095116212514,3.0
2.6444938790775274,1.7319951510614633,-2.279470432619031,3.0
2.6449103348065157,1.7310459826172693,-2.2788457490255487,3.0
2.6453267905355045,1.730097074326137,-2.2782210654320654,3.0
2.645743246264493,1.7291484261880665,-2.277596381838582,3.0
2.6461597019934815,1.7282000382030578,-2.2769716982450996,3.0
2.6465761577224702,1.7272519103711073,-2.2763470146516167,3.0
2.646992613451459,1.7263040426922203,-2.275722331058134,3.0
2.6474090691804473,1.725356435166395,-2.2750976474646514,3.0
2.647825524909436,1.7244090877936298,-2.274472963871168,3.0
2.6482419806384243,1.7234620005739263,-2.2738482802776856,3.0
2.648658436367413,1.7225151735072863,-2.2732235966842023,3.0
2.649074892096402,1.7215686065937046,-2.2725989130907194,3.0
2.64949134782539,1.7206222998331846,-2.271974229497237,3.0
2.649907803554379,1.7196762532257264,-2.271349545903754,3.0
2.6503242592833676,1.7187304667713317,-2.2707248623102707,3.0
2.650740715012356,1.7177849404699952,-2.2701001787167883,3.0
2.6511571707413446,1.7168396743217205,-2.269475495123305,3.0
2.6515736264703333,1.715894668326511,-2.268850811529822,3.0
2.6519900821993216,1.7149499224843563,-2.2682261279363396,3.0
2.6524065379283104,1.7140054367952668,-2.2676014443428567,3.0
2.652822993657299,1.7130612112592356,-2.2669767607493734,3.0
2.6532394493862874,1.7121172458762697,-2.266352077155891,3.0
2.653655905115276,1.7111735406463637,-2.2657273935624076,3.0
2.654072360844265,1.7102300955695195,-2.2651027099689247,3.0
2.654488816573253,1.7092869106457353,-2.2644780263754423,3.0
2.654905272302242,1.708343985875013,-2.2638533427819594,3.0
2.6553217280312307,1.7074013212573522,-2.263228659188476,3.0
2.655738183760219,1.7064589167927533,-2.2626039755949936,3.0
2.6561546394892077,1.7055167724812144,-2.2619792920015103,3.0
2.6565710952181965,1.7045748883227372,-2.2613546084080274,3.0
2.6569875509471848,1.7036332643173235,-2.260729924814545,3.0
2.6574040066761735,1.702691900464968,-2.260105241221062,3.0
2.6578204624051622,1.7017507967656744,-2.2594805576275787,3.0
2.6582369181341505,1.7008099532194443,-2.2588558740340963,3.0
2.6586533738631393,1.6998693698262723,-2.258231190440613,3.0
2.6590698295921276,1.6989290465861657,-2.2576065068471305,3.0
2.6594862853211163,1.6979889834991173,-2.2569818232536476,3.0
2.659902741050105,1.6970491805651289,-2.2563571396601647,3.0
2.6603191967790933,1.6961096377842058,-2.2557324560666823,3.0
2.660735652508082,1.6951703551563408,-2.255107772473199,3.0
2.661152108237071,1.6942313326815377,-2.2544830888797156,3.0
2.661568563966059,1.693292570359798,-2.253858405286233,3.0
2.661985019695048,1.6923540681911184,-2.2532337216927503,3.0
2.6624014754240366,1.6914158261754988,-2.2526090380992674,3.0
2.662817931153025,1.6904778443129427,-2.251984354505785,3.0
2.6632343868820136,1.6895401226034465,-2.2513596709123016,3.0
2.6636508426110024,1.6886026610470122,-2.2507349873188183,3.0
2.6640672983399907,1.6876654596436396,-2.250110303725336,3.0
2.6644837540689794,1.686728518393327,-2.249485620131853,3.0
2.664900209797968,1.685791837296076,-2.24886093653837,3.0
2.6653166655269565,1.684855416351887,-2.2482362529448876,3.0
2.665733121255945,1.6839192555607578,-2.2476115693514043,3.0
2.666149576984934,1.6829833549226922,-2.246986885757921,3.0
2.6665660327139222,1.6820477144376884,-2.2463622021644385,3.0
2.666982488442911,1.6811123341057428,-2.245737518570956,3.0
2.6673989441718997,1.680177213926859,-2.2451128349774727,3.0
2.667815399900888,1.6792423539010386,-2.2444881513839903,3.0
2.6682318556298767,1.6783077540282765,-2.243863467790507,3.0
2.6686483113588655,1.677373414308578,-2.2432387841970236,3.0
2.669064767087854,1.676439334741941,-2.242614100603541,3.0
2.6694812228168425,1.675505515328366,-2.241989417010058,3.0
2.669897678545831,1.6745719560678527,-2.2413647334165754,3.0
2.6703141342748196,1.6736386569603976,-2.240740049823093,3.0
2.6707305900038083,1.6727056180060043,-2.2401153662296096,3.0
2.6711470457327966,1.6717728392046745,-2.239490682636127,3.0
2.6715635014617853,1.6708403205564046,-2.238865999042644,3.0
2.671979957190774,1.6699080620611948,-2.2382413154491614,3.0
2.6723964129197624,1.6689760637190485,-2.237616631855679,3.0
2.672812868648751,1.668044325529964,-2.2369919482621956,3.0
2.67322932437774,1.6671128474939376,-2.2363672646687123,3.0
2.673645780106728,1.6661816296109766,-2.23574258107523,3.0
2.674062235835717,1.6652506718810738,-2.2351178974817465,3.0
2.6744786915647056,1.6643199743042327,-2.234493213888263,3.0
2.674895147293694,1.6633895368804552,-2.2338685302947807,3.0
2.6753116030226827,1.662459359609736,-2.2332438467012983,3.0
2.6757280587516714,1.6615294424920801,-2.232619163107815,3.0
2.6761445144806597,1.660599785527486,-2.2319944795143325,3.0
2.6765609702096484,1.6596703887159503,-2.231369795920849,3.0
2.676977425938637,1.6587412520574762,-2.2307451123273667,3.0
2.6773938816676255,1.657812375552064,-2.2301204287338843,3.0
2.6778103373966142,1.656883759199717,-2.229495745140401,3.0
2.678226793125603,1.6559554030004282,-2.2288710615469176,3.0
2.6786432488545913,1.6550273069541976,-2.228246377953435,3.0
2.67905970458358,1.6540994710610342,-2.227621694359952,3.0
2.6794761603125687,1.653171895320929,-2.2269970107664685,3.0
2.679892616041557,1.6522445797338836,-2.226372327172986,3.0
2.680309071770546,1.6513175242999,-2.2257476435795036,3.0
2.6807255274995345,1.6503907290189819,-2.2251229599860203,3.0
2.681141983228523,1.64946419389112,-2.224498276392538,3.0
2.6815584389575116,1.6485379189163218,-2.2238735927990545,3.0
2.6819748946865,1.6476119040945854,-2.223248909205572,3.0
2.6823913504154886,1.6466861494259089,-2.2226242256120896,3.0
2.6828078061444773,1.6457606549102959,-2.2219995420186063,3.0
2.6832242618734656,1.644835420547743,-2.221374858425124,3.0
2.6836407176024544,1.6439104463382517,-2.2207501748316405,3.0
2.684057173331443,1.6429857322818204,-2.220125491238157,3.0
2.6844736290604314,1.642061278378451,-2.2195008076446747,3.0
2.68489008478942,1.6411370846281432,-2.2188761240511914,3.0
2.685306540518409,1.6402131510308973,-2.218251440457709,3.0
2.685722996247397,1.639289477586713,-2.2176267568642265,3.0
2.686139451976386,1.638366064295587,-2.217002073270743,3.0
2.6865559077053747,1.6374429111575264,-2.21637738967726,3.0
2.686972363434363,1.636520018172524,-2.2157527060837774,3.0
2.6873888191633517,1.6355973853405832,-2.215128022490295,3.0
2.6878052748923404,1.6346750126617042,-2.2145033388968116,3.0
2.6882217306213287,1.6337529001358888,-2.213878655303329,3.0
2.6886381863503175,1.6328310477631334,-2.213253971709846,3.0
2.6890546420793062,1.631909455543438,-2.2126292881163625,3.0
2.6894710978082945,1.630988123476806,-2.21200460452288,3.0
2.6898875535372833,1.6300670515632323,-2.2113799209293967,3.0
2.690304009266272,1.629146239802722,-2.2107552373359143,3.0
2.6907204649952603,1.6282256881952737,-2.210130553742432,3.0
2.691136920724249,1.6273053967408853,-2.2095058701489485,3.0
2.691553376453238,1.6263853654395568,-2.208881186555465,3.0
2.691969832182226,1.6254655942912937,-2.2082565029619827,3.0
2.692386287911215,1.6245460832960887,-2.2076318193685003,3.0
2.692802743640203,1.6236268324539473,-2.207007135775018,3.0
2.693219199369192,1.622707841764866,-2.2063824521815345,3.0
2.6936356550981806,1.6217891112288445,-2.205757768588051,3.0
2.694052110827169,1.6208706408458866,-2.2051330849945687,3.0
2.6944685665561576,1.619952430615987,-2.2045084014010854,3.0
2.6948850222851464,1.6190344805391508,-2.203883717807602,3.0
2.6953014780141347,1.6181167906153764,-2.2032590342141196,3.0
2.6957179337431234,1.6171993608446638,-2.202634350620637,3.0
2.696134389472112,1.6162821912270093,-2.202009667027154,3.0
2.6965508452011004,1.6153652817624202,-2.2013849834336714,3.0
2.696967300930089,1.6144486324508893,-2.200760299840188,3.0
2.697383756659078,1.6135322432924202,-2.2001356162467056,3.0
2.697800212388066,1.6126161142870146,-2.199510932653223,3.0
2.698216668117055,1.611700245434669,-2.19888624905974,3.0
2.6986331238460437,1.6107846367353833,-2.1982615654662565,3.0
2.699049579575032,1.6098692881891612,-2.197636881872774,3.0
2.6994660353040207,1.608954199795999,-2.1970121982792907,3.0
2.6998824910330095,1.6080393715558987,-2.1963875146858074,3.0
2.7002989467619978,1.60712480346886,-2.195762831092325,3.0
2.7007154024909865,1.6062104955348815,-2.1951381474988425,3.0
2.7011318582199753,1.6052964477539646,-2.194513463905359,3.0
2.7015483139489636,1.6043826601261113,-2.1938887803118767,3.0
2.7019647696779523,1.6034691326513162,-2.1932640967183934,3.0
2.702381225406941,1.6025558653295828,-2.192639413124911,3.0
2.7027976811359293,1.601642858160913,-2.1920147295314285,3.0
2.703214136864918,1.6007301111453014,-2.191390045937945,3.0
2.7036305925939064,1.599817624282755,-2.1907653623444627,3.0
2.704047048322895,1.598905397573267,-2.1901406787509794,3.0
2.704463504051884,1.5979934310168389,-2.189515995157496,3.0
2.704879959780872,1.597081724613476,-2.1888913115640136,3.0
2.705296415509861,1.5961702783631715,-2.1882666279705303,3.0
2.7057128712388496,1.5952590922659287,-2.187641944377048,3.0
2.706129326967838,1.5943481663217458,-2.1870172607835654,3.0
2.7065457826968267,1.5934375005306283,-2.186392577190082,3.0
2.7069622384258154,1.592527094892569,-2.1857678935965987,3.0
2.7073786941548037,1.5916169494075714,-2.1851432100031163,3.0
2.7077951498837924,1.5907070640756356,-2.184518526409634,3.0
2.708211605612781,1.5897974388967633,-2.1838938428161505,3.0
2.7086280613417695,1.5888880738709474,-2.183269159222668,3.0
2.709044517070758,1.5879789689981951,-2.1826444756291847,3.0
2.709460972799747,1.5870701242785081,-2.1820197920357014,3.0
2.7098774285287353,1.5861615397118758,-2.181395108442219,3.0
2.710293884257724,1.5852532152983088,-2.1807704248487356,3.0
2.7107103399867127,1.5843451510378017,-2.180145741255253,3.0
2.711126795715701,1.5834373469303582,-2.1795210576617707,3.0
2.7115432514446898,1.582529802975973,-2.1788963740682874,3.0
2.7119597071736785,1.5816225191746494,-2.178271690474804,3.0
2.712376162902667,1.5807154955263893,-2.1776470068813216,3.0
2.7127926186316556,1.5798087320311893,-2.177022323287839,3.0
2.7132090743606443,1.578902228689051,-2.176397639694356,3.0
2.7136255300896326,1.5779959854999728,-2.1757729561008734,3.0
2.7140419858186213,1.577090002463958,-2.17514827250739,3.0
2.71445844154761,1.5761842795810015,-2.1745235889139067,3.0
2.7148748972765984,1.5752788168511103,-2.1738989053204243,3.0
2.715291353005587,1.5743736142742772,-2.173274221726941,3.0
2.7157078087345754,1.5734686718505078,-2.1726495381334585,3.0
2.716124264463564,1.5725639895797983,-2.172024854539976,3.0
2.716540720192553,1.5716595674621505,-2.1714001709464927,3.0
2.716957175921541,1.5707554054975628,-2.1707754873530103,3.0
2.71737363165053,1.5698515036860368,-2.170150803759527,3.0
2.7177900873795187,1.5689478620275725,-2.1695261201660445,3.0
2.718206543108507,1.5680444805221718,-2.168901436572562,3.0
2.7186229988374957,1.5671413591698293,-2.1682767529790787,3.0
2.7190394545664844,1.5662384979705486,-2.1676520693855954,3.0
2.7194559102954727,1.5653358969243296,-2.167027385792113,3.0
2.7198723660244615,1.5644335560311724,-2.1664027021986296,3.0
2.72028882175345,1.5635314752910752,-2.1657780186051463,3.0
2.7207052774824385,1.5626296547040415,-2.165153335011664,3.0
2.7211217332114273,1.5617280942700678,-2.1645286514181814,3.0
2.721538188940416,1.5608267939891558,-2.163903967824698,3.0
2.7219546446694043,1.5599257538613056,-2.1632792842312156,3.0
2.722371100398393,1.5590249738865136,-2.1626546006377323,3.0
2.7227875561273818,1.5581244540647852,-2.16202991704425,3.0
2.72320401185637,1.5572241943961185,-2.1614052334507674,3.0
2.723620467585359,1.5563241948805118,-2.160780549857284,3.0
2.7240369233143475,1.5554244555179668,-2.1601558662638007,3.0
2.724453379043336,1.5545249763084854,-2.1595311826703183,3.0
2.7248698347723246,1.553625757252064,-2.158906499076835,3.0
2.7252862905013133,1.5527267983487025,-2.1582818154833516,3.0
2.7257027462303016,1.5518280995984046,-2.157657131889869,3.0
2.7261192019592904,1.550929661001165,-2.1570324482963867,3.0
2.7265356576882787,1.5500314825569905,-2.1564077647029043,3.0
2.7269521134172674,1.5491335642658743,-2.155783081109421,3.0
2.727368569146256,1.54823590612782,-2.1551583975159376,3.0
2.7277850248752444,1.547338508142829,-2.154533713922455,3.0
2.728201480604233,1.5464413703108963,-2.1539090303289727,3.0
2.728617936333222,1.5455444926320254,-2.1532843467354894,3.0
2.72903439206221,1.544647875106218,-2.152659663142007,3.0
2.729450847791199,1.5437515177334706,-2.1520349795485236,3.0
2.7298673035201877,1.5428554205137832,-2.1514102959550403,3.0
2.730283759249176,1.541959583447161,-2.150785612361558,3.0
2.7307002149781647,1.5410640065335954,-2.1501609287680745,3.0
2.7311166707071535,1.5401686897730933,-2.149536245174592,3.0
2.7315331264361418,1.539273633165653,-2.1489115615811096,3.0
2.7319495821651305,1.5383788367112725,-2.1482868779876263,3.0
2.7323660378941192,1.5374843004099539,-2.147662194394143,3.0
2.7327824936231075,1.536590024261697,-2.1470375108006605,3.0
2.7331989493520963,1.5356960082665019,-2.146412827207178,3.0
2.733615405081085,1.5348022524243667,-2.1457881436136947,3.0
2.7340318608100733,1.5339087567352951,-2.1451634600202123,3.0
2.734448316539062,1.5330155211992835,-2.144538776426729,3.0
2.734864772268051,1.532122545816332,-2.1439140928332456,3.0
2.735281227997039,1.5312298305864438,-2.143289409239763,3.0
2.735697683726028,1.5303373755096157,-2.14266472564628,3.0
2.7361141394550166,1.5294451805858493,-2.1420400420527974,3.0
2.736530595184005,1.5285532458151412,-2.141415358459315,3.0
2.7369470509129936,1.5276615711975001,-2.1407906748658316,3.0
2.737363506641982,1.5267701567329155,-2.140165991272349,3.0
2.7377799623709707,1.5258790024213926,-2.139541307678866,3.0
2.7381964180999594,1.5249881082629333,-2.1389166240853834,3.0
2.7386128738289477,1.5240974742575357,-2.138291940491901,3.0
2.7390293295579364,1.5232071004051981,-2.1376672568984176,3.0
2.739445785286925,1.5223169867059205,-2.1370425733049343,3.0
2.7398622410159135,1.5214271331597065,-2.136417889711452,3.0
2.740278696744902,1.5205375397665541,-2.1357932061179685,3.0
2.740695152473891,1.51964820652646,-2.135168522524485,3.0
2.7411116082028792,1.5187591334394313,-2.1345438389310027,3.0
2.741528063931868,1.5178703205054607,-2.1339191553375203,3.0
2.7419445196608567,1.5169817677245536,-2.133294471744037,3.0
2.742360975389845,1.5160934750967083,-2.1326697881505545,3.0
2.7427774311188338,1.5152054426219213,-2.132045104557071,3.0
2.7431938868478225,1.514317670300196,-2.1314204209635887,3.0
2.743610342576811,1.513430158131536,-2.1307957373701063,3.0
2.7440267983057995,1.5125429061159323,-2.130171053776623,3.0
2.7444432540347883,1.5116559142533923,-2.1295463701831396,3.0
2.7448597097637766,1.510769182543914,-2.128921686589657,3.0
2.7452761654927653,1.5098827109874957,-2.128297002996174,3.0
2.745692621221754,1.5089964995841392,-2.1276723194026905,3.0
2.7461090769507424,1.5081105483338444,-2.127047635809208,3.0
2.746525532679731,1.5072248572366096,-2.1264229522157256,3.0
2.74694198840872,1.5063394262924366,-2.1257982686222423,3.0
2.747358444137708,1.5054542555013288,-2.12517358502876,3.0
2.747774899866697,1.5045693448632775,-2.1245489014352765,3.0
2.748191355595685,1.5036846943782898,-2.123924217841794,3.0
2.748607811324674,1.502800304046362,-2.1232995342483116,3.0
2.7490242670536627,1.501916173867496,-2.1226748506548283,3.0
2.749440722782651,1.5010323038416935,-2.122050167061346,3.0
2.7498571785116397,1.5001486939689492,-2.1214254834678625,3.0
2.7502736342406284,1.4992653442492667,-2.120800799874379,3.0
2.7506900899696167,1.4983822546826477,-2.1201761162808967,3.0
2.7511065456986055,1.497499425269087,-2.1195514326874134,3.0
2.751523001427594,1.496616856008588,-2.118926749093931,3.0
2.7519394571565825,1.4957345469011525,-2.1183020655004485,3.0
2.7523559128855712,1.494852497946777,-2.117677381906965,3.0
2.75277236861456,1.4939707091454633,-2.117052698313482,3.0
2.7531888243435483,1.4930891804972113,-2.1164280147199994,3.0
2.753605280072537,1.4922079120020193,-2.115803331126517,3.0
2.7540217358015258,1.491326903659889,-2.1151786475330336,3.0
2.754438191530514,1.4904461554708206,-2.114553963939551,3.0
2.754854647259503,1.4895656674348121,-2.113929280346068,3.0
2.7552711029884915,1.4886854395518672,-2.1133045967525845,3.0
2.75568755871748,1.4878054718219822,-2.112679913159102,3.0
2.7561040144464686,1.486925764245159,-2.1120552295656188,3.0
2.7565204701754573,1.4860463168213958,-2.1114305459721363,3.0
2.7569369259044456,1.485167129550696,-2.110805862378654,3.0
2.7573533816334344,1.4842882024330546,-2.1101811787851705,3.0
2.757769837362423,1.4834095354684766,-2.109556495191687,3.0
2.7581862930914114,1.4825311286569605,-2.1089318115982048,3.0
2.7586027488204,1.4816529819985043,-2.1083071280047223,3.0
2.759019204549389,1.4807750954931098,-2.107682444411239,3.0
2.759435660278377,1.479897469140779,-2.1070577608177565,3.0
2.759852116007366,1.4790201029415062,-2.106433077224273,3.0
2.760268571736354,1.4781429968952953,-2.1058083936307908,3.0
2.760685027465343,1.477266151002146,-2.1051837100373074,3.0
2.7611014831943317,1.4763895652620587,-2.104559026443824,3.0
2.76151793892332,1.475513239675033,-2.1039343428503416,3.0
2.7619343946523087,1.4746371742410673,-2.103309659256859,3.0
2.7623508503812975,1.4737613689601634,-2.102684975663376,3.0
2.7627673061102858,1.4728858238323213,-2.1020602920698934,3.0
2.7631837618392745,1.4720105388575409,-2.10143560847641,3.0
2.7636002175682632,1.4711355140358187,-2.1008109248829276,3.0
2.7640166732972515,1.4702607493671582,-2.100186241289445,3.0
2.7644331290262403,1.469386244851563,-2.099561557695962,3.0
2.764849584755229,1.4685120004890262,-2.0989368741024785,3.0
2.7652660404842173,1.4676380162795493,-2.098312190508996,3.0
2.765682496213206,1.4667642922231394,-2.0976875069155128,3.0
2.766098951942195,1.4658908283197878,-2.0970628233220294,3.0
2.766515407671183,1.4650176245694926,-2.096438139728547,3.0
2.766931863400172,1.4641446809722627,-2.0958134561350645,3.0
2.7673483191291606,1.4632719975280981,-2.095188772541581,3.0
2.767764774858149,1.46239957423699,-2.0945640889480988,3.0
2.7681812305871376,1.4615274110989436,-2.0939394053546154,3.0
2.7685976863161263,1.4606555081139625,-2.093314721761133,3.0
2.7690141420451146,1.459783865282036,-2.0926900381676505,3.0
2.7694305977741034,1.458912482603175,-2.092065354574167,3.0
2.769847053503092,1.4580413600773738,-2.091440670980684,3.0
2.7702635092320804,1.4571704977046362,-2.0908159873872014,3.0
2.770679964961069,1.4562998954849586,-2.090191303793718,3.0
2.7710964206900575,1.4554295534183428,-2.0895666202002356,3.0
2.771512876419046,1.454559471504787,-2.0889419366067523,3.0
2.771929332148035,1.4536896497442928,-2.08831725301327,3.0
2.7723457878770232,1.4528200881368623,-2.0876925694197874,3.0
2.772762243606012,1.45195078668249,-2.087067885826304,3.0
2.7731786993350007,1.4510817453811793,-2.0864432022328208,3.0
2.773595155063989,1.4502129642329322,-2.0858185186393383,3.0
2.7740116107929778,1.4493444432377434,-2.085193835045856,3.0
2.7744280665219665,1.448476182395618,-2.0845691514523725,3.0
2.774844522250955,1.4476081817065545,-2.08394446785889,3.0
2.7752609779799435,1.446740441170551,-2.0833197842654068,3.0
2.7756774337089323,1.445872960787609,-2.0826951006719234,3.0
2.7760938894379206,1.445005740557729,-2.082070417078441,3.0
2.7765103451669093,1.444138780480909,-2.0814457334849576,3.0
2.776926800895898,1.4432720805571506,-2.080821049891475,3.0
2.7773432566248863,1.4424056407864558,-2.0801963662979928,3.0
2.777759712353875,1.4415394611688193,-2.0795716827045094,3.0
2.778176168082864,1.4406735417042444,-2.078946999111026,3.0
2.778592623811852,1.4398078823927332,-2.0783223155175437,3.0
2.779009079540841,1.43894248323428,-2.077697631924061,3.0
2.7794255352698296,1.4380773442288906,-2.077072948330578,3.0
2.779841990998818,1.4372124653765628,-2.0764482647370954,3.0
2.7802584467278066,1.436347846677295,-2.075823581143612,3.0
2.7806749024567954,1.435483488131089,-2.0751988975501288,3.0
2.7810913581857837,1.4346193897379447,-2.0745742139566463,3.0
2.7815078139147724,1.4337555514978586,-2.073949530363163,3.0
2.7819242696437607,1.4328919734108378,-2.0733248467696805,3.0
2.7823407253727495,1.432028655476877,-2.072700163176198,3.0
2.782757181101738,1.431165597695978,-2.0720754795827148,3.0
2.7831736368307265,1.430302800068139,-2.0714507959892323,3.0
2.7835900925597152,1.4294402625933618,-2.070826112395749,3.0
2.784006548288704,1.4285779852716463,-2.0702014288022665,3.0
2.7844230040176923,1.4277159681029925,-2.069576745208784,3.0
2.784839459746681,1.4268542110874005,-2.0689520616153008,3.0
2.7852559154756698,1.4259927142248667,-2.0683273780218174,3.0
2.785672371204658,1.4251314775153983,-2.067702694428335,3.0
2.786088826933647,1.424270500958988,-2.0670780108348517,3.0
2.7865052826626355,1.4234097845556395,-2.0664533272413683,3.0
2.786921738391624,1.4225493283053527,-2.065828643647886,3.0
2.7873381941206126,1.4216891322081278,-2.0652039600544034,3.0
2.7877546498496013,1.4208291962639645,-2.06457927646092,3.0
2.7881711055785896,1.419969520472863,-2.0639545928674377,3.0
2.7885875613075783,1.4191101048348198,-2.0633299092739543,3.0
2.789004017036567,1.41825094934984,-2.062705225680472,3.0
2.7894204727655554,1.4173920540179221,-2.0620805420869894,3.0
2.789836928494544,1.4165334188390641,-2.061455858493506,3.0
2.790253384223533,1.415675043813268,-2.0608311749000228,3.0
2.790669839952521,1.4148169289405335,-2.0602064913065403,3.0
2.79108629568151,1.4139590742208608,-2.059581807713057,3.0
2.7915027514104986,1.413101479654248,-2.0589571241195737,3.0
2.791919207139487,1.4122441452406989,-2.058332440526091,3.0
2.7923356628684757,1.4113870709802079,-2.0577077569326088,3.0
2.7927521185974644,1.4105302568727787,-2.0570830733391254,3.0
2.7931685743264527,1.409673702918413,-2.056458389745643,3.0
2.7935850300554415,1.4088174091171073,-2.0558337061521597,3.0
2.7940014857844298,1.4079613754688598,-2.055209022558677,3.0
2.7944179415134185,1.4071056019736776,-2.0545843389651948,3.0
2.7948343972424072,1.406250088631559,-2.0539596553717114,3.0
2.7952508529713955,1.405394835442495,-2.053334971778229,3.0
2.7956673087003843,1.4045398424064963,-2.0527102881847457,3.0
2.796083764429373,1.4036851095235612,-2.0520856045912623,3.0
2.7965002201583613,1.4028306367936825,-2.05146092099778,3.0
2.79691667588735,1.4019764242168673,-2.0508362374042965,3.0
2.797333131616339,1.4011224717931139,-2.050211553810814,3.0
2.797749587345327,1.4002687795224222,-2.0495868702173317,3.0
2.798166043074316,1.3994153474047906,-2.0489621866238483,3.0
2.7985824988033046,1.3985621754402207,-2.048337503030365,3.0
2.798998954532293,1.3977092636287125,-2.0477128194368825,3.0
2.7994154102612816,1.3968566119702643,-2.0470881358434,3.0
2.7998318659902703,1.396004220464878,-2.0464634522499168,3.0
2.8002483217192586,1.395152089112555,-2.0458387686564343,3.0
2.8006647774482474,1.3943002179132904,-2.045214085062951,3.0
2.801081233177236,1.3934486068670875,-2.0445894014694677,3.0
2.8014976889062244,1.3925972559739481,-2.043964717875985,3.0
2.801914144635213,1.3917461652338705,-2.043340034282502,3.0
2.802330600364202,1.3908953346468511,-2.0427153506890194,3.0
2.80274705609319,1.3900447642128952,-2.042090667095537,3.0
2.803163511822179,1.3891944539319994,-2.0414659835020537,3.0
2.8035799675511677,1.3883444038041635,-2.0408412999085703,3.0
2.803996423280156,1.3874946138293929,-2.040216616315088,3.0
2.8044128790091447,1.3866450840076805,-2.0395919327216054,3.0
2.804829334738133,1.3857958143390317,-2.038967249128123,3.0
2.8052457904671217,1.3849468048234428,-2.0383425655346397,3.0
2.8056622461961105,1.384098055460914,-2.0377178819411563,3.0
2.806078701925099,1.3832495662514486,-2.037093198347674,3.0
2.8064951576540875,1.3824013371950432,-2.0364685147541906,3.0
2.8069116133830763,1.3815533682916996,-2.035843831160707,3.0
2.8073280691120646,1.3807056595414178,-2.0352191475672248,3.0
2.8077445248410533,1.3798582109441977,-2.0345944639737423,3.0
2.808160980570042,1.3790110225000376,-2.033969780380259,3.0
2.8085774362990303,1.3781640942089393,-2.0333450967867766,3.0
2.808993892028019,1.377317426070901,-2.032720413193293,3.0
2.809410347757008,1.376471018085926,-2.0320957295998108,3.0
2.809826803485996,1.375624870254013,-2.0314710460063283,3.0
2.810243259214985,1.37477898257516,-2.030846362412845,3.0
2.8106597149439736,1.3739333550493669,-2.0302216788193617,3.0
2.811076170672962,1.3730879876766373,-2.029596995225879,3.0
2.8114926264019506,1.3722428804569677,-2.028972311632396,3.0
2.8119090821309394,1.37139803339036,-2.0283476280389126,3.0
2.8123255378599277,1.3705534464768139,-2.02772294444543,3.0
2.8127419935889164,1.3697091197163278,-2.0270982608519477,3.0
2.813158449317905,1.3688650531089035,-2.0264735772584643,3.0
2.8135749050468934,1.3680212466545427,-2.025848893664982,3.0
2.813991360775882,1.3671777003532402,-2.0252242100714986,3.0
2.814407816504871,1.3663344142050011,-2.024599526478016,3.0
2.8148242722338592,1.365491388209822,-2.0239748428845337,3.0
2.815240727962848,1.3646486223677048,-2.0233501592910503,3.0
2.8156571836918363,1.3638061166786493,-2.022725475697568,3.0
2.816073639420825,1.3629638711426537,-2.0221007921040846,3.0
2.8164900951498137,1.36212188575972,-2.021476108510601,3.0
2.816906550878802,1.3612801605298497,-2.0208514249171188,3.0
2.817323006607791,1.3604386954530376,-2.0202267413236354,3.0
2.8177394623367795,1.3595974905292874,-2.019602057730153,3.0
2.818155918065768,1.3587565457586006,-2.0189773741366706,3.0
2.8185723737947566,1.357915861140972,-2.0183526905431872,3.0
2.8189888295237453,1.357075436676407,-2.017728006949704,3.0
2.8194052852527336,1.3562352723649038,-2.0171033233562214,3.0
2.8198217409817223,1.3553953682064606,-2.016478639762739,3.0
2.820238196710711,1.354555724201079,-2.0158539561692557,3.0
2.8206546524396994,1.3537163403487593,-2.0152292725757732,3.0
2.821071108168688,1.3528772166494996,-2.01460458898229,3.0
2.821487563897677,1.3520383531033016,-2.0139799053888066,3.0
2.821904019626665,1.3511997497101635,-2.013355221795324,3.0
2.822320475355654,1.3503614064700908,-2.012730538201841,3.0
2.8227369310846426,1.3495233233830763,-2.0121058546083583,3.0
2.823153386813631,1.34868550044912,-2.011481171014876,3.0
2.8235698425426197,1.3478479376682326,-2.0108564874213926,3.0
2.8239862982716084,1.3470106350404034,-2.0102318038279092,3.0
2.8244027540005967,1.3461735925656324,-2.009607120234427,3.0
2.8248192097295854,1.3453368102439232,-2.0089824366409443,3.0
2.825235665458574,1.344500288075281,-2.008357753047461,3.0
2.8256521211875625,1.3436640260596935,-2.0077330694539786,3.0
2.8260685769165512,1.3428280241971695,-2.0071083858604952,3.0
2.8264850326455395,1.341992282487709,-2.006483702267013,3.0
2.8269014883745283,1.3411568009313086,-2.0058590186735294,3.0
2.827317944103517,1.3403215795279682,-2.005234335080046,3.0
2.8277343998325053,1.3394866182776912,-2.0046096514865637,3.0
2.828150855561494,1.3386519171804743,-2.0039849678930812,3.0
2.8285673112904828,1.3378174762363173,-2.003360284299598,3.0
2.828983767019471,1.3369832954452257,-2.0027356007061154,3.0
2.82940022274846,1.3361493748071922,-2.002110917112632,3.0
2.8298166784774486,1.3353157143222187,-2.0014862335191497,3.0
2.830233134206437,1.3344823139903124,-2.0008615499256672,3.0
2.8306495899354256,1.3336491738114606,-2.000236866332184,3.0
2.8310660456644143,1.3328162937856742,-1.9996121827387006,3.0
2.8314825013934026,1.3319836739129478,-1.9989874991452181,3.0
2.8318989571223914,1.3311513141932831,-1.9983628155517348,3.0
2.83231541285138,1.3303192146266785,-1.9977381319582515,3.0
2.8327318685803684,1.3294873752131373,-1.997113448364769,3.0
2.833148324309357,1.3286557959526561,-1.9964887647712866,3.0
2.833564780038346,1.3278244768452367,-1.9958640811778032,3.0
2.833981235767334,1.326993417890879,-1.9952393975843208,3.0
2.834397691496323,1.3261626190895814,-1.9946147139908375,3.0
2.8348141472253117,1.3253320804413438,-1.993990030397355,3.0
2.8352306029543,1.3245018019461714,-1.9933653468038726,3.0
2.8356470586832887,1.3236717836040572,-1.9927406632103892,3.0
2.8360635144122774,1.3228420254150048,-1.992115979616906,3.0
2.8364799701412657,1.322012527379016,-1.9914912960234235,3.0
2.8368964258702545,1.321183289496087,-1.9908666124299401,3.0
2.837312881599243,1.3203543117662182,-1.9902419288364568,3.0
2.8377293373282315,1.3195255941894128,-1.9896172452429743,3.0
2.8381457930572203,1.3186971367656657,-1.988992561649492,3.0
2.8385622487862086,1.3178689394949838,-1.9883678780560095,3.0
2.8389787045151973,1.3170410023773602,-1.9877431944625261,3.0
2.839395160244186,1.3162133254127983,-1.9871185108690428,3.0
2.8398116159731743,1.3153859086012982,-1.9864938272755603,3.0
2.840228071702163,1.3145587519428599,-1.985869143682078,3.0
2.840644527431152,1.3137318554374815,-1.9852444600885946,3.0
2.84106098316014,1.3129052190851684,-1.9846197764951121,3.0
2.841477438889129,1.3120788428859118,-1.9839950929016288,3.0
2.8418938946181176,1.3112527268397187,-1.9833704093081455,3.0
2.842310350347106,1.3104268709465874,-1.982745725714663,3.0
2.8427268060760946,1.309601275206516,-1.9821210421211797,3.0
2.8431432618050834,1.3087759396195064,-1.9814963585276972,3.0
2.8435597175340717,1.3079508641855586,-1.9808716749342148,3.0
2.8439761732630604,1.3071260489046725,-1.9802469913407315,3.0
2.844392628992049,1.3063014937768447,-1.9796223077472481,3.0
2.8448090847210374,1.3054771988020821,-1.9789976241537657,3.0
2.845225540450026,1.3046531639803778,-1.9783729405602832,3.0
2.845641996179015,1.303829389311737,-1.9777482569668,3.0
2.846058451908003,1.303005874796158,-1.9771235733733175,3.0
2.846474907636992,1.3021826204336389,-1.9764988897798341,3.0
2.8468913633659807,1.3013596262241798,-1.9758742061863508,3.0
2.847307819094969,1.3005368921677842,-1.9752495225928683,3.0
2.8477242748239577,1.2997144182644487,-1.974624838999385,3.0
2.8481407305529465,1.298892204514173,-1.9740001554059026,3.0
2.8485571862819348,1.2980702509169628,-1.9733754718124201,3.0
2.8489736420109235,1.2972485574728108,-1.9727507882189368,3.0
2.849390097739912,1.2964271241817222,-1.9721261046254543,3.0
2.8498065534689005,1.295605951043692,-1.971501421031971,3.0
2.8502230091978893,1.2947850380587251,-1.9708767374384886,3.0
2.8506394649268776,1.2939643852268166,-1.9702520538450061,3.0
2.8510559206558663,1.2931439925479769,-1.9696273702515228,3.0
2.851472376384855,1.2923238600221918,-1.9690026866580395,3.0
2.8518888321138434,1.2915039876494667,-1.968378003064557,3.0
2.852305287842832,1.290684375429807,-1.9677533194710737,3.0
2.852721743571821,1.2898650233632107,-1.9671286358775903,3.0
2.853138199300809,1.2890459314496692,-1.966503952284108,3.0
2.853554655029798,1.2882270996891911,-1.9658792686906255,3.0
2.8539711107587866,1.2874085280817802,-1.9652545850971421,3.0
2.854387566487775,1.286590216627424,-1.9646299015036597,3.0
2.8548040222167637,1.2857721653261294,-1.9640052179101763,3.0
2.8552204779457524,1.2849543741778984,-1.963380534316694,3.0
2.8556369336747407,1.2841368431827291,-1.9627558507232115,3.0
2.8560533894037294,1.2833195723406199,-1.9621311671297281,3.0
2.856469845132718,1.2825025616515706,-1.9615064835362448,3.0
2.8568863008617065,1.2816858111155849,-1.9608817999427623,3.0
2.857302756590695,1.280869320732661,-1.960257116349279,3.0
2.857719212319684,1.2800530905027951,-1.9596324327557957,3.0
2.8581356680486723,1.2792371204259947,-1.9590077491623132,3.0
2.858552123777661,1.2784214105022524,-1.9583830655688308,3.0
2.8589685795066497,1.2776059607315737,-1.9577583819753475,3.0
2.859385035235638,1.276790771113955,-1.957133698381865,3.0
2.8598014909646268,1.275975841649398,-1.9565090147883817,3.0
2.860217946693615,1.2751611723379028,-1.9558843311948992,3.0
2.860634402422604,1.2743467631794676,-1.9552596476014168,3.0
2.8610508581515925,1.2735326141740941,-1.9546349640079335,3.0
2.861467313880581,1.2727187253217842,-1.954010280414451,3.0
2.8618837696095696,1.2719050966225343,-1.9533855968209677,3.0
2.8623002253385583,1.2710917280763425,-1.9527609132274844,3.0
2.8627166810675466,1.270278619683216,-1.952136229634002,3.0
2.8631331367965354,1.2694657714431496,-1.9515115460405186,3.0
2.863549592525524,1.2686531833561432,-1.9508868624470361,3.0
2.8639660482545124,1.2678408554222003,-1.9502621788535537,3.0
2.864382503983501,1.2670287876413173,-1.9496374952600704,3.0
2.86479895971249,1.2662169800134944,-1.949012811666587,3.0
2.865215415441478,1.2654054325387367,-1.9483881280731046,3.0
2.865631871170467,1.2645941452170373,-1.9477634444796221,3.0
2.8660483268994557,1.2637831180483996,-1.9471387608861388,3.0
2.866464782628444,1.2629723510328237,-1.9465140772926564,3.0
2.8668812383574327,1.2621618441703095,-1.945889393699173,3.0
2.8672976940864214,1.2613515974608553,-1.9452647101056897,3.0
2.8677141498154097,1.260541610904463,-1.9446400265122072,3.0
2.8681306055443985,1.2597318845011323,-1.944015342918724,3.0
2.868547061273387,1.2589224182508634,-1.9433906593252415,3.0
2.8689635170023755,1.2581132121536545,-1.942765975731759,3.0
2.8693799727313642,1.2573042662095073,-1.9421412921382757,3.0
2.869796428460353,1.256495580418422,-1.9415166085447924,3.0
2.8702128841893413,1.2556871547803983,-1.94089192495131,3.0
2.87062933991833,1.2548789892954346,-1.9402672413578275,3.0
2.8710457956473188,1.2540710839635327,-1.9396425577643441,3.0
2.871462251376307,1.2532634387846944,-1.9390178741708617,3.0
2.871878707105296,1.2524560537589142,-1.9383931905773784,3.0
2.872295162834284,1.2516489288861976,-1.937768506983896,3.0
2.872711618563273,1.250842064166541,-1.9371438233904126,3.0
2.8731280742922616,1.2500354595999443,-1.9365191397969292,3.0
2.87354453002125,1.2492291151864112,-1.9358944562034468,3.0
2.8739609857502386,1.2484230309259399,-1.9352697726099644,3.0
2.8743774414792274,1.2476172068185285,-1.934645089016481,3.0
2.8747938972082157,1.246811642864179,-1.9340204054229986,3.0
2.8752103529372044,1.2460063390628893,-1.9333957218295152,3.0
2.875626808666193,1.2452012954146614,-1.9327710382360328,3.0
2.8760432643951814,1.244396511919497,-1.9321463546425504,3.0
2.87645972012417,1.243591988577391,-1.931521671049067,3.0
2.876876175853159,1.2427877253883484,-1.9308969874555837,3.0
2.877292631582147,1.2419837223523675,-1.9302723038621012,3.0
2.877709087311136,1.2411799794694467,-1.929647620268618,3.0
2.8781255430401247,1.2403764967395858,-1.9290229366751346,3.0
2.878541998769113,1.2395732741627885,-1.9283982530816521,3.0
2.8789584544981017,1.2387703117390512,-1.9277735694881697,3.0
2.8793749102270905,1.2379676094683756,-1.9271488858946864,3.0
2.8797913659560788,1.2371651673507635,-1.926524202301204,3.0
2.8802078216850675,1.2363629853862097,-1.9258995187077206,3.0
2.8806242774140562,1.2355610635747176,-1.9252748351142381,3.0
2.8810407331430445,1.2347594019162837,-1.9246501515207557,3.0
2.8814571888720333,1.2339580004109187,-1.9240254679272724,3.0
2.881873644601022,1.233156859058612,-1.923400784333789,3.0
2.8822901003300103,1.2323559778593616,-1.9227761007403066,3.0
2.882706556058999,1.23155535681318,-1.9221514171468232,3.0
2.8831230117879874,1.2307549959200532,-1.9215267335533408,3.0
2.883539467516976,1.2299548951799917,-1.9209020499598575,3.0
2.883955923245965,1.2291550545929901,-1.920277366366375,3.0
2.884372378974953,1.2283554741590503,-1.9196526827728926,3.0
2.884788834703942,1.2275561538781723,-1.9190279991794092,3.0
2.8852052904329306,1.2267570937503542,-1.918403315585926,3.0
2.885621746161919,1.2259582937755997,-1.9177786319924435,3.0
2.8860382018909077,1.2251597539539052,-1.917153948398961,3.0
2.8864546576198964,1.2243614742852706,-1.9165292648054777,3.0
2.8868711133488847,1.2235634547696996,-1.9159045812119953,3.0
2.8872875690778734,1.2227656954071886,-1.915279897618512,3.0
2.887704024806862,1.2219681961977393,-1.9146552140250286,3.0
2.8881204805358505,1.2211709571413518,-1.9140305304315461,3.0
2.888536936264839,1.2203739782380243,-1.9134058468380628,3.0
2.888953391993828,1.2195772594877603,-1.9127811632445804,3.0
2.8893698477228162,1.2187808008905563,-1.912156479651098,3.0
2.889786303451805,1.217984602446414,-1.9115317960576146,3.0
2.8902027591807937,1.2171886641553318,-1.9109071124641313,3.0
2.890619214909782,1.216392986017313,-1.9102824288706488,3.0
2.8910356706387708,1.2155975680323525,-1.9096577452771664,3.0
2.8914521263677595,1.2148024102004555,-1.909033061683683,3.0
2.891868582096748,1.2140075125216203,-1.9084083780902006,3.0
2.8922850378257365,1.213212874995845,-1.9077836944967173,3.0
2.8927014935547253,1.2124184976231316,-1.907159010903234,3.0
2.8931179492837136,1.2116243804034799,-1.9065343273097515,3.0
2.8935344050127023,1.2108305233368881,-1.9059096437162681,3.0
2.8939508607416906,1.21003692642336,-1.9052849601227857,3.0
2.8943673164706794,1.2092435896628917,-1.9046602765293033,3.0
2.894783772199668,1.2084505130554835,-1.90403559293582,3.0
2.8952002279286564,1.2076576966011388,-1.9034109093423375,3.0
2.895616683657645,1.206865140299854,-1.9027862257488541,3.0
2.896033139386634,1.206072844151631,-1.9021615421553717,3.0
2.896449595115622,1.2052808081564699,-1.9015368585618893,3.0
2.896866050844611,1.2044890323143687,-1.900912174968406,3.0
2.8972825065735996,1.203697516625331,-1.9002874913749226,3.0
2.897698962302588,1.2029062610893533,-1.8996628077814401,3.0
2.8981154180315767,1.2021152657064356,-1.8990381241879568,3.0
2.8985318737605654,1.2013245304765814,-1.8984134405944735,3.0
2.8989483294895537,1.2005340553997872,-1.897788757000991,3.0
2.8993647852185425,1.1997438404760548,-1.8971640734075086,3.0
2.899781240947531,1.1989538857053823,-1.8965393898140253,3.0
2.9001976966765195,1.1981641910877752,-1.8959147062205428,3.0
2.9006141524055082,1.1973747566232245,-1.8952900226270595,3.0
2.901030608134497,1.1965855823117373,-1.894665339033577,3.0
2.9014470638634853,1.1957966681533119,-1.8940406554400946,3.0
2.901863519592474,1.1950080141479464,-1.8934159718466113,3.0
2.9022799753214628,1.1942196202956428,-1.892791288253128,3.0
2.902696431050451,1.1934314865964026,-1.8921666046596455,3.0
2.90311288677944,1.1926436130502207,-1.8915419210661621,3.0
2.9035293425084285,1.1918559996571005,-1.8909172374726788,3.0
2.903945798237417,1.191068646417044,-1.8902925538791964,3.0
2.9043622539664056,1.1902815533300473,-1.889667870285714,3.0
2.9047787096953943,1.1894947203961106,-1.8890431866922306,3.0
2.9051951654243826,1.1887081476152375,-1.8884185030987481,3.0
2.9056116211533713,1.1879218349874243,-1.8877938195052648,3.0
2.9060280768823596,1.1871357825126747,-1.8871691359117824,3.0
2.9064445326113484,1.1863499901909833,-1.8865444523183,3.0
2.906860988340337,1.1855644580223537,-1.8859197687248166,3.0
2.9072774440693254,1.1847791860067876,-1.8852950851313341,3.0
2.907693899798314,1.1839941741442797,-1.8846704015378508,3.0
2.908110355527303,1.1832094224348353,-1.8840457179443675,3.0
2.908526811256291,1.1824249308784491,-1.883421034350885,3.0
2.90894326698528,1.18164069947513,-1.8827963507574017,3.0
2.9093597227142687,1.1808567282248674,-1.8821716671639193,3.0
2.909776178443257,1.1800730171276665,-1.8815469835704368,3.0
2.9101926341722457,1.1792895661835292,-1.8809222999769535,3.0
2.9106090899012345,1.1785063753924536,-1.8802976163834701,3.0
2.9110255456302228,1.1777234447544345,-1.8796729327899877,3.0
2.9114420013592115,1.1769407742694789,-1.8790482491965053,3.0
2.9118584570882002,1.1761583639375903,-1.878423565603022,3.0
2.9122749128171885,1.1753762137587547,-1.8777988820095395,3.0
2.9126913685461773,1.1745943237329843,-1.8771741984160562,3.0
2.913107824275166,1.1738126938602775,-1.8765495148225728,3.0
2.9135242800041543,1.1730313241406272,-1.8759248312290904,3.0
2.913940735733143,1.1722502145740403,-1.875300147635607,3.0
2.914357191462132,1.1714693651605135,-1.8746754640421246,3.0
2.91477364719112,1.1706887759000502,-1.8740507804486422,3.0
2.915190102920109,1.1699084467926486,-1.8734260968551588,3.0
2.9156065586490976,1.1691283778383053,-1.8728014132616755,3.0
2.916023014378086,1.1683485690370272,-1.872176729668193,3.0
2.9164394701070746,1.1675690203888074,-1.8715520460747106,3.0
2.916855925836063,1.1667897318936529,-1.8709273624812282,3.0
2.9172723815650516,1.1660107035515548,-1.8703026788877448,3.0
2.9176888372940404,1.1652319353625185,-1.8696779952942615,3.0
2.9181052930230287,1.1644534273265474,-1.869053311700779,3.0
2.9185217487520174,1.1636751794436346,-1.8684286281072957,3.0
2.918938204481006,1.1628971917137836,-1.8678039445138124,3.0
2.9193546602099945,1.1621194641369943,-1.86717926092033,3.0
2.919771115938983,1.161341996713265,-1.8665545773268475,3.0
2.920187571667972,1.1605647894425974,-1.8659298937333642,3.0
2.9206040273969602,1.1597878423249934,-1.8653052101398817,3.0
2.921020483125949,1.1590111553604476,-1.8646805265463984,3.0
2.9214369388549377,1.1582347285489654,-1.864055842952916,3.0
2.921853394583926,1.1574585618905449,-1.8634311593594335,3.0
2.9222698503129148,1.1566826553851843,-1.8628064757659502,3.0
2.9226863060419035,1.1559070090328838,-1.8621817921724668,3.0
2.923102761770892,1.1551316228336468,-1.8615571085789844,3.0
2.9235192174998805,1.1543564967874698,-1.860932424985501,3.0
2.9239356732288693,1.1535816308943545,-1.8603077413920177,3.0
2.9243521289578576,1.1528070251543028,-1.8596830577985353,3.0
2.9247685846868463,1.1520326795673093,-1.8590583742050528,3.0
2.925185040415835,1.1512585941333775,-1.8584336906115695,3.0
2.9256014961448233,1.1504847688525075,-1.857809007018087,3.0
2.926017951873812,1.1497112037246975,-1.8571843234246037,3.0
2.926434407602801,1.148937898749951,-1.8565596398311213,3.0
2.926850863331789,1.1481648539282663,-1.8559349562376388,3.0
2.927267319060778,1.1473920692596415,-1.8553102726441555,3.0
2.927683774789766,1.1466195447440786,-1.854685589050673,3.0
2.928100230518755,1.1458472803815756,-1.8540609054571897,3.0
2.9285166862477436,1.1450752761721343,-1.8534362218637064,3.0
2.928933141976732,1.1443035321157566,-1.852811538270224,3.0
2.9293495977057207,1.143532048212439,-1.8521868546767406,3.0
2.9297660534347094,1.1427608244621812,-1.8515621710832582,3.0
2.9301825091636977,1.1419898608649852,-1.8509374874897757,3.0
2.9305989648926865,1.141219157420851,-1.8503128038962924,3.0
2.931015420621675,1.1404487141297768,-1.849688120302809,3.0
2.9314318763506635,1.1396785309917679,-1.8490634367093266,3.0
2.9318483320796522,1.1389086080068171,-1.8484387531158442,3.0
2.932264787808641,1.1381389451749282,-1.8478140695223608,3.0
2.9326812435376293,1.137369542496101,-1.8471893859288784,3.0
2.933097699266618,1.1366003999703338,-1.846564702335395,3.0
2.9335141549956067,1.1358315175976283,-1.8459400187419117,3.0
2.933930610724595,1.1350628953779864,-1.8453153351484293,3.0
2.934347066453584,1.1342945333114027,-1.844690651554946,3.0
2.9347635221825725,1.1335264313978808,-1.8440659679614635,3.0
2.935179977911561,1.1327585896374224,-1.843441284367981,3.0
2.9355964336405496,1.131991008030024,-1.8428166007744977,3.0
2.9360128893695383,1.1312236865756855,-1.8421919171810144,3.0
2.9364293450985266,1.1304566252744106,-1.841567233587532,3.0
2.9368458008275153,1.1296898241261975,-1.8409425499940495,3.0
2.937262256556504,1.1289232831310425,-1.8403178664005662,3.0
2.9376787122854924,1.128157002288951,-1.8396931828070837,3.0
2.938095168014481,1.1273909815999215,-1.8390684992136004,3.0
2.9385116237434694,1.1266252210639482,-1.838443815620118,3.0
2.938928079472458,1.1258597206810403,-1.8378191320266346,3.0
2.939344535201447,1.125094480451196,-1.8371944484331513,3.0
2.939760990930435,1.1243295003744098,-1.8365697648396688,3.0
2.940177446659424,1.1235647804506836,-1.8359450812461864,3.0
2.9405939023884127,1.1228003206800246,-1.835320397652703,3.0
2.941010358117401,1.1220361210624201,-1.8346957140592206,3.0
2.9414268138463897,1.1212721815978792,-1.8340710304657373,3.0
2.9418432695753785,1.1205085022864019,-1.8334463468722548,3.0
2.9422597253043667,1.1197450831279845,-1.8328216632787724,3.0
2.9426761810333555,1.118981924122627,-1.832196979685289,3.0
2.9430926367623442,1.1182190252703332,-1.8315722960918057,3.0
2.9435090924913325,1.1174563865711011,-1.8309476124983233,3.0
2.9439255482203213,1.1166940080249272,-1.83032292890484,3.0
2.94434200394931,1.115931889631815,-1.8296982453113566,3.0
2.9447584596782983,1.1151700313917683,-1.8290735617178742,3.0
2.945174915407287,1.114408433304778,-1.8284488781243917,3.0
2.945591371136276,1.113647095370851,-1.8278241945309084,3.0
2.946007826865264,1.1128860175899877,-1.827199510937426,3.0
2.946424282594253,1.1121251999621826,-1.8265748273439426,3.0
2.9468407383232416,1.1113646424874375,-1.8259501437504602,3.0
2.94725719405223,1.1106043451657577,-1.8253254601569777,3.0
2.9476736497812186,1.1098443079971378,-1.8247007765634944,3.0
2.9480901055102073,1.1090845309815762,-1.824076092970011,3.0
2.9485065612391956,1.10832501411908,-1.8234514093765286,3.0
2.9489230169681844,1.1075657574096436,-1.8228267257830453,3.0
2.949339472697173,1.1068067608532672,-1.822202042189562,3.0
2.9497559284261614,1.1060480244499544,-1.8215773585960795,3.0
2.95017238415515,1.1052895481997016,-1.820952675002597,3.0
2.9505888398841384,1.1045313321025123,-1.8203279914091146,3.0
2.951005295613127,1.1037733761583812,-1.8197033078156313,3.0
2.951421751342116,1.103015680367312,-1.819078624222148,3.0
2.9518382070711042,1.1022582447293043,-1.8184539406286655,3.0
2.952254662800093,1.1015010692443585,-1.817829257035183,3.0
2.9526711185290817,1.1007441539124727,-1.8172045734416997,3.0
2.95308757425807,1.0999874987336504,-1.8165798898482173,3.0
2.9535040299870587,1.0992311037078881,-1.815955206254734,3.0
2.9539204857160475,1.0984749688351876,-1.8153305226612506,3.0
2.954336941445036,1.0977190941155488,-1.8147058390677682,3.0
2.9547533971740245,1.09696347954897,-1.8140811554742848,3.0
2.9551698529030133,1.096208125135453,-1.8134564718808024,3.0
2.9555863086320016,1.0954530308749977,-1.81283178828732,3.0
2.9560027643609903,1.0946981967676042,-1.8122071046938366,3.0
2.956419220089979,1.0939436228132706,-1.8115824211003533,3.0
2.9568356758189673,1.0931893090120006,-1.8109577375068708,3.0
2.957252131547956,1.0924352553637888,-1.8103330539133884,3.0
2.957668587276945,1.0916814618686406,-1.809708370319905,3.0
2.958085043005933,1.090927928526554,-1.8090836867264226,3.0
2.958501498734922,1.0901746553375258,-1.8084590031329393,3.0
2.9589179544639106,1.089421642301561,-1.807834319539456,3.0
2.959334410192899,1.088668889418658,-1.8072096359459735,3.0
2.9597508659218876,1.087916396688815,-1.8065849523524902,3.0
2.9601673216508764,1.0871641641120338,-1.8059602687590077,3.0
2.9605837773798647,1.0864121916883143,-1.8053355851655253,3.0
2.9610002331088534,1.0856604794176565,-1.804710901572042,3.0
2.9614166888378417,1.0849090273000588,-1.8040862179785595,3.0
2.9618331445668304,1.0841578353355228,-1.8034615343850762,3.0
2.962249600295819,1.0834069035240486,-1.8028368507915937,3.0
2.9626660560248075,1.082656231865636,-1.8022121671981113,3.0
2.9630825117537962,1.0819058203602836,-1.801587483604628,3.0
2.963498967482785,1.0811556690079929,-1.8009628000111446,3.0
2.9639154232117733,1.0804057778087657,-1.8003381164176622,3.0
2.964331878940762,1.0796561467625967,-1.7997134328241788,3.0
2.9647483346697507,1.0789067758694895,-1.7990887492306955,3.0
2.965164790398739,1.078157665129444,-1.798464065637213,3.0
2.9655812461277278,1.0774088145424603,-1.7978393820437306,3.0
2.9659977018567165,1.0766602241085366,-1.7972146984502473,3.0
2.966414157585705,1.0759118938276728,-1.7965900148567648,3.0
2.9668306133146936,1.0751638236998762,-1.7959653312632815,3.0
2.9672470690436823,1.074416013725136,-1.795340647669799,3.0
2.9676635247726706,1.0736684639034557,-1.7947159640763166,3.0
2.9680799805016593,1.0729211742348443,-1.7940912804828333,3.0
2.968496436230648,1.0721741447192876,-1.79346659688935,3.0
2.9689128919596364,1.0714273753567927,-1.7928419132958675,3.0
2.969329347688625,1.0706808661473577,-1.7922172297023842,3.0
2.969745803417614,1.0699346170909916,-1.7915925461089008,3.0
2.970162259146602,1.0691886281876801,-1.7909678625154184,3.0
2.970578714875591,1.0684428994374304,-1.790343178921936,3.0
2.9709951706045796,1.067697430840246,-1.7897184953284526,3.0
2.971411626333568,1.066952222396118,-1.7890938117349702,3.0
2.9718280820625567,1.066207274105052,-1.7884691281414868,3.0
2.972244537791545,1.065462585967051,-1.7878444445480044,3.0
2.9726609935205337,1.0647181579821083,-1.787219760954522,3.0
2.9730774492495224,1.0639739901502292,-1.7865950773610386,3.0
2.9734939049785107,1.06323008247141,-1.7859703937675562,3.0
2.9739103607074995,1.0624864349456526,-1.7853457101740728,3.0
2.974326816436488,1.0617430475729552,-1.7847210265805895,3.0
2.9747432721654765,1.0609999203533214,-1.784096342987107,3.0
2.9751597278944653,1.0602570532867457,-1.7834716593936237,3.0
2.975576183623454,1.0595144463732318,-1.7828469758001413,3.0
2.9759926393524423,1.0587720996127832,-1.7822222922066588,3.0
2.976409095081431,1.0580300130053928,-1.7815976086131755,3.0
2.9768255508104198,1.0572881865510642,-1.7809729250196922,3.0
2.977242006539408,1.0565466202497955,-1.7803482414262097,3.0
2.977658462268397,1.0558053141015904,-1.7797235578327273,3.0
2.9780749179973856,1.0550642681064453,-1.779098874239244,3.0
2.978491373726374,1.0543234822643637,-1.7784741906457615,3.0
2.9789078294553626,1.0535829565753403,-1.7778495070522782,3.0
2.9793242851843513,1.0528426910393787,-1.7772248234587948,3.0
2.9797407409133396,1.0521026856564806,-1.7766001398653124,3.0
2.9801571966423284,1.0513629404266407,-1.775975456271829,3.0
2.980573652371317,1.0506234553498643,-1.7753507726783466,3.0
2.9809901081003054,1.0498842304261498,-1.7747260890848642,3.0
2.981406563829294,1.0491452656554952,-1.7741014054913808,3.0
2.981823019558283,1.0484065610379023,-1.7734767218978975,3.0
2.982239475287271,1.0476681165733712,-1.772852038304415,3.0
2.98265593101626,1.0469299322619001,-1.7722273547109326,3.0
2.9830723867452487,1.0461920081034908,-1.7716026711174493,3.0
2.983488842474237,1.0454543440981432,-1.7709779875239668,3.0
2.9839052982032257,1.0447169402458574,-1.7703533039304835,3.0
2.984321753932214,1.0439797965466333,-1.769728620337001,3.0
2.9847382096612027,1.0432429130004692,-1.7691039367435177,3.0
2.9851546653901915,1.0425062896073651,-1.7684792531500344,3.0
2.9855711211191798,1.0417699263673263,-1.767854569556552,3.0
2.9859875768481685,1.0410338232803458,-1.7672298859630695,3.0
2.9864040325771573,1.040297980346427,-1.7666052023695862,3.0
2.9868204883061455,1.03956239756557,-1.7659805187761037,3.0
2.9872369440351343,1.0388270749377746,-1.7653558351826204,3.0
2.987653399764123,1.0380920124630393,-1.764731151589138,3.0
2.9880698554931113,1.0373572101413675,-1.7641064679956555,3.0
2.9884863112221,1.0366226679727557,-1.7634817844021722,3.0
2.988902766951089,1.0358883859572021,-1.7628571008086888,3.0
2.989319222680077,1.0351543640947156,-1.7622324172152064,3.0
2.989735678409066,1.0344206023852873,-1.761607733621723,3.0
2.9901521341380546,1.033687100828919,-1.7609830500282397,3.0
2.990568589867043,1.032953859425616,-1.7603583664347573,3.0
2.9909850455960316,1.0322208781753712,-1.7597336828412748,3.0
2.9914015013250204,1.0314881570781864,-1.7591089992477915,3.0
2.9918179570540087,1.030755696134067,-1.758484315654309,3.0
2.9922344127829974,1.0300234953430074,-1.7578596320608257,3.0
2.992650868511986,1.029291554705006,-1.7572349484673433,3.0
2.9930673242409744,1.0285598742200701,-1.7566102648738608,3.0
2.993483779969963,1.027828453888194,-1.7559855812803775,3.0
2.993900235698952,1.027097293709378,-1.7553608976868942,3.0
2.99431669142794,1.0263663936836256,-1.7547362140934117,3.0
2.994733147156929,1.025635753810933,-1.7541115304999284,3.0
2.9951496028859173,1.0249053740913006,-1.753486846906446,3.0
2.995566058614906,1.0241752545247333,-1.7528621633129626,3.0
2.9959825143438947,1.0234453951112226,-1.7522374797194802,3.0
2.996398970072883,1.0227157958507735,-1.7516127961259977,3.0
2.9968154258018718,1.0219864567433934,-1.7509881125325144,3.0
2.9972318815308605,1.0212573777890661,-1.750363428939031,3.0
2.997648337259849,1.0205285589878006,-1.7497387453455486,3.0
2.9980647929888375,1.0198000003395986,-1.7491140617520662,3.0
2.9984812487178263,1.019071701844462,-1.7484893781585829,3.0
2.9988977044468146,1.01834366350238,-1.7478646945651004,3.0
2.9993141601758033,1.0176158853133614,-1.747240010971617,3.0
2.999730615904792,1.0168883672774047,-1.7466153273781337,3.0
3.0001470716337804,1.0161611093945115,-1.7459906437846513,3.0
3.000563527362769,1.0154341116646766,-1.745365960191168,3.0
3.000979983091758,1.0147073740879033,-1.7447412765976855,3.0
3.001396438820746,1.0139808966641937,-1.744116593004203,3.0
3.001812894549735,1.0132546793935422,-1.7434919094107197,3.0
3.0022293502787236,1.0125287222759525,-1.7428672258172364,3.0
3.002645806007712,1.0118030253114263,-1.742242542223754,3.0
3.0030622617367007,1.01107758849996,-1.7416178586302715,3.0
3.0034787174656894,1.0103524118415539,-1.7409931750367882,3.0
3.0038951731946777,1.009627495336213,-1.7403684914433057,3.0
3.0043116289236664,1.0089028389839303,-1.7397438078498224,3.0
3.004728084652655,1.0081784427847094,-1.739119124256339,3.0
3.0051445403816435,1.0074543067385502,-1.7384944406628566,3.0
3.005560996110632,1.0067304308454528,-1.7378697570693733,3.0
3.0059774518396205,1.0060068151054153,-1.7372450734758909,3.0
3.0063939075686092,1.0052834595184397,-1.7366203898824084,3.0
3.006810363297598,1.004560364084524,-1.735995706288925,3.0
3.0072268190265863,1.0038375288036736,-1.7353710226954426,3.0
3.007643274755575,1.0031149536758814,-1.7347463391019593,3.0
3.0080597304845638,1.002392638701151,-1.7341216555084769,3.0
3.008476186213552,1.0016705838794824,-1.7334969719149944,3.0
3.008892641942541,1.0009487892108737,-1.732872288321511,3.0
3.0093090976715295,1.0002272546953268,-1.7322476047280277,3.0
3.009725553400518,0.9995059803328434,-1.7316229211345453,3.0
3.0101420091295066,0.9987849661234183,-1.730998237541062,3.0
3.0105584648584953,0.9980642120670549,-1.7303735539475786,3.0
3.0109749205874836,0.997343718163755,-1.7297488703540962,3.0
3.0113913763164724,0.9966234844135151,-1.7291241867606137,3.0
3.011807832045461,0.9959035108163352,-1.7284995031671304,3.0
3.0122242877744494,0.9951837973722206,-1.727874819573648,3.0
3.012640743503438,0.9944643440811642,-1.7272501359801646,3.0
3.013057199232427,0.9937451509431678,-1.7266254523866822,3.0
3.013473654961415,0.9930262179582368,-1.7260007687931997,3.0
3.013890110690404,0.9923075451263639,-1.7253760851997164,3.0
3.0143065664193927,0.9915891324475528,-1.724751401606233,3.0
3.014723022148381,0.9908709799218052,-1.7241267180127506,3.0
3.0151394778773697,0.9901530875491158,-1.7235020344192673,3.0
3.0155559336063584,0.98943545532949,-1.722877350825784,3.0
3.0159723893353467,0.9887180832629241,-1.7222526672323015,3.0
3.0163888450643355,0.98800097134942,-1.721627983638819,3.0
3.0168053007933238,0.9872841195889794,-1.7210033000453366,3.0
3.0172217565223125,0.9865675279815953,-1.7203786164518533,3.0
3.0176382122513012,0.9858511965272765,-1.71975393285837,3.0
3.0180546679802895,0.9851351252260176,-1.7191292492648875,3.0
3.0184711237092783,0.9844193140778206,-1.718504565671405,3.0
3.018887579438267,0.9837037630826835,-1.7178798820779217,3.0
3.0193040351672553,0.9829884722406081,-1.7172551984844393,3.0
3.019720490896244,0.9822734415515946,-1.716630514890956,3.0
3.020136946625233,0.9815586710156428,-1.7160058312974726,3.0
3.020553402354221,0.9808441606327527,-1.7153811477039902,3.0
3.02096985808321,0.9801299104029209,-1.7147564641105069,3.0
3.0213863138121986,0.9794159203261525,-1.7141317805170244,3.0
3.021802769541187,0.9787021904024478,-1.713507096923542,3.0
3.0222192252701756,0.9779887206318012,-1.7128824133300586,3.0
3.0226356809991644,0.9772755110142164,-1.7122577297365753,3.0
3.0230521367281527,0.9765625615496933,-1.7116330461430929,3.0
3.0234685924571414,0.975849872238232,-1.7110083625496104,3.0
3.02388504818613,0.9751374430798307,-1.710383678956127,3.0
3.0243015039151184,0.974425274074493,-1.7097589953626446,3.0
3.024717959644107,0.9737133652222152,-1.7091343117691613,3.0
3.025134415373096,0.9730017165229974,-1.708509628175678,3.0
3.025550871102084,0.9722903279768378,-1.7078849445821955,3.0
3.025967326831073,0.9715791995837488,-1.7072602609887122,3.0
3.0263837825600617,0.9708683313437145,-1.7066355773952298,3.0
3.02680023828905,0.970157723256742,-1.7060108938017473,3.0
3.0272166940180387,0.9694473753228348,-1.705386210208264,3.0
3.0276331497470275,0.9687372875419857,-1.7047615266147806,3.0
3.0280496054760158,0.9680274599141949,-1.7041368430212982,3.0
3.0284660612050045,0.9673178924394694,-1.7035121594278158,3.0
3.028882516933993,0.9666085851178057,-1.7028874758343333,3.0
3.0292989726629815,0.9658995379492019,-1.70226279224085,3.0
3.0297154283919703,0.9651907509336581,-1.7016381086473666,3.0
3.0301318841209586,0.9644822240711779,-1.7010134250538842,3.0
3.0305483398499473,0.9637739573617594,-1.7003887414604009,3.0
3.030964795578936,0.9630659508053991,-1.6997640578669175,3.0
3.0313812513079244,0.9623582044021042,-1.699139374273435,3.0
3.031797707036913,0.9616507181518674,-1.6985146906799526,3.0
3.032214162765902,0.9609434920546924,-1.6978900070864693,3.0
3.03263061849489,0.960236526110581,-1.6972653234929869,3.0
3.033047074223879,0.9595298203195295,-1.6966406398995035,3.0
3.0334635299528676,0.958823374681538,-1.696015956306021,3.0
3.033879985681856,0.95811718919661,-1.6953912727125386,3.0
3.0342964414108446,0.9574112638647421,-1.6947665891190553,3.0
3.0347128971398334,0.9567055986859341,-1.694141905525572,3.0
3.0351293528688217,0.9560001936601914,-1.6935172219320895,3.0
3.0355458085978104,0.9552950487875069,-1.6928925383386062,3.0
3.035962264326799,0.9545901640678842,-1.6922678547451229,3.0
3.0363787200557875,0.9538855395013233,-1.6916431711516404,3.0
3.036795175784776,0.9531811750878241,-1.691018487558158,3.0
3.037211631513765,0.9524770708273849,-1.6903938039646746,3.0
3.0376280872427532,0.9517732267200092,-1.6897691203711922,3.0
3.038044542971742,0.9510696427656917,-1.6891444367777089,3.0
3.0384609987007307,0.950366318964436,-1.6885197531842264,3.0
3.038877454429719,0.9496632553162456,-1.687895069590744,3.0
3.0392939101587078,0.9489604518211117,-1.6872703859972606,3.0
3.039710365887696,0.9482579084790412,-1.6866457024037782,3.0
3.040126821616685,0.9475556252900326,-1.6860210188102949,3.0
3.0405432773456735,0.9468536022540839,-1.6853963352168115,3.0
3.040959733074662,0.9461518393711987,-1.684771651623329,3.0
3.0413761888036506,0.9454503366413718,-1.6841469680298458,3.0
3.0417926445326393,0.9447490940646084,-1.6835222844363633,3.0
3.0422091002616276,0.9440481116409067,-1.6828976008428809,3.0
3.0426255559906163,0.9433473893702651,-1.6822729172493975,3.0
3.043042011719605,0.9426469272526834,-1.6816482336559142,3.0
3.0434584674485934,0.941946725288167,-1.6810235500624318,3.0
3.043874923177582,0.9412467834767089,-1.6803988664689493,3.0
3.044291378906571,0.9405471018183107,-1.679774182875466,3.0
3.044707834635559,0.939847680312976,-1.6791494992819835,3.0
3.045124290364548,0.9391485189607014,-1.6785248156885002,3.0
3.0455407460935366,0.9384496177614903,-1.6779001320950169,3.0
3.045957201822525,0.9377509767153409,-1.6772754485015344,3.0
3.0463736575515137,0.9370525958222498,-1.676650764908051,3.0
3.0467901132805024,0.9363544750822204,-1.6760260813145686,3.0
3.0472065690094907,0.9356566144952563,-1.6754013977210862,3.0
3.0476230247384795,0.9349590140613486,-1.6747767141276029,3.0
3.048039480467468,0.9342616737805027,-1.6741520305341195,3.0
3.0484559361964565,0.9335645936527204,-1.673527346940637,3.0
3.0488723919254452,0.9328677736779998,-1.6729026633471547,3.0
3.049288847654434,0.9321712138563374,-1.6722779797536713,3.0
3.0497053033834223,0.9314749141877403,-1.6716532961601889,3.0
3.050121759112411,0.9307788746722014,-1.6710286125667055,3.0
3.0505382148413993,0.9300830953097261,-1.670403928973223,3.0
3.050954670570388,0.929387576100309,-1.6697792453797398,3.0
3.051371126299377,0.9286923170439554,-1.6691545617862564,3.0
3.051787582028365,0.9279973181406653,-1.668529878192774,3.0
3.052204037757354,0.9273025793904335,-1.6679051945992915,3.0
3.0526204934863426,0.9266081007932616,-1.6672805110058082,3.0
3.053036949215331,0.9259138823491515,-1.6666558274123258,3.0
3.0534534049443196,0.9252199240581067,-1.6660311438188424,3.0
3.0538698606733083,0.9245262259201201,-1.66540646022536,3.0
3.0542863164022966,0.9238327879351935,-1.6647817766318775,3.0
3.0547027721312854,0.9231396101033322,-1.6641570930383942,3.0
3.055119227860274,0.9224466924245291,-1.6635324094449109,3.0
3.0555356835892624,0.921754034898786,-1.6629077258514284,3.0
3.055952139318251,0.9210616375261065,-1.662283042257945,3.0
3.05636859504724,0.9203695003064905,-1.6616583586644618,3.0
3.056785050776228,0.9196776232399309,-1.6610336750709793,3.0
3.057201506505217,0.9189860063264366,-1.6604089914774969,3.0
3.0576179622342057,0.918294649566004,-1.6597843078840135,3.0
3.058034417963194,0.9176035529586297,-1.659159624290531,3.0
3.0584508736921827,0.9169127165043154,-1.6585349406970478,3.0
3.0588673294211715,0.9162221402030664,-1.6579102571035653,3.0
3.0592837851501598,0.9155318240548773,-1.6572855735100829,3.0
3.0597002408791485,0.9148417680597483,-1.6566608899165995,3.0
3.0601166966081372,0.9141519722176827,-1.6560362063231162,3.0
3.0605331523371255,0.9134624365286772,-1.6554115227296338,3.0
3.0609496080661143,0.9127731609927334,-1.6547868391361504,3.0
3.061366063795103,0.9120841456098514,-1.654162155542667,3.0
3.0617825195240913,0.9113953903800311,-1.6535374719491847,3.0
3.06219897525308,0.9107068953032709,-1.6529127883557022,3.0
3.0626154309820683,0.9100186603795724,-1.6522881047622198,3.0
3.063031886711057,0.9093306856089356,-1.6516634211687364,3.0
3.063448342440046,0.9086429709913588,-1.651038737575253,3.0
3.063864798169034,0.9079555165268456,-1.6504140539817707,3.0
3.064281253898023,0.9072683222153906,-1.6497893703882882,3.0
3.0646977096270116,0.9065813880569991,-1.6491646867948049,3.0
3.065114165356,0.9058947140516693,-1.6485400032013224,3.0
3.0655306210849886,0.9052083001993996,-1.647915319607839,3.0
3.0659470768139774,0.9045221465001916,-1.6472906360143558,3.0
3.0663635325429657,0.9038362529540453,-1.6466659524208733,3.0
3.0667799882719544,0.9031506195609591,-1.64604126882739,3.0
3.067196444000943,0.9024652463209346,-1.6454165852339075,3.0
3.0676128997299315,0.9017801332339719,-1.644791901640425,3.0
3.06802935545892,0.9010952803000709,-1.6441672180469418,3.0
3.068445811187909,0.9004106875192299,-1.6435425344534584,3.0
3.0688622669168972,0.8997263548914507,-1.642917850859976,3.0
3.069278722645886,0.899042282416735,-1.6422931672664935,3.0
3.0696951783748747,0.8983584700950775,-1.6416684836730102,3.0
3.070111634103863,0.8976749179264836,-1.6410438000795278,3.0
3.0705280898328517,0.8969916259109496,-1.6404191164860444,3.0
3.0709445455618405,0.8963085940484756,-1.639794432892561,3.0
3.071361001290829,0.895625822339067,-1.6391697492990787,3.0
3.0717774570198175,0.8949433107827165,-1.6385450657055953,3.0
3.0721939127488063,0.894261059379426,-1.6379203821121129,3.0
3.0726103684777946,0.8935790681292008,-1.6372956985186304,3.0
3.0730268242067833,0.8928973370320339,-1.636671014925147,3.0
3.0734432799357716,0.8922158660879322,-1.6360463313316647,3.0
3.0738597356647603,0.8915346552968888,-1.6354216477381813,3.0
3.074276191393749,0.8908537046589053,-1.6347969641446989,3.0
3.0746926471227374,0.8901730141739872,-1.6341722805512164,3.0
3.075109102851726,0.8894925838421273,-1.633547596957733,3.0
3.075525558580715,0.8888124136633273,-1.6329229133642498,3.0
3.075942014309703,0.8881325036375927,-1.6322982297707673,3.0
3.076358470038692,0.887452853764918,-1.631673546177284,3.0
3.0767749257676806,0.8867734640453016,-1.6310488625838007,3.0
3.077191381496669,0.8860943344787504,-1.6304241789903182,3.0
3.0776078372256577,0.8854154650652575,-1.6297994953968358,3.0
3.0780242929546464,0.8847368558048281,-1.6291748118033524,3.0
3.0784407486836347,0.8840585066974604,-1.62855012820987,3.0
3.0788572044126234,0.8833804177431528,-1.6279254446163867,3.0
3.079273660141612,0.8827025889419051,-1.6273007610229042,3.0
3.0796901158706005,0.882025020293721,-1.6266760774294218,3.0
3.0801065715995892,0.8813477117985986,-1.6260513938359384,3.0
3.080523027328578,0.8806706634565362,-1.625426710242455,3.0
3.0809394830575663,0.8799938752675356,-1.6248020266489727,3.0
3.081355938786555,0.8793173472315949,-1.6241773430554893,3.0
3.0817723945155437,0.8786410793487178,-1.623552659462006,3.0
3.082188850244532,0.8779650716189007,-1.6229279758685236,3.0
3.082605305973521,0.8772893240421453,-1.622303292275041,3.0
3.0830217617025095,0.8766138366184499,-1.6216786086815578,3.0
3.083438217431498,0.8759386093478145,-1.6210539250880753,3.0
3.0838546731604866,0.8752636422302462,-1.620429241494592,3.0
3.084271128889475,0.8745889352657326,-1.6198045579011096,3.0
3.0846875846184636,0.8739144884542842,-1.619179874307627,3.0
3.0851040403474523,0.8732403017958976,-1.6185551907141438,3.0
3.0855204960764406,0.8725663752905692,-1.6179305071206613,3.0
3.0859369518054294,0.8718927089383026,-1.617305823527178,3.0
3.086353407534418,0.8712193027390995,-1.6166811399336947,3.0
3.0867698632634064,0.8705461566929582,-1.6160564563402122,3.0
3.087186318992395,0.8698732707998769,-1.615431772746729,3.0
3.087602774721384,0.8692006450598573,-1.6148070891532464,3.0
3.088019230450372,0.8685282794728995,-1.614182405559764,3.0
3.088435686179361,0.8678561740390016,-1.6135577219662807,3.0
3.0888521419083497,0.8671843287581638,-1.6129330383727973,3.0
3.089268597637338,0.8665127436303894,-1.612308354779315,3.0
3.0896850533663267,0.8658414186556769,-1.6116836711858324,3.0
3.0901015090953154,0.8651703538340243,-1.6110589875923491,3.0
3.0905179648243037,0.8644995491654353,-1.6104343039988667,3.0
3.0909344205532925,0.8638290046499044,-1.6098096204053833,3.0
3.0913508762822812,0.8631587202874371,-1.6091849368119,3.0
3.0917673320112695,0.8624886960780298,-1.6085602532184176,3.0
3.0921837877402583,0.861818932021686,-1.6079355696249342,3.0
3.092600243469247,0.8611494281184005,-1.6073108860314518,3.0
3.0930166991982353,0.8604801843681784,-1.6066862024379693,3.0
3.093433154927224,0.8598112007710164,-1.606061518844486,3.0
3.093849610656213,0.8591424773269161,-1.6054368352510027,3.0
3.094266066385201,0.8584740140358775,-1.6048121516575202,3.0
3.09468252211419,0.857805810897899,-1.6041874680640378,3.0
3.0950989778431786,0.8571378679129822,-1.6035627844705544,3.0
3.095515433572167,0.8564701850811289,-1.602938100877072,3.0
3.0959318893011556,0.8558027624023339,-1.6023134172835887,3.0
3.096348345030144,0.8551355998766024,-1.6016887336901062,3.0
3.0967648007591326,0.8544686975039326,-1.601064050096623,3.0
3.0971812564881214,0.8538020552843211,-1.6004393665031396,3.0
3.0975977122171097,0.8531356732177748,-1.5998146829096571,3.0
3.0980141679460984,0.8524695513042868,-1.5991899993161747,3.0
3.098430623675087,0.8518036895438605,-1.5985653157226913,3.0
3.0988470794040754,0.851138087936496,-1.597940632129209,3.0
3.099263535133064,0.8504727464821915,-1.5973159485357256,3.0
3.099679990862053,0.8498076651809505,-1.5966912649422431,3.0
3.100096446591041,0.8491428440327713,-1.5960665813487607,3.0
3.10051290232003,0.848478283037652,-1.5954418977552773,3.0
3.1009293580490187,0.8478139821955928,-1.594817214161794,3.0
3.101345813778007,0.8471499415065971,-1.5941925305683116,3.0
3.1017622695069957,0.8464861609706613,-1.5935678469748282,3.0
3.1021787252359845,0.8458226405877873,-1.592943163381345,3.0
3.1025951809649728,0.8451593803579751,-1.5923184797878625,3.0
3.1030116366939615,0.8444963802812229,-1.59169379619438,3.0
3.1034280924229503,0.8438336403575324,-1.5910691126008967,3.0
3.1038445481519386,0.8431711605869037,-1.5904444290074142,3.0
3.1042610038809273,0.8425089409693367,-1.589819745413931,3.0
3.104677459609916,0.8418469815048315,-1.5891950618204485,3.0
3.1050939153389043,0.8411852821933881,-1.588570378226966,3.0
3.105510371067893,0.8405238430350028,-1.5879456946334827,3.0
3.105926826796882,0.8398626640296794,-1.5873210110399993,3.0
3.10634328252587,0.8392017451774212,-1.586696327446517,3.0
3.106759738254859,0.8385410864782195,-1.5860716438530336,3.0
3.107176193983847,0.837880687932083,-1.5854469602595511,3.0
3.107592649712836,0.8372205495390048,-1.5848222766660678,3.0
3.1080091054418246,0.8365606712989884,-1.5841975930725853,3.0
3.108425561170813,0.8359010532120354,-1.583572909479103,3.0
3.1088420168998017,0.8352416952781425,-1.5829482258856196,3.0
3.1092584726287904,0.8345825974973113,-1.5823235422921362,3.0
3.1096749283577787,0.8339237598695401,-1.5816988586986538,3.0
3.1100913840867674,0.8332651823948307,-1.5810741751051713,3.0
3.110507839815756,0.832606865073183,-1.580449491511688,3.0
3.1109242955447445,0.8319488079045971,-1.5798248079182056,3.0
3.111340751273733,0.831291010889073,-1.5792001243247222,3.0
3.111757207002722,0.830633474026607,-1.578575440731239,3.0
3.1121736627317103,0.8299761973172028,-1.5779507571377565,3.0
3.112590118460699,0.829319180760864,-1.5773260735442731,3.0
3.1130065741896877,0.8286624243575833,-1.5767013899507907,3.0
3.113423029918676,0.8280059281073626,-1.5760767063573082,3.0
3.1138394856476648,0.8273496920102055,-1.575452022763825,3.0
3.1142559413766535,0.8266937160661119,-1.5748273391703416,3.0
3.114672397105642,0.8260380002750747,-1.5742026555768591,3.0
3.1150888528346306,0.825382544637101,-1.5735779719833767,3.0
3.1155053085636193,0.8247273491521927,-1.5729532883898933,3.0
3.1159217642926076,0.824072413820339,-1.572328604796411,3.0
3.1163382200215963,0.8234177386415489,-1.5717039212029276,3.0
3.116754675750585,0.8227633236158205,-1.5710792376094442,3.0
3.1171711314795734,0.8221091687431539,-1.5704545540159618,3.0
3.117587587208562,0.821455274023549,-1.5698298704224785,3.0
3.1180040429375504,0.8208016394570041,-1.569205186828996,3.0
3.118420498666539,0.8201482650435228,-1.5685805032355136,3.0
3.118836954395528,0.8194951507830996,-1.5679558196420302,3.0
3.119253410124516,0.81884229667574,-1.5673311360485478,3.0
3.119669865853505,0.8181897027214422,-1.5667064524550645,3.0
3.1200863215824937,0.8175373689202043,-1.566081768861582,3.0
3.120502777311482,0.8168852952720282,-1.5654570852680996,3.0
3.1209192330404707,0.8162334817769121,-1.5648324016746162,3.0
3.1213356887694594,0.8155819284348578,-1.564207718081133,3.0
3.1217521444984477,0.814930635245867,-1.5635830344876505,3.0
3.1221686002274365,0.8142796022099361,-1.5629583508941671,3.0
3.122585055956425,0.8136288293270653,-1.5623336673006838,3.0
3.1230015116854135,0.8129783165972579,-1.5617089837072013,3.0
3.1234179674144023,0.8123280640205106,-1.561084300113719,3.0
3.123834423143391,0.8116780715968233,-1.5604596165202356,3.0
3.1242508788723793,0.8110283393262012,-1.5598349329267531,3.0
3.124667334601368,0.8103788672086356,-1.5592102493332698,3.0
3.1250837903303568,0.8097296552441353,-1.5585855657397873,3.0
3.125500246059345,0.8090807034326932,-1.557960882146305,3.0
3.125916701788334,0.8084320117743147,-1.5573361985528216,3.0
3.1263331575173225,0.8077835802689979,-1.5567115149593382,3.0
3.126749613246311,0.8071354089167411,-1.5560868313658558,3.0
3.1271660689752996,0.806487497717546,-1.5554621477723725,3.0
3.1275825247042883,0.8058398466714092,-1.5548374641788891,3.0
3.1279989804332766,0.8051924557783394,-1.5542127805854067,3.0
3.1284154361622654,0.8045453250383279,-1.5535880969919242,3.0
3.1288318918912537,0.8038984544513763,-1.5529634133984418,3.0
3.1292483476202424,0.8032518440174901,-1.5523387298049585,3.0
3.129664803349231,0.8026054937366602,-1.5517140462114751,3.0
3.1300812590782194,0.8019594036088957,-1.5510893626179927,3.0
3.130497714807208,0.8013135736341894,-1.5504646790245102,3.0
3.130914170536197,0.8006680038125467,-1.549839995431027,3.0
3.131330626265185,0.8000226941439657,-1.5492153118375445,3.0
3.131747081994174,0.7993776446284446,-1.5485906282440611,3.0
3.1321635377231627,0.7987328552659836,-1.5479659446505778,3.0
3.132579993452151,0.7980883260565861,-1.5473412610570954,3.0
3.1329964491811397,0.7974440570002486,-1.546716577463612,3.0
3.1334129049101285,0.7968000480969728,-1.5460918938701296,3.0
3.1338293606391168,0.7961562993467588,-1.5454672102766471,3.0
3.1342458163681055,0.7955128107496048,-1.5448425266831638,3.0
3.1346622720970942,0.7948695823055143,-1.5442178430896805,3.0
3.1350787278260825,0.7942266140144856,-1.543593159496198,3.0
3.1354951835550713,0.7935839058765151,-1.5429684759027156,3.0
3.13591163928406,0.7929414578916063,-1.5423437923092322,3.0
3.1363280950130483,0.7922992700597611,-1.5417191087157498,3.0
3.136744550742037,0.7916573423809741,-1.5410944251222665,3.0
3.137161006471026,0.7910156748552506,-1.5404697415287831,3.0
3.137577462200014,0.7903742674825889,-1.5398450579353007,3.0
3.137993917929003,0.7897331202629889,-1.5392203743418174,3.0
3.1384103736579916,0.7890922331964472,-1.538595690748335,3.0
3.13882682938698,0.788451606282969,-1.5379710071548525,3.0
3.1392432851159686,0.7878112395225525,-1.5373463235613691,3.0
3.1396597408449574,0.787171132915196,-1.5367216399678858,3.0
3.1400761965739457,0.7865312864609013,-1.5360969563744034,3.0
3.1404926523029344,0.7858917001596666,-1.535472272780921,3.0
3.1409091080319227,0.7852523740114918,-1.5348475891874385,3.0
3.1413255637609114,0.784613308016386,-1.5342229055939551,3.0
3.1417420194899,0.7839745021743365,-1.5335982220004718,3.0
3.1421584752188885,0.7833359564853453,-1.5329735384069894,3.0
3.142574930947877,0.7826976709494176,-1.532348854813506,3.0
3.142991386676866,0.7820596455665552,-1.5317241712200227,3.0
3.1434078424058542,0.7814218803367474,-1.5310994876265402,3.0
3.143824298134843,0.780784375260005,-1.5304748040330578,3.0
3.1442407538638317,0.7801471303363225,-1.5298501204395745,3.0
3.14465720959282,0.7795101455657036,-1.529225436846092,3.0
3.1450736653218088,0.7788734209481447,-1.5286007532526087,3.0
3.1454901210507975,0.7782369564836458,-1.5279760696591262,3.0
3.145906576779786,0.7776007521722104,-1.5273513860656438,3.0
3.1463230325087745,0.7769648080138349,-1.5267267024721605,3.0
3.1467394882377633,0.7763291240085213,-1.5261020188786771,3.0
3.1471559439667516,0.7756937001562694,-1.5254773352851947,3.0
3.1475723996957403,0.7750585364570775,-1.5248526516917114,3.0
3.147988855424729,0.7744236329109473,-1.524227968098228,3.0
3.1484053111537174,0.7737889895178807,-1.5236032845047456,3.0
3.148821766882706,0.7731546062778722,-1.5229786009112631,3.0
3.149238222611695,0.7725204831909274,-1.5223539173177798,3.0
3.149654678340683,0.7718866202570442,-1.5217292337242974,3.0
3.150071134069672,0.7712530174762193,-1.521104550130814,3.0
3.1504875897986606,0.7706196748484562,-1.5204798665373316,3.0
3.150904045527649,0.7699865923737566,-1.5198551829438491,3.0
3.1513205012566377,0.7693537700521169,-1.5192304993503658,3.0
3.151736956985626,0.768721207883539,-1.5186058157568834,3.0
3.1521534127146147,0.7680889058680229,-1.5179811321634,3.0
3.1525698684436034,0.7674568640055668,-1.5173564485699167,3.0
3.1529863241725917,0.7668250822961742,-1.5167317649764342,3.0
3.1534027799015805,0.7661935607398416,-1.516107081382951,3.0
3.153819235630569,0.7655622993365689,-1.5154823977894685,3.0
3.1542356913595575,0.7649312980863598,-1.514857714195986,3.0
3.1546521470885462,0.7643005569892107,-1.5142330306025027,3.0
3.155068602817535,0.7636700760451216,-1.5136083470090194,3.0
3.1554850585465233,0.7630398552540978,-1.512983663415537,3.0
3.155901514275512,0.7624098946161322,-1.5123589798220545,3.0
3.1563179700045008,0.7617801941312283,-1.5117342962285711,3.0
3.156734425733489,0.761150753799388,-1.5111096126350887,3.0
3.157150881462478,0.7605215736206059,-1.5104849290416054,3.0
3.1575673371914665,0.7598926535948856,-1.509860245448122,3.0
3.157983792920455,0.7592639937222287,-1.5092355618546396,3.0
3.1584002486494436,0.7586355940026301,-1.5086108782611563,3.0
3.1588167043784323,0.7580074544360951,-1.5079861946676738,3.0
3.1592331601074206,0.7573795750226218,-1.5073615110741914,3.0
3.1596496158364094,0.7567519557622067,-1.506736827480708,3.0
3.160066071565398,0.7561245966548551,-1.5061121438872247,3.0
3.1604825272943864,0.7554974977005653,-1.5054874602937423,3.0
3.160898983023375,0.7548706588993372,-1.5048627767002598,3.0
3.161315438752364,0.7542440802511674,-1.5042380931067765,3.0
3.161731894481352,0.7536177617560629,-1.503613409513294,3.0
3.162148350210341,0.7529917034140166,-1.5029887259198107,3.0
3.162564805939329,0.7523659052250338,-1.5023640423263283,3.0
3.162981261668318,0.751740367189111,-1.501739358732845,3.0
3.1633977173973067,0.7511150893062499,-1.5011146751393616,3.0
3.163814173126295,0.7504900715764489,-1.5004899915458791,3.0
3.1642306288552837,0.7498653139997113,-1.4998653079523967,3.0
3.1646470845842725,0.7492408165760338,-1.4992406243589134,3.0
3.1650635403132608,0.748616579305418,-1.498615940765431,3.0
3.1654799960422495,0.7479926021878622,-1.4979912571719476,3.0
3.1658964517712382,0.7473688852233682,-1.4973665735784651,3.0
3.1663129075002265,0.7467454284119377,-1.4967418899849827,3.0
3.1667293632292153,0.7461222317535672,-1.4961172063914994,3.0
3.167145818958204,0.7454992952482566,-1.495492522798016,3.0
3.1675622746871923,0.7448766188960096,-1.4948678392045336,3.0
3.167978730416181,0.7442542026968209,-1.4942431556110503,3.0
3.16839518614517,0.7436320466506974,-1.493618472017567,3.0
3.168811641874158,0.7430101507576321,-1.4929937884240845,3.0
3.169228097603147,0.7423885150176286,-1.492369104830602,3.0
3.1696445533321356,0.7417671394306886,-1.4917444212371187,3.0
3.170061009061124,0.7411460239968051,-1.4911197376436363,3.0
3.1704774647901126,0.7405251687159886,-1.490495054050153,3.0
3.1708939205191013,0.7399045735882304,-1.4898703704566705,3.0
3.1713103762480896,0.7392842386135321,-1.489245686863188,3.0
3.1717268319770784,0.7386641637919009,-1.4886210032697047,3.0
3.172143287706067,0.7380443491233262,-1.4879963196762214,3.0
3.1725597434350554,0.7374247946078096,-1.487371636082739,3.0
3.172976199164044,0.7368055002453584,-1.4867469524892556,3.0
3.173392654893033,0.7361864660359725,-1.4861222688957723,3.0
3.173809110622021,0.7355676919796412,-1.4854975853022898,3.0
3.17422556635101,0.7349491780763735,-1.4848729017088074,3.0
3.1746420220799982,0.7343309243261693,-1.484248218115325,3.0
3.175058477808987,0.7337129307290251,-1.4836235345218416,3.0
3.1754749335379757,0.7330951972849391,-1.4829988509283583,3.0
3.175891389266964,0.7324777239939184,-1.4823741673348758,3.0
3.1763078449959528,0.7318605108559577,-1.4817494837413934,3.0
3.1767243007249415,0.7312435578710588,-1.48112480014791,3.0
3.17714075645393,0.7306268650392216,-1.4805001165544276,3.0
3.1775572121829185,0.7300104323604444,-1.4798754329609443,3.0
3.1779736679119073,0.7293942598347289,-1.479250749367461,3.0
3.1783901236408956,0.7287783474620753,-1.4786260657739785,3.0
3.1788065793698843,0.7281626952424816,-1.4780013821804951,3.0
3.179223035098873,0.7275473031759496,-1.4773766985870127,3.0
3.1796394908278613,0.7269321712624812,-1.4767520149935303,3.0
3.18005594655685,0.7263172995020728,-1.476127331400047,3.0
3.180472402285839,0.7257026878947226,-1.4755026478065636,3.0
3.180888858014827,0.7250883364404377,-1.4748779642130811,3.0
3.181305313743816,0.7244742451392128,-1.4742532806195987,3.0
3.1817217694728046,0.7238604139910496,-1.4736285970261154,3.0
3.182138225201793,0.7232468429959482,-1.473003913432633,3.0
3.1825546809307816,0.7226335321539068,-1.4723792298391496,3.0
3.1829711366597704,0.7220204814649254,-1.4717545462456663,3.0
3.1833875923887587,0.7214076909290092,-1.4711298626521838,3.0
3.1838040481177474,0.7207951605461513,-1.4705051790587005,3.0
3.184220503846736,0.7201828903163552,-1.469880495465218,3.0
3.1846369595757245,0.7195708802396208,-1.4692558118717356,3.0
3.185053415304713,0.7189591303159482,-1.4686311282782523,3.0
3.1854698710337015,0.7183476405453373,-1.4680064446847698,3.0
3.1858863267626902,0.7177364109277864,-1.4673817610912865,3.0
3.186302782491679,0.7171254414632973,-1.466757077497804,3.0
3.1867192382206673,0.7165147321518699,-1.4661323939043216,3.0
3.187135693949656,0.7159042829935025,-1.4655077103108383,3.0
3.1875521496786448,0.7152940939881969,-1.464883026717355,3.0
3.187968605407633,0.7146841651359548,-1.4642583431238725,3.0
3.188385061136622,0.7140744964367709,-1.4636336595303892,3.0
3.1888015168656105,0.7134650878906488,-1.4630089759369058,3.0
3.189217972594599,0.7128559394975902,-1.4623842923434234,3.0
3.1896344283235876,0.7122470512575916,-1.461759608749941,3.0
3.1900508840525763,0.711638423170653,-1.4611349251564576,3.0
3.1904673397815646,0.7110300552367779,-1.4605102415629752,3.0
3.1908837955105533,0.7104219474559645,-1.4598855579694918,3.0
3.191300251239542,0.7098140998282094,-1.4592608743760094,3.0
3.1917167069685304,0.7092065123535196,-1.458636190782527,3.0
3.192133162697519,0.708599185031888,-1.4580115071890436,3.0
3.192549618426508,0.7079921178633182,-1.4573868235955603,3.0
3.192966074155496,0.7073853108478101,-1.4567621400020778,3.0
3.193382529884485,0.706778763985362,-1.4561374564085945,3.0
3.1937989856134736,0.7061724772759757,-1.4555127728151112,3.0
3.194215441342462,0.7055664507196528,-1.4548880892216287,3.0
3.1946318970714507,0.70496068431639,-1.4542634056281463,3.0
3.1950483528004394,0.7043551780661872,-1.453638722034663,3.0
3.1954648085294277,0.7037499319690479,-1.4530140384411805,3.0
3.1958812642584165,0.7031449460249686,-1.4523893548476972,3.0
3.1962977199874048,0.7025402202339528,-1.4517646712542147,3.0
3.1967141757163935,0.7019357545959952,-1.4511399876607323,3.0
3.1971306314453822,0.7013315491110994,-1.450515304067249,3.0
3.1975470871743705,0.7007276037792636,-1.4498906204737665,3.0
3.1979635429033593,0.7001239186004948,-1.4492659368802832,3.0
3.198379998632348,0.6995204935747825,-1.4486412532867998,3.0
3.1987964543613363,0.6989173287021302,-1.4480165696933174,3.0
3.199212910090325,0.698314423982545,-1.447391886099834,3.0
3.199629365819314,0.6977117794160161,-1.4467672025063516,3.0
3.200045821548302,0.6971093950025491,-1.4461425189128692,3.0
3.200462277277291,0.6965072707421438,-1.4455178353193858,3.0
3.2008787330062796,0.695905406634802,-1.4448931517259025,3.0
3.201295188735268,0.6953038026805185,-1.44426846813242,3.0
3.2017116444642566,0.6947024588792967,-1.4436437845389376,3.0
3.2021281001932453,0.6941013752311402,-1.4430191009454543,3.0
3.2025445559222336,0.693500551736042,-1.4423944173519718,3.0
3.2029610116512224,0.6928999883940037,-1.4417697337584885,3.0
3.203377467380211,0.6922996852050272,-1.4411450501650052,3.0
3.2037939231091994,0.6916996421691142,-1.4405203665715227,3.0
3.204210378838188,0.6910998592862612,-1.4398956829780394,3.0
3.204626834567177,0.6905003365564699,-1.439270999384557,3.0
3.205043290296165,0.6899010739797404,-1.4386463157910745,3.0
3.205459746025154,0.6893020715560709,-1.4380216321975912,3.0
3.2058762017541427,0.6887033292854632,-1.4373969486041078,3.0
3.206292657483131,0.6881048471679172,-1.4367722650106254,3.0
3.2067091132121197,0.687506625203433,-1.436147581417143,3.0
3.207125568941108,0.6869086633920087,-1.4355228978236605,3.0
3.2075420246700967,0.686310961733648,-1.4348982142301772,3.0
3.2079584803990855,0.6857135202283455,-1.4342735306366938,3.0
3.208374936128074,0.6851163388761066,-1.4336488470432114,3.0
3.2087913918570625,0.6845194176769294,-1.433024163449728,3.0
3.2092078475860513,0.6839227566308104,-1.4323994798562447,3.0
3.2096243033150396,0.6833263557377567,-1.4317747962627623,3.0
3.2100407590440283,0.6827302149977612,-1.4311501126692798,3.0
3.210457214773017,0.6821343344108275,-1.4305254290757965,3.0
3.2108736705020053,0.6815387139769573,-1.429900745482314,3.0
3.211290126230994,0.6809433536961453,-1.4292760618888307,3.0
3.211706581959983,0.6803482535683969,-1.4286513782953483,3.0
3.212123037688971,0.6797534135937084,-1.4280266947018658,3.0
3.21253949341796,0.6791588337720817,-1.4274020111083825,3.0
3.2129559491469486,0.678564514103515,-1.4267773275148992,3.0
3.213372404875937,0.6779704545880136,-1.4261526439214167,3.0
3.2137888606049256,0.6773766552255704,-1.4255279603279334,3.0
3.2142053163339144,0.676783116016189,-1.42490327673445,3.0
3.2146217720629027,0.6761898369598693,-1.4242785931409676,3.0
3.2150382277918914,0.6755968180566096,-1.4236539095474852,3.0
3.21545468352088,0.6750040593064135,-1.4230292259540018,3.0
3.2158711392498684,0.6744115607092773,-1.4224045423605194,3.0
3.216287594978857,0.6738193222652029,-1.421779858767036,3.0
3.216704050707846,0.6732273439741885,-1.4211551751735536,3.0
3.2171205064368342,0.6726356258362376,-1.4205304915800712,3.0
3.217536962165823,0.6720441678513449,-1.4199058079865878,3.0
3.2179534178948117,0.6714529700195158,-1.4192811243931045,3.0
3.2183698736238,0.6708620323407484,-1.418656440799622,3.0
3.2187863293527887,0.670271354815041,-1.4180317572061387,3.0
3.219202785081777,0.6696809374423971,-1.4174070736126563,3.0
3.219619240810766,0.6690907802228114,-1.416782390019173,3.0
3.2200356965397545,0.6685008831562893,-1.4161577064256905,3.0
3.220452152268743,0.6679112462428272,-1.415533022832208,3.0
3.2208686079977316,0.6673218694824268,-1.4149083392387247,3.0
3.2212850637267203,0.6667327528750882,-1.4142836556452414,3.0
3.2217015194557086,0.6661438964208113,-1.413658972051759,3.0
3.2221179751846973,0.6655553001195944,-1.4130342884582765,3.0
3.222534430913686,0.6649669639714375,-1.4124096048647932,3.0
3.2229508866426744,0.6643788879763459,-1.4117849212713107,3.0
3.223367342371663,0.6637910721343125,-1.4111602376778274,3.0
3.223783798100652,0.6632035164453409,-1.410535554084344,3.0
3.22420025382964,0.6626162209094328,-1.4099108704908616,3.0
3.224616709558629,0.662029185526583,-1.4092861868973783,3.0
3.2250331652876176,0.6614424102967948,-1.4086615033038958,3.0
3.225449621016606,0.6608558952200703,-1.4080368197104134,3.0
3.2258660767455947,0.6602696402964057,-1.40741213611693,3.0
3.2262825324745834,0.6596836455258028,-1.4067874525234467,3.0
3.2266989882035717,0.65909791090826,-1.4061627689299643,3.0
3.2271154439325604,0.6585124364437789,-1.4055380853364818,3.0
3.227531899661549,0.6579272221323595,-1.4049134017429985,3.0
3.2279483553905375,0.6573422679740002,-1.404288718149516,3.0
3.2283648111195262,0.6567575739687062,-1.4036640345560327,3.0
3.228781266848515,0.6561731401164703,-1.4030393509625494,3.0
3.2291977225775033,0.6555889664172927,-1.402414667369067,3.0
3.229614178306492,0.6550050528711839,-1.4017899837755836,3.0
3.2300306340354803,0.6544213994781298,-1.4011653001821012,3.0
3.230447089764469,0.6538380062381375,-1.4005406165886187,3.0
3.230863545493458,0.6532548731512087,-1.3999159329951354,3.0
3.231280001222446,0.6526720002173416,-1.399291249401653,3.0
3.231696456951435,0.6520893874365363,-1.3986665658081696,3.0
3.2321129126804236,0.6515070348087892,-1.3980418822146872,3.0
3.232529368409412,0.6509249423341075,-1.3974171986212047,3.0
3.2329458241384006,0.6503431100124857,-1.3967925150277214,3.0
3.2333622798673893,0.6497615378439239,-1.396167831434238,3.0
3.2337787355963776,0.6491802258284256,-1.3955431478407556,3.0
3.2341951913253664,0.6485991739659855,-1.3949184642472723,3.0
3.234611647054355,0.648018382256609,-1.394293780653789,3.0
3.2350281027833434,0.6474378507002942,-1.3936690970603065,3.0
3.235444558512332,0.6468575792970395,-1.393044413466824,3.0
3.235861014241321,0.6462775680468464,-1.3924197298733407,3.0
3.236277469970309,0.6456978169497152,-1.3917950462798583,3.0
3.236693925699298,0.6451183260056439,-1.391170362686375,3.0
3.2371103814282867,0.6445390952146344,-1.3905456790928925,3.0
3.237526837157275,0.6439601245766866,-1.38992099549941,3.0
3.2379432928862637,0.6433814140918006,-1.3892963119059267,3.0
3.2383597486152524,0.6428029637599746,-1.3886716283124434,3.0
3.2387762043442407,0.6422247735812103,-1.388046944718961,3.0
3.2391926600732295,0.6416468435555078,-1.3874222611254776,3.0
3.239609115802218,0.6410691736828671,-1.3867975775319943,3.0
3.2400255715312065,0.6404917639632881,-1.3861728939385118,3.0
3.2404420272601953,0.6399146143967673,-1.3855482103450294,3.0
3.2408584829891836,0.6393377249833119,-1.384923526751547,3.0
3.2412749387181723,0.6387610957229146,-1.3842988431580636,3.0
3.241691394447161,0.6381847266155791,-1.3836741595645803,3.0
3.2421078501761493,0.6376086176613089,-1.3830494759710978,3.0
3.242524305905138,0.6370327688600952,-1.3824247923776154,3.0
3.242940761634127,0.6364571802119432,-1.381800108784132,3.0
3.243357217363115,0.6358818517168547,-1.3811754251906496,3.0
3.243773673092104,0.6353067833748263,-1.3805507415971663,3.0
3.2441901288210926,0.6347319751858596,-1.379926058003683,3.0
3.244606584550081,0.6341574271499528,-1.3793013744102005,3.0
3.2450230402790696,0.6335831392671096,-1.3786766908167172,3.0
3.2454394960080584,0.6330091115373264,-1.3780520072232347,3.0
3.2458559517370467,0.632435343960605,-1.3774273236297523,3.0
3.2462724074660354,0.6318618365369453,-1.376802640036269,3.0
3.246688863195024,0.6312885892663456,-1.3761779564427856,3.0
3.2471053189240124,0.6307156021488076,-1.3755532728493032,3.0
3.247521774653001,0.6301428751843314,-1.3749285892558207,3.0
3.24793823038199,0.6295704083729152,-1.3743039056623374,3.0
3.248354686110978,0.6289982017145626,-1.373679222068855,3.0
3.248771141839967,0.6284262552092716,-1.3730545384753716,3.0
3.2491875975689557,0.6278545688570389,-1.3724298548818883,3.0
3.249604053297944,0.6272831426578698,-1.3718051712884058,3.0
3.2500205090269327,0.6267119766117606,-1.3711804876949225,3.0
3.2504369647559215,0.6261410707187114,-1.37055580410144,3.0
3.2508534204849098,0.6255704249787275,-1.3699311205079576,3.0
3.2512698762138985,0.6250000393918018,-1.3693064369144743,3.0
3.2516863319428873,0.6244299139579379,-1.368681753320991,3.0
3.2521027876718756,0.6238600486771375,-1.3680570697275085,3.0
3.2525192434008643,0.6232904435493971,-1.367432386134026,3.0
3.2529356991298526,0.6227210985747185,-1.3668077025405436,3.0
3.2533521548588413,0.6221520137530998,-1.3661830189470603,3.0
3.25376861058783,0.6215831890845429,-1.365558335353577,3.0
3.2541850663168184,0.6210146245690478,-1.3649336517600945,3.0
3.254601522045807,0.6204463202066144,-1.3643089681666112,3.0
3.255017977774796,0.6198782759972392,-1.3636842845731278,3.0
3.255434433503784,0.6193104919409311,-1.3630596009796454,3.0
3.255850889232773,0.6187429680376777,-1.362434917386163,3.0
3.2562673449617616,0.6181757042874896,-1.3618102337926796,3.0
3.25668380069075,0.6176087006903597,-1.3611855501991972,3.0
3.2571002564197387,0.6170419572462968,-1.3605608666057138,3.0
3.2575167121487274,0.6164754739552922,-1.3599361830122314,3.0
3.2579331678777157,0.615909250817344,-1.359311499418749,3.0
3.2583496236067044,0.615343287832463,-1.3586868158252656,3.0
3.258766079335693,0.6147775850006436,-1.3580621322317823,3.0
3.2591825350646815,0.6142121423218825,-1.3574374486382998,3.0
3.25959899079367,0.6136469597961831,-1.3568127650448165,3.0
3.260015446522659,0.613082037423549,-1.3561880814513332,3.0
3.2604319022516473,0.6125173752039696,-1.3555633978578507,3.0
3.260848357980636,0.6119529731374556,-1.3549387142643683,3.0
3.2612648137096247,0.6113888312240014,-1.354314030670885,3.0
3.261681269438613,0.6108249494636109,-1.3536893470774025,3.0
3.2620977251676018,0.6102613278562803,-1.3530646634839192,3.0
3.2625141808965905,0.6096979664020115,-1.3524399798904367,3.0
3.262930636625579,0.6091348651008044,-1.3518152962969543,3.0
3.2633470923545675,0.6085720239526573,-1.351190612703471,3.0
3.263763548083556,0.608009442957572,-1.3505659291099885,3.0
3.2641800038125446,0.6074471221155484,-1.3499412455165052,3.0
3.2645964595415333,0.6068850614265848,-1.3493165619230219,3.0
3.2650129152705216,0.6063232608906848,-1.3486918783295394,3.0
3.2654293709995104,0.6057617205078447,-1.348067194736056,3.0
3.265845826728499,0.6052004402780646,-1.3474425111425736,3.0
3.2662622824574874,0.6046394202013481,-1.3468178275490912,3.0
3.266678738186476,0.6040786602776915,-1.3461931439556079,3.0
3.267095193915465,0.6035181605070967,-1.3455684603621245,3.0
3.267511649644453,0.6029579208895637,-1.344943776768642,3.0
3.267928105373442,0.6023979414250906,-1.3443190931751596,3.0
3.2683445611024307,0.6018382221136793,-1.3436944095816763,3.0
3.268761016831419,0.6012787629553316,-1.3430697259881939,3.0
3.2691774725604077,0.600719563950042,-1.3424450423947105,3.0
3.2695939282893964,0.600160625097816,-1.3418203588012272,3.0
3.2700103840183847,0.5996019463986499,-1.3411956752077447,3.0
3.2704268397473735,0.5990435278525457,-1.3405709916142614,3.0
3.270843295476362,0.5984853694595014,-1.339946308020779,3.0
3.2712597512053505,0.5979274712195224,-1.3393216244272965,3.0
3.2716762069343392,0.5973698331326016,-1.3386969408338132,3.0
3.272092662663328,0.5968124551987408,-1.3380722572403299,3.0
3.2725091183923163,0.5962553374179453,-1.3374475736468474,3.0
3.272925574121305,0.5956984797902081,-1.336822890053365,3.0
3.2733420298502938,0.5951418823155326,-1.3361982064598816,3.0
3.273758485579282,0.5945855449939188,-1.3355735228663992,3.0
3.274174941308271,0.5940294678253668,-1.3349488392729159,3.0
3.274591397037259,0.5934736508098748,-1.3343241556794334,3.0
3.275007852766248,0.5929180939474445,-1.33369947208595,3.0
3.2754243084952366,0.592362797238076,-1.3330747884924667,3.0
3.275840764224225,0.5918077606817693,-1.3324501048989843,3.0
3.2762572199532136,0.5912529842785244,-1.3318254213055019,3.0
3.2766736756822024,0.5906984680283394,-1.3312007377120185,3.0
3.2770901314111907,0.5901442119312161,-1.330576054118536,3.0
3.2775065871401794,0.5895902159871547,-1.3299513705250527,3.0
3.277923042869168,0.5890364801961532,-1.3293266869315703,3.0
3.2783394985981564,0.5884830045582152,-1.3287020033380879,3.0
3.278755954327145,0.5879297890733355,-1.3280773197446045,3.0
3.279172410056134,0.5873768337415193,-1.3274526361511212,3.0
3.279588865785122,0.5868241385627648,-1.3268279525576387,3.0
3.280005321514111,0.5862717035370704,-1.3262032689641554,3.0
3.2804217772430997,0.5857195286644359,-1.325578585370672,3.0
3.280838232972088,0.5851676139448667,-1.3249539017771896,3.0
3.2812546887010767,0.5846159593783558,-1.3243292181837072,3.0
3.2816711444300655,0.5840645649649066,-1.3237045345902239,3.0
3.2820876001590538,0.5835134307045191,-1.3230798509967414,3.0
3.2825040558880425,0.5829625565971917,-1.322455167403258,3.0
3.2829205116170312,0.582411942642926,-1.3218304838097756,3.0
3.2833369673460195,0.5818615888417238,-1.3212058002162932,3.0
3.2837534230750083,0.5813114951935816,-1.3205811166228099,3.0
3.284169878803997,0.5807616616984994,-1.3199564330293265,3.0
3.2845863345329853,0.5802120883564807,-1.319331749435844,3.0
3.285002790261974,0.5796627751675221,-1.3187070658423607,3.0
3.2854192459909624,0.5791137221316216,-1.3180823822488783,3.0
3.285835701719951,0.57856492924879,-1.317457698655395,3.0
3.28625215744894,0.5780163965190148,-1.3168330150619125,3.0
3.286668613177928,0.5774681239422979,-1.31620833146843,3.0
3.287085068906917,0.576920111518648,-1.3155836478749467,3.0
3.2875015246359056,0.5763723592480599,-1.3149589642814634,3.0
3.287917980364894,0.5758248671305264,-1.314334280687981,3.0
3.2883344360938827,0.57527763516606,-1.3137095970944985,3.0
3.2887508918228714,0.5747306633546554,-1.3130849135010152,3.0
3.2891673475518597,0.5741839516963072,-1.3124602299075327,3.0
3.2895838032808484,0.5736375001910226,-1.3118355463140494,3.0
3.290000259009837,0.5730913088387997,-1.311210862720566,3.0
3.2904167147388255,0.5725453776396403,-1.3105861791270836,3.0
3.290833170467814,0.5719997065935392,-1.3099614955336003,3.0
3.291249626196803,0.5714542957004998,-1.3093368119401179,3.0
3.2916660819257912,0.5709091449605239,-1.3087121283466354,3.0
3.29208253765478,0.5703642543736063,-1.308087444753152,3.0
3.2924989933837687,0.5698196239397522,-1.3074627611596688,3.0
3.292915449112757,0.569275253658958,-1.3068380775661863,3.0
3.2933319048417458,0.5687311435312257,-1.3062133939727039,3.0
3.2937483605707345,0.5681872935565551,-1.3055887103792205,3.0
3.294164816299723,0.5676437037349462,-1.304964026785738,3.0
3.2945812720287115,0.5671003740663974,-1.3043393431922548,3.0
3.2949977277577003,0.5665573045509102,-1.3037146595987714,3.0
3.2954141834866886,0.5660144951884849,-1.303089976005289,3.0
3.2958306392156773,0.5654719459791213,-1.3024652924118056,3.0
3.296247094944666,0.5649296569228159,-1.3018406088183232,3.0
3.2966635506736544,0.5643876280195759,-1.3012159252248408,3.0
3.297080006402643,0.5638458592693958,-1.3005912416313574,3.0
3.2974964621316314,0.5633043506722775,-1.299966558037875,3.0
3.29791291786062,0.5627631022282191,-1.2993418744443916,3.0
3.298329373589609,0.5622221139372225,-1.2987171908509092,3.0
3.298745829318597,0.5616813857992877,-1.2980925072574268,3.0
3.299162285047586,0.5611409178144147,-1.2974678236639434,3.0
3.2995787407765746,0.5606007099825998,-1.29684314007046,3.0
3.299995196505563,0.5600607623038503,-1.2962184564769776,3.0
3.3004116522345517,0.5595210747781589,-1.2955937728834943,3.0
3.3008281079635404,0.5589816474055311,-1.294969089290011,3.0
3.3012445636925287,0.5584424801859651,-1.2943444056965285,3.0
3.3016610194215175,0.557903573119459,-1.293719722103046,3.0
3.302077475150506,0.557364926206013,-1.2930950385095628,3.0
3.3024939308794945,0.5568265394456322,-1.2924703549160803,3.0
3.3029103866084832,0.5562884128383079,-1.291845671322597,3.0
3.303326842337472,0.5557505463840471,-1.2912209877291145,3.0
3.3037432980664603,0.555212940082848,-1.290596304135632,3.0
3.304159753795449,0.5546755939347108,-1.2899716205421488,3.0
3.3045762095244378,0.5541385079396317,-1.2893469369486654,3.0
3.304992665253426,0.5536016820976197,-1.288722253355183,3.0
3.305409120982415,0.5530651164086624,-1.2880975697616996,3.0
3.3058255767114035,0.5525288108727704,-1.2874728861682163,3.0
3.306242032440392,0.5519927654899401,-1.2868482025747339,3.0
3.3066584881693806,0.5514569802601699,-1.2862235189812514,3.0
3.3070749438983693,0.5509214551834596,-1.285598835387768,3.0
3.3074913996273576,0.5503861902598128,-1.2849741517942856,3.0
3.3079078553563463,0.5498511854892261,-1.2843494682008023,3.0
3.3083243110853346,0.5493164408717028,-1.2837247846073199,3.0
3.3087407668143234,0.5487819564072378,-1.2831001010138374,3.0
3.309157222543312,0.5482477320958363,-1.282475417420354,3.0
3.3095736782723004,0.5477137679374948,-1.2818507338268716,3.0
3.309990134001289,0.5471800639322151,-1.2812260502333883,3.0
3.310406589730278,0.5466466200799953,-1.280601366639905,3.0
3.310823045459266,0.5461134363808409,-1.2799766830464225,3.0
3.311239501188255,0.5455805128347446,-1.2793519994529392,3.0
3.3116559569172437,0.5450478494417084,-1.2787273158594568,3.0
3.312072412646232,0.5445154462017374,-1.2781026322659743,3.0
3.3124888683752207,0.5439833031148247,-1.277477948672491,3.0
3.3129053241042095,0.5434514201809737,-1.2768532650790076,3.0
3.3133217798331978,0.5429197974001845,-1.2762285814855252,3.0
3.3137382355621865,0.542388434772457,-1.2756038978920428,3.0
3.3141546912911752,0.5418573322977895,-1.2749792142985594,3.0
3.3145711470201635,0.541326489976182,-1.274354530705077,3.0
3.3149876027491523,0.5407959078076416,-1.2737298471115936,3.0
3.315404058478141,0.5402655857921577,-1.2731051635181103,3.0
3.3158205142071293,0.5397355239297337,-1.2724804799246279,3.0
3.316236969936118,0.5392057222203768,-1.2718557963311445,3.0
3.316653425665107,0.5386761806640763,-1.271231112737662,3.0
3.317069881394095,0.5381468992608376,-1.2706064291441796,3.0
3.317486337123084,0.5376178780106606,-1.2699817455506963,3.0
3.3179027928520726,0.537089116913549,-1.269357061957213,3.0
3.318319248581061,0.536560615969492,-1.2687323783637305,3.0
3.3187357043100496,0.5360323751785003,-1.268107694770248,3.0
3.319152160039038,0.5355043945405704,-1.2674830111767657,3.0
3.3195686157680266,0.5349766740557005,-1.2668583275832823,3.0
3.3199850714970154,0.5344492137238905,-1.266233643989799,3.0
3.3204015272260037,0.5339220135451459,-1.2656089603963165,3.0
3.3208179829549924,0.5333950735194595,-1.2649842768028332,3.0
3.321234438683981,0.5328683936468348,-1.2643595932093499,3.0
3.3216508944129695,0.5323419739272719,-1.2637349096158674,3.0
3.322067350141958,0.531815814360769,-1.263110226022385,3.0
3.322483805870947,0.5312899149473278,-1.2624855424289017,3.0
3.3229002615999352,0.5307642756869502,-1.2618608588354192,3.0
3.323316717328924,0.5302388965796325,-1.2612361752419359,3.0
3.3237331730579127,0.5297137776253749,-1.2606114916484534,3.0
3.324149628786901,0.5291889188241807,-1.259986808054971,3.0
3.3245660845158898,0.5286643201760484,-1.2593621244614877,3.0
3.3249825402448785,0.5281399816809742,-1.2587374408680043,3.0
3.325398995973867,0.5276159033389636,-1.2581127572745219,3.0
3.3258154517028555,0.5270920851500147,-1.2574880736810385,3.0
3.3262319074318443,0.526568527114124,-1.2568633900875552,3.0
3.3266483631608326,0.5260452292312987,-1.2562387064940728,3.0
3.3270648188898213,0.5255221915015316,-1.2556140229005903,3.0
3.32748127461881,0.5249994139248262,-1.254989339307107,3.0
3.3278977303477983,0.5244768965011843,-1.2543646557136245,3.0
3.328314186076787,0.5239546392306007,-1.2537399721201412,3.0
3.328730641805776,0.5234326421130806,-1.2531152885266588,3.0
3.329147097534764,0.5229109051486223,-1.2524906049331763,3.0
3.329563553263753,0.5223894283372221,-1.251865921339693,3.0
3.3299800089927416,0.5218682116788855,-1.2512412377462097,3.0
3.33039646472173,0.5213472551736107,-1.2506165541527272,3.0
3.3308129204507186,0.5208265588213958,-1.2499918705592439,3.0
3.331229376179707,0.5203061226222445,-1.2493671869657614,3.0
3.3316458319086957,0.5197859465761532,-1.248742503372278,3.0
3.3320622876376844,0.5192660306831218,-1.2481178197787957,3.0
3.3324787433666727,0.518746374943154,-1.2474931361853132,3.0
3.3328951990956615,0.5182269793562462,-1.2468684525918299,3.0
3.33331165482465,0.5177078439224001,-1.2462437689983465,3.0
3.3337281105536385,0.5171889686416158,-1.245619085404864,3.0
3.3341445662826272,0.5166703535138897,-1.2449944018113817,3.0
3.334561022011616,0.5161519985392289,-1.2443697182178983,3.0
3.3349774777406043,0.5156339037176281,-1.2437450346244159,3.0
3.335393933469593,0.5151160690490872,-1.2431203510309325,3.0
3.3358103891985817,0.5145984945336082,-1.2424956674374492,3.0
3.33622684492757,0.5140811801711926,-1.2418709838439668,3.0
3.336643300656559,0.5135641259618371,-1.2412463002504834,3.0
3.3370597563855475,0.5130473319055415,-1.240621616657001,3.0
3.337476212114536,0.5125307980023095,-1.2399969330635185,3.0
3.3378926678435246,0.5120145242521374,-1.2393722494700352,3.0
3.3383091235725133,0.5114985106550254,-1.2387475658765519,3.0
3.3387255793015016,0.5109827572109769,-1.2381228822830694,3.0
3.3391420350304903,0.5104672639199883,-1.237498198689587,3.0
3.339558490759479,0.5099520307820615,-1.2368735150961037,3.0
3.3399749464884674,0.5094370577971965,-1.2362488315026212,3.0
3.340391402217456,0.5089223449653932,-1.2356241479091379,3.0
3.340807857946445,0.50840789228665,-1.2349994643156545,3.0
3.341224313675433,0.5078936997609684,-1.234374780722172,3.0
3.341640769404422,0.5073797673883487,-1.2337500971286888,3.0
3.34205722513341,0.5068660951687871,-1.2331254135352063,3.0
3.342473680862399,0.5063526831022944,-1.2325007299417239,3.0
3.3428901365913877,0.5058395311888564,-1.2318760463482405,3.0
3.343306592320376,0.5053266394284801,-1.231251362754758,3.0
3.3437230480493647,0.5048140078211691,-1.2306266791612748,3.0
3.3441395037783535,0.5043016363669164,-1.2300019955677923,3.0
3.3445559595073417,0.5037895250657218,-1.2293773119743099,3.0
3.3449724152363305,0.5032776739175926,-1.2287526283808266,3.0
3.3453888709653192,0.5027660829225269,-1.2281279447873432,3.0
3.3458053266943075,0.5022547520805176,-1.2275032611938608,3.0
3.3462217824232963,0.5017436813915719,-1.2268785776003774,3.0
3.346638238152285,0.5012328708556897,-1.226253894006894,3.0
3.3470546938812733,0.5007223204728639,-1.2256292104134117,3.0
3.347471149610262,0.5002120302431035,-1.2250045268199292,3.0
3.347887605339251,0.4997020001664012,-1.2243798432264459,3.0
3.348304061068239,0.4991922302427625,-1.2237551596329634,3.0
3.348720516797228,0.49868272047218376,-1.22313047603948,3.0
3.3491369725262166,0.49817347085466857,-1.2225057924459977,3.0
3.349553428255205,0.49766448139021335,-1.2218811088525152,3.0
3.3499698839841936,0.4971557520788199,-1.2212564252590319,3.0
3.3503863397131823,0.49664728292048643,-1.2206317416655486,3.0
3.3508027954421706,0.4961390739152147,-1.220007058072066,3.0
3.3512192511711594,0.4956311250630048,-1.2193823744785828,3.0
3.351635706900148,0.4951234363638566,-1.2187576908850994,3.0
3.3520521626291364,0.49461600781777015,-1.218133007291617,3.0
3.352468618358125,0.4941088394247437,-1.2175083236981346,3.0
3.3528850740871134,0.493601931184779,-1.216883640104652,3.0
3.353301529816102,0.4930952830978761,-1.2162589565111688,3.0
3.353717985545091,0.4925888951640349,-1.2156342729176854,3.0
3.3541344412740792,0.49208276738325374,-1.215009589324203,3.0
3.354550897003068,0.4915768997555343,-1.2143849057307206,3.0
3.3549673527320567,0.49107129228087487,-1.2137602221372372,3.0
3.355383808461045,0.49056594495928074,-1.2131355385437548,3.0
3.3558002641900337,0.49006085779074304,-1.2125108549502714,3.0
3.3562167199190225,0.4895560307752689,-1.2118861713567881,3.0
3.356633175648011,0.4890514639128565,-1.2112614877633057,3.0
3.3570496313769995,0.48854715720350406,-1.2106368041698223,3.0
3.3574660871059883,0.4880431106472134,-1.21001212057634,3.0
3.3578825428349766,0.48753932424398627,-1.2093874369828574,3.0
3.3582989985639653,0.48703579799381735,-1.2087627533893741,3.0
3.358715454292954,0.486532531896712,-1.2081380697958908,3.0
3.3591319100219423,0.4860295259526666,-1.2075133862024083,3.0
3.359548365750931,0.48552678016168294,-1.206888702608926,3.0
3.35996482147992,0.4850242945237593,-1.2062640190154426,3.0
3.360381277208908,0.48452206903889916,-1.2056393354219601,3.0
3.360797732937897,0.484020103707099,-1.2050146518284768,3.0
3.3612141886668856,0.48351839852836065,-1.2043899682349934,3.0
3.361630644395874,0.4830169535026858,-1.203765284641511,3.0
3.3620471001248626,0.4825157686300674,-1.2031406010480277,3.0
3.3624635558538514,0.4820148439105125,-1.2025159174545452,3.0
3.3628800115828397,0.4815141793440212,-1.2018912338610628,3.0
3.3632964673118284,0.48101377493058983,-1.2012665502675794,3.0
3.363712923040817,0.4805136306702167,-1.2006418666740961,3.0
3.3641293787698054,0.48001374656290885,-1.2000171830806137,3.0
3.364545834498794,0.479514122608661,-1.1993924994871312,3.0
3.3649622902277825,0.4790147588074749,-1.1987678158936488,3.0
3.3653787459567712,0.4785156551593488,-1.1981431323001654,3.0
3.36579520168576,0.47801681166428445,-1.1975184487066821,3.0
3.3662116574147483,0.47751822832228363,-1.1968937651131997,3.0
3.366628113143737,0.477019905133341,-1.1962690815197163,3.0
3.3670445688727257,0.4765218420974602,-1.195644397926233,3.0
3.367461024601714,0.47602403921464287,-1.1950197143327506,3.0
3.3678774803307028,0.47552649648488376,-1.1943950307392681,3.0
3.3682939360596915,0.4750292139081882,-1.1937703471457848,3.0
3.36871039178868,0.4745321914845526,-1.1931456635523023,3.0
3.3691268475176686,0.47403542921398056,-1.192520979958819,3.0
3.3695433032466573,0.4735389270964685,-1.1918962963653366,3.0
3.3699597589756456,0.4730426851320164,-1.1912716127718541,3.0
3.3703762147046343,0.47254670332062787,-1.1906469291783708,3.0
3.370792670433623,0.47205098166229753,-1.1900222455848875,3.0
3.3712091261626114,0.4715555201570307,-1.189397561991405,3.0
3.3716255818916,0.4710603188048257,-1.1887728783979217,3.0
3.372042037620589,0.4705653776056806,-1.1881481948044383,3.0
3.372458493349577,0.47007069655959555,-1.187523511210956,3.0
3.372874949078566,0.4695762756665758,-1.1868988276174735,3.0
3.3732914048075546,0.469082114926616,-1.1862741440239901,3.0
3.373707860536543,0.4685882143397144,-1.1856494604305077,3.0
3.3741243162655317,0.46809457390587816,-1.1850247768370243,3.0
3.3745407719945204,0.4676011936251019,-1.184400093243542,3.0
3.3749572277235087,0.4671080734973838,-1.1837754096500595,3.0
3.3753736834524974,0.46661521352273105,-1.1831507260565761,3.0
3.3757901391814857,0.4661226137011383,-1.1825260424630937,3.0
3.3762065949104745,0.46563027403260726,-1.1819013588696103,3.0
3.376623050639463,0.4651381945171362,-1.181276675276127,3.0
3.3770395063684515,0.46464637515472873,-1.1806519916826446,3.0
3.3774559620974403,0.46415481594537944,-1.1800273080891612,3.0
3.377872417826429,0.46366351688909546,-1.1794026244956788,3.0
3.3782888735554173,0.46317247798587147,-1.1787779409021963,3.0
3.378705329284406,0.46268169923570746,-1.178153257308713,3.0
3.3791217850133948,0.4621911806386034,-1.1775285737152297,3.0
3.379538240742383,0.4617009221945647,-1.1769038901217472,3.0
3.379954696471372,0.4612109239035842,-1.1762792065282648,3.0
3.3803711522003606,0.46072118576566545,-1.1756545229347815,3.0
3.380787607929349,0.46023170778081024,-1.175029839341299,3.0
3.3812040636583376,0.45974248994901323,-1.1744051557478157,3.0
3.3816205193873263,0.45925353227027976,-1.1737804721543323,3.0
3.3820369751163146,0.45876483474460805,-1.17315578856085,3.0
3.3824534308453034,0.45827639737199455,-1.1725311049673666,3.0
3.382869886574292,0.4577882201524446,-1.1719064213738841,3.0
3.3832863423032804,0.45730030308595637,-1.1712817377804017,3.0
3.383702798032269,0.45681264617252815,-1.1706570541869183,3.0
3.384119253761258,0.4563252494121617,-1.170032370593435,3.0
3.384535709490246,0.455838112804857,-1.1694076869999526,3.0
3.384952165219235,0.45535123635061225,-1.1687830034064701,3.0
3.3853686209482237,0.4548646200494293,-1.1681583198129868,3.0
3.385785076677212,0.45437826390130986,-1.1675336362195043,3.0
3.3862015324062007,0.4538921679062504,-1.166908952626021,3.0
3.386617988135189,0.45340633206425274,-1.1662842690325386,3.0
3.3870344438641777,0.45292075637531504,-1.1656595854390552,3.0
3.3874508995931665,0.4524354408394373,-1.165034901845572,3.0
3.3878673553221548,0.4519503854566249,-1.1644102182520895,3.0
3.3882838110511435,0.4514655902268707,-1.163785534658607,3.0
3.3887002667801323,0.4509810551501783,-1.1631608510651237,3.0
3.3891167225091205,0.4504967802265494,-1.1625361674716412,3.0
3.3895331782381093,0.4500127654559787,-1.161911483878158,3.0
3.389949633967098,0.44952901083846974,-1.1612868002846755,3.0
3.3903660896960863,0.4490455163740261,-1.160662116691193,3.0
3.390782545425075,0.44856228206263893,-1.1600374330977097,3.0
3.391199001154064,0.44807930790431527,-1.1594127495042263,3.0
3.391615456883052,0.4475965938990516,-1.158788065910744,3.0
3.392031912612041,0.44711414004685146,-1.1581633823172606,3.0
3.3924483683410296,0.44663194634770953,-1.1575386987237772,3.0
3.392864824070018,0.44615001280163114,-1.1569140151302948,3.0
3.3932812797990066,0.4456683394086145,-1.1562893315368123,3.0
3.3936977355279954,0.44518692616865785,-1.155664647943329,3.0
3.3941141912569837,0.44470577308176296,-1.1550399643498466,3.0
3.3945306469859724,0.4442248801479298,-1.1544152807563632,3.0
3.394947102714961,0.4437442473671567,-1.1537905971628808,3.0
3.3953635584439494,0.44326387473944706,-1.1531659135693983,3.0
3.395780014172938,0.44278376226479743,-1.152541229975915,3.0
3.396196469901927,0.4423039099432078,-1.1519165463824317,3.0
3.396612925630915,0.4418243177746817,-1.1512918627889492,3.0
3.397029381359904,0.44134498575921555,-1.150667179195466,3.0
3.3974458370888923,0.44086591389681296,-1.1500424956019835,3.0
3.397862292817881,0.44038710218746857,-1.1494178120085001,3.0
3.3982787485468697,0.43990855063118595,-1.1487931284150177,3.0
3.398695204275858,0.43943025922796686,-1.1481684448215352,3.0
3.3991116600048468,0.43895222797780775,-1.147543761228052,3.0
3.3995281157338355,0.4384744568807104,-1.1469190776345686,3.0
3.399944571462824,0.43799694593667304,-1.1462943940410861,3.0
3.4003610271918125,0.43751969514569744,-1.1456697104476037,3.0
3.4007774829208013,0.4370427045077836,-1.1450450268541204,3.0
3.4011939386497896,0.43656597402292796,-1.144420343260638,3.0
3.4016103943787783,0.4360895036911394,-1.1437956596671546,3.0
3.402026850107767,0.43561329351240907,-1.1431709760736712,3.0
3.4024433058367554,0.43513734348673694,-1.1425462924801888,3.0
3.402859761565744,0.43466165361413367,-1.1419216088867055,3.0
3.403276217294733,0.43418622389458683,-1.141296925293223,3.0
3.403692673023721,0.4337110543281,-1.1406722416997406,3.0
3.40410912875271,0.43323614491467666,-1.1400475581062572,3.0
3.4045255844816986,0.4327614956543169,-1.139422874512774,3.0
3.404942040210687,0.4322871065470135,-1.1387981909192915,3.0
3.4053584959396757,0.4318129775927737,-1.138173507325809,3.0
3.4057749516686644,0.43133910879159565,-1.1375488237323257,3.0
3.4061914073976527,0.43086550014347935,-1.1369241401388432,3.0
3.4066078631266414,0.43039215164842304,-1.13629945654536,3.0
3.40702431885563,0.4299190633064285,-1.1356747729518766,3.0
3.4074407745846185,0.42944623511749747,-1.1350500893583941,3.0
3.407857230313607,0.42897366708162465,-1.1344254057649108,3.0
3.408273686042596,0.4285013591988136,-1.1338007221714284,3.0
3.4086901417715842,0.4280293114690661,-1.133176038577946,3.0
3.409106597500573,0.4275575238923768,-1.1325513549844626,3.0
3.4095230532295613,0.4270859964687528,-1.1319266713909801,3.0
3.40993950895855,0.426614729198187,-1.1313019877974968,3.0
3.4103559646875388,0.42614372208068296,-1.1306773042040144,3.0
3.410772420416527,0.4256729751162407,-1.130052620610532,3.0
3.411188876145516,0.4252024883048602,-1.1294279370170486,3.0
3.4116053318745045,0.42473226164653965,-1.1288032534235652,3.0
3.412021787603493,0.4242622951412809,-1.1281785698300828,3.0
3.4124382433324816,0.4237925887890839,-1.1275538862365995,3.0
3.4128546990614703,0.42332314258994685,-1.1269292026431161,3.0
3.4132711547904586,0.42285395654387337,-1.1263045190496337,3.0
3.4136876105194474,0.42238503065085986,-1.1256798354561512,3.0
3.414104066248436,0.42191636491090634,-1.125055151862668,3.0
3.4145205219774244,0.42144795932401813,-1.1244304682691855,3.0
3.414936977706413,0.42097981389018635,-1.1238057846757021,3.0
3.415353433435402,0.4205119286094199,-1.1231811010822197,3.0
3.41576988916439,0.4200443034817134,-1.1225564174887372,3.0
3.416186344893379,0.4195769385070669,-1.121931733895254,3.0
3.4166028006223677,0.41910983368548393,-1.1213070503017706,3.0
3.417019256351356,0.41864298901696095,-1.1206823667082881,3.0
3.4174357120803447,0.41817640450149973,-1.1200576831148048,3.0
3.4178521678093334,0.4177100801390985,-1.1194329995213215,3.0
3.4182686235383217,0.4172440159297608,-1.118808315927839,3.0
3.4186850792673105,0.4167782118734831,-1.1181836323343566,3.0
3.419101534996299,0.4163126679702671,-1.1175589487408732,3.0
3.4195179907252875,0.41584738422011114,-1.1169342651473908,3.0
3.4199344464542762,0.4153823606230169,-1.1163095815539075,3.0
3.4203509021832645,0.41491759717898624,-1.115684897960425,3.0
3.4207673579122533,0.41445309388801554,-1.1150602143669426,3.0
3.421183813641242,0.41398885075010483,-1.1144355307734592,3.0
3.4216002693702303,0.41352486776525765,-1.1138108471799768,3.0
3.422016725099219,0.41306114493347046,-1.1131861635864935,3.0
3.422433180828208,0.41259768225474325,-1.1125614799930101,3.0
3.422849636557196,0.41213447972908135,-1.1119367963995277,3.0
3.423266092286185,0.4116715373564759,-1.1113121128060444,3.0
3.4236825480151736,0.4112088551369357,-1.110687429212562,3.0
3.424099003744162,0.41074643307045555,-1.1100627456190795,3.0
3.4245154594731506,0.41028427115703536,-1.1094380620255961,3.0
3.4249319152021394,0.40982236939667693,-1.1088133784321128,3.0
3.4253483709311277,0.40936072778938204,-1.1081886948386304,3.0
3.4257648266601164,0.40889934633514535,-1.107564011245148,3.0
3.426181282389105,0.4084382250339722,-1.1069393276516646,3.0
3.4265977381180934,0.4079773638858608,-1.1063146440581821,3.0
3.427014193847082,0.4075167628908076,-1.1056899604646988,3.0
3.427430649576071,0.4070564220488162,-1.1050652768712155,3.0
3.427847105305059,0.4065963413598883,-1.104440593277733,3.0
3.428263561034048,0.4061365208240222,-1.1038159096842497,3.0
3.4286800167630367,0.40567696044121604,-1.1031912260907673,3.0
3.429096472492025,0.40521766021147165,-1.1025665424972848,3.0
3.4295129282210137,0.40475862013478725,-1.1019418589038015,3.0
3.4299293839500025,0.4042998402111646,-1.1013171753103181,3.0
3.4303458396789908,0.4038413204406037,-1.1006924917168357,3.0
3.4307622954079795,0.4033830608231046,-1.1000678081233533,3.0
3.431178751136968,0.4029250613586637,-1.0994431245298708,3.0
3.4315952068659565,0.4024673220472881,-1.0988184409363875,3.0
3.4320116625949453,0.40200984288897423,-1.0981937573429041,3.0
3.4324281183239336,0.4015526238837186,-1.0975690737494217,3.0
3.4328445740529223,0.4010956650315247,-1.0969443901559384,3.0
3.433261029781911,0.40063896633239615,-1.096319706562455,3.0
3.4336774855108994,0.40018252778632224,-1.0956950229689726,3.0
3.434093941239888,0.39972634939331364,-1.0950703393754901,3.0
3.434510396968877,0.399270431153365,-1.0944456557820068,3.0
3.434926852697865,0.39881477306647817,-1.0938209721885244,3.0
3.435343308426854,0.39835937513265485,-1.093196288595041,3.0
3.4357597641558426,0.39790423735188973,-1.0925716050015586,3.0
3.436176219884831,0.39744935972418816,-1.0919469214080761,3.0
3.4365926756138196,0.39699474224954656,-1.0913222378145928,3.0
3.4370091313428084,0.3965403849279667,-1.0906975542211095,3.0
3.4374255870717967,0.39608628775944865,-1.090072870627627,3.0
3.4378420428007854,0.39563245074399056,-1.0894481870341437,3.0
3.438258498529774,0.39517887388159423,-1.0888235034406604,3.0
3.4386749542587625,0.39472555717225966,-1.088198819847178,3.0
3.439091409987751,0.39427250061598684,-1.0875741362536955,3.0
3.43950786571674,0.393819704212774,-1.0869494526602121,3.0
3.4399243214457282,0.3933671679626247,-1.0863247690667297,3.0
3.440340777174717,0.3929148918655354,-1.0857000854732464,3.0
3.4407572329037057,0.3924628759215061,-1.085075401879764,3.0
3.441173688632694,0.39201112013054207,-1.0844507182862815,3.0
3.4415901443616828,0.3915596244926345,-1.0838260346927981,3.0
3.4420066000906715,0.39110838900779044,-1.0832013510993148,3.0
3.44242305581966,0.39065741367600815,-1.0825766675058324,3.0
3.4428395115486485,0.3902066984972876,-1.081951983912349,3.0
3.443255967277637,0.3897562434716271,-1.0813273003188666,3.0
3.4436724230066256,0.3893060485990283,-1.0807026167253833,3.0
3.4440888787356143,0.3888561138794895,-1.0800779331319008,3.0
3.4445053344646026,0.3884064393130142,-1.0794532495384184,3.0
3.4449217901935913,0.38795702489959893,-1.078828565944935,3.0
3.44533824592258,0.3875078706392454,-1.0782038823514517,3.0
3.4457547016515684,0.38705897653195365,-1.0775791987579693,3.0
3.446171157380557,0.38661034257772187,-1.0769545151644868,3.0
3.446587613109546,0.38616196877655184,-1.0763298315710035,3.0
3.447004068838534,0.3857138551284436,-1.075705147977521,3.0
3.447420524567523,0.3852660016333971,-1.0750804643840377,3.0
3.4478369802965116,0.38481840829141056,-1.0744557807905544,3.0
3.4482534360255,0.3843710751024876,-1.073831097197072,3.0
3.4486698917544887,0.3839240020666228,-1.0732064136035886,3.0
3.4490863474834774,0.38347718918382157,-1.0725817300101061,3.0
3.4495028032124657,0.3830306364540821,-1.0719570464166237,3.0
3.4499192589414545,0.3825843438774026,-1.0713323628231404,3.0
3.450335714670443,0.38213831145378485,-1.070707679229657,3.0
3.4507521703994315,0.3816925391832289,-1.0700829956361746,3.0
3.4511686261284202,0.3812470270657311,-1.0694583120426921,3.0
3.451585081857409,0.38080177510129865,-1.0688336284492088,3.0
3.4520015375863973,0.38035678328992795,-1.0682089448557264,3.0
3.452417993315386,0.3799120516316137,-1.067584261262243,3.0
3.4528344490443748,0.3794675801263647,-1.0669595776687597,3.0
3.453250904773363,0.37902336877417575,-1.0663348940752773,3.0
3.453667360502352,0.37857941757504854,-1.065710210481794,3.0
3.45408381623134,0.3781357265289831,-1.0650855268883115,3.0
3.454500271960329,0.3776922956359776,-1.064460843294829,3.0
3.4549167276893176,0.3772491248960339,-1.0638361597013457,3.0
3.455333183418306,0.37680621430915373,-1.0632114761078633,3.0
3.4557496391472946,0.37636356387533176,-1.06258679251438,3.0
3.4561660948762833,0.37592117359457156,-1.0619621089208975,3.0
3.4565825506052716,0.3754790434668749,-1.061337425327415,3.0
3.4569990063342604,0.3750371734922364,-1.0607127417339317,3.0
3.457415462063249,0.3745955636706615,-1.0600880581404484,3.0
3.4578319177922374,0.3741542140021483,-1.059463374546966,3.0
3.458248373521226,0.37371312448669336,-1.0588386909534826,3.0
3.458664829250215,0.37327229512430193,-1.0582140073599993,3.0
3.459081284979203,0.3728317259149687,-1.0575893237665168,3.0
3.459497740708192,0.3723914168587026,-1.0569646401730344,3.0
3.4599141964371807,0.37195136795549466,-1.056339956579551,3.0
3.460330652166169,0.37151157920534494,-1.0557152729860686,3.0
3.4607471078951577,0.3710720506082641,-1.0550905893925853,3.0
3.4611635636241465,0.37063278216423967,-1.0544659057991028,3.0
3.4615800193531348,0.37019377387327346,-1.0538412222056204,3.0
3.4619964750821235,0.36975502573537256,-1.053216538612137,3.0
3.4624129308111122,0.36931653775053697,-1.0525918550186537,3.0
3.4628293865401005,0.36887830991875425,-1.0519671714251713,3.0
3.4632458422690893,0.36844034224003686,-1.051342487831688,3.0
3.463662297998078,0.36800263471438477,-1.0507178042382046,3.0
3.4640787537270663,0.36756518734178734,-1.0500931206447222,3.0
3.464495209456055,0.36712800012225344,-1.0494684370512397,3.0
3.4649116651850433,0.3666910730557831,-1.0488437534577573,3.0
3.465328120914032,0.3662544061423709,-1.048219069864274,3.0
3.465744576643021,0.36581799938202053,-1.0475943862707906,3.0
3.466161032372009,0.3653818527747337,-1.0469697026773082,3.0
3.466577488100998,0.3649459663205068,-1.0463450190838257,3.0
3.4669939438299866,0.3645103400193417,-1.0457203354903424,3.0
3.467410399558975,0.3640749738712383,-1.04509565189686,3.0
3.4678268552879636,0.3636398678761932,-1.0444709683033766,3.0
3.4682433110169524,0.36320502203421157,-1.0438462847098933,3.0
3.4686597667459407,0.3627704363452917,-1.0432216011164108,3.0
3.4690762224749294,0.3623361108094336,-1.0425969175229275,3.0
3.469492678203918,0.3619020454266355,-1.041972233929445,3.0
3.4699091339329065,0.36146824019690094,-1.0413475503359626,3.0
3.470325589661895,0.36103469512022457,-1.0407228667424793,3.0
3.470742045390884,0.36060141019661174,-1.040098183148996,3.0
3.4711585011198722,0.36016838542606067,-1.0394734995555135,3.0
3.471574956848861,0.3597356208085678,-1.038848815962031,3.0
3.4719914125778497,0.3593031163441385,-1.0382241323685477,3.0
3.472407868306838,0.3588708720327709,-1.0375994487750653,3.0
3.4728243240358267,0.35843888787446154,-1.036974765181582,3.0
3.4732407797648155,0.3580071638692157,-1.0363500815880986,3.0
3.473657235493804,0.35757570001703165,-1.0357253979946162,3.0
3.4740736912227925,0.35714449631790934,-1.0351007144011328,3.0
3.4744901469517813,0.356713552771847,-1.0344760308076504,3.0
3.4749066026807696,0.35628286937884823,-1.033851347214168,3.0
3.4753230584097583,0.35585244613890765,-1.0332266636206846,3.0
3.4757395141387466,0.3554222830520306,-1.0326019800272022,3.0
3.4761559698677353,0.35499238011821355,-1.0319772964337188,3.0
3.476572425596724,0.35456273733745824,-1.0313526128402364,3.0
3.4769888813257124,0.3541333547097647,-1.030727929246754,3.0
3.477405337054701,0.3537042322351329,-1.0301032456532706,3.0
3.47782179278369,0.35327536991355935,-1.0294785620597873,3.0
3.478238248512678,0.3528467677450511,-1.0288538784663048,3.0
3.478654704241667,0.352418425729601,-1.0282291948728215,3.0
3.4790711599706556,0.35199034386721273,-1.0276045112793382,3.0
3.479487615699644,0.35156252215788975,-1.0269798276858557,3.0
3.4799040714286327,0.3511349606016232,-1.0263551440923733,3.0
3.4803205271576214,0.3507076591984202,-1.02573046049889,3.0
3.4807369828866097,0.3502806179482789,-1.0251057769054075,3.0
3.4811534386155984,0.34985383685119764,-1.0244810933119242,3.0
3.481569894344587,0.34942731590717635,-1.0238564097184417,3.0
3.4819863500735755,0.34900105511622037,-1.0232317261249593,3.0
3.4824028058025642,0.3485750544783226,-1.022607042531476,3.0
3.482819261531553,0.3481493139934866,-1.0219823589379926,3.0
3.4832357172605413,0.34772383366171233,-1.0213576753445102,3.0
3.48365217298953,0.34729861348299984,-1.0207329917510268,3.0
3.4840686287185187,0.34687365345734733,-1.0201083081575435,3.0
3.484485084447507,0.34644895358475836,-1.019483624564061,3.0
3.484901540176496,0.3460245138652276,-1.0188589409705786,3.0
3.4853179959054845,0.34560033429876036,-1.0182342573770953,3.0
3.485734451634473,0.3451764148853549,-1.0176095737836128,3.0
3.4861509073634616,0.3447527556250076,-1.0169848901901295,3.0
3.4865673630924503,0.34432935651772567,-1.016360206596647,3.0
3.4869838188214386,0.3439062175635037,-1.0157355230031646,3.0
3.4874002745504273,0.3434833387623417,-1.0151108394096813,3.0
3.4878167302794156,0.3430607201142397,-1.0144861558161988,3.0
3.4882331860084044,0.342638361619203,-1.0138614722227155,3.0
3.488649641737393,0.3422162632772263,-1.0132367886292322,3.0
3.4890660974663814,0.3417944250883078,-1.0126121050357497,3.0
3.48948255319537,0.34137284705245285,-1.0119874214422664,3.0
3.489899008924359,0.3409515291696632,-1.011362737848784,3.0
3.490315464653347,0.34053047143992643,-1.0107380542553015,3.0
3.490731920382336,0.34010967386325497,-1.0101133706618182,3.0
3.4911483761113247,0.3396891364396506,-1.0094886870683348,3.0
3.491564831840313,0.3392688591690991,-1.0088640034748524,3.0
3.4919812875693017,0.33884884205161114,-1.00823931988137,3.0
3.4923977432982904,0.3384290850871867,-1.0076146362878866,3.0
3.4928141990272787,0.3380095882758223,-1.0069899526944042,3.0
3.4932306547562675,0.3375903516175196,-1.0063652691009208,3.0
3.4936471104852562,0.3371713751122787,-1.0057405855074375,3.0
3.4940635662142445,0.33675265876009775,-1.005115901913955,3.0
3.4944800219432333,0.33633420256097857,-1.0044912183204717,3.0
3.494896477672222,0.33591600651492115,-1.0038665347269893,3.0
3.4953129334012103,0.3354980706219255,-1.0032418511335068,3.0
3.495729389130199,0.3350803948819898,-1.0026171675400235,3.0
3.496145844859188,0.3346629792951159,-1.0019924839465402,3.0
3.496562300588176,0.33424582386130375,-1.0013678003530577,3.0
3.496978756317165,0.33382892858055335,-1.0007431167595753,3.0
3.4973952120461536,0.33341229345286116,-1.000118433166092,3.0
3.497811667775142,0.3329959184782343,-0.9994937495726095,3.0
3.4982281235041306,0.3325798036566674,-0.9988690659791262,3.0
3.498644579233119,0.33216394898816226,-0.9982443823856437,3.0
3.4990610349621076,0.3317483544727171,-0.9976196987921604,3.0
3.4994774906910964,0.3313330201103337,-0.9969950151986771,3.0
3.4998939464200847,0.3309179459010121,-0.9963703316051946,3.0
3.5003104021490734,0.3305031318447522,-0.9957456480117122,3.0
3.500726857878062,0.33008857794155233,-0.9951209644182288,3.0
3.5011433136070504,0.3296742841914142,-0.9944962808247464,3.0
3.501559769336039,0.32926025059433783,-0.9938715972312631,3.0
3.501976225065028,0.3288464771503232,-0.9932469136377806,3.0
3.502392680794016,0.3284329638593686,-0.9926222300442982,3.0
3.502809136523005,0.32801971072147573,-0.9919975464508148,3.0
3.5032255922519937,0.3276067177366446,-0.9913728628573315,3.0
3.503642047980982,0.3271939849048753,-0.9907481792638491,3.0
3.5040585037099707,0.3267815122261659,-0.9901234956703657,3.0
3.5044749594389595,0.3263692997005183,-0.9894988120768824,3.0
3.5048914151679478,0.32595734732793247,-0.9888741284834,3.0
3.5053078708969365,0.3255456551084066,-0.9882494448899175,3.0
3.5057243266259253,0.3251342230419443,-0.9876247612964342,3.0
3.5061407823549136,0.32472305112854194,-0.9870000777029517,3.0
3.5065572380839023,0.32431213936820136,-0.9863753941094684,3.0
3.506973693812891,0.32390148776092076,-0.985750710515986,3.0
3.5073901495418793,0.3234910963067037,-0.9851260269225035,3.0
3.507806605270868,0.3230809650055466,-0.9845013433290202,3.0
3.508223060999857,0.3226710938574513,-0.9838766597355368,3.0
3.508639516728845,0.32226148286241596,-0.9832519761420544,3.0
3.509055972457834,0.3218521320204424,-0.9826272925485711,3.0
3.509472428186822,0.32144304133153234,-0.9820026089550886,3.0
3.509888883915811,0.3210342107956823,-0.9813779253616053,3.0
3.5103053396447996,0.3206256404128922,-0.9807532417681228,3.0
3.510721795373788,0.32021733018316567,-0.9801285581746404,3.0
3.5111382511027767,0.31980928010649734,-0.9795038745811571,3.0
3.5115547068317654,0.31940149018289254,-0.9788791909876737,3.0
3.5119711625607537,0.3189939604123495,-0.9782545073941913,3.0
3.5123876182897424,0.31858669079486646,-0.9776298238007088,3.0
3.512804074018731,0.31817968133044516,-0.9770051402072255,3.0
3.5132205297477195,0.31777293201908563,-0.9763804566137431,3.0
3.513636985476708,0.3173664428607861,-0.9757557730202597,3.0
3.514053441205697,0.3169602138555483,-0.9751310894267764,3.0
3.5144698969346853,0.31655424500337404,-0.974506405833294,3.0
3.514886352663674,0.31614853630425976,-0.9738817222398106,3.0
3.5153028083926627,0.3157430877582055,-0.9732570386463282,3.0
3.515719264121651,0.3153378993652147,-0.9726323550528457,3.0
3.5161357198506398,0.3149329711252822,-0.9720076714593624,3.0
3.5165521755796285,0.31452830303841317,-0.9713829878658791,3.0
3.516968631308617,0.3141238951046059,-0.9707583042723966,3.0
3.5173850870376056,0.31371974732385866,-0.9701336206789142,3.0
3.5178015427665943,0.31331585969617315,-0.9695089370854308,3.0
3.5182179984955826,0.31291223222154585,-0.9688842534919484,3.0
3.5186344542245713,0.31250886489998564,-0.9682595698984651,3.0
3.51905090995356,0.31210575773148364,-0.9676348863049817,3.0
3.5194673656825484,0.3117029107160416,-0.9670102027114993,3.0
3.519883821411537,0.31130032385366135,-0.966385519118016,3.0
3.520300277140526,0.3108979971443464,-0.9657608355245335,3.0
3.520716732869514,0.3104959305880879,-0.9651361519310511,3.0
3.521133188598503,0.3100941241848929,-0.9645114683375677,3.0
3.521549644327491,0.3096925779347597,-0.9638867847440853,3.0
3.52196610005648,0.3092912918376882,-0.963262101150602,3.0
3.5223825557854687,0.30889026589367496,-0.9626374175571195,3.0
3.522799011514457,0.308489500102727,-0.9620127339636371,3.0
3.5232154672434457,0.3080889944648373,-0.9613880503701537,3.0
3.5236319229724344,0.3076887489800111,-0.9607633667766704,3.0
3.5240483787014227,0.30728876364824664,-0.960138683183188,3.0
3.5244648344304115,0.3068890384695404,-0.9595139995897046,3.0
3.5248812901594,0.3064895734438977,-0.9588893159962213,3.0
3.5252977458883885,0.3060903685713168,-0.9582646324027388,3.0
3.5257142016173773,0.30569142385179404,-0.9576399488092564,3.0
3.526130657346366,0.3052927392853366,-0.9570152652157731,3.0
3.5265471130753543,0.3048943148719392,-0.9563905816222906,3.0
3.526963568804343,0.30449615061160173,-0.9557658980288073,3.0
3.5273800245333318,0.30409824650432604,-0.9551412144353248,3.0
3.52779648026232,0.3037006025501121,-0.9545165308418424,3.0
3.528212935991309,0.30330321874895994,-0.9538918472483591,3.0
3.5286293917202975,0.30290609510086774,-0.9532671636548757,3.0
3.529045847449286,0.3025092316058373,-0.9526424800613933,3.0
3.5294623031782746,0.30211262826386864,-0.95201779646791,3.0
3.5298787589072633,0.30171628507496173,-0.9513931128744266,3.0
3.5302952146362516,0.3013202020391148,-0.9507684292809442,3.0
3.5307116703652404,0.30092437915632964,-0.9501437456874617,3.0
3.531128126094229,0.3005288164266062,-0.9495190620939784,3.0
3.5315445818232174,0.3001335138499446,-0.948894378500496,3.0
3.531961037552206,0.2997384714263429,-0.9482696949070126,3.0
3.5323774932811944,0.29934368915580656,-0.9476450113135302,3.0
3.532793949010183,0.29894916703832486,-0.9470203277200477,3.0
3.533210404739172,0.29855490507390847,-0.9463956441265644,3.0
3.53362686046816,0.29816090326255384,-0.945770960533082,3.0
3.534043316197149,0.2977671616042592,-0.9451462769395986,3.0
3.5344597719261377,0.2973736800990263,-0.9445215933461153,3.0
3.534876227655126,0.2969804587468552,-0.9438969097526329,3.0
3.5352926833841147,0.29658749754774405,-0.9432722261591495,3.0
3.5357091391131035,0.29619479650169467,-0.9426475425656671,3.0
3.5361255948420918,0.29580235560870705,-0.9420228589721846,3.0
3.5365420505710805,0.2954101748687794,-0.9413981753787013,3.0
3.5369585063000692,0.2950182542819153,-0.940773491785218,3.0
3.5373749620290575,0.2946265938481112,-0.9401488081917355,3.0
3.5377914177580463,0.2942351935673688,-0.9395241245982531,3.0
3.538207873487035,0.2938440534396882,-0.9388994410047697,3.0
3.5386243292160233,0.2934531734650676,-0.9382747574112873,3.0
3.539040784945012,0.29306255364350875,-0.937650073817804,3.0
3.539457240674001,0.29267219397501165,-0.9370253902243206,3.0
3.539873696402989,0.2922820944595763,-0.9364007066308382,3.0
3.540290152131978,0.29189225509720096,-0.9357760230373549,3.0
3.5407066078609666,0.29150267588788914,-0.9351513394438724,3.0
3.541123063589955,0.29111335683163553,-0.93452665585039,3.0
3.5415395193189436,0.29072429792844545,-0.9339019722569066,3.0
3.5419559750479324,0.29033549917831536,-0.9332772886634233,3.0
3.5423724307769207,0.2899469605812488,-0.9326526050699409,3.0
3.5427888865059094,0.28955868213724223,-0.9320279214764584,3.0
3.5432053422348977,0.28917066384629564,-0.931403237882976,3.0
3.5436217979638864,0.2887829057084126,-0.9307785542894926,3.0
3.544038253692875,0.28839540772358774,-0.9301538706960093,3.0
3.5444547094218635,0.2880081698918264,-0.9295291871025269,3.0
3.544871165150852,0.2876211922131269,-0.9289045035090435,3.0
3.545287620879841,0.2872344746874873,-0.9282798199155602,3.0
3.5457040766088292,0.2868480173149077,-0.9276551363220777,3.0
3.546120532337818,0.28646182009539345,-0.9270304527285953,3.0
3.5465369880668067,0.28607588302893916,-0.926405769135112,3.0
3.546953443795795,0.2856902061155431,-0.9257810855416295,3.0
3.5473698995247838,0.2853047893552141,-0.9251564019481462,3.0
3.5477863552537725,0.2849196327479415,-0.9245317183546637,3.0
3.548202810982761,0.28453473629372894,-0.9239070347611813,3.0
3.5486192667117495,0.2841500999925799,-0.923282351167698,3.0
3.5490357224407383,0.28376572384449616,-0.9226576675742146,3.0
3.5494521781697266,0.2833816078494671,-0.9220329839807322,3.0
3.5498686338987153,0.28299775200750155,-0.9214083003872489,3.0
3.550285089627704,0.28261415631859954,-0.9207836167937655,3.0
3.5507015453566924,0.2822308207827593,-0.9201589332002831,3.0
3.551118001085681,0.28184774539997726,-0.9195342496068006,3.0
3.55153445681467,0.281464930170257,-0.9189095660133173,3.0
3.551950912543658,0.28108237509360023,-0.9182848824198349,3.0
3.552367368272647,0.2807000801700017,-0.9176601988263515,3.0
3.5527838240016356,0.2803180453994667,-0.9170355152328691,3.0
3.553200279730624,0.27993627078199346,-0.9164108316393866,3.0
3.5536167354596127,0.279554756317582,-0.9157861480459033,3.0
3.5540331911886014,0.2791735020062287,-0.91516146445242,3.0
3.5544496469175897,0.27879250784793896,-0.9145367808589375,3.0
3.5548661026465784,0.278411773842711,-0.9139120972654542,3.0
3.5552825583755667,0.278031299990543,-0.9132874136719717,3.0
3.5556990141045555,0.27765108629143676,-0.9126627300784884,3.0
3.556115469833544,0.2772711327453923,-0.912038046485006,3.0
3.5565319255625325,0.27689143935240956,-0.9114133628915235,3.0
3.5569483812915212,0.27651200611248683,-0.9107886792980402,3.0
3.55736483702051,0.27613283302562586,-0.9101639957045569,3.0
3.5577812927494983,0.27575392009182664,-0.9095393121110744,3.0
3.558197748478487,0.2753752673110892,-0.908914628517592,3.0
3.5586142042074758,0.2749968746834117,-0.9082899449241086,3.0
3.559030659936464,0.274618742208796,-0.9076652613306262,3.0
3.559447115665453,0.2742408698872403,-0.9070405777371429,3.0
3.5598635713944415,0.2738632577187463,-0.9064158941436595,3.0
3.56028002712343,0.2734859057033159,-0.9057912105501771,3.0
3.5606964828524186,0.27310881384094543,-0.9051665269566938,3.0
3.5611129385814073,0.27273198213163496,-0.9045418433632113,3.0
3.5615293943103956,0.27235541057538803,-0.9039171597697289,3.0
3.5619458500393844,0.27197909917220287,-0.9032924761762455,3.0
3.562362305768373,0.2716030479220759,-0.9026677925827622,3.0
3.5627787614973614,0.27122725682501425,-0.9020431089892798,3.0
3.56319521722635,0.2708517258810108,-0.9014184253957973,3.0
3.563611672955339,0.2704764550900691,-0.900793741802314,3.0
3.564028128684327,0.2701014444521892,-0.9001690582088315,3.0
3.564444584413316,0.26972669396736926,-0.8995443746153482,3.0
3.5648610401423046,0.26935220363561285,-0.8989196910218649,3.0
3.565277495871293,0.2689779734569182,-0.8982950074283824,3.0
3.5656939516002817,0.26860400343128177,-0.8976703238348991,3.0
3.56611040732927,0.26823029355871064,-0.8970456402414166,3.0
3.5665268630582587,0.26785684383919595,-0.8964209566479342,3.0
3.5669433187872475,0.26748365427274656,-0.8957962730544509,3.0
3.5673597745162358,0.26711072485935716,-0.8951715894609684,3.0
3.5677762302452245,0.2667380555990295,-0.8945469058674851,3.0
3.5681926859742132,0.26636564649176186,-0.8939222222740026,3.0
3.5686091417032015,0.26599349753755597,-0.8932975386805202,3.0
3.5690255974321903,0.26562160873641183,-0.8926728550870369,3.0
3.569442053161179,0.26524998008832945,-0.8920481714935535,3.0
3.5698585088901673,0.26487861159330883,-0.8914234879000711,3.0
3.570274964619156,0.2645075032513482,-0.8907988043065878,3.0
3.570691420348145,0.26413665506244755,-0.8901741207131044,3.0
3.571107876077133,0.26376606702661043,-0.889549437119622,3.0
3.571524331806122,0.2633957391438351,-0.8889247535261395,3.0
3.5719407875351106,0.2630256714141179,-0.8883000699326562,3.0
3.572357243264099,0.2626558638374661,-0.8876753863391738,3.0
3.5727736989930876,0.26228631641387246,-0.8870507027456904,3.0
3.5731901547220764,0.26191702914334236,-0.886426019152208,3.0
3.5736066104510646,0.261548002025874,-0.8858013355587255,3.0
3.5740230661800534,0.2611792350614639,-0.8851766519652422,3.0
3.574439521909042,0.26081072825011553,-0.8845519683717589,3.0
3.5748559776380304,0.2604424815918325,-0.8839272847782764,3.0
3.575272433367019,0.26007449508660585,-0.8833026011847931,3.0
3.575688889096008,0.25970676873444276,-0.8826779175913098,3.0
3.576105344824996,0.25933930253533966,-0.8820532339978273,3.0
3.576521800553985,0.2589720964893001,-0.8814285504043449,3.0
3.5769382562829732,0.2586051505963187,-0.8808038668108624,3.0
3.577354712011962,0.2582384648564009,-0.8801791832173791,3.0
3.5777711677409507,0.2578720392695466,-0.8795544996238958,3.0
3.578187623469939,0.25750587383574874,-0.8789298160304133,3.0
3.5786040791989278,0.2571399685550144,-0.8783051324369309,3.0
3.5790205349279165,0.25677432342734186,-0.8776804488434475,3.0
3.579436990656905,0.25640893845273105,-0.8770557652499651,3.0
3.5798534463858935,0.25604381363117845,-0.8764310816564818,3.0
3.5802699021148823,0.25567894896269117,-0.8758063980629984,3.0
3.5806863578438706,0.25531434444726386,-0.875181714469516,3.0
3.5811028135728593,0.25495000008489654,-0.8745570308760326,3.0
3.581519269301848,0.25458591587559276,-0.8739323472825502,3.0
3.5819357250308363,0.25422209181934896,-0.8733076636890678,3.0
3.582352180759825,0.2538585279161669,-0.8726829800955844,3.0
3.582768636488814,0.25349522416604664,-0.8720582965021011,3.0
3.583185092217802,0.25313218056898634,-0.8714336129086186,3.0
3.583601547946791,0.2527693971249878,-0.8708089293151362,3.0
3.5840180036757796,0.25240687383404925,-0.8701842457216529,3.0
3.584434459404768,0.252044610696176,-0.8695595621281704,3.0
3.5848509151337566,0.251682607711361,-0.8689348785346871,3.0
3.5852673708627454,0.2513208648796077,-0.8683101949412038,3.0
3.5856838265917337,0.2509593822009162,-0.8676855113477213,3.0
3.5861002823207224,0.2505981596752864,-0.867060827754238,3.0
3.586516738049711,0.2502371973027149,-0.8664361441607555,3.0
3.5869331937786995,0.24987649508320864,-0.8658114605672731,3.0
3.587349649507688,0.2495160530167606,-0.8651867769737898,3.0
3.5877661052366765,0.2491558711033779,-0.8645620933803073,3.0
3.5881825609656652,0.24879594934305338,-0.863937409786824,3.0
3.588599016694654,0.24843628773579063,-0.8633127261933415,3.0
3.5890154724236423,0.24807688628158964,-0.8626880425998591,3.0
3.589431928152631,0.2477177449804504,-0.8620633590063758,3.0
3.5898483838816198,0.24735886383237116,-0.8614386754128924,3.0
3.590264839610608,0.24700024283735367,-0.86081399181941,3.0
3.590681295339597,0.24664188199539616,-0.8601893082259267,3.0
3.5910977510685855,0.2462837813065022,-0.8595646246324433,3.0
3.591514206797574,0.24592594077066998,-0.8589399410389609,3.0
3.5919306625265626,0.24556836038789776,-0.8583152574454784,3.0
3.5923471182555513,0.2452110401581855,-0.8576905738519951,3.0
3.5927635739845396,0.24485398008153858,-0.8570658902585127,3.0
3.5931800297135283,0.24449718015794808,-0.8564412066650293,3.0
3.593596485442517,0.24414064038742112,-0.8558165230715469,3.0
3.5940129411715054,0.2437843607699559,-0.8551918394780644,3.0
3.594429396900494,0.2434283413055507,-0.8545671558845811,3.0
3.594845852629483,0.243072581994209,-0.8539424722910978,3.0
3.595262308358471,0.24271708283592908,-0.8533177886976153,3.0
3.59567876408746,0.24236184383070736,-0.852693105104132,3.0
3.5960952198164486,0.2420068649785474,-0.8520684215106487,3.0
3.596511675545437,0.24165214627945097,-0.8514437379171662,3.0
3.5969281312744257,0.24129768773341276,-0.8508190543236838,3.0
3.5973445870034144,0.24094348934043808,-0.8501943707302004,3.0
3.5977610427324027,0.24058955110052516,-0.849569687136718,3.0
3.5981774984613915,0.24023587301367222,-0.8489450035432347,3.0
3.59859395419038,0.23988245507988104,-0.8483203199497522,3.0
3.5990104099193685,0.23952929729915162,-0.8476956363562698,3.0
3.5994268656483572,0.23917639967148396,-0.8470709527627864,3.0
3.5998433213773455,0.2388237621968763,-0.846446269169304,3.0
3.6002597771063343,0.23847138487533037,-0.8458215855758207,3.0
3.600676232835323,0.23811926770684622,-0.8451969019823373,3.0
3.6010926885643113,0.23776741069142382,-0.8445722183888549,3.0
3.6015091442933,0.2374158138290614,-0.8439475347953715,3.0
3.601925600022289,0.23706447711976075,-0.8433228512018891,3.0
3.602342055751277,0.23671340056352186,-0.8426981676084067,3.0
3.602758511480266,0.23636258416034295,-0.8420734840149233,3.0
3.6031749672092546,0.2360120279102258,-0.84144880042144,3.0
3.603591422938243,0.23566173181316685,-0.8408241168279575,3.0
3.6040078786672316,0.23531169586917677,-0.8401994332344751,3.0
3.6044243343962203,0.23496192007824312,-0.8395747496409918,3.0
3.6048407901252086,0.23461240444036946,-0.8389500660475093,3.0
3.6052572458541974,0.23426314895556288,-0.838325382454026,3.0
3.605673701583186,0.23391415362381274,-0.8377006988605427,3.0
3.6060901573121744,0.23356541844512257,-0.8370760152670602,3.0
3.606506613041163,0.23321694341949595,-0.8364513316735769,3.0
3.606923068770152,0.23286872854693463,-0.8358266480800944,3.0
3.60733952449914,0.23252077382742797,-0.835201964486612,3.0
3.607755980228129,0.23217307926098485,-0.8345772808931287,3.0
3.6081724359571177,0.23182564484760704,-0.8339525972996453,3.0
3.608588891686106,0.23147847058728566,-0.8333279137061629,3.0
3.6090053474150947,0.2311315564800278,-0.8327032301126804,3.0
3.6094218031440835,0.23078490252582995,-0.8320785465191971,3.0
3.6098382588730717,0.23043850872469385,-0.8314538629257147,3.0
3.6102547146020605,0.2300923750766195,-0.8308291793322313,3.0
3.610671170331049,0.22974650158160692,-0.8302044957387489,3.0
3.6110876260600375,0.22940088823965432,-0.8295798121452655,3.0
3.6115040817890263,0.22905553505076348,-0.8289551285517822,3.0
3.6119205375180146,0.2287104420149344,-0.8283304449582998,3.0
3.6123369932470033,0.22836560913216708,-0.8277057613648173,3.0
3.612753448975992,0.22802103640245974,-0.827081077771334,3.0
3.6131699047049803,0.22767672382581594,-0.8264563941778515,3.0
3.613586360433969,0.22733267140223212,-0.8258317105843682,3.0
3.614002816162958,0.2269888791317083,-0.8252070269908858,3.0
3.614419271891946,0.226645347014248,-0.8245823433974033,3.0
3.614835727620935,0.22630207504984767,-0.82395765980392,3.0
3.6152521833499236,0.22595906323850734,-0.8233329762104367,3.0
3.615668639078912,0.22561631158023054,-0.8227082926169542,3.0
3.6160850948079006,0.2252738200750155,-0.8220836090234709,3.0
3.6165015505368894,0.22493158872286045,-0.8214589254299876,3.0
3.6169180062658777,0.22458961752376716,-0.8208342418365051,3.0
3.6173344619948664,0.22424790647773563,-0.8202095582430227,3.0
3.617750917723855,0.22390645558476407,-0.8195848746495393,3.0
3.6181673734528434,0.22356526484485428,-0.8189601910560569,3.0
3.618583829181832,0.22322433425800625,-0.8183355074625736,3.0
3.619000284910821,0.2228836638242182,-0.8177108238690911,3.0
3.6194167406398092,0.2225432535434937,-0.8170861402756087,3.0
3.619833196368798,0.22220310341583094,-0.8164614566821253,3.0
3.6202496520977867,0.2218632134412264,-0.815836773088642,3.0
3.620666107826775,0.22152358361968538,-0.8152120894951596,3.0
3.6210825635557637,0.22118421395120613,-0.8145874059016762,3.0
3.621499019284752,0.22084510443578687,-0.8139627223081938,3.0
3.621915475013741,0.22050625507342936,-0.8133380387147104,3.0
3.6223319307427295,0.22016766586413183,-0.812713355121228,3.0
3.622748386471718,0.21982933680789785,-0.8120886715277456,3.0
3.6231648422007066,0.21949126790472384,-0.8114639879342622,3.0
3.6235812979296953,0.2191534591546116,-0.8108393043407789,3.0
3.6239977536586836,0.2188159105575611,-0.8102146207472964,3.0
3.6244142093876723,0.2184786221135706,-0.809589937153814,3.0
3.624830665116661,0.21814159382264187,-0.8089652535603307,3.0
3.6252471208456494,0.21780482568477488,-0.8083405699668482,3.0
3.625663576574638,0.21746831769996966,-0.8077158863733649,3.0
3.626080032303627,0.21713206986822264,-0.8070912027798816,3.0
3.626496488032615,0.21679608218954094,-0.8064665191863991,3.0
3.626912943761604,0.21646035466391922,-0.8058418355929158,3.0
3.6273293994905926,0.21612488729135748,-0.8052171519994333,3.0
3.627745855219581,0.21578968007185928,-0.8045924684059509,3.0
3.6281623109485697,0.21545473300542106,-0.8039677848124676,3.0
3.6285787666775584,0.2151200460920446,-0.8033431012189842,3.0
3.6289952224065467,0.21478561933172813,-0.8027184176255018,3.0
3.6294116781355354,0.2144514527244734,-0.8020937340320193,3.0
3.629828133864524,0.21411754627028223,-0.801469050438536,3.0
3.6302445895935125,0.21378389996915104,-0.8008443668450536,3.0
3.6306610453225012,0.21345051382107982,-0.8002196832515702,3.0
3.63107750105149,0.21311738782607037,-0.7995949996580869,3.0
3.6314939567804783,0.21278452198412445,-0.7989703160646044,3.0
3.631910412509467,0.21245191629523674,-0.7983456324711211,3.0
3.6323268682384557,0.21211957075941257,-0.7977209488776387,3.0
3.632743323967444,0.21178748537664838,-0.7970962652841562,3.0
3.633159779696433,0.21145566014694595,-0.7964715816906729,3.0
3.633576235425421,0.2111240950703035,-0.7958468980971904,3.0
3.63399269115441,0.2107927901467228,-0.7952222145037071,3.0
3.6344091468833986,0.21046174537620743,-0.7945975309102247,3.0
3.634825602612387,0.2101309607587467,-0.7939728473167422,3.0
3.6352420583413756,0.20980043629435308,-0.7933481637232589,3.0
3.6356585140703643,0.20947017198301943,-0.7927234801297756,3.0
3.6360749697993526,0.20914016782474398,-0.7920987965362931,3.0
3.6364914255283414,0.20881042381953208,-0.7914741129428098,3.0
3.63690788125733,0.20848093996738193,-0.7908494293493264,3.0
3.6373243369863184,0.20815171626829176,-0.790224745755844,3.0
3.637740792715307,0.20782275272226514,-0.7896000621623616,3.0
3.638157248444296,0.20749404932929671,-0.7889753785688782,3.0
3.638573704173284,0.2071656060893936,-0.7883506949753958,3.0
3.638990159902273,0.2068374230025487,-0.7877260113819124,3.0
3.6394066156312617,0.20650950006876556,-0.78710132778843,3.0
3.63982307136025,0.20618183728804418,-0.7864766441949476,3.0
3.6402395270892387,0.20585443466038633,-0.7858519606014642,3.0
3.6406559828182274,0.20552729218578492,-0.7852272770079809,3.0
3.6410724385472157,0.2052004098642488,-0.7846025934144985,3.0
3.6414888942762045,0.2048737876957727,-0.7839779098210151,3.0
3.641905350005193,0.20454742568035833,-0.7833532262275318,3.0
3.6423218057341815,0.20422132381800395,-0.7827285426340493,3.0
3.6427382614631703,0.20389548210871133,-0.7821038590405669,3.0
3.643154717192159,0.20356990055248048,-0.7814791754470836,3.0
3.6435711729211473,0.20324457914931315,-0.7808544918536011,3.0
3.643987628650136,0.20291951789920404,-0.7802298082601178,3.0
3.6444040843791243,0.20259471680215846,-0.7796051246666353,3.0
3.644820540108113,0.2022701758581711,-0.7789804410731529,3.0
3.645236995837102,0.20194589506724725,-0.7783557574796696,3.0
3.64565345156609,0.20162187442938517,-0.7777310738861871,3.0
3.646069907295079,0.20129811394458308,-0.7771063902927038,3.0
3.6464863630240676,0.20097461361284097,-0.7764817066992205,3.0
3.646902818753056,0.20065137343416417,-0.775857023105738,3.0
3.6473192744820446,0.20032839340854558,-0.7752323395122547,3.0
3.6477357302110334,0.20000567353598875,-0.7746076559187722,3.0
3.6481521859400217,0.19968321381649545,-0.7739829723252898,3.0
3.6485686416690104,0.19936101425006036,-0.7733582887318065,3.0
3.648985097397999,0.19903907483668704,-0.7727336051383231,3.0
3.6494015531269874,0.19871739557637724,-0.7721089215448407,3.0
3.649818008855976,0.19839597646912743,-0.7714842379513582,3.0
3.650234464584965,0.1980748175149376,-0.7708595543578749,3.0
3.650650920313953,0.19775391871381132,-0.7702348707643925,3.0
3.651067376042942,0.197433280065745,-0.7696101871709091,3.0
3.6514838317719307,0.19711290157073869,-0.7689855035774258,3.0
3.651900287500919,0.19679278322879767,-0.7683608199839433,3.0
3.6523167432299077,0.19647292503991487,-0.76773613639046,3.0
3.6527331989588965,0.1961533270040956,-0.7671114527969776,3.0
3.6531496546878848,0.19583398912133454,-0.7664867692034951,3.0
3.6535661104168735,0.19551491139163701,-0.7658620856100118,3.0
3.6539825661458623,0.19519609381500125,-0.7652374020165285,3.0
3.6543990218748506,0.19487753639142547,-0.764612718423046,3.0
3.6548154776038393,0.19455923912091144,-0.7639880348295636,3.0
3.6552319333328276,0.19424120200345918,-0.7633633512360811,3.0
3.6556483890618163,0.1939234250390669,-0.7627386676425978,3.0
3.656064844790805,0.19360590822773638,-0.7621139840491145,3.0
3.6564813005197934,0.19328865156946762,-0.761489300455632,3.0
3.656897756248782,0.19297165506426062,-0.7608646168621487,3.0
3.657314211977771,0.1926549187121136,-0.7602399332686653,3.0
3.657730667706759,0.19233844251302834,-0.7596152496751829,3.0
3.658147123435748,0.19202222646700484,-0.7589905660817005,3.0
3.6585635791647366,0.1917062705740431,-0.7583658824882171,3.0
3.658980034893725,0.19139057483414312,-0.7577411988947347,3.0
3.6593964906227137,0.19107513924730313,-0.7571165153012513,3.0
3.6598129463517024,0.19075996381352311,-0.7564918317077689,3.0
3.6602294020806907,0.19044504853280664,-0.7558671481142865,3.0
3.6606458578096794,0.19013039340515192,-0.7552424645208031,3.0
3.661062313538668,0.1898159984305554,-0.7546177809273198,3.0
3.6614787692676565,0.1895018636090242,-0.7539930973338373,3.0
3.661895224996645,0.18918798894055122,-0.753368413740354,3.0
3.662311680725634,0.18887437442514177,-0.7527437301468707,3.0
3.6627281364546223,0.18856102006278874,-0.7521190465533882,3.0
3.663144592183611,0.18824792585350458,-0.7514943629599058,3.0
3.6635610479125997,0.18793509179727685,-0.7508696793664225,3.0
3.663977503641588,0.1876225178941091,-0.75024499577294,3.0
3.6643939593705768,0.1873102041440049,-0.7496203121794567,3.0
3.6648104150995655,0.186998150546966,-0.7489956285859742,3.0
3.665226870828554,0.18668635710298176,-0.7483709449924918,3.0
3.6656433265575425,0.18637482381206105,-0.7477462613990085,3.0
3.666059782286531,0.18606355067420388,-0.747121577805526,3.0
3.6664762380155196,0.18575253768940492,-0.7464968942120427,3.0
3.6668926937445083,0.1854417848576677,-0.7458722106185594,3.0
3.6673091494734966,0.18513129217899582,-0.7452475270250769,3.0
3.6677256052024854,0.18482105965338036,-0.7446228434315936,3.0
3.668142060931474,0.18451108728082843,-0.7439981598381111,3.0
3.6685585166604624,0.1842013750613365,-0.7433734762446287,3.0
3.668974972389451,0.18389192299490809,-0.7427487926511454,3.0
3.66939142811844,0.18358273108153966,-0.742124109057662,3.0
3.669807883847428,0.183273799321233,-0.7414994254641796,3.0
3.670224339576417,0.18296512771398632,-0.7408747418706971,3.0
3.6706407953054057,0.18265671625980318,-0.7402500582772138,3.0
3.671057251034394,0.18234856495868002,-0.7396253746837314,3.0
3.6714737067633827,0.18204067381061861,-0.739000691090248,3.0
3.6718901624923714,0.1817330428156172,-0.7383760074967647,3.0
3.6723066182213597,0.18142567197367931,-0.7377513239032822,3.0
3.6727230739503485,0.18111856128479964,-0.7371266403097989,3.0
3.673139529679337,0.18081171074898528,-0.7365019567163165,3.0
3.6735559854083255,0.18050512036622912,-0.735877273122834,3.0
3.6739724411373142,0.18019879013653473,-0.7352525895293507,3.0
3.674388896866303,0.17989272005990387,-0.7346279059358674,3.0
3.6748053525952913,0.179586910136333,-0.7340032223423849,3.0
3.67522180832428,0.1792813603658221,-0.7333785387489025,3.0
3.6756382640532688,0.17897607074837296,-0.7327538551554191,3.0
3.676054719782257,0.17867104128398736,-0.7321291715619367,3.0
3.676471175511246,0.17836627197265997,-0.7315044879684534,3.0
3.6768876312402345,0.17806176281439612,-0.73087980437497,3.0
3.677304086969223,0.17775751380919225,-0.7302551207814876,3.0
3.6777205426982116,0.17745352495705013,-0.7296304371880042,3.0
3.6781369984272,0.17714979625797156,-0.7290057535945218,3.0
3.6785534541561886,0.1768463277119512,-0.7283810700010394,3.0
3.6789699098851774,0.1765431193189908,-0.727756386407556,3.0
3.6793863656141657,0.17624017107909573,-0.7271317028140736,3.0
3.6798028213431544,0.17593748299226064,-0.7265070192205902,3.0
3.680219277072143,0.17563505505848553,-0.7258823356271078,3.0
3.6806357328011314,0.17533288727777396,-0.7252576520336254,3.0
3.68105218853012,0.17503097965012238,-0.724632968440142,3.0
3.681468644259109,0.17472933217553077,-0.7240082848466587,3.0
3.681885099988097,0.1744279448540027,-0.7233836012531762,3.0
3.682301555717086,0.17412681768553462,-0.7227589176596929,3.0
3.6827180114460747,0.1738259506701283,-0.7221342340662096,3.0
3.683134467175063,0.17352534380778373,-0.7215095504727271,3.0
3.6835509229040517,0.17322499709850092,-0.7208848668792447,3.0
3.6839673786330405,0.17292491054227632,-0.7202601832857614,3.0
3.6843838343620288,0.17262508413911704,-0.7196354996922789,3.0
3.6848002900910175,0.17232551788901773,-0.7190108160987956,3.0
3.6852167458200062,0.1720262117919784,-0.7183861325053131,3.0
3.6856332015489945,0.17172716584800263,-0.7177614489118307,3.0
3.6860496572779833,0.17142838005708505,-0.7171367653183474,3.0
3.686466113006972,0.171129854419231,-0.716512081724864,3.0
3.6868825687359603,0.17083158893443873,-0.7158873981313816,3.0
3.687299024464949,0.17053358360270643,-0.7152627145378982,3.0
3.687715480193938,0.1702358384240359,-0.7146380309444149,3.0
3.688131935922926,0.1699383533984271,-0.7140133473509325,3.0
3.688548391651915,0.16964112852587832,-0.71338866375745,3.0
3.688964847380903,0.16934416380639306,-0.7127639801639676,3.0
3.689381303109892,0.16904745923996778,-0.7121392965704842,3.0
3.6897977588388806,0.16875101482660249,-0.7115146129770009,3.0
3.690214214567869,0.16845483056629718,-0.7108899293835185,3.0
3.6906306702968577,0.16815890645906073,-0.710265245790036,3.0
3.6910471260258464,0.16786324250487894,-0.7096405621965527,3.0
3.6914635817548347,0.16756783870375713,-0.7090158786030702,3.0
3.6918800374838234,0.16727269505570241,-0.7083911950095869,3.0
3.692296493212812,0.16697781156070768,-0.7077665114161036,3.0
3.6927129489418005,0.16668318821876937,-0.7071418278226211,3.0
3.693129404670789,0.1663888250298946,-0.7065171442291378,3.0
3.693545860399778,0.16609472199408692,-0.7058924606356554,3.0
3.6939623161287662,0.16580087911133212,-0.7052677770421729,3.0
3.694378771857755,0.16550729638164263,-0.7046430934486896,3.0
3.6947952275867437,0.16521397380501668,-0.7040184098552063,3.0
3.695211683315732,0.16492091138144716,-0.7033937262617238,3.0
3.6956281390447208,0.16462810911094117,-0.7027690426682414,3.0
3.6960445947737095,0.16433556699349694,-0.702144359074758,3.0
3.696461050502698,0.16404328502911447,-0.7015196754812756,3.0
3.6968775062316865,0.163751263217792,-0.7008949918877923,3.0
3.6972939619606753,0.16345950155953126,-0.7002703082943089,3.0
3.6977104176896636,0.1631680000543323,-0.6996456247008265,3.0
3.6981268734186523,0.1628767587021951,-0.6990209411073431,3.0
3.698543329147641,0.16258577750311787,-0.6983962575138607,3.0
3.6989597848766294,0.16229505645710418,-0.6977715739203783,3.0
3.699376240605618,0.16200459556415048,-0.6971468903268949,3.0
3.6997926963346064,0.16171439482425853,-0.6965222067334125,3.0
3.700209152063595,0.16142445423742657,-0.6958975231399291,3.0
3.700625607792584,0.16113477380365637,-0.6952728395464467,3.0
3.701042063521572,0.1608453535229497,-0.6946481559529643,3.0
3.701458519250561,0.16055619339529947,-0.6940234723594809,3.0
3.7018749749795496,0.16026729342071455,-0.6933987887659976,3.0
3.702291430708538,0.1599786535991914,-0.6927741051725151,3.0
3.7027078864375267,0.15969027393072643,-0.6921494215790318,3.0
3.7031243421665154,0.15940215441532501,-0.6915247379855485,3.0
3.7035407978955037,0.15911429505298536,-0.690900054392066,3.0
3.7039572536244925,0.1588266958437039,-0.6902753707985836,3.0
3.704373709353481,0.15853935678748599,-0.6896506872051003,3.0
3.7047901650824695,0.1582522778843316,-0.6890260036116178,3.0
3.7052066208114582,0.15796545913423365,-0.6884013200181345,3.0
3.705623076540447,0.15767890053719924,-0.687776636424652,3.0
3.7060395322694353,0.15739260209322659,-0.6871519528311696,3.0
3.706455987998424,0.1571065638023157,-0.6865272692376863,3.0
3.7068724437274128,0.15682078566446478,-0.6859025856442029,3.0
3.707288899456401,0.1565352676796774,-0.6852779020507205,3.0
3.70770535518539,0.15625000984795,-0.6846532184572371,3.0
3.7081218109143785,0.1559650121692826,-0.6840285348637538,3.0
3.708538266643367,0.15568027464367695,-0.6834038512702714,3.0
3.7089547223723556,0.15539579727113484,-0.6827791676767889,3.0
3.7093711781013443,0.15511158005165093,-0.6821544840833056,3.0
3.7097876338303326,0.15482762298523056,-0.6815298004898231,3.0
3.7102040895593213,0.15454392607187017,-0.6809051168963398,3.0
3.71062054528831,0.15426048931157332,-0.6802804333028574,3.0
3.7110370010172984,0.15397731270433646,-0.6796557497093749,3.0
3.711453456746287,0.15369439625015957,-0.6790310661158916,3.0
3.7118699124752754,0.15341173994904622,-0.6784063825224091,3.0
3.712286368204264,0.15312934380099108,-0.6777816989289258,3.0
3.712702823933253,0.15284720780599947,-0.6771570153354425,3.0
3.713119279662241,0.15256533196406963,-0.67653233174196,3.0
3.71353573539123,0.15228371627519977,-0.6759076481484767,3.0
3.7139521911202187,0.15200236073939344,-0.6752829645549943,3.0
3.714368646849207,0.1517212653566471,-0.6746582809615118,3.0
3.7147851025781957,0.15144043012696073,-0.6740335973680285,3.0
3.7152015583071845,0.15115985505033613,-0.6734089137745451,3.0
3.7156180140361728,0.15087954012677507,-0.6727842301810627,3.0
3.7160344697651615,0.1505994853562722,-0.6721595465875803,3.0
3.7164509254941502,0.1503196907388311,-0.6715348629940969,3.0
3.7168673812231385,0.15004015627445355,-0.6709101794006145,3.0
3.7172838369521273,0.14976088196313597,-0.6702854958071311,3.0
3.717700292681116,0.14948186780488015,-0.6696608122136478,3.0
3.7181167484101043,0.1492031137996861,-0.6690361286201654,3.0
3.718533204139093,0.14892461994755202,-0.668411445026682,3.0
3.718949659868082,0.14864638624847792,-0.6677867614331996,3.0
3.71936611559707,0.14836841270246914,-0.6671620778397171,3.0
3.719782571326059,0.14809069930951857,-0.6665373942462338,3.0
3.7201990270550476,0.14781324606962976,-0.6659127106527505,3.0
3.720615482784036,0.14753605298280092,-0.665288027059268,3.0
3.7210319385130246,0.1472591200490374,-0.6646633434657856,3.0
3.7214483942420133,0.14698244726833387,-0.6640386598723023,3.0
3.7218648499710016,0.14670603464068854,-0.6634139762788198,3.0
3.7222813056999904,0.14642988216610853,-0.6627892926853365,3.0
3.7226977614289787,0.14615398984458672,-0.662164609091854,3.0
3.7231142171579674,0.14587835767612667,-0.6615399254983707,3.0
3.723530672886956,0.14560298566072838,-0.6609152419048874,3.0
3.7239471286159445,0.14532787379839185,-0.6602905583114049,3.0
3.724363584344933,0.14505302208911708,-0.6596658747179225,3.0
3.724780040073922,0.1447784305329023,-0.6590411911244392,3.0
3.7251964958029102,0.14450409912975104,-0.6584165075309567,3.0
3.725612951531899,0.14423002787965977,-0.6577918239374734,3.0
3.7260294072608877,0.1439562167826285,-0.6571671403439909,3.0
3.726445862989876,0.14368266583866074,-0.6565424567505085,3.0
3.7268623187188648,0.14340937504775297,-0.6559177731570252,3.0
3.7272787744478535,0.14313634440990697,-0.6552930895635418,3.0
3.727695230176842,0.1428635739251245,-0.6546684059700594,3.0
3.7281116859058305,0.14259106359340024,-0.654043722376576,3.0
3.7285281416348193,0.14231881341473596,-0.6534190387830927,3.0
3.7289445973638076,0.142046823389137,-0.6527943551896103,3.0
3.7293610530927963,0.141775093516598,-0.6521696715961278,3.0
3.729777508821785,0.141503623797119,-0.6515449880026445,3.0
3.7301939645507733,0.14123241423070176,-0.650920304409162,3.0
3.730610420279762,0.14096146481734628,-0.6502956208156787,3.0
3.731026876008751,0.14069077555705256,-0.6496709372221963,3.0
3.731443331737739,0.1404203464498206,-0.6490462536287138,3.0
3.731859787466728,0.14015017749564862,-0.6484215700352305,3.0
3.7322762431957166,0.13988026869453662,-0.6477968864417472,3.0
3.732692698924705,0.13961062004648994,-0.6471722028482647,3.0
3.7331091546536936,0.13934123155150147,-0.6465475192547814,3.0
3.733525610382682,0.13907210320957653,-0.6459228356612989,3.0
3.7339420661116707,0.1388032350207098,-0.6452981520678156,3.0
3.7343585218406594,0.1385346269849066,-0.6446734684743332,3.0
3.7347749775696477,0.13826627910216516,-0.6440487848808507,3.0
3.7351914332986365,0.1379981913724837,-0.6434241012873674,3.0
3.735607889027625,0.13773036379586223,-0.642799417693884,3.0
3.7360243447566135,0.13746279637230607,-0.6421747341004016,3.0
3.7364408004856022,0.13719548910180812,-0.6415500505069192,3.0
3.736857256214591,0.13692844198437193,-0.6409253669134358,3.0
3.7372737119435793,0.1366616550199975,-0.6403006833199534,3.0
3.737690167672568,0.13639512820868482,-0.63967599972647,3.0
3.7381066234015567,0.13612886155043213,-0.6390513161329867,3.0
3.738523079130545,0.1358628550452412,-0.6384266325395043,3.0
3.738939534859534,0.1355971086931138,-0.6378019489460209,3.0
3.7393559905885225,0.13533162249404462,-0.6371772653525385,3.0
3.739772446317511,0.1350663964480372,-0.636552581759056,3.0
3.7401889020464996,0.1348014305550933,-0.6359278981655727,3.0
3.7406053577754883,0.13453672481520762,-0.6353032145720894,3.0
3.7410218135044766,0.13427227922838547,-0.6346785309786069,3.0
3.7414382692334653,0.13400809379462508,-0.6340538473851245,3.0
3.741854724962454,0.13374416851392468,-0.6334291637916412,3.0
3.7422711806914424,0.13348050338628603,-0.6328044801981587,3.0
3.742687636420431,0.13321709841170737,-0.6321797966046754,3.0
3.74310409214942,0.13295395359019224,-0.631555113011192,3.0
3.743520547878408,0.13269106892173888,-0.6309304294177096,3.0
3.743937003607397,0.13242844440634371,-0.6303057458242263,3.0
3.7443534593363856,0.13216608004401031,-0.6296810622307438,3.0
3.744769915065374,0.13190397583474045,-0.6290563786372614,3.0
3.7451863707943627,0.13164213177853057,-0.628431695043778,3.0
3.745602826523351,0.13138054787538245,-0.6278070114502956,3.0
3.7460192822523397,0.1311192241252943,-0.6271823278568123,3.0
3.7464357379813285,0.1308581605282697,-0.6265576442633298,3.0
3.7468521937103167,0.13059735708430686,-0.6259329606698474,3.0
3.7472686494393055,0.13033681379340223,-0.625308277076364,3.0
3.7476851051682942,0.13007653065556113,-0.6246835934828807,3.0
3.7481015608972825,0.12981650767077824,-0.6240589098893983,3.0
3.7485180166262713,0.12955674483906066,-0.6234342262959149,3.0
3.74893447235526,0.12929724216040306,-0.6228095427024316,3.0
3.7493509280842483,0.12903799963480367,-0.6221848591089492,3.0
3.749767383813237,0.12877901726227137,-0.6215601755154667,3.0
3.750183839542226,0.12852029504279727,-0.6209354919219834,3.0
3.750600295271214,0.12826183297638138,-0.6203108083285009,3.0
3.751016751000203,0.1280036310630308,-0.6196861247350176,3.0
3.7514332067291916,0.12774568930274377,-0.6190614411415352,3.0
3.75184966245818,0.12748800769551316,-0.6184367575480527,3.0
3.7522661181871686,0.1272305862413443,-0.6178120739545694,3.0
3.7526825739161573,0.12697342494024255,-0.617187390361086,3.0
3.7530990296451456,0.12671652379219545,-0.6165627067676036,3.0
3.7535154853741344,0.1264598827972101,-0.6159380231741203,3.0
3.753931941103123,0.1262035019552883,-0.6153133395806369,3.0
3.7543483968321114,0.12594738126642824,-0.6146886559871545,3.0
3.7547648525611,0.12569152073062817,-0.614063972393672,3.0
3.755181308290089,0.12543592034788986,-0.6134392888001887,3.0
3.755597764019077,0.1251805801182133,-0.6128146052067063,3.0
3.756014219748066,0.12492550004159853,-0.6121899216132229,3.0
3.7564306754770542,0.12467068011804372,-0.6115652380197405,3.0
3.756847131206043,0.12441612034755067,-0.610940554426258,3.0
3.7572635869350317,0.12416182073011939,-0.6103158708327747,3.0
3.75768004266402,0.12390778126574986,-0.6096911872392923,3.0
3.7580964983930087,0.12365400195444032,-0.6090665036458089,3.0
3.7585129541219975,0.12340048279619253,-0.6084418200523256,3.0
3.758929409850986,0.12314722379100651,-0.6078171364588432,3.0
3.7593458655799745,0.12289422493888047,-0.6071924528653598,3.0
3.7597623213089633,0.12264148623981797,-0.6065677692718774,3.0
3.7601787770379516,0.12238900769381544,-0.6059430856783949,3.0
3.7605952327669403,0.12213678930087468,-0.6053184020849116,3.0
3.761011688495929,0.1218848310609939,-0.6046937184914283,3.0
3.7614281442249173,0.12163313297417666,-0.6040690348979458,3.0
3.761844599953906,0.12138169504041763,-0.6034443513044634,3.0
3.762261055682895,0.12113051725972213,-0.6028196677109801,3.0
3.762677511411883,0.12087959963208839,-0.6021949841174976,3.0
3.763093967140872,0.12062894215751463,-0.6015703005240143,3.0
3.7635104228698606,0.12037854483600263,-0.600945616930531,3.0
3.763926878598849,0.1201284076675524,-0.6003209333370485,3.0
3.7643433343278376,0.11987853065216214,-0.5996962497435652,3.0
3.7647597900568264,0.11962891378983542,-0.5990715661500827,3.0
3.7651762457858147,0.11937955708056869,-0.5984468825566003,3.0
3.7655927015148034,0.11913046052436371,-0.597822198963117,3.0
3.766009157243792,0.11888162412121872,-0.5971975153696336,3.0
3.7664256129727804,0.11863304787113726,-0.5965728317761512,3.0
3.766842068701769,0.11838473177411402,-0.5959481481826687,3.0
3.7672585244307575,0.11813667583015608,-0.5953234645891863,3.0
3.7676749801597462,0.11788888003925635,-0.594698780995703,3.0
3.768091435888735,0.11764134440141838,-0.5940740974022196,3.0
3.7685078916177233,0.11739406891664217,-0.5934494138087372,3.0
3.768924347346712,0.11714705358492772,-0.5928247302152538,3.0
3.7693408030757007,0.11690029840627325,-0.5922000466217705,3.0
3.769757258804689,0.11665380338068232,-0.5915753630282881,3.0
3.7701737145336778,0.11640756850815137,-0.5909506794348056,3.0
3.7705901702626665,0.11616159378868218,-0.5903259958413223,3.0
3.771006625991655,0.11591587922227298,-0.5897013122478398,3.0
3.7714230817206436,0.11567042480892553,-0.5890766286543565,3.0
3.7718395374496323,0.11542523054863985,-0.5884519450608741,3.0
3.7722559931786206,0.11518029644141592,-0.5878272614673916,3.0
3.7726724489076093,0.11493562248725198,-0.5872025778739083,3.0
3.773088904636598,0.11469120868615157,-0.586577894280425,3.0
3.7735053603655864,0.11444705503811115,-0.5859532106869425,3.0
3.773921816094575,0.11420316154313248,-0.5853285270934592,3.0
3.774338271823564,0.11395952820121202,-0.5847038434999758,3.0
3.774754727552552,0.11371615501235688,-0.5840791599064934,3.0
3.775171183281541,0.11347304197656172,-0.583454476313011,3.0
3.7755876390105296,0.11323018909382832,-0.5828297927195276,3.0
3.776004094739518,0.1129875963641549,-0.5822051091260452,3.0
3.7764205504685067,0.11274526378754324,-0.5815804255325618,3.0
3.7768370061974954,0.11250319136399334,-0.5809557419390794,3.0
3.7772534619264837,0.1122613790935052,-0.580331058345597,3.0
3.7776699176554724,0.11201982697607882,-0.5797063747521136,3.0
3.7780863733844607,0.11177853501170887,-0.5790816911586312,3.0
3.7785028291134495,0.11153750320040423,-0.5784570075651478,3.0
3.778919284842438,0.11129673154216313,-0.5778323239716645,3.0
3.7793357405714265,0.11105622003697846,-0.5772076403781821,3.0
3.7797521963004153,0.1108159686848591,-0.5765829567846987,3.0
3.780168652029404,0.11057597748580328,-0.5759582731912163,3.0
3.7805851077583923,0.11033624643980033,-0.5753335895977338,3.0
3.781001563487381,0.11009677554686448,-0.5747089060042505,3.0
3.7814180192163698,0.1098575648069886,-0.5740842224107672,3.0
3.781834474945358,0.10961861422017272,-0.5734595388172847,3.0
3.782250930674347,0.10937992378642214,-0.5728348552238023,3.0
3.7826673864033356,0.10914149350572977,-0.572210171630319,3.0
3.783083842132324,0.10890332337809916,-0.5715854880368365,3.0
3.7835002978613126,0.10866541340353031,-0.5709608044433532,3.0
3.7839167535903013,0.10842776358202322,-0.5703361208498698,3.0
3.7843332093192896,0.10819037391357789,-0.5697114372563874,3.0
3.7847496650482784,0.10795324439819076,-0.5690867536629041,3.0
3.785166120777267,0.10771637503586717,-0.5684620700694216,3.0
3.7855825765062554,0.10747976582660534,-0.5678373864759392,3.0
3.785999032235244,0.1072434167704035,-0.5672127028824558,3.0
3.786415487964233,0.10700732786726341,-0.5665880192889725,3.0
3.786831943693221,0.10677149911718509,-0.5659633356954901,3.0
3.78724839942221,0.10653593052016852,-0.5653386521020076,3.0
3.7876648551511987,0.10630062207621194,-0.5647139685085243,3.0
3.788081310880187,0.10606557378531711,-0.5640892849150418,3.0
3.7884977666091757,0.10583078564748583,-0.5634646013215585,3.0
3.7889142223381644,0.10559625766271274,-0.5628399177280752,3.0
3.7893306780671527,0.10536198983100142,-0.5622152341345927,3.0
3.7897471337961415,0.10512798215235364,-0.5615905505411094,3.0
3.7901635895251298,0.10489423462676584,-0.560965866947627,3.0
3.7905800452541185,0.10466074725423802,-0.5603411833541445,3.0
3.7909965009831073,0.10442752003477196,-0.5597164997606612,3.0
3.7914129567120955,0.10419455296836766,-0.5590918161671787,3.0
3.7918294124410843,0.1039618460550269,-0.5584671325736954,3.0
3.792245868170073,0.10372939929474434,-0.557842448980213,3.0
3.7926623238990613,0.10349721268752354,-0.5572177653867305,3.0
3.79307877962805,0.10326528623336628,-0.5565930817932472,3.0
3.793495235357039,0.10303361993226723,-0.5559683981997638,3.0
3.793911691086027,0.10280221378423171,-0.5553437146062814,3.0
3.794328146815016,0.10257106778925795,-0.5547190310127981,3.0
3.7947446025440046,0.1023401819473424,-0.5540943474193147,3.0
3.795161058272993,0.10210955625849216,-0.5534696638258323,3.0
3.7955775140019816,0.10187919072270013,-0.5528449802323498,3.0
3.7959939697309704,0.10164908533996986,-0.5522202966388665,3.0
3.7964104254599587,0.10141924011030312,-0.5515956130453841,3.0
3.7968268811889474,0.10118965503369459,-0.5509709294519007,3.0
3.797243336917936,0.1009603301101496,-0.5503462458584183,3.0
3.7976597926469244,0.10073126533966459,-0.5497215622649358,3.0
3.798076248375913,0.10050246072224134,-0.5490968786714525,3.0
3.798492704104902,0.10027391625787985,-0.5484721950779692,3.0
3.79890915983389,0.10004563194658012,-0.5478475114844867,3.0
3.799325615562879,0.09981760778834037,-0.5472228278910034,3.0
3.7997420712918677,0.09958984378316238,-0.5465981442975201,3.0
3.800158527020856,0.09936233993104615,-0.5459734607040376,3.0
3.8005749827498447,0.09913509623199168,-0.5453487771105552,3.0
3.800991438478833,0.0989081126859972,-0.5447240935170727,3.0
3.8014078942078218,0.09868138929306447,-0.5440994099235894,3.0
3.8018243499368105,0.0984549260531935,-0.5434747263301061,3.0
3.802240805665799,0.0982287229663843,-0.5428500427366236,3.0
3.8026572613947875,0.09800278003263507,-0.5422253591431412,3.0
3.8030737171237763,0.09777709725194761,-0.5416006755496579,3.0
3.8034901728527646,0.0975516746243219,-0.5409759919561754,3.0
3.8039066285817533,0.09732651214975618,-0.5403513083626921,3.0
3.804323084310742,0.09710160982825222,-0.5397266247692087,3.0
3.8047395400397304,0.0968769676598118,-0.5391019411757263,3.0
3.805155995768719,0.09665258564442958,-0.538477257582243,3.0
3.805572451497708,0.09642846378210912,-0.5378525739887605,3.0
3.805988907226696,0.09620460207285397,-0.5372278903952781,3.0
3.806405362955685,0.09598100051665526,-0.5366032068017947,3.0
3.8068218186846736,0.09575765911352008,-0.5359785232083114,3.0
3.807238274413662,0.0955345778634431,-0.535353839614829,3.0
3.8076547301426507,0.09531175676643322,-0.5347291560213465,3.0
3.8080711858716394,0.09508919582247977,-0.5341044724278632,3.0
3.8084876416006277,0.09486689503158807,-0.5334797888343807,3.0
3.8089040973296164,0.09464485439376169,-0.5328551052408974,3.0
3.809320553058605,0.09442307390899352,-0.5322304216474141,3.0
3.8097370087875935,0.09420155357728532,-0.5316057380539316,3.0
3.810153464516582,0.09398029339863889,-0.5309810544604483,3.0
3.810569920245571,0.09375929337305955,-0.5303563708669659,3.0
3.8109863759745592,0.09353855350053308,-0.5297316872734834,3.0
3.811402831703548,0.09331807378107193,-0.5291070036800001,3.0
3.8118192874325363,0.09309785421467431,-0.5284823200865176,3.0
3.812235743161525,0.0928778948013349,-0.5278576364930343,3.0
3.8126521988905138,0.09265819554105548,-0.5272329528995519,3.0
3.813068654619502,0.09243875643384136,-0.5266082693060694,3.0
3.813485110348491,0.09221957747968723,-0.5259835857125861,3.0
3.8139015660774795,0.09200065867859308,-0.5253589021191027,3.0
3.814318021806468,0.0917820000305607,-0.5247342185256203,3.0
3.8147344775354566,0.09156360153559007,-0.524109534932137,3.0
3.8151509332644453,0.0913454631936812,-0.5234848513386536,3.0
3.8155673889934336,0.09112758500483231,-0.5228601677451712,3.0
3.8159838447224224,0.09090996696904696,-0.5222354841516887,3.0
3.816400300451411,0.09069260908631982,-0.5216108005582054,3.0
3.8168167561803994,0.09047551135665799,-0.520986116964723,3.0
3.817233211909388,0.09025867378005437,-0.5203614333712396,3.0
3.817649667638377,0.09004209635651073,-0.5197367497777572,3.0
3.818066123367365,0.0898257790860324,-0.5191120661842747,3.0
3.818482579096354,0.08960972196861405,-0.5184873825907914,3.0
3.8188990348253427,0.08939392500425569,-0.5178626989973081,3.0
3.819315490554331,0.08917838819296087,-0.5172380154038256,3.0
3.8197319462833197,0.08896311153472425,-0.5166133318103423,3.0
3.8201484020123084,0.08874809502955117,-0.515988648216859,3.0
3.8205648577412967,0.08853333867743807,-0.5153639646233765,3.0
3.8209813134702855,0.0883188424783885,-0.5147392810298941,3.0
3.821397769199274,0.08810460643239715,-0.5141145974364107,3.0
3.8218142249282625,0.08789063053946933,-0.5134899138429283,3.0
3.8222306806572512,0.08767691479960327,-0.512865230249445,3.0
3.82264713638624,0.08746345921279719,-0.5122405466559625,3.0
3.8230635921152283,0.08725026377905287,-0.5116158630624801,3.0
3.823480047844217,0.08703732849837031,-0.5109911794689967,3.0
3.8238965035732053,0.08682465337074774,-0.5103664958755143,3.0
3.824312959302194,0.0866122383961887,-0.509741812282031,3.0
3.824729415031183,0.08640008357468965,-0.5091171286885476,3.0
3.825145870760171,0.08618818890625057,-0.5084924450950652,3.0
3.82556232648916,0.08597655439087504,-0.5078677615015819,3.0
3.8259787822181486,0.08576518002855948,-0.5072430779080994,3.0
3.826395237947137,0.08555406581930391,-0.506618394314617,3.0
3.8268116936761256,0.08534321176311188,-0.5059937107211336,3.0
3.8272281494051144,0.08513261785998161,-0.5053690271276503,3.0
3.8276446051341027,0.08492228410991132,-0.5047443435341679,3.0
3.8280610608630914,0.08471221051290279,-0.5041196599406854,3.0
3.82847751659208,0.08450239706895424,-0.5034949763472021,3.0
3.8288939723210684,0.08429284377806923,-0.5028702927537196,3.0
3.829310428050057,0.0840835506402442,-0.5022456091602363,3.0
3.829726883779046,0.08387451765548093,-0.501620925566753,3.0
3.830143339508034,0.08366574482377764,-0.5009962419732705,3.0
3.830559795237023,0.0834572321451379,-0.5003715583797872,3.0
3.8309762509660117,0.08324897961955635,-0.49974687478630475,3.0
3.831392706695,0.08304098724704012,-0.4991221911928223,3.0
3.8318091624239887,0.0828332550275821,-0.498497507599339,3.0
3.8322256181529775,0.08262578296118583,-0.49787282400585564,3.0
3.8326420738819658,0.0824185710478531,-0.4972481404123732,3.0
3.8330585296109545,0.08221161928758036,-0.49662345681889075,3.0
3.8334749853399432,0.0820049276803676,-0.4959987732254074,3.0
3.8338914410689315,0.08179849622621838,-0.495374089631925,3.0
3.8343078967979203,0.08159232492512913,-0.49474940603844164,3.0
3.8347243525269086,0.0813864137770981,-0.4941247224449592,3.0
3.8351408082558973,0.08118076278213593,-0.49350003885147586,3.0
3.835557263984886,0.08097537194023019,-0.49287535525799253,3.0
3.8359737197138744,0.08077024125138443,-0.4922506716645101,3.0
3.836390175442863,0.08056537071560399,-0.49162598807102764,3.0
3.836806631171852,0.08036076033288353,-0.4910013044775443,3.0
3.83722308690084,0.0801564101032195,-0.49037662088406186,3.0
3.837639542629829,0.07995232002662078,-0.48975193729057853,3.0
3.8380559983588176,0.07974849010308738,-0.4891272536970961,3.0
3.838472454087806,0.07954492033260685,-0.48850257010361364,3.0
3.8388889098167946,0.07934161071519341,-0.4878778865101303,3.0
3.8393053655457834,0.07913856125084351,-0.487253202916647,3.0
3.8397218212747717,0.07893577193954826,-0.48662851932316453,3.0
3.8401382770037604,0.07873324278131832,-0.4860038357296812,3.0
3.840554732732749,0.07853097377614837,-0.48537915213619787,3.0
3.8409711884617375,0.07832896492404018,-0.4847544685427154,3.0
3.841387644190726,0.07812721622499375,-0.484129784949233,3.0
3.841804099919715,0.0779257276790073,-0.48350510135574964,3.0
3.8422205556487032,0.0777244992860826,-0.4828804177622672,3.0
3.842637011377692,0.07752353104622145,-0.48225573416878387,3.0
3.8430534671066807,0.0773228229594185,-0.4816310505753014,3.0
3.843469922835669,0.07712237502567909,-0.481006366981819,3.0
3.8438863785646578,0.07692218724499966,-0.48038168338833565,3.0
3.8443028342936465,0.076722259617382,-0.4797569997948523,3.0
3.844719290022635,0.07652259214282786,-0.47913231620136987,3.0
3.8451357457516235,0.07632318482133194,-0.47850763260788653,3.0
3.845552201480612,0.07612403765289777,-0.4778829490144041,3.0
3.8459686572096006,0.07592515063752536,-0.47725826542092076,3.0
3.8463851129385893,0.07572652377521472,-0.4766335818274383,3.0
3.8468015686675776,0.07552815706596583,-0.47600889823395587,3.0
3.8472180243965663,0.07533005050977692,-0.47538421464047254,3.0
3.847634480125555,0.07513220410664978,-0.4747595310469892,3.0
3.8480509358545434,0.0749346178565844,-0.47413484745350676,3.0
3.848467391583532,0.074737291759579,-0.4735101638600243,3.0
3.848883847312521,0.07454022581563713,-0.472885480266541,3.0
3.849300303041509,0.07434342002475525,-0.47226079667305854,3.0
3.849716758770498,0.07414687438693512,-0.4716361130795752,3.0
3.8501332144994866,0.07395058890217499,-0.47101142948609187,3.0
3.850549670228475,0.0737545635704766,-0.4703867458926094,3.0
3.8509661259574637,0.07355879839183999,-0.4697620622991261,3.0
3.8513825816864524,0.07336329336626513,-0.46913737870564365,3.0
3.8517990374154407,0.07316804849375202,-0.4685126951121612,3.0
3.8522154931444295,0.07297306377429713,-0.46788801151867787,3.0
3.852631948873418,0.07277833920790755,-0.46726332792519454,3.0
3.8530484046024065,0.07258387479457795,-0.4666386443317121,3.0
3.8534648603313952,0.07238967053430834,-0.46601396073822965,3.0
3.853881316060384,0.07219572642710048,-0.4653892771447463,3.0
3.8542977717893723,0.07200204247295439,-0.46476459355126387,3.0
3.854714227518361,0.07180861867187005,-0.46413990995778054,3.0
3.8551306832473498,0.0716154550238457,-0.4635152263642972,3.0
3.855547138976338,0.07142255152888488,-0.46289054277081476,3.0
3.855963594705327,0.07122990818698405,-0.46226585917733143,3.0
3.856380050434315,0.07103752499814497,-0.461641175583849,3.0
3.856796506163304,0.07084540196236588,-0.46101649199036654,3.0
3.8572129618922926,0.07065353907964855,-0.4603918083968832,3.0
3.857629417621281,0.07046193634999476,-0.45976712480340076,3.0
3.8580458733502696,0.07027059377339917,-0.45914244120991743,3.0
3.8584623290792583,0.07007951134986534,-0.458517757616435,3.0
3.8588787848082466,0.06988868907939505,-0.45789307402295254,3.0
3.8592952405372354,0.06969812696198296,-0.4572683904294692,3.0
3.859711696266224,0.06950782499763442,-0.4566437068359859,3.0
3.8601281519952124,0.06931778318634763,-0.45601902324250343,3.0
3.860544607724201,0.0691280015281226,-0.4553943396490201,3.0
3.86096106345319,0.06893848002295577,-0.45476965605553676,3.0
3.861377519182178,0.06874921867085249,-0.4541449724620543,3.0
3.861793974911167,0.06856021747181096,-0.4535202888685719,3.0
3.8622104306401557,0.06837147642582764,-0.45289560527508854,3.0
3.862626886369144,0.06818299553290963,-0.4522709216816061,3.0
3.8630433420981327,0.06799477479304983,-0.45164623808812276,3.0
3.8634597978271215,0.06780681420625356,-0.4510215544946403,3.0
3.8638762535561098,0.06761911377251728,-0.4503968709011579,3.0
3.8642927092850985,0.06743167349184276,-0.44977218730767454,3.0
3.8647091650140872,0.06724449336423,-0.4491475037141912,3.0
3.8651256207430755,0.06705757338967366,-0.44852282012070877,3.0
3.8655420764720643,0.0668709135681862,-0.44789813652722543,3.0
3.865958532201053,0.06668451389975694,-0.4472734529337421,3.0
3.8663749879300413,0.06649837438438588,-0.44664876934025965,3.0
3.86679144365903,0.06631249502208192,-0.4460240857467772,3.0
3.867207899388019,0.06612687581283616,-0.4453994021532939,3.0
3.867624355117007,0.06594151675664861,-0.44477471855981143,3.0
3.868040810845996,0.06575641785352637,-0.4441500349663281,3.0
3.868457266574984,0.0655715791034659,-0.44352535137284566,3.0
3.868873722303973,0.06538700050646362,-0.4429006677793632,3.0
3.8692901780329616,0.06520268206252489,-0.4422759841858799,3.0
3.86970663376195,0.06501862377164791,-0.44165130059239743,3.0
3.8701230894909386,0.0648348256338327,-0.4410266169989141,3.0
3.8705395452199274,0.06465128764907568,-0.44040193340543077,3.0
3.8709560009489157,0.06446800981738399,-0.4397772498119483,3.0
3.8713724566779044,0.0642849921387505,-0.439152566218465,3.0
3.871788912406893,0.06410223461317877,-0.43852788262498255,3.0
3.8722053681358815,0.06391973724067057,-0.4379031990315001,3.0
3.87262182386487,0.06373750002122236,-0.43727851543801677,3.0
3.873038279593859,0.06355552295483413,-0.43665383184453344,3.0
3.8734547353228472,0.06337380604150944,-0.436029148251051,3.0
3.873871191051836,0.06319234928124473,-0.43540446465756855,3.0
3.8742876467808247,0.06301115267404178,-0.4347797810640852,3.0
3.874704102509813,0.06283021621990059,-0.43415509747060277,3.0
3.8751205582388017,0.06264953991881939,-0.43353041387711944,3.0
3.8755370139677905,0.06246912377079994,-0.4329057302836361,3.0
3.875953469696779,0.06228896777584225,-0.43228104669015366,3.0
3.8763699254257675,0.062109071933946325,-0.4316563630966703,3.0
3.8767863811547563,0.06192943624511038,-0.4310316795031879,3.0
3.8772028368837446,0.061750060709336196,-0.43040699590970544,3.0
3.8776192926127333,0.06157094532662377,-0.4297823123162221,3.0
3.878035748341722,0.06139209009697133,-0.42915762872273877,3.0
3.8784522040707103,0.061213495020382425,-0.4285329451292563,3.0
3.878868659799699,0.0610351600968535,-0.4279082615357739,3.0
3.8792851155286874,0.06085708532638634,-0.42728357794229144,3.0
3.879701571257676,0.06067927070898094,-0.4266588943488081,3.0
3.880118026986665,0.06050171624463552,-0.42603421075532477,3.0
3.880534482715653,0.06032442193335186,-0.4254095271618423,3.0
3.880950938444642,0.06014738777512996,-0.424784843568359,3.0
3.8813673941736306,0.05997061376996804,-0.42416015997487566,3.0
3.881783849902619,0.05979409991786966,-0.4235354763813932,3.0
3.8822003056316077,0.05961784621883126,-0.42291079278791077,3.0
3.8826167613605964,0.059441852672852846,-0.42228610919442744,3.0
3.8830332170895847,0.05926611927993797,-0.421661425600945,3.0
3.8834496728185735,0.05909064604008485,-0.42103674200746166,3.0
3.883866128547562,0.05891543295328994,-0.4204120584139792,3.0
3.8842825842765505,0.05874048001956034,-0.4197873748204968,3.0
3.8846990400055392,0.058565787238888944,-0.41916269122701344,3.0
3.885115495734528,0.05839135461127931,-0.4185380076335301,3.0
3.8855319514635163,0.05821718213673144,-0.41791332404004766,3.0
3.885948407192505,0.058043269815245324,-0.41728864044656433,3.0
3.8863648629214937,0.05786961764682097,-0.416663956853081,3.0
3.886781318650482,0.0576962256314566,-0.41603927325959855,3.0
3.887197774379471,0.05752309376915399,-0.4154145896661161,3.0
3.8876142301084595,0.057350222059913136,-0.4147899060726328,3.0
3.888030685837448,0.057177610503734044,-0.41416522247915033,3.0
3.8884471415664366,0.057005259100614936,-0.413540538885667,3.0
3.8888635972954253,0.05683316785055759,-0.41291585529218455,3.0
3.8892800530244136,0.056661336753562,-0.4122911716987021,3.0
3.8896965087534023,0.05648976580962817,-0.4116664881052188,3.0
3.8901129644823906,0.05631845501875432,-0.41104180451173633,3.0
3.8905294202113794,0.056147404380942234,-0.410417120918253,3.0
3.890945875940368,0.05597661389619013,-0.40979243732476966,3.0
3.8913623316693564,0.05580608356450156,-0.4091677537312872,3.0
3.891778787398345,0.05563581338587298,-0.4085430701378039,3.0
3.892195243127334,0.055465803360306154,-0.40791838654432144,3.0
3.892611698856322,0.055296053487802865,-0.407293702950839,3.0
3.893028154585311,0.05512656376835601,-0.40666901935735567,3.0
3.8934446103142997,0.05495733420197446,-0.40604433576387233,3.0
3.893861066043288,0.054788364788649346,-0.4054196521703899,3.0
3.8942775217722767,0.054619655528393096,-0.40479496857690744,3.0
3.8946939775012654,0.05445120642119328,-0.4041702849834241,3.0
3.8951104332302537,0.054283017467051664,-0.40354560138994167,3.0
3.8955268889592425,0.054115088665975364,-0.40292091779645833,3.0
3.8959433446882312,0.053947420017964376,-0.402296234202975,3.0
3.8963598004172195,0.05378001152300804,-0.40167155060949256,3.0
3.8967762561462083,0.053612863181115245,-0.4010468670160092,3.0
3.897192711875197,0.05344597499228776,-0.4004221834225268,3.0
3.8976091676041853,0.05327934695651493,-0.39979749982904433,3.0
3.898025623333174,0.05311297907380563,-0.399172816235561,3.0
3.898442079062163,0.0529468713441581,-0.39854813264207767,3.0
3.898858534791151,0.05278102376757232,-0.3979234490485952,3.0
3.89927499052014,0.052615436344048305,-0.3972987654551128,3.0
3.8996914462491286,0.05245010907358427,-0.39667408186162945,3.0
3.900107901978117,0.052285041956183775,-0.396049398268147,3.0
3.9005243577071056,0.052120234991841485,-0.39542471467466367,3.0
3.9009408134360943,0.05195568818056451,-0.39480003108118034,3.0
3.9013572691650826,0.05179140152234574,-0.3941753474876979,3.0
3.9017737248940714,0.051627375017188726,-0.39355066389421456,3.0
3.9021901806230597,0.051463608665093474,-0.3929259803007321,3.0
3.9026066363520484,0.05130010246605998,-0.39230129670724967,3.0
3.903023092081037,0.05113685642008825,-0.39167661311376634,3.0
3.9034395478100254,0.0509738705271765,-0.3910519295202839,3.0
3.903856003539014,0.05081114478732651,-0.39042724592680056,3.0
3.904272459268003,0.050648679200536506,-0.3898025623333181,3.0
3.9046889149969912,0.050486473766810036,-0.38917787873983567,3.0
3.90510537072598,0.05032452848614355,-0.38855319514635234,3.0
3.9055218264549687,0.05016284335853882,-0.387928511552869,3.0
3.905938282183957,0.05000141838399408,-0.38730382795938656,3.0
3.9063547379129457,0.04984025356251287,-0.3866791443659032,3.0
3.9067711936419345,0.049679348894091646,-0.3860544607724199,3.0
3.9071876493709228,0.04951870437873396,-0.38542977717893745,3.0
3.9076041050999115,0.049358320016434476,-0.384805093585455,3.0
3.9080205608289003,0.049198195807196754,-0.38418040999197167,3.0
3.9084370165578886,0.04903833175102257,-0.3835557263984892,3.0
3.9088534722868773,0.048878727847908365,-0.3829310428050059,3.0
3.909269928015866,0.048719384097854146,-0.38230635921152345,3.0
3.9096863837448543,0.04856030050086346,-0.381681675618041,3.0
3.910102839473843,0.04840147705693276,-0.3810569920245577,3.0
3.910519295202832,0.048242913766062046,-0.38043230843107434,3.0
3.91093575093182,0.04808461062825664,-0.3798076248375919,3.0
3.911352206660809,0.04792656764350944,-0.37918294124410856,3.0
3.9117686623897976,0.047768784811824005,-0.37855825765062523,3.0
3.912185118118786,0.04761126213320033,-0.3779335740571428,3.0
3.9126015738477746,0.04745399960763841,-0.37730889046366034,3.0
3.913018029576763,0.04729699723513647,-0.3766842068701779,3.0
3.9134344853057517,0.0471402550156963,-0.37605952327669456,3.0
3.9138509410347404,0.046983772949316105,-0.37543483968321123,3.0
3.9142673967637287,0.046827551036001225,-0.3748101560897288,3.0
3.9146838524927174,0.04667158927574455,-0.37418547249624634,3.0
3.915100308221706,0.04651588766854964,-0.373560788902763,3.0
3.9155167639506945,0.046360446214416484,-0.37293610530928056,3.0
3.915933219679683,0.04620526491334509,-0.37231142171579723,3.0
3.916349675408672,0.04605034376533368,-0.3716867381223139,3.0
3.9167661311376603,0.04589568277038403,-0.37106205452883145,3.0
3.917182586866649,0.045741281928496136,-0.3704373709353481,3.0
3.9175990425956377,0.045587141239670004,-0.3698126873418657,3.0
3.918015498324626,0.045433260703903855,-0.36918800374838323,3.0
3.9184319540536148,0.045279640321199466,-0.3685633201548999,3.0
3.9188484097826035,0.045126280091556836,-0.36793863656141657,3.0
3.919264865511592,0.044973180014975966,-0.3673139529679341,3.0
3.9196813212405806,0.04482034009145508,-0.3666892693744517,3.0
3.9200977769695693,0.04466776032099595,-0.36606458578096834,3.0
3.9205142326985576,0.044515440703598586,-0.3654399021874859,3.0
3.9209306884275463,0.0443633812392612,-0.36481521859400257,3.0
3.921347144156535,0.04421158192798735,-0.36419053500051923,3.0
3.9217635998855234,0.04406004276977349,-0.3635658514070368,3.0
3.922180055614512,0.043908763764621384,-0.36294116781355346,3.0
3.922596511343501,0.04375774491252926,-0.362316484220071,3.0
3.923012967072489,0.043606986213500676,-0.36169180062658857,3.0
3.923429422801478,0.04345648766753207,-0.36106711703310523,3.0
3.923845878530466,0.04330624927462168,-0.3604424334396228,3.0
3.924262334259455,0.04315627103477482,-0.35981774984613946,3.0
3.9246787899884437,0.04300655294799505,-0.359193066252657,3.0
3.925095245717432,0.042857095014268154,-0.35856838265917457,3.0
3.9255117014464207,0.04270789723360657,-0.35794369906569123,3.0
3.9259281571754094,0.042558959606004976,-0.3573190154722079,3.0
3.9263446129043977,0.042410282131466914,-0.35669433187872546,3.0
3.9267610686333865,0.042261864809988836,-0.3560696482852421,3.0
3.927177524362375,0.04211370764157074,-0.3554449646917588,3.0
3.9275939800913635,0.04196581062621796,-0.35482028109827635,3.0
3.9280104358203523,0.04181817376392161,-0.3541955975047939,3.0
3.928426891549341,0.04167079705468879,-0.35357091391131057,3.0
3.9288433472783293,0.041523680498517734,-0.3529462303178281,3.0
3.929259803007318,0.04137682409540844,-0.3523215467243448,3.0
3.9296762587363068,0.041230227845359124,-0.35169686313086235,3.0
3.930092714465295,0.04108389174837335,-0.3510721795373799,3.0
3.930509170194284,0.040937815804445776,-0.35044749594389657,3.0
3.9309256259232725,0.040792000013579965,-0.34982281235041324,3.0
3.931342081652261,0.04064644437577769,-0.3491981287569308,3.0
3.9317585373812496,0.0405011488910354,-0.34857344516344746,3.0
3.9321749931102383,0.04035611355935309,-0.3479487615699641,3.0
3.9325914488392266,0.04021133838073432,-0.3473240779764817,3.0
3.9330079045682154,0.04006682335517553,-0.34669939438299924,3.0
3.933424360297204,0.0399225684826785,-0.3460747107895159,3.0
3.9338408160261924,0.03977857376324323,-0.34545002719603346,3.0
3.934257271755181,0.03963483919686972,-0.3448253436025501,3.0
3.9346737274841694,0.03949136478355619,-0.3442006600090677,3.0
3.935090183213158,0.039348150523304426,-0.34357597641558524,3.0
3.935506638942147,0.03920519641611442,-0.3429512928221019,3.0
3.935923094671135,0.03906250246198617,-0.34232660922861946,3.0
3.936339550400124,0.038920068660917906,-0.34170192563513613,3.0
3.9367560061291127,0.038777895012909624,-0.3410772420416528,3.0
3.937172461858101,0.038635981517966655,-0.34045255844817035,3.0
3.9375889175870897,0.03849432817608189,-0.339827874854687,3.0
3.9380053733160785,0.03835293498725889,-0.3392031912612046,3.0
3.9384218290450668,0.038211801951499424,-0.33857850766772213,3.0
3.9388382847740555,0.038070929068798165,-0.3379538240742388,3.0
3.9392547405030442,0.037930316339158665,-0.33732914048075546,3.0
3.9396711962320325,0.0377899637625827,-0.336704456887273,3.0
3.9400876519610213,0.03764987133906672,-0.3360797732937906,3.0
3.94050410769001,0.03751003906861072,-0.33545508970030724,3.0
3.9409205634189983,0.03737046695121826,-0.3348304061068248,3.0
3.941337019147987,0.037231154986885784,-0.33420572251334146,3.0
3.941753474876976,0.037092103175615065,-0.33358103891985813,3.0
3.942169930605964,0.03695331151740611,-0.3329563553263757,3.0
3.942586386334953,0.03681478001225891,-0.33233167173289235,3.0
3.9430028420639416,0.036676508660169915,-0.3317069881394099,3.0
3.94341929779293,0.036538497461146235,-0.33108230454592746,3.0
3.9438357535219186,0.03640074641518076,-0.33045762095244413,3.0
3.9442522092509074,0.03626325552227705,-0.3298329373589608,3.0
3.9446686649798957,0.03612602478243687,-0.32920825376547835,3.0
3.9450851207088844,0.03598905419565668,-0.3285835701719959,3.0
3.945501576437873,0.03585234376193647,-0.3279588865785126,3.0
3.9459180321668614,0.03571589348127979,-0.32733420298503013,3.0
3.94633448789585,0.0355797033536831,-0.3267095193915468,3.0
3.9467509436248385,0.03544377337914817,-0.32608483579806435,3.0
3.947167399353827,0.035308103557675,-0.325460152204581,3.0
3.947583855082816,0.03517269388926181,-0.3248354686110977,3.0
3.9480003108118042,0.035037544373912155,-0.32421078501761524,3.0
3.948416766540793,0.034902655011622485,-0.3235861014241328,3.0
3.9488332222697817,0.0347680258023928,-0.32296141783064947,3.0
3.94924967799877,0.03463365674622665,-0.322336734237167,3.0
3.9496661337277588,0.03449954784312048,-0.3217120506436837,3.0
3.9500825894567475,0.0343656990930743,-0.32108736705020124,3.0
3.950499045185736,0.034232110496093426,-0.3204626834567188,3.0
3.9509155009147245,0.03409878205217076,-0.31983799986323547,3.0
3.9513319566437133,0.03396571376130986,-0.31921331626975213,3.0
3.9517484123727016,0.03383290562350716,-0.3185886326762697,3.0
3.9521648681016903,0.033700357638773326,-0.31796394908278636,3.0
3.952581323830679,0.033568069807095924,-0.317339265489303,3.0
3.9529977795596674,0.033436042128478505,-0.3167145818958206,3.0
3.953414235288656,0.033304274602928174,-0.31608989830233813,3.0
3.953830691017645,0.033172767230434275,-0.3154652147088548,3.0
3.954247146746633,0.03304152001100036,-0.31484053111537236,3.0
3.954663602475622,0.03291053294462998,-0.314215847521889,3.0
3.9550800582046106,0.03277980603132313,-0.3135911639284066,3.0
3.955496513933599,0.03264933927107272,-0.31296648033492414,3.0
3.9559129696625877,0.03251913266388762,-0.3123417967414408,3.0
3.9563294253915764,0.03238918620976072,-0.31171711314795747,3.0
3.9567458811205647,0.03225949990869914,-0.311092429554475,3.0
3.9571623368495534,0.032130073760695765,-0.3104677459609917,3.0
3.9575787925785417,0.032000907765755926,-0.30984306236750925,3.0
3.9579952483075305,0.031872001923874294,-0.3092183787740259,3.0
3.958411704036519,0.0317433562350562,-0.30859369518054347,3.0
3.9588281597655075,0.03161497069929986,-0.307969011587061,3.0
3.9592446154944962,0.03148684531660528,-0.3073443279935777,3.0
3.959661071223485,0.03135898008696891,-0.30671964440009436,3.0
3.9600775269524733,0.031231375010397855,-0.3060949608066119,3.0
3.960493982681462,0.031104030086885004,-0.30547027721312947,3.0
3.9609104384104508,0.030976945316433913,-0.30484559361964614,3.0
3.961326894139439,0.030850120699046357,-0.3042209100261637,3.0
3.961743349868428,0.030723556234718785,-0.30359622643268036,3.0
3.9621598055974165,0.030597251923451196,-0.30297154283919703,3.0
3.962576261326405,0.030471207765247144,-0.3023468592457146,3.0
3.9629927170553936,0.030345423760103074,-0.30172217565223125,3.0
3.9634091727843823,0.030219899908018988,-0.3010974920587488,3.0
3.9638256285133706,0.030094636208998438,-0.30047280846526636,3.0
3.9642420842423594,0.02996963266303787,-0.29984812487178303,3.0
3.964658539971348,0.029844889270139063,-0.2992234412782997,3.0
3.9650749957003364,0.029720406030303792,-0.29859875768481725,3.0
3.965491451429325,0.029596182943526728,-0.2979740740913348,3.0
3.965907907158314,0.029472220009811423,-0.2973493904978515,3.0
3.966324362887302,0.029348517229157878,-0.29672470690436903,3.0
3.966740818616291,0.02922507460156787,-0.2961000233108857,3.0
3.9671572743452796,0.029101892127036066,-0.29547533971740236,3.0
3.967573730074268,0.028978969805566024,-0.2948506561239199,3.0
3.9679901858032567,0.02885630763715774,-0.2942259725304366,3.0
3.968406641532245,0.028733905621811218,-0.29360128893695414,3.0
3.9688230972612337,0.028611763759526454,-0.2929766053434717,3.0
3.9692395529902225,0.028489882050301674,-0.29235192174998836,3.0
3.9696560087192108,0.028368260494138653,-0.2917272381565059,3.0
3.9700724644481995,0.028246899091037392,-0.2911025545630226,3.0
3.9704889201771882,0.028125797840996114,-0.29047787096954014,3.0
3.9709053759061765,0.028004956744018372,-0.2898531873760577,3.0
3.9713218316351653,0.027884375800100614,-0.28922850378257436,3.0
3.971738287364154,0.027764055009244615,-0.28860382018909103,3.0
3.9721547430931423,0.027643994371450376,-0.2879791365956086,3.0
3.972571198822131,0.027524193886714343,-0.28735445300212525,3.0
3.97298765455112,0.027404653555041847,-0.2867297694086419,3.0
3.973404110280108,0.02728537337643111,-0.2861050858151595,3.0
3.973820566009097,0.027166353350882133,-0.28548040222167703,3.0
3.9742370217380856,0.02704759347839314,-0.2848557186281937,3.0
3.974653477467074,0.02692909375896768,-0.28423103503471125,3.0
3.9750699331960626,0.02681085419260043,-0.2836063514412279,3.0
3.9754863889250514,0.02669287477929494,-0.2829816678477455,3.0
3.9759028446540396,0.026575155519052984,-0.28235698425426303,3.0
3.9763193003830284,0.026457696411871012,-0.2817323006607797,3.0
3.976735756112017,0.0263404974577508,-0.28110761706729637,3.0
3.9771522118410054,0.02622355865669057,-0.2804829334738139,3.0
3.977568667569994,0.0261068800086921,-0.2798582498803306,3.0
3.977985123298983,0.025990461513755392,-0.27923356628684726,3.0
3.978401579027971,0.02587430317188044,-0.2786088826933648,3.0
3.97881803475696,0.025758404983065475,-0.27798419909988237,3.0
3.9792344904859487,0.025642766947314044,-0.27735951550639903,3.0
3.979650946214937,0.025527389064622596,-0.2767348319129166,3.0
3.9800674019439257,0.02541227133499291,-0.27611014831943326,3.0
3.980483857672914,0.025297413758421428,-0.2754854647259508,3.0
3.9809003134019028,0.025182816334917035,-0.27486078113246837,3.0
3.9813167691308915,0.025068479064469074,-0.27423609753898504,3.0
3.98173322485988,0.024954401947081095,-0.2736114139455026,3.0
3.9821496805888685,0.02484058498275843,-0.27298673035201926,3.0
3.9825661363178573,0.0247270281714993,-0.2723620467585359,3.0
3.9829825920468456,0.0246137315132966,-0.2717373631650535,3.0
3.9833990477758343,0.02450069500815566,-0.27111267957157015,3.0
3.983815503504823,0.024387918656080032,-0.2704879959780877,3.0
3.9842319592338113,0.024275402457060835,-0.26986331238460526,3.0
3.9846484149628,0.024163146411105174,-0.2692386287911219,3.0
3.985064870691789,0.024051150518209496,-0.2686139451976386,3.0
3.985481326420777,0.023939414778377355,-0.26798926160415615,3.0
3.985897782149766,0.023827939191605196,-0.2673645780106737,3.0
3.9863142378787546,0.023716723757894798,-0.26673989441719037,3.0
3.986730693607743,0.023605768477244382,-0.2661152108237079,3.0
3.9871471493367316,0.023495073349657503,-0.2654905272302246,3.0
3.9875636050657204,0.023384638375130606,-0.26486584363674126,3.0
3.9879800607947087,0.02327446355366547,-0.2642411600432588,3.0
3.9883965165236974,0.023164548885262093,-0.2636164764497755,3.0
3.988812972252686,0.0230548943699187,-0.26299179285629304,3.0
3.9892294279816745,0.022945500007637065,-0.2623671092628106,3.0
3.989645883710663,0.02283636579841719,-0.26174242566932726,3.0
3.990062339439652,0.022727491742259076,-0.26111774207584393,3.0
3.9904787951686402,0.02261887783916272,-0.2604930584823615,3.0
3.990895250897629,0.02251052408912635,-0.25986837488887904,3.0
3.9913117066266173,0.022402430492151737,-0.2592436912953966,3.0
3.991728162355606,0.022294597048238884,-0.25861900770191326,3.0
3.9921446180845948,0.02218702375738424,-0.25799432410842993,3.0
3.992561073813583,0.022079710619594906,-0.2573696405149475,3.0
3.992977529542572,0.021972657634865556,-0.25674495692146415,3.0
3.9933939852715605,0.02186586480319619,-0.2561202733279808,3.0
3.993810441000549,0.021759332124590358,-0.2554955897344984,3.0
3.9942268967295376,0.02165305959904451,-0.25487090614101593,3.0
3.9946433524585263,0.021547047226560423,-0.2542462225475326,3.0
3.9950598081875146,0.021441295007138095,-0.25362153895405015,3.0
3.9954762639165033,0.021335802940777526,-0.2529968553605668,3.0
3.995892719645492,0.021230571027475165,-0.2523721717670844,3.0
3.9963091753744804,0.021125599267238115,-0.25174748817360193,3.0
3.996725631103469,0.021020887660059273,-0.2511228045801186,3.0
3.997142086832458,0.02091643620594219,-0.25049812098663526,3.0
3.997558542561446,0.020812244904888644,-0.24987343739315282,3.0
3.997974998290435,0.020708313756893304,-0.2492487537996695,3.0
3.9983914540194236,0.0206046427619615,-0.24862407020618615,3.0
3.998807909748412,0.02050123192008968,-0.2479993866127037,3.0
3.9992243654774007,0.02039808123127962,-0.24737470301922126,3.0
3.9996408212063894,0.020295190695531318,-0.24675001942573793,3.0
4.000057276935378,0.020192560312844776,-0.2461253358322555,3.0
4.000473732664366,0.02009019008322177,-0.24550065223877304,3.0
4.000890188393355,0.01998808000665342,-0.2448759686452897,3.0
4.0013066441223435,0.01988623008315038,-0.24425128505180727,3.0
4.001723099851332,0.0197846403127091,-0.24362660145832482,3.0
4.002139555580321,0.01968331069532958,-0.2430019178648406,3.0
4.002556011309309,0.01958224123100827,-0.24237723427135816,3.0
4.002972467038298,0.019481431919752268,-0.2417525506778757,3.0
4.003388922767287,0.019380882761554474,-0.2411278670843915,3.0
4.003805378496275,0.01928059375641844,-0.24050318349090904,3.0
4.004221834225263,0.019180564904344166,-0.2398784998974266,3.0
4.0046382899542525,0.01908079620533165,-0.23925381630394327,3.0
4.005054745683241,0.018981287659380897,-0.23862913271046082,3.0
4.005471201412229,0.0188820392664919,-0.23800444911697838,3.0
4.005887657141218,0.018783051026661113,-0.23737976552349505,3.0
4.006304112870207,0.018684322939895637,-0.2367550819300126,3.0
4.006720568599195,0.018585855006190144,-0.23613039833653016,3.0
4.007137024328184,0.018487647225542858,-0.23550571474304594,3.0
4.007553480057172,0.018389699597959108,-0.2348810311495635,3.0
4.007969935786161,0.018292012123433565,-0.23425634755608105,3.0
4.00838639151515,0.018194584801976887,-0.23363166396259683,3.0
4.008802847244138,0.018097417633578416,-0.23300698036911438,3.0
4.0092193029731265,0.018000510618236376,-0.23238229677563194,3.0
4.009635758702116,0.017903863755959648,-0.2317576131821486,3.0
4.010052214431104,0.017807477046746456,-0.23113292958866616,3.0
4.010468670160092,0.017711350490587918,-0.2305082459951837,3.0
4.010885125889081,0.017615484087498245,-0.22988356240170038,3.0
4.01130158161807,0.01751987783746678,-0.22925887880821794,3.0
4.011718037347058,0.01742453174049352,-0.2286341952147355,3.0
4.012134493076047,0.01732944579658735,-0.22800951162125127,3.0
4.0125509488050355,0.017234620005735835,-0.22738482802776883,3.0
4.012967404534024,0.017140054367951407,-0.22676014443428638,3.0
4.013383860263013,0.017045748883226963,-0.22613546084080216,3.0
4.013800315992001,0.016951703551560726,-0.22551077724731972,3.0
4.01421677172099,0.016857918372958025,-0.22488609365383727,3.0
4.014633227449979,0.016764393347420636,-0.22426141006035394,3.0
4.015049683178967,0.01667112847493435,-0.2236367264668715,3.0
4.015466138907955,0.016578123755518703,-0.22301204287338905,3.0
4.0158825946369445,0.01648537918916304,-0.22238735927990572,3.0
4.016299050365933,0.01639289477586381,-0.22176267568642327,3.0
4.016715506094921,0.01630067051562989,-0.22113799209294083,3.0
4.01713196182391,0.016208706408459506,-0.2205133084994566,3.0
4.017548417552899,0.016117002454342,-0.21988862490597416,3.0
4.017964873281887,0.016025558653295136,-0.21926394131249172,3.0
4.018381329010876,0.015934375005302925,-0.2186392577190075,3.0
4.018797784739864,0.015843451510376028,-0.21801457412552505,3.0
4.019214240468853,0.015752788168509113,-0.2173898905320426,3.0
4.019630696197841,0.015662384979702182,-0.21676520693856016,3.0
4.02004715192683,0.015572241943958787,-0.21614052334507683,3.0
4.0204636076558184,0.015482359061275375,-0.21551583975159438,3.0
4.020880063384807,0.015392736331655499,-0.21489115615811194,3.0
4.021296519113796,0.01530337375509383,-0.2142664725646286,3.0
4.021712974842784,0.015214271331595697,-0.21364178897114616,3.0
4.0221294305717725,0.01512542906115577,-0.21301710537766372,3.0
4.022545886300762,0.015036846943781157,-0.2123924217841795,3.0
4.02296234202975,0.01494852497946475,-0.21176773819069705,3.0
4.023378797758738,0.014860463168210103,-0.2111430545972146,3.0
4.0237952534877275,0.014772661510020768,-0.2105183710037304,3.0
4.024211709216716,0.014685120004886087,-0.20989368741024794,3.0
4.024628164945704,0.014597838652818496,-0.2092690038167655,3.0
4.025044620674693,0.01451081745380911,-0.20864432022328216,3.0
4.025461076403682,0.014424056407863262,-0.20801963662979972,3.0
4.02587753213267,0.01433755551497562,-0.20739495303631728,3.0
4.026293987861659,0.014251314775149737,-0.20677026944283394,3.0
4.026710443590647,0.014165334188389167,-0.2061455858493515,3.0
4.027126899319636,0.014079613754686804,-0.20552090225586905,3.0
4.027543355048625,0.013994153474044424,-0.20489621866238483,3.0
4.027959810777613,0.013908953346467356,-0.2042715350689024,3.0
4.028376266506601,0.013824013371950272,-0.20364685147541994,3.0
4.028792722235591,0.013739333550491395,-0.20302216788193572,3.0
4.029209177964579,0.01365491388209783,-0.20239748428845328,3.0
4.029625633693567,0.013570754366762472,-0.20177280069497083,3.0
4.030042089422556,0.013486855004488874,-0.2011481171014875,3.0
4.030458545151545,0.013403215795277035,-0.20052343350800506,3.0
4.030875000880533,0.013319836739130508,-0.1998987499145226,3.0
4.031291456609522,0.013236717836038636,-0.19927406632103928,3.0
4.0317079123385104,0.0131538590860103,-0.19864938272755683,3.0
4.032124368067499,0.0130712604890455,-0.1980246991340744,3.0
4.032540823796488,0.012988922045140683,-0.19740001554059017,3.0
4.032957279525476,0.01290684375429585,-0.19677533194710772,3.0
4.0333737352544645,0.012825025616514552,-0.19615064835362528,3.0
4.033790190983454,0.01274346763179146,-0.19552596476014106,3.0
4.034206646712442,0.012662169800133682,-0.1949012811666586,3.0
4.03462310244143,0.012581132121537664,-0.19427659757317617,3.0
4.0350395581704195,0.012500354595998076,-0.19365191397969284,3.0
4.035456013899408,0.0124198372235238,-0.1930272303862104,3.0
4.035872469628396,0.012339580004109507,-0.19240254679272795,3.0
4.036288925357385,0.012259582937755198,-0.1917778631992446,3.0
4.036705381086374,0.012179846024460872,-0.19115317960576217,3.0
4.037121836815362,0.012100369264233635,-0.19052849601227972,3.0
4.037538292544351,0.012021152657064604,-0.1899038124187955,3.0
4.037954748273339,0.011942196202955557,-0.18927912882531306,3.0
4.038371204002328,0.011863499901904717,-0.18865444523183061,3.0
4.038787659731317,0.011785063753922742,-0.1880297616383464,3.0
4.039204115460305,0.011706887758998974,-0.18740507804486395,3.0
4.039620571189293,0.011628971917135189,-0.1867803944513815,3.0
4.040037026918283,0.01155131622833494,-0.18615571085789817,3.0
4.040453482647271,0.011473920692594675,-0.18553102726441573,3.0
4.040869938376259,0.011396785309914392,-0.18490634367093328,3.0
4.0412863941052475,0.011319910080297646,-0.18428166007745084,3.0
4.041702849834237,0.01124329500374266,-0.1836569764839675,3.0
4.042119305563225,0.01116694008024588,-0.18303229289048506,3.0
4.042535761292213,0.01109084530981086,-0.18240760929700262,3.0
4.042952217021202,0.011015010692441152,-0.1817829257035184,3.0
4.043368672750191,0.010939436228129651,-0.18115824211003595,3.0
4.043785128479179,0.01086412191687991,-0.1805335585165535,3.0
4.044201584208168,0.010789067758691928,-0.17990887492306928,3.0
4.0446180399371565,0.01071427375356393,-0.17928419132958684,3.0
4.045034495666145,0.010639739901501244,-0.1786595077361044,3.0
4.045450951395134,0.010565466202494989,-0.17803482414262106,3.0
4.045867407124122,0.010491452656550493,-0.17741014054913862,3.0
4.046283862853111,0.01041769926367131,-0.17678545695565617,3.0
4.0467003185821,0.010344206023850333,-0.17616077336217284,3.0
4.047116774311088,0.010270972937091116,-0.1755360897686904,3.0
4.047533230040076,0.010198000003393659,-0.17491140617520795,3.0
4.0479496857690656,0.010125287222754409,-0.17428672258172373,3.0
4.048366141498054,0.010052834595180471,-0.17366203898824129,3.0
4.048782597227042,0.009980642120668293,-0.17303735539475884,3.0
4.049199052956031,0.009908709799214321,-0.17241267180127462,3.0
4.04961550868502,0.009837037630825662,-0.17178798820779217,3.0
4.050031964414008,0.00976562561549521,-0.17116330461430973,3.0
4.050448420142997,0.009694473753222965,-0.1705386210208264,3.0
4.050864875871985,0.009623582044019585,-0.16991393742734395,3.0
4.051281331600974,0.00955295048787086,-0.1692892538338615,3.0
4.051697787329963,0.009482579084787446,-0.16866457024037818,3.0
4.052114243058951,0.009412467834765792,-0.16803988664689573,3.0
4.0525306987879395,0.009342616737802345,-0.1674152030534133,3.0
4.052947154516929,0.009273025793902434,-0.16679051945992907,3.0
4.053363610245917,0.009203695003064283,-0.16616583586644662,3.0
4.053780065974905,0.009134624365286115,-0.16554115227296418,3.0
4.054196521703894,0.009065813880566154,-0.16491646867947996,3.0
4.054612977432883,0.008997263548911505,-0.1642917850859975,3.0
4.055029433161871,0.008928973370318616,-0.16366710149251507,3.0
4.05544588889086,0.00886094334478571,-0.16304241789903173,3.0
4.0558623446198485,0.008793173472314564,-0.1624177343055493,3.0
4.056278800348837,0.008725663752905177,-0.16179305071206684,3.0
4.056695256077826,0.008658414186553998,-0.1611683671185835,3.0
4.057111711806814,0.008591424773266354,-0.16054368352510107,3.0
4.057528167535803,0.00852469551304047,-0.15991899993161862,3.0
4.057944623264792,0.008458226405876346,-0.1592943163381344,3.0
4.05836107899378,0.008392017451773981,-0.15866963274465196,3.0
4.058777534722768,0.0083260686507316,-0.1580449491511695,3.0
4.0591939904517575,0.008260380002747425,-0.1574202655576853,3.0
4.059610446180746,0.00819495150783034,-0.15679558196420285,3.0
4.060026901909734,0.00812978316597146,-0.1561708983707204,3.0
4.060443357638723,0.008064874977174341,-0.15554621477723707,3.0
4.060859813367712,0.008000226941438981,-0.15492153118375462,3.0
4.0612762690967,0.007935839058761829,-0.15429684759027218,3.0
4.061692724825689,0.007871711329149989,-0.15367216399678885,3.0
4.062109180554677,0.007807843752599908,-0.1530474804033064,3.0
4.062525636283666,0.007744236329108034,-0.15242279680982396,3.0
4.062942092012655,0.00768088905867792,-0.15179811321633974,3.0
4.063358547741643,0.0076178019413095654,-0.1511734296228573,3.0
4.0637750034706315,0.007554974977002971,-0.15054874602937485,3.0
4.06419145919962,0.007492408165756359,-0.1499240624358924,3.0
4.064607914928609,0.00743010150757506,-0.14929937884240818,3.0
4.065024370657597,0.007368055002453744,-0.14867469524892574,3.0
4.0654408263865855,0.007306268650387082,-0.1480500116554433,3.0
4.065857282115575,0.0072447424513892855,-0.14742532806195996,3.0
4.066273737844563,0.0071834764054532485,-0.14680064446847751,3.0
4.066690193573551,0.007122470512571866,-0.14617596087499507,3.0
4.0671066493025405,0.007061724772757572,-0.14555127728151174,3.0
4.067523105031529,0.007001239186005037,-0.1449265936880293,3.0
4.067939560760517,0.006941013752308933,-0.14430191009454685,3.0
4.068356016489506,0.006881048471678142,-0.14367722650106263,3.0
4.068772472218495,0.006821343344105557,-0.14305254290758018,3.0
4.069188927947483,0.0067618983695965085,-0.14242785931409774,3.0
4.069605383676472,0.0067027135481492195,-0.14180317572061352,3.0
4.07002183940546,0.006643788879758361,-0.14117849212713107,3.0
4.070438295134449,0.006585124364436368,-0.14055380853364863,3.0
4.070854750863438,0.006526720002172581,-0.1399291249401653,3.0
4.071271206592426,0.006468575792967002,-0.13930444134668285,3.0
4.071687662321414,0.006410691736824958,-0.1386797577532004,3.0
4.072104118050404,0.006353067833748227,-0.13805507415971707,3.0
4.072520573779392,0.006295704083724374,-0.13743039056623463,3.0
4.07293702950838,0.006238600486767609,-0.13680570697275218,3.0
4.073353485237369,0.006181757042869052,-0.13618102337926796,3.0
4.073769940966358,0.006125173752035806,-0.13555633978578552,3.0
4.074186396695346,0.006068850614264321,-0.13493165619230307,3.0
4.074602852424335,0.0060127876295492655,-0.13430697259881885,3.0
4.0750193081533235,0.005956984797899523,-0.1336822890053364,3.0
4.075435763882312,0.005901442119309763,-0.13305760541185396,3.0
4.075852219611301,0.005846159593779987,-0.13243292181837063,3.0
4.076268675340289,0.005791137221313747,-0.13180823822488819,3.0
4.0766851310692775,0.00573637500190749,-0.13118355463140574,3.0
4.077101586798267,0.005681872935562993,-0.1305588710379224,3.0
4.077518042527255,0.005627631022278479,-0.12993418744443996,3.0
4.077934498256243,0.005573649262055724,-0.12930950385095752,3.0
4.0783509539852325,0.00551992765489473,-0.1286848202574733,3.0
4.078767409714221,0.0054664662007954945,-0.12806013666399085,3.0
4.079183865443209,0.005413264899759795,-0.1274354530705084,3.0
4.079600321172198,0.005360323751780527,-0.1268107694770242,3.0
4.080016776901187,0.005307642756866571,-0.12618608588354174,3.0
4.080433232630175,0.005255221915012598,-0.1255614022900593,3.0
4.080849688359164,0.005203061226220385,-0.12493671869657597,3.0
4.081266144088152,0.005151160690489931,-0.12431203510309352,3.0
4.081682599817141,0.005099520307817684,-0.12368735150961108,3.0
4.08209905554613,0.005048140078208974,-0.12306266791612774,3.0
4.082515511275118,0.0049970200016620225,-0.1224379843226453,3.0
4.082931967004106,0.004946160078175055,-0.12181330072916285,3.0
4.083348422733096,0.004895560307749847,-0.12118861713567863,3.0
4.083764878462084,0.004845220690386398,-0.12056393354219619,3.0
4.084181334191072,0.004795141226084709,-0.11993924994871374,3.0
4.084597789920061,0.004745321914841227,-0.11931456635522952,3.0
4.08501424564905,0.004695762756663058,-0.11868988276174708,3.0
4.085430701378038,0.004646463751546648,-0.11806519916826463,3.0
4.085847157107026,0.004597424899490221,-0.11744051557478219,3.0
4.0862636128360155,0.004548646200492001,-0.11681583198129886,3.0
4.086680068565004,0.004500127654557318,-0.11619114838781641,3.0
4.087096524293992,0.0044518692616843936,-0.11556646479433397,3.0
4.087512980022981,0.004403871021873229,-0.11494178120085063,3.0
4.0879294357519695,0.004356132935123824,-0.11431709760736819,3.0
4.088345891480958,0.004308655001434403,-0.11369241401388575,3.0
4.088762347209947,0.004261437220806741,-0.11306773042040152,3.0
4.089178802938935,0.004214479593239062,-0.11244304682691908,3.0
4.089595258667924,0.0041677821187349195,-0.11181836323343664,3.0
4.090011714396913,0.004121344797288984,-0.11119367963995241,3.0
4.090428170125901,0.004075167628906584,-0.11056899604646997,3.0
4.090844625854889,0.004029250613585944,-0.10994431245298752,3.0
4.091261081583879,0.003983593751325287,-0.10931962885950419,3.0
4.091677537312867,0.00393819704212639,-0.10869494526602175,3.0
4.092093993041855,0.003893060485991029,-0.1080702616725393,3.0
4.092510448770844,0.0038481840829120983,-0.10744557807905597,3.0
4.092926904499833,0.00380356783289848,-0.10682089448557353,3.0
4.093343360228821,0.0037592117359412924,-0.10619621089209108,3.0
4.09375981595781,0.00371511579205297,-0.10557152729860686,3.0
4.094176271686798,0.003671280001222854,-0.10494684370512442,3.0
4.094592727415787,0.003627704363449169,-0.10432216011164197,3.0
4.095009183144776,0.0035843888787425726,-0.10369747651815775,3.0
4.095425638873764,0.0035413335470959595,-0.1030727929246753,3.0
4.0958420946027525,0.0034985383685075533,-0.10244810933119286,3.0
4.096258550331742,0.003456003342986236,-0.10182342573770953,3.0
4.09667500606073,0.0034137284705249016,-0.10119874214422708,3.0
4.097091461789718,0.003371713751119998,-0.10057405855074464,3.0
4.0975079175187075,0.0033299591847804066,-0.0999493749572613,3.0
4.097924373247696,0.003288464771502575,-0.09932469136377886,3.0
4.098340828976684,0.003247230511281174,-0.09870000777029642,3.0
4.098757284705673,0.003206256404128638,-0.0980753241768122,3.0
4.0991737404346615,0.003165542450030756,-0.09745064058332975,3.0
4.09959019616365,0.0031250886489964103,-0.0968259569898473,3.0
4.100006651892639,0.0030848950010256004,-0.09620127339636309,3.0
4.100423107621627,0.003044961506111221,-0.09557658980288064,3.0
4.100839563350616,0.0030052881642621543,-0.0949519062093982,3.0
4.101256019079605,0.0029658749754766234,-0.09432722261591486,3.0
4.101672474808593,0.002926721939747523,-0.09370253902243242,3.0
4.102088930537581,0.0028878290570819587,-0.09307785542894997,3.0
4.102505386266571,0.002849196327478154,-0.09245317183546664,3.0
4.102921841995559,0.002810823750932556,-0.0918284882419842,3.0
4.103338297724547,0.0027727113274504944,-0.09120380464850175,3.0
4.103754753453536,0.0027348590570301923,-0.09057912105501753,3.0
4.104171209182525,0.002697266939668097,-0.08995443746153509,3.0
4.104587664911513,0.0026599349753730905,-0.08932975386805264,3.0
4.105004120640502,0.0026228631641345146,-0.08870507027456842,3.0
4.10542057636949,0.0025860515059594746,-0.08808038668108598,3.0
4.105837032098479,0.0025495000008461943,-0.08745570308760353,3.0
4.106253487827468,0.0025132086487928973,-0.0868310194941202,3.0
4.106669943556456,0.0024771774497995835,-0.08620633590063775,3.0
4.1070863992854445,0.0024414064038733585,-0.08558165230715531,3.0
4.107502855014434,0.0024058955110017877,-0.08495696871367198,3.0
4.107919310743422,0.002370644771195529,-0.08433228512018953,3.0
4.10833576647241,0.002335654184449254,-0.08370760152670709,3.0
4.108752222201399,0.002300923750762962,-0.08308291793322464,3.0
4.109168677930388,0.002266453470140206,-0.08245823433974042,3.0
4.109585133659376,0.0022322433425774335,-0.08183355074625798,3.0
4.110001589388364,0.002198293368078197,-0.08120886715277553,3.0
4.1104180451173535,0.002164603546637167,-0.08058418355929131,3.0
4.110834500846342,0.0021311738782596734,-0.07995949996580887,3.0
4.11125095657533,0.0020980043629403866,-0.07933481637232642,3.0
4.111667412304319,0.002065095000686412,-0.07871013277884309,3.0
4.112083868033308,0.0020324457914906446,-0.07808544918536064,3.0
4.112500323762296,0.0020000567353566368,-0.0774607655918782,3.0
4.112916779491285,0.0019679278322843885,-0.07683608199839487,3.0
4.113333235220273,0.0019360590822738999,-0.07621139840491242,3.0
4.113749690949262,0.0019044504853269473,-0.07558671481142998,3.0
4.114166146678251,0.0018731020414364252,-0.07496203121794576,3.0
4.114582602407239,0.0018420137506129919,-0.07433734762446331,3.0
4.1149990581362275,0.0018111856128459891,-0.07371266403098087,3.0
4.115415513865217,0.001780617628140746,-0.07308798043749665,3.0
4.115831969594205,0.0017503097965008152,-0.0724632968440142,3.0
4.116248425323193,0.001720262117917315,-0.07183861325053176,3.0
4.116664881052182,0.0016904745923973508,-0.07121392965704842,3.0
4.117081336781171,0.0016609472199373698,-0.07058924606356598,3.0
4.117497792510159,0.0016316800005444776,-0.06996456247008354,3.0
4.117914248239148,0.0016026729342062396,-0.0693398788766002,3.0
4.1183307039681365,0.0015739260209297612,-0.06871519528311776,3.0
4.118747159697125,0.0015454392607185952,-0.06809051168963531,3.0
4.119163615426114,0.001517212653565636,-0.06746582809615109,3.0
4.119580071155102,0.0014892461994744366,-0.06684114450266865,3.0
4.119996526884091,0.0014615398984449968,-0.0662164609091862,3.0
4.12041298261308,0.0014340937504755402,-0.06559177731570198,3.0
4.120829438342068,0.0014069077555696197,-0.06496709372221954,3.0
4.121245894071056,0.0013799819137236824,-0.0643424101287371,3.0
4.1216623498000455,0.0013533162249377284,-0.06371772653525376,3.0
4.122078805529034,0.0013269106892153104,-0.06309304294177132,3.0
4.122495261258022,0.001300765306554652,-0.06246835934828887,3.0
4.122911716987011,0.0012748800769522006,-0.06184367575480554,3.0
4.123328172716,0.0012492550004150615,-0.061218992161323094,3.0
4.123744628444988,0.001223890076934353,-0.06059430856784065,3.0
4.124161084173977,0.0011987853065189569,-0.05996962497435643,3.0
4.124577539902965,0.0011739406891653204,-0.05934494138087398,3.0
4.124993995631954,0.0011493562248698908,-0.05872025778739154,3.0
4.125410451360943,0.0011250319136397735,-0.05809557419390732,3.0
4.125826907089931,0.0011009677554678632,-0.05747089060042487,3.0
4.1262433628189195,0.0010771637503541598,-0.05684620700694243,3.0
4.126659818547909,0.0010536198983093215,-0.056221523413459096,3.0
4.127076274276897,0.00103033619932269,-0.05559683981997665,3.0
4.127492730005885,0.0010073126533924892,-0.054972156226494207,3.0
4.127909185734874,0.0009845492605311534,-0.054347472633010874,3.0
4.128325641463863,0.0009620460207280246,-0.05372278903952843,3.0
4.128742097192851,0.0009398029339831027,-0.053098105446045984,3.0
4.12915855292184,0.0009178200003052694,-0.052473421852561764,3.0
4.1295750086508285,0.0008960972196820904,-0.05184873825907932,3.0
4.129991464379817,0.0008746345921242238,-0.051224054665596874,3.0
4.130407920108806,0.0008534321176281168,-0.05059937107211265,3.0
4.130824375837794,0.0008324897961902167,-0.04997468747863021,3.0
4.131240831566783,0.0008118076278176289,-0.049350003885147764,3.0
4.131657287295771,0.0007913856125050245,-0.04872532029166532,3.0
4.13207374302476,0.0007712237502541797,-0.04810063669818199,3.0
4.132490198753748,0.0007513220410633181,-0.04747595310469954,3.0
4.132906654482737,0.0007316804849359926,-0.0468512695112171,3.0
4.133323110211726,0.0007122990818650976,-0.046226585917733765,3.0
4.133739565940714,0.0006931778318612913,-0.04560190232425132,3.0
4.134156021669702,0.0006743167349139156,-0.044977218730768875,3.0
4.134572477398692,0.0006557157910318523,-0.044352535137284654,3.0
4.13498893312768,0.0006373750002097722,-0.04372785154380221,3.0
4.135405388856668,0.0006192943624494518,-0.043103167950319765,3.0
4.135821844585657,0.0006014738777491146,-0.042478484356835544,3.0
4.136238300314646,0.0005839135461105371,-0.0418538007633531,3.0
4.136654756043634,0.0005666133675337193,-0.041229117169870655,3.0
4.137071211772623,0.0005495733420168847,-0.04060443357638732,3.0
4.1374876675016115,0.0005327934695618097,-0.03997974998290488,3.0
4.1379041232306,0.0005162737501702708,-0.03935506638942243,3.0
4.138320578959589,0.0005000141838369387,-0.0387303827959391,3.0
4.138737034688577,0.00048401477056536635,-0.038105699202456655,3.0
4.1391534904175655,0.0004682755103591063,-0.03748101560897421,3.0
4.139569946146555,0.00045279640320927683,-0.03685633201548999,3.0
4.139986401875543,0.00043757744912298335,-0.036231648422007545,3.0
4.140402857604531,0.0004226186480984495,-0.0356069648285251,3.0
4.1408193133335205,0.00040792000013389895,-0.03498228123504088,3.0
4.141235769062509,0.0003934815052293317,-0.034357597641558435,3.0
4.141652224791497,0.00037930316339007675,-0.03373291404807599,3.0
4.142068680520486,0.00036538497460902875,-0.03310823045459266,3.0
4.142485136249475,0.0003517269388897404,-0.03248354686111021,3.0
4.142901591978463,0.000338329056233988,-0.03185886326762777,3.0
4.143318047707452,0.00032519132663644257,-0.031234179674144436,3.0
4.14373450343644,0.0003123137501024331,-0.03060949608066199,3.0
4.144150959165429,0.0002996963266301833,-0.029984812487179546,3.0
4.144567414894418,0.0002873390562161404,-0.029360128893695325,3.0
4.144983870623406,0.00027524193886563353,-0.02873544530021288,3.0
4.145400326352394,0.0002634049745768863,-0.028110761706730436,3.0
4.145816782081384,0.0002518281633445696,-0.027486078113246215,3.0
4.146233237810372,0.00024051150518111797,-0.02686139451976377,3.0
4.14664969353936,0.00022945500007409692,-0.026236710926281326,3.0
4.147066149268349,0.00021865864803061186,-0.025612027332797993,3.0
4.147482604997338,0.00020812244904711008,-0.02498734373931555,3.0
4.147899060726326,0.0001978464031271443,-0.024362660145833104,3.0
4.148315516455315,0.00018783051026360909,-0.02373797655234977,3.0
4.1487319721843035,0.00017807477046538622,-0.023113292958867326,3.0
4.149148427913292,0.00016857918372714664,-0.022488609365384882,3.0
4.149564883642281,0.0001593437500506667,-0.02186392577190066,3.0
4.149981339371269,0.0001503684694359464,-0.021239242178418216,3.0
4.1503977951002575,0.00014165334188298573,-0.02061455858493577,3.0
4.150814250829247,0.00013319836738823199,-0.01998987499145155,3.0
4.151230706558235,0.0001250035459587906,-0.019365191397969106,3.0
4.151647162287223,0.00011706887758933249,-0.01874050780448666,3.0
4.1520636180162125,0.0001093943622780813,-0.01811582421100333,3.0
4.152480073745201,0.00010198000003214247,-0.017491140617520884,3.0
4.152896529474189,9.482579084796328e-5,-0.01686645702403844,3.0
4.153312985203177,8.793173472021465e-5,-0.016241773430555995,3.0
4.153729440932167,8.129783165777837e-5,-0.015617089837072662,3.0
4.154145896661155,7.492408165354902e-5,-0.014992406243590217,3.0
4.154562352390143,6.881048471463203e-5,-0.014367722650107773,3.0
4.154978808119132,6.295704083747466e-5,-0.013743039056623552,3.0
4.155395263848121,5.7363750014971515e-5,-0.013118355463141107,3.0
4.155811719577109,5.203061225778072e-5,-0.012493671869658662,3.0
4.156228175306098,4.695762756590227e-5,-0.011868988276174441,3.0
4.156644631035086,4.2144795928678036e-5,-0.011244304682691997,3.0
4.157061086764075,3.7592117354989796e-5,-0.010619621089209552,3.0
4.157477542493064,3.3299591848390264e-5,-0.00999493749572622,3.0
4.157893998222052,2.926721939289223e-5,-0.009370253902243775,3.0
4.1583104539510405,2.5495000004482904e-5,-0.00874557030876133,3.0
4.15872690968003,2.198293368138593e-5,-0.008120886715277997,3.0
4.159143365409018,1.873102041116681e-5,-0.007496203121795553,3.0
4.159559821138006,1.5739260206260042e-5,-0.006871519528313108,3.0
4.1599762768669954,1.3007653061336555e-5,-0.006246835934828887,3.0
4.160392732595984,1.0536198979949063e-5,-0.0056221523413464425,3.0
4.160809188324972,8.32489796032121e-6,-0.004997468747863998,3.0
4.161225644053961,6.37374999890028e-6,-0.004372785154379777,3.0
4.1616420997829495,4.682755099238989e-6,-0.0037481015608973323,3.0
4.162058555511938,3.2519132648900495e-6,-0.0031234179674148876,3.0
4.162475011240927,2.0812244887480347e-6,-0.002498734373931555,3.0
4.162891466969915,1.1706887708129443e-6,-0.0018740507804491102,3.0
4.163307922698904,5.203061199665626e-7,-0.0012493671869666656,3.0
4.163724378427893,1.300765273271054e-7,-0.0006246835934833328,3.0
4.164140834156881,-1.7763568394002505e-15,-8.881784197001252e-16,3.0


==> MoonLander/case1/results/PROPT_30_col_pts.csv <==
t,x,v,a
0.00646918073852491,9.98707571840817,-2.00887252713124,2.18428113216824e-07
0.0340104042089218,9.93104317557598,-2.05228627909522,8.69360590937882e-08
0.0832526815647962,9.82838224553964,-2.1232426520147,5.7197954996636e-08
0.153685106771415,9.67481479350296,-2.23252237556385,4.60563057778766e-08
0.244562441672022,9.46613120615917,-2.36446081794127,4.06300079102675e-08
0.354921691590612,9.19555216994619,-2.53521872488202,3.84673676678165e-08
0.483593131140557,8.85755841917108,-2.7219879919071,3.90240681017503e-08
0.629212856527487,8.44448464561124,-2.94797257658184,4.27688223254212e-08
0.79023728407365,7.95134983735474,-3.18013413213649,5.17559823590055e-08
0.964959526225189,7.37150524416804,-3.45428498890783,7.26655632018233e-08
1.15152749032031,6.70269312655292,-3.71806286018464,1.31442035860446e-07
1.34796351358198,5.94206410085946,-4.00921283310452,0.495797138856325
1.55218532797265,5.12077766036898,-3.94674096550732,2.99999992210769
1.76202813335077,4.32996025732797,-3.59115497535917,2.99999996125384
1.97526754523151,3.59617782401923,-3.29280983062454,2.99999996924913
2.18964317403031,2.92604191415226,-2.95687764192999,2.99999997631978
2.40288258591105,2.32875008789811,-2.64771717578993,2.99999998075767
2.61272539128917,1.80678232582745,-2.32448189976047,2.99999998404203
2.81694720567984,1.36292055273863,-2.02512212347385,2.99999998591499
3.01338322894151,0.994353948672868,-1.72457624932077,2.99999998669675
3.19995119303663,0.698510129883462,-1.44979390904303,2.99999998740888
3.37467343518817,0.468213806493563,-1.18329315161071,2.99999998745628
3.53569786273433,0.29706623014657,-0.945637573530084,2.99999998708844
3.68131758812126,0.17527044049617,-0.723782842690173,2.99999998614
3.80998902767121,0.094594248419464,-0.533800353034942,2.99999998570826
3.9203482775898,0.0447510287233897,-0.36560104650326,2.99999998371238
4.0112256124904,0.0178098985711126,-0.231600788910636,2.99999998030536
4.08165803769702,0.00511607835034587,-0.123978940564016,2.99999997398983
4.1309003150529,0.000933399031947026,-0.0517248080224308,2.99999995994997
4.15844153852329,-1.24537397471844e-05,-0.00923617124381185,2.99999990558229


==> MoonLander/case1/results/PROPT_30_cs.csv <==
t,h_cs,v_cs
0.00646918073852491,0.361034433493575,-0.515674352841155
0.0340104042089218,0.361034433359304,-0.525617682634397
0.0832526815647962,0.361034433241172,-0.543395839964138
0.153685106771415,0.361034433117843,-0.568824370158252
0.244562441672022,0.361034433002721,-0.601634216583722
0.354921691590612,0.361034432889606,-0.641477705008038
0.483593131140557,0.361034432784385,-0.687932524296347
0.629212856527487,0.361034432683871,-0.740506258223099
0.79023728407365,0.361034432592718,-0.798641619940781
0.964959526225189,0.361034432508877,-0.861722364279328
1.15152749032031,0.361034432435511,-0.929079822027108
1.34796351358198,0.361034432371273,-0.999999988839074
1.55218532797265,0.361034432317932,-1.07373109427693
1.76202813335077,0.361034432272744,-1.14949157096654
1.97526754523151,0.361034432235982,-1.22647833953312
2.18964317403031,0.36103443220559,-1.30387532152237
2.40288258591105,0.361034432181428,-1.38086209008997
2.61272539128917,0.361034432163543,-1.45662256678113
2.81694720567984,0.361034432149835,-1.53035367222137
3.01338322894151,0.361034432139423,-1.6012738390355
3.19995119303663,0.361034432135645,-1.66863129677826
3.37467343518817,0.361034432124095,-1.73171204110544
3.53569786273433,0.361034432108588,-1.78984740280639
3.68131758812126,0.361034432096778,-1.8424211367109
3.80998902767121,0.361034432105867,-1.88887595597508
3.9203482775898,0.361034432108739,-1.92871944437509
4.0112256124904,0.361034432104167,-1.96152929077841
4.08165803769702,0.361034432104938,-1.98695782095524
4.1309003150529,0.361034432105042,-2.00473597827501
4.15844153852329,0.36103443210112,-2.01467930807069


==> MoonLander/case1/results/PROPT_30_poly_pts.csv <==
t,x,v,a
0,10,-2,0.297110597388891
0.000416451645164517,9.99917292938899,-2.00050659415819,0.270189994089404
0.000832903290329033,9.99834509322371,-2.00102414225513,0.24449827635094
0.00124935493549355,9.99751651267804,-2.00155214028711,0.219998280316248
0.00166580658065807,9.99668720834299,-2.0020900995532,0.196653675968243
0.00208225822582258,9.99585720023848,-2.00263754631114,0.174428952368989
0.0024987098709871,9.99502650782497,-2.0031940214392,0.153289403112894
0.00291516151615162,9.99419515001497,-2.00375908010417,0.133201111991478
0.00333161316131613,9.99336314518426,-2.00433229143523,0.114130938867151
0.00374806480648065,9.99253051118294,-2.00491323820361,0.0960465057534232
0.00416451645164516,9.99169726534647,-2.00550151650813,0.0789161830990228
0.00458096809680968,9.99086342450623,-2.00609673546625,0.0627090762734154
0.0049974197419742,9.99002900500028,-2.00669851691087,0.0473950122512385
0.00541387138713871,9.98919402268358,-2.0073064950925,0.0329445264932077
0.00583032303230323,9.98835849293826,-2.00792031638693,0.0193288500210543
0.00624677467746775,9.98752243068374,-2.00853963900822,0.00651989668410187
0.00666322632263226,9.98668585038653,-2.00916413272695,-0.00550974938490168
0.00707967796779678,9.98584876606997,-2.00979347859366,-0.0167868461270448
0.0074961296129613,9.98501119132383,-2.01042736866737,-0.0273375057299341
0.00791258125812581,9.98417313931375,-2.01106550574924,-0.037187206618101
0.00832903290329033,9.98333462279038,-2.01170760312101,-0.046360805263407
0.00874548454845485,9.98249565409853,-2.01235338428844,-0.0548825478177057
0.00916193619361936,9.98165624518615,-2.01300258272958,-0.0627760815699872
0.00957838783878388,9.98081640761307,-2.01365494164768,-0.0700644662302156
0.0099948394839484,9.97997615255971,-2.01431021372882,-0.0767701850420347
0.0104112911291129,9.97913549083545,-2.01496816090414,-0.0829151557265049
0.0108277427742774,9.9782944328872,-2.01562855411656,-0.0885207412590112
0.0112441944194419,9.97745298880736,-2.01629117309198,-0.0936077604814425
0.0116606460646065,9.97661116834211,-2.01695580611485,-0.0981964985517478
0.012077097709771,9.97576898089917,-2.01762224980808,-0.10230671723292
0.0124935493549355,9.97492643555578,-2.01829030891717,-0.105957665023471
0.0129100010001,9.97408354106616,-2.01895979609854,-0.109168087131404
0.0133264526452645,9.97324030586924,-2.01963053171198,-0.111956235293691
0.013742904290429,9.9723967380959,-2.02030234361721,-0.114339877443243
0.0141593559355936,9.97155284557634,-2.02097506697431,-0.116336307225312
0.0145758075807581,9.97070863584719,-2.02164854404822,-0.117962353365283
0.0149922592259226,9.96986411615851,-2.02232262401701,-0.119234388889753
0.0154087108710871,9.96901929348071,-2.02299716278402,-0.120168340202807
0.0158251625162516,9.96817417451132,-2.02367202279372,-0.120779696019348
0.0162416141614161,9.96732876568161,-2.02434707285125,-0.121083516157355
0.0166580658065807,9.96648307316323,-2.02502218794569,-0.121094440190883
0.0170745174517452,9.96563710287445,-2.0256972490767,-0.120826695965636
0.0174909690969097,9.96479086048662,-2.02637214308491,-0.12029410797888
0.0179074207420742,9.96394435143022,-2.02704676248562,-0.119510105625505
0.0183238723872387,9.96309758090112,-2.02772100530599,-0.118487731311959
0.0187403240324032,9.96225055386632,-2.02839477492546,-0.117239648439802
0.0191567756775678,9.96140327506996,-2.02906797991967,-0.115778149260598
0.0195732273227323,9.96055574903908,-2.02974053390741,-0.114115162603831
0.0199896789678968,9.95970798008914,-2.03041235540092,-0.112262261479532
0.0204061306130613,9.95885997232963,-2.03108336765924,-0.110230670557273
0.0208225822582258,9.95801172966951,-2.03175349854468,-0.108031273523162
0.0212390339033903,9.95716325582253,-2.03242268038234,-0.105674620316476
0.0216554855485549,9.95631455431247,-2.03309084982261,-0.103170934247515
0.0220719371937194,9.95546562847826,-2.03375794770659,-0.100530118998288
0.0224883888388839,9.95461648147903,-2.03442391893443,-0.0977617655075697
0.0229048404840484,9.95376711629905,-2.03508871233649,-0.0948751587419142
0.0233212921292129,9.95291753575259,-2.03575228054733,-0.091879284354123
0.0237377437743774,9.95206774248863,-2.03641457988239,-0.0887828352307069
0.024154195419542,9.95121773899556,-2.03707557021746,-0.0855942179298353
0.0245706470647065,9.95036752760578,-2.03773521487072,-0.0823215590112487
0.024987098709871,9.94951711050011,-2.03839348048744,-0.0789727112596092
0.0254035503550355,9.94866648971223,-2.03905033692728,-0.0755552598027269
0.0258200020002,9.94781566713304,-2.03970575715402,-0.0720765281261049
0.0262364536453645,9.94696464451476,-2.04035971712787,-0.0685435839852123
0.0266529052905291,9.94611342347521,-2.04101219570021,-0.0649632452168852
0.0270693569356936,9.94526200550174,-2.04166317451062,-0.061342085451242
0.0274858085808581,9.94441039195534,-2.04231263788646,-0.0576864397254806
0.0279022602260226,9.9435585840744,-2.04296057274456,-0.0540024100009063
0.0283187118711871,9.94270658297865,-2.04360696849534,-0.0502958705845339
0.0287351635163516,9.94185438967285,-2.04425181694914,-0.0465724734565781
0.0291516151615162,9.94100200505046,-2.04489511222466,-0.0428376535051414
0.0295680668066807,9.94014942989716,-2.04553685065965,-0.0390966336693955
0.0299845184518452,9.93929666489453,-2.04617703072375,-0.0353544299925223
0.0304009700970097,9.93844371062335,-2.04681565293327,-0.031615856585685
0.0308174217421742,9.937590567567,-2.0474527197682,-0.0278855305042734
0.0312338733873387,9.9367372361148,-2.0480882355911,-0.0241678765376533
0.0316503250325033,9.93588371656526,-2.04872220656801,-0.0204671319136404
0.0320667766776678,9.93503000912915,-2.04935464059135,-0.0167873509189038
0.0324832283228323,9.93417611393266,-2.04998554720462,-0.0131324094364862
0.0328996799679968,9.93332203102042,-2.05061493752908,-0.00950600940161777
0.0333161316131613,9.93246776035848,-2.0512428241922,-0.00591168317698669
0.0337325832583258,9.93161330183716,-2.05186922125794,-0.00235279784861409
0.0341490349034904,9.93075865527392,-2.05249414415883,0.00116744055653187
0.0345654865486549,9.9299038204162,-2.05311760962971,0.00464598293006028
0.0349819381938194,9.92904879694395,-2.05373963564328,0.00807993301771244
0.0353983898389839,9.92819358447249,-2.05436024134725,0.0114665434298518
0.0358148414841484,9.92733818255494,-2.05497944700315,0.0148032117258065
0.0362312931293129,9.92648259068487,-2.05559727392681,0.0180874765709953
0.0366477447744775,9.92562680829871,-2.05621374443035,0.02131701396578
0.037064196419642,9.92477083477818,-2.05682888176577,0.0244896335449996
0.0374806480648065,9.92391466945271,-2.05744271007007,0.0276032749471553
0.037897099709971,9.92305831160165,-2.05805525431181,0.0306560042522272
0.0383135513551355,9.9222017604566,-2.05866654023924,0.0336460104871129
0.0387300030003,9.92134501520363,-2.05927659432978,0.0365716021976968
0.0391464546454645,9.92048807498533,-2.05988544374095,0.0394312040865641
0.0395629062906291,9.91963093890303,-2.0604931162627,0.042223353715389
0.0399793579357936,9.9187736060188,-2.06109964027108,0.0449466982710364
0.0403958095809581,9.91791607535738,-2.06170504468323,0.0475999913944339
0.0408122612261226,9.91705834590832,-2.06230935891373,0.0501820900712689
0.0412287128712871,9.91620041662765,-2.06291261283217,0.0526919515835938
0.0416451645164517,9.9153422864399,-2.06351483672202,0.0551286305214218
0.0420616161616162,9.91448395423986,-2.06411606124071,0.0574912758534117
0.0424780678067807,9.91362541889434,-2.06471631738094,0.0597791280557454
0.0428945194519452,9.91276667924389,-2.06531563643314,0.0619915162983277
0.0433109710971097,9.91190773410453,-2.06591404994914,0.064127855687426
0.0437274227422742,9.91104858226929,-2.0665115897069,0.0661876445638982
0.0441438743874387,9.91018922250988,-2.06710828767644,0.0681704618561599
0.0445603260326033,9.90932965357819,-2.06770417598679,0.0700759644870497
0.0449767776777678,9.90846987420783,-2.06829928689408,0.0719038848337642
0.0453932293229323,9.90760988311556,-2.0688936527506,0.0736540282400503
0.0458096809680968,9.9067496790028,-2.06948730597492,0.0753262705798389
0.0462261326132613,9.90588926055694,-2.07008027902308,0.0769205558715349
0.0466425842584258,9.90502862645272,-2.07067260436059,0.0784368939421591
0.0470590359035904,9.90416777535355,-2.0712643144356,0.0798753581405802
0.0474754875487549,9.90330670591276,-2.07185544165287,0.0812360830990596
0.0478919391939194,9.9024454167749,-2.07244601834869,0.0825192625423541
0.0483083908390839,9.9015839065769,-2.07303607676679,0.0837251471436267
0.0487248424842484,9.90072217394922,-2.07362564903495,0.0848540424264266
0.0491412941294129,9.89986021751708,-2.0742147671427,0.0859063067120075
0.0495577457745775,9.89899803590147,-2.07480346291969,0.0868823491112624
0.049974197419742,9.89813562772028,-2.07539176801495,0.0877826275605701
0.0503906490649065,9.89727299158928,-2.07597971387698,0.0886076469008394
0.050807100710071,9.89641012612316,-2.07656733173458,0.0893579569990655
0.0512235523552355,9.89554702993659,-2.07715465257852,0.0900341509117141
0.0516400040004001,9.89468370164497,-2.07774170714391,0.0906368630892491
0.0520564556455646,9.89382013986554,-2.07832852589331,0.0911667676211473
0.0524729072907291,9.89295634321818,-2.07891513900062,0.0916245765207319
0.0528893589358936,9.89209231032624,-2.07950157633559,0.0920110380491827
0.0533058105810581,9.89122803981743,-2.08008786744914,0.092326935078071
0.0537222622262226,9.89036353032457,-2.08067404155917,0.0925730834897982
0.0541387138713871,9.88949878048643,-2.08126012753724,0.0927503306152956
0.0545551655165517,9.88863378894839,-2.08184615389576,0.092859553708392
0.0549716171617162,9.88776855436326,-2.08243214877582,0.0929016584562126
0.0553880688068807,9.88690307539189,-2.08301813993567,0.0928775775250285
0.0558045204520452,9.88603735070388,-2.08360415473977,0.0927882691409546
0.0562209720972097,9.88517137897821,-2.08419022014847,0.0926347157049118
0.0566374237423742,9.88430515890392,-2.08477636270817,0.0924179224412727
0.0570538753875388,9.88343868918062,-2.08536260854213,0.0921389160796265
0.0574703270327033,9.88257196851909,-2.08594898334178,0.0917987435690938
0.0578867786778678,9.88170499564192,-2.08653551235855,0.0913984708246437
0.0583032303230323,9.88083776928392,-2.08712222039623,0.0909391815048513
0.0587196819681968,9.87997028819269,-2.08770913180382,0.090421975820572
0.0591361336133613,9.87910255112911,-2.08829627046892,0.0898479693739894
0.0595525852585259,9.87823455686777,-2.08888365981149,0.0892182920275067
0.0599690369036904,9.87736630419744,-2.08947132277821,0.0885340868019755
0.0603854885488549,9.87649779192151,-2.09005928183718,0.087796508803732
0.0608019401940194,9.8756290188584,-2.09064755897312,0.0870067241799551
0.0612183918391839,9.87475998384192,-2.09123617568299,0.0861659091018268
0.0616348434843484,9.87389068572162,-2.09182515297201,0.0852752487750233
0.062051295129513,9.8730211233632,-2.09241451135011,0.0843359364770319
0.0624677467746775,9.8721512956488,-2.09300427082874,0.0833491726208336
0.062884198419842,9.8712812014773,-2.09359445091815,0.0823161638444661
0.0633006500650065,9.87041083976471,-2.09418507062491,0.0812381221260047
0.063717101710171,9.86954020944433,-2.0947761484499,0.0801162639235074
0.0641335533553355,9.86866930946714,-2.09536770238663,0.0789518093394644
0.0645500050005001,9.86779813880185,-2.09595974991986,0.0777459813093056
0.0649664566456646,9.8669266964354,-2.09655230802462,0.0765000048135346
0.0653829082908291,9.86605498137295,-2.0971453931655,0.0752151061130393
0.0657993599359936,9.86518299263821,-2.09773902129626,0.0738925120071665
0.0662158115811581,9.8643107292736,-2.09833320785979,0.072533449114128
0.0666322632263226,9.86343819034039,-2.0989279677883,0.071139143173323
0.0670487148714872,9.86256537491892,-2.09952331550385,0.069710818369171
0.0674651665166517,9.86169228210865,-2.1001192649191,0.0682496966760447
0.0678816181618162,9.86081891102844,-2.10071582943842,0.0667569972239067
0.0682980698069807,9.85994526081651,-2.10131302195914,0.0652339356842537
0.0687145214521452,9.85907133063066,-2.10191085487317,0.0636817236759865
0.0691309730973097,9.85819711964832,-2.10250934006877,0.0621015681908131
0.0695474247424742,9.85732262706668,-2.10310848893262,0.0604946710378191
0.0699638763876388,9.85644785210265,-2.10370831235204,0.058862228306823
0.0703803280328033,9.85557279399309,-2.10430882071757,0.057205429850159
0.0707967796779678,9.85469745199468,-2.10491002392559,0.0555254587825212
0.0712132313231323,9.85382182538408,-2.10551193138126,0.0538234909985134
0.0716296829682968,9.85294591345793,-2.10611455200161,0.0521006947075564
0.0720461346134613,9.85206971553284,-2.10671789421887,0.0503582299858056
0.0724625862586259,9.85119323094545,-2.10732196598391,0.0485972483447361
0.0728790379037904,9.85031645905237,-2.1079267747699,0.0468188923160639
0.0732954895489549,9.84943939923018,-2.10853232757616,0.0450242950526702
0.0737119411941194,9.84856205087548,-2.10913863093211,0.0432145799452004
0.0741283928392839,9.84768441340476,-2.10974569090144,0.0413908602540233
0.0745448444844485,9.8468064862544,-2.11035351308637,0.039554238756226
0.074961296129613,9.84592826888067,-2.11096210263213,0.0377058074073394
0.0753777477747775,9.84504976075962,-2.11157146423151,0.035846647017483
0.075794199419942,9.84417096138703,-2.11218160212957,0.0339778269416291
0.0762106510651065,9.84329187027836,-2.11279252012846,0.0321004047836878
0.076627102710271,9.84241248696866,-2.1134042215924,0.0302154261141164
0.0770435543554355,9.84153281101244,-2.11401670945273,0.0283239242007704
0.0774600060006001,9.84065284198366,-2.11462998621308,0.0264269197527039
0.0778764576457646,9.83977257947558,-2.11524405395466,0.024525420676645
0.0782929092909291,9.8388920231007,-2.11585891434167,0.0226204218458665
0.0787093609360936,9.83801117249057,-2.11647456862672,0.020712904881181
0.0791258125812581,9.83713002729574,-2.11709101765642,0.0188038379437937
0.0795422642264226,9.83624858718561,-2.11770826187704,0.0168941755397471
0.0799587158715872,9.83536685184831,-2.11832630134019,0.0149848583356987
0.0803751675167517,9.83448482099056,-2.11894513570868,0.0130768129857782
0.0807916191619162,9.83360249433753,-2.11956476426235,0.011170951969268
0.0812080708070807,9.83271987163267,-2.120185185904,0.00926817343886494
0.0816245224522452,9.83183695263764,-2.12080639916543,0.00736936107927347
0.0820409740974097,9.83095373713208,-2.12142840221344,0.00547538397589538
0.0824574257425743,9.83007022491343,-2.12205119285596,0.00358709649337629
0.0828738773877388,9.82918641579684,-2.12267476854822,0.00170533816377769
0.0832903290329033,9.82830230961497,-2.12329912639891,-0.000169066415853967
0.0837067806780678,9.82741790621781,-2.12392426317646,-0.00203530767674764
0.0841232323232323,9.82653320547246,-2.12455017531528,-0.0038925911627177
0.0845396839683968,9.82564820726311,-2.12517685892212,-0.00574013760574292
0.0849561356135614,9.82476291149064,-2.12580430978233,-0.00757718299302901
0.0853725872587259,9.82387731807259,-2.12643252336632,-0.00940297862576351
0.0857890389038904,9.82299142694288,-2.12706149483586,-0.0112167911697755
0.0862054905490549,9.82210523805167,-2.12769121905056,-0.0130179026982993
0.0866219421942194,9.82121875136515,-2.12832169057424,-0.0148056107270456
0.0870383938393839,9.82033196686532,-2.1289529036814,-0.0165792282417802
0.0874548454845485,9.81944488454983,-2.12958485236366,-0.0183380837185986
0.087871297129713,9.81855750443172,-2.1302175303362,-0.020081521137094
0.0882877487748775,9.81766982653926,-2.13085093104425,-0.0218088999866033
0.088704200420042,9.81678185091571,-2.1314850476695,-0.0235195952657171
0.0891206520652065,9.81589357761912,-2.13211987313661,-0.0252129974752343
0.089537103710371,9.8150050067221,-2.13275540011961,-0.0268885126047435
0.0899535553555356,9.81411613831164,-2.13339162104841,-0.0285455621130028
0.0903700070007001,9.81322697248888,-2.13402852811517,-0.0301835829022925
0.0907864586458646,9.81233750936887,-2.13466611328079,-0.0318020272869132
0.0912029102910291,9.81144774908035,-2.13530436828126,-0.0334003629559911
0.0916193619361936,9.81055769176555,-2.13594328463409,-0.0349780729307587
0.0920358135813581,9.80966733757994,-2.13658285364468,-0.036534655516471
0.0924522652265227,9.80877668669205,-2.13722306641268,-0.0380696242491162
0.0928687168716872,9.80788573928317,-2.1378639138383,-0.0395825078370738
0.0932851685168517,9.80699449554725,-2.13850538662865,-0.0410728500978792
0.0937016201620162,9.80610295569048,-2.13914747530395,-0.0425402098902368
0.0941180718071807,9.80521111993126,-2.13979017020388,-0.0439841610414375
0.0945345234523452,9.80431898849983,-2.1404334614937,-0.0454042922703207
0.0949509750975098,9.80342656163811,-2.14107733917051,-0.0468002071059248
0.0953674267426743,9.80253383959945,-2.14172179306936,-0.0481715238019656
0.0957838783878388,9.80164082264839,-2.14236681286934,-0.0495178752472811
0.0962003300330033,9.80074751106046,-2.14301238809974,-0.0508389088723777
0.0966167816781678,9.7998539051219,-2.14365850814599,-0.0521342865522067
0.0970332333233323,9.7989600051295,-2.14430516225573,-0.0534036845053084
0.0974496849684969,9.79806581139028,-2.1449523395447,-0.0546467931894454
0.0978661366136614,9.7971713242213,-2.14560002900269,-0.0558633171938491
0.0982825882588259,9.79627654394947,-2.1462482194994,-0.057052975128214
0.0986990399039904,9.79538147091123,-2.14689689979022,-0.0582154995085421
0.0991154915491549,9.79448610545243,-2.14754605852205,-0.059350636639975
0.0995319431943194,9.79359044792799,-2.14819568423897,-0.060458146496716
0.099948394839484,9.79269449870173,-2.14884576538792,-0.0615378025991619
0.100364846484648,9.79179825814614,-2.14949629032434,-0.0625893918883596
0.100781298129813,9.79090172664209,-2.1501472473177,-0.0636127145978872
0.101197749774978,9.79000490457872,-2.15079862455703,-0.0646075841232803
0.101614201420142,9.78910779235307,-2.15145041015636,-0.0655738268890982
0.102030653065307,9.78821039037001,-2.15210259216012,-0.0665112822137393
0.102447104710471,9.78731269904184,-2.1527551585485,-0.0674198021721059
0.102863556355636,9.7864147187882,-2.15340809724271,-0.0682992514562175
0.1032800080008,9.78551645003579,-2.15406139611021,-0.0691495072338683
0.103696459645965,9.78461789321813,-2.15471504296988,-0.0699704590054324
0.104112911291129,9.78371904877537,-2.15536902559713,-0.0707620084588975
0.104529362936294,9.78281991715408,-2.15602333172894,-0.0715240693232307
0.104945814581458,9.781920498807,-2.15667794906883,-0.0722565672201598
0.105362266226623,9.78102079419282,-2.15733286529183,-0.0729594395144618
0.105778717871787,9.78012080377594,-2.15798806804925,-0.0736326351628399
0.106195169516952,9.77922052802636,-2.15864354497359,-0.0742761145614809
0.106611621162116,9.77831996741929,-2.15929928368317,-0.0748898493923681
0.107028072807281,9.77741912243511,-2.15995527178686,-0.0754738224684369
0.107444524452445,9.77651799355906,-2.16061149688864,-0.0760280275776467
0.10786097609761,9.77561658128101,-2.1612679465922,-0.0765524693260551
0.108277427742774,9.77471488609537,-2.16192460850534,-0.077047162979959
0.108693879387939,9.77381290850073,-2.16258147024443,-0.0775121343071869
0.109110331033103,9.77291064899974,-2.16323851943871,-0.0779474194176103
0.109526782678268,9.77200810809891,-2.16389574373461,-0.0783530646029453
0.109943234323432,9.77110528630836,-2.16455313079989,-0.0787291261759172
0.110359685968597,9.77020218414166,-2.16521066832788,-0.0790756703088527
0.110776137613761,9.76929880211561,-2.16586834404143,-0.0793927728717648
0.111192589258926,9.76839514075005,-2.16652614569702,-0.0796805192700046
0.11160904090409,9.76749120056766,-2.16718406108863,-0.0799390042815282
0.112025492549255,9.76658698209375,-2.16784207805166,-0.0801683318938582
0.112441944194419,9.76568248585608,-2.16850018446668,-0.080368615140785
0.112858395839584,9.76477771238469,-2.16915836826319,-0.080539975938876
0.113274847484748,9.76387266221168,-2.1698166174233,-0.0806825449238523
0.113691299129913,9.76296733587105,-2.1704749199853,-0.0807964612868785
0.114107750775078,9.76206173389845,-2.1711332640472,-0.080881872610833
0.114524202420242,9.76115585683114,-2.1717916377702,-0.0809389347066051
0.114940654065407,9.76024970520758,-2.17245002938205,-0.0809678114494733
0.115357105710571,9.75934327956751,-2.17310842718042,-0.0809686746156176
0.115773557355736,9.75843658045156,-2.17376681953612,-0.0809417037188129
0.1161900090009,9.75752960840123,-2.1744251948963,-0.0808870858473556
0.116606460646065,9.75662236395857,-2.17508354178759,-0.0808050155012649
0.117022912291229,9.75571484766618,-2.17574184881911,-0.0806956944298149
0.117439363936394,9.75480706006688,-2.17640010468551,-0.0805593314694302
0.117855815581558,9.75389900170365,-2.17705829816983,-0.080396142382
0.118272267226723,9.75299067311937,-2.17771641814639,-0.0802063496936478
0.118688718871887,9.75208207485678,-2.17837445358356,-0.0799901825339949
0.119105170517052,9.75117320745823,-2.17903239354648,-0.0797478764759696
0.119521622162216,9.75026407146551,-2.17969022719971,-0.0794796733761889
0.119938073807381,9.74935466741979,-2.18034794380982,-0.0791858212159556
0.120354525452545,9.74844499586137,-2.18100553274788,-0.0788665739429153
0.12077097709771,9.74753505732956,-2.18166298349194,-0.078522191313393
0.121187428742874,9.74662485236253,-2.18232028562942,-0.0781529387354638
0.121603880388039,9.7457143814972,-2.18297742885941,-0.077759087112775
0.122020332033203,9.74480364526901,-2.18363440299493,-0.0773409126891638
0.122436783678368,9.74389264421185,-2.18429119796514,-0.076898696894096
0.122853235323532,9.7429813788579,-2.18494780381744,-0.0764327261889648
0.123269686968697,9.74206984973751,-2.18560421071957,-0.0759432919142656
0.123686138613861,9.74115805737899,-2.18626040896157,-0.0754306901376951
0.124102590259026,9.74024600230856,-2.18691638895774,-0.0748952215031859
0.12451904190419,9.73933368505018,-2.18757214124851,-0.0743371910809139
0.124935493549355,9.73842110612541,-2.18822765650225,-0.0737569082183025
0.125351945194519,9.73750826605332,-2.18888292551705,-0.0731546863920482
0.125768396839684,9.73659516535032,-2.18953793922234,-0.072530843061193
0.126184848484849,9.7356818045301,-2.19019268868058,-0.0718856995212697
0.126601300130013,9.73476818410343,-2.19084716508882,-0.0712195807595362
0.127017751775178,9.73385430457808,-2.19150135978018,-0.0705328153113337
0.127434203420342,9.73294016645871,-2.19215526422532,-0.0698257351175757
0.127850655065507,9.73202577024678,-2.19280887003381,-0.0690986753834002
0.128267106710671,9.73111111644036,-2.19346216895548,-0.068351974437997
0.128683558355836,9.7301962055341,-2.19411515288169,-0.0675859735956359
0.129100010001,9.72928103801908,-2.19476781384654,-0.0668010170179066
0.129516461646165,9.72836561438274,-2.19542014402801,-0.0659974515771978
0.129932913291329,9.72744993510871,-2.19607213574908,-0.0651756267214211
0.130349364936494,9.72653400067676,-2.19672378147879,-0.0643358943400068
0.130765816581658,9.72561781156274,-2.1973750738332,-0.0634786086311781
0.131182268226823,9.7247013682384,-2.19802600557631,-0.0626041259705256
0.131598719871987,9.7237846711713,-2.19867656962101,-0.0617128047808911
0.132015171517152,9.72286772082484,-2.19932675902982,-0.0608050054035781
0.132431623162316,9.72195051765801,-2.19997656701572,-0.0598810899708977
0.132848074807481,9.72103306212539,-2.20062598694285,-0.0589414222800678
0.133264526452645,9.72011535467706,-2.20127501232718,-0.0579863676684717
0.13368097809781,9.7191973957585,-2.20192363683712,-0.0570162928902894
0.134097429742974,9.71827918581049,-2.20257185429409,-0.0560315659945146
0.134513881388139,9.71736072526911,-2.20321965867304,-0.0550325562043597
0.134930333033303,9.71644201456557,-2.2038670441029,-0.0540196337980681
0.135346784678468,9.71552305412617,-2.20451400486701,-0.0529931699911358
0.135763236323632,9.71460384437222,-2.20516053540346,-0.0519535368199477
0.136179687968797,9.71368438572004,-2.20580663030544,-0.0509011070268491
0.136596139613961,9.71276467858075,-2.20645228432151,-0.0498362539466406
0.137012591259126,9.71184472336035,-2.20709749235578,-0.0487593513945209
0.13742904290429,9.71092452045955,-2.20774224946814,-0.0476707735554734
0.137845494549455,9.71000407027378,-2.20838655087435,-0.0465708948751002
0.138261946194619,9.70908337319309,-2.20903039194617,-0.0454600899519199
0.138678397839784,9.70816242960206,-2.20967376821136,-0.044338733431119
0.139094849484948,9.70724123987983,-2.21031667535367,-0.0432071998997756
0.139511301130113,9.70631980439997,-2.21095910921286,-0.0420658637835443
0.139927752775278,9.70539812353047,-2.21160106578453,-0.0409150992448186
0.140344204420442,9.7044761976337,-2.21224254122007,-0.0397552800823653
0.140760656065607,9.70355402706629,-2.21288353182641,-0.0385867796324354
0.141177107710771,9.70263161217917,-2.21352403406586,-0.0374099706713529
0.141593559355936,9.70170895331747,-2.21416404455584,-0.0362252253195855
0.1420100110011,9.70078605082045,-2.21480356006857,-0.0350329149472942
0.142426462646265,9.69986290502159,-2.21544257753078,-0.0338334100813651
0.142842914291429,9.6989395162484,-2.2160810940233,-0.0326270803139211
0.143259365936594,9.69801588482247,-2.21671910678068,-0.031414294212319
0.143675817581758,9.69709201105942,-2.21735661319071,-0.0301954192306209
0.144092269226923,9.69616789526884,-2.21799361079398,-0.0289708216225516
0.144508720872087,9.69524353775428,-2.21863009728333,-0.0277408663559317
0.144925172517252,9.69431893881324,-2.21926607050332,-0.0265059170285863
0.145341624162416,9.69339409873705,-2.21990152844963,-0.0252663357857315
0.145758075807581,9.69246901781101,-2.22053646926841,-0.0240224832388308
0.146174527452745,9.6915436963142,-2.22117089125571,-0.0227747183859235
0.14659097909791,9.69061813451957,-2.22180479285668,-0.0215233985334181
0.147007430743074,9.68969233269382,-2.22243817266494,-0.02026887921935
0.147423882388239,9.68876629109748,-2.22307102942179,-0.0190115141381002
0.147840334033403,9.68784000998483,-2.22370336201541,-0.0177516550665682
0.148256785678568,9.68691348960389,-2.22433516948007,-0.0164896517917984
0.148673237323732,9.68598673019643,-2.22496645099531,-0.0152258520400535
0.149089688968897,9.68505973199799,-2.22559720588502,-0.0139606014073303
0.149506140614061,9.68413249523773,-2.22622743361656,-0.0126942432913132
0.149922592259226,9.68320502013857,-2.22685713379982,-0.0114271188247612
0.15033904390439,9.68227730691715,-2.22748630618628,-0.0101595668103204
0.150755495549555,9.68134935578371,-2.22811495066804,-0.00889192365675886
0.151171947194719,9.68042116694228,-2.22874306727674,-0.00762452331661575
0.151588398839884,9.67949274059048,-2.22937065618262,-0.00635769722526022
0.152004850485048,9.67856407691969,-2.2299977176934,-0.00509177424135186
0.152421302130213,9.67763517611491,-2.23062425225318,-0.00382708058869746
0.152837753775378,9.67670603835484,-2.2312502604414,-0.00256393979949656
0.153254205420542,9.67577666381186,-2.23187574297164,-0.00130267265896916
0.153670657065707,9.67484705265205,-2.23250070069049,-4.35971513561777e-05
0.154087108710871,9.67391720503513,-2.23312513457637,0.00121297159271138
0.154503560356036,9.67298712111458,-2.23374904573835,0.00246672134748512
0.1549200120012,9.6720568010376,-2.2343724354149,0.00371734284202048
0.155336463646365,9.67112624494503,-2.23499530497268,0.00496452980875504
0.155752915291529,9.67019545297148,-2.23561765590524,0.00620797903075143
0.156169366936694,9.66926442524533,-2.23623948983176,0.00744739038761452
0.156585818581858,9.6683331618886,-2.23686080849578,0.0086824669000907
0.157002270227023,9.66740166301724,-2.23748161376383,0.00991291477335749
0.157418721872187,9.66646992874086,-2.23810190762414,0.0111384434390135
0.157835173517352,9.66553795916291,-2.23872169218525,0.0123587655957774
0.158251625162516,9.66460575438067,-2.23934096967468,0.0135735972489049
0.158668076807681,9.66367331448525,-2.23995974243751,0.0147826577483333
0.159084528452845,9.66274063956162,-2.240578012935,0.015985669825563
0.15950098009801,9.66180772968861,-2.24119578374316,0.0171823596292854
0.159917431743174,9.66087458493898,-2.24181305755134,0.0183724567597679
0.160333883388339,9.6599412053794,-2.24242983716077,0.0195556943020038
0.160750335033503,9.65900759107056,-2.2430461254831,0.02073180885764
0.161166786678668,9.65807374206702,-2.24366192553896,0.0219005405756903
0.161583238323832,9.65713965841744,-2.24427724045641,0.0230616331820445
0.161999689968997,9.65620534016448,-2.24489207346952,0.0242148340077851
0.162416141614161,9.65527078734487,-2.24550642791682,0.0253598940163222
0.162832593259326,9.65433599998943,-2.24612030723977,0.0264965678293531
0.16324904490449,9.65340097812312,-2.24673371498129,0.0276246137516637
0.163665496549655,9.6524657217651,-2.24734665478416,0.0287437937947768
0.164081948194819,9.65153023092864,-2.24795913038949,0.0298538736994603
0.164498399839984,9.65059450562132,-2.24857114563518,0.0309546229571066
0.164914851485149,9.64965854584494,-2.24918270445434,0.0320458148299933
0.165331303130313,9.64872235159565,-2.24979381087371,0.0331272263704365
0.165747754775478,9.64778592286386,-2.25040446901209,0.0341986384388464
0.166164206420642,9.64684925963443,-2.25101468307874,0.0352598357206994
0.166580658065807,9.64591236188663,-2.2516244573718,0.0363106067424353
0.166997109710971,9.64497522959415,-2.25223379627666,0.0373507438862905
0.167413561356136,9.64403786272523,-2.25284270426439,0.0383800434040812
0.1678300130013,9.64310026124262,-2.25345118589008,0.0393983054299447
0.168246464646465,9.64216242510362,-2.25405924579124,0.0404053339920534
0.168662916291629,9.64122435426022,-2.25466688868621,0.0414009370233094
0.169079367936794,9.64028604865904,-2.25527411937248,0.0423849263710344
0.169495819581958,9.63934750824142,-2.25588094272509,0.0433571178056648
0.169912271227123,9.6384087329435,-2.25648736369498,0.0443173310284627
0.170328722872287,9.63746972269614,-2.25709338730734,0.0452653896782563
0.170745174517452,9.63653047742516,-2.25769901866002,0.046201121337222
0.171161626162616,9.63559099705117,-2.25830426292182,0.0471243575357138
0.171578077807781,9.63465128148981,-2.2589091253309,0.0480349337561604
0.171994529452945,9.63371133065169,-2.25951361119308,0.0489326894360352
0.17241098109811,9.63277114444244,-2.26011772588026,0.0498174679699134
0.172827432743274,9.63183072276287,-2.26072147482871,0.0506891167106278
0.173243884388439,9.63089006550882,-2.26132486353745,0.0515474869695331
0.173660336033603,9.62994917257143,-2.2619278975666,0.052392434015894
0.174076787678768,9.62900804383702,-2.26253058253573,0.0532238170754069
0.174493239323932,9.62806667918727,-2.26313292412221,0.0540414993278621
0.174909690969097,9.62712507849914,-2.26373492805957,0.0548453479039715
0.175326142614261,9.62618324164507,-2.26433660013585,0.0556352338813555
0.175742594259426,9.62524116849294,-2.26493794619195,0.0564110322797157
0.17615904590459,9.62429885890614,-2.26553897212001,0.0571726220552012
0.176575497549755,9.62335631274363,-2.26613968386176,0.0579198860939704
0.17699194919492,9.62241352986,-2.26674008740689,0.0586527112049786
0.177408400840084,9.6214705101055,-2.26734018879138,0.0593709881119837
0.177824852485249,9.62052725332616,-2.26793999409595,0.0600746114447974
0.178241304130413,9.61958375936376,-2.26853950944435,0.0607634797297807
0.178657755775578,9.61864002805597,-2.26913874100183,0.061437495379606
0.179074207420742,9.61769605923637,-2.26973769497341,0.0620965646822904
0.179490659065907,9.61675185273443,-2.27033637760239,0.062740597789514
0.179907110711071,9.61580740837575,-2.27093479516863,0.0633695087042356
0.180323562356236,9.61486272598192,-2.27153295398706,0.0639832152676162
0.1807400140014,9.61391780537071,-2.27213086040598,0.0645816391452608
0.181156465646565,9.61297264635613,-2.27272852080555,0.0651647058127951
0.181572917291729,9.61202724874835,-2.27332594159616,0.0657323445407786
0.181989368936894,9.61108161235393,-2.27392312921687,0.0662844883789776
0.182405820582058,9.61013573697582,-2.27452009013385,0.0668210741399977
0.182822272227223,9.60918962241331,-2.27511683083878,0.0673420423822988
0.183238723872387,9.60824326846229,-2.27571335784734,0.0678473373925922
0.183655175517552,9.60729667491515,-2.27630967769763,0.0683369071676398
0.184071627162716,9.60634984156091,-2.27690579694863,0.0688107033954644
0.184488078807881,9.60540276818527,-2.27750172217869,0.0692686814359769
0.184904530453045,9.60445545457067,-2.27809745998398,0.0697108003010409
0.18532098209821,9.60350790049637,-2.27869301697698,0.0701370226339776
0.185737433743374,9.6025601057384,-2.27928839978498,0.0705473146885246
0.186153885388539,9.60161207006982,-2.27988361504857,0.0709416463072657
0.186570337033703,9.60066379326061,-2.28047866942017,0.071319990899527
0.186986788678868,9.59971527507782,-2.28107356956251,0.0716823254187719
0.187403240324032,9.59876651528558,-2.28166832214721,0.0720286303394831
0.187819691969197,9.59781751364523,-2.28226293385328,0.0723588896335619
0.188236143614361,9.59686826991529,-2.28285741136568,0.0726730907462396
0.188652595259526,9.59591878385162,-2.28345176137389,0.0729712245715266
0.18906904690469,9.59496905520736,-2.28404599057044,0.0732532854271943
0.189485498549855,9.5940190837331,-2.28464010564955,0.0735192710293129
0.18990195019502,9.59306886917694,-2.28523411330567,0.0737691824663516
0.190318401840184,9.59211841128449,-2.28582802023211,0.0740030241728433
0.190734853485349,9.59116770979896,-2.28642183311963,0.0742208039026437
0.191151305130513,9.59021676446122,-2.28701555865509,0.0744225327017694
0.191567756775678,9.58926557500983,-2.28760920352005,0.0746082248808495
0.191984208420842,9.58831414118119,-2.28820277438945,0.0747778979871837
0.192400660066007,9.58736246270951,-2.28879627793024,0.0749315727764264
0.192817111711171,9.58641053932692,-2.28938972080008,0.0750692731839017
0.193233563356336,9.58545837076353,-2.28998310964599,0.0751910262955621
0.1936500150015,9.58450595674748,-2.29057645110307,0.0752968623186015
0.194066466646665,9.58355329700496,-2.29116975179318,0.0753868145517257
0.194482918291829,9.58260039126036,-2.2917630183237,0.0754609193551029
0.194899369936994,9.58164723923627,-2.29235625728622,0.0755192161199866
0.195315821582158,9.58069384065353,-2.29294947525528,0.0755617472380389
0.195732273227323,9.57974019523136,-2.29354267878719,0.0755885580703489
0.196148724872487,9.57878630268738,-2.29413587441871,0.075599696916164
0.196565176517652,9.57783216273763,-2.29472906866593,0.0755952149813394
0.196981628162816,9.57687777509667,-2.29532226802297,0.075575166346518
0.197398079807981,9.57592313947767,-2.29591547896085,0.075539607935049
0.197814531453145,9.57496825559241,-2.2965087079263,0.0754885994806505
0.19823098309831,9.5740131231514,-2.29710196134061,0.0754222034948343
0.198647434743474,9.57305774186388,-2.29769524559844,0.0753404852340895
0.199063886388639,9.57210211143792,-2.29828856706671,0.0752435126668474
0.199480338033803,9.57114623158047,-2.2988819320835,0.0751313564402228
0.199896789678968,9.57019010199742,-2.29947534695688,0.0750040898465526
0.200313241324132,9.56923372239364,-2.30006881796389,0.0748617887897327
0.200729692969297,9.56827709247307,-2.30066235134939,0.0747045317513635
0.201146144614461,9.56732021193875,-2.30125595332504,0.0745323997567156
0.201562596259626,9.56636308049291,-2.30184963006824,0.0743454763405187
0.20197904790479,9.56540569783699,-2.30244338772108,0.0741438475125878
0.202395499549955,9.56444806367172,-2.3030372323893,0.0739276017232916
0.20281195119512,9.56349017769721,-2.30363117014134,0.0736968298288713
0.203228402840284,9.5625320396129,-2.30422520700729,0.0734516250566164
0.203644854485449,9.56157364911775,-2.30481934897791,0.0731920829699148
0.204061306130613,9.5606150059102,-2.30541360200371,0.0729183014331706
0.204477757775778,9.55965610968829,-2.30600797199397,0.0726303805766086
0.204894209420942,9.55869696014964,-2.30660246481578,0.0723284227609704
0.205310661066107,9.55773755699162,-2.30719708629316,0.0720125325421063
0.205727112711271,9.55677789991128,-2.30779184220615,0.0716828166354777
0.206143564356436,9.55581798860549,-2.30838673828988,0.0713393838805679
0.2065600160016,9.55485782277097,-2.30898178023372,0.0709823452052204
0.206976467646765,9.5538974021043,-2.30957697368044,0.0706118135899
0.207392919291929,9.55293672630206,-2.3101723242253,0.0702279040318953
0.207809370937094,9.55197579506083,-2.3107678374153,0.0698307335094608
0.208225822582258,9.55101460807723,-2.31136351874827,0.0694204209459115
0.208642274227423,9.55005316504804,-2.31195937367216,0.0689970871736734
0.209058725872587,9.54909146567018,-2.31255540758418,0.0685608548983009
0.209475177517752,9.54812950964075,-2.31315162583006,0.0681118486624633
0.209891629162916,9.54716729665718,-2.3137480337033,0.0676501948099093
0.210308080808081,9.5462048264172,-2.31434463644439,0.0671760214494216
0.210724532453245,9.5452420986189,-2.31494143924012,0.066689458418755
0.21114098409841,9.54427911296083,-2.31553844722288,0.06619063724858
0.211557435743574,9.54331586914198,-2.31613566546991,0.0656796911264274
0.211973887388739,9.54235236686188,-2.31673309900265,0.0651567548606443
0.212390339033903,9.54138860582062,-2.31733075278606,0.0646219648443699
0.212806790679068,9.54042458571891,-2.31792863172798,0.0640754590195327
0.213223242324232,9.53946030625814,-2.31852674067851,0.0635173768408777
0.213639693969397,9.53849576714041,-2.31912508442934,0.0629478592400322
0.214056145614561,9.53753096806861,-2.31972366771316,0.0623670485896097
0.214472597259726,9.5365659087464,-2.32032249520311,0.0617750886673666
0.21488904890489,9.53560058887835,-2.32092157151213,0.0611721246204075
0.215305500550055,9.53463500816988,-2.32152090119246,0.0605583029294544
0.21572195219522,9.53366916632738,-2.32212048873505,0.0599337713731792
0.216138403840384,9.53270306305827,-2.32272033856906,0.0592986789926068
0.216554855485549,9.53173669807095,-2.32332045506129,0.058653176055596
0.216971307130713,9.53077007107498,-2.32392084251577,0.0579974140214009
0.217387758775878,9.52980318178098,-2.32452150517315,0.0573315455053205
0.217804210421042,9.5288360299008,-2.32512244721034,0.0566557242434396
0.218220662066207,9.52786861514745,-2.32572367273996,0.0559701050574696
0.218637113711371,9.52690093723523,-2.32632518580996,0.05527484381969
0.219053565356536,9.52593299587975,-2.32692699040314,0.0545700974179985
0.2194700170017,9.52496479079792,-2.32752909043679,0.0538560237210741
0.219886468646865,9.52399632170808,-2.32813148976224,0.0531327815436577
0.220302920292029,9.52302758833001,-2.32873419216448,0.0524005306119564
0.220719371937194,9.52205859038488,-2.32933720136182,0.0516594315291727
0.221135823582358,9.5210893275954,-2.32994052100549,0.0509096457411692
0.221552275227523,9.52011979968583,-2.33054415467932,0.0501513355022645
0.221968726872687,9.51915000638202,-2.33114810589942,0.0493846638411765
0.222385178517852,9.51817994741139,-2.33175237811384,0.0486097945271061
0.222801630163016,9.5172096225031,-2.33235697470228,0.047826892035974
0.223218081808181,9.51623903138792,-2.3329618989758,0.0470361215168081
0.223634533453345,9.51526817379844,-2.33356715417657,0.0462376487582939
0.22405098509851,9.51429704946889,-2.33417274347756,0.0454316401554829
0.224467436743674,9.51332565813542,-2.33477866998233,0.0446182626766685
0.224883888388839,9.51235399953596,-2.33538493672481,0.043797683830435
0.225300340034003,9.51138207341033,-2.33599154666905,0.042970071632878
0.225716791679168,9.51040987950026,-2.33659850270903,0.0421355945750027
0.226133243324332,9.50943741754941,-2.33720580766848,0.0412944215903066
0.226549694969497,9.50846468730341,-2.33781346430067,0.0404467220225455
0.226966146614661,9.50749168850991,-2.33842147528829,0.0395926655936901
0.227382598259826,9.50651842091857,-2.33902984324325,0.0387324223720732
0.227799049904991,9.50554488428114,-2.33963857070659,0.0378661627407365
0.228215501550155,9.50457107835147,-2.34024766014832,0.0369940573659724
0.22863195319532,9.50359700288556,-2.34085711396734,0.0361162771660738
0.229048404840484,9.50262265764152,-2.3414669344913,0.0352329932802844
0.229464856485649,9.5016480423797,-2.34207712397655,0.034344377037963
0.229881308130813,9.50067315686263,-2.34268768460807,0.0334505999279575
0.230297759775978,9.49969800085511,-2.34329861849937,0.0325518335681954
0.230714211421142,9.49872257412421,-2.34390992769247,0.0316482496754909
0.231130663066307,9.4977468764393,-2.34452161415788,0.030740020035577
0.231547114711471,9.49677090757208,-2.34513367979455,0.0298273164733563
0.231963566356636,9.49579466729662,-2.34574612642988,0.0289103108233838
0.2323800180018,9.49481815538935,-2.34635895581969,0.0279891749005757
0.232796469646965,9.49384137162913,-2.34697216964829,0.027064080471152
0.233212921292129,9.49286431579721,-2.34758576952842,0.0261351992238127
0.233629372937294,9.49188698767734,-2.34819975700141,0.0252027027411527
0.234045824582458,9.49090938705572,-2.3488141335371,0.0242667624713151
0.234462276227623,9.48993151372108,-2.349428900534,0.023327549699886
0.234878727872787,9.48895336746468,-2.35004405931932,0.0223852355220353
0.235295179517952,9.48797494808027,-2.35065961114904,0.0214399908149022
0.235711631163116,9.48699625536424,-2.35127555720807,0.0204919862102305
0.236128082808281,9.48601728911552,-2.35189189861026,0.0195413920672549
0.236544534453445,9.48503804913566,-2.35250863639863,0.0185883784458376
0.23696098609861,9.48405853522886,-2.35312577154541,0.0176331150798634
0.237377437743774,9.48307874720199,-2.35374330495223,0.0166757713508886
0.237793889388939,9.48209868486452,-2.35436123745026,0.0157165162620499
0.238210341034103,9.48111834802869,-2.35497956980036,0.014755518412233
0.238626792679268,9.48013773650936,-2.35559830269328,0.0137929459705032
0.239043244324432,9.4791568501242,-2.35621743674982,0.0128289666508003
0.239459695969597,9.47817568869353,-2.35683697252104,0.0118637476868986
0.239876147614761,9.47719425204053,-2.35745691048845,0.0108974558076332
0.240292599259926,9.47621253999109,-2.35807725106424,0.00993025721239587
0.240709050905091,9.47523055237388,-2.35869799459151,0.00896231754689963
0.241125502550255,9.47424828902042,-2.35931914134449,0.0079938018792156
0.24154195419542,9.473265749765,-2.35994069152879,0.00702487467608114
0.241958405840584,9.47228293444476,-2.36056264528164,0.00605569977948277
0.242374857485749,9.47129984289971,-2.3611850026722,0.00508644038351431
0.242791309130913,9.47031647497268,-2.3618077637018,0.00411725901150997
0.243207760776078,9.46933283050941,-2.36243092830421,0.00314831749345609
0.243624212421242,9.46834890935848,-2.36305449634599,0.00217977694368003
0.244040664066407,9.46736471137141,-2.36367846762672,0.00121179773881968
0.244457115711571,9.46638023640259,-2.36430284187936,0.000244539496071861
0.244873567356736,9.46539548430936,-2.36492761877058,-0.000721838948277293
0.2452900190019,9.46441045495192,-2.36555279790104,-0.00168717956003991
0.245706470647065,9.46342514819347,-2.36617837880577,-0.00265132512803194
0.246122922292229,9.46243956390015,-2.3668043609545,-0.00361411928469422
0.246539373937394,9.46145370194104,-2.36743074375203,-0.00457540652643038
0.246955825582558,9.46046756218816,-2.36805752653858,-0.00553503223365895
0.247372277227723,9.45948114451655,-2.36868470859014,-0.0064928426905809
0.247788728872887,9.45849444880415,-2.36931228911892,-0.00744868510466119
0.248205180518052,9.45750747493195,-2.36994026727366,-0.00840240762582282
0.248621632163216,9.4565202227839,-2.37056864214008,-0.00935385936535591
0.249038083808381,9.45553269224695,-2.37119741274126,-0.0103028904145379
0.249454535453545,9.45454488321108,-2.37182657803807,-0.0112493518629671
0.24987098709871,9.4535567955692,-2.37245613692954,-0.0121930958166081
0.250287438743874,9.45256842921731,-2.37308608825336,-0.0131339754155495
0.250703890389039,9.45157978405437,-2.37371643078627,-0.0140718448514727
0.251120342034203,9.45059085998235,-2.37434716324451,-0.0150065593848316
0.251536793679368,9.44960165690628,-2.37497828428425,-0.0159379753617469
0.251953245324533,9.44861217473422,-2.37560979250209,-0.0168659502306077
0.252369696969697,9.44762241337719,-2.37624168643549,-0.0177903425583869
0.252786148614861,9.44663237274928,-2.37687396456324,-0.0187110120466676
0.253202600260026,9.44564205276762,-2.37750662530594,-0.0196278195473807
0.253619051905191,9.4446514533523,-2.37813966702648,-0.0205406270782535
0.254035503550355,9.44366057442651,-2.37877308803055,-0.0214492978379717
0.25445195519552,9.44266941591645,-2.37940688656709,-0.0223536962210509
0.254868406840684,9.4416779777513,-2.38004106082886,-0.0232536878324226
0.255284858485849,9.44068625986332,-2.38067560895286,-0.0241491395017307
0.255701310131013,9.4396942621878,-2.38131052902092,-0.0250399192973419
0.256117761776178,9.43870198466301,-2.38194581906018,-0.0259258965400684
0.256534213421342,9.43770942723024,-2.3825814770436,-0.0268069418166043
0.256950665066507,9.43671658983384,-2.38321750089055,-0.027682926992676
0.257367116711671,9.43572347242114,-2.38385388846727,-0.0285537252259073
0.257783568356836,9.43473007494247,-2.38449063758747,-0.0294192109783974
0.258200020002,9.43373639735121,-2.38512774601284,-0.0302792600290172
0.258616471647165,9.43274243960373,-2.38576521145363,-0.0311337494854187
0.259032923292329,9.43174820165938,-2.38640303156919,-0.0319825577957627
0.259449374937494,9.43075368348049,-2.38704120396849,-0.032825564760163
0.259865826582658,9.4297588850324,-2.38767972621079,-0.0336626515418488
0.260282278227823,9.42876380628344,-2.38831859580609,-0.0344937006780458
0.260698729872987,9.42776844720491,-2.3889578102158,-0.0353185960905743
0.261115181518152,9.42677280777105,-2.38959736685326,-0.0361372230961719
0.261531633163316,9.42577688795911,-2.39023726308435,-0.0369494684165331
0.261948084808481,9.42478068774926,-2.39087749622805,-0.0377552201880715
0.262364536453645,9.4237842071246,-2.39151806355707,-0.0385543679714069
0.26278098809881,9.42278744607121,-2.39215896229843,-0.0393468027605721
0.263197439743974,9.42179040457806,-2.39280018963403,-0.040132416991947
0.263613891389139,9.42079308263709,-2.39344174270131,-0.0409111045529182
0.264030343034303,9.4197954802431,-2.39408361859379,-0.0416827607902634
0.264446794679468,9.41879759739382,-2.39472581436173,-0.0424472825182628
0.264863246324632,9.41779943408988,-2.39536832701273,-0.043204568026542
0.265279697969797,9.41680099033476,-2.39601115351232,-0.0439545170876417
0.265696149614962,9.41580226613481,-2.39665429078462,-0.0446970309643187
0.266112601260126,9.41480326149929,-2.39729773571294,-0.0454320124165791
0.266529052905291,9.41380397644024,-2.39794148514039,-0.0461593657084461
0.266945504550455,9.41280441097259,-2.39858553587055,-0.0468789966144571
0.26736195619562,9.4118045651141,-2.39922988466806,-0.0475908124259023
0.267778407840784,9.4108044388853,-2.39987452825927,-0.0482947219567947
0.268194859485949,9.40980403230952,-2.40051946333287,-0.0489906355495832
0.268611311131113,9.40880334541292,-2.40116468654054,-0.0496784650805981
0.269027762776278,9.4078023782244,-2.40181019449757,-0.0503581239652443
0.269444214421442,9.40680113077562,-2.40245598378353,-0.0510295271629328
0.269860666066607,9.40579960310101,-2.40310205094288,-0.0516925911817528
0.270277117711771,9.40479779523773,-2.40374839248564,-0.0523472340828961
0.270693569356936,9.40379570722562,-2.40439500488804,-0.0529933754848178
0.2711100210021,9.40279333910726,-2.40504188459313,-0.0536309365671537
0.271526472647265,9.40179069092788,-2.4056890280115,-0.0542598400743789
0.271942924292429,9.40078776273544,-2.40633643152187,-0.0548800103192229
0.272359375937594,9.39978455458051,-2.40698409147176,-0.0554913731858324
0.272775827582758,9.39878106651634,-2.40763200417818,-0.0560938561326885
0.273192279227923,9.39777729859873,-2.40828016592822,-0.0566873881952823
0.273608730873087,9.39677325088619,-2.40892857297979,-0.0572718999885404
0.274025182518252,9.39576892343975,-2.40957722156221,-0.0578473237090141
0.274441634163416,9.39476431632301,-2.41022610787687,-0.0584135931368254
0.274858085808581,9.39375942960216,-2.41087522809796,-0.0589706436373769
0.275274537453745,9.39275426334592,-2.41152457837304,-0.0595184121628196
0.27569098909891,9.39174881762557,-2.41217415482378,-0.0600568372532926
0.276107440744074,9.39074309251481,-2.41282395354656,-0.060585859037921
0.276523892389239,9.3897370880899,-2.41347397061318,-0.0611054192355877
0.276940344034403,9.38873080442951,-2.41412420207147,-0.0616154611554735
0.277356795679568,9.38772424161479,-2.41477464394601,-0.0621159296973638
0.277773247324733,9.38671739972933,-2.41542529223875,-0.0626067713517374
0.278189698969897,9.38571027885912,-2.41607614292969,-0.0630879341996208
0.278606150615061,9.3847028790925,-2.41672719197754,-0.0635593679122253
0.279022602260226,9.38369520052024,-2.41737843532039,-0.0640210237503597
0.279439053905391,9.38268724323546,-2.41802986887635,-0.0644728545636225
0.279855505550555,9.38167900733356,-2.41868148854422,-0.0649148147893785
0.28027195719572,9.38067049291227,-2.41933329020418,-0.0653468604515175
0.280688408840884,9.37966170007163,-2.41998526971841,-0.0657689491589969
0.281104860486049,9.37865262891395,-2.42063742293176,-0.0661810401041774
0.281521312131213,9.37764327954375,-2.42128974567243,-0.0665830940609393
0.281937763776378,9.37663365206784,-2.42194223375261,-0.0669750733825973
0.282354215421542,9.37562374659516,-2.42259488296912,-0.0673569419996048
0.282770667066707,9.37461356323691,-2.42324768910412,-0.0677286654170552
0.283187118711871,9.3736031021064,-2.42390064792571,-0.0680902107119747
0.283603570357036,9.37259236331908,-2.4245537551886,-0.0684415465304216
0.2840200220022,9.37158134699257,-2.4252070066348,-0.0687826430843803
0.284436473647365,9.37057005324651,-2.4258603979942,-0.0691134721484572
0.284852925292529,9.36955848220271,-2.4265139249853,-0.0694340070563877
0.285269376937694,9.36854663398495,-2.42716758331579,-0.0697442226973427
0.285685828582858,9.36753450871908,-2.42782136868323,-0.0700440955120443
0.286102280228023,9.36652210653293,-2.4284752767757,-0.0703336034886961
0.286518731873187,9.36550942755632,-2.42912930327243,-0.0706127261587211
0.286935183518352,9.36449647192106,-2.42978344384446,-0.070881444592316
0.287351635163516,9.36348323976086,-2.43043769415523,-0.0711397413938212
0.287768086808681,9.36246973121137,-2.43109204986129,-0.0713876006969086
0.288184538453845,9.36145594641014,-2.4317465066129,-0.0716250081595911
0.28860099009901,9.36044188549651,-2.43240106005463,-0.071851950959051
0.289017441744174,9.35942754861176,-2.43305570582606,-0.0720684177862947
0.289433893389339,9.3584129358989,-2.43371043956235,-0.072274398840636
0.289850345034503,9.35739804750281,-2.43436525689491,-0.0724698858240032
0.290266796679668,9.35638288357011,-2.43502015345201,-0.0726548719350761
0.290683248324832,9.35536744424915,-2.43567512485936,-0.0728293518632625
0.291099699969997,9.35435172969003,-2.43633016674083,-0.0729933217824986
0.291516151615162,9.35333574004451,-2.43698527471894,-0.0731467793448929
0.291932603260326,9.35231947546605,-2.43764044441558,-0.0732897236742075
0.292349054905491,9.35130293610975,-2.43829567145256,-0.0734221553591768
0.292765506550655,9.35028612213232,-2.43895095145226,-0.0735440764466708
0.29318195819582,9.34926903369209,-2.4396062800382,-0.0736554904347029
0.293598409840984,9.34825167094898,-2.44026165283566,-0.0737564022652843
0.294014861486149,9.34723403406438,-2.44091706547228,-0.0738468183171252
0.294431313131313,9.34621612320127,-2.44157251357865,-0.0739267463981886
0.294847764776478,9.34519793852411,-2.4422279927889,-0.0739961957380959
0.295264216421642,9.34417948019881,-2.44288349874133,-0.0740551769803867
0.295680668066807,9.34316074839275,-2.44353902707892,-0.074103702174637
0.296097119711971,9.34214174327472,-2.44419457344999,-0.0741417847684343
0.296513571357136,9.34112246501494,-2.44485013350876,-0.074169439599215
0.2969300230023,9.34010291378491,-2.44550570291589,-0.074186682885966
0.297346474647465,9.33908308975758,-2.44616127733909,-0.0741935322207852
0.297762926292629,9.33806299310714,-2.44681685245368,-0.074190006560317
0.298179377937794,9.33704262400909,-2.44747242394316,-0.0741761262170533
0.298595829582958,9.33602198264021,-2.44812798749977,-0.0741519128505037
0.299012281228123,9.33500106917853,-2.44878353882505,-0.0741173894582434
0.299428732873287,9.33397988380326,-2.44943907363038,-0.074072580366832
0.299845184518452,9.33295842669483,-2.45009458763758,-0.0740175112226136
0.300261636163616,9.33193669803482,-2.4507500765794,-0.0739522089823926
0.300678087808781,9.33091469800593,-2.45140553620007,-0.0738767019039933
0.301094539453945,9.32989242679196,-2.45206096225589,-0.0737910195367032
0.30151099109911,9.32886988457784,-2.45271635051571,-0.0736951927116005
0.301927442744274,9.32784707154955,-2.45337169676151,-0.0735892535317705
0.302343894389439,9.32682398789405,-2.45402699678888,-0.0734732353624096
0.302760346034604,9.32580063379937,-2.45468224640757,-0.0733471728208234
0.303176797679768,9.32477700945447,-2.45533744144201,-0.0732111017663174
0.303593249324933,9.32375311504928,-2.45599257773183,-0.073065059289983
0.304009700970097,9.32272895077468,-2.45664765113233,-0.0729090837043833
0.304426152615262,9.32170451682239,-2.45730265751505,-0.0727432145331339
0.304842604260426,9.32067981338506,-2.45795759276823,-0.0725674925003925
0.305259055905591,9.3196548406562,-2.45861245279732,-0.0723819595202466
0.305675507550755,9.31862959883007,-2.45926723352546,-0.0721866586860094
0.30609195919592,9.31760408810179,-2.45992193089399,-0.0719816342594239
0.306508410841084,9.31657830866721,-2.46057654086293,-0.0717669316597752
0.306924862486249,9.31555226072294,-2.46123105941142,-0.0715425974529145
0.307341314131413,9.31452594446632,-2.46188548253828,-0.0713086793402025
0.307757765776578,9.31349936009536,-2.46253980626239,-0.0710652261473595
0.308174217421742,9.31247250780875,-2.46319402662323,-0.0708122878132392
0.308590669066907,9.3114453878058,-2.46384813968126,-0.0705499153785231
0.309007120712071,9.31041800028646,-2.46450214151848,-0.0702781609743322
0.309423572357236,9.30939034545123,-2.46515602823877,-0.0699970778107663
0.3098400240024,9.30836242350121,-2.46580979596843,-0.0697067201653652
0.310256475647565,9.307334234638,-2.46646344085657,-0.069407143371504
0.310672927292729,9.30630577906372,-2.46711695907557,-0.0690984038067095
0.311089378937894,9.305277056981,-2.46777034682149,-0.0687805588809138
0.311505830583058,9.30424806859289,-2.46842360031453,-0.068453667024641
0.311922282228223,9.30321881410292,-2.46907671579941,-0.0681177876771266
0.312338733873387,9.30218929371493,-2.46972968954583,-0.0677729812743759
0.312755185518552,9.30115950763326,-2.47038251784886,-0.0674193092371609
0.313171637163716,9.30012945606252,-2.47103519702935,-0.0670568339589604
0.313588088808881,9.29909913920767,-2.47168772343433,-0.0666856187938386
0.314004540454045,9.298068557274,-2.47234009343742,-0.066305728044273
0.31442099209921,9.29703771046706,-2.47299230343922,-0.0659172269489262
0.314837443744374,9.29600659899264,-2.47364434986767,-0.0655201816703679
0.315253895389539,9.29497522305678,-2.47429622917847,-0.0651146592827462
0.315670347034704,9.29394358286569,-2.47494793785543,-0.0647007277594111
0.316086798679868,9.29291167862581,-2.47559947241088,-0.0642784559604941
0.316503250325033,9.29187951054366,-2.47625082938596,-0.0638479136204401
0.316919701970197,9.29084707882598,-2.47690200535109,-0.0634091713355
0.317336153615362,9.28981438367952,-2.47755299690621,-0.0629623005511838
0.317752605260526,9.28878142531118,-2.47820380068124,-0.0625073735496697
0.318169056905691,9.28774820392787,-2.47885441333633,-0.0620444634371832
0.318585508550855,9.28671471973652,-2.47950483156228,-0.0615736441313359
0.31900196019602,9.28568097294412,-2.48015505208081,-0.0610949903484342
0.319418411841184,9.28464696375757,-2.48080507164493,-0.0606085775907535
0.319834863486349,9.28361269238379,-2.48145488703928,-0.0601144821337872
0.320251315131513,9.28257815902959,-2.48210449508039,-0.059612781013462
0.320667766776678,9.2815433639017,-2.48275389261703,-0.0591035520133312
0.321084218421842,9.28050830720673,-2.48340307653055,-0.0585868736517423
0.321500670067007,9.27947298915114,-2.4840520437351,-0.058062825168981
0.321917121712171,9.27843740994124,-2.48470079117802,-0.0575314865143939
0.322333573357336,9.27740156978315,-2.48534931584007,-0.0569929383334936
0.3227500250025,9.27636546888278,-2.48599761473575,-0.0564472619550442
0.323166476647665,9.27532910744578,-2.48664568491355,-0.0558945393781309
0.323582928292829,9.27429248567759,-2.48729352345627,-0.0553348532592164
0.323999379937994,9.27325560378331,-2.48794112748124,-0.0547682868991829
0.324415831583158,9.27221846196779,-2.48858849414064,-0.0541949242303641
0.324832283228323,9.27118106043549,-2.48923562062172,-0.0536148498035673
0.325248734873487,9.27014339939057,-2.48988250414705,-0.0530281487750868
0.325665186518652,9.26910547903681,-2.49052914197483,-0.0524349068937136
0.326081638163816,9.26806729957758,-2.49117553139906,-0.0518352104877366
0.326498089808981,9.26702886121585,-2.49182166974981,-0.0512291464519433
0.326914541454145,9.2659901641541,-2.49246755439347,-0.0506168022346184
0.32733099309931,9.26495120859441,-2.49311318273294,-0.0499982658245421
0.327747444744474,9.26391199473831,-2.49375855220789,-0.04937362573799
0.328163896389639,9.2628725227869,-2.49440366029496,-0.0487429710057371
0.328580348034804,9.26183279294069,-2.49504850450796,-0.0481063911600635
0.328996799679968,9.26079280539965,-2.49569308239809,-0.0474639762217694
0.329413251325132,9.2597525603632,-2.49633739155416,-0.0468158166871976
0.329829702970297,9.25871205803016,-2.49698142960274,-0.0461620035152608
0.330246154615462,9.25767129859872,-2.49762519420837,-0.0455026281144866
0.330662606260626,9.25663028226642,-2.49826868307378,-0.0448377823300668
0.331079057905791,9.25558900923019,-2.49891189394,-0.0441675584309269
0.331495509550955,9.25454747968624,-2.4995548245866,-0.0434920490968058
0.33191196119612,9.25350569383013,-2.50019747283182,-0.0428113474053543
0.332328412841284,9.25246365185665,-2.50083983653274,-0.0421255468192512
0.332744864486449,9.25142135395988,-2.50148191358544,-0.0414347411733363
0.333161316131613,9.25037880033311,-2.50212370192516,-0.0407390246617677
0.333577767776778,9.24933599116889,-2.50276519952644,-0.0400384918251981
0.333994219421942,9.24829292665895,-2.50340640440325,-0.0393332375379748
0.334410671067107,9.24724960699423,-2.50404731460914,-0.0386233569953663
0.334827122712271,9.24620603236477,-2.5046879282374,-0.0379089457008119
0.335243574357436,9.24516220295983,-2.5053282434211,-0.0371900994532013
0.3356600260026,9.24411811896772,-2.50596825833331,-0.0364669143341807
0.336076477647765,9.24307378057591,-2.50660797118714,-0.03573948669549
0.336492929292929,9.24202918797092,-2.50724738023591,-0.0350079131463316
0.336909380938094,9.24098434133835,-2.5078864837732,-0.0342722905407703
0.337325832583258,9.23993924086285,-2.50852528013298,-0.0335327159651683
0.337742284228423,9.23889388672813,-2.5091637676897,-0.0327892867256533
0.338158735873587,9.23784827911685,-2.50980194485838,-0.0320421003356259
0.338575187518752,9.2368024182107,-2.51043981009469,-0.0312912545033005
0.338991639163916,9.23575630419035,-2.51107736189503,-0.0305368471192884
0.339408090809081,9.2347099372354,-2.51171459879658,-0.0297789762442197
0.339824542454245,9.23366331752442,-2.51235151937742,-0.0290177400964032
0.34024099409941,9.2326164452349,-2.51298812225656,-0.0282532370395349
0.340657445744575,9.23156932054323,-2.513624406094,-0.0274855655704423
0.341073897389739,9.2305219436247,-2.51426036959076,-0.0267148243068793
0.341490349034904,9.22947431465345,-2.51489601148899,-0.0259411119753635
0.341906800680068,9.22842643380248,-2.51553133057195,-0.0251645273990613
0.342323252325233,9.22737830124365,-2.51616632566408,-0.0243851694857203
0.342739703970397,9.22632991714763,-2.51680099563104,-0.0236031372156517
0.343156155615562,9.22528128168392,-2.5174353393797,-0.0228185296297608
0.343572607260726,9.22423239502076,-2.51806935585819,-0.0220314458176308
0.343989058905891,9.22318325732523,-2.51870304405594,-0.021241984905657
0.344405510551055,9.22213386876314,-2.51933640300364,-0.0204502460452353
0.34482196219622,9.22108422949901,-2.51996943177328,-0.0196563284010037
0.345238413841384,9.22003433969618,-2.52060212947815,-0.0188603311391408
0.345654865486549,9.2189841995166,-2.52123449527284,-0.0180623534157183
0.346071317131713,9.217933809121,-2.52186652835323,-0.0172624943651121
0.346487768776878,9.21688316866878,-2.52249822795647,-0.0164608530884716
0.346904220422042,9.21583227831796,-2.52312959336097,-0.0156575286422469
0.347320672067207,9.21478113822531,-2.52376062388641,-0.0148526200267781
0.347737123712371,9.21372974854617,-2.52439131889364,-0.014046226174943
0.348153575357536,9.21267810943453,-2.52502167778474,-0.013238445940869
0.3485700270027,9.211626221043,-2.52565170000289,-0.0124293780887064
0.348986478647865,9.2105740835228,-2.52628138503243,-0.0116191212814661
0.349402930293029,9.20952169702375,-2.52691073239873,-0.0108077740699213
0.349819381938194,9.2084690616942,-2.5275397416682,-0.00999543488157522
0.350235833583358,9.20741617768113,-2.52816841244819,-0.00918220200969503
0.350652285228523,9.20636304513002,-2.52879674438697,-0.00836817360241198
0.351068736873687,9.20530966418491,-2.52942473717366,-0.00755344765189136
0.351485188518852,9.20425603498835,-2.53005239053812,-0.00673812198356916
0.351901640164016,9.20320215768145,-2.53067970425095,-0.00592229424545977
0.352318091809181,9.20214803240378,-2.53130667812337,-0.0051060618975333
0.352734543454345,9.20109365929343,-2.53193331200712,-0.00428952220116441
0.35315099509951,9.20003903848695,-2.53255960579444,-0.00347277220865276
0.353567446744674,9.19898417011937,-2.53318555941791,-0.00265590875281618
0.353983898389839,9.19792905432416,-2.5338111728504,-0.00183902843665767
0.354400350035004,9.19687369123327,-2.53443644610497,-0.00102222762310537
0.354816801680168,9.19581808097707,-2.53506137923474,-0.000205602424828534
0.355233253325333,9.19476222368435,-2.53568597233283,0.000610751305871637
0.355649704970497,9.19370611948234,-2.5363102255322,0.00142673798709482
0.356066156615662,9.19264976849666,-2.53693413900555,0.0022422623172977
0.356482608260826,9.19159317085132,-2.53755771296523,0.00305722928517193
0.356899059905991,9.19053632666872,-2.53818094766309,0.00387154417944523
0.357315511551155,9.18947923606964,-2.53880384339035,0.0046851125986024
0.35773196319632,9.18842189917327,-2.53942640047749,0.00549784046052764
0.358148414841484,9.18736431609707,-2.54004861929407,0.00630963401206667
0.358564866486649,9.18630648695695,-2.54067050024868,0.00712039983850813
0.358981318131813,9.18524841186711,-2.5412920437887,0.0079300448729842
0.359397769776978,9.18419009094006,-2.54191325040019,0.00873847640578853
0.359814221422142,9.18313152428667,-2.54253412060777,0.00954560209361386
0.360230673067307,9.18207271201614,-2.54315465497441,0.0103513299687037
0.360647124712471,9.18101365423597,-2.54377485410133,0.0111555684479238
0.361063576357636,9.17995435105194,-2.54439471862778,0.0119582263417475
0.3614800280028,9.17889480256814,-2.54501424923093,0.012759212863158
0.361896479647965,9.17783500888699,-2.54563344662565,0.0135584376364647
0.362312931293129,9.1767749701091,-2.54625231156437,0.0143558107060349
0.362729382938294,9.17571468633342,-2.54687084483689,0.0151512425449392
0.363145834583458,9.17465415765715,-2.5474890472702,0.0159446440635113
0.363562286228623,9.17359338417577,-2.54810691972832,0.0167359266178203
0.363978737873787,9.17253236598298,-2.54872446311206,0.0175250020180556
0.364395189518952,9.17147110317076,-2.54934167835889,0.0183117825368252
0.364811641164116,9.17040959582932,-2.54995856644269,0.0190961809173656
0.365228092809281,9.16934784404711,-2.55057512837359,0.0198781103816619
0.365644544454445,9.16828584791081,-2.55119136519777,0.0206574846384822
0.36606099609961,9.16722360750531,-2.55180727799723,0.0214342178913193
0.366477447744775,9.16616112291378,-2.5524228678896,0.0222082248462456
0.366893899389939,9.16509839421753,-2.55303813602791,0.0229794207196763
0.367310351035104,9.16403542149614,-2.55365308360042,0.0237477212460441
0.367726802680268,9.16297220482739,-2.55426771183035,0.0245130426853811
0.368143254325433,9.16190874428725,-2.55488202197569,0.0252753018308123
0.368559705970597,9.16084503994987,-2.55549601532897,0.0260344160159558
0.368976157615762,9.15978109188764,-2.55610969321703,0.0267903031222337
0.369392609260926,9.15871690017113,-2.5567230570008,0.0275428815860889
0.369809060906091,9.15765246486907,-2.55733610807505,0.0282920704061114
0.370225512551255,9.15658778604842,-2.55794884786818,0.0290377891500729
0.37064196419642,9.1555228637743,-2.55856127784195,0.0297799579618668
0.371058415841584,9.15445769811001,-2.55917339949127,0.0305184975683577
0.371474867486749,9.15339228911703,-2.55978521434392,0.0312533292861355
0.371891319131913,9.152326636855,-2.56039672396034,0.0319843750281803
0.372307770777078,9.15126074138178,-2.56100792993336,0.0327115573104285
0.372724222422242,9.15019460275333,-2.56161883388797,0.0334347992582498
0.373140674067407,9.14912822102385,-2.562229437481,0.0341540246128292
0.373557125712571,9.14806159624569,-2.56283974240097,0.0348691577374532
0.373973577357736,9.14699472846929,-2.56344975036771,0.0355801236237052
0.3743900290029,9.14592761774337,-2.56405946313219,0.036286847897564
0.374806480648065,9.14486026411475,-2.56466888247622,0.0369892568254086
0.375222932293229,9.14379266762841,-2.56527801021217,0.0376872773199299
0.375639383938394,9.14272482832752,-2.56588684818271,0.0383808369459453
0.376055835583558,9.14165674625337,-2.56649539826055,0.0390698639261218
0.376472287228723,9.14058842144546,-2.56710366234815,0.0397542871466008
0.376888738873887,9.13951985394142,-2.56771164237744,0.0404340361625309
0.377305190519052,9.13845104377704,-2.56831934030956,0.0411090412035031
0.377721642164216,9.13738199098627,-2.56892675813454,0.0417792331788951
0.378138093809381,9.13631269560124,-2.56953389787108,0.0424445436831144
0.378554545454545,9.13524315765223,-2.57014076156617,0.0431049050007529
0.37897099709971,9.13417337716769,-2.57074735129492,0.043760250111641
0.379387448744875,9.13310335417424,-2.57135366916015,0.0444105126958094
0.379803900390039,9.1320330886966,-2.57195971729218,0.0450556271383559
0.380220352035204,9.13096258075774,-2.5725654978485,0.0456955285342142
0.380636803680368,9.12989183037876,-2.57317101301348,0.0463301526928316
0.381053255325533,9.12882083757892,-2.57377626499808,0.0469594361427477
0.381469706970697,9.12774960237568,-2.57438125603954,0.0475833161360796
0.381886158615862,9.12667812478464,-2.57498598840108,0.0482017306529135
0.382302610261026,9.1256064048196,-2.57559046437158,0.0488146184055976
0.382719061906191,9.12453444249254,-2.57619468626532,0.0494219188429438
0.383135513551355,9.12346223781355,-2.57679865642161,0.0500235721543311
0.38355196519652,9.122389790791,-2.57740237720454,0.0506195192737171
0.383968416841684,9.1213171014314,-2.57800585100264,0.0512097018835524
0.384384868486849,9.12024416973944,-2.57860908022854,0.0517940624186014
0.384801320132013,9.119170995718,-2.57921206731873,0.0523725440696683
0.385217771777178,9.11809757936819,-2.57981481473317,0.0529450907872278
0.385634223422342,9.11702392068929,-2.580417324955,0.0535116472849631
0.386050675067507,9.11595001967876,-2.58101960049026,0.0540721590432077
0.386467126712671,9.1148758763323,-2.58162164386749,0.0546265723122946
0.386883578357836,9.11380149064383,-2.58222345763748,0.0551748341158103
0.387300030003,9.1127268626054,-2.58282504437291,0.055716892253756
0.387716481648165,9.11165199220741,-2.58342640666805,0.056252695305614
0.388132933293329,9.11057687943837,-2.58402754713841,0.0567821926333216
0.388549384938494,9.10950152428509,-2.58462846842042,0.0573053343841503
0.388965836583658,9.10842592673255,-2.58522917317112,0.0578220714934939
0.389382288228823,9.107350086764,-2.58582966406782,0.0583323556875621
0.389798739873987,9.10627400436093,-2.58642994380774,0.0588361394859809
0.390215191519152,9.10519767950307,-2.58703001510775,0.0593333762043018
0.390631643164316,9.10412111216843,-2.58762988070396,0.0598240199564177
0.391048094809481,9.10304430233323,-2.58822954335145,0.0603080256568875
0.391464546454646,9.10196724997199,-2.58882900582388,0.0607853490231673
0.39188099809981,9.1008899550575,-2.58942827091322,0.0612559465777516
0.392297449744975,9.09981241756077,-2.59002734142935,0.0617197756502218
0.392713901390139,9.09873463745117,-2.59062622019975,0.0621767943792053
0.393130353035304,9.09765661469632,-2.59122491006919,0.0626269617142406
0.393546804680468,9.09657834926211,-2.59182341389934,0.0630702374175552
0.393963256325633,9.0954998411128,-2.59242173456847,0.0635065820657508
0.394379707970797,9.0944210902109,-2.59301987497111,0.0639359570513997
0.394796159615962,9.09334209651723,-2.59361783801766,0.0643583245845496
0.395212611261126,9.09226285999097,-2.59421562663413,0.0647736476941423
0.395629062906291,9.09118338058959,-2.59481324376173,0.0651818902293402
0.396045514551455,9.09010365826894,-2.59541069235657,0.0655830168607627
0.39646196619662,9.08902369298319,-2.59600797538928,0.0659769930816409
0.396878417841784,9.08794348468485,-2.59660509584472,0.0663637852088743
0.397294869486949,9.08686303332481,-2.59720205672158,0.0667433603840078
0.397711321132113,9.08578233885231,-2.59779886103206,0.0671156865741176
0.398127772777278,9.08470140121497,-2.59839551180156,0.0674807325726094
0.398544224422442,9.08362022035879,-2.59899201206826,0.0678384679999307
0.398960676067607,9.08253879622816,-2.59958836488284,0.0681888633041971
0.399377127712771,9.08145712876591,-2.60018457330814,0.0685318897617309
0.399793579357936,9.08037521791322,-2.60078064041876,0.0688675194775167
0.4002100310031,9.07929306360971,-2.60137656930073,0.069195725385568
0.400626482648265,9.07821066579341,-2.60197236305122,0.0695164812492098
0.401042934293429,9.07712802440082,-2.60256802477811,0.0698297616612804
0.401459385938594,9.07604513936685,-2.60316355759973,0.0701355420442428
0.401875837583758,9.07496201062488,-2.60375896464445,0.0704337986502178
0.402292289228923,9.07387863810674,-2.60435424905035,0.0707245085609275
0.402708740874087,9.07279502174277,-2.6049494139649,0.0710076496875655
0.403125192519252,9.0717111614617,-2.60554446254459,0.0712832007705719
0.403541644164416,9.07062705719086,-2.60613939795459,0.0715511413793378
0.403958095809581,9.06954270885599,-2.60673422336839,0.0718114519118186
0.404374547454746,9.06845811638138,-2.6073289419675,0.0720641135940742
0.40479099909991,9.06737327968987,-2.60792355694106,0.0723091084797229
0.405207450745075,9.06628819870277,-2.60851807148551,0.0725464194493155
0.405623902390239,9.06520287333996,-2.60911248880425,0.0727760302096313
0.406040354035404,9.06411730351988,-2.6097068121073,0.0729979252928938
0.406456805680568,9.06303148915949,-2.61030104461093,0.073212090055906
0.406873257325733,9.06194543017435,-2.61089518953737,0.0734185106791094
0.407289708970897,9.06085912647863,-2.6114892501144,0.0736171741655629
0.407706160616062,9.05977257798501,-2.61208322957506,0.0738080683398451
0.408122612261226,9.05868578460487,-2.61267713115729,0.0739911818468782
0.408539063906391,9.05759874624815,-2.61327095810358,0.0741665041506777
0.408955515551555,9.05651146282341,-2.61386471366064,0.0743340255330231
0.40937196719672,9.05542393423786,-2.61445840107906,0.0744937370920539
0.409788418841884,9.05433616039735,-2.61505202361297,0.0746456307407912
0.410204870487049,9.0532481412064,-2.61564558451968,0.0747896992055832
0.410621322132213,9.05215987656819,-2.61623908705939,0.0749259360244772
0.411037773777378,9.05107136638461,-2.6168325344948,0.0750543355455176
0.411454225422542,9.04998261055617,-2.6174259300908,0.075174892924973
0.411870677067707,9.04889360898219,-2.61801927711414,0.0752876041254847
0.412287128712871,9.0478043615606,-2.61861257883307,0.0753924659141494
0.412703580358036,9.04671486818812,-2.61920583851701,0.0754894758605271
0.4131200320032,9.0456251287602,-2.61979905943626,0.0755786323345784
0.413536483648365,9.04453514317105,-2.62039224486161,0.0756599345045317
0.413952935293529,9.04344491131361,-2.62098539806402,0.0757333823346783
0.414369386938694,9.04235443307963,-2.62157852231433,0.0757989765831018
0.414785838583858,9.04126370835965,-2.62217162088287,0.0758567187993349
0.415202290229023,9.04017273704297,-2.62276469703917,0.0759066113219498
0.415618741874187,9.03908151901776,-2.62335775405163,0.0759486572760789
0.416035193519352,9.03799005417095,-2.62395079518717,0.0759828605708709
0.416451645164516,9.03689834238835,-2.62454382371094,0.0760092258968794
0.416868096809681,9.03580638355465,-2.62513684288596,0.0760277587233815
0.417284548454846,9.03471417755334,-2.62572985597281,0.0760384652956363
0.41770100010001,9.03362172426684,-2.62632286622933,0.0760413526320746
0.418117451745175,9.0325290235764,-2.62691587691022,0.0760364285214267
0.418533903390339,9.03143607536221,-2.62750889126685,0.076023701519783
0.418950355035504,9.0303428795034,-2.62810191254682,0.0760031809475944
0.419366806680668,9.02924943587795,-2.6286949439937,0.0759748768866077
0.419783258325833,9.02815574436289,-2.6292879888467,0.0759388001767416
0.420199709970997,9.02706180483408,-2.62988105034038,0.0758949624128959
0.420616161616162,9.02596761716646,-2.63047413170429,0.0758433759417064
0.421032613261326,9.02487318123389,-2.63106723616269,0.0757840538582335
0.421449064906491,9.02377849690922,-2.63166036693424,0.0757170100025945
0.421865516551655,9.02268356406432,-2.63225352723166,0.0756422589565345
0.42228196819682,9.02158838257008,-2.63284672026147,0.0755598160399403
0.422698419841984,9.02049295229646,-2.63343994922364,0.0754696973072954
0.423114871487149,9.01939727311241,-2.6340332173113,0.0753719195440769
0.423531323132313,9.01830134488598,-2.63462652771045,0.0752665002630978
0.423947774777478,9.01720516748426,-2.63521988359965,0.0751534577007886
0.424364226422642,9.01610874077346,-2.63581328814969,0.0750328108134292
0.424780678067807,9.01501206461889,-2.63640674452334,0.0749045792733192
0.425197129712971,9.01391513888497,-2.63700025587502,0.0747687834649008
0.425613581358136,9.01281796343523,-2.63759382535051,0.0746254444808205
0.4260300330033,9.01172053813239,-2.63818745608667,0.0744745841179438
0.426446484648465,9.0106228628383,-2.63878115121113,0.0743162248733128
0.426862936293629,9.00952493741396,-2.639374913842,0.074150389940055
0.427279387938794,9.00842676171959,-2.63996874708759,0.0739771032032381
0.427695839583958,9.00732833561458,-2.64056265404613,0.0737963892356747
0.428112291229123,9.00622965895758,-2.64115663780548,0.0736082732936807
0.428528742874287,9.00513073160643,-2.6417507014428,0.0734127813127758
0.428945194519452,9.00403155341822,-2.64234484802436,0.073209939903344
0.429361646164616,9.00293212424933,-2.64293908060517,0.0729997763462392
0.429778097809781,9.00183244395534,-2.64353340222876,0.0727823185883475
0.430194549454946,9.00073251239116,-2.64412781592687,0.0725575952380991
0.43061100110011,8.99963232941101,-2.6447223247192,0.0723256355609365
0.431027452745275,8.99853189486838,-2.64531693161313,0.0720864694747349
0.431443904390439,8.99743120861615,-2.64591163960344,0.0718401275451785
0.431860356035604,8.99633027050649,-2.64650645167203,0.0715866409810917
0.432276807680768,8.99522908039093,-2.6471013707877,0.0713260416297261
0.432693259325933,8.99412763812041,-2.64769639990583,0.071058361972007
0.433109710971097,8.99302594354521,-2.64829154196816,0.07078363511773
0.433526162616262,8.99192399651503,-2.6488867999025,0.0705018948007267
0.433942614261426,8.99082179687898,-2.64948217662248,0.0702131753739762
0.434359065906591,8.98971934448561,-2.65007767502732,0.0699175118046875
0.434775517551755,8.9886166391829,-2.65067329800152,0.0696149396693349
0.43519196919692,8.98751368081829,-2.65126904841464,0.0693054951486531
0.435608420842084,8.98641046923872,-2.65186492912109,0.0689892150225983
0.436024872487249,8.98530700429053,-2.65246094295978,0.0686661366652695
0.436441324132413,8.98420328581967,-2.65305709275396,0.0683362980397877
0.436857775777578,8.98309931367153,-2.65365338131097,0.0679997376931443
0.437274227422742,8.98199508769108,-2.65424981142193,0.06765649475101
0.437690679067907,8.98089060772278,-2.65484638586158,0.0673066089125065
0.438107130713071,8.97978587361069,-2.65544310738801,0.0669501204449486
0.438523582358236,8.97868088519846,-2.65603997874241,0.0665870701785436
0.4389400340034,8.97757564232926,-2.65663700264884,0.066217499501065
0.439356485648565,8.97647014484592,-2.65723418181403,0.0658414503524874
0.439772937293729,8.97536439259085,-2.65783151892712,0.0654589652195921
0.440189388938894,8.97425838540617,-2.65842901665945,0.0650700871305386
0.440605840584058,8.97315212313354,-2.65902667766432,0.0646748596494052
0.441022292229223,8.97204560561433,-2.65962450457679,0.064273326870701
0.441438743874388,8.97093883268961,-2.66022250001342,0.0638655334138432
0.441855195519552,8.9698318042001,-2.66082066657212,0.0634515244176118
0.442271647164717,8.96872451998623,-2.66141900683186,0.0630313455345679
0.442688098809881,8.96761697988818,-2.66201752335251,0.0626050429254495
0.443104550455046,8.96650918374582,-2.6626162186746,0.0621726632535371
0.44352100210021,8.9654011313988,-2.66321509531914,0.0617342536789938
0.443937453745375,8.96429282268653,-2.66381415578738,0.0612898618531756
0.444353905390539,8.96318425744817,-2.66441340256063,0.0608395359129223
0.444770357035704,8.96207543552271,-2.66501283810007,0.0603833244748165
0.445186808680868,8.9609663567489,-2.6656124648465,0.0599212766294244
0.445603260326033,8.95985702096536,-2.6662122852202,0.0594534419355072
0.446019711971197,8.95874742801051,-2.66681230162073,0.0589798704142118
0.446436163616362,8.95763757772262,-2.66741251642669,0.0585006125432409
0.446852615261526,8.95652746993987,-2.66801293199559,0.0580157192509978
0.447269066906691,8.95541710450023,-2.66861355066362,0.0575252419107104
0.447685518551855,8.95430648124165,-2.6692143747455,0.0570292323345378
0.44810197019702,8.95319560000192,-2.66981540653427,0.0565277427676503
0.448518421842184,8.95208446061879,-2.67041664830113,0.0560208258822989
0.448934873487349,8.95097306292996,-2.67101810229526,0.0555085347718555
0.449351325132513,8.94986140677301,-2.67161977074362,0.0549909229448431
0.449767776777678,8.94874949198555,-2.67222165585083,0.0544680443189461
0.450184228422842,8.94763731840513,-2.67282375979896,0.0539399532149993
0.450600680068007,8.94652488586933,-2.67342608474739,0.053406704350967
0.451017131713171,8.94541219421568,-2.67402863283259,0.0528683528359023
0.451433583358336,8.94429924328176,-2.67463140616802,0.0523249541638902
0.4518500350035,8.94318603290521,-2.67523440684399,0.0517765642079808
0.452266486648665,8.94207256292367,-2.67583763692741,0.0512232392141009
0.452682938293829,8.94095883317488,-2.6764410984617,0.0506650357949624
0.453099389938994,8.93984484349662,-2.67704479346665,0.0501020109239464
0.453515841584158,8.93873059372678,-2.67764872393824,0.0495342219289844
0.453932293229323,8.93761608370334,-2.67825289184848,0.0489617264864217
0.454348744874488,8.93650131326443,-2.67885729914533,0.048384582614873
0.454765196519652,8.93538628224828,-2.67946194775249,0.0478028486690667
0.455181648164817,8.93427099049326,-2.68006683956928,0.0472165833336784
0.455598099809981,8.93315543783793,-2.68067197647055,0.0466258456171561
0.456014551455146,8.932039624121,-2.68127736030649,0.0460306948455351
0.45643100310031,8.93092354918134,-2.68188299290249,0.0454311906562481
0.456847454745475,8.92980721285807,-2.68248887605909,0.0448273929919227
0.457263906390639,8.92869061499051,-2.68309501155177,0.044219362094176
0.457680358035804,8.92757375541816,-2.68370140113088,0.043607158497401
0.458096809680968,8.92645663398081,-2.68430804652149,0.0429908430225477
0.458513261326133,8.92533925051849,-2.68491494942328,0.0423704767708977
0.458929712971297,8.92422160487152,-2.68552211151045,0.0417461211178354
0.459346164616462,8.92310369688043,-2.68612953443154,0.0411178377066141
0.459762616261626,8.9219855263861,-2.6867372198094,0.0404856884421194
0.460179067906791,8.92086709322968,-2.68734516924104,0.0398497354846283
0.460595519551955,8.91974839725268,-2.68795338429753,0.0392100412435661
0.46101197119712,8.9186294382969,-2.68856186652389,0.0385666683712625
0.461428422842284,8.91751021620453,-2.68917061743901,0.0379196797567049
0.461844874487449,8.91639073081809,-2.68977963853553,0.0372691385192915
0.462261326132613,8.91527098198045,-2.69038893127977,0.0366151080025827
0.462677777777778,8.91415096953489,-2.69099849711162,0.0359576517680552
0.463094229422942,8.91303069332507,-2.69160833744444,0.0352968335888555
0.463510681068107,8.91191015319509,-2.69221845366501,0.0346327174435538
0.463927132713271,8.91078934898945,-2.69282884713343,0.033965367509901
0.464343584358436,8.90966828055308,-2.693439519183,0.0332948481585882
0.4647600360036,8.90854694773136,-2.69405047112021,0.0326212239470074
0.465176487648765,8.90742535037012,-2.69466170422459,0.0319445596130177
0.465592939293929,8.90630348831566,-2.69527321974871,0.0312649200687144
0.466009390939094,8.90518136141479,-2.69588501891805,0.0305823703942021
0.466425842584258,8.9040589695148,-2.69649710293095,0.0298969758313743
0.466842294229423,8.90293631246347,-2.69710947295857,0.0292088017776961
0.467258745874587,8.90181339010914,-2.69772213014479,0.028517913779996
0.467675197519752,8.90069020230064,-2.69833507560615,0.0278243775282609
0.468091649164917,8.89956674888736,-2.69894831043183,0.0271282588494408
0.468508100810081,8.89844302971926,-2.69956183568356,0.0264296237012595
0.468924552455246,8.89731904464683,-2.70017565239555,0.0257285381660342
0.46934100410041,8.89619479352118,-2.70078976157451,0.0250250684445027
0.469757455745575,8.89507027619399,-2.70140416419952,0.0243192808496605
0.470173907390739,8.89394549251755,-2.70201886122204,0.0236112418006068
0.470590359035904,8.89282044234475,-2.70263385356584,0.0229010178164012
0.471006810681068,8.89169512552914,-2.70324914212699,0.0221886755099291
0.471423262326233,8.89056954192486,-2.70386472777376,0.0214742815817811
0.471839713971397,8.88944369138671,-2.70448061134666,0.0207579028141412
0.472256165616562,8.8883175737702,-2.70509679365836,0.0200396060646874
0.472672617261726,8.88719118893143,-2.70571327549367,0.0193194582605059
0.473089068906891,8.88606453672725,-2.70633005760951,0.0185975263920173
0.473505520552055,8.88493761701516,-2.70694714073492,0.0178738775069151
0.47392197219722,8.88381042965338,-2.70756452557097,0.0171485787041207
0.474338423842384,8.88268297450085,-2.70818221279079,0.0164216971277496
0.474754875487549,8.8815552514172,-2.70880020303954,0.0156932999610946
0.475171327132713,8.88042726026286,-2.7094184969344,0.0149634544206228
0.475587778777878,8.87929900089893,-2.71003709506453,0.0142322277499887
0.476004230423042,8.87817047318735,-2.71065599799113,0.0134996872140636
0.476420682068207,8.87704167699075,-2.71127520624733,0.012765900092981
0.476837133713371,8.87591261217259,-2.71189472033827,0.012030933676199
0.477253585358536,8.87478327859708,-2.71251454074104,0.0112948552565801
0.4776700370037,8.87365367612924,-2.71313466790475,0.0105577321244894
0.478086488648865,8.87252380463493,-2.71375510225044,0.00981963156190999
0.478502940294029,8.87139366398077,-2.71437584417117,0.00908062083657788
0.478919391939194,8.87026325403428,-2.71499689403197,0.00834076719613527
0.479335843584358,8.86913257466374,-2.71561825216987,0.00760013786230403
0.479752295229523,8.86800162573834,-2.71623991889392,0.0068588000250783
0.480168746874687,8.86687040712809,-2.7168618944852,0.0061168208369384
0.480585198519852,8.86573891870388,-2.71748417919682,0.00537426740708433
0.481001650165017,8.86460716033746,-2.71810677325395,0.00463120679569107
0.481418101810181,8.8634751319015,-2.71872967685387,0.0038877060081861
0.481834553455346,8.86234283326954,-2.71935289016594,0.00314383198954672
0.48225100510051,8.86121026431604,-2.71997641333167,0.00239965161862188
0.482667456745675,8.86007742491634,-2.72060024646472,0.00165523170247564
0.483083908390839,8.85894431494672,-2.72122438965095,0.000910638970753988
0.483500360036004,8.85781093428441,-2.72184884294845,0.000165940070074963
0.483916811681168,8.85667728280756,-2.72247360638758,-0.000578798441557242
0.484333263326333,8.85554336039527,-2.72309867997099,-0.00132351010031359
0.484749714971497,8.85440916692762,-2.72372406367368,-0.00206812854207789
0.485166166616662,8.85327470228562,-2.72434975744302,-0.00281258750795851
0.485582618261826,8.85213996635126,-2.72497576119881,-0.00355682084977514
0.485999069906991,8.85100495900755,-2.72560207483335,-0.00430076253552007
0.486415521552155,8.84986968013843,-2.72622869821145,-0.00504434665479288
0.48683197319732,8.84873412962889,-2.7268556311705,-0.00578750742420973
0.487248424842484,8.8475983073649,-2.7274828735205,-0.00653017919278422
0.487664876487649,8.84646221323347,-2.72811042504418,-0.00727229644728311
0.488081328132813,8.84532584712261,-2.72873828549699,-0.00801379381755309
0.488497779777978,8.84418920892139,-2.7293664546072,-0.00875460608182051
0.488914231423142,8.84305229851984,-2.72999493207592,-0.00949466817196296
0.489330683068307,8.84191511580916,-2.73062371757724,-0.010233915178752
0.489747134713471,8.84077766068148,-2.73125281075821,-0.0109722823570677
0.490163586358636,8.83963993303007,-2.73188221123898,-0.0117097051310834
0.4905800380038,8.83850193274925,-2.73251191861284,-0.0124461190994215
0.490996489648965,8.83736365973443,-2.7331419324463,-0.0131814600402802
0.491412941294129,8.83622511388205,-2.73377225227914,-0.0139156639165282
0.491829392939294,8.83508629508968,-2.73440287762452,-0.0146486668807715
0.492245844584459,8.83394720325596,-2.73503380796907,-0.0153804052803873
0.492662296229623,8.83280783828068,-2.73566504277295,-0.0161108156625294
0.493078747874788,8.83166820006472,-2.7362965814699,-0.0168398347790992
0.493495199519952,8.83052828851005,-2.73692842346742,-0.0175673995916885
0.493911651165117,8.82938810351979,-2.73756056814676,-0.018293447276488
0.494328102810281,8.82824764499818,-2.73819301486307,-0.0190179152291652
0.494744554455446,8.82710691285058,-2.73882576294546,-0.0197407410697083
0.49516100610061,8.82596590698352,-2.73945881169713,-0.02046186264724
0.495577457745775,8.82482462730468,-2.74009216039544,-0.021181218044795
0.495993909390939,8.82368307372286,-2.740725808292,-0.0218987455840674
0.496410361036104,8.82254124614805,-2.74135975461281,-0.0226143838301227
0.496826812681268,8.82139914449139,-2.7419939985583,-0.023328071596077
0.497243264326433,8.82025676866522,-2.74262853930351,-0.0240397479477413
0.497659715971597,8.819114118583,-2.74326337599813,-0.0247493522082323
0.498076167616762,8.81797119415942,-2.74389850776665,-0.0254568239625489
0.498492619261926,8.81682799531035,-2.74453393370844,-0.0261621030621129
0.498909070907091,8.81568452195283,-2.7451696528979,-0.0268651296292758
0.499325522552255,8.81454077400514,-2.74580566438454,-0.0275658440617897
0.49974197419742,8.81339675138674,-2.7464419671931,-0.0282641870372432
0.500158425842584,8.81225245401829,-2.74707856032368,-0.0289600995174608
0.500574877487749,8.81110788182164,-2.74771544275186,-0.0296535227528669
0.500991329132913,8.80996303471993,-2.74835261342879,-0.0303443982868147
0.501407780778078,8.80881791263746,-2.74899007128137,-0.0310326679598764
0.501824232423242,8.80767251549978,-2.74962781521232,-0.0317182739140984
0.502240684068407,8.80652684323369,-2.75026584410035,-0.03240115859722
0.502657135713571,8.80538089576717,-2.75090415680023,-0.0330812647668539
0.503073587358736,8.80423467302952,-2.751542752143,-0.0337585354946304
0.5034900390039,8.80308817495119,-2.75218162893601,-0.0344329141703034
0.503906490649065,8.80194140146395,-2.75282078596315,-0.0351043445058196
0.504322942294229,8.80079435250083,-2.75346022198492,-0.0357727705393493
0.504739393939394,8.79964702799603,-2.75409993573855,-0.0364381366392798
0.505155845584559,8.79849942788512,-2.75473992593823,-0.0371003875081698
0.505572297229723,8.79735155210485,-2.75538019127514,-0.0377594681866663
0.505988748874888,8.79620340059328,-2.75602073041767,-0.0384153240573826
0.506405200520052,8.79505497328972,-2.75666154201154,-0.0390679008487361
0.506821652165217,8.79390627013475,-2.75730262467993,-0.0397171446387511
0.507238103810381,8.79275729107027,-2.75794397702362,-0.0403630018588182
0.507654555455546,8.7916080360394,-2.7585855976212,-0.0410054192974173
0.50807100710071,8.79045850498658,-2.75922748502913,-0.0416443441037995
0.508487458745875,8.78930869785753,-2.75986963778197,-0.0422797237916316
0.508903910391039,8.78815861459926,-2.76051205439249,-0.0429115062425977
0.509320362036204,8.78700825516008,-2.76115473335181,-0.0435396397099651
0.509736813681368,8.78585761948954,-2.7617976731296,-0.044164072822105
0.510153265326533,8.78470670753856,-2.76244087217421,-0.0447847545859799
0.510569716971697,8.78355551925931,-2.76308432891283,-0.0454016343905834
0.510986168616862,8.78240405460527,-2.76372804175166,-0.0460146620103452
0.511402620262026,8.78125231353128,-2.76437200907607,-0.0466237876084929
0.511819071907191,8.78010029599339,-2.76501622925074,-0.0472289617403724
0.512235523552355,8.77894800194902,-2.76566070061984,-0.0478301353567329
0.51265197519752,8.77779543135687,-2.76630542150721,-0.0484272598069614
0.513068426842684,8.77664258417697,-2.76695039021651,-0.0490202868422866
0.513484878487849,8.77548946037068,-2.76759560503139,-0.0496091686189344
0.513901330133013,8.77433605990061,-2.76824106421565,-0.0501938577012452
0.514317781778178,8.77318238273076,-2.76888676601344,-0.0507743070647501
0.514734233423342,8.7720284288264,-2.7695327086494,-0.051350470099203
0.515150685068507,8.77087419815414,-2.77017889032885,-0.0519223006115759
0.515567136713671,8.76971969068187,-2.77082530923795,-0.0524897528290077
0.515983588358836,8.76856490637886,-2.7714719635439,-0.0530527814017129
0.516400040004,8.76740984521565,-2.77211885139509,-0.053611341405852
0.516816491649165,8.76625450716415,-2.7727659709213,-0.0541653883463544
0.517232943294329,8.76509889219757,-2.77341332023388,-0.054714878159702
0.517649394939494,8.76394300029041,-2.77406089742589,-0.0552597672166725
0.518065846584658,8.76278683141855,-2.77470870057234,-0.0558000123250376
0.518482298229823,8.76163038555917,-2.77535672773033,-0.0563355707322197
0.518898749874988,8.76047366269075,-2.77600497693925,-0.0568664001279092
0.519315201520152,8.75931666279314,-2.77665344622096,-0.0573924586466351
0.519731653165317,8.75815938584748,-2.77730213357997,-0.0579137048702961
0.520148104810481,8.75700183183627,-2.77795103700367,-0.0584300978306489
0.520564556455646,8.75584400074331,-2.77860015446245,-0.0589415970117536
0.52098100810081,8.7546858925537,-2.77924948390991,-0.0594481623523768
0.521397459745975,8.75352750725393,-2.77989902328311,-0.0599497542483513
0.521813911391139,8.75236884483178,-2.78054877050267,-0.0604463335548962
0.522230363036304,8.75120990527632,-2.78119872347301,-0.0609378615888893
0.522646814681468,8.75005068857801,-2.78184888008256,-0.0614243001311016
0.523063266326633,8.74889119472857,-2.78249923820391,-0.0619056114283871
0.523479717971797,8.74773142372112,-2.78314979569404,-0.0623817581958293
0.523896169616962,8.74657137554998,-2.78380055039447,-0.0628527036188461
0.524312621262126,8.74541105021091,-2.78445150013152,-0.063318411355252
0.524729072907291,8.74425044770094,-2.78510264271646,-0.063778845537275
0.525145524552455,8.74308956801838,-2.78575397594573,-0.0642339707735363
0.52556197619762,8.74192841116295,-2.78640549760112,-0.0646837521509801
0.525978427842784,8.7407669771356,-2.78705720544998,-0.0651281552367659
0.526394879487949,8.73960526593865,-2.78770909724543,-0.0655671460801167
0.526811331133113,8.73844327757566,-2.78836117072654,-0.0660006912141215
0.527227782778278,8.73728101205161,-2.78901342361857,-0.0664287576575001
0.527644234423442,8.73611846937266,-2.78966585363311,-0.0668513129163208
0.528060686068607,8.73495564954638,-2.79031845846834,-0.0672683249856774
0.528477137713771,8.73379255258164,-2.79097123580922,-0.067679762351323
0.528893589358936,8.73262917848852,-2.79162418332767,-0.06808559399126
0.5293100410041,8.7314655272785,-2.7922772986828,-0.0684857893772891
0.529726492649265,8.73030159896434,-2.79293057952112,-0.0688803184765149
0.530142944294429,8.72913739356004,-2.79358402347672,-0.0692691517528068
0.530559395939594,8.72797291108097,-2.79423762817151,-0.0696522601682224
0.530975847584759,8.72680815154373,-2.79489139121539,-0.070029615184381
0.531392299229923,8.72564311496624,-2.79554531020651,-0.0704011887638019
0.531808750875088,8.72447780136774,-2.79619938273142,-0.0707669533711935
0.532225202520252,8.72331221076868,-2.79685360636532,-0.0711268819747048
0.532641654165417,8.72214634319082,-2.79750797867225,-0.0714809480471324
0.533058105810581,8.72098019865723,-2.79816249720532,-0.0718291255670834
0.533474557455746,8.71981377719221,-2.7988171595069,-0.0721713890201017
0.53389100910091,8.71864707882139,-2.79947196310884,-0.0725077133997429
0.534307460746075,8.71748010357159,-2.80012690553269,-0.0728380742086147
0.534723912391239,8.71631285147098,-2.80078198428989,-0.0731624474593731
0.535140364036404,8.71514532254893,-2.80143719688202,-0.0734808096756741
0.535556815681568,8.71397751683609,-2.80209254080097,-0.0737931378930846
0.535973267326733,8.71280943436438,-2.80274801352917,-0.0740994096599521
0.536389718971897,8.71164107516694,-2.80340361253982,-0.0743996030382322
0.536806170617062,8.71047243927816,-2.80405933529708,-0.0746936966042724
0.537222622262226,8.70930352673373,-2.80471517925632,-0.0749816694495577
0.537639073907391,8.70813433757051,-2.80537114186428,-0.0752635011814088
0.538055525552555,8.70696487182667,-2.80602722055932,-0.0755391719236461
0.53847197719772,8.70579512954152,-2.80668341277165,-0.0758086623172046
0.538888428842884,8.70462511075567,-2.80733971592351,-0.076071953520712
0.539304880488049,8.70345481551094,-2.80799612742939,-0.0763290272110246
0.539721332133213,8.70228424385032,-2.80865264469628,-0.0765798655837213
0.540137783778378,8.70111339581814,-2.80930926512387,-0.0768244513535551
0.540554235423542,8.69994227145976,-2.80996598610472,-0.0770627677548661
0.540970687068707,8.69877087082192,-2.81062280502456,-0.0772947985419531
0.541387138713871,8.69759919395246,-2.81127971926243,-0.0775205279893994
0.541803590359036,8.69642724090045,-2.81193672619094,-0.0777399408923678
0.5422200420042,8.69525501171614,-2.8125938231765,-0.0779530225668424
0.542636493649365,8.69408250645097,-2.81325100757946,-0.0781597588498413
0.54305294529453,8.69290972515758,-2.81390827675444,-0.0783601360995813
0.543469396939694,8.69173666788978,-2.81456562805046,-0.0785541411956043
0.543885848584859,8.69056333470254,-2.81522305881117,-0.0787417615388653
0.544302300230023,8.689389725652,-2.8158805663751,-0.0789229850517777
0.544718751875188,8.68821584079548,-2.81653814807586,-0.0790978001782192
0.545135203520352,8.68704168019142,-2.81719580124235,-0.079266195883499
0.545551655165517,8.68586724389945,-2.81785352319898,-0.0794281616542852
0.545968106810681,8.68469253198035,-2.8185113112659,-0.0795836874984903
0.546384558455846,8.68351754449598,-2.81916916275919,-0.0797327639451184
0.54680101010101,8.68234228150942,-2.81982707499112,-0.0798753820440745
0.547217461746175,8.68116674308484,-2.82048504527034,-0.0800115333659348
0.547633913391339,8.6799909292875,-2.82114307090205,-0.0801412100016719
0.548050365036504,8.67881484018381,-2.82180114918833,-0.0802644045623505
0.548466816681668,8.67763847584129,-2.82245927742824,-0.0803811101787766
0.548883268326833,8.6764618363286,-2.82311745291812,-0.0804913205011115
0.549299719971997,8.67528492171542,-2.82377567295176,-0.0805950296984477
0.549716171617162,8.67410773207258,-2.82443393482063,-0.0806922324583441
0.550132623262326,8.67293026747203,-2.8250922358141,-0.0807829239863236
0.550549074907491,8.67175252798671,-2.82575057321965,-0.0808671000053363
0.550965526552655,8.67057451369068,-2.82640894432308,-0.0809447567551778
0.55138197819782,8.66939622465909,-2.82706734640874,-0.0810158909918779
0.551798429842984,8.66821766096814,-2.82772577675973,-0.0810804999870445
0.552214881488149,8.66703882269506,-2.82838423265812,-0.0811385815271745
0.552631333133313,8.66585970991817,-2.82904271138518,-0.0811901339129259
0.553047784778478,8.6646803227168,-2.82970121022156,-0.0812351559583541
0.553464236423642,8.66350066117132,-2.83035972644753,-0.0812736469901069
0.553880688068807,8.66232072536314,-2.83101825734319,-0.0813056068465906
0.554297139713971,8.66114051537468,-2.83167680018868,-0.0813310358770921
0.554713591359136,8.65996003128939,-2.83233535226439,-0.0813499349408689
0.5551300430043,8.65877927319172,-2.83299391085116,-0.0813623054062005
0.555546494649465,8.65759824116712,-2.83365247323053,-0.0813681491494055
0.55596294629463,8.65641693530206,-2.83431103668491,-0.0813674685538216
0.556379397939794,8.65523535568394,-2.83496959849781,-0.0813602665087522
0.556795849584959,8.65405350240118,-2.83562815595405,-0.081346546408373
0.557212301230123,8.65287137554318,-2.83628670633998,-0.0813263121506087
0.557628752875288,8.65168897520027,-2.83694524694365,-0.0812995681359708
0.558045204520452,8.65050630146377,-2.83760377505508,-0.081266319266362
0.558461656165617,8.64932335442593,-2.83826228796641,-0.0812265709438457
0.558878107810781,8.64814013417998,-2.83892078297216,-0.0811803290693802
0.559294559455946,8.64695664082005,-2.83957925736938,-0.08112760004152
0.55971101110111,8.64577287444117,-2.8402377084579,-0.0810683907550823
0.560127462746275,8.64458883513934,-2.84089613354053,-0.0810027085997788
0.560543914391439,8.64340452301148,-2.84155452992326,-0.0809305614588153
0.560960366036604,8.64221993815539,-2.84221289491547,-0.0808519577074562
0.561376817681768,8.64103508066976,-2.84287122583012,-0.0807669062115567
0.561793269326933,8.63984995065419,-2.84352951998397,-0.0806754163260619
0.562209720972097,8.63866454820912,-2.84418777469776,-0.0805774978934712
0.562626172617262,8.63747887343591,-2.84484598729646,-0.0804731612422745
0.563042624262426,8.63629292643677,-2.84550415510941,-0.0803624171853498
0.563459075907591,8.63510670731479,-2.84616227547059,-0.0802452770183336
0.563875527552755,8.63392021617384,-2.84682034571876,-0.0801217525179559
0.56429197919792,8.6327334531187,-2.84747836319768,-0.0799918559403466
0.564708430843084,8.63154641825497,-2.84813632525633,-0.0798556000193065
0.565124882488249,8.63035911168904,-2.84879422924909,-0.0797129979645503
0.565541334133413,8.62917153352815,-2.84945207253593,-0.0795640634599147
0.565957785778578,8.62798368388033,-2.85010985248262,-0.0794088106615404
0.566374237423742,8.62679556285443,-2.85076756646093,-0.0792472541960201
0.566790689068907,8.62560717056006,-2.85142521184881,-0.0790794091585158
0.567207140714071,8.62441850710764,-2.8520827860306,-0.0789052911108458
0.567623592359236,8.62322957260836,-2.85274028639722,-0.0787249160795445
0.5680400440044,8.62204036717415,-2.85339771034636,-0.0785383005538899
0.568456495649565,8.62085089091775,-2.85405505528266,-0.0783454614839003
0.568872947294729,8.61966114395256,-2.85471231861792,-0.0781464162783045
0.569289398939894,8.61847112639282,-2.85536949777129,-0.0779411828024819
0.569705850585059,8.61728083835343,-2.85602659016946,-0.0777297793763724
0.570122302230223,8.61609027995006,-2.85668359324685,-0.0775122247723591
0.570538753875388,8.61489945129905,-2.85734050444576,-0.0772885382131227
0.570955205520552,8.61370835251748,-2.85799732121661,-0.0770587393694648
0.571371657165717,8.61251698372309,-2.8586540410181,-0.0768228483581087
0.571788108810881,8.61132534503433,-2.85931066131742,-0.0765808857394662
0.572204560456046,8.61013343657035,-2.85996717959038,-0.0763328725153826
0.57262101210121,8.60894125845093,-2.86062359332165,-0.0760788301268498
0.573037463746375,8.60774881079652,-2.86127990000492,-0.0758187804516957
0.573453915391539,8.60655609372823,-2.86193609714307,-0.0755527458022437
0.573870367036704,8.60536310736778,-2.86259218224837,-0.0752807489229513
0.574286818681868,8.6041698518376,-2.86324815284266,-0.0750028129880146
0.574703270327033,8.60297632726065,-2.86390400645749,-0.0747189615989526
0.575119721972197,8.60178253376055,-2.86455974063436,-0.0744292187821643
0.575536173617362,8.60058847146152,-2.86521535292485,-0.0741336089864604
0.575952625262526,8.59939414048841,-2.86587084089082,-0.0738321570805673
0.576369076907691,8.59819954096661,-2.86652620210456,-0.0735248883506093
0.576785528552855,8.59700467302208,-2.86718143414897,-0.0732118284975656
0.57720198019802,8.59580953678138,-2.86783653461776,-0.0728930036347004
0.577618431843184,8.59461413237161,-2.86849150111558,-0.0725684402849703
0.578034883488349,8.59341845992046,-2.86914633125824,-0.0722381653784098
0.578451335133513,8.5922225195561,-2.86980102267282,-0.0719022062494879
0.578867786778678,8.59102631140726,-2.87045557299788,-0.0715605906344461
0.579284238423842,8.58982983560321,-2.87110997988361,-0.0712133466686117
0.579700690069007,8.58863309227369,-2.871764240992,-0.0708605028836842
0.580117141714171,8.58743608154897,-2.87241835399701,-0.070502088205007
0.580533593359336,8.5862388035598,-2.87307231658472,-0.0701381319488091
0.580950045004501,8.58504125843746,-2.87372612645351,-0.0697686638194284
0.581366496649665,8.58384344631359,-2.87437978131419,-0.0693937139065114
0.58178294829483,8.58264536732043,-2.87503327889021,-0.0690133126821918
0.582199399939994,8.58144702159059,-2.87568661691775,-0.0686274909982502
0.582615851585159,8.58024840925717,-2.87633979314597,-0.0682362800832462
0.583032303230323,8.57904953045363,-2.87699280533707,-0.0678397115396369
0.583448754875488,8.57785038531395,-2.87764565126649,-0.0674378173408684
0.583865206520652,8.57665097397249,-2.87829832872309,-0.0670306298284536
0.584281658165817,8.57545129656397,-2.87895083550925,-0.0666181817090232
0.584698109810981,8.57425135322359,-2.87960316944106,-0.0662005060513596
0.585114561456146,8.5730511440869,-2.88025532834846,-0.0657776362834135
0.58553101310131,8.57185066928979,-2.88090731007535,-0.0653496061892974
0.585947464746475,8.57064992896857,-2.88155911247982,-0.0649164499062617
0.586363916391639,8.56944892325988,-2.88221073343424,-0.0644782019216532
0.586780368036804,8.56824765230073,-2.88286217082537,-0.0640348970698512
0.587196819681968,8.56704611622842,-2.88351342255461,-0.0635865705291908
0.587613271327133,8.56584431518066,-2.88416448653805,-0.0631332578188634
0.588029722972297,8.56464224929542,-2.88481536070664,-0.0626749947958019
0.588446174617462,8.56343991871098,-2.88546604300634,-0.0622118176515479
0.588862626262626,8.56223732356595,-2.88611653139825,-0.0617437629091008
0.589279077907791,8.5610344639992,-2.88676682385875,-0.0612708674197516
0.589695529552955,8.55983134014987,-2.88741691837962,-0.060793168359899
0.59011198119812,8.55862795215744,-2.88806681296823,-0.0603107032278488
0.590528432843284,8.55742430016156,-2.88871650564758,-0.0598235098405986
0.590944884488449,8.55622038430222,-2.88936599445653,-0.0593316263306049
0.591361336133613,8.55501620471955,-2.89001527744984,-0.0588350911425346
0.591777787778778,8.553811761554,-2.8906643526984,-0.0583339430300031
0.592194239423942,8.55260705494618,-2.89131321828924,-0.0578282210522966
0.592610691069107,8.55140208503696,-2.89196187232578,-0.057317964571076
0.593027142714271,8.55019685196736,-2.89261031292785,-0.0568032132470734
0.593443594359436,8.54899135587866,-2.89325853823188,-0.0562840070367683
0.593860046004601,8.54778559691226,-2.893906546391,-0.0557603861890513
0.594276497649765,8.54657957520975,-2.89455433557516,-0.0552323912418756
0.59469294929493,8.54537329091288,-2.89520190397124,-0.0547000630188934
0.595109400940094,8.54416674416356,-2.89584924978319,-0.0541634426260801
0.595525852585259,8.54295993510384,-2.89649637123214,-0.0536225714483454
0.595942304230423,8.54175286387591,-2.89714326655652,-0.0530774911461311
0.596358755875588,8.54054553062207,-2.89778993401214,-0.0525282436519967
0.596775207520752,8.53933793548475,-2.89843637187235,-0.0519748711671953
0.597191659165917,8.53813007860646,-2.89908257842812,-0.0514174161582322
0.597608110811081,8.53692196012981,-2.89972855198817,-0.0508559213534176
0.598024562456246,8.53571358019751,-2.90037429087907,-0.0502904297394056
0.59844101410141,8.53450493895232,-2.90101979344532,-0.0497209845577213
0.598857465746575,8.53329603653707,-2.90166505804951,-0.0491476293012779
0.599273917391739,8.53208687309467,-2.90231008307238,-0.0485704077108856
0.599690369036904,8.53087744876806,-2.90295486691293,-0.0479893637717454
0.600106820682068,8.5296677637002,-2.90359940798856,-0.0474045417099374
0.600523272327233,8.52845781803408,-2.90424370473509,-0.0468159859888972
0.600939723972397,8.5272476119127,-2.90488775560695,-0.0462237413058828
0.601356175617562,8.52603714547911,-2.9055315590772,-0.045627852588435
0.601772627262726,8.52482641887627,-2.90617511363767,-0.0450283649908236
0.602189078907891,8.52361543224723,-2.90681841779905,-0.0444253238904909
0.602605530553055,8.52240418573494,-2.90746147009096,-0.0438187748844834
0.60302198219822,8.52119267948234,-2.90810426906207,-0.0432087637858753
0.603438433843384,8.51998091363233,-2.90874681328014,-0.0425953366201862
0.603854885488549,8.51876888832776,-2.90938910133218,-0.0419785396217895
0.604271337133713,8.5175566037114,-2.91003113182448,-0.0413584192303136
0.604687788778878,8.51634405992596,-2.9106729033827,-0.0407350220870378
0.605104240424042,8.51513125711409,-2.91131441465199,-0.0401083950312797
0.605520692069207,8.51391819541834,-2.91195566429704,-0.0394785850967755
0.605937143714371,8.5127048749811,-2.91259665100214,-0.0388456395080567
0.606353595359536,8.51149129594475,-2.91323737347133,-0.0382096056768188
0.6067700470047,8.51027745845145,-2.9138778304284,-0.0375705311982837
0.607186498649865,8.50906336264333,-2.91451802061701,-0.0369284638475599
0.60760295029503,8.50784900866229,-2.91515794280075,-0.0362834515759932
0.608019401940194,8.50663439665016,-2.91579759576322,-0.0356355425075162
0.608435853585359,8.50541952674854,-2.9164369783081,-0.0349847849349898
0.608852305230523,8.50420439909893,-2.9170760892592,-0.034331227316545
0.609268756875688,8.50298901384261,-2.91771492746056,-0.0336749182719135
0.609685208520852,8.50177337112069,-2.9183534917765,-0.0330159065787628
0.610101660166017,8.50055747107407,-2.91899178109168,-0.0323542411690197
0.610518111811181,8.49934131384346,-2.91962979431116,-0.0316899711251975
0.610934563456346,8.49812489956939,-2.92026753036049,-0.0310231456767141
0.61135101510151,8.49690822839209,-2.92090498818574,-0.0303538141962109
0.611767466746675,8.49569130045161,-2.92154216675358,-0.0296820261958682
0.612183918391839,8.49447411588776,-2.92217906505132,-0.0290078313237178
0.612600370037004,8.49325667484008,-2.92281568208697,-0.028331279359954
0.613016821682168,8.49203897744785,-2.9234520168893,-0.0276524202132432
0.613433273327333,8.49082102385009,-2.92408806850791,-0.0269713039170302
0.613849724972497,8.48960281418556,-2.92472383601323,-0.0262879806258451
0.614266176617662,8.4883843485927,-2.92535931849662,-0.0256025006116086
0.614682628262826,8.48716562720968,-2.92599451507041,-0.0249149142599348
0.615099079907991,8.48594665017434,-2.92662942486791,-0.024225272066437
0.615515531553155,8.48472741762422,-2.92726404704349,-0.0235336246330293
0.61593198319832,8.48350792969652,-2.92789838077264,-0.0228400226642305
0.616348434843484,8.48228818652815,-2.92853242525194,-0.0221445169634678
0.616764886488649,8.48106818825563,-2.92916617969919,-0.02144715842938
0.617181338133813,8.47984793501518,-2.92979964335338,-0.0207479980521228
0.617597789778978,8.47862742694262,-2.93043281547477,-0.0200470869096737
0.618014241424142,8.4774066641734,-2.9310656953449,-0.0193444761641389
0.618430693069307,8.47618564684264,-2.93169828226663,-0.0186402170580611
0.618847144714471,8.47496437508503,-2.93233057556418,-0.0179343609107298
0.619263596359636,8.47374284903485,-2.93296257458316,-0.0172269591144915
0.6196800480048,8.47252106882608,-2.93359427869061,-0.0165180631310655
0.620096499649965,8.47129903459215,-2.93422568727498,-0.0158077244878577
0.62051295129513,8.47007674646618,-2.93485679974622,-0.015095994774281
0.620929402940294,8.4688542045808,-2.93548761553577,-0.0143829256380766
0.621345854585459,8.46763140906825,-2.93611813409659,-0.0136685687816372
0.621762306230623,8.46640836006027,-2.93674835490318,-0.0129529759583372
0.622178757875788,8.46518505768818,-2.93737827745159,-0.0122361989688625
0.622595209520952,8.46396150208284,-2.93800790125949,-0.0115182896575471
0.623011661166117,8.46273769337464,-2.93863722586612,-0.0107992999087113
0.623428112811281,8.46151363169347,-2.93926625083233,-0.0100792816430061
0.623844564456446,8.46028931716877,-2.93989497574062,-0.0093582868137612
0.62426101610161,8.45906474992943,-2.94052340019511,-0.00863636740333818
0.624677467746775,8.45783993010389,-2.94115152382159,-0.00791357541948766
0.625093919391939,8.45661485782004,-2.94177934626751,-0.00718996289171279
0.625510371037104,8.45538953320531,-2.94240686720199,-0.00646558186763813
0.625926822682268,8.45416395638649,-2.94303408631583,-0.00574048440938267
0.626343274327433,8.45293812748996,-2.94366100332151,-0.0050147225899412
0.626759725972597,8.45171204664151,-2.94428761795321,-0.00428834848956888
0.627176177617762,8.45048571396633,-2.94491392996677,-0.00356141419217503
0.627592629262926,8.4492591295891,-2.94553993913975,-0.00283397178172132
0.628009080908091,8.44803229363391,-2.9461656452714,-0.00210607333862792
0.628425532553255,8.44680520622432,-2.94679104818263,-0.00137777093618537
0.62884198419842,8.44557786748325,-2.94741614771607,-0.000649116636975909
0.629258435843584,8.44435027753306,-2.94804094373599,7.98375107005597e-05
0.629674887488749,8.44312243649553,-2.94866543612838,0.000809039476390862
0.630091339133913,8.44189434449176,-2.94928962480084,0.00153843725104531
0.630507790779078,8.4406660016423,-2.94991350968266,0.00226797885056734
0.630924242424242,8.43943740806707,-2.95053709072476,0.00299761231935392
0.631340694069407,8.43820856388537,-2.95116036789971,0.00372728573382865
0.631757145714572,8.43697946921582,-2.95178334120166,0.0044569472059639
0.632173597359736,8.43575012417645,-2.95240601064639,0.00518654488679698
0.632590049004901,8.43452052888461,-2.95302837627125,0.00591602696993416
0.633006500650065,8.43329068345699,-2.95365043813517,0.00664534169504836
0.63342295229523,8.43206058800962,-2.95427219631861,0.00737443735136441
0.633839403940394,8.43083024265787,-2.95489365092356,0.00810326228113648
0.634255855585559,8.42959964751639,-2.9555148020735,0.0088317648831157
0.634672307230723,8.42836880269922,-2.95613564991342,0.00955989361600532
0.635088758875888,8.42713770831963,-2.95675619460974,0.0102875970019089
0.635505210521052,8.42590636449022,-2.95737643635028,0.0110148236297642
0.635921662166217,8.42467477132288,-2.95799637534429,0.0117415221587705
0.636338113811381,8.42344292892879,-2.95861601182239,0.0124676413218005
0.636754565456546,8.42221083741838,-2.95923534603649,0.0131931299288047
0.63717101710171,8.42097849690144,-2.95985437825987,0.0139179368702025
0.637587468746875,8.4197459074869,-2.96047310878701,0.0146420111202622
0.638003920392039,8.41851306928302,-2.96109153793365,0.0153653017404702
0.638420372037204,8.41727998239734,-2.96170966603675,0.0160877578828855
0.638836823682368,8.41604664693657,-2.96232749345438,0.0168093287934859
0.639253275327533,8.41481306300669,-2.96294502056574,0.0175299638154984
0.639669726972697,8.41357923071294,-2.96356224777113,0.0182496123927208
0.640086178617862,8.41234515015976,-2.96417917549186,0.0189682240728259
0.640502630263026,8.41111082145081,-2.96479580417024,0.019685748510657
0.640919081908191,8.40987624468898,-2.96541213426952,0.020402135471509
0.641335533553355,8.40864141997633,-2.96602816627383,0.0211173348343946
0.64175198519852,8.40740634741416,-2.96664390068817,0.0218312965953003
0.642168436843684,8.40617102710294,-2.96725933803834,0.0225439708704253
0.642584888488849,8.40493545914235,-2.96787447887087,0.0232553078994102
0.643001340134013,8.40369964363123,-2.968489323753,0.0239652580485481
0.643417791779178,8.40246358066761,-2.96910387327262,0.0246737718139851
0.643834243424342,8.4012272703487,-2.96971812803819,0.0253807998249031
0.644250695069507,8.39999071277087,-2.97033208867872,0.026086292846692
0.644667146714672,8.39875390802961,-2.97094575584367,0.0267902017841022
0.645083598359836,8.39751685621963,-2.97155913020296,0.0274924776843885
0.645500050005001,8.39627955743472,-2.97217221244681,0.028193071740433
0.645916501650165,8.39504201176789,-2.97278500328578,0.0288919352938574
0.64633295329533,8.3938042193112,-2.97339750345064,0.0295890198381175
0.646749404940494,8.39256618015591,-2.97400971369234,0.0302842770215819
0.647165856585659,8.3913278943924,-2.97462163478193,0.0309776586505991
0.647582308230823,8.39008936211011,-2.97523326751049,0.0316691166925413
0.647998759875988,8.38885058339767,-2.97584461268908,0.0323586032788417
0.648415211521152,8.38761155834277,-2.97645567114865,0.0330460707080063
0.648831663166317,8.38637228703221,-2.97706644373997,0.0337314714486172
0.649248114811481,8.38513276955192,-2.97767693133361,0.0344147581423137
0.649664566456646,8.38389300598691,-2.97828713481978,0.0350958836067616
0.65008101810181,8.38265299642128,-2.97889705510833,0.0357748008386014
0.650497469746975,8.3814127409382,-2.97950669312864,0.0364514630163823
0.650913921392139,8.38017223961991,-2.98011604982953,0.037125823503479
0.651330373037304,8.37893149254777,-2.98072512617925,0.0377978358509908
0.651746824682468,8.3776904998022,-2.9813339231653,0.0384674538006234
0.652163276327633,8.37644926146264,-2.98194244179444,0.0391346312875522
0.652579727972797,8.37520777760765,-2.98255068309257,0.0397993224432708
0.652996179617962,8.37396604831481,-2.98315864810464,0.040461481598419
0.653412631263126,8.37272407366075,-2.98376633789456,0.0411210632855945
0.653829082908291,8.37148185372119,-2.98437375354518,0.0417780222421445
0.654245534553455,8.37023938857083,-2.98498089615811,0.0424323134129427
0.65466198619862,8.36899667828344,-2.98558776685371,0.0430838919531456
0.655078437843784,8.36775372293185,-2.98619436677096,0.0437327132309286
0.655494889488949,8.36651052258788,-2.98680069706738,0.0443787328302091
0.655911341134113,8.36526707732242,-2.98740675891894,0.0450219065533434
0.656327792779278,8.36402338720533,-2.98801255351998,0.0456621904238126
0.656744244424442,8.36277945230552,-2.9886180820831,0.0462995406888831
0.657160696069607,8.36153527269091,-2.98922334583908,0.0469339138222525
0.657577147714771,8.36029084842843,-2.98982834603676,0.0475652665266731
0.657993599359936,8.35904617958401,-2.990433083943,0.0481935557365583
0.658410051005101,8.3578012662226,-2.99103756084251,0.0488187386205679
0.658826502650265,8.35655610840814,-2.99164177803781,0.0494407725841757
0.65924295429543,8.35531070620357,-2.9922457368491,0.0500596152722155
0.659659405940594,8.3540650596708,-2.99284943861416,0.0506752245714084
0.660075857585759,8.35281916887073,-2.99345288468827,0.0512875586128692
0.660492309230923,8.35157303386332,-2.9940560764441,0.0518965757745951
0.660908760876088,8.3503266547074,-2.99465901527158,0.052502234683931
0.661325212521252,8.34908003146087,-2.99526170257784,0.0531044942200172
0.661741664166417,8.34783316418055,-2.99586413978708,0.0537033135162146
0.662158115811581,8.34658605292225,-2.99646632834045,0.054298651962511
0.662574567456746,8.34533869774076,-2.99706826969596,0.0548904692079075
0.66299101910191,8.34409109868981,-2.99766996532838,0.0554787251627811
0.663407470747075,8.34284325582215,-2.99827141672913,0.05606338000123
0.663823922392239,8.3415951691894,-2.99887262540613,0.0566443941633943
0.664240374037404,8.34034683884224,-2.99947359288375,0.0572217283577614
0.664656825682568,8.33909826483022,-3.00007432070265,0.0577953435634425
0.665073277327733,8.3378494472019,-3.00067481041968,0.0583652010324361
0.665489728972897,8.33660038600476,-3.00127506360779,0.0589312622918627
0.665906180618062,8.33535108128523,-3.00187508185586,0.0594934891461851
0.666322632263226,8.33410153308869,-3.00247486676865,0.0600518436794008
0.666739083908391,8.33285174145947,-3.00307441996664,0.0606062882572183
0.667155535553555,8.33160170644083,-3.00367374308594,0.0611567855292078
0.66757198719872,8.33035142807499,-3.00427283777812,0.0617032984309327
0.667988438843884,8.32910090640306,-3.00487170571015,0.0622457901860561
0.668404890489049,8.32785014146513,-3.00547034856424,0.0627842243084313
0.668821342134213,8.32659913330017,-3.00606876803777,0.0633185646041628
0.669237793779378,8.32534788194615,-3.00666696584308,0.0638487751736519
0.669654245424543,8.3240963874399,-3.00726494370744,0.0643748204136135
0.670070697069707,8.32284464981723,-3.00786270337287,0.0648966650190805
0.670487148714872,8.32159266911285,-3.00846024659603,0.0654142739853726
0.670903600360036,8.32034044536037,-3.00905757514809,0.0659276126100551
0.671320052005201,8.31908797859236,-3.00965469081462,0.0664366464948688
0.671736503650365,8.31783526884028,-3.01025159539544,0.0669413415476363
0.67215295529553,8.31658231613452,-3.0108482907045,0.067441663984152
0.672569406940694,8.31532912050437,-3.01144477856978,0.0679375803300419
0.672985858585859,8.31407568197808,-3.01204106083312,0.0684290574226067
0.673402310231023,8.31282200058278,-3.01263713935011,0.068916062412638
0.673818761876188,8.31156807634449,-3.01323301598992,0.0693985627662137
0.674235213521352,8.31031390928818,-3.01382869263527,0.0698765262664707
0.674651665166517,8.30905949943771,-3.01442417118216,0.0703499210153535
0.675068116811681,8.30780484681586,-3.01501945353987,0.0708187154353394
0.675484568456846,8.30654995144431,-3.01561454163071,0.0712828782711435
0.67590102010201,8.30529481334365,-3.01620943738998,0.0717423785913963
0.676317471747175,8.30403943253336,-3.01680414276576,0.0721971857903005
0.676733923392339,8.30278380903186,-3.01739865971884,0.0726472695892661
0.677150375037504,8.30152794285643,-3.01799299022253,0.0730926000385177
0.677566826682668,8.3002718340233,-3.01858713626255,0.0735331475186832
0.677983278327833,8.29901548254756,-3.01918109983687,0.0739688827423561
0.678399729972997,8.29775888844323,-3.01977488295562,0.0743997767556346
0.678816181618162,8.29650205172323,-3.0203684876409,0.0748258009396388
0.679232633263326,8.29524497239936,-3.02096191592666,0.0752469270120034
0.679649084908491,8.29398765048238,-3.02155516985855,0.0756631270283451
0.680065536553655,8.29273008598186,-3.0221482514938,0.0760743733837089
0.68048198819882,8.29147227890632,-3.02274116290104,0.0764806388139917
0.680898439843984,8.29021422926323,-3.02333390616023,0.0768818963973369
0.681314891489149,8.28895593705885,-3.02392648336242,0.0772781195555104
0.681731343134313,8.28769740229844,-3.0245188966097,0.0776692820552517
0.682147794779478,8.28643862498613,-3.02511114801498,0.0780553580095986
0.682564246424643,8.2851796051249,-3.02570323970189,0.0784363218791923
0.682980698069807,8.28392034271673,-3.02629517380463,0.0788121484735534
0.683397149714972,8.28266083776239,-3.02688695246779,0.0791828129523389
0.683813601360136,8.28140109026165,-3.02747857784628,0.0795482908265741
0.684230053005301,8.28014110021311,-3.02807005210509,0.0799085579598573
0.684646504650465,8.27888086761433,-3.02866137741921,0.0802635905695435
0.68506295629563,8.27762039246174,-3.02925255597347,0.0806133652279048
0.685479407940794,8.27635967475065,-3.02984358996235,0.0809578588632631
0.685895859585959,8.27509871447535,-3.03043448158989,0.081297048761104
0.686312311231123,8.27383751162896,-3.03102523306952,0.0816309125651613
0.686728762876288,8.27257606620353,-3.03161584662387,0.0819594282784799
0.687145214521452,8.27131437819001,-3.03220632448468,0.0822825742644568
0.687561666166617,8.2700524475783,-3.03279666889265,0.0826003292478531
0.687978117811781,8.26879027435718,-3.03338688209722,0.0829126723157846
0.688394569456946,8.26752785851431,-3.03397696635649,0.083219582918692
0.68881102110211,8.26626520003631,-3.03456692393703,0.0835210408712753
0.689227472747275,8.26500229890868,-3.03515675711374,0.0838170263534208
0.689643924392439,8.26373915511583,-3.03574646816971,0.0841075199110882
0.690060376037604,8.26247576864111,-3.03633605939605,0.0843925024571826
0.690476827682768,8.2612121394668,-3.03692553309174,0.0846719552724018
0.690893279327933,8.25994826757402,-3.03751489156347,0.0849458600060539
0.691309730973097,8.2586841529429,-3.03810413712552,0.085214198676857
0.691726182618262,8.25741979555241,-3.03869327209954,0.0854769536737128
0.692142634263426,8.25615519538052,-3.03928229881449,0.0857341077564513
0.692559085908591,8.25489035240406,-3.0398712196064,0.0859856440565597
0.692975537553755,8.25362526659882,-3.04046003681823,0.0862315460778818
0.69339198919892,8.25235993793951,-3.04104875279978,0.0864717976972933
0.693808440844084,8.25109436639977,-3.04163736990746,0.0867063831653541
0.694224892489249,8.24982855195217,-3.04222589050415,0.0869352871069364
0.694641344134413,8.24856249456819,-3.04281431695908,0.0871584945218285
0.695057795779578,8.24729619421827,-3.04340265164762,0.087375990785315
0.695474247424743,8.2460296508718,-3.04399089695119,0.0875877616487322
0.695890699069907,8.24476286449705,-3.04457905525701,0.0877937932399989
0.696307150715072,8.24349583506135,-3.04516712895807,0.0879940720641246
0.696723602360236,8.24222856253084,-3.04575512045285,0.0881885850036927
0.697140054005401,8.24096104687067,-3.04634303214522,0.0883773193193209
0.697556505650565,8.23969328804493,-3.04693086644429,0.0885602626500925
0.69797295729573,8.23842528601668,-3.04751862576424,0.0887374030139731
0.698389408940894,8.2371570407479,-3.04810631252414,0.0889087288081941
0.698805860586059,8.23588855219953,-3.04869392914783,0.089074228809618
0.699222312231223,8.23461982033151,-3.04928147806375,0.0892338921750766
0.699638763876388,8.23335084510271,-3.04986896170476,0.0893877084416872
0.700055215521552,8.23208162647095,-3.05045638250802,0.0895356675271447
0.700471667166717,8.23081216439305,-3.05104374291478,0.0896777597299885
0.700888118811881,8.22954245882476,-3.05163104537027,0.0898139757298464
0.701304570457046,8.22827250972087,-3.05221829232354,0.0899443065876559
0.70172102210221,8.22700231703506,-3.05280548622723,0.0900687437458602
0.702137473747375,8.22573188072005,-3.05339262953751,0.0901872790285804
0.702553925392539,8.22446120072753,-3.05397972471387,0.0902999046417654
0.702970377037704,8.22319027700815,-3.05456677421895,0.0904066131733168
0.703386828682868,8.2219191095116,-3.0551537805184,0.0905073975931904
0.703803280328033,8.2206476981865,-3.05574074608074,0.0906022512534756
0.704219731973197,8.21937604298051,-3.05632767337714,0.0906911678884499
0.704636183618362,8.21810414384025,-3.05691456488134,0.0907741416146094
0.705052635263526,8.21683200071141,-3.05750142306943,0.0908511669306765
0.705469086908691,8.21555961353858,-3.05808825041971,0.0909222387175862
0.705885538553855,8.2142869822655,-3.05867504941254,0.0909873522384454
0.70630199019902,8.21301410683479,-3.05926182253016,0.0910465031384715
0.706718441844184,8.21174098718814,-3.05984857225657,0.0910996874449058
0.707134893489349,8.21046762326628,-3.06043530107732,0.091146901566907
0.707551345134513,8.20919401500891,-3.06102201147937,0.0911881422954186
0.707967796779678,8.20792016235483,-3.06160870595098,0.0912234068030134
0.708384248424842,8.20664606524182,-3.06219538698146,0.0912526926437156
0.708800700070007,8.20537172360672,-3.06278205706109,0.0912759977528006
0.709217151715172,8.20409713738539,-3.06336871868091,0.091293320446571
0.709633603360336,8.20282230651272,-3.06395537433259,0.0913046594221095
0.710050055005501,8.20154723092271,-3.06454202650827,0.09131001375701
0.710466506650665,8.20027191054832,-3.06512867770038,0.0913093829090858
0.71088295829583,8.19899634532167,-3.06571533040153,0.0913027667160522
0.711299409940994,8.19772053517388,-3.06630198710427,0.0912901653951931
0.711715861586159,8.19644448003512,-3.06688865030101,0.0912715795429962
0.712132313231323,8.19516817983469,-3.06747532248385,0.0912470101347743
0.712548764876488,8.19389163450087,-3.06806200614434,0.0912164585242574
0.712965216521652,8.19261484396113,-3.06864870377347,0.0911799264431675
0.713381668166817,8.19133780814194,-3.06923541786137,0.0911374160007665
0.713798119811981,8.19006052696889,-3.06982215089725,0.0910889296833866
0.714214571457146,8.18878300036665,-3.07040890536916,0.0910344703539343
0.71463102310231,8.18750522825902,-3.07099568376395,0.0909740412513757
0.715047474747475,8.18622721056884,-3.07158248856697,0.0909076459901962
0.715463926392639,8.1849489472181,-3.07216932226203,0.0908352885598421
0.715880378037804,8.1836704381279,-3.07275618733118,0.0907569733241382
0.716296829682968,8.18239168321843,-3.0733430862546,0.0906727050206831
0.716713281328133,8.18111268240905,-3.0739300215104,0.0905824887602239
0.717129732973297,8.17983343561817,-3.07451699557447,0.0904863300260091
0.717546184618462,8.17855394276339,-3.07510401092038,0.0903842346731204
0.717962636263626,8.17727420376144,-3.07569107001916,0.0902762089277817
0.718379087908791,8.17599421852816,-3.07627817533915,0.0901622593866458
0.718795539553955,8.17471398697857,-3.0768653293459,0.0900423930160643
0.71921199119912,8.17343350902681,-3.07745253450197,0.0899166171513317
0.719628442844285,8.17215278458622,-3.07803979326678,0.0897849394959102
0.720044894489449,8.17087181356924,-3.07862710809648,0.0896473681206319
0.720461346134614,8.16959059588752,-3.07921448144377,0.0895039114628838
0.720877797779778,8.1683091314519,-3.07980191575778,0.0893545783257669
0.721294249424943,8.16702742017232,-3.08038941348385,0.0891993778772398
0.721710701070107,8.16574546195799,-3.08097697706349,0.0890383196492338
0.722127152715272,8.16446325671725,-3.08156460893412,0.0888714135367585
0.722543604360436,8.16318080435769,-3.08215231152899,0.088698669796975
0.722960056005601,8.16189810478602,-3.08274008727696,0.088520099048259
0.723376507650765,8.16061515790824,-3.08332793860247,0.0883357122692354
0.72379295929593,8.1593319636295,-3.08391586792523,0.0881455207977962
0.724209410941094,8.1580485218542,-3.08450387766021,0.0879495363301015
0.724625862586259,8.15676483248594,-3.0850919702174,0.0877477709195518
0.725042314231423,8.15548089542755,-3.08568014800172,0.0875402369757506
0.725458765876588,8.15419671058111,-3.08626841341284,0.0873269472634379
0.725875217521752,8.15291227784796,-3.08685676884504,0.0871079149014103
0.726291669166917,8.15162759712863,-3.08744521668707,0.08688315336142
0.726708120812081,8.15034266832294,-3.08803375932197,0.0866526764670481
0.727124572457246,8.14905749132996,-3.08862239912699,0.0864164983925712
0.72754102410241,8.14777206604802,-3.08921113847337,0.0861746336617959
0.727957475747575,8.14648639237471,-3.08979997972624,0.0859270971468796
0.728373927392739,8.14520047020692,-3.09038892524448,0.0856739040671335
0.728790379037904,8.14391429944081,-3.09097797738054,0.0854150699878032
0.729206830683068,8.14262787997183,-3.09156713848031,0.0851506108188333
0.729623282328233,8.14134121169473,-3.09215641088302,0.0848805428136098
0.730039733973397,8.14005429450354,-3.09274579692102,0.0846048825676866
0.730456185618562,8.13876712829162,-3.0933352989197,0.0843236470174926
0.730872637263726,8.13747971295161,-3.0939249191973,0.0840368534390187
0.731289088908891,8.13619204837552,-3.09451466006484,0.0837445194464904
0.731705540554055,8.13490413445468,-3.0951045238259,0.0834466629910154
0.73212199219922,8.13361597107969,-3.09569451277651,0.0831433023592199
0.732538443844384,8.13232755814055,-3.09628462920504,0.0828344561718622
0.732954895489549,8.13103889552659,-3.09687487539203,0.0825201433824317
0.733371347134714,8.12974998312648,-3.09746525361003,0.0822003832757262
0.733787798779878,8.12846082082826,-3.09805576612352,0.0818751954664132
0.734204250425043,8.12717140851936,-3.09864641518874,0.0815445998975769
0.734620702070207,8.1258817460865,-3.09923720305355,0.0812086168392409
0.735037153715372,8.12459183341589,-3.0998281319573,0.08086726688688
0.735453605360536,8.12330167039304,-3.10041920413069,0.0805205709599087
0.735870057005701,8.12201125690289,-3.10101042179566,0.0801685503001589
0.736286508650865,8.12072059282975,-3.10160178716522,0.0798112264703347
0.73670296029603,8.11942967805737,-3.10219330244333,0.0794486213524546
0.737119411941194,8.11813851246891,-3.10278496982479,0.0790807571462745
0.737535863586359,8.1168470959469,-3.10337679149507,0.0787076563676921
0.737952315231523,8.11555542837337,-3.10396876963022,0.0783293418471434
0.738368766876688,8.11426350962973,-3.1045609063967,0.0779458367279689
0.738785218521852,8.11297133959684,-3.10515320395126,0.077557164464775
0.739201670167017,8.11167891815502,-3.10574566444082,0.0771633488217762
0.739618121812181,8.110386245184,-3.10633829000237,0.0767644138711178
0.740034573457346,8.10909332056307,-3.10693108276278,0.0763603839911866
0.74045102510251,8.10780014417086,-3.1075240448387,0.0759512838649022
0.740867476747675,8.10650671588558,-3.10811717833647,0.0755371384779971
0.741283928392839,8.10521303558487,-3.10871048535193,0.0751179731172759
0.741700380038004,8.10391910314585,-3.10930396797034,0.0746938133688645
0.742116831683168,8.10262491844517,-3.10989762826625,0.0742646851164388
0.742533283328333,8.10133048135896,-3.11049146830334,0.0738306145394417
0.742949734973497,8.10003579176287,-3.11108549013437,0.073391628111284
0.743366186618662,8.09874084953207,-3.11167969580097,0.0729477525975287
0.743782638263826,8.09744565454125,-3.11227408733361,0.0724990150540651
0.744199089908991,8.09615020666464,-3.11286866675138,0.0720454428252603
0.744615541554155,8.09485450577599,-3.11346343606197,0.0715870635421054
0.74503199319932,8.09355855174861,-3.11405839726147,0.0711239051203394
0.745448444844484,8.09226234445537,-3.1146535523343,0.070655995758565
0.745864896489649,8.09096588376869,-3.11524890325308,0.0701833639363436
0.746281348134814,8.08966916956054,-3.1158444519785,0.069706038412284
0.746697799779978,8.08837220170253,-3.11644020045923,0.0692240482221093
0.747114251425143,8.08707498006579,-3.11703615063179,0.0687374226767166
0.747530703070307,8.08577750452106,-3.11763230442042,0.0682461913602188
0.747947154715472,8.08447977493867,-3.11822866373699,0.0677503841279744
0.748363606360636,8.0831817911886,-3.1188252304809,0.0672500311046047
0.748780058005801,8.08188355314037,-3.11942200653892,0.066745162681995
0.749196509650965,8.08058506066319,-3.12001899378512,0.0662358095172875
0.74961296129613,8.07928631362585,-3.12061619408076,0.0657220025308555
0.750029412941294,8.0779873118968,-3.12121360927415,0.0652037729042684
0.750445864586459,8.07668805534415,-3.12181124120057,0.0646811520782432
0.750862316231623,8.0753885438356,-3.12240909168215,0.0641541717505844
0.751278767876788,8.07408877723856,-3.12300716252776,0.0636228638741079
0.751695219521952,8.07278875542009,-3.12360545553293,0.063087260654557
0.752111671167117,8.07148847824693,-3.1242039724797,0.0625473945485045
0.752528122812281,8.07018794558549,-3.12480271513657,0.0620032982612418
0.752944574457446,8.0688871573019,-3.12540168525835,0.0614550047446558
0.75336102610261,8.06758611326192,-3.12600088458606,0.0609025471950982
0.753777477747775,8.06628481333108,-3.12660031484689,0.0603459590512368
0.754193929392939,8.06498325737458,-3.127199977754,0.0597852739919013
0.754610381038104,8.06368144525739,-3.12779987500653,0.0592205259339138
0.755026832683268,8.06237937684412,-3.1284000082894,0.0586517490299102
0.755443284328433,8.06107705199922,-3.12900037927329,0.0580789776661488
0.755859735973597,8.05977447058682,-3.1296009896145,0.0575022464603107
0.756276187618762,8.05847163247078,-3.13020184095485,0.0569215902592863
0.756692639263926,8.05716853751477,-3.13080293492162,0.0563370441369522
0.757109090909091,8.0558651855822,-3.13140427312745,0.0557486433919409
0.757525542554255,8.05456157653625,-3.13200585717019,0.0551564235453943
0.75794199419942,8.0532577102399,-3.13260768863289,0.0545604203387117
0.758358445844584,8.05195358655589,-3.13320976908365,0.0539606697312857
0.758774897489749,8.0506492053468,-3.13381210007556,0.0533572078982283
0.759191349134914,8.04934456647496,-3.1344146831466,0.0527500712280881
0.759607800780078,8.04803966980255,-3.13501751981954,0.0521392963205573
0.760024252425243,8.04673451519155,-3.13562061160187,0.0515249199841677
0.760440704070407,8.04542910250381,-3.13622395998573,0.0509069792339816
0.760857155715572,8.04412343160093,-3.13682756644776,0.0502855112892686
0.761273607360736,8.04281750234446,-3.1374314324491,0.0496605535711767
0.761690059005901,8.0415113145957,-3.13803555943523,0.0490321437003929
0.762106510651065,8.04020486821589,-3.13863994883594,0.0484003194947956
0.76252296229623,8.0388981630661,-3.13924460206523,0.0477651189670981
0.762939413941394,8.03759119900725,-3.13984952052123,0.0471265803224852
0.763355865586559,8.03628397590019,-3.14045470558611,0.0464847419562369
0.763772317231723,8.03497649360563,-3.14106015862601,0.0458396424513518
0.764188768876888,8.03366875198421,-3.14166588099099,0.0451913205761537
0.764605220522052,8.03236075089644,-3.14227187401489,0.0445398152818963
0.765021672167217,8.03105249020275,-3.14287813901531,0.0438851657003584
0.765438123812381,8.02974396976351,-3.14348467729352,0.0432274111414304
0.765854575457546,8.028435189439,-3.14409149013438,0.0425665910906953
0.76627102710271,8.02712614908944,-3.14469857880626,0.0419027452070018
0.766687478747875,8.02581684857501,-3.14530594456098,0.0412359133200284
0.767103930393039,8.02450728775583,-3.14591358863375,0.0405661354278432
0.767520382038204,8.02319746649201,-3.14652151224309,0.0398934516944553
0.767936833683368,8.02188738464356,-3.14712971659074,0.03921790244736
0.768353285328533,8.02057704207055,-3.14773820286162,0.0385395281750766
0.768769736973697,8.01926643863296,-3.14834697222377,0.0378583695246813
0.769186188618862,8.0179555741908,-3.14895602582824,0.0371744672993326
0.769602640264026,8.01664444860409,-3.14956536480909,0.0364878624557915
0.770019091909191,8.01533306173285,-3.15017499028328,0.0357985961019334
0.770435543554356,8.01402141343709,-3.15078490335059,0.035106709494258
0.77085199519952,8.01270950357687,-3.15139510509363,0.0344122440353898
0.771268446844685,8.01139733201225,-3.15200559657772,0.0337152412715765
0.771684898489849,8.01008489860338,-3.15261637885084,0.0330157428901776
0.772101350135014,8.00877220321043,-3.15322745294361,0.0323137907171537
0.772517801780178,8.0074592456936,-3.15383881986915,0.0316094267145438
0.772934253425343,8.0061460259132,-3.15445048062314,0.0309026929779439
0.773350705070507,8.00483254372957,-3.15506243618366,0.0301936317339768
0.773767156715672,8.00351879900316,-3.15567468751119,0.0294822853377585
0.774183608360836,8.00220479159447,-3.15628723554854,0.0287686962703607
0.774600060006001,8.00089052136411,-3.1569000812208,0.0280529071362677
0.775016511651165,7.9995759881728,-3.15751322543532,0.0273349606608306
0.77543296329633,7.99826119188135,-3.1581266690816,0.0266148996877153
0.775849414941494,7.99694613235073,-3.15874041303128,0.0258927671763492
0.776265866586659,7.99563080944197,-3.1593544581381,0.0251686061993608
0.776682318231823,7.99431522301629,-3.15996880523783,0.0244424599400199
0.777098769876988,7.992999372935,-3.16058345514822,0.0237143716896702
0.777515221522152,7.99168325905959,-3.16119840866899,0.0229843848451613
0.777931673167317,7.99036688125171,-3.16181366658177,0.0222525429062758
0.778348124812481,7.98905023937312,-3.16242922965002,0.021518889473155
0.778764576457646,7.98773333328584,-3.16304509861905,0.0207834682437197
0.77918102810281,7.98641616285199,-3.16366127421597,0.0200463230110907
0.779597479747975,7.9850987279339,-3.16427775714958,0.0193074976610041
0.780013931393139,7.98378102839411,-3.16489454811042,0.0185670361692252
0.780430383038304,7.98246306409533,-3.1655116477707,0.0178249825989613
0.780846834683468,7.98114483490051,-3.16612905678425,0.0170813810982711
0.781263286328633,7.97982634067278,-3.1667467757865,0.0163362758974702
0.781679737973797,7.97850758127553,-3.16736480539444,0.0155897113065397
0.782096189618962,7.97718855657237,-3.16798314620661,0.0148417317125274
0.782512641264126,7.97586926642714,-3.16860179880303,0.0140923815769519
0.782929092909291,7.97454971070392,-3.16922076374518,0.0133417054332018
0.783345544554455,7.97322988926705,-3.169840041576,0.0125897478839369
0.78376199619962,7.97190980198116,-3.17045963281984,0.0118365535984842
0.784178447844785,7.97058944871108,-3.17107953798242,0.0110821673102375
0.784594899489949,7.969268829322,-3.17169975755084,0.010326633814052
0.785011351135114,7.96794794367933,-3.1723202919935,0.00956999796364096
0.785427802780278,7.96662679164881,-3.17294114176015,0.00881230466896964
0.785844254425443,7.96530537309645,-3.17356230728179,0.00805359889365103
0.786260706070607,7.96398368788857,-3.17418378897069,0.00729392565233945
0.786677157715772,7.96266173589181,-3.17480558722039,0.00653333000812396
0.787093609360936,7.96133951697312,-3.17542770240562,0.00577185706992383
0.787510061006101,7.96001703099981,-3.17605013488233,0.005009551989881
0.787926512651265,7.95869427783949,-3.17667288498767,0.00424645996075599
0.78834296429643,7.95737125736013,-3.17729595303994,0.00348262621332112
0.788759415941594,7.95604796943003,-3.17791933933862,0.00271809601375702
0.789175867586759,7.95472441391785,-3.17854304416429,0.00195291466104805
0.789592319231923,7.95340059069266,-3.17916706777871,0.00118712748437845
0.790008770877088,7.9520764996238,-3.17979141042471,0.000420779840531383
0.790425222522252,7.95075214058112,-3.18041607232627,-0.000346082888713966
0.790841674167417,7.94942751343474,-3.18104105368844,-0.00111341529918069
0.791258125812581,7.94810261805526,-3.18166635469736,-0.00188117196689452
0.791674577457746,7.9467774543136,-3.18229197552026,-0.0026493074506795
0.79209102910291,7.94545202208111,-3.1829179163054,-0.00341777629475437
0.792507480748075,7.94412632122963,-3.18354417718218,-0.0041865330313258
0.792923932393239,7.94280035163129,-3.184170758261,-0.00495553218318117
0.793340384038404,7.94147411315877,-3.18479765963337,-0.00572472826627681
0.793756835683568,7.94014760568511,-3.1854248813718,-0.00649407579232731
0.794173287328733,7.93882082908379,-3.1860524235299,-0.00726352927138903
0.794589738973897,7.93749378322878,-3.18668028614232,-0.00803304321444445
0.795006190619062,7.9361664679945,-3.18730846922479,-0.00880257213598179
0.795422642264226,7.93483888325579,-3.18793697277404,-0.00957207055657176
0.795839093909391,7.93351102888798,-3.18856579676792,-0.0103414930054437
0.796255545554555,7.9321829047669,-3.18919494116533,-0.0111107940230558
0.79667199719972,7.93085451076883,-3.18982440590621,-0.0118799281636646
0.797088448844885,7.92952584677057,-3.19045419091164,-0.0126488499978896
0.797504900490049,7.9281969126494,-3.19108429608374,-0.0134175141152752
0.797921352135214,7.92686770828307,-3.1917147213057,-0.0141858751268493
0.798337803780378,7.9255382335499,-3.19234546644188,-0.0149538876676781
0.798754255425543,7.92420848832867,-3.1929765313377,-0.0157215063994161
0.799170707070707,7.92287847249873,-3.19360791581973,-0.0164886860128539
0.799587158715872,7.92154818593993,-3.19423961969566,-0.017255381230461
0.800003610361036,7.92021762853266,-3.19487164275435,-0.0180215468089235
0.800420062006201,7.91888680015788,-3.19550398476581,-0.0187871375416804
0.800836513651365,7.91755570069702,-3.19613664548124,-0.0195521082614516
0.80125296529653,7.91622433003216,-3.19676962463304,-0.0203164138427643
0.801669416941694,7.91489268804589,-3.19740292193481,-0.0210800092044733
0.802085868586859,7.91356077462138,-3.19803653708142,-0.0218428493122778
0.802502320232023,7.91222858964237,-3.19867046974896,-0.0226048891812303
0.802918771877188,7.91089613299318,-3.19930471959481,-0.0233660838782446
0.803335223522352,7.90956340455872,-3.19993928625767,-0.0241263885245951
0.803751675167517,7.90823040422451,-3.20057416935752,-0.0248857582984119
0.804168126812681,7.90689713187662,-3.20120936849571,-0.0256441484371723
0.804584578457846,7.90556358740176,-3.20184488325496,-0.0264015142401823
0.80500103010301,7.90422977068727,-3.2024807131994,-0.0271578110710581
0.805417481748175,7.90289568162109,-3.20311685787456,-0.0279129943601959
0.805833933393339,7.90156132009176,-3.20375331680744,-0.0286670196072416
0.806250385038504,7.90022668598848,-3.20439008950652,-0.0294198423835484
0.806666836683668,7.89889177920107,-3.20502717546178,-0.0301714183346341
0.807083288328833,7.89755659962,-3.20566457414476,-0.0309217031826266
0.807499739973997,7.8962211471364,-3.20630228500858,-0.0316706527287077
0.807916191619162,7.89488542164201,-3.20694030748795,-0.0324182228555473
0.808332643264327,7.89354942302927,-3.20757864099924,-0.0331643695297316
0.808749094909491,7.89221315119131,-3.20821728494051,-0.0339090488041854
0.809165546554656,7.89087660602185,-3.20885623869151,-0.0346522168205857
0.80958199819982,7.88953978741535,-3.20949550161375,-0.0353938298117711
0.809998449844985,7.88820269526695,-3.21013507305057,-0.0361338441041405
0.810414901490149,7.88686532947243,-3.21077495232707,-0.0368722161200482
0.810831353135314,7.88552768992832,-3.2114151387503,-0.0376089023801874
0.811247804780478,7.88418977653183,-3.21205563160917,-0.0383438595059707
0.811664256425643,7.88285158918087,-3.21269643017457,-0.0390770442219002
0.812080708070807,7.88151312777408,-3.21333753369939,-0.039808413357929
0.812497159715972,7.88017439221077,-3.21397894141855,-0.0405379238518189
0.812913611361136,7.87883538239101,-3.21462065254906,-0.0412655327514854
0.813330063006301,7.87749609821559,-3.21526266629009,-0.0419911972173375
0.813746514651465,7.87615653958606,-3.21590498182297,-0.0427148745246093
0.81416296629663,7.87481670640464,-3.21654759831126,-0.0434365220656814
0.814579417941794,7.87347659857436,-3.21719051490084,-0.0441560973523958
0.814995869586959,7.87213621599897,-3.21783373071985,-0.0448735580183613
0.815412321232123,7.87079555858295,-3.21847724487888,-0.0455888618212498
0.815828772877288,7.86945462623159,-3.21912105647091,-0.0463019666450868
0.816245224522452,7.8681134188509,-3.21976516457143,-0.0470128305025285
0.816661676167617,7.86677193634771,-3.22040956823847,-0.0477214115371327
0.817078127812781,7.86543017862955,-3.22105426651265,-0.0484276680256207
0.817494579457946,7.8640881456048,-3.22169925841725,-0.04913155838013
0.81791103110311,7.8627458371826,-3.22234454295825,-0.0498330411504558
0.818327482748275,7.86140325327285,-3.22299011912439,-0.0505320750262859
0.81874393439344,7.86006039378627,-3.22363598588726,-0.051228618839423
0.819160386038604,7.85871725863438,-3.22428214220131,-0.0519226315660014
0.819576837683768,7.85737384772953,-3.22492858700397,-0.0526140723286904
0.819993289328933,7.85603016098481,-3.22557531921563,-0.0533029003988893
0.820409740974097,7.85468619831418,-3.22622233773979,-0.0539890751989131
0.820826192619262,7.8533419596324,-3.22686964146307,-0.0546725563041662
0.821242644264426,7.85199744485504,-3.22751722925527,-0.0553533034453088
0.821659095909591,7.85065265389853,-3.22816509996949,-0.0560312765104111
0.822075547554755,7.8493075866801,-3.22881325244213,-0.0567064355470975
0.82249199919992,7.84796224311782,-3.22946168549298,-0.0573787407646813
0.822908450845084,7.84661662313061,-3.23011039792531,-0.0580481525362861
0.823324902490249,7.84527072663825,-3.23075938852593,-0.0587146314009631
0.823741354135414,7.84392455356133,-3.23140865606522,-0.0593781380657882
0.824157805780578,7.84257810382133,-3.23205819929727,-0.0600386334079559
0.824574257425743,7.84123137734057,-3.23270801695988,-0.0606960784768619
0.824990709070907,7.83988437404222,-3.23335810777467,-0.0613504344961684
0.825407160716072,7.83853709385035,-3.23400847044718,-0.0620016628658659
0.825823612361236,7.83718953668988,-3.23465910366688,-0.0626497251643191
0.826240064006401,7.83584170248659,-3.23531000610727,-0.0632945831503033
0.826656515651565,7.83449359116718,-3.235961176426,-0.0639361987650286
0.82707296729673,7.83314520265918,-3.23661261326487,-0.0645745341341545
0.827489418941894,7.83179653689106,-3.23726431524997,-0.0652095515697906
0.827905870587059,7.83044759379212,-3.23791628099172,-0.0658412135724869
0.828322322232223,7.82909837329262,-3.23856850908498,-0.0664694828332117
0.828738773877388,7.82774887532369,-3.23922099810909,-0.0670943222353202
0.829155225522552,7.82639909981733,-3.239873746628,-0.0677156948565068
0.829571677167717,7.8250490467065,-3.24052675319029,-0.0683335639707491
0.829988128812881,7.82369871592503,-3.24118001632932,-0.0689478930502388
0.830404580458046,7.82234810740767,-3.24183353456326,-0.0695586457672993
0.83082103210321,7.82099722109009,-3.2424873063952,-0.0701657859962936
0.831237483748375,7.81964605690892,-3.24314133031322,-0.0707692778155169
0.831653935393539,7.81829461480161,-3.2437956047905,-0.0713690855090794
0.832070387038704,7.81694289470667,-3.24445012828538,-0.071965173568773
0.832486838683868,7.81559089656343,-3.24510489924145,-0.0725575066959316
0.832903290329033,7.81423862031221,-3.24575991608764,-0.073146049803274
0.833319741974197,7.81288606589425,-3.24641517723834,-0.0737307680167317
0.833736193619362,7.81153323325173,-3.24707068109342,-0.0743116266772727
0.834152645264526,7.81018012232779,-3.2477264260384,-0.0748885913427029
0.834569096909691,7.80882673306647,-3.24838241044448,-0.0754616277894615
0.834985548554856,7.80747306541282,-3.24903863266866,-0.0760307020143988
0.83540200020002,7.80611911931283,-3.24969509105383,-0.0765957802365442
0.835818451845185,7.80476489471339,-3.25035178392885,-0.0771568288988586
0.836234903490349,7.80341039156242,-3.25100870960865,-0.0777138146699744
0.836651355135514,7.80205560980875,-3.25166586639433,-0.0782667044459226
0.837067806780678,7.80070054940219,-3.25232325257326,-0.0788154653518476
0.837484258425843,7.79934521029352,-3.25298086641914,-0.0793600647437033
0.837900710071007,7.79798959243452,-3.25363870619218,-0.079900470209945
0.838317161716172,7.79663369577788,-3.25429677013908,-0.0804366495731968
0.838733613361336,7.79527752027733,-3.25495505649322,-0.0809685708919144
0.839150065006501,7.79392106588751,-3.25561356347471,-0.0814962024620284
0.839566516651665,7.7925643325641,-3.25627228929054,-0.0820195128185768
0.83998296829683,7.79120732026373,-3.2569312321346,-0.0825384707373224
0.840399419941994,7.789850028944,-3.25759039018785,-0.0830530452363567
0.840815871587159,7.78849245856356,-3.25824976161842,-0.0835632055776894
0.841232323232323,7.78713460908199,-3.25890934458166,-0.0840689212688245
0.841648774877488,7.78577648045989,-3.25956913722028,-0.0845701620643196
0.842065226522652,7.78441807265884,-3.26022913766444,-0.0850668979673373
0.842481678167817,7.78305938564141,-3.26088934403187,-0.0855590992311744
0.842898129812981,7.78170041937121,-3.26154975442798,-0.0860467363607823
0.843314581458146,7.7803411738128,-3.26221036694591,-0.0865297801142709
0.84373103310331,7.77898164893177,-3.2628711796667,-0.0870082015043982
0.844147484748475,7.77762184469472,-3.26353219065938,-0.0874819718000475
0.844563936393639,7.77626176106923,-3.26419339798104,-0.0879510625276839
0.844980388038804,7.77490139802392,-3.26485479967699,-0.0884154454728063
0.845396839683969,7.77354075552838,-3.26551639378084,-0.0888750926813726
0.845813291329133,7.77217983355327,-3.2661781783146,-0.0893299764612226
0.846229742974298,7.77081863207022,-3.26684015128882,-0.0897800693834745
0.846646194619462,7.76945715105188,-3.26750231070268,-0.0902253442839154
0.847062646264627,7.76809539047192,-3.26816465454408,-0.0906657742643722
0.847479097909791,7.76673335030504,-3.26882718078981,-0.0911013326940688
0.847895549554956,7.76537103052695,-3.26948988740559,-0.0915319932109692
0.84831200120012,7.76400843111436,-3.27015277234623,-0.0919577297231036
0.848728452845285,7.76264555204508,-3.27081583355575,-0.0923785164098807
0.849144904490449,7.76128239329784,-3.27147906896745,-0.0927943277233856
0.849561356135614,7.75991895485248,-3.27214247650406,-0.0932051383896603
0.849977807780778,7.75855523668981,-3.27280605407784,-0.09361092340997
0.850394259425943,7.75719123879172,-3.27346979959069,-0.0940116580620562
0.850810711071107,7.75582696114106,-3.27413371093426,-0.0944073179013701
0.851227162716272,7.75446240372179,-3.27479778599012,-0.0947978787622941
0.851643614361436,7.75309756651885,-3.2754620226298,-0.0951833167593478
0.852060066006601,7.7517324495182,-3.27612641871494,-0.0955636082883763
0.852476517651765,7.7503670527069,-3.27679097209743,-0.095938730027723
0.85289296929693,7.74900137607299,-3.2774556806195,-0.0963086589393914
0.853309420942094,7.74763541960554,-3.27812054211383,-0.096673372270185
0.853725872587259,7.74626918329468,-3.27878555440369,-0.0970328475528348
0.854142324232423,7.74490266713158,-3.27945071530307,-0.0973870626071138
0.854558775877588,7.74353587110845,-3.28011602261678,-0.0977359955409284
0.854975227522752,7.74216879521849,-3.28078147414054,-0.0980796247514017
0.855391679167917,7.740801439456,-3.28144706766117,-0.098417928925936
0.855808130813081,7.73943380381628,-3.28211280095667,-0.0987508870432625
0.856224582458246,7.73806588829569,-3.28277867179633,-0.0990784783744722
0.85664103410341,7.73669769289161,-3.28344467794087,-0.0994006824840346
0.857057485748575,7.73532921760249,-3.28411081714259,-0.0997174792307968
0.857473937393739,7.73396046242778,-3.28477708714542,-0.100028848768968
0.857890389038904,7.73259142736801,-3.28544348568512,-0.10033477154909
0.858306840684068,7.73122211242473,-3.28611001048936,-0.100635228318989
0.858723292329233,7.72985251760054,-3.28677665927786,-0.100930200124712
0.859139743974397,7.72848264289907,-3.28744342976248,-0.101219668311447
0.859556195619562,7.72711248832501,-3.28811031964744,-0.101503614524429
0.859972647264726,7.72574205388406,-3.28877732662929,-0.101782020709826
0.860389098909891,7.72437133958299,-3.28944444839719,-0.102054869115612
0.860805550555055,7.72300034542958,-3.29011168263294,-0.102322142292424
0.86122200220022,7.72162907143271,-3.29077902701116,-0.102583823094403
0.861638453845385,7.72025751760225,-3.29144647919937,-0.102839894680012
0.862054905490549,7.71888568394911,-3.29211403685816,-0.103090340512849
0.862471357135714,7.71751357048528,-3.29278169764128,-0.103335144362434
0.862887808780878,7.71614117722372,-3.29344945919577,-0.103574290304985
0.863304260426043,7.7147685041785,-3.29411731916215,-0.103807762724177
0.863720712071207,7.71339555136471,-3.29478527517447,-0.104035546311882
0.864137163716372,7.71202231879847,-3.29545332486046,-0.104257626068897
0.864553615361536,7.71064880649691,-3.29612146584169,-0.10447398730565
0.864970067006701,7.70927501447824,-3.29678969573367,-0.104684615642895
0.865386518651865,7.7079009427617,-3.29745801214598,-0.104889497012387
0.86580297029703,7.70652659136753,-3.29812641268241,-0.105088617657542
0.866219421942194,7.70515196031706,-3.29879489494109,-0.10528196413408
0.866635873587359,7.70377704963262,-3.29946345651461,-0.105469523310654
0.867052325232523,7.70240185933758,-3.30013209499016,-0.105651282369456
0.867468776877688,7.70102638945632,-3.30080080794966,-0.105827228806817
0.867885228522852,7.69965064001429,-3.30146959296988,-0.105997350433774
0.868301680168017,7.69827461103796,-3.30213844762259,-0.106161635376645
0.868718131813181,7.6968983025548,-3.30280736947467,-0.106320072077561
0.869134583458346,7.69552171459335,-3.30347635608827,-0.106472649294998
0.869551035103511,7.69414484718314,-3.3041454050209,-0.106619356104289
0.869967486748675,7.69276770035475,-3.30481451382561,-0.106760181898119
0.870383938393839,7.69139027413977,-3.30548368005107,-0.106895116387
0.870800390039004,7.69001256857084,-3.30615290124178,-0.107024149599734
0.871216841684168,7.68863458368159,-3.3068221749381,-0.10714727188386
0.871633293329333,7.68725631950664,-3.30749149867645,-0.107264473906075
0.872049744974497,7.68587777608174,-3.30816086998947,-0.107375746652654
0.872466196619662,7.68449895344352,-3.30883028640605,-0.107481081429842
0.872882648264827,7.68311985162973,-3.30949974545159,-0.107580469864229
0.873299099909991,7.68174047067909,-3.31016924464802,-0.107673903903115
0.873715551555156,7.68036081063133,-3.310838781514,-0.107761375814856
0.87413200320032,7.6789808715272,-3.31150835356504,-0.107842878189189
0.874548454845485,7.67760065340846,-3.31217795831363,-0.107918403937546
0.874964906490649,7.67622015631785,-3.31284759326938,-0.107987946293351
0.875381358135814,7.67483938029916,-3.31351725593913,-0.108051498812294
0.875797809780978,7.67345832539717,-3.31418694382714,-0.108109055372598
0.876214261426143,7.67207699165761,-3.31485665443514,-0.10816061017526
0.876630713071307,7.67069537912728,-3.31552638526255,-0.108206157744285
0.877047164716472,7.66931348785394,-3.31619613380656,-0.108245692926892
0.877463616361636,7.66793131788635,-3.31686589756229,-0.108279210893715
0.877880068006801,7.66654886927425,-3.3175356740229,-0.10830670713898
0.878296519651965,7.66516614206838,-3.31820546067976,-0.108328177480667
0.87871297129713,7.6637831363205,-3.31887525502256,-0.108343618060656
0.879129422942294,7.6623998520833,-3.31954505453945,-0.108353025344858
0.879545874587459,7.6610162894105,-3.32021485671717,-0.108356396123328
0.879962326232623,7.65963244835674,-3.32088465904119,-0.108353727510355
0.880378777877788,7.65824832897771,-3.32155445899586,-0.108345016944553
0.880795229522952,7.65686393133001,-3.32222425406451,-0.108330262188915
0.881211681168117,7.65547925547129,-3.32289404172965,-0.108309461330863
0.881628132813281,7.65409430146009,-3.32356381947299,-0.108282612782277
0.882044584458446,7.65270906935594,-3.32423358477569,-0.108249715279514
0.88246103610361,7.65132355921939,-3.32490333511848,-0.108210767883397
0.882877487748775,7.64993777111188,-3.3255730679817,-0.108165769979203
0.88329393939394,7.64855170509584,-3.32624278084554,-0.108114721276622
0.883710391039104,7.64716536123465,-3.32691247119013,-0.108057621809712
0.884126842684269,7.64577873959268,-3.3275821364957,-0.107994471936823
0.884543294329433,7.64439184023519,-3.32825177424267,-0.107925272340516
0.884959745974598,7.64300466322841,-3.32892138191181,-0.107850024027465
0.885376197619762,7.64161720863955,-3.32959095698441,-0.107768728328331
0.885792649264927,7.64022947653669,-3.33026049694233,-0.10768138689764
0.886209100910091,7.6388414669889,-3.33092999926824,-0.107588001713622
0.886625552555256,7.63745318006621,-3.33159946144567,-0.107488575078052
0.88704200420042,7.63606461583949,-3.33226888095918,-0.107383109616064
0.887458455845585,7.63467577438065,-3.3329382552945,-0.107271608275955
0.887874907490749,7.63328665576243,-3.33360758193864,-0.107154074328965
0.888291359135914,7.63189726005855,-3.33427685838006,-0.107030511369054
0.888707810781078,7.63050758734362,-3.33494608210877,-0.106900923312647
0.889124262426243,7.62911763769316,-3.33561525061646,-0.106765314398375
0.889540714071407,7.62772741118365,-3.3362843613967,-0.106623689186796
0.889957165716572,7.6263369078924,-3.33695341194498,-0.106476052560094
0.890373617361736,7.62494612789769,-3.33762239975892,-0.106322409721778
0.890790069006901,7.62355507127869,-3.33829132233836,-0.106162766196341
0.891206520652065,7.62216373811542,-3.3389601771855,-0.105997127828929
0.89162297229723,7.62077212848884,-3.33962896180507,-0.105825500784974
0.892039423942394,7.6193802424808,-3.3402976737044,-0.105647891549821
0.892455875587559,7.617988080174,-3.34096631039361,-0.105464306928337
0.892872327232723,7.61659564165201,-3.3416348693857,-0.105274754044504
0.893288778877888,7.61520292699939,-3.34230334819674,-0.105079240340995
0.893705230523052,7.61380993630143,-3.34297174434592,-0.104877773578737
0.894121682168217,7.61241666964437,-3.34364005535576,-0.104670361836455
0.894538133813381,7.6110231271153,-3.3443082787522,-0.104457013510204
0.894954585458546,7.60962930880217,-3.34497641206474,-0.104237737312883
0.89537103710371,7.60823521479377,-3.34564445282659,-0.104012542273728
0.895787488748875,7.60684084517976,-3.34631239857475,-0.103781437737804
0.896203940394039,7.60544620005068,-3.34698024685022,-0.103544433365467
0.896620392039204,7.60405127949786,-3.34764799519807,-0.103301539131819
0.897036843684368,7.60265608361348,-3.34831564116758,-0.103052765326139
0.897453295329533,7.60126061249059,-3.3489831823124,-0.102798122551311
0.897869746974697,7.59986486622304,-3.34965061619064,-0.102537621723224
0.898286198619862,7.59846884490553,-3.35031794036503,-0.102271274070167
0.898702650265026,7.59707254863355,-3.35098515240306,-0.101999091132201
0.899119101910191,7.59567597750343,-3.35165224987705,-0.101721084760518
0.899535553555356,7.59427913161232,-3.35231923036436,-0.101437267116789
0.89995200520052,7.59288201105818,-3.35298609144745,-0.101147650672491
0.900368456845685,7.59148461593974,-3.35365283071406,-0.100852248208221
0.900784908490849,7.5900869463566,-3.35431944575731,-0.100551072812995
0.901201360136014,7.58868900240906,-3.35498593417583,-0.100244137883535
0.901617811781178,7.58729078419829,-3.35565229357388,-0.0999314571235356
0.902034263426343,7.58589229182621,-3.35631852156153,-0.0996130445429158
0.902450715071507,7.58449352539552,-3.35698461575471,-0.0992889144570639
0.902867166716672,7.58309448500972,-3.35765057377539,-0.098959081486057
0.903283618361836,7.58169517077305,-3.3583163932517,-0.0986235605538739
0.903700070007001,7.58029558279052,-3.35898207181802,-0.0982823668875879
0.904116521652165,7.57889572116794,-3.35964760711518,-0.0979355160165469
0.90453297329733,7.57749558601181,-3.36031299679049,-0.097583023771541
0.904949424942494,7.57609517742946,-3.36097823849796,-0.0972249062839508
0.905365876587659,7.57469449552891,-3.36164332989835,-0.0968611799848862
0.905782328232823,7.57329354041892,-3.36230826865934,-0.0964918616043067
0.906198779877988,7.57189231220901,-3.36297305245562,-0.0961169681701278
0.906615231523152,7.57049081100941,-3.36363767896904,-0.0957365170073176
0.907031683168317,7.56908903693113,-3.36430214588878,-0.0953505257369723
0.907448134813482,7.5676869900858,-3.36496645091132,-0.0949590122753817
0.907864586458646,7.56628467058585,-3.36563059174075,-0.0945619948330794
0.90828103810381,7.5648820785444,-3.36629456608875,-0.0941594919138804
0.908697489748975,7.56347921407527,-3.36695837167481,-0.0937515223138994
0.909113941394139,7.56207607729294,-3.36762200622627,-0.0933381051205632
0.909530393039304,7.56067266831264,-3.36828546747851,-0.0929192597116005
0.909946844684469,7.55926898725026,-3.368948753175,-0.0924950057540255
0.910363296329633,7.55786503422237,-3.36961186106751,-0.0920653632031015
0.910779747974798,7.55646080934624,-3.37027478891615,-0.0916303523012944
0.911196199619962,7.5550563127398,-3.37093753448953,-0.0911899935772112
0.911612651265127,7.55365154452162,-3.37160009556486,-0.0907443078445252
0.912029102910291,7.55224650481097,-3.37226246992808,-0.0902933162008859
0.912445554555456,7.55084119372774,-3.37292465537398,-0.0898370400268184
0.91286200620062,7.54943561139248,-3.37358664970631,-0.0893755009846063
0.913278457845785,7.54802975792639,-3.37424845073789,-0.0889087210171644
0.913694909490949,7.54662363345133,-3.37491005629076,-0.0884367223468933
0.914111361136114,7.54521723808972,-3.37557146419625,-0.0879595274745258
0.914527812781278,7.54381057196469,-3.37623267229514,-0.0874771591779575
0.914944264426443,7.54240363519994,-3.37689367843772,-0.0869896405110631
0.915360716071607,7.54099642791977,-3.37755448048397,-0.0864969948025015
0.915777167716772,7.53958895024915,-3.37821507630363,-0.0859992456545094
0.916193619361936,7.53818120231359,-3.37887546377632,-0.0854964169416764
0.916610071007101,7.53677318423921,-3.37953564079167,-0.0849885328097121
0.917026522652265,7.53536489615274,-3.38019560524941,-0.0844756176742018
0.91744297429743,7.53395633818151,-3.38085535505952,-0.0839576962193403
0.917859425942594,7.53254751045336,-3.38151488814228,-0.083434793396665
0.918275877587759,7.53113841309676,-3.38217420242844,-0.0829069344237678
0.918692329232923,7.52972904624073,-3.38283329585929,-0.0823741447829965
0.919108780878088,7.52831941001486,-3.38349216638681,-0.0818364502201471
0.919525232523252,7.52690950454925,-3.38415081197373,-0.0812938767431385
0.919941684168417,7.52549932997459,-3.38480923059369,-0.0807464506206782
0.920358135813581,7.52408888642212,-3.38546742023132,-0.0801941983809153
0.920774587458746,7.52267817402357,-3.38612537888232,-0.0796371468100797
0.92119103910391,7.52126719291124,-3.38678310455365,-0.0790753229511116
0.921607490749075,7.51985594321792,-3.38744059526354,-0.078508754102276
0.922023942394239,7.51844442507693,-3.38809784904166,-0.0779374678157677
0.922440394039404,7.51703263862211,-3.38875486392922,-0.0773614918963037
0.922856845684569,7.51562058398779,-3.38941163797904,-0.0767808543997044
0.923273297329733,7.51420826130879,-3.39006816925568,-0.0761955836314585
0.923689748974898,7.51279567072043,-3.39072445583555,-0.0756057081452841
0.924106200620062,7.51138281235851,-3.39138049580698,-0.0750112567416721
0.924522652265227,7.50996968635933,-3.39203628727039,-0.0744122584664196
0.924939103910391,7.50855629285961,-3.3926918283383,-0.0738087426091524
0.925355555555556,7.50714263199658,-3.39334711713549,-0.0732007387018357
0.92577200720072,7.50572870390792,-3.39400215179912,-0.0725882765172752
0.926188458845885,7.50431450873174,-3.39465693047875,-0.0719713860676027
0.926604910491049,7.5029000466066,-3.39531145133653,-0.0713500976027544
0.927021362136214,7.50148531767154,-3.39596571254723,-0.0707244416089383
0.927437813781378,7.50007032206596,-3.39661971229837,-0.0700944488070878
0.927854265426543,7.49865505992971,-3.39727344879032,-0.0694601501513039
0.928270717071707,7.49723953140311,-3.39792692023639,-0.0688215768272947
0.928687168716872,7.49582373662684,-3.39858012486292,-0.0681787602507901
0.929103620362036,7.49440767574198,-3.39923306090938,-0.067531732065959
0.929520072007201,7.49299134889002,-3.39988572662847,-0.066880524143809
0.929936523652365,7.49157475621285,-3.40053812028621,-0.0662251685805763
0.93035297529753,7.49015789785273,-3.40119024016202,-0.0655656976961071
0.930769426942694,7.48874077395229,-3.40184208454884,-0.0649021440322276
0.931185878587859,7.48732338465459,-3.40249365175321,-0.0642345403511018
0.931602330233023,7.48590573010295,-3.40314494009535,-0.0635629196335834
0.932018781878188,7.48448781044115,-3.40379594790926,-0.0628873150775544
0.932435233523352,7.48306962581325,-3.40444667354283,-0.0622077600962524
0.932851685168517,7.48165117636369,-3.40509711535787,-0.061524288316593
0.933268136813681,7.48023246223722,-3.40574727173028,-0.060836933577477
0.933684588458846,7.47881348357892,-3.40639714105006,-0.0601457299280914
0.934101040104011,7.47739424053424,-3.40704672172147,-0.0594507116262
0.934517491749175,7.47597473324888,-3.40769601216305,-0.058751913136422
0.934933943394339,7.47455496186889,-3.40834501080776,-0.0580493691285037
0.935350395039504,7.47313492654061,-3.40899371610301,-0.0573431144755808
0.935766846684668,7.47171462741067,-3.4096421265108,-0.0566331842524291
0.936183298329833,7.47029406462597,-3.41029024050778,-0.0559196137337095
0.936599749974998,7.46887323833374,-3.4109380565853,-0.0552024383921995
0.937016201620162,7.46745214868143,-3.41158557324957,-0.0544816938970186
0.937432653265327,7.46603079581679,-3.41223278902165,-0.0537574161118452
0.937849104910491,7.4646091798878,-3.41287970243761,-0.0530296410931207
0.938265556555656,7.46318730104274,-3.41352631204857,-0.0522984050882506
0.93868200820082,7.4617651594301,-3.41417261642077,-0.0515637445337904
0.939098459845985,7.46034275519858,-3.41481861413566,-0.050825696053628
0.939514911491149,7.45892008849717,-3.41546430379,-0.0500842964571566
0.939931363136314,7.45749715947503,-3.41610968399591,-0.0493395827374348
0.940347814781478,7.45607396828157,-3.41675475338094,-0.0485915920693456
0.940764266426643,7.45465051506641,-3.4173995105882,-0.0478403618077399
0.941180718071807,7.45322679997937,-3.41804395427634,-0.047085929485578
0.941597169716972,7.45180282317043,-3.41868808311971,-0.0463283328120572
0.942013621362136,7.45037858478979,-3.41933189580839,-0.0455676096707365
0.942430073007301,7.44895408498783,-3.41997539104828,-0.0448037981176499
0.942846524652465,7.44752932391508,-3.42061856756116,-0.0440369363794144
0.94326297629763,7.44610430172228,-3.42126142408476,-0.043267062851327
0.943679427942794,7.44467901856027,-3.42190395937285,-0.0424942160954576
0.944095879587959,7.44325347458009,-3.42254617219527,-0.0417184348387313
0.944512331233124,7.44182766993289,-3.42318806133804,-0.0409397579710066
0.944928782878288,7.44040160476998,-3.42382962560341,-0.0401582245431421
0.945345234523453,7.43897527924276,-3.4244708638099,-0.0393738737650591
0.945761686168617,7.43754869350283,-3.42511177479243,-0.0385867450037967
0.946178137813781,7.43612184770183,-3.42575235740233,-0.0377968777815576
0.946594589458946,7.43469474199154,-3.42639261050742,-0.0370043117737482
0.94701104110411,7.43326737652383,-3.42703253299206,-0.0362090868070135
0.947427492749275,7.43183975145066,-3.42767212375725,-0.0354112428572623
0.94784394439444,7.43041186692408,-3.42831138172065,-0.0346108200476877
0.948260396039604,7.42898372309623,-3.42895030581669,-0.0338078586467785
0.948676847684769,7.42755532011931,-3.42958889499657,-0.0330023990663288
0.949093299329933,7.42612665814556,-3.43022714822834,-0.0321944818594344
0.949509750975098,7.42469773732733,-3.43086506449702,-0.0313841477184898
0.949926202620262,7.42326855781698,-3.43150264280455,-0.0305714374731729
0.950342654265427,7.42183911976691,-3.43213988216992,-0.0297563920884288
0.950759105910591,7.42040942332956,-3.43277678162922,-0.0289390526624422
0.951175557555756,7.4189794686574,-3.43341334023567,-0.0281194604246099
0.95159200920092,7.41754925590295,-3.4340495570597,-0.027297656733501
0.952008460846085,7.41611878521865,-3.43468543118896,-0.0264736830748155
0.952424912491249,7.41468805675706,-3.43532096172843,-0.0256475810593375
0.952841364136414,7.41325707067065,-3.43595614780046,-0.0248193924208788
0.953257815781578,7.41182582711192,-3.43659098854476,-0.0239891590142222
0.953674267426743,7.41039432623335,-3.43722548311852,-0.0231569228130544
0.954090719071907,7.40896256818737,-3.43785963069645,-0.022322725907898
0.954507170717072,7.40753055312641,-3.43849343047077,-0.0214866105040346
0.954923622362236,7.40609828120284,-3.43912688165135,-0.0206486189194257
0.955340074007401,7.40466575256899,-3.43975998346567,-0.0198087935826255
0.955756525652565,7.40323296737713,-3.44039273515892,-0.0189671770306932
0.95617297729773,7.40179992577949,-3.44102513599402,-0.0181238119070945
0.956589428942894,7.40036662792819,-3.44165718525168,-0.0172787409596045
0.957005880588059,7.3989330739753,-3.44228888223041,-0.0164320070382018
0.957422332233223,7.39749926407281,-3.4429202262466,-0.0155836530929584
0.957838783878388,7.39606519837259,-3.44355121663457,-0.0147337221719283
0.958255235523552,7.39463087702646,-3.44418185274655,-0.0138822574190274
0.958671687168717,7.39319630018607,-3.44481213395277,-0.0130293020719128
0.959088138813881,7.39176146800304,-3.44544205964152,-0.0121748994598545
0.959504590459046,7.39032638062877,-3.44607162921908,-0.0113190930016076
0.95992104210421,7.38889103821461,-3.44670084210989,-0.0104619262032749
0.960337493749375,7.38745544091173,-3.44732969775651,-0.00960344265617088
0.96075394539454,7.38601958887117,-3.44795819561967,-0.00874368603467776
0.961170397039704,7.38458348224384,-3.44858633517831,-0.00788270009410146
0.961586848684868,7.38314712118046,-3.44921411592958,-0.00702052866852029
0.962003300330033,7.38171050583161,-3.44984153738895,-0.00615721566863347
0.962419751975198,7.38027363634768,-3.45046859909015,-0.00529280507960484
0.962836203620362,7.37883651287888,-3.45109530058526,-0.00442734095890233
0.963252655265527,7.37739913557525,-3.45172164144473,-0.00356086743413524
0.963669106910691,7.37596150458663,-3.45234762125739,-0.00269342870088965
0.964085558555856,7.37452362006265,-3.45297323963048,-0.00182506902055772
0.96450201020102,7.37308548215272,-3.45359849618971,-0.000955832718167781
0.964918461846185,7.37164709100606,-3.45422339057925,-8.57641802077569e-05
0.965334913491349,7.37020844677166,-3.45484792246176,0.000785092147550161
0.965751365136514,7.36876954959825,-3.45547209151842,0.00165669176223143
0.966167816781678,7.36733039963438,-3.45609589744899,0.00252899010603965
0.966584268426843,7.36589099702829,-3.45671933997174,0.00340194256844344
0.967000720072007,7.364451341928,-3.45734241882358,0.00427550448836161
0.967417171717172,7.3630114344813,-3.45796513376001,0.00514963115635459
0.967833623362336,7.36157127483565,-3.45858748455514,0.0060242778168143
0.968250075007501,7.36013086313828,-3.45920947100176,0.00689939967015842
0.968666526652665,7.3586901995361,-3.4598310929113,0.00777495187502664
0.96908297829783,7.3572492841758,-3.4604523501139,0.00865088955047651
0.969499429942994,7.35580811720367,-3.46107324245836,0.00952716777818416
0.969915881588159,7.35436669876581,-3.46169376981223,0.0104037416046434
0.970332333233323,7.35292502900794,-3.46231393206178,0.0112805660433698
0.970748784878488,7.35148310807547,-3.462933729112,0.0121575960771027
0.971165236523652,7.3500409361135,-3.46355316088665,0.0130347866600117
0.971581688168817,7.34859851326679,-3.46417222732826,0.013912092719902
0.971998139813982,7.34715583967977,-3.46479092839813,0.0147894691604228
0.972414591459146,7.3457129154965,-3.46540926407634,0.015666870863275
0.97283104310431,7.34426974086074,-3.46602723436177,0.0165442526904215
0.973247494749475,7.34282631591581,-3.46664483927209,0.0174215694862979
0.973663946394639,7.34138264080475,-3.46726207884381,0.018298776080021
0.974080398039804,7.33993871567016,-3.46787895313221,0.0191758272876054
0.974496849684969,7.33849454065429,-3.46849546221141,0.0200526779141714
0.974913301330133,7.33705011589898,-3.46911160617437,0.0209292827561607
0.975329752975298,7.3356054415457,-3.46972738513286,0.0218055966035486
0.975746204620462,7.3341605177355,-3.47034279921746,0.022681574242058
0.976162656265627,7.33271534460904,-3.47095784857763,0.0235571704553727
0.976579107910791,7.33126992230654,-3.4715725333816,0.0244323400273523
0.976995559555956,7.32982425096782,-3.47218685381649,0.0253070377442446
0.97741201120112,7.32837833073224,-3.47280081008819,0.0261812183969006
0.977828462846285,7.32693216173877,-3.47341440242147,0.0270548367829885
0.978244914491449,7.32548574412586,-3.47402763105988,0.0279278477092051
0.978661366136614,7.3240390780316,-3.47464049626582,0.0288002059934911
0.979077817781778,7.32259216359356,-3.47525299832047,0.0296718664672415
0.979494269426943,7.32114500094887,-3.47586513752385,0.0305427839775192
0.979910721072107,7.31969759023418,-3.47647691419477,0.0314129133892647
0.980327172717272,7.31824993158568,-3.47708832867083,0.0322822095875086
0.980743624362436,7.31680202513905,-3.47769938130841,0.0331506274795789
0.981160076007601,7.31535387102947,-3.47831007248266,0.0340181219973118
0.981576527652765,7.31390546939169,-3.47892040258751,0.0348846480992574
0.98199297929793,7.31245682035986,-3.47953037203563,0.0357501607728887
0.982409430943095,7.3110079240677,-3.48013998125844,0.036614615036803
0.982825882588259,7.30955878064836,-3.48074923070606,0.0374779659429302
0.983242334233424,7.30810939023446,-3.48135812084734,0.0383401685787325
0.983658785878588,7.30665975295817,-3.48196665216984,0.0392011780694064
0.984075237523752,7.30520986895101,-3.48257482517977,0.0400609495800816
0.984491689168917,7.30375973834403,-3.48318264040202,0.04091943831802
0.984908140814082,7.30230936126771,-3.48379009838014,0.0417765995348093
0.985324592459246,7.30085873785197,-3.48439719967626,0.0426323885285591
0.985741044104411,7.29940786822614,-3.48500394487116,0.0434867606460918
0.986157495749575,7.29795675251903,-3.48561033456418,0.0443396712851335
0.98657394739474,7.29650539085885,-3.48621636937325,0.0451910758965005
0.986990399039904,7.29505378337321,-3.48682204993481,0.0460409299862864
0.987406850685069,7.29360193018914,-3.48742737690384,0.0468891891180434
0.987823302330233,7.29214983143311,-3.4880323509538,0.0477358089149652
0.988239753975398,7.29069748723092,-3.48863697277663,0.0485807450620635
0.988656205620562,7.28924489770781,-3.4892412430827,0.0494239533083442
0.989072657265727,7.28779206298838,-3.48984516260079,0.0502653894689801
0.989489108910891,7.28633898319663,-3.4904487320781,0.0511050094274817
0.989905560556056,7.2848856584559,-3.49105195228014,0.0519427691378632
0.99032201220122,7.28343208888896,-3.49165482399079,0.0527786246268077
0.990738463846385,7.28197827461785,-3.4922573480122,0.0536125319958275
0.991154915491549,7.28052421576403,-3.49285952516481,0.0544444474234224
0.991571367136714,7.27906991244831,-3.49346135628726,0.0552743271672343
0.991987818781878,7.27761536479077,-3.49406284223641,0.0561021275661982
0.992404270427043,7.27616057291089,-3.4946639838873,0.0569278050426913
0.992820722072207,7.27470553692748,-3.49526478213306,0.0577513161046753
0.993237173717372,7.27325025695863,-3.49586523788495,0.0585726173478392
0.993653625362536,7.2717947331218,-3.49646535207228,0.0593916654577343
0.994070077007701,7.27033896553371,-3.49706512564237,0.0602084172119093
0.994486528652865,7.26888295431043,-3.49766455956054,0.0610228294820385
0.99490298029803,7.26742669956727,-3.49826365481,0.0618348592360469
0.995319431943194,7.26597020141892,-3.49886241239193,0.0626444635402336
0.995735883588359,7.26451345997925,-3.4994608333253,0.0634515995613847
0.996152335233523,7.26305647536151,-3.50005891864697,0.064256224568891
0.996568786878688,7.26159924767818,-3.50065666941151,0.065058295936854
0.996985238523852,7.26014177704102,-3.50125408669126,0.06585777114619
0.997401690169017,7.25868406356102,-3.50185117157622,0.0666546077867304
0.997818141814181,7.25722610734848,-3.50244792517404,0.0674487635593176
0.998234593459346,7.25576790851293,-3.50304434860996,0.068240196277893
0.998651045104511,7.25430946716314,-3.50364044302676,0.0690288638715852
0.999067496749675,7.25285078340713,-3.50423620958474,0.0698147243867897
0.999483948394839,7.25139185735216,-3.5048316494616,0.0705977359892443
0.999900400040004,7.2499326891047,-3.50542676385247,0.0713778569661019
1.00031685168517,7.24847327877049,-3.50602155396985,0.0721550457279938
1.00073330333033,7.24701362645443,-3.50661602104346,0.0729292608110916
1.0011497549755,7.24555373226069,-3.50721016632034,0.0737004608791637
1.00156620662066,7.24409359629259,-3.50780399106466,0.0744686047256225
1.00198265826583,7.24263321865271,-3.50839749655777,0.0752336512755718
1.00239910991099,7.24117259944281,-3.50899068409805,0.0759955595878436
1.00281556155616,7.23971173876382,-3.50958355500094,0.0767542888570346
1.00323201320132,7.23825063671586,-3.51017611059881,0.077509798415529
1.00364846484648,7.23678929339827,-3.51076835224098,0.0782620477355255
1.00406491649165,7.23532770890953,-3.5113602812936,0.0790109964310527
1.00448136813681,7.23386588334729,-3.51195189913958,0.0797566042599759
1.00489781978198,7.23240381680843,-3.51254320717861,0.0804988311260048
1.00531427142714,7.23094150938888,-3.51313420682699,0.0812376370806902
1.00573072307231,7.22947896118384,-3.5137248995177,0.0819729823254181
1.00614717471747,7.22801617228757,-3.51431528670018,0.0827048272133905
1.00656362636264,7.22655314279353,-3.5149053698404,0.083433132251611
1.0069800780078,7.22508987279431,-3.51549515042074,0.0841578581028536
1.00739652965297,7.22362636238161,-3.51608462993991,0.0848789655876313
1.00781298129813,7.22216261164634,-3.51667380991293,0.0855964156861543
1.00822943294329,7.22069862067841,-3.517262691871,0.0863101695402851
1.00864588458846,7.21923438956699,-3.51785127736152,0.0870201884554855
1.00906233623362,7.21776991840026,-3.51843956794792,0.0877264339027537
1.00947878787879,7.21630520726555,-3.51902756520965,0.0884288675205595
1.00989523952395,7.21484025624934,-3.51961527074214,0.0891274511167695
1.01031169116912,7.21337506543712,-3.52020268615664,0.0898221466705673
1.01072814281428,7.21190963491358,-3.52078981308022,0.0905129163343638
1.01114459445945,7.21044396476243,-3.52137665315569,0.0911997224357019
1.01156104610461,7.20897805506651,-3.52196320804147,0.0918825274791551
1.01197749774978,7.20751190590772,-3.52254947941161,0.0925612941482172
1.01239394939494,7.20604551736706,-3.52313546895562,0.0932359853071845
1.0128104010401,7.20457888952459,-3.52372117837845,0.0939065640030299
1.01322685268527,7.20311202245943,-3.52430660940041,0.0945729934672743
1.01364330433043,7.20164491624982,-3.52489176375709,0.0952352371178427
1.0140597559756,7.20017757097303,-3.52547664319925,0.0958932585609191
1.01447620762076,7.19870998670535,-3.52606124949278,0.0965470215927882
1.01489265926593,7.1972421635222,-3.52664558441861,0.0971964902016763
1.01530911091109,7.19577410149802,-3.52722964977264,0.0978416285695766
1.01572556255626,7.19430580070623,-3.5278134473656,0.0984824010740691
1.01614201420142,7.19283726121941,-3.52839697902307,0.0991187722901391
1.01655846584658,7.1913684831091,-3.52898024658531,0.0997507069919754
1.01697491749175,7.18989946644588,-3.5295632519072,0.100378170154769
1.01739136913691,7.1884302112994,-3.53014599685819,0.101001126956502
1.01780782078208,7.18696071773829,-3.53072848332218,0.101619542779729
1.01822427242724,7.18549098583023,-3.53131071319743,0.102233383213342
1.01864072407241,7.18402101564192,-3.53189268839651,0.10284261405434
1.01905717571757,7.18255080723906,-3.53247441084616,0.103447201309581
1.01947362736274,7.18108036068635,-3.53305588248726,0.104047111197527
1.0198900790079,7.17960967604752,-3.53363710527471,0.10464231014998
1.02030653065307,7.17813875338533,-3.53421808117733,0.105232764813816
1.02072298229823,7.17666759276148,-3.5347988121778,0.105818442052694
1.02113943394339,7.17519619423669,-3.53537930027255,0.106399308948778
1.02155588558856,7.17372455787067,-3.53595954747167,0.106975332804431
1.02197233723372,7.17225268372217,-3.53653955579881,0.107546481143908
1.02238878887889,7.17078057184885,-3.53711932729113,0.108112721715045
1.02280524052405,7.16930822230739,-3.53769886399914,0.108674022490927
1.02322169216922,7.16783563515344,-3.53827816798666,0.109230351671556
1.02363814381438,7.16636281044166,-3.53885724133071,0.109781677685507
1.02405459545955,7.16488974822563,-3.53943608612139,0.110327969191575
1.02447104710471,7.16341644855789,-3.5400147044618,0.110869195080409
1.02488749874988,7.16194291149005,-3.540593098468,0.111405324476142
1.02530395039504,7.16046913707257,-3.54117127026879,0.111936326738009
1.0257204020402,7.15899512535492,-3.54174922200572,0.112462171461957
1.02613685368537,7.15752087638553,-3.54232695583295,0.112982828482239
1.02655330533053,7.15604639021176,-3.54290447391715,0.113498267873007
1.0269697569757,7.15457166687995,-3.54348177843739,0.114008459949893
1.02738620862086,7.15309670643536,-3.54405887158507,0.114513375271574
1.02780266026603,7.15162150892222,-3.54463575556378,0.115012984641331
1.02821911191119,7.15014607438369,-3.54521243258923,0.115507259108607
1.02863556355636,7.14867040286186,-3.54578890488915,0.115996169970535
1.02905201520152,7.14719449439779,-3.54636517470315,0.116479688773479
1.02946846684668,7.14571834903145,-3.54694124428263,0.116957787314542
1.02988491849185,7.14424196680175,-3.54751711589071,0.117430437643089
1.03030137013701,7.14276534774651,-3.54809279180207,0.117897612062229
1.03071782178218,7.14128849190249,-3.54866827430289,0.118359283130319
1.03113427342734,7.1398113993054,-3.54924356569073,0.118815423662434
1.03155072507251,7.13833406998983,-3.54981866827439,0.119266006731839
1.03196717671767,7.13685650398932,-3.55039358437386,0.119711005671443
1.03238362836284,7.1353787013363,-3.55096831632016,0.120150394075249
1.032800080008,7.13390066206218,-3.55154286645526,0.120584145799787
1.03321653165317,7.13242238619717,-3.55211723713196,0.121012234965545
1.03363298329833,7.13094387377048,-3.55269143071379,0.121434635958378
1.03404943494349,7.12946512481023,-3.55326544957489,0.121851323430915
1.03446588658866,7.12798613934338,-3.55383929609987,0.122262272303958
1.03488233823382,7.12650691739586,-3.55441297268379,0.122667457767853
1.03529878987899,7.12502745899247,-3.55498648173194,0.123066855283873
1.03571524152415,7.1235477641569,-3.55555982565976,0.123460440585572
1.03613169316932,7.1220678329118,-3.55613300689279,0.123848189680138
1.03654814481448,7.12058766527862,-3.55670602786646,0.124230078849732
1.03696459645965,7.11910726127782,-3.55727889102605,0.124606084652814
1.03738104810481,7.11762662092862,-3.55785159882651,0.124976183925461
1.03779749974998,7.11614574424926,-3.55842415373242,0.125340353782671
1.03821395139514,7.11466463125679,-3.55899655821779,0.125698571619661
1.0386304030403,7.11318328196717,-3.55956881476602,0.126050815113146
1.03904685468547,7.11170169639526,-3.56014092586974,0.12639706222261
1.03946330633063,7.1102198745548,-3.56071289403069,0.126737291191572
1.0398797579758,7.10873781645839,-3.56128472175961,0.127071480548828
1.04029620962096,7.10725552211754,-3.56185641157613,0.127399609109694
1.04071266126613,7.10577299154261,-3.56242796600863,0.127721655977227
1.04112911291129,7.1042902247429,-3.56299938759415,0.128037600543444
1.04154556455646,7.10280722172654,-3.56357067887825,0.128347422490519
1.04196201620162,7.10132398250054,-3.56414184241488,0.128651101791983
1.04237846784678,7.09984050707079,-3.56471288076628,0.128948618713893
1.04279491949195,7.09835679544208,-3.56528379650283,0.129239953816006
1.04321137113711,7.09687284761805,-3.56585459220296,0.129525087952936
1.04362782278228,7.09538866360121,-3.56642527045301,0.129804002275293
1.04404427442744,7.09390424339295,-3.5669958338471,0.130076678230818
1.04446072607261,7.09241958699355,-3.56756628498703,0.130343097565503
1.04487717771777,7.09093469440212,-3.56813662648212,0.130603242324705
1.04529362936294,7.08944956561668,-3.56870686094911,0.130857094854228
1.0457100810081,7.0879642006341,-3.56927699101204,0.131104637801426
1.04612653265327,7.08647859945013,-3.5698470193021,0.131345854116258
1.04654298429843,7.08499276205936,-3.57041694845754,0.131580727052363
1.04695943594359,7.08350668845529,-3.57098678112349,0.131809240168098
1.04737588758876,7.08202037863025,-3.57155651995188,0.132031377327579
1.04779233923392,7.08053383257546,-3.57212616760129,0.132247122701703
1.04820879087909,7.07904705028098,-3.57269572673684,0.132456460769161
1.04862524252425,7.07756003173579,-3.57326520003005,0.132659376317437
1.04904169416942,7.07607277692766,-3.57383459015868,0.132855854443791
1.04945814581458,7.07458528584328,-3.57440389980667,0.133045880556245
1.04987459745975,7.07309755846819,-3.57497313166395,0.133229440374529
1.05029104910491,7.0716095947868,-3.57554228842634,0.133406519931046
1.05070750075008,7.07012139478237,-3.57611137279541,0.1335771055718
1.05112395239524,7.06863295843703,-3.57668038747834,0.133741183957328
1.0515404040404,7.0671442857318,-3.57724933518784,0.133898742063605
1.05195685568557,7.06565537664652,-3.57781821864191,0.134049767182948
1.05237330733073,7.06416623115993,-3.57838704056384,0.134194246924908
1.0527897589759,7.06267684924962,-3.57895580368197,0.134332169217136
1.05320621062106,7.06118723089206,-3.57952451072964,0.134463522306252
1.05362266226623,7.05969737606256,-3.58009316444498,0.134588294758692
1.05403911391139,7.05820728473532,-3.58066176757084,0.134706475461542
1.05445556555656,7.05671695688341,-3.58123032285462,0.134818053623372
1.05487201720172,7.05522639247871,-3.58179883304814,0.134923018775034
1.05528846884688,7.05373559149208,-3.58236730090755,0.135021360770473
1.05570492049205,7.05224455389311,-3.58293572919309,0.135113069787505
1.05612137213721,7.05075327965038,-3.58350412066911,0.135198136328594
1.05653782378238,7.04926176873126,-3.58407247810377,0.135276551221611
1.05695427542754,7.04777002110203,-3.58464080426902,0.135348305620581
1.05737072707271,7.04627803672783,-3.58520910194042,0.135413391006421
1.05778717871787,7.04478581557265,-3.58577737389701,0.135471799187654
1.05820363036304,7.0432933575994,-3.58634562292117,0.135523522301127
1.0586200820082,7.0418006627698,-3.58691385179848,0.135568552812701
1.05903653365337,7.04030773104452,-3.58748206331762,0.135606883517934
1.05945298529853,7.03881456238305,-3.58805026027015,0.135638507542755
1.05986943694369,7.03732115674374,-3.58861844545047,0.135663418344114
1.06028588858886,7.03582751408389,-3.5891866216556,0.135681609710634
1.06070234023402,7.03433363435961,-3.58975479168512,0.135693075763232
1.06111879187919,7.03283951752594,-3.59032295834094,0.135697810955746
1.06153524352435,7.03134516353676,-3.59089112442725,0.135695810075534
1.06195169516952,7.02985057234485,-3.59145929275033,0.135687068244064
1.06236814681468,7.02835574390188,-3.5920274661184,0.135671580917499
1.06278459845985,7.0268606781584,-3.59259564734153,0.135649343887257
1.06320105010501,7.02536537506384,-3.59316383923146,0.13562035328056
1.06361750175018,7.02386983456653,-3.59373204460148,0.135584605560981
1.06403395339534,7.02237405661368,-3.59430026626628,0.135542097528964
1.0644504050405,7.0208780411514,-3.59486850704181,0.135492826322333
1.06486685668567,7.01938178812469,-3.59543676974514,0.135436789416802
1.06528330833083,7.01788529747745,-3.59600505719432,0.13537398462645
1.065699759976,7.01638856915245,-3.59657337220825,0.135304410104198
1.06611621162116,7.01489160309139,-3.59714171760651,0.135228064342268
1.06653266326633,7.01339439923487,-3.59771009620926,0.135144946172628
1.06694911491149,7.01189695752239,-3.59827851083707,0.135055054767428
1.06736556655666,7.01039927789233,-3.59884696431076,0.134958389639414
1.06778201820182,7.008901360282,-3.59941545945131,0.134854950642337
1.06819846984698,7.00740320462761,-3.59998399907968,0.134744737971348
1.06861492149215,7.0059048108643,-3.60055258601667,0.13462775216337
1.06903137313731,7.0044061789261,-3.60112122308282,0.134503994097474
1.06944782478248,7.00290730874595,-3.60168991309816,0.134373464995222
1.06986427642764,7.00140820025575,-3.60225865888223,0.134236166421012
1.07028072807281,6.99990885338628,-3.60282746325377,0.134092100282402
1.07069717971797,6.99840926806725,-3.60339632903071,0.133941268830423
1.07111363136314,6.9969094442273,-3.60396525902992,0.133783674659877
1.0715300830083,6.99540938179401,-3.60453425606717,0.133619320709625
1.07194653465347,6.99390908069388,-3.60510332295691,0.133448210262856
1.07236298629863,6.99240854085232,-3.60567246251212,0.133270346947346
1.07277943794379,6.99090776219372,-3.60624167754427,0.133085734735708
1.07319588958896,6.9894067446414,-3.60681097086303,0.132894377945618
1.07361234123412,6.98790548811757,-3.60738034527624,0.132696281240038
1.07402879287929,6.98640399254346,-3.60794980358972,0.132491449627416
1.07444524452445,6.98490225783918,-3.60851934860713,0.132279888461883
1.07486169616962,6.98340028392385,-3.60908898312984,0.132061603443433
1.07527814781478,6.98189807071549,-3.60965870995674,0.131836600618074
1.07569459945995,6.98039561813113,-3.61022853188417,0.131604886377999
1.07611105110511,6.97889292608669,-3.6107984517057,0.131366467461707
1.07652750275027,6.97738999449714,-3.61136847221207,0.131121350954137
1.07694395439544,6.97588682327632,-3.61193859619093,0.130869544286777
1.0773604060406,6.97438341233713,-3.61250882642683,0.130611055237759
1.07777685768577,6.97287976159138,-3.61307916570096,0.130345891931945
1.07819330933093,6.97137587094987,-3.61364961679109,0.130074062840999
1.0786097609761,6.96987174032242,-3.61422018247137,0.129795576783442
1.07902621262126,6.96836736961776,-3.61479086551219,0.129510442924694
1.07944266426643,6.96686275874368,-3.61536166868008,0.129218670777109
1.07985911591159,6.9653579076069,-3.61593259473753,0.12892027019999
1.08027556755676,6.96385281611319,-3.61650364644285,0.128615251399591
1.08069201920192,6.96234748416725,-3.61707482655001,0.128303624929106
1.08110847084708,6.96084191167283,-3.61764613780853,0.127985401688651
1.08152492249225,6.95933609853271,-3.61821758296333,0.127660592925222
1.08194137413741,6.9578300446486,-3.61878916475455,0.127329210232646
1.08235782578258,6.95632374992129,-3.61936088591743,0.126991265551519
1.08277427742774,6.95481721425055,-3.61993274918219,0.126646771169127
1.08319072907291,6.95331043753518,-3.62050475727384,0.126295739719357
1.08360718071807,6.95180341967304,-3.62107691291206,0.125938184182592
1.08402363236324,6.95029616056093,-3.62164921881104,0.125574117885595
1.0844400840084,6.9487886600948,-3.62222167767939,0.125203554501378
1.08485653565357,6.94728091816955,-3.62279429221991,0.124826508049059
1.08527298729873,6.94577293467915,-3.6233670651295,0.1244429928937
1.08568943894389,6.94426470951662,-3.62393999909902,0.124053023746147
1.08610589058906,6.94275624257402,-3.62451309681311,0.123656615662832
1.08652234223422,6.94124753374249,-3.6250863609501,0.123253784045589
1.08693879387939,6.93973858291217,-3.62565979418179,0.122844544641435
1.08735524552455,6.93822938997235,-3.6262333991734,0.122428913542352
1.08777169716972,6.93671995481132,-3.62680717858333,0.12200690718504
1.08818814881488,6.93521027731646,-3.62738113506309,0.121578542350683
1.08860460046005,6.93370035737424,-3.62795527125713,0.12114383616467
1.08902105210521,6.93219019487021,-3.62852958980269,0.120702806096327
1.08943750375038,6.930679789689,-3.62910409332966,0.120255469958624
1.08985395539554,6.92916914171431,-3.62967878446044,0.119801845907872
1.0902704070407,6.927658250829,-3.6302536658098,0.119341952443407
1.09068685868587,6.92614711691496,-3.63082873998475,0.118875808407261
1.09110331033103,6.92463573985323,-3.63140400958436,0.118403432983819
1.0915197619762,6.92312411952396,-3.63197947719965,0.117924845699462
1.09193621362136,6.9216122558064,-3.63255514541342,0.1174400664222
1.09235266526653,6.92010014857893,-3.63313101680016,0.116949115361289
1.09276911691169,6.91858779771903,-3.63370709392584,0.116452013066836
1.09318556855686,6.91707520310339,-3.63428337934781,0.11594878042939
1.09360202020202,6.91556236460773,-3.63485987561466,0.115439438679524
1.09401847184718,6.91404928210702,-3.63543658526607,0.114924009387394
1.09443492349235,6.91253595547529,-3.63601351083263,0.114402514462301
1.09485137513751,6.91102238458577,-3.63659065483578,0.113874976152226
1.09526782678268,6.90950856931085,-3.6371680197876,0.113341417043352
1.09568427842784,6.90799450952204,-3.6377456081907,0.112801860059588
1.09610073007301,6.90648020509009,-3.63832342253808,0.112256328462062
1.09651718171817,6.90496565588486,-3.63890146531297,0.111704845848617
1.09693363336334,6.90345086177543,-3.6394797389887,0.111147436153272
1.0973500850085,6.90193582263007,-3.64005824602859,0.110584123645703
1.09776653665367,6.9004205383162,-3.64063698888575,0.110014932930678
1.09818298829883,6.89890500870049,-3.64121597000299,0.109439888947503
1.09859943994399,6.89738923364877,-3.64179519181265,0.108859016969438
1.09901589158916,6.89587321302613,-3.64237465673652,0.108272342603116
1.09943234323432,6.89435694669681,-3.64295436718559,0.107679891787936
1.09984879487949,6.89284043452435,-3.64353432556004,0.107081690795455
1.10026524652465,6.89132367637144,-3.64411453424899,0.106477766228752
1.10068169816982,6.88980667210004,-3.64469499563044,0.105868145021797
1.10109814981498,6.88828942157138,-3.64527571207111,0.105252854438796
1.10151460146015,6.88677192464587,-3.64585668592627,0.104631922073526
1.10193105310531,6.88525418118324,-3.64643791953967,0.104005375848659
1.10234750475048,6.88373619104242,-3.64701941524332,0.103373244015071
1.10276395639564,6.88221795408165,-3.64760117535742,0.102735555151141
1.1031804080408,6.88069947015842,-3.64818320219021,0.102092338162035
1.10359685968597,6.87918073912947,-3.64876549803778,0.101443622278983
1.10401331133113,6.87766176085091,-3.64934806518405,0.100789437058532
1.1044297629763,6.87614253517804,-3.64993090590049,0.100129812381804
1.10484621462146,6.8746230619655,-3.65051402244611,0.0994647784537218
1.10526266626663,6.87310334106725,-3.65109741706725,0.0987943658022434
1.10567911791179,6.87158337233654,-3.65168109199748,0.0981186052775622
1.10609556955696,6.87006315562595,-3.65226504945745,0.0974375280513147
1.10651202120212,6.86854269078734,-3.65284929165476,0.0967511656157624
1.10692847284728,6.86702197767197,-3.65343382078383,0.0960595497829702
1.10734492449245,6.86550101613037,-3.65401863902576,0.0953627126839644
1.10776137613761,6.86397980601247,-3.65460374854823,0.0946606867678883
1.10817782778278,6.86245834716749,-3.6551891515053,0.0939535048011385
1.10859427942794,6.86093663944407,-3.65577485003734,0.0932411998664867
1.10901073107311,6.85941468269018,-3.65636084627089,0.0925238053622047
1.10942718271827,6.85789247675314,-3.65694714231848,0.091801355001156
1.10984363436344,6.8563700214797,-3.65753374027856,0.0910738828098938
1.1102600860086,6.85484731671595,-3.65812064223535,0.0903414231277336
1.11067653765377,6.85332436230741,-3.65870785025869,0.0896040106058267
1.11109298929893,6.85180115809894,-3.65929536640392,0.08886168020621
1.11150944094409,6.85027770393489,-3.65988319271178,0.0881144672008512
1.11192589258926,6.84875399965896,-3.66047133120823,0.0873624071706795
1.11234234423442,6.84723004511428,-3.66105978390435,0.0866055360046076
1.11275879587959,6.84570584014344,-3.66164855279624,0.085843889898538
1.11317524752475,6.84418138458842,-3.66223763986483,0.0850775053543583
1.11359169916992,6.84265667829068,-3.6628270470758,0.0843064191789298
1.11400815081508,6.84113172109112,-3.66341677637943,0.0835306684830576
1.11442460246025,6.83960651283008,-3.66400682971049,0.0827502906804565
1.11484105410541,6.83808105334738,-3.6645972089881,0.0819653234866947
1.11525750575058,6.83655534248231,-3.66518791611562,0.0811758049181419
1.11567395739574,6.83502938007366,-3.66577895298051,0.0803817732908896
1.1160904090409,6.83350316595966,-3.66637032145419,0.0795832672196727
1.11650686068607,6.83197669997811,-3.66696202339199,0.0787803256167703
1.11692331233123,6.83044998196621,-3.66755406063292,0.0779729876909031
1.1173397639764,6.82892301176077,-3.66814643499962,0.0771612929461152
1.11775621562156,6.82739578919807,-3.66873914829822,0.0763452811806453
1.11817266726673,6.82586831411391,-3.66933220231821,0.0755249924857873
1.11858911891189,6.82434058634366,-3.66992559883234,0.0747004672447402
1.11900557055706,6.82281260572218,-3.67051933959645,0.0738717461314468
1.11942202220222,6.82128437208394,-3.6711134263494,0.0730388701094193
1.11983847384738,6.81975588526291,-3.67170786081293,0.0722018804305592
1.12025492549255,6.81822714509267,-3.67230264469155,0.0713608186339612
1.12067137713771,6.81669815140636,-3.67289777967239,0.0705157265447074
1.12108782878288,6.81516890403668,-3.67349326742511,0.0696666462726526
1.12150428042804,6.81363940281597,-3.6740891096018,0.0688136202111982
1.12192073207321,6.81210964757611,-3.67468530783678,0.0679566910360534
1.12233718371837,6.81057963814862,-3.6752818637466,0.0670959017039881
1.12275363536354,6.80904937436463,-3.67587877892982,0.0662312954515746
1.1231700870087,6.80751885605488,-3.67647605496695,0.06536291579392
1.12358653865387,6.80598808304978,-3.67707369342034,0.0644908065233829
1.12400299029903,6.80445705517932,-3.67767169583401,0.0636150117082873
1.12441944194419,6.80292577227319,-3.67827006373359,0.0627355756916211
1.12483589358936,6.80139423416069,-3.67886879862619,0.0618525430897242
1.12525234523452,6.79986244067083,-3.67946790200026,0.0609659587909701
1.12566879687969,6.79833039163226,-3.68006737532554,0.0600758679544316
1.12608524852485,6.79679808687332,-3.68066722005287,0.0591823160085437
1.12650170017002,6.79526552622205,-3.68126743761412,0.0582853486497472
1.12691815181518,6.79373270950616,-3.68186802942209,0.0573850118411317
1.12733460346035,6.79219963655312,-3.68246899687038,0.0564813518110605
1.12775105510551,6.79066630719004,-3.68307034133328,0.0555744150517927
1.12816750675068,6.78913272124383,-3.68367206416566,0.0546642483180886
1.12858395839584,6.78759887854108,-3.68427416670286,0.0537508986258096
1.129000410041,6.78606477890814,-3.68487665026061,0.0528344132505068
1.12941686168617,6.78453042217111,-3.68547951613486,0.0519148397260023
1.12983331333133,6.78299580815585,-3.68608276560174,0.0509922258429548
1.1302497649765,6.78146093668798,-3.68668639991743,0.0500666196474227
1.13066621662166,6.7799258075929,-3.68729042031801,0.0491380694394132
1.13108266826683,6.77839042069581,-3.68789482801945,0.048206623771422
1.13149911991199,6.77685477582166,-3.68849962421738,0.0472723314469661
1.13191557155716,6.77531887279526,-3.68910481008711,0.0463352415191044
1.13233202320232,6.7737827114412,-3.68971038678345,0.045395403288951
1.13274847484748,6.77224629158389,-3.69031635544062,0.044452866304178
1.13316492649265,6.77070961304756,-3.69092271717216,0.0435076803575082
1.13358137813781,6.76917267565632,-3.69152947307083,0.042559895485201
1.13399782978298,6.76763547923408,-3.69213662420849,0.0416095619655289
1.13441428142814,6.76609802360464,-3.69274417163601,0.0406567303172404
1.13483073307331,6.76456030859165,-3.6933521163832,0.0397014512980208
1.13524718471847,6.76302233401863,-3.69396045945864,0.0387437759029401
1.13566363636364,6.76148409970899,-3.69456920184966,0.0377837553628901
1.1360800880088,6.75994560548606,-3.69517834452219,0.0368214411430174
1.13649653965397,6.75840685117302,-3.69578788842066,0.0358568849411438
1.13691299129913,6.756867836593,-3.69639783446797,0.0348901386861821
1.13732944294429,6.75532856156904,-3.6970081835653,0.0339212545365365
1.13774589458946,6.75378902592411,-3.69761893659208,0.0329502848785014
1.13816234623462,6.75224922948112,-3.69823009440589,0.0319772823246462
1.13857879787979,6.75070917206293,-3.69884165784232,0.0310022997121985
1.13899524952495,6.74916885349236,-3.69945362771494,0.0300253901014089
1.13941170117012,6.74762827359218,-3.70006600481515,0.0290466067739169
1.13982815281528,6.74608743218516,-3.70067878991215,0.0280660032311018
1.14024460446045,6.74454632909404,-3.70129198375278,0.0270836331924315
1.14066105610561,6.74300496414158,-3.70190558706148,0.0260995505937954
1.14107750775078,6.74146333715051,-3.70251960054018,0.0251138095858376
1.14149395939594,6.73992144794361,-3.70313402486822,0.0241264645322761
1.1419104110411,6.73837929634365,-3.70374886070224,0.0231375700082129
1.14232686268627,6.73683688217345,-3.70436410867611,0.0221471807984453
1.14274331433143,6.7352942052559,-3.70497976940088,0.0211553518957572
1.1431597659766,6.73375126541388,-3.7055958434646,0.0201621384992134
1.14357621762176,6.7322080624704,-3.70621233143234,0.019167596012435
1.14399266926693,6.7306645962485,-3.706829233846,0.0181717800418804
1.14440912091209,6.7291208665713,-3.70744655122433,0.017174746395106
1.14482557255726,6.72757687326206,-3.70806428406277,0.0161765510790294
1.14524202420242,6.72603261614407,-3.70868243283341,0.0151772502981745
1.14565847584758,6.72448809504079,-3.70930099798488,0.0141769004529231
1.14607492749275,6.72294330977576,-3.70991997994229,0.0131755581377447
1.14649137913791,6.72139826017267,-3.71053937910713,0.0121732801394286
1.14690783078308,6.71985294605536,-3.71115919585721,0.0111701234353066
1.14732428242824,6.7183073672478,-3.71177943054658,0.0101661451914644
1.14774073407341,6.71676152357412,-3.71240008350544,0.00916140276095388
1.14815718571857,6.71521541485865,-3.71302115504004,0.00815595368198695
1.14857363736374,6.71366904092586,-3.71364264543267,0.00714985567613721
1.1489900890089,6.71212240160041,-3.71426455494152,0.00614316664651937
1.14940654065407,6.7105754967072,-3.71488688380064,0.00513594467597511
1.14982299229923,6.70902832607129,-3.71550963221984,0.00412824802523903
1.15023944394439,6.707480889518,-3.71613280038464,0.00312013513111295
1.15065589558956,6.70593318687286,-3.71675638845619,0.00211166460461934
1.15107234723472,6.70438521796163,-3.7173803965712,0.00110289522915716
1.15148879887989,6.70283698261034,-3.71800482484184,9.38859586473224e-05
1.15190525052505,6.70128848064525,-3.71862967335572,-0.000915304084325037
1.15232170217022,6.69973971189293,-3.71925494217578,-0.00192461561038015
1.15273815381538,6.69819067618016,-3.71988063134024,-0.00293398916521457
1.15315460546055,6.69664137333411,-3.72050674086252,-0.0039433651314783
1.15357105710571,6.69509180318215,-3.72113327073118,-0.00495268373066383
1.15398750875088,6.69354196555202,-3.72176022090986,-0.00596188502499201
1.15440396039604,6.69199186027176,-3.7223875913372,-0.00697090891931634
1.1548204120412,6.69044148716971,-3.72301538192677,-0.00797969516301774
1.15523686368637,6.68889084607461,-3.72364359256704,-0.00898818335192093
1.15565331533153,6.68733993681552,-3.72427222312128,-0.00999631293020311
1.1560697669767,6.68578875922183,-3.72490127342751,-0.0110040231923218
1.15648621862186,6.68423731312334,-3.72553074329844,-0.0120112532849331
1.15690267026703,6.68268559835021,-3.72616063252139,-0.0130179422088299
1.15731912191219,6.681133614733,-3.72679094085828,-0.0140240288208772
1.15773557355736,6.67958136210264,-3.7274216680455,-0.0150294518359536
1.15815202520252,6.67802884029054,-3.72805281379394,-0.0160341498289031
1.15856847684768,6.67647604912844,-3.72868437778882,-0.0170380612364847
1.15898492849285,6.67492298844859,-3.72931635968974,-0.0180411243593376
1.15940138013801,6.67336965808362,-3.72994875913055,-0.0190432773639379
1.15981783178318,6.67181605786666,-3.73058157571934,-0.0200444582845744
1.16023428342834,6.67026218763126,-3.73121480903835,-0.0210446050253182
1.16065073507351,6.66870804721145,-3.73184845864394,-0.0220436553620088
1.16106718671867,6.66715363644177,-3.73248252406654,-0.0230415469442288
1.16148363836384,6.66559895515723,-3.73311700481057,-0.0240382172973026
1.161900090009,6.66404400319335,-3.73375190035443,-0.0250336038242856
1.16231654165417,6.66248878038615,-3.73438721015041,-0.0260276438079644
1.16273299329933,6.66093328657217,-3.73502293362465,-0.0270202744128576
1.16314944494449,6.65937752158851,-3.73565907017711,-0.0280114326872302
1.16356589658966,6.65782148527279,-3.73629561918151,-0.0290010555650985
1.16398234823482,6.65626517746318,-3.73693257998529,-0.0299890798682512
1.16439879987999,6.65470859799845,-3.73756995190953,-0.0309754423082709
1.16481525152515,6.65315174671789,-3.73820773424896,-0.0319600794885591
1.16523170317032,6.65159462346142,-3.73884592627186,-0.0329429279063654
1.16564815481548,6.65003722806953,-3.73948452722007,-0.0339239239548206
1.16606460646065,6.64847956038333,-3.74012353630889,-0.0349030039249787
1.16648105810581,6.64692162024453,-3.7407629527271,-0.0358801040078539
1.16689750975098,6.6453634074955,-3.74140277563686,-0.0368551602964713
1.16731396139614,6.64380492197918,-3.74204300417369,-0.0378281087879117
1.1677304130413,6.64224616353923,-3.74268363744648,-0.0387988853853714
1.16814686468647,6.64068713201993,-3.74332467453736,-0.0397674259002129
1.16856331633163,6.63912782726622,-3.74396611450173,-0.0407336660540317
1.1689797679768,6.63756824912374,-3.7446079563682,-0.0416975414807166
1.16939621962196,6.63600839743881,-3.74525019913857,-0.0426589877285206
1.16981267126713,6.63444827205844,-3.74589284178775,-0.0436179402621314
1.17022912291229,6.63288787283037,-3.74653588326379,-0.0445743344647445
1.17064557455746,6.63132719960303,-3.7471793224878,-0.0455281056401459
1.17106202620262,6.6297662522256,-3.74782315835392,-0.0464791890147876
1.17147847784778,6.628205030548,-3.74846738972932,-0.0474275197398783
1.17189492949295,6.6266435344209,-3.74911201545414,-0.0483730328934637
1.17231138113811,6.62508176369572,-3.74975703434147,-0.0493156634825245
1.17272783278328,6.62351971822465,-3.75040244517729,-0.0502553464450646
1.17314428442844,6.62195739786068,-3.75104824672053,-0.0511920166522103
1.17356073607361,6.62039480245759,-3.75169443770293,-0.0521256089103065
1.17397718771877,6.61883193186994,-3.75234101682909,-0.0530560579630231
1.17439363936394,6.61726878595311,-3.75298798277642,-0.0539832984934529
1.1748100910091,6.61570536456334,-3.75363533419512,-0.054907265126226
1.17522654265427,6.61414166755765,-3.75428306970813,-0.0558278924296115
1.17564299429943,6.61257769479395,-3.75493118791117,-0.0567451149176368
1.17605944594459,6.61101344613096,-3.75557968737264,-0.0576588670521961
1.17647589758976,6.60944892142829,-3.75622856663365,-0.0585690832451693
1.17689234923492,6.60788412054644,-3.756877824208,-0.0594756978605411
1.17730880088009,6.60631904334676,-3.75752745858211,-0.0603786452165204
1.17772525252525,6.60475368969153,-3.75817746821507,-0.061277859587664
1.17814170417042,6.6031880594439,-3.75882785153857,-0.0621732752069987
1.17855815581558,6.60162215246798,-3.75947860695694,-0.0630648262681548
1.17897460746075,6.60005596862877,-3.76012973284704,-0.0639524469274847
1.17939105910591,6.59848950779224,-3.76078122755834,-0.0648360713062032
1.17980751075108,6.59692276982526,-3.76143308941286,-0.0657156334925105
1.18022396239624,6.59535575459571,-3.76208531670517,-0.0665910675437337
1.1806404140414,6.59378846197241,-3.76273790770235,-0.0674623074884539
1.18105686568657,6.59222089182517,-3.76339086064403,-0.0683292873286481
1.18147331733173,6.59065304402478,-3.76404417374233,-0.0691919410418279
1.1818897689769,6.58908491844303,-3.76469784518187,-0.0700502025831733
1.18230622062206,6.58751651495272,-3.76535187311978,-0.0709040058876779
1.18272267226723,6.58594783342769,-3.76600625568564,-0.0717532848722875
1.18313912391239,6.58437887374277,-3.76666099098155,-0.0725979734380461
1.18355557555756,6.58280963577388,-3.76731607708204,-0.0734380054722356
1.18397202720272,6.58124011939795,-3.76797151203413,-0.074273314850522
1.18438847884788,6.579670324493,-3.76862729385729,-0.0751038354391031
1.18480493049305,6.5781002509381,-3.76928342054344,-0.0759295010968518
1.18522138213821,6.5765298986134,-3.76993989005697,-0.0767502456774635
1.18563783378338,6.57495926740017,-3.77059670033472,-0.0775660030316056
1.18605428542854,6.57338835718075,-3.77125384928596,-0.0783767070090643
1.18647073707371,6.57181716783862,-3.77191133479245,-0.0791822914608922
1.18688718871887,6.57024569925837,-3.77256915470838,-0.0799826902415616
1.18730364036404,6.56867395132572,-3.77322730686037,-0.0807778372111078
1.1877200920092,6.56710192392752,-3.77388578904755,-0.0815676662372863
1.18813654365437,6.56552961695181,-3.77454459904148,-0.0823521111977155
1.18855299529953,6.56395703028778,-3.77520373458618,-0.0831311059820328
1.18896944694469,6.56238416382577,-3.77586319339816,-0.0839045844940395
1.18938589858986,6.56081101745733,-3.77652297316641,-0.0846724806538577
1.18980235023502,6.55923759107518,-3.77718307155236,-0.0854347284000733
1.19021880188019,6.5576638845733,-3.77784348619001,-0.0861912616918905
1.19063525352535,6.5560898978468,-3.77850421468578,-0.0869420145112807
1.19105170517052,6.55451563079209,-3.77916525461867,-0.087686920865132
1.19146815681568,6.55294108330675,-3.77982660354015,-0.0884259147873963
1.19188460846085,6.55136625528968,-3.78048825897427,-0.0891589303412407
1.19230106010601,6.54979114664096,-3.78115021841758,-0.0898859016211961
1.19271751175118,6.54821575726198,-3.78181247933923,-0.0906067627552998
1.19313396339634,6.5466400870554,-3.78247503918092,-0.0913214479072494
1.1935504150415,6.54506413592514,-3.78313789535696,-0.092029891278543
1.19396686668667,6.54348790377646,-3.78380104525425,-0.0927320271106296
1.19438331833183,6.54191139051586,-3.78446448623232,-0.0934277896870477
1.194799769977,6.54033459605123,-3.78512821562334,-0.0941171133355754
1.19521622162216,6.53875752029172,-3.78579223073215,-0.0947999324303684
1.19563267326733,6.53718016314785,-3.78645652883625,-0.0954761813941039
1.19604912491249,6.5356025245315,-3.78712110718585,-0.0961457947001174
1.19646557655766,6.53402460435585,-3.78778596300389,-0.0968087068745474
1.19688202820282,6.53244640253549,-3.78845109348606,-0.0974648524984683
1.19729847984798,6.53086791898637,-3.78911649580078,-0.098114166210029
1.19771493149315,6.52928915362582,-3.78978216708931,-0.0987565827065877
1.19813138313831,6.52771010637259,-3.79044810446571,-0.0993920367468436
1.19854783478348,6.52613077714678,-3.79111430501685,-0.100020463152973
1.19896428642864,6.52455116586998,-3.79178076580254,-0.100641796812754
1.19938073807381,6.52297127246512,-3.79244748385542,-0.101255972681699
1.19979718971897,6.52139109685664,-3.79311445618109,-0.10186292578518
1.20021364136414,6.51981063897035,-3.7937816797581,-0.102462591220553
1.2006300930093,6.51822989873359,-3.79444915153799,-0.103054904159282
1.20104654465447,6.5166488760751,-3.79511686844532,-0.103639799849059
1.20146299629963,6.51506757092511,-3.79578482737768,-0.104217213615921
1.20187944794479,6.51348598321537,-3.79645302520577,-0.104787080866372
1.20229589958996,6.51190411287906,-3.7971214587734,-0.105349337089492
1.20271235123512,6.5103219598509,-3.79779012489751,-0.10590391785905
1.20312880288029,6.50873952406712,-3.79845902036825,-0.106450758835618
1.20354525452545,6.50715680546545,-3.799128141949,-0.106989795768673
1.20396170617062,6.50557380398517,-3.79979748637638,-0.107520964498703
1.20437815781578,6.50399051956709,-3.80046705036031,-0.108044200959311
1.20479460946095,6.50240695215357,-3.80113683058408,-0.108559441179316
1.20521106110611,6.50082310168854,-3.80180682370433,-0.109066621284845
1.20562751275128,6.49923896811748,-3.80247702635114,-0.109565677501431
1.20604396439644,6.49765455138745,-3.80314743512802,-0.110056546156103
1.2064604160416,6.49606985144711,-3.80381804661201,-0.110539163679475
1.20687686768677,6.49448486824671,-3.80448885735371,-0.111013466607831
1.20729331933193,6.49289960173811,-3.80515986387729,-0.111479391585205
1.2077097709771,6.49131405187477,-3.80583106268056,-0.111936875365466
1.20812622262226,6.48972821861179,-3.80650245023502,-0.112385854814388
1.20854267426743,6.48814210190589,-3.8071740229859,-0.112826266911727
1.20895912591259,6.48655570171546,-3.80784577735221,-0.113258048753289
1.20937557755776,6.48496901800051,-3.8085177097268,-0.113681137552994
1.20979202920292,6.48338205072274,-3.80918981647637,-0.114095470644942
1.21020848084808,6.48179479984548,-3.80986209394157,-0.11450098548547
1.21062493249325,6.4802072653338,-3.81053453843703,-0.114897619655211
1.21104138413841,6.47861944715441,-3.81120714625139,-0.115285310861138
1.21145783578358,6.47703134527572,-3.8118799136474,-0.115663996938621
1.21187428742874,6.47544295966787,-3.81255283686193,-0.116033615853468
1.21229073907391,6.47385429030272,-3.81322591210606,-0.116394105703963
1.21270719071907,6.47226533715383,-3.8138991355651,-0.116745404722905
1.21312364236424,6.47067610019651,-3.81457250339868,-0.11708745127964
1.2135400940094,6.46908657940781,-3.81524601174079,-0.117420183882093
1.21395654565457,6.46749677476654,-3.81591965669983,-0.117743541178784
1.21437299729973,6.46590668625327,-3.8165934343587,-0.118057461960859
1.21478944894489,6.46431631385031,-3.81726734077482,-0.118361885164095
1.21520590059006,6.4627256575418,-3.81794137198023,-0.118656749870921
1.21562235223522,6.46113471731362,-3.8186155239816,-0.118941995312422
1.21603880388039,6.45954349315348,-3.81928979276035,-0.119217560870336
1.21645525552555,6.45795198505087,-3.81996417427269,-0.119483386079064
1.21687170717072,6.45636019299713,-3.82063866444966,-0.119739410627653
1.21728815881588,6.4547681169854,-3.82131325919724,-0.119985574361792
1.21770461046105,6.45317575701063,-3.82198795439636,-0.120221817285791
1.21812106210621,6.45158311306965,-3.82266274590305,-0.120448079564569
1.21853751375138,6.44999018516112,-3.82333762954838,-0.120664301525617
1.21895396539654,6.44839697328555,-3.82401260113868,-0.120870423660981
1.2193704170417,6.44680347744534,-3.82468765645549,-0.121066386629213
1.21978686868687,6.44520969764473,-3.82536279125568,-0.121252131257345
1.22020332033203,6.44361563388988,-3.8260380012715,-0.121427598542834
1.2206197719772,6.44202128618884,-3.82671328221071,-0.121592729655516
1.22103622362236,6.44042665455148,-3.82738862975653,-0.121747465939548
1.22145267526753,6.43883173898972,-3.82806403956788,-0.121891748915353
1.22186912691269,6.43723653951727,-3.82873950727928,-0.122025520281545
1.22228557855786,6.43564105614983,-3.82941502850106,-0.122148721916866
1.22270203020302,6.43404528890501,-3.83009059881937,-0.122261295882105
1.22311848184819,6.43244923780238,-3.83076621379625,-0.122363184422013
1.22353493349335,6.43085290286344,-3.83144186896977,-0.122454329967225
1.22395138513851,6.42925628411166,-3.83211755985402,-0.122534675136151
1.22436783678368,6.42765938157247,-3.83279328193925,-0.122604162736895
1.22478428842884,6.42606219527327,-3.83346903069192,-0.122662735769133
1.22520074007401,6.42446472524348,-3.83414480155484,-0.122710337426012
1.22561719171917,6.42286697151444,-3.83482058994714,-0.122746911096032
1.22603364336434,6.42126893411954,-3.83549639126445,-0.122772400364921
1.2264500950095,6.41967061309418,-3.83617220087894,-0.122786749017508
1.22686654665467,6.41807200847573,-3.83684801413941,-0.122789901039589
1.22728299829983,6.41647312030364,-3.83752382637138,-0.122781800619782
1.22769944994499,6.41487394861933,-3.83819963287716,-0.122762392151385
1.22811590159016,6.41327449346632,-3.83887542893596,-0.122731620234225
1.22853235323532,6.41167475489011,-3.83955120980395,-0.122689429676487
1.22894880488049,6.41007473293831,-3.84022697071436,-0.122635765496561
1.22936525652565,6.40847442766055,-3.84090270687757,-0.122570572924864
1.22978170817082,6.40687383910857,-3.8415784134812,-0.12249379740566
1.23019815981598,6.40527296733614,-3.84225408569019,-0.122405384598879
1.23061461146115,6.40367181239915,-3.84292971864688,-0.12230528038192
1.23103106310631,6.40207037435557,-3.84360530747115,-0.12219343085146
1.23144751475148,6.40046865326544,-3.84428084726045,-0.122069782325241
1.23186396639664,6.39886664919096,-3.84495633308993,-0.121934281343863
1.2322804180418,6.39726436219641,-3.84563176001252,-0.121786874672566
1.23269686968697,6.39566179234819,-3.84630712305904,-0.121627509302998
1.23311332133213,6.39405893971485,-3.84698241723826,-0.121456132454995
1.2335297729773,6.39245580436705,-3.84765763753704,-0.121272691578326
1.23394622462246,6.39085238637761,-3.84833277892039,-0.121077134354463
1.23436267626763,6.38924868582149,-3.84900783633158,-0.120869408698314
1.23477912791279,6.38764470277583,-3.84968280469224,-0.120649462759972
1.23519557955796,6.3860404373199,-3.85035767890247,-0.120417244926439
1.23561203120312,6.38443588953517,-3.8510324538409,-0.12017270382336
1.23602848284828,6.38283105950527,-3.85170712436484,-0.119915788316735
1.23644493449345,6.38122594731605,-3.85238168531034,-0.11964644751463
1.23686138613861,6.37962055305549,-3.8530561314923,-0.119364630768885
1.23727783778378,6.37801487681383,-3.8537304577046,-0.119070287676801
1.23769428942894,6.37640891868349,-3.85440465872017,-0.118763368082835
1.23811074107411,6.3748026787591,-3.8550787292911,-0.11844382208028
1.23852719271927,6.37319615713753,-3.85575266414875,-0.118111600012935
1.23894364436444,6.37158935391786,-3.85642645800387,-0.117766652476773
1.2393600960096,6.3699822692014,-3.85710010554666,-0.117408930321598
1.23977654765477,6.36837490309173,-3.85777360144693,-0.117038384652695
1.24019299929993,6.36676725569463,-3.85844694035415,-0.116654966832473
1.24060945094509,6.36515932711817,-3.85912011689764,-0.116258628482097
1.24102590259026,6.36355111747268,-3.85979312568657,-0.115849321483115
1.24144235423542,6.36194262687073,-3.86046596131016,-0.11542699797908
1.24185880588059,6.36033385542721,-3.86113861833775,-0.114991610377157
1.24227525752575,6.35872480325922,-3.8618110913189,-0.114543111349725
1.24269170917092,6.35711547048621,-3.86248337478354,-0.114081453835973
1.24310816081608,6.3555058572299,-3.86315546324203,-0.113606591043488
1.24352461246125,6.35389596361429,-3.86382735118532,-0.113118476449829
1.24394106410641,6.35228578976571,-3.86449903308504,-0.112617063804099
1.24435751575158,6.35067533581279,-3.8651705033936,-0.112102307128507
1.24477396739674,6.34906460188649,-3.86584175654434,-0.111574160719917
1.2451904190419,6.34745358812007,-3.86651278695162,-0.111032579151403
1.24560687068707,6.34584229464914,-3.86718358901092,-0.110477517273773
1.24602332233223,6.34423072161163,-3.867854157099,-0.109908930217104
1.2464397739774,6.34261886914782,-3.86852448557398,-0.109326773392261
1.24685622562256,6.34100673740033,-3.86919456877547,-0.108731002492404
1.24727267726773,6.33939432651415,-3.8698644010247,-0.108121573494497
1.24768912891289,6.33778163663661,-3.8705339766246,-0.107498442660792
1.24810558055806,6.33616866791741,-3.87120328985996,-0.106861566540327
1.24852203220322,6.33455542050863,-3.87187233499755,-0.106210901970388
1.24893848384839,6.3329418945647,-3.87254110628621,-0.105546406077984
1.24935493549355,6.33132809024247,-3.87320959795697,-0.104868036281308
1.24977138713871,6.32971400770113,-3.87387780422321,-0.104175750291179
1.25018783878388,6.32809964710231,-3.87454571928077,-0.10346950611249
1.25060429042904,6.32648500861002,-3.87521333730802,-0.102749262045633
1.25102074207421,6.32487009239065,-3.87588065246607,-0.102014976687929
1.25143719371937,6.32325489861302,-3.87654765889882,-0.101266608935036
1.25185364536454,6.32163942744837,-3.87721435073314,-0.100504117982357
1.2522700970097,6.32002367907036,-3.87788072207895,-0.0997274633264329
1.25268654865487,6.31840765365507,-3.87854676702937,-0.0989366047663319
1.25310300030003,6.31679135138098,-3.87921247966084,-0.0981315024050227
1.25351945194519,6.31517477242905,-3.87987785403326,-0.0973121166507486
1.25393590359036,6.31355791698266,-3.88054288419008,-0.0964784082183785
1.25435235523552,6.31194078522764,-3.88120756415849,-0.0956303381307618
1.25476880688069,6.31032337735224,-3.88187188794948,-0.094767867720067
1.25518525852585,6.30870569354723,-3.88253584955802,-0.0938909586291101
1.25560171017102,6.30708773400578,-3.88319944296316,-0.0929995728126816
1.25601816181618,6.30546949892355,-3.88386266212818,-0.0920936725388469
1.25643461346135,6.30385098849867,-3.88452550100071,-0.0911732203902606
1.25685106510651,6.30223220293172,-3.88518795351286,-0.0902381792654536
1.25726751675168,6.3006131424258,-3.88585001358135,-0.0892885123801146
1.25768396839684,6.29899380718646,-3.88651167510766,-0.0883241832683651
1.258100420042,6.29737419742175,-3.88717293197815,-0.0873451557840257
1.25851687168717,6.29575431334221,-3.88783377806417,-0.0863513941018636
1.25893332333233,6.29413415516088,-3.88849420722225,-0.0853428627188443
1.2593497749775,6.29251372309331,-3.88915421329418,-0.0843195264553578
1.25976622662266,6.29089301735753,-3.88981379010718,-0.0832813504564529
1.26018267826783,6.2892720381741,-3.89047293147402,-0.082228300193045
1.26059912991299,6.28765078576609,-3.89113163119314,-0.0811603414631191
1.26101558155816,6.2860292603591,-3.89178988304884,-0.0800774403929348
1.26143203320332,6.28440746218121,-3.89244768081134,-0.0789795634381982
1.26184848484848,6.2827853914631,-3.893105018237,-0.0778666773852517
1.26226493649365,6.2811630484379,-3.89376188906838,-0.0767387493522225
1.26268138813881,6.27954043334133,-3.89441828703445,-0.0755957467901916
1.26309783978398,6.27791754641163,-3.89507420585067,-0.0744376374843327
1.26351429142914,6.27629438788958,-3.89572963921916,-0.0732643895550445
1.26393074307431,6.27467095801852,-3.89638458082884,-0.0720759714590832
1.26434719471947,6.27304725704431,-3.89703902435556,-0.0708723519906676
1.26476364636464,6.27142328521541,-3.89769296346224,-0.0696535002825901
1.2651800980098,6.2697990427828,-3.89834639179903,-0.068419385807307
1.26559654965497,6.26817453000001,-3.89899930300341,-0.0671699783780243
1.26601300130013,6.2665497471232,-3.8996516907004,-0.0659052481497724
1.26642945294529,6.26492469441102,-3.90030354850262,-0.0646251656204637
1.26684590459046,6.26329937212474,-3.90095487001051,-0.0633297016319516
1.26726235623562,6.2616737805282,-3.90160564881242,-0.0620188273710701
1.26767880788079,6.2600479198878,-3.90225587848478,-0.0606925143706642
1.26809525952595,6.25842179047252,-3.90290555259222,-0.0593507345106147
1.26851171117112,6.25679539255397,-3.90355466468776,-0.0579934600188456
1.26892816281628,6.25516872640629,-3.90420320831292,-0.0566206634723311
1.26934461446145,6.25354179230623,-3.90485117699784,-0.0552323177980755
1.26976106610661,6.25191459053317,-3.90549856426151,-0.0538283962741017
1.27017751775178,6.25028712136902,-3.90614536361182,-0.0524088725304139
1.27059396939694,6.24865938509836,-3.90679156854578,-0.050973720549964
1.2710104210421,6.24703138200833,-3.90743717254963,-0.0495229146695864
1.27142687268727,6.24540311238867,-3.90808216909898,-0.0480564295809476
1.27184332433243,6.24377457653177,-3.90872655165902,-0.0465742403314661
1.2722597759776,6.24214577473258,-3.90937031368456,-0.0450763223252304
1.27267622762276,6.24051670728872,-3.9100134486203,-0.0435626513238987
1.27309267926793,6.23888737450037,-3.91065594990088,-0.0420332034475988
1.27350913091309,6.23725777667038,-3.91129781095109,-0.0404879551758114
1.27392558255826,6.23562791410418,-3.91193902518598,-0.0389268833482387
1.27434203420342,6.23399778710986,-3.91257958601107,-0.0373499651656676
1.27475848584858,6.23236739599811,-3.91321948682242,-0.0357571781908212
1.27517493749375,6.23073674108227,-3.91385872100683,-0.0341485003492013
1.27559138913891,6.22910582267827,-3.91449728194201,-0.032523909929909
1.27600784078408,6.22747464110472,-3.91513516299665,-0.0308833855864735
1.27642429242924,6.22584319668286,-3.9157723575307,-0.0292269063376508
1.27684074407441,6.22421148973655,-3.91640885889537,-0.0275544515682283
1.27725719571957,6.22257952059231,-3.91704466043343,-0.0258660010298001
1.27767364736474,6.22094728957925,-3.91767975547925,-0.0241615348415472
1.2780900990099,6.21931479702919,-3.91831413735901,-0.0224410334910023
1.27850655065507,6.21768204327657,-3.91894779939084,-0.0207044778347985
1.27892300230023,6.21604902865846,-3.91958073488497,-0.0189518490994105
1.27933945394539,6.21441575351461,-3.92021293714392,-0.0171831288818857
1.27975590559056,6.2127822181874,-3.92084439946257,-0.015398299150567
1.28017235723572,6.21114842302186,-3.92147511512842,-0.0135973422457919
1.28058880888089,6.2095143683657,-3.92210507742166,-0.0117802408805979
1.28100526052605,6.20788005456925,-3.92273427961535,-0.00994697814140331
1.28142171217122,6.20624548198553,-3.92336271497563,-0.00809753748868293
1.28183816381638,6.20461065097019,-3.92399037676178,-0.00623190275763007
1.28225461546155,6.20297556188157,-3.92461725822647,-0.00435005815881274
1.28267106710671,6.20134021508063,-3.92524335261584,-0.00245198827881067
1.28308751875188,6.19970461093105,-3.9258686531697,-0.000537678080842408
1.28350397039704,6.19806874979913,-3.92649315312168,0.00139288709460561
1.2839204220422,6.19643263205384,-3.92711684569938,0.00333972152918607
1.28433687368737,6.19479625806684,-3.92773972412454,0.00530283912608098
1.28475332533253,6.19315962821242,-3.92836178161317,0.00728225340943168
1.2851697769777,6.19152274286757,-3.92898301137574,0.00927797752375124
1.28558622862286,6.18988560241193,-3.92960340661733,0.0112900242333734
1.28600268026803,6.18824820722783,-3.93022296053777,0.0133184059218906
1.28641913191319,6.18661055770024,-3.93084166633181,0.0153631345916317
1.28683558355836,6.18497265421683,-3.93145951718931,0.0174242218631152
1.28725203520352,6.18333449716793,-3.93207650629534,0.0195016789745438
1.28766848684868,6.18169608694654,-3.93269262683038,0.0215955167812982
1.28808493849385,6.18005742394834,-3.93330787197047,0.0237057457554407
1.28850139013901,6.17841850857169,-3.93392223488737,0.0258323759852307
1.28891784178418,6.17677934121758,-3.93453570874871,0.0279754171746575
1.28933429342934,6.17513992228974,-3.93514828671816,0.0301348786429828
1.28975074507451,6.17350025219454,-3.93575996195561,0.0323107693242836
1.29016719671967,6.17186033134102,-3.93637072761729,0.0345030977670273
1.29058364836484,6.17022016014091,-3.93698057685594,0.0367118721336298
1.29100010001,6.16857973900861,-3.93758950282102,0.0389371002000651
1.29141655165517,6.16693906836119,-3.93819749865878,0.0411787893554346
1.29183300330033,6.16529814861841,-3.93880455751253,0.0434369466016027
1.29224945494549,6.16365698020269,-3.93941067252269,0.0457115785527962
1.29266590659066,6.16201556353912,-3.94001583682704,0.0480026914352521
1.29308235823582,6.16037389905549,-3.94062004356085,0.0503102910868479
1.29349880988099,6.15873198718225,-3.94122328585702,0.0526343829567642
1.29391526152615,6.15708982835253,-3.94182555684628,0.0549749721051531
1.29433171317132,6.15544742300211,-3.94242684965732,0.0573320632028055
1.29474816481648,6.15380477156949,-3.94302715741696,0.0597056605308537
1.29516461646165,6.15216187449582,-3.94362647325035,0.0620957679804586
1.29558106810681,6.15051873222491,-3.94422479028107,0.0645023890525386
1.29599751975198,6.14887534520326,-3.94482210163133,0.0669255268574729
1.29641397139714,6.14723171388002,-3.94541840042214,0.0693651841148562
1.2968304230423,6.14558783870705,-3.94601367977345,0.0718213631532332
1.29724687468747,6.14394372013885,-3.9466079328043,0.0742940659098644
1.29766332633263,6.14229935863259,-3.94720115263304,0.0767832939304897
1.2980797779778,6.14065475464814,-3.94779333237744,0.0792890483691123
1.29849622962296,6.13900990864799,-3.94838446515487,0.0818113299877961
1.29891268126813,6.13736482109735,-3.94897454408249,0.0843501391564658
1.29932913291329,6.13571949246404,-3.94956356227733,0.0869054758527193
1.29974558455846,6.13407392321859,-3.95015151285658,0.0894773396616671
1.30016203620362,6.13242811383418,-3.95073838893763,0.0920657297757561
1.30057848784879,6.13078206478664,-3.95132418363832,0.094670644994632
1.30099493949395,6.12913577655448,-3.95190889007706,0.0972920837249998
1.30141139113911,6.12748924961885,-3.952492501373,0.0999300439804925
1.30182784278428,6.12584248446358,-3.95307501064621,0.102584523381561
1.30224429442944,6.12419548157516,-3.95365641101783,0.105255519155368
1.30266074607461,6.12254824144269,-3.95423669561024,0.107943028135698
1.30307719771977,6.12090076455799,-3.9548158575472,0.110647046762877
1.30349364936494,6.11925305141548,-3.95539388995406,0.113367571083705
1.3039101010101,6.11760510251225,-3.95597078595789,0.116104596751392
1.30432655265527,6.11595691834806,-3.95654653868765,0.118858119025527
1.30474300430043,6.11430849942529,-3.95712114127435,0.121628132772026
1.30515945594559,6.11265984624896,-3.95769458685124,0.124414632463125
1.30557590759076,6.11101095932676,-3.95826686855393,0.127217612177356
1.30599235923592,6.109361839169,-3.95883797952058,0.130037065599557
1.30640881088109,6.10771248628864,-3.95940791289209,0.132872986020884
1.30682526252625,6.1060629012013,-3.95997666181222,0.135725366338823
1.30724171417142,6.10441308442517,-3.96054421942774,0.138594199057239
1.30765816581658,6.10276303648114,-3.96111057888867,0.141479476286414
1.30807461746175,6.10111275789269,-3.96167573334837,0.144381189743109
1.30849106910691,6.09946224918597,-3.96223967596374,0.147299330750627
1.30890752075208,6.09781151088971,-3.96280239989537,0.150233890238904
1.30932397239724,6.09616054353529,-3.96336389830774,0.153184858744589
1.3097404240424,6.0945093476567,-3.96392416436929,0.15615222641116
1.31015687568757,6.09285792379056,-3.9644831912527,0.159135982989026
1.31057332733273,6.09120627247612,-3.965040972135,0.162136117835671
1.3109897789779,6.08955439425519,-3.96559750019769,0.165152619915771
1.31140623062306,6.08790228967224,-3.96615276862698,0.168185477801358
1.31182268226823,6.08624995927434,-3.96670677061392,0.171234679671975
1.31223913391339,6.08459740361115,-3.96725949935457,0.174300213314854
1.31265558555856,6.08294462323495,-3.96781094805014,0.177382066125093
1.31307203720372,6.08129161870061,-3.96836110990717,0.180480225105844
1.31348848884888,6.07963839056559,-3.96890997813772,0.183594676868546
1.31390494049405,6.07798493938995,-3.96945754595947,0.186725407633108
1.31432139213921,6.07633126573635,-3.97000380659596,0.189872403228162
1.31473784378438,6.07467737017002,-3.97054875327668,0.193035649091291
1.31515429542954,6.07302325325879,-3.97109237923728,0.196215130269297
1.31557074707471,6.07136891557304,-3.97163467771973,0.199410831418433
1.31598719871987,6.06971435768578,-3.97217564197245,0.202622736804712
1.31640365036504,6.06805958017255,-3.97271526525051,0.205850830304168
1.3168201020102,6.06640458361146,-3.97325354081575,0.209095095403161
1.31723655365537,6.06474936858323,-3.97379046193701,0.212355515198688
1.31765300530053,6.06309393567108,-3.97432602189021,0.215632072398692
1.31806945694569,6.06143828546085,-3.97486021395858,0.218924749322411
1.31848590859086,6.05978241854089,-3.97539303143278,0.222233527900693
1.31890236023602,6.05812633550213,-3.97592446761108,0.22555838967637
1.31931881188119,6.05647003693804,-3.97645451579952,0.228899315804613
1.31973526352635,6.05481352344462,-3.97698316931206,0.232256287053309
1.32015171517152,6.05315679562045,-3.97751042147076,0.235629283803443
1.32056816681668,6.0514998540666,-3.97803626560592,0.239018286049503
1.32098461846185,6.0498426993867,-3.97856069505626,0.242423273399881
1.32140107010701,6.0481853321869,-3.97908370316907,0.245844225077296
1.32181752175218,6.04652775307586,-3.97960528330038,0.249281119919221
1.32223397339734,6.04486996266481,-3.9801254288151,0.252733936378329
1.3226504250425,6.04321196156744,-3.9806441330872,0.256202652522943
1.32306687668767,6.04155375039998,-3.98116138949986,0.259687246037497
1.32348332833283,6.03989532978115,-3.98167719144564,0.263187694223016
1.323899779978,6.03823670033219,-3.98219153232663,0.266703973997591
1.32431623162316,6.03657786267683,-3.98270440555461,0.270236061896897
1.32473268326833,6.03491881744131,-3.98321580455122,0.273783934074668
1.32514913491349,6.03325956525432,-3.9837257227481,0.277347566303246
1.32556558655866,6.03160010674707,-3.98423415358705,0.280926933974091
1.32598203820382,6.02994044255324,-3.98474109052023,0.284522012098331
1.32639848984899,6.02828057330898,-3.98524652701024,0.288132775307298
1.32681494149415,6.0266204996529,-3.98575045653037,0.291759197853112
1.32723139313931,6.02496022222612,-3.98625287256468,0.295401253609233
1.32764784478448,6.02329974167216,-3.98675376860821,0.299058916071061
1.32806429642964,6.02163905863703,-3.9872531381671,0.302732158356511
1.32848074807481,6.01997817376921,-3.98775097475876,0.306420953206628
1.32889719971997,6.01831708771957,-3.98824727191206,0.310125272986215
1.32931365136514,6.01665580114146,-3.98874202316742,0.31384508968443
1.3297301030103,6.01499431469066,-3.98923522207704,0.317580374915448
1.33014655465547,6.01333262902536,-3.98972686220498,0.321331099919096
1.33056300630063,6.0116707448062,-3.99021693712738,0.325097235561516
1.33097945794579,6.01000866269624,-3.99070544043259,0.328878752335823
1.33139590959096,6.00834638336092,-3.99119236572132,0.332675620362799
1.33181236123612,6.00668390746813,-3.99167770660681,0.336487809391577
1.33222881288129,6.00502123568812,-3.99216145671495,0.340315288800335
1.33264526452645,6.00335836869358,-3.99264360968448,0.344158027597011
1.33306171617162,6.00169530715956,-3.99312415916713,0.348015994420025
1.33347816781678,6.00003205176351,-3.99360309882776,0.351889157539013
1.33389461946195,5.99836860318527,-3.99408042234451,0.355777484855557
1.33431107110711,5.99670496210701,-3.99455612340897,0.359680943903951
1.33472752275228,5.99504112921334,-3.99503019572634,0.363599501851959
1.33514397439744,5.99337710519115,-3.99550263301555,0.367533125501583
1.3355604260426,5.99171289072975,-3.99597342900944,0.371481781289849
1.33597687768777,5.99004848652079,-3.99644257745491,0.375445435289603
1.33639332933293,5.98838389325825,-3.99691007211306,0.379424053210314
1.3368097809781,5.98671911163844,-3.99737590675933,0.383417600398883
1.33722623262326,5.98505414236001,-3.99784007518369,0.387426041840471
1.33764268426843,5.98338898612396,-3.99830257119075,0.391449342159335
1.33805913591359,5.98172364363357,-3.99876338859995,0.395487465619664
1.33847558755876,5.98005811559447,-3.99922252124566,0.39954037612645
1.33889203920392,5.97839240271459,-3.99967996297737,0.403608037226326
1.33930849084909,5.97672650570413,-4.00013570765982,0.407690412108469
1.33972494249425,5.97506042527562,-4.00058974917318,0.411787463605463
1.34014139413941,5.97339416214385,-4.00104208141312,0.415899154194203
1.34055784578458,5.97172771702593,-4.00149269829106,0.420025445996799
1.34097429742974,5.97006109064119,-4.00194159373425,0.424166300781487
1.34139074907491,5.96839428371128,-4.00238876168592,0.428321679963562
1.34180720072007,5.96672729696009,-4.00283419610547,0.432491544606287
1.34222365236524,5.96506013111375,-4.00327789096857,0.436675855421878
1.3426401040104,5.96339278690067,-4.00371984026733,0.440874572772413
1.34305655565557,5.96172526505145,-4.00416003801044,0.445087656670827
1.34347300730073,5.96005756629899,-4.00459847822331,0.449315066781864
1.34388945894589,5.95838969137836,-4.00503515494823,0.453556762423085
1.34430591059106,5.95672164102689,-4.0054700622445,0.457812702565827
1.34472236223622,5.9550534159841,-4.00590319418857,0.462082845836235
1.34513881388139,5.95338501699172,-4.0063345448742,0.466367150516247
1.34555526552655,5.95171644479368,-4.00676410841261,0.470665574544639
1.34597171717172,5.9500477001361,-4.00719187893257,0.474978075518042
1.34638816881688,5.9483787837673,-4.00761785058061,0.479304610691976
1.34680462046205,5.94670969643774,-4.00804201752113,0.483645136981922
1.34722107210721,5.94504043890008,-4.00846437393653,0.487999610964349
1.34763752375238,5.94337101190915,-4.00888491402737,0.492367988877813
1.34805397539754,5.9417014162219,-4.00930363201252,0.496750226624003
1.3484704270427,5.94003165259745,-4.00972052212924,0.501146279768867
1.34888687868787,5.93836172179706,-4.01013557863343,0.505556103543663
1.34930333033303,5.93669162458412,-4.01054879579965,0.509979652846101
1.3497197819782,5.93502136172412,-4.01096016792133,0.514416882241427
1.35013623362336,5.93335093398473,-4.01136968931091,0.518867745963581
1.35055268526853,5.93168034213565,-4.01177735429992,0.523332197916292
1.35096913691369,5.93000958694874,-4.01218315723918,0.527810191674238
1.35138558855886,5.92833866919792,-4.0125870924989,0.532301680484211
1.35180204020402,5.92666758965921,-4.01298915446885,0.53680661726624
1.35221849184919,5.92499634911071,-4.01338933755844,0.541324954614795
1.35263494349435,5.92332494833258,-4.01378763619693,0.545856644799933
1.35305139513951,5.92165338810705,-4.0141840448335,0.550401639768522
1.35346784678468,5.9199816692184,-4.01457855793741,0.55495989114539
1.35388429842984,5.91830979245293,-4.01497116999813,0.559531350234568
1.35430075007501,5.91663775859906,-4.01536187552549,0.564115968020475
1.35471720172017,5.91496556844713,-4.01575066904978,0.568713695169164
1.35513365336534,5.91329322278957,-4.01613754512193,0.573324482029522
1.3555501050105,5.9116207224208,-4.01652249831358,0.577948278634536
1.35596655665567,5.90994806813725,-4.01690552321727,0.582585034702526
1.35638300830083,5.90827526073736,-4.01728661444652,0.587234699638396
1.35679945994599,5.90660230102151,-4.01766576663601,0.591897222534914
1.35721591159116,5.90492918979213,-4.01804297444168,0.59657255217396
1.35763236323632,5.90325592785355,-4.01841823254086,0.601260637027841
1.35804881488149,5.90158251601212,-4.01879153563239,0.605961425260542
1.35846526652665,5.8999089550761,-4.01916287843679,0.610674864729055
1.35888171817182,5.89823524585572,-4.01953225569633,0.615400902984659
1.35929816981698,5.89656138916313,-4.01989966217521,0.620139487274258
1.35971462146215,5.89488738581241,-4.02026509265963,0.624890564541678
1.36013107310731,5.89321323661959,-4.020628541958,0.629654081429024
1.36054752475248,5.89153894240255,-4.02099000490095,0.634429984277996
1.36096397639764,5.88986450398114,-4.02134947634158,0.63921821913125
1.3613804280428,5.88818992217703,-4.02170695115548,0.644018731733736
1.36179687968797,5.88651519781385,-4.02206242424091,0.648831467534082
1.36221333133313,5.88484033171702,-4.02241589051891,0.653656371685949
1.3626297829783,5.88316532471391,-4.02276734493342,0.65849338904941
1.36304623462346,5.88149017763368,-4.02311678245141,0.66334246419234
1.36346268626863,5.87981489130736,-4.02346419806299,0.668203541391815
1.36387913791379,5.87813946656783,-4.02380958678153,0.673076564635504
1.36429558955896,5.87646390424981,-4.02415294364381,0.677961477623075
1.36471204120412,5.87478820518977,-4.02449426371008,0.682858223767627
1.36512849284929,5.87311237022607,-4.02483354206425,0.687766746197104
1.36554494449445,5.87143640019883,-4.02517077381395,0.692686987755732
1.36596139613961,5.86976029594999,-4.02550595409069,0.697618891005445
1.36637784778478,5.86808405832322,-4.02583907804993,0.702562398227353
1.36679429942994,5.86640768816403,-4.02617014087126,0.707517451423184
1.36721075107511,5.86473118631964,-4.02649913775846,0.712483992316749
1.36762720272027,5.86305455363904,-4.02682606393964,0.717461962355403
1.36804365436544,5.86137779097298,-4.02715091466736,0.722451302711539
1.3684601060106,5.85970089917392,-4.02747368521872,0.727451954284057
1.36887655765577,5.85802387909608,-4.02779437089551,0.732463857699855
1.36929300930093,5.85634673159534,-4.02811296702429,0.737486953315336
1.36970946094609,5.85466945752936,-4.02842946895651,0.74252118121791
1.37012591259126,5.85299205775742,-4.02874387206864,0.747566481227503
1.37054236423642,5.85131453314053,-4.02905617176225,0.752622792898073
1.37095881588159,5.84963688454138,-4.02936636346415,0.757690055519146
1.37137526752675,5.84795911282431,-4.0296744426265,0.762768208117346
1.37179171917192,5.84628121885533,-4.02998040472688,0.76785718945793
1.37220817081708,5.84460320350207,-4.03028424526843,0.772956938046328
1.37262462246225,5.84292506763383,-4.03058595977999,0.778067392129729
1.37304107410741,5.84124681212151,-4.03088554381612,0.783188489698591
1.37345752575258,5.83956843783766,-4.03118299295728,0.788320168488259
1.37387397739774,5.83788994565642,-4.03147830280993,0.793462365980494
1.3742904290429,5.8362113364535,-4.03177146900657,0.798615019405085
1.37470688068807,5.83453261110624,-4.03206248720596,0.803778065741424
1.37512333233323,5.83285377049353,-4.03235135309309,0.808951441720087
1.3755397839784,5.83117481549585,-4.0326380623794,0.81413508382446
1.37595623562356,5.8294957469952,-4.0329226108028,0.819328928292318
1.37637268726873,5.82781656587517,-4.03320499412783,0.824532911117458
1.37678913891389,5.82613727302084,-4.03348520814572,0.829746968051294
1.37720559055906,5.82445786931886,-4.03376324867452,0.834971034604508
1.37762204220422,5.82277835565737,-4.03403911155916,0.840205046048664
1.37803849384939,5.821098732926,-4.0343127926716,0.845448937417846
1.37845494549455,5.81941900201593,-4.03458428791091,0.850702643510302
1.37887139713971,5.81773916381975,-4.03485359320333,0.855966098890101
1.37928784878488,5.81605921923158,-4.03512070450243,0.861239237888771
1.37970430043004,5.81437916914699,-4.03538561778917,0.866521994606968
1.38012075207521,5.81269901446298,-4.03564832907199,0.871814302916162
1.38053720372037,5.81101875607802,-4.03590883438692,0.877116096460269
1.38095365536554,5.80933839489198,-4.03616712979768,0.882427308657363
1.3813701070107,5.80765793180621,-4.03642321139576,0.887747872701335
1.38178655865587,5.80597736772339,-4.03667707530052,0.893077721563616
1.38220301030103,5.80429670354767,-4.03692871765928,0.898416787994827
1.38261946194619,5.80261594018454,-4.0371781346474,0.903765004526521
1.38303591359136,5.80093507854088,-4.03742532246839,0.909122303472852
1.38345236523652,5.79925411952496,-4.037670277354,0.914488616932329
1.38386881688169,5.79757306404638,-4.0379129955643,0.919863876789484
1.38428526852685,5.7958919130161,-4.03815347338777,0.925248014716636
1.38470172017202,5.7942106673464,-4.03839170714139,0.930640962175596
1.38511817181718,5.7925293279509,-4.0386276931707,0.936042650419398
1.38553462346235,5.79084789574454,-4.03886142784997,0.941453010494053
1.38595107510751,5.78916637164352,-4.03909290758218,0.94687197324027
1.38636752675268,5.78748475656536,-4.03932212879917,0.952299469295232
1.38678397839784,5.78580305142887,-4.0395490879617,0.957735429094313
1.387200430043,5.78412125715413,-4.03977378155957,0.963179782872874
1.38761688168817,5.78243937466242,-4.03999620611163,0.968632460667984
1.38803333333333,5.78075740487636,-4.04021635816596,0.97409339232024
1.3884497849785,5.77907534871972,-4.04043423429984,0.97956250747548
1.38886623662366,5.77739320711754,-4.04064983111995,0.985039735586606
1.38928268826883,5.77571098099607,-4.04086314526233,0.990525005915344
1.38969913991399,5.77402867128275,-4.04107417339257,0.996018247534041
1.39011559155916,5.77234627890622,-4.04128291220581,1.00151938932744
1.39053204320432,5.77066380479629,-4.04148935842684,1.00702835999449
1.39094849484949,5.76898124988395,-4.04169350881021,1.01254508805015
1.39136494649465,5.76729861510133,-4.04189536014024,1.01806950182716
1.39178139813981,5.76561590138172,-4.04209490923116,1.02360152947791
1.39219784978498,5.76393310965955,-4.04229215292716,1.02914109897618
1.39261430143014,5.76225024087034,-4.04248708810245,1.03468813811902
1.39303075307531,5.76056729595078,-4.04267971166134,1.04024257452854
1.39344720472047,5.75888427583859,-4.04287002053833,1.04580433565372
1.39386365636564,5.75720118147262,-4.04305801169818,1.0513733487723
1.3942801080108,5.7555180137928,-4.04324368213594,1.05694954099254
1.39469655965597,5.75383477374011,-4.04342702887708,1.0625328392551
1.39511301130113,5.75215146225658,-4.04360804897751,1.06812317033487
1.39552946294629,5.75046808028531,-4.04378673952369,1.07372046084283
1.39594591459146,5.74878462877042,-4.04396309763265,1.07932463722787
1.39636236623662,5.74710110865702,-4.04413712045212,1.08493562577868
1.39677881788179,5.74541752089125,-4.04430880516052,1.09055335262555
1.39719526952695,5.74373386642026,-4.04447814896708,1.09617774374231
1.39761172117212,5.74205014619216,-4.04464514911191,1.10180872494812
1.39802817281728,5.74036636115606,-4.04480980286602,1.10744622190938
1.39844462446245,5.738682512262,-4.04497210753143,1.11309016014157
1.39886107610761,5.73699860046101,-4.04513206044118,1.11874046501116
1.39927752775278,5.73531462670499,-4.04528965895946,1.12439706173746
1.39969397939794,5.73363059194685,-4.0454449004816,1.13005987539451
1.4001104310431,5.73194649714036,-4.04559778243417,1.13572883091296
1.40052688268827,5.7302623432402,-4.04574830227504,1.14140385308197
1.40094333433343,5.72857813120195,-4.04589645749345,1.14708486655107
1.4013597859786,5.72689386198207,-4.04604224561,1.1527717958321
1.40177623762376,5.72520953653788,-4.04618566417679,1.15846456530107
1.40219268926893,5.72352515582756,-4.04632671077745,1.16416309920004
1.40260914091409,5.72184072081012,-4.04646538302715,1.1698673216391
1.40302559255926,5.72015623244543,-4.04660167857273,1.17557715659819
1.40344204420442,5.71847169169416,-4.04673559509268,1.18129252792905
1.40385849584959,5.71678709951779,-4.04686713029727,1.18701335935714
1.40427494749475,5.71510245687859,-4.04699628192852,1.19273957448353
1.40469139913991,5.71341776473963,-4.04712304776033,1.1984710967868
1.40510785078508,5.71173302406473,-4.04724742559843,1.20420784962502
1.40552430243024,5.7100482358185,-4.04736941328059,1.20994975623759
1.40594075407541,5.70836340096627,-4.04748900867648,1.21569673974725
1.40635720572057,5.7066785204741,-4.04760620968785,1.22144872316192
1.40677365736574,5.70499359530883,-4.04772101424854,1.2272056293767
1.4071901090109,5.70330862643793,-4.04783342032451,1.23296738117574
1.40760656065607,5.70162361482964,-4.04794342591392,1.23873390123422
1.40802301230123,5.69993856145284,-4.04805102904711,1.24450511212028
1.40843946394639,5.69825346727713,-4.04815622778676,1.25028093629691
1.40885591559156,5.69656833327273,-4.04825902022779,1.25606129612393
1.40927236723672,5.69488316041053,-4.04835940449752,1.26184611385994
1.40968881888189,5.69319794966207,-4.04845737875565,1.26763531166424
1.41010527052705,5.6915127019995,-4.04855294119431,1.27342881159875
1.41052172217222,5.68982741839559,-4.04864609003812,1.27922653563002
1.41093817381738,5.68814209982372,-4.04873682354422,1.28502840563114
1.41135462546255,5.68645674725785,-4.04882514000229,1.29083434338367
1.41177107710771,5.68477136167253,-4.04891103773461,1.29664427057964
1.41218752875288,5.68308594404287,-4.0489945150961,1.30245810882347
1.41260398039804,5.68140049534452,-4.04907557047433,1.30827577963392
1.4130204320432,5.67971501655371,-4.04915420228959,1.31409720444608
1.41343688368837,5.67802950864717,-4.04923040899487,1.31992230461329
1.41385333533353,5.67634397260213,-4.04930418907597,1.32575100140912
1.4142697869787,5.67465840939639,-4.04937554105148,1.33158321602933
1.41468623862386,5.67297282000817,-4.0494444634728,1.33741886959383
1.41510269026903,5.67128720541621,-4.04951095492422,1.34325788314861
1.41551914191419,5.66960156659972,-4.04957501402292,1.34910017766777
1.41593559355936,5.66791590453834,-4.04963663941902,1.35494567405543
1.41635204520452,5.6662302202122,-4.04969582979555,1.36079429314771
1.41676849684968,5.66454451460181,-4.04975258386858,1.36664595571471
1.41718494849485,5.66285878868812,-4.04980690038714,1.37250058246247
1.41760140014001,5.66117304345251,-4.04985877813331,1.37835809403492
1.41801785178518,5.65948727987671,-4.04990821592225,1.38421841101588
1.41843430343034,5.65780149894288,-4.04995521260219,1.39008145393102
1.41885075507551,5.6561157016335,-4.04999976705445,1.3959471432498
1.41926720672067,5.65442988893145,-4.05004187819352,1.40181539938749
1.41968365836584,5.65274406181994,-4.05008154496701,1.40768614270713
1.420100110011,5.65105822128252,-4.05011876635573,1.41355929352146
1.42051656165617,5.64937236830303,-4.05015354137368,1.41943477209497
1.42093301330133,5.64768650386566,-4.05018586906806,1.42531249864577
1.42134946494649,5.64600062895487,-4.05021574851933,1.43119239334767
1.42176591659166,5.64431474455542,-4.05024317884117,1.43707437633209
1.42218236823682,5.64262885165231,-4.05026815918057,1.44295836769006
1.42259881988199,5.64094295123084,-4.05029068871777,1.44884428747415
1.42301527152715,5.63925704427654,-4.05031076666634,1.45473205570053
1.42343172317232,5.63757113177515,-4.05032839227315,1.46062159235085
1.42384817481748,5.63588521471267,-4.0503435648184,1.46651281737427
1.42426462646265,5.6341992940753,-4.05035628361564,1.47240565068945
1.42468107810781,5.6325133708494,-4.05036654801177,1.47830001218645
1.42509752975298,5.63082744602157,-4.05037435738708,1.48419582172879
1.42551398139814,5.62914152057855,-4.0503797111552,1.49009299915536
1.4259304330433,5.62745559550724,-4.05038260876318,1.49599146428243
1.42634688468847,5.62576967179469,-4.05038304969145,1.50189113690561
1.42676333633363,5.62408375042809,-4.05038103345385,1.50779193680182
1.4271797879788,5.62239783239475,-4.05037655959763,1.51369378373127
1.42759623962396,5.62071191868209,-4.05036962770347,1.51959659743943
1.42801269126913,5.61902601027763,-4.05036023738546,1.525500297659
1.42842914291429,5.61734010816896,-4.05034838829113,1.53140480411187
1.42884559455946,5.61565421334378,-4.05033408010144,1.53731003651112
1.42926204620462,5.6139683267898,-4.05031731253079,1.54321591456297
1.42967849784979,5.61228244949482,-4.05029808532701,1.54912235796873
1.43009494949495,5.61059658244666,-4.05027639827139,1.55502928642679
1.43051140114011,5.60891072663315,-4.05025225117864,1.56093661963461
1.43092785278528,5.60722488304215,-4.05022564389693,1.56684427729062
1.43134430443044,5.60553905266151,-4.05019657630784,1.57275217909626
1.43176075607561,5.60385323647908,-4.05016504832646,1.57866024475788
1.43217720772077,5.60216743548264,-4.05013105990122,1.58456839398877
1.43259365936594,5.60048165066,-4.05009461101407,1.59047654651103
1.4330101110111,5.59879588299886,-4.05005570168033,1.59638462205762
1.43342656265627,5.59711013348689,-4.05001433194879,1.60229254037428
1.43384301430143,5.59542440311165,-4.04997050190161,1.60820022122148
1.43425946594659,5.59373869286066,-4.04992421165442,1.61410758437638
1.43467591759176,5.5920530037213,-4.0498754613562,1.6200145496348
1.43509236923692,5.59036733668085,-4.04982425118937,1.62592103681317
1.43550882088209,5.58868169272646,-4.0497705813697,1.63182696575047
1.43592527252725,5.58699607284517,-4.04971445214638,1.63773225631019
1.43634172417242,5.58531047802381,-4.04965586380193,1.64363682838226
1.43675817581758,5.5836249092491,-4.04959481665225,1.64954060188504
1.43717462746275,5.58193936750758,-4.04953131104656,1.6554434967672
1.43759107910791,5.58025385378558,-4.04946534736745,1.66134543300974
1.43800753075308,5.57856836906924,-4.04939692603079,1.66724633062787
1.43842398239824,5.5768829143445,-4.04932604748576,1.67314610967297
1.4388404340434,5.57519749059706,-4.04925271221485,1.67904469023454
1.43925688568857,5.57351209881239,-4.04917692073378,1.68494199244211
1.43967333733373,5.57182673997572,-4.04909867359157,1.6908379364672
1.4400897889789,5.57014141507199,-4.04901797137044,1.69673244252523
1.44050624062406,5.56845612508591,-4.04893481468583,1.70262543087746
1.44092269226923,5.56677087100185,-4.04884920418641,1.70851682183292
1.44133914391439,5.56508565380395,-4.04876114055398,1.71440653575033
1.44175559555956,5.56340047447598,-4.04867062450354,1.72029449304001
1.44217204720472,5.5617153340014,-4.04857765678319,1.72618061416582
1.44258849884989,5.56003023336337,-4.04848223817416,1.73206481964706
1.44300495049505,5.55834517354467,-4.04838436949076,1.73794703006041
1.44342140214021,5.55666015552773,-4.04828405158039,1.74382716604179
1.44383785378538,5.55497518029458,-4.04818128532342,1.74970514828835
1.44425430543054,5.55329024882694,-4.04807607163333,1.7555808975603
1.44467075707571,5.55160536210606,-4.04796841145649,1.76145433468286
1.44508720872087,5.5499205211128,-4.0478583057723,1.76732538054813
1.44550366036604,5.54823572682765,-4.04774575559305,1.77319395611702
1.4459201120112,5.54655098023059,-4.04763076196396,1.77905998242113
1.44633656365637,5.5448662823012,-4.04751332596309,1.78492338056465
1.44675301530153,5.54318163401862,-4.04739344870137,1.79078407172622
1.44716946694669,5.54149703636147,-4.04727113132252,1.79664197716085
1.44758591859186,5.53981249030793,-4.04714637500305,1.80249701820182
1.44800237023702,5.53812799683566,-4.04701918095219,1.80834911626249
1.44841882188219,5.53644355692185,-4.04688955041193,1.81419819283827
1.44883527352735,5.53475917154314,-4.04675748465687,1.8200441695084
1.44925172517252,5.53307484167565,-4.04662298499431,1.82588696793789
1.44966817681768,5.53139056829496,-4.04648605276412,1.83172650987937
1.45008462846285,5.52970635237611,-4.04634668933875,1.83756271717493
1.45050108010801,5.52802219489355,-4.04620489612317,1.84339551175801
1.45091753175318,5.52633809682116,-4.04606067455487,1.84922481565525
1.45133398339834,5.52465405913225,-4.04591402610375,1.85505055098832
1.4517504350435,5.5229700827995,-4.04576495227214,1.8608726399758
1.45216688668867,5.52128616879501,-4.04561345459478,1.86669100493504
1.45258333833383,5.51960231809021,-4.04545953463867,1.87250556828394
1.452999789979,5.51791853165594,-4.04530319400314,1.87831625254284
1.45341624162416,5.51623481046236,-4.04514443431978,1.88412298033635
1.45383269326933,5.51455115547897,-4.04498325725233,1.88992567439517
1.45424914491449,5.51286756767463,-4.04481966449674,1.89572425755792
1.45466559655966,5.51118404801746,-4.04465365778104,1.90151865277297
1.45508204820482,5.50950059747494,-4.04448523886534,1.90730878310025
1.45549849984999,5.50781721701379,-4.04431440954174,1.91309457171306
1.45591495149515,5.50613390760007,-4.04414117163435,1.91887594189991
1.45633140314031,5.50445067019903,-4.04396552699917,1.9246528170663
1.45674785478548,5.50276750577526,-4.0437874775241,1.93042512073652
1.45716430643064,5.50108441529253,-4.04360702512885,1.93619277655549
1.45758075807581,5.49940139971387,-4.0434241717649,1.94195570829048
1.45799720972097,5.49771846000152,-4.04323891941544,1.947713839833
1.45841366136614,5.49603559711696,-4.04305127009537,1.95346709520048
1.4588301130113,5.49435281202082,-4.04286122585117,1.95921539853815
1.45924656465647,5.49267010567296,-4.04266878876089,1.96495867412073
1.45966301630163,5.49098747903237,-4.04247396093409,1.97069684635426
1.46007946794679,5.48930493305726,-4.04227674451179,1.97642983977785
1.46049591959196,5.48762246870492,-4.0420771416664,1.98215757906544
1.46091237123712,5.48594008693184,-4.04187515460169,1.98787998902758
1.46132882288229,5.48425778869362,-4.04167078555268,1.99359699461314
1.46174527452745,5.48257557494496,-4.04146403678564,1.99930852091111
1.46216172617262,5.48089344663967,-4.041254910598,2.0050144931523
1.46257817781778,5.47921140473068,-4.04104340931831,2.01071483671112
1.46299462946295,5.47752945016997,-4.04082953530616,2.01640947710727
1.46341108110811,5.47584758390859,-4.0406132909521,2.02209834000753
1.46382753275328,5.47416580689669,-4.04039467867766,2.02778135122743
1.46424398439844,5.47248412008341,-4.04017370093519,2.03345843673299
1.4646604360436,5.47080252441698,-4.03995036020785,2.03912952264243
1.46507688768877,5.46912102084459,-4.03972465900954,2.0447945352279
1.46549333933393,5.46743961031252,-4.03949659988483,2.05045340091716
1.4659097909791,5.46575829376601,-4.03926618540891,2.0561060462953
1.46632624262426,5.46407707214928,-4.03903341818748,2.06175239810641
1.46674269426943,5.46239594640556,-4.03879830085675,2.06739238325529
1.46715914591459,5.46071491747702,-4.0385608360833,2.07302592880912
1.46757559755976,5.45903398630481,-4.03832102656408,2.07865296199916
1.46799204920492,5.45735315382902,-4.03807887502631,2.0842734102224
1.46840850085009,5.45567242098865,-4.03783438422737,2.08988720104322
1.46882495249525,5.45399178872167,-4.03758755695482,2.09549426219509
1.46924140414041,5.45231125796492,-4.03733839602626,2.10109452158219
1.46965785578558,5.45063082965418,-4.03708690428927,2.10668790728108
1.47007430743074,5.44895050472407,-4.03683308462136,2.11227434754234
1.47049075907591,5.44727028410814,-4.03657693992988,2.11785377079221
1.47090721072107,5.44559016873878,-4.03631847315195,2.12342610563421
1.47132366236624,5.44391015954723,-4.03605768725436,2.12899128085081
1.4717401140114,5.44223025746362,-4.03579458523359,2.134549225405
1.47215656565657,5.44055046341686,-4.03552917011559,2.14009986844194
1.47257301730173,5.43887077833472,-4.03526144495582,2.14564313929055
1.47298946894689,5.43719120314376,-4.03499141283912,2.15117896746515
1.47340592059206,5.43551173876938,-4.03471907687966,2.15670728266703
1.47382237223722,5.43383238613574,-4.03444444022082,2.16222801478601
1.47423882388239,5.43215314616577,-4.03416750603516,2.16774109390212
1.47465527552755,5.43047401978121,-4.03388827752431,2.17324645028708
1.47507172717272,5.42879500790252,-4.0336067579189,2.17874401440596
1.47548817881788,5.42711611144895,-4.03332295047848,2.18423371691868
1.47590463046305,5.42543733133845,-4.03303685849143,2.18971548868161
1.47632108210821,5.42375866848773,-4.03274848527489,2.19518926074913
1.47673753375338,5.42208012381218,-4.03245783417467,2.20065496437515
1.47715398539854,5.42040169822593,-4.03216490856516,2.20611253101467
1.4775704370437,5.41872339264179,-4.03186971184926,2.21156189232534
1.47798688868887,5.41704520797125,-4.03157224745829,2.21700298016895
1.47840334033403,5.41536714512449,-4.0312725188519,2.22243572661297
1.4788197919792,5.41368920501034,-4.03097052951799,2.22786006393209
1.47923624362436,5.41201138853631,-4.03066628297262,2.23327592460971
1.47965269526953,5.4103336966085,-4.03035978275992,2.23868324133944
1.48006914691469,5.40865613013171,-4.03005103245201,2.24408194702659
1.48048559855986,5.4069786900093,-4.02974003564892,2.24947197478973
1.48090205020502,5.4053013771433,-4.02942679597846,2.25485325796208
1.48131850185019,5.4036241924343,-4.02911131709618,2.26022573009303
1.48173495349535,5.40194713678149,-4.02879360268525,2.26558932494966
1.48215140514051,5.40027021108266,-4.02847365645638,2.2709439765181
1.48256785678568,5.39859341623415,-4.02815148214771,2.27628961900509
1.48298430843084,5.39691675313087,-4.02782708352477,2.28162618683936
1.48340076007601,5.39524022266628,-4.02750046438033,2.28695361467315
1.48381721172117,5.39356382573239,-4.0271716285343,2.29227183738354
1.48423366336634,5.39188756321972,-4.02684057983371,2.29758079007399
1.4846501150115,5.39021143601734,-4.02650732215255,2.30288040807569
1.48506656665667,5.38853544501281,-4.02617185939169,2.30817062694903
1.48548301830183,5.38685959109218,-4.02583419547879,2.31345138248494
1.48589946994699,5.38518387514003,-4.0254943343682,2.31872261070638
1.48631592159216,5.38350829803939,-4.02515228004086,2.32398424786967
1.48673237323732,5.38183286067176,-4.02480803650423,2.3292362304659
1.48714882488249,5.38015756391713,-4.02446160779214,2.33447849522232
1.48756527652765,5.3784824086539,-4.02411299796474,2.33971097910369
1.48798172817282,5.37680739575895,-4.02376221110838,2.34493361931369
1.48839817981798,5.37513252610758,-4.0234092513355,2.35014635329622
1.48881463146315,5.3734578005735,-4.02305412278455,2.35534911873681
1.48923108310831,5.37178322002885,-4.02269682961988,2.36054185356392
1.48964753475348,5.37010878534415,-4.02233737603164,2.36572449595032
1.49006398639864,5.36843449738836,-4.02197576623568,2.37089698431439
1.4904804380438,5.36676035702878,-4.02161200447343,2.37605925732145
1.49089688968897,5.36508636513109,-4.02124609501182,2.38121125388506
1.49131334133413,5.36341252255935,-4.02087804214317,2.38635291316838
1.4917297929793,5.36173883017598,-4.02050785018508,2.3914841745854
1.49214624462446,5.36006528884172,-4.02013552348034,2.3966049778023
1.49256269626963,5.35839189941568,-4.0197610663968,2.40171526273868
1.49297914791479,5.35671866275528,-4.01938448332728,2.40681496956887
1.49339559955996,5.35504557971624,-4.01900577868946,2.41190403872321
1.49381205120512,5.35337265115264,-4.01862495692577,2.41698241088925
1.49422850285029,5.35169987791682,-4.01824202250331,2.4220500270131
1.49464495449545,5.35002726085941,-4.01785697991369,2.4271068283006
1.49506140614061,5.34835480082934,-4.01746983367298,2.43215275621859
1.49547785778578,5.34668249867381,-4.01708058832154,2.43718775249613
1.49589430943094,5.34501035523827,-4.01668924842396,2.44221175912576
1.49631076107611,5.34333837136645,-4.01629581856893,2.44722471836465
1.49672721272127,5.3416665479003,-4.01590030336913,2.45222657273587
1.49714366436644,5.33999488568002,-4.01550270746113,2.45721726502957
1.4975601160116,5.33832338554403,-4.01510303550526,2.46219673830415
1.49797656765677,5.33665204832897,-4.0147012921855,2.46716493588747
1.49839301930193,5.33498087486971,-4.01429748220939,2.47212180137803
1.49880947094709,5.3333098659993,-4.0138916103079,2.47706727864612
1.49922592259226,5.33163902254899,-4.01348368123531,2.48200131183499
1.49964237423742,5.3299683453482,-4.01307369976911,2.48692384536199
1.50005882588259,5.32829783522456,-4.01266167070987,2.49183482391975
1.50047527752775,5.32662749300383,-4.01224759888116,2.49673419247727
1.50089172917292,5.32495731950995,-4.01183148912938,2.50162189628108
1.50130818081808,5.323287315565,-4.0114133463237,2.50649788085634
1.50172463246325,5.32161748198921,-4.0109931753559,2.51136209200798
1.50214108410841,5.31994781960094,-4.01057098114029,2.51621447582177
1.50255753575358,5.31827832921666,-4.01014676861353,2.52105497866543
1.50297398739874,5.31660901165097,-4.00972054273463,2.52588354718974
1.5033904390439,5.31493986771659,-4.00929230848468,2.53070012832956
1.50380689068907,5.31327089822432,-4.00886207086687,2.53550466930498
1.50422334233423,5.31160210398305,-4.00842983490628,2.54029711762231
1.5046397939794,5.30993348579976,-4.00799560564979,2.54507742107517
1.50505624562456,5.30826504447951,-4.00755938816598,2.54984552774554
1.50547269726973,5.30659678082543,-4.00712118754498,2.55460138600478
1.50588914891489,5.30492869563868,-4.00668100889836,2.55934494451466
1.50630560056006,5.30326078971851,-4.006238857359,2.56407615222839
1.50672205220522,5.30159306386219,-4.005794738081,2.56879495839166
1.50713850385039,5.29992551886501,-4.00534865623951,2.57350131254355
1.50755495549555,5.29825815552034,-4.00490061703067,2.57819516451764
1.50797140714071,5.2965909746195,-4.00445062567141,2.58287646444292
1.50838785878588,5.29492397695189,-4.00399868739938,2.58754516274481
1.50880431043104,5.29325716330485,-4.00354480747283,2.59220121014608
1.50922076207621,5.29159053446376,-4.00308899117046,2.59684455766788
1.50963721372137,5.28992409121198,-4.00263124379129,2.60147515663063
1.51005366536654,5.28825783433082,-4.00217157065457,2.60609295865499
1.5104701170117,5.28659176459961,-4.00170997709963,2.61069791566281
1.51088656865687,5.28492588279561,-4.00124646848574,2.61528997987803
1.51130302030203,5.28326018969405,-4.00078105019204,2.6198691038276
1.51171947194719,5.28159468606812,-4.00031372761735,2.62443524034241
1.51213592359236,5.27992937268893,-3.99984450618008,2.62898834255818
1.51255237523752,5.27826425032555,-3.99937339131809,2.63352836391633
1.51296882688269,5.27659931974497,-3.99890038848856,2.63805525816491
1.51338527852785,5.27493458171208,-3.99842550316788,2.64256897935944
1.51380173017302,5.27327003698972,-3.9979487408515,2.64706948186376
1.51421818181818,5.27160568633861,-3.99747010705382,2.65155672035093
1.51463463346335,5.26994153051737,-3.99698960730804,2.65603064980406
1.51505108510851,5.26827757028254,-3.99650724716605,2.66049122551714
1.51546753675368,5.26661380638851,-3.9960230321983,2.66493840309588
1.51588398839884,5.26495023958757,-3.99553696799364,2.66937213845851
1.516300440044,5.26328687062988,-3.99504906015924,2.67379238783664
1.51671689168917,5.26162370026345,-3.99455931432041,2.67819910777602
1.51713334333433,5.25996072923416,-3.99406773612051,2.68259225513735
1.5175497949795,5.25829795828573,-3.99357433122078,2.68697178709706
1.51796624662466,5.25663538815975,-3.99307910530025,2.69133766114811
1.51838269826983,5.25497301959562,-3.99258206405557,2.69568983510072
1.51879914991499,5.25331085333057,-3.9920832132009,2.70002826708316
1.51921560156016,5.25164889009968,-3.99158255846776,2.7043529155425
1.51963205320532,5.24998713063583,-3.99108010560493,2.70866373924531
1.52004850485049,5.24832557566969,-3.99057586037828,2.71296069727846
1.52046495649565,5.24666422592979,-3.99006982857064,2.71724374904979
1.52088140814081,5.24500308214238,-3.98956201598171,2.72151285428883
1.52129785978598,5.24334214503159,-3.98905242842788,2.72576797304753
1.52171431143114,5.24168141531925,-3.98854107174208,2.73000906570095
1.52213076307631,5.24002089372504,-3.98802795177373,2.73423609294792
1.52254721472147,5.23836058096637,-3.98751307438849,2.73844901581174
1.52296366636664,5.23670047775843,-3.98699644546823,2.74264779564086
1.5233801180118,5.23504058481417,-3.98647807091083,2.74683239410952
1.52379656965697,5.23338090284428,-3.98595795663006,2.75100277321839
1.52421302130213,5.23172143255723,-3.98543610855546,2.75515889529526
1.52462947294729,5.23006217465919,-3.98491253263216,2.75930072299562
1.52504592459246,5.2284031298541,-3.98438723482083,2.76342821930331
1.52546237623762,5.22674429884362,-3.98386022109742,2.76754134753112
1.52587882788279,5.22508568232714,-3.98333149745315,2.77164007132142
1.52629527952795,5.22342728100173,-3.98280106989426,2.77572435464673
1.52671173117312,5.22176909556224,-3.98226894444197,2.77979416181033
1.52712818281828,5.22011112670117,-3.98173512713226,2.7838494574468
1.52754463446345,5.21845337510874,-3.9811996240158,2.78789020652263
1.52796108610861,5.21679584147288,-3.98066244115776,2.79191637433678
1.52837753775378,5.21513852647919,-3.9801235846377,2.79592792652117
1.52879398939894,5.21348143081095,-3.97958306054941,2.7999248290413
1.5292104410441,5.21182455514915,-3.97904087500081,2.80390704819673
1.52962689268927,5.21016790017243,-3.97849703411377,2.80787455062163
1.53004334433443,5.20851146655709,-3.97795154402398,2.81182730328526
1.5304597959796,5.20685525497712,-3.97740441088083,2.81576527349253
1.53087624762476,5.20519926610414,-3.97685564084724,2.81968842888443
1.53129269926993,5.20354350060743,-3.97630524009954,2.82359673743855
1.53170915091509,5.20188795915395,-3.97575321482734,2.82749016746958
1.53212560256026,5.20023264240824,-3.97519957123336,2.83136868762971
1.53254205420542,5.19857755103253,-3.97464431553331,2.83523226690915
1.53295850585059,5.19692268568667,-3.97408745395574,2.83908087463657
1.53337495749575,5.19526804702811,-3.97352899274191,2.8429144804795
1.53379140914091,5.19361363571195,-3.97296893814563,2.84673305444479
1.53420786078608,5.19195945239089,-3.97240729643313,2.85053656687905
1.53462431243124,5.19030549771528,-3.97184407388295,2.85432498846902
1.53504076407641,5.18865177233301,-3.97127927678572,2.85809829024199
1.53545721572157,5.18699827688963,-3.97071291144409,2.8618564435662
1.53587366736674,5.18534501202826,-3.97014498417256,2.86559942015121
1.5362901190119,5.18369197838963,-3.96957550129735,2.8693271920483
1.53670657065707,5.18203917661205,-3.96900446915622,2.87303973165081
1.53712302230223,5.18038660733142,-3.96843189409838,2.87673701169448
1.53753947394739,5.17873427118119,-3.96785778248432,2.88041900525787
1.53795592559256,5.17708216879244,-3.96728214068567,2.88408568576259
1.53837237723772,5.17543030079378,-3.96670497508505,2.88773702697374
1.53878882888289,5.17377866781138,-3.96612629207592,2.89137300300013
1.53920528052805,5.17212727046902,-3.96554609806249,2.89499358829467
1.53962173217322,5.17047610938798,-3.96496439945951,2.89859875765461
1.54003818381838,5.16882518518714,-3.96438120269215,2.90218848622186
1.54045463546355,5.1671744984829,-3.96379651419588,2.90576274948327
1.54087108710871,5.16552404988922,-3.96321034041629,2.90932152327091
1.54128753875388,5.1638738400176,-3.96262268780897,2.9128647837623
1.54170399039904,5.16222386947708,-3.96203356283936,2.91639250748071
1.5421204420442,5.16057413887421,-3.96144297198261,2.91990467129536
1.54253689368937,5.15892464881312,-3.96085092172342,2.92340125242169
1.54295334533453,5.1572753998954,-3.96025741855589,2.92688222842156
1.5433697969797,5.15562639272023,-3.95966246898344,2.93034757720349
1.54378624862486,5.15397762788426,-3.95906607951858,2.93379727702285
1.54420270027003,5.15232910598167,-3.95846825668282,2.93723130648205
1.54461915191519,5.15068082760415,-3.95786900700649,2.94064964453078
1.54503560356036,5.14903279334091,-3.95726833702863,2.9440522704661
1.54545205520552,5.14738500377865,-3.95666625329683,2.94743916393271
1.54586850685069,5.14573745950156,-3.95606276236709,2.95081030492304
1.54628495849585,5.14409016109136,-3.95545787080364,2.95416567377743
1.54670141014101,5.14244310912724,-3.95485158517885,2.95750525118425
1.54711786178618,5.14079630418588,-3.95424391207307,2.96082901818009
1.54753431343134,5.13914974684146,-3.95363485807444,2.96413695614981
1.54795076507651,5.13750343766563,-3.95302442977882,2.96742904682669
1.54836721672167,5.13585737722753,-3.95241263378957,2.97070527229256
1.54878366836684,5.13421156609377,-3.95179947671746,2.97396561497785
1.549200120012,5.13256600482846,-3.95118496518049,2.9772100576617
1.54961657165717,5.13092069399314,-3.95056910580377,2.98043858347204
1.55003302330233,5.12927563414685,-3.94995190521937,2.98365117588566
1.55044947494749,5.12763082584609,-3.94933337006615,2.98684781872826
1.55086592659266,5.1259862696448,-3.94871350698965,2.99002849617449
1.55128237823782,5.12434196609442,-3.94809232264191,2.99319319274803
1.55169882988299,5.12269791574382,-3.94746982368136,2.99634189332157
1.55211528152815,5.12105411913933,-3.94684601677264,2.99947458311689
1.55253173317332,5.11941057682474,-3.94622090858649,3.00259124770481
1.55294818481848,5.11776728934128,-3.94559450579959,3.00569187300524
1.55336463646365,5.11612425722761,-3.94496681509437,3.00877644528719
1.55378108810881,5.11448148101989,-3.94433784315896,3.01184495116868
1.55419753975398,5.11283896125166,-3.94370759668695,3.0148973776168
1.55461399139914,5.11119669845394,-3.9430760823773,3.01793371194763
1.5550304430443,5.10955469315516,-3.94244330693419,3.02095394182621
1.55544689468947,5.10791294588121,-3.94180927706685,3.02395805526649
1.55586334633463,5.10627145715539,-3.94117399948942,3.02694604063128
1.5562797979798,5.10463022749845,-3.94053748092084,3.02991788663217
1.55669624962496,5.10298925742856,-3.93989972808466,3.03287358232945
1.55711270127013,5.10134854746131,-3.93926074770892,3.03581311713203
1.55752915291529,5.09970809810972,-3.93862054652599,3.03873648079734
1.55794560456046,5.09806790988425,-3.93797913127245,3.04164366343123
1.55836205620562,5.09642798329274,-3.93733650868891,3.04453465548785
1.55877850785079,5.09478831884048,-3.93669268551988,3.04740944776954
1.55919495949595,5.09314891703018,-3.93604766851366,3.05026803142667
1.55961141114111,5.09150977836193,-3.93540146442212,3.05311039795754
1.56002786278628,5.08987090333327,-3.93475408000063,3.05593653920818
1.56044431443144,5.08823229243914,-3.93410552200786,3.05874644737223
1.56086076607661,5.08659394617189,-3.93345579720569,3.06154011499078
1.56127721772177,5.08495586502127,-3.932804912359,3.06431753495213
1.56169366936694,5.08331804947445,-3.93215287423558,3.0670787004917
1.5621101210121,5.08168050001598,-3.93149968960595,3.06982360519172
1.56252657265727,5.08004321712785,-3.93084536524325,3.07255224298115
1.56294302430243,5.07840620128944,-3.93018990792307,3.07526460813536
1.56335947594759,5.07676945297752,-3.92953332442329,3.07796069527598
1.56377592759276,5.07513297266626,-3.92887562152399,3.08064049937065
1.56419237923792,5.07349676082724,-3.92821680600726,3.08330401573273
1.56460883088309,5.07186081792944,-3.92755688465706,3.08595124002116
1.56502528252825,5.07022514443921,-3.9268958642591,3.08858216824008
1.56544173417342,5.06858974082034,-3.92623375160067,3.09119679673867
1.56585818581858,5.06695460753398,-3.92557055347052,3.09379512221082
1.56627463746375,5.06531974503868,-3.9249062766587,3.09637714169482
1.56669108910891,5.06368515379039,-3.92424092795643,3.09894285257315
1.56710754075408,5.06205083424245,-3.92357451415593,3.10149225257212
1.56752399239924,5.06041678684558,-3.92290704205031,3.10402533976157
1.5679404440444,5.05878301204792,-3.92223851843342,3.10654211255455
1.56835689568957,5.05714951029495,-3.92156895009967,3.109042569707
1.56877334733473,5.05551628202959,-3.92089834384394,3.11152671031744
1.5691897989799,5.05388332769212,-3.92022670646142,3.11399453382655
1.56960625062506,5.05225064772022,-3.91955404474744,3.11644604001693
1.57002270227023,5.05061824254895,-3.91888036549736,3.1188812290126
1.57043915391539,5.04898611261075,-3.91820567550642,3.12130010127878
1.57085560556056,5.04735425833547,-3.91752998156959,3.12370265762138
1.57127205720572,5.04572268015032,-3.91685329048145,3.12608889918669
1.57168850885089,5.04409137847991,-3.916175609036,3.12845882746097
1.57210496049605,5.04246035374624,-3.91549694402657,3.13081244427002
1.57252141214121,5.04082960636869,-3.91481730224567,3.13314975177881
1.57293786378638,5.03919913676401,-3.91413669048482,3.135470752491
1.57335431543154,5.03756894534637,-3.91345511553443,3.13777544924858
1.57377076707671,5.03593903252729,-3.91277258418365,3.14006384523137
1.57418721872187,5.0343093987157,-3.91208910322026,3.14233594395661
1.57460367036704,5.0326800443179,-3.91140467943048,3.14459174927851
1.5750201220122,5.03105096973757,-3.91071931959886,3.14683126538773
1.57543657365737,5.02942217537581,-3.91003303050816,3.149054496811
1.57585302530253,5.02779366163107,-3.90934581893913,3.15126144841053
1.57626947694769,5.02616542889921,-3.90865769167048,3.15345212538363
1.57668592859286,5.02453747757344,-3.90796865547865,3.15562653326214
1.57710238023802,5.02290980804441,-3.90727871713774,3.15778467791195
1.57751883188319,5.02128242070013,-3.90658788341932,3.15992656553249
1.57793528352835,5.01965531592597,-3.90589616109228,3.16205220265619
1.57835173517352,5.01802849410475,-3.90520355692278,3.16416159614798
1.57876818681868,5.01640195561662,-3.904510077674,3.16625475320471
1.57918463846385,5.01477570083916,-3.90381573010608,3.16833168135466
1.57960109010901,5.0131497301473,-3.90312052097595,3.17039238845692
1.58001754175418,5.01152404391342,-3.9024244570372,3.17243688270089
1.58043399339934,5.00989864250724,-3.90172754503993,3.17446517260565
1.5808504450445,5.00827352629587,-3.90102979173064,3.17647726701945
1.58126689668967,5.00664869564387,-3.90033120385207,3.17847317511904
1.58168334833483,5.00502415091313,-3.89963178814307,3.18045290640917
1.58209979998,5.00339989246298,-3.89893155133847,3.18241647072188
1.58251625162516,5.00177592065012,-3.89823050016891,3.184363878216
1.58293270327033,5.00015223582865,-3.89752864136076,3.18629513937643
1.58334915491549,4.99852883835008,-3.89682598163596,3.18821026501361
1.58376560656066,4.99690572856331,-3.89612252771185,3.19010926626277
1.58418205820582,4.99528290681466,-3.8954182863011,3.19199215458343
1.58459850985099,4.99366037344782,-3.8947132641115,3.19385894175861
1.58501496149615,4.9920381288039,-3.89400746784592,3.19570963989426
1.58543141314131,4.99041617322143,-3.89330090420206,3.19754426141858
1.58584786478648,4.98879450703631,-3.89259357987243,3.19936281908129
1.58626431643164,4.98717313058189,-3.89188550154413,3.20116532595305
1.58668076807681,4.9855520441889,-3.89117667589876,3.20295179542467
1.58709721972197,4.98393124818548,-3.89046710961228,3.20472224120647
1.58751367136714,4.9823107428972,-3.88975680935487,3.20647667732758
1.5879301230123,4.98069052864703,-3.88904578179081,3.20821511813516
1.58834657465747,4.97907060575535,-3.88833403357832,3.20993757829378
1.58876302630263,4.97745097454,-3.88762157136947,3.21164407278462
1.58917947794779,4.97583163531618,-3.88690840181001,3.21333461690475
1.58959592959296,4.97421258839654,-3.88619453153927,3.2150092262664
1.59001238123812,4.97259383409115,-3.88547996718997,3.21666791679621
1.59042883288329,4.97097537270751,-3.88476471538819,3.21831070473444
1.59084528452845,4.96935720455055,-3.88404878275315,3.21993760663425
1.59126173617362,4.9677393299226,-3.8833321758971,3.22154863936091
1.59167818781878,4.96612174912348,-3.88261490142525,3.22314382009101
1.59209463946395,4.96450446245036,-3.88189696593552,3.22472316631167
1.59251109110911,4.96288747019793,-3.88117837601856,3.22628669581977
1.59292754275428,4.96127077265824,-3.88045913825747,3.22783442672113
1.59334399439944,4.95965437012084,-3.87973925922781,3.22936637742969
1.5937604460446,4.9580382628727,-3.87901874549736,3.23088256666673
1.59417689768977,4.95642245119822,-3.87829760362608,3.23238301345999
1.59459334933493,4.95480693537928,-3.8775758401659,3.2338677371429
1.5950098009801,4.95319171569518,-3.87685346166068,3.23533675735369
1.59542625262526,4.95157679242267,-3.87613047464599,3.2367900940346
1.59584270427043,4.94996216583599,-3.87540688564907,3.23822776743096
1.59625915591559,4.94834783620679,-3.87468270118865,3.23964979809039
1.59667560756076,4.94673380380423,-3.87395792777485,3.2410562068619
1.59709205920592,4.94512006889487,-3.87323257190902,3.24244701489502
1.59750851085109,4.9435066317428,-3.87250664008367,3.24382224363893
1.59792496249625,4.94189349260953,-3.8717801387823,3.24518191484157
1.59834141414141,4.94028065175406,-3.8710530744793,3.24652605054874
1.59875786578658,4.93866810943288,-3.8703254536398,3.2478546731032
1.59917431743174,4.9370558658999,-3.86959728271957,3.24916780514376
1.59959076907691,4.93544392140658,-3.86886856816492,3.25046546960437
1.60000722072207,4.93383227620181,-3.86813931641249,3.25174768971321
1.60042367236724,4.93222093053199,-3.86740953388923,3.25301448899172
1.6008401240124,4.93060988464102,-3.86667922701224,3.25426589125373
1.60125657565757,4.92899913877024,-3.8659484021886,3.25550192060442
1.60167302730273,4.92738869315856,-3.86521706581533,3.2567226014395
1.60208947894789,4.9257785480423,-3.86448522427919,3.25792795844413
1.60250593059306,4.92416870365537,-3.86375288395665,3.25911801659205
1.60292238223822,4.92255916022913,-3.86302005121369,3.26029280114456
1.60333883388339,4.92094991799246,-3.86228673240571,3.26145233764955
1.60375528552855,4.91934097717174,-3.8615529338774,3.26259665194056
1.60417173717372,4.9177323379909,-3.86081866196267,3.26372577013573
1.60458818881888,4.91612400067135,-3.86008392298447,3.26483971863684
1.60500464046405,4.91451596543203,-3.85934872325468,3.26593852412831
1.60542109210921,4.91290823248944,-3.85861306907404,3.2670222135762
1.60583754375438,4.91130080205755,-3.85787696673198,3.26809081422717
1.60625399539954,4.90969367434792,-3.85714042250654,3.26914435360747
1.6066704470447,4.9080868495696,-3.85640344266422,3.27018285952193
1.60708689868987,4.90648032792921,-3.85566603345991,3.27120636005291
1.60750335033503,4.90487410963092,-3.85492820113671,3.27221488355926
1.6079198019802,4.90326819487641,-3.85418995192589,3.2732084586753
1.60833625362536,4.90166258386494,-3.85345129204672,3.27418711430975
1.60875270527053,4.90005727679332,-3.85271222770636,3.27515087964464
1.60916915691569,4.89845227385592,-3.8519727650998,3.27609978413432
1.60958560856086,4.89684757524468,-3.85123291040967,3.27703385750434
1.61000206020602,4.89524318114909,-3.85049266980617,3.2779531297504
1.61041851185119,4.89363909175622,-3.84975204944697,3.27885763113722
1.61083496349635,4.89203530725074,-3.84901105547707,3.27974739219753
1.61125141514151,4.89043182781486,-3.8482696940287,3.28062244373091
1.61166786678668,4.88882865362838,-3.8475279712212,3.28148281680273
1.61208431843184,4.88722578486872,-3.84678589316094,3.28232854274303
1.61250077007701,4.88562322171087,-3.84604346594115,3.28315965314543
1.61291722172217,4.88402096432742,-3.84530069564189,3.28397617986597
1.61333367336734,4.88241901288856,-3.84455758832986,3.28477815502204
1.6137501250125,4.88081736756208,-3.84381415005837,3.2855656109912
1.61416657665767,4.87921602851341,-3.84307038686717,3.28633858041012
1.61458302830283,4.87761499590555,-3.84232630478235,3.28709709617335
1.61499947994799,4.87601426989915,-3.84158190981629,3.28784119143227
1.61541593159316,4.87441385065248,-3.84083720796746,3.28857089959385
1.61583238323832,4.87281373832144,-3.8400922052204,3.28928625431956
1.61624883488349,4.87121393305955,-3.83934690754558,3.28998728952421
1.61666528652865,4.86961443501796,-3.83860132089926,3.29067403937472
1.61708173817382,4.8680152443455,-3.83785545122346,3.29134653828903
1.61749818981898,4.86641636118864,-3.83710930444579,3.29200482093485
1.61791464146415,4.86481778569146,-3.83636288647937,3.29264892222855
1.61833109310931,4.86321951799573,-3.83561620322273,3.29327887733391
1.61874754475448,4.8616215582409,-3.83486926055974,3.29389472166097
1.61916399639964,4.86002390656405,-3.83412206435941,3.2944964908648
1.6195804480448,4.85842656309993,-3.83337462047588,3.29508422084433
1.61999689968997,4.85682952798102,-3.83262693474831,3.29565794774113
1.62041335133513,4.85523280133742,-3.83187901300073,3.29621770793817
1.6208298029803,4.85363638329694,-3.83113086104197,3.29676353805864
1.62124625462546,4.85204027398511,-3.83038248466559,3.29729547496473
1.62166270627063,4.8504444735251,-3.82963388964969,3.29781355575637
1.62207915791579,4.84884898203785,-3.82888508175693,3.29831781777
1.62249560956096,4.84725379964194,-3.82813606673434,3.29880829857737
1.62291206120612,4.84565892645372,-3.82738685031326,3.29928503598428
1.62332851285129,4.84406436258723,-3.82663743820925,3.29974806802928
1.62374496449645,4.84247010815423,-3.82588783612196,3.30019743298252
1.62416141614161,4.84087616326423,-3.82513804973507,3.3006331693444
1.62457786778678,4.83928252802445,-3.82438808471616,3.30105531584439
1.62499431943194,4.83768920253988,-3.82363794671666,3.30146391143966
1.62541077107711,4.83609618691321,-3.8228876413717,3.30185899531394
1.62582722272227,4.83450348124493,-3.82213717430008,3.30224060687612
1.62624367436744,4.83291108563326,-3.82138655110411,3.30260878575906
1.6266601260126,4.83131900017419,-3.82063577736956,3.30296357181826
1.62707657765777,4.82972722496148,-3.81988485866555,3.30330500513059
1.62749302930293,4.82813576008664,-3.81913380054449,3.30363312599301
1.62790948094809,4.826544605639,-3.81838260854192,3.30394797492121
1.62832593259326,4.82495376170566,-3.8176312881765,3.30424959264841
1.62874238423842,4.82336322837147,-3.81687984494986,3.30453802012395
1.62915883588359,4.82177300571914,-3.81612828434654,3.30481329851206
1.62957528752875,4.82018309382915,-3.81537661183388,3.30507546919051
1.62999173917392,4.81859349277978,-3.81462483286198,3.30532457374928
1.63040819081908,4.81700420264715,-3.81387295286352,3.30556065398927
1.63082464246425,4.81541522350518,-3.81312097725378,3.30578375192096
1.63124109410941,4.81382655542562,-3.81236891143047,3.30599390976308
1.63165754575458,4.81223819847807,-3.81161676077369,3.30619116994126
1.63207399739974,4.81065015272993,-3.81086453064582,3.3063755750867
1.6324904490449,4.80906241824648,-3.81011222639144,3.30654716803487
1.63290690069007,4.80747499509085,-3.80935985333726,3.3067059918241
1.63332335233523,4.805887883324,-3.80860741679204,3.30685208969424
1.6337398039804,4.80430108300476,-3.80785492204644,3.30698550508537
1.63415625562556,4.80271459418986,-3.80710237437304,3.30710628163636
1.63457270727073,4.80112841693386,-3.80634977902618,3.30721446318356
1.63498915891589,4.79954255128923,-3.8055971412419,3.30731009375943
1.63540561056106,4.79795699730634,-3.80484446623789,3.30739321759114
1.63582206220622,4.79637175503341,-3.80409175921334,3.30746387909924
1.63623851385139,4.7947868245166,-3.80333902534893,3.30752212289625
1.63665496549655,4.79320220579996,-3.80258626980672,3.30756799378532
1.63707141714171,4.79161789892546,-3.80183349773005,3.3076015367588
1.63748786878688,4.79003390393297,-3.80108071424352,3.30762279699689
1.63790432043204,4.78845022086033,-3.80032792445284,3.30763181986624
1.63832077207721,4.78686684974327,-3.7995751334448,3.30762865091857
1.63873722372237,4.78528379061548,-3.7988223462872,3.30761333588923
1.63915367536754,4.78370104350859,-3.79806956802874,3.30758592069586
1.6395701270127,4.78211860845218,-3.79731680369894,3.30754645143695
1.63998657865787,4.7805364854738,-3.79656405830813,3.30749497439045
1.64040303030303,4.77895467459897,-3.79581133684729,3.30743153601235
1.64081948194819,4.77737317585115,-3.79505864428805,3.30735618293528
1.64123593359336,4.77579198925182,-3.79430598558254,3.3072689619671
1.64165238523852,4.77421111482042,-3.79355336566341,3.30716992008947
1.64206883688369,4.7726305525744,-3.79280078944366,3.30705910445641
1.64248528852885,4.77105030252919,-3.79204826181666,3.30693656239293
1.64290174017402,4.76947036469825,-3.79129578765601,3.30680234139357
1.64331819181918,4.76789073909303,-3.79054337181551,3.30665648912097
1.64373464346435,4.76631142572302,-3.78979101912906,3.30649905340444
1.64415109510951,4.76473242459573,-3.78903873441062,3.30633008223853
1.64456754675468,4.76315373571671,-3.78828652245413,3.30614962378159
1.64498399839984,4.76157535908954,-3.78753438803343,3.30595772635435
1.645400450045,4.75999729471585,-3.7867823359022,3.30575443843844
1.64581690169017,4.75841954259533,-3.78603037079392,3.30553980867497
1.64623335333533,4.75684210272574,-3.78527849742176,3.30531388586309
1.6466498049805,4.7552649751029,-3.78452672047853,3.30507671895851
1.64706625662566,4.75368815972071,-3.78377504463665,3.30482835707207
1.64748270827083,4.75211165657116,-3.78302347454802,3.3045688494683
1.64789915991599,4.75053546564431,-3.78227201484401,3.30429824556391
1.64831561156116,4.74895958692835,-3.78152067013538,3.30401659492639
1.64873206320632,4.74738402040953,-3.78076944501221,3.30372394727252
1.64914851485149,4.74580876607228,-3.78001834404385,3.30342035246689
1.64956496649665,4.74423382389908,-3.77926737177886,3.30310586052048
1.64998141814181,4.74265919387059,-3.77851653274491,3.30278052158915
1.65039786978698,4.74108487596557,-3.77776583144879,3.30244438597218
1.65081432143214,4.73951087016095,-3.7770152723763,3.30209750411082
1.65123077307731,4.73793717643178,-3.77626485999221,3.30173992658677
1.65164722472247,4.73636379475129,-3.77551459874017,3.30137170412076
1.65206367636764,4.73479072509087,-3.77476449304272,3.30099288757103
1.6524801280128,4.73321796742008,-3.77401454730115,3.30060352793187
1.65289657965797,4.73164552170665,-3.77326476589552,3.30020367633211
1.65331303130313,4.73007338791651,-3.77251515318455,3.2997933840337
1.65372948294829,4.72850156601379,-3.77176571350559,3.29937270243013
1.65414593459346,4.72693005596079,-3.77101645117455,3.29894168304505
1.65456238623862,4.72535885771806,-3.77026737048588,3.29850037753068
1.65497883788379,4.72378797124435,-3.76951847571247,3.2980488376664
1.65539528952895,4.72221739649661,-3.76876977110562,3.2975871153572
1.65581174117412,4.72064713343007,-3.76802126089502,3.29711526263224
1.65622819281928,4.71907718199816,-3.76727294928862,3.29663333164328
1.65664464446445,4.71750754215257,-3.76652484047266,3.29614137466328
1.65706109610961,4.71593821384328,-3.76577693861157,3.29563944408482
1.65747754775478,4.71436919701847,-3.76502924784795,3.29512759241865
1.65789399939994,4.71280049162462,-3.76428177230248,3.29460587229215
1.6583104510451,4.71123209760652,-3.76353451607394,3.29407433644788
1.65872690269027,4.70966401490719,-3.76278748323909,3.29353303774202
1.65914335433543,4.70809624346798,-3.76204067785267,3.29298202914291
1.6595598059806,4.70652878322855,-3.76129410394732,3.29242136372952
1.65997625762576,4.70496163412683,-3.76054776553357,3.29185109468996
1.66039270927093,4.70339479609911,-3.75980166659978,3.29127127531995
1.66080916091609,4.70182826907998,-3.75905581111208,3.29068195902134
1.66122561256126,4.70026205300236,-3.75831020301433,3.29008319930056
1.66164206420642,4.69869614779755,-3.75756484622812,3.28947504976718
1.66205851585159,4.69713055339515,-3.75681974465267,3.28885756413232
1.66247496749675,4.69556526972315,-3.7560749021648,3.28823079620718
1.66289141914191,4.6940002967079,-3.75533032261892,3.28759479990152
1.66330787078708,4.6924356342741,-3.75458600984696,3.28694962922214
1.66372432243224,4.69087128234486,-3.75384196765835,3.28629533827137
1.66414077407741,4.68930724084168,-3.75309819983994,3.28563198124558
1.66455722572257,4.68774350968444,-3.75235471015604,3.28495961243361
1.66497367736774,4.68618008879143,-3.75161150234828,3.2842782862153
1.6653901290129,4.68461697807936,-3.75086858013565,3.28358805705994
1.66580658065807,4.68305417746335,-3.75012594721444,3.2828889795248
1.66622303230323,4.68149168685698,-3.7493836072582,3.28218110825354
1.66663948394839,4.67992950617223,-3.7486415639177,3.28146449797478
1.66705593559356,4.67836763531954,-3.7478998208209,3.2807392035005
1.66747238723872,4.67680607420782,-3.74715838157292,3.28000527972456
1.66788883888389,4.67524482274443,-3.74641724975601,3.27926278162119
1.66830529052905,4.67368388083519,-3.7456764289295,3.27851176424344
1.66872174217422,4.67212324838443,-3.74493592262977,3.2777522827217
1.66913819381938,4.67056292529492,-3.74419573437024,3.27698439226215
1.66955464546455,4.66900291146798,-3.74345586764133,3.27620814814522
1.66997109710971,4.6674432068034,-3.74271632591039,3.27542360572412
1.67038754875488,4.66588381119948,-3.74197711262173,3.27463082042331
1.67080400040004,4.66432472455306,-3.74123823119657,3.27382984773694
1.6712204520452,4.66276594675949,-3.74049968503297,3.27302074322737
1.67163690369037,4.66120747771268,-3.73976147750588,3.27220356252364
1.67205335533553,4.65964931730506,-3.73902361196705,3.27137836131993
1.6724698069807,4.65809146542763,-3.738286091745,3.27054519537409
1.67288625862586,4.65653392196996,-3.73754892014507,3.26970412050603
1.67330271027103,4.65497668682016,-3.73681210044928,3.26885519259634
1.67371916191619,4.65341975986493,-3.73607563591642,3.26799846758461
1.67413561356136,4.65186314098959,-3.73533952978193,3.26713400146803
1.67455206520652,4.65030683007803,-3.73460378525795,3.26626185029984
1.67496851685169,4.64875082701271,-3.73386840553324,3.26538207018777
1.67538496849685,4.64719513167478,-3.73313339377321,3.2644947172926
1.67580142014201,4.64563974394395,-3.73239875311983,3.26359984782657
1.67621787178718,4.64408466369857,-3.73166448669169,3.26269751805191
1.67663432343234,4.64252989081566,-3.73093059758393,3.26178778427928
1.67705077507751,4.64097542517085,-3.73019708886821,3.26087070286633
1.67746722672267,4.63942126663843,-3.72946396359274,3.2599463302161
1.67788367836784,4.63786741509137,-3.72873122478219,3.25901472277556
1.678300130013,4.63631387040131,-3.72799887543777,3.25807593703409
1.67871658165817,4.63476063243856,-3.7272669185371,3.25713002952195
1.67913303330333,4.63320770107213,-3.72653535703428,3.25617705680876
1.6795494849485,4.63165507616972,-3.72580419385985,3.25521707550205
1.67996593659366,4.63010275759772,-3.72507343192075,3.25425014224567
1.68038238823882,4.62855074522129,-3.72434307410033,3.25327631371835
1.68079883988399,4.62699903890424,-3.72361312325833,3.25229564663215
1.68121529152915,4.62544763850919,-3.72288358223087,3.25130819773095
1.68163174317432,4.62389654389743,-3.72215445383042,3.25031402378899
1.68204819481948,4.62234575492902,-3.7214257408458,3.24931318160931
1.68246464646465,4.62079527146282,-3.72069744604219,3.2483057280223
1.68288109810981,4.61924509335642,-3.71996957216108,3.24729171988413
1.68329754975498,4.61769522046617,-3.71924212192028,3.24627121407534
1.68371400140014,4.61614565264723,-3.7185150980139,3.24524426749926
1.6841304530453,4.61459638975356,-3.71778850311236,3.24421093708054
1.68454690469047,4.61304743163789,-3.71706233986237,3.24317127976366
1.68496335633563,4.6114987781518,-3.71633661088691,3.24212535251145
1.6853798079808,4.60995042914564,-3.71561131878525,3.24107321230354
1.68579625962596,4.60840238446863,-3.71488646613291,3.24001491613495
1.68621271127113,4.6068546439688,-3.71416205548168,3.2389505210145
1.68662916291629,4.60530720749305,-3.71343808935961,3.23788008396342
1.68704561456146,4.60376007488712,-3.71271457027099,3.23680366201378
1.68746206620662,4.60221324599557,-3.71199150069637,3.23572131220707
1.68787851785179,4.60066672066193,-3.71126888309254,3.23463309159265
1.68829496949695,4.59912049872849,-3.71054671989251,3.23353905722633
1.68871142114211,4.59757458003654,-3.70982501350557,3.23243926616886
1.68912787278728,4.59602896442619,-3.7091037663172,3.23133377548444
1.68954432443244,4.59448365173649,-3.70838298068914,3.23022264223926
1.68996077607761,4.59293864180538,-3.70766265895937,3.22910592350001
1.69037722772277,4.59139393446976,-3.70694280344209,3.22798367633242
1.69079367936794,4.58984952956543,-3.70622341642775,3.2268559577998
1.6912101310131,4.58830542692715,-3.70550450018301,3.22572282496153
1.69162658265827,4.58676162638861,-3.7047860569508,3.22458433487163
1.69204303430343,4.58521812778248,-3.70406808895027,3.22344054457727
1.6924594859486,4.58367493094039,-3.70335059837682,3.22229151111733
1.69287593759376,4.58213203569293,-3.70263358740212,3.22113729152092
1.69329238923892,4.58058944186969,-3.70191705817404,3.21997794280592
1.69370884088409,4.57904714929927,-3.70120101281676,3.21881352197755
1.69412529252925,4.57750515780923,-3.7004854534307,3.21764408602686
1.69454174417442,4.57596346722617,-3.69977038209255,3.21646969192933
1.69495819581958,4.5744220773757,-3.69905580085527,3.21529039664343
1.69537464746475,4.57288098808248,-3.69834171174812,3.21410625710911
1.69579109910991,4.57134019917018,-3.69762811677665,3.21291733024639
1.69620755075508,4.56979971046151,-3.69691501792268,3.21172367295393
1.69662400240024,4.56825952177827,-3.69620241714438,3.21052534210757
1.6970404540454,4.56671963294131,-3.69549031637621,3.20932239455891
1.69745690569057,4.56518004377052,-3.69477871752897,3.20811488713385
1.69787335733573,4.56364075408492,-3.69406762248981,3.20690287663117
1.6982898089809,4.56210176370259,-3.69335703312222,3.2056864198211
1.69870626062606,4.56056307244071,-3.69264695126604,3.20446557344391
1.69912271227123,4.55902468011559,-3.69193737873752,3.20324039420844
1.69953916391639,4.55748658654262,-3.69122831732928,3.20201093879073
1.69995561556156,4.55594879153636,-3.69051976881034,3.20077726383257
1.70037206720672,4.55441129491047,-3.68981173492616,3.19953942594008
1.70078851885189,4.55287409647775,-3.68910421739861,3.19829748168232
1.70120497049705,4.55133719605019,-3.68839721792602,3.19705148758987
1.70162142214221,4.54980059343889,-3.68769073818319,3.19580150015339
1.70203787378738,4.54826428845416,-3.6869847798214,3.19454757582229
1.70245432543254,4.54672828090546,-3.68627934446842,3.19328977100324
1.70287077707771,4.54519257060146,-3.68557443372855,3.19202814205883
1.70328722872287,4.54365715735001,-3.68487004918264,3.19076274530616
1.70370368036804,4.54212204095817,-3.68416619238807,3.18949363701544
1.7041201320132,4.54058722123221,-3.68346286487881,3.18822087340862
1.70453658365837,4.53905269797762,-3.68276006816542,3.18694451065796
1.70495303530353,4.53751847099912,-3.68205780373509,3.1856646048847
1.70536948694869,4.53598454010069,-3.68135607305163,3.18438121215766
1.70578593859386,4.53445090508553,-3.68065487755553,3.18309438849183
1.70620239023902,4.53291756575611,-3.67995421866395,3.18180418984705
1.70661884188419,4.53138452191416,-3.67925409777076,3.18051067212663
1.70703529352935,4.5298517733607,-3.67855451624658,3.17921389117592
1.70745174517452,4.52831931989601,-3.67785547543876,3.17791390278105
1.70786819681968,4.52678716131969,-3.67715697667143,3.1766107626675
1.70828464846485,4.52525529743059,-3.67645902124555,3.17530452649873
1.70870110011001,4.52372372802695,-3.67576161043889,3.17399524987491
1.70911755175518,4.52219245290625,-3.67506474550609,3.17268298833147
1.70953400340034,4.52066147186534,-3.67436842767868,3.17136779733784
1.7099504550455,4.5191307847004,-3.67367265816507,3.17004973229606
1.71036690669067,4.51760039120693,-3.67297743815067,3.16872884853942
1.71078335833583,4.51607029117981,-3.6722827687978,3.16740520133122
1.711199809981,4.51454048441329,-3.67158865124583,3.16607884586333
1.71161626162616,4.51301097070096,-3.67089508661113,3.16474983725492
1.71203271327133,4.51148174983579,-3.67020207598715,3.16341823055114
1.71244916491649,4.50995282161017,-3.6695096204444,3.16208408072177
1.71286561656166,4.50842418581587,-3.66881772103056,3.16074744265992
1.71328206820682,4.50689584224405,-3.66812637877043,3.15940837118075
1.71369851985199,4.50536779068531,-3.66743559466601,3.15806692102008
1.71411497149715,4.50384003092964,-3.66674536969653,3.15672314683318
1.71453142314231,4.50231256276649,-3.66605570481846,3.1553771031934
1.71494787478748,4.50078538598474,-3.66536660096557,3.15402884459093
1.71536432643264,4.49925850037272,-3.66467805904895,3.15267842543144
1.71578077807781,4.49773190571821,-3.66399007995707,3.15132590003486
1.71619722972297,4.49620560180847,-3.66330266455576,3.14997132263405
1.71661368136814,4.49467958843022,-3.66261581368831,3.14861474737355
1.7170301330133,4.49315386536966,-3.66192952817548,3.14725622830828
1.71744658465847,4.49162843241251,-3.66124380881552,3.14589581940228
1.71786303630363,4.49010328934395,-3.66055865638425,3.14453357452745
1.71827948794879,4.48857843594869,-3.65987407163504,3.14316954746227
1.71869593959396,4.48705387201096,-3.65919005529893,3.14180379189055
1.71911239123912,4.48552959731452,-3.65850660808458,3.1404363614002
1.71952884288429,4.48400561164264,-3.65782373067838,3.13906730948192
1.71994529452945,4.48248191477816,-3.65714142374444,3.13769668952801
1.72036174617462,4.48095850650345,-3.65645968792469,3.1363245548311
1.72077819781978,4.47943538660045,-3.65577852383886,3.13495095858293
1.72119464946495,4.47791255485068,-3.65509793208455,3.13357595387311
1.72161110111011,4.47639001103521,-3.6544179132373,3.13219959368789
1.72202755275528,4.47486775493472,-3.65373846785056,3.13082193090893
1.72244400440044,4.47334578632947,-3.65305959645582,3.12944301831208
1.7228604560456,4.47182410499933,-3.65238129956259,3.12806290856622
1.72327690769077,4.47030271072376,-3.65170357765848,3.12668165423195
1.72369335933593,4.46878160328189,-3.65102643120923,3.12529930776047
1.7241098109811,4.4672607824524,-3.65034986065876,3.12391592149234
1.72452626262626,4.46574024801369,-3.64967386642922,3.12253154765631
1.72494271427143,4.46421999974374,-3.64899844892102,3.12114623836808
1.72535916591659,4.46270003742021,-3.6483236085129,3.11976004562917
1.72577561756176,4.46118036082043,-3.64764934556197,3.11837302132572
1.72619206920692,4.45966096972137,-3.64697566040376,3.11698521722728
1.72660852085209,4.45814186389971,-3.64630255335224,3.1155966849857
1.72702497249725,4.4566230431318,-3.64563002469992,3.1142074761339
1.72744142414241,4.45510450719368,-3.64495807471787,3.11281764208475
1.72785787578758,4.4535862558611,-3.64428670365577,3.11142723412989
1.72827432743274,4.45206828890952,-3.64361591174196,3.1100363034386
1.72869077907791,4.45055060611412,-3.64294569918351,3.10864490105664
1.72910723072307,4.44903320724981,-3.64227606616623,3.10725307790509
1.72952368236824,4.44751609209123,-3.64160701285478,3.10586088477924
1.7299401340134,4.44599926041277,-3.64093853939269,3.10446837234744
1.73035658565857,4.44448271198857,-3.64027064590239,3.10307559115
1.73077303730373,4.44296644659253,-3.63960333248533,3.10168259159803
1.7311894889489,4.44145046399832,-3.63893659922194,3.10028942397233
1.73160594059406,4.43993476397938,-3.63827044617179,3.0988961384223
1.73202239223922,4.43841934630896,-3.63760487337357,3.09750278496485
1.73243884388439,4.43690421076005,-3.63693988084515,3.0961094134832
1.73285529552955,4.43538935710552,-3.63627546858369,3.09471607372593
1.73327174717472,4.43387478511798,-3.63561163656564,3.09332281530576
1.73368819881988,4.43236049456988,-3.63494838474682,3.09192968769853
1.73410465046505,4.43084648523351,-3.63428571306246,3.09053674024211
1.73452110211021,4.42933275688098,-3.63362362142731,3.08914402213533
1.73493755375538,4.42781930928425,-3.63296210973562,3.08775158243686
1.73535400540054,4.42630614221511,-3.63230117786127,3.08635947006424
1.7357704570457,4.42479325544524,-3.63164082565777,3.08496773379271
1.73618690869087,4.42328064874617,-3.63098105295836,3.08357642225425
1.73660336033603,4.42176832188928,-3.63032185957607,3.08218558393649
1.7370198119812,4.42025627464588,-3.62966324530374,3.08079526718165
1.73743626362636,4.41874450678713,-3.62900520991414,3.07940552018554
1.73785271527153,4.4172330180841,-3.62834775315997,3.0780163909965
1.73826916691669,4.41572180830779,-3.62769087477397,3.0766279275144
1.73868561856186,4.41421087722906,-3.62703457446896,3.07524017748957
1.73910207020702,4.41270022461875,-3.62637885193789,3.07385318852185
1.73951852185219,4.41118985024758,-3.62572370685395,3.07246700805954
1.73993497349735,4.40967975388625,-3.62506913887057,3.07108168339839
1.74035142514251,4.40816993530538,-3.62441514762153,3.06969726168063
1.74076787678768,4.40666039427553,-3.62376173272102,3.06831378989394
1.74118432843284,4.40515113056726,-3.62310889376366,3.06693131487051
1.74160078007801,4.40364214395106,-3.62245663032464,3.06554988328601
1.74201723172317,4.40213343419742,-3.62180494195972,3.06416954165865
1.74243368336834,4.40062500107681,-3.62115382820533,3.06279033634819
1.7428501350135,4.39911684435969,-3.62050328857862,3.06141231355499
1.74326658665867,4.3976089638165,-3.61985332257754,3.06003551931902
1.74368303830383,4.39610135921771,-3.61920392968089,3.05865999951896
1.74409948994899,4.39459403033381,-3.61855510934841,3.0572857998712
1.74451594159416,4.39308697693529,-3.61790686102083,3.05591296592892
1.74493239323932,4.39158019879268,-3.61725918411993,3.05454154308118
1.74534884488449,4.39007369567655,-3.61661207804866,3.05317157655195
1.74576529652965,4.38856746735752,-3.61596554219112,3.05180311139918
1.74618174817482,4.38706151360624,-3.61531957591272,3.05043619251395
1.74659819981998,4.38555583419345,-3.6146741785602,3.04907086461948
1.74701465146515,4.38405042888993,-3.61402934946169,3.04770717227026
1.74743110311031,4.38254529746655,-3.61338508792683,3.04634515985116
1.74784755475548,4.38104043969427,-3.61274139324679,3.04498487157651
1.74826400640064,4.37953585534412,-3.61209826469438,3.04362635148924
1.7486804580458,4.37803154418723,-3.61145570152408,3.04226964345995
1.74909690969097,4.37652750599486,-3.61081370297217,3.04091479118611
1.74951336133613,4.37502374053835,-3.61017226825673,3.03956183819111
1.7499298129813,4.37352024758918,-3.60953139657778,3.03821082782346
1.75034626462646,4.37201702691895,-3.60889108711731,3.03686180325588
1.75076271627163,4.37051407829938,-3.60825133903937,3.03551480748449
1.75117916791679,4.36901140150237,-3.60761215149015,3.03416988332795
1.75159561956196,4.36750899629992,-3.60697352359803,3.0328270734266
1.75201207120712,4.36600686246422,-3.60633545447368,3.03148642024166
1.75242852285229,4.36450499976761,-3.60569794321012,3.03014796605439
1.75284497449745,4.36300340798261,-3.60506098888281,3.02881175296525
1.75326142614261,4.3615020868819,-3.60442459054969,3.02747782289312
1.75367787778778,4.36000103623835,-3.60378874725131,3.02614621757447
1.75409432943294,4.35850025582505,-3.60315345801086,3.02481697856254
1.75451078107811,4.35699974541524,-3.60251872183427,3.0234901472266
1.75492723272327,4.35549950478241,-3.60188453771027,3.02216576475109
1.75534368436844,4.35399953370023,-3.60125090461048,3.0208438721349
1.7557601360136,4.3524998319426,-3.60061782148951,3.01952451019055
1.75617658765877,4.35100039928367,-3.59998528728498,3.01820771954344
1.75659303930393,4.34950123549779,-3.59935330091763,3.01689354063107
1.7570094909491,4.34800234035957,-3.59872186129143,3.0155820137023
1.75742594259426,4.34650371364385,-3.5980909672936,3.01427317881657
1.75784239423942,4.34500535512575,-3.59746061779474,3.01296707584321
1.75825884588459,4.34350726458064,-3.59683081164885,3.01166374446062
1.75867529752975,4.34200944178415,-3.59620154769348,3.0103632241556
1.75909174917492,4.34051188651221,-3.59557282474976,3.00906555422262
1.75950820082008,4.33901459854098,-3.5949446416225,3.00777077376305
1.75992465246525,4.33751757764698,-3.59431699710026,3.00647892168452
1.76034110411041,4.33602082360696,-3.59368988995546,3.00519003670012
1.76075755575558,4.33452433619802,-3.59306331894441,3.00390415732782
1.76117400740074,4.33302811519754,-3.59243728280743,3.00262132188964
1.7615904590459,4.33153216038323,-3.59181178026892,3.00134156851108
1.76200691069107,4.33003647153311,-3.59118681003746,3.00006493512036
1.76242336233623,4.32854104842556,-3.59056237080585,2.99879145944779
1.7628398139814,4.32704589083923,-3.58993846125124,2.99752117902507
1.76325626562656,4.32555099855319,-3.58931508003517,2.99625413118466
1.76367271727173,4.32405637134682,-3.58869222580371,2.99499035305909
1.76408916891689,4.32256200899984,-3.58806989718746,2.99372988158035
1.76450562056206,4.32106791129235,-3.58744809280172,2.99247275347921
1.76492207220722,4.31957407800484,-3.58682681124651,2.9912190052846
1.76533852385239,4.31808050891813,-3.58620605110671,2.98996867332299
1.76575497549755,4.31658720381344,-3.58558581095208,2.98872179371777
1.76617142714271,4.3150941624724,-3.58496608933739,2.98747840238859
1.76658787878788,4.313601384677,-3.58434688480252,2.98623853505082
1.76700433043304,4.31210887020963,-3.58372819587248,2.98500222721488
1.76742078207821,4.31061661885312,-3.58311002105754,2.98376951418571
1.76783723372337,4.3091246303907,-3.58249235885335,2.9825404310621
1.76825368536854,4.30763290460599,-3.58187520774095,2.98131501273619
1.7686701370137,4.30614144128307,-3.58125856618688,2.98009329389283
1.76908658865887,4.30465024020641,-3.58064243264331,2.97887530900906
1.76950304030403,4.30315930116098,-3.58002680554808,2.9776610923535
1.7699194919492,4.30166862393213,-3.57941168332482,2.97645067798583
1.77033594359436,4.3001782083057,-3.57879706438299,2.97524409975622
1.77075239523952,4.29868805406796,-3.57818294711802,2.9740413913048
1.77116884688469,4.29719816100568,-3.57756932991136,2.9728425860611
1.77158529852985,4.29570852890604,-3.57695621113059,2.97164771724358
1.77200175017502,4.29421915755674,-3.5763435891295,2.970456817859
1.77241820182018,4.29273004674594,-3.57573146224818,2.96926992070202
1.77283465346535,4.29124119626231,-3.57511982881311,2.96808705835462
1.77325110511051,4.28975260589496,-3.57450868713722,2.96690826318562
1.77366755675568,4.28826427543356,-3.57389803552004,2.96573356735017
1.77408400840084,4.28677620466822,-3.57328787224773,2.96456300278929
1.774500460046,4.28528839338961,-3.5726781955932,2.96339660122933
1.77491691169117,4.28380084138889,-3.5720690038162,2.96223439418157
1.77533336333633,4.28231354845775,-3.57146029516339,2.96107641294171
1.7757498149815,4.28082651438839,-3.57085206786844,2.95992268858936
1.77616626662666,4.27933973897357,-3.57024432015214,2.95877325198771
1.77658271827183,4.27785322200656,-3.56963705022245,2.95762813378294
1.77699916991699,4.27636696328119,-3.56903025627463,2.95648736440387
1.77741562156216,4.27488096259183,-3.5684239364913,2.9553509740615
1.77783207320732,4.27339521973341,-3.56781808904256,2.95421899274858
1.77824852485249,4.27190973450141,-3.56721271208604,2.95309145023918
1.77866497649765,4.27042450669189,-3.56660780376705,2.95196837608826
1.77908142814281,4.26893953610147,-3.5660033622186,2.95084979963133
1.77949787978798,4.26745482252734,-3.56539938556156,2.94973574998396
1.77991433143314,4.2659703657673,-3.56479587190471,2.94862625604145
1.78033078307831,4.26448616561971,-3.56419281934483,2.94752134647842
1.78074723472347,4.26300222188352,-3.56359022596682,2.9464210497484
1.78116368636864,4.26151853435831,-3.56298808984378,2.94532539408351
1.7815801380138,4.26003510284423,-3.56238640903708,2.94423440749406
1.78199658965897,4.25855192714204,-3.56178518159649,2.94314811776819
1.78241304130413,4.25706900705314,-3.56118440556023,2.94206655247152
1.78282949294929,4.25558634237952,-3.56058407895512,2.94098973894681
1.78324594459446,4.25410393292381,-3.55998419979662,2.9399177043136
1.78366239623962,4.25262177848926,-3.55938476608893,2.9388504754679
1.78407884788479,4.25113987887978,-3.55878577582513,2.93778807908186
1.78449529952995,4.24965823389986,-3.5581872269872,2.93673054160343
1.78491175117512,4.24817684335472,-3.5575891175462,2.93567788925606
1.78532820282028,4.24669570705014,-3.55699144546225,2.93463014803838
1.78574465446545,4.24521482479262,-3.55639420868476,2.93358734372395
1.78616110611061,4.24373419638929,-3.5557974051524,2.93254950186089
1.78657755775578,4.24225382164795,-3.55520103279328,2.93151664777166
1.78699400940094,4.24077370037706,-3.554605089525,2.93048880655275
1.7874104610461,4.23929383238578,-3.55400957325475,2.92946600307441
1.78782691269127,4.23781421748391,-3.55341448187941,2.92844826198038
1.78824336433643,4.23633485548197,-3.55281981328567,2.92743560768765
1.7886598159816,4.23485574619116,-3.55222556535006,2.9264280643862
1.78907626762676,4.23337688942334,-3.5516317359391,2.92542565603873
1.78949271927193,4.23189828499112,-3.55103832290939,2.92442840638047
1.78990917091709,4.23041993270777,-3.55044532410768,2.9234363389189
1.79032562256226,4.22894183238729,-3.54985273737099,2.92244947693355
1.79074207420742,4.22746398384437,-3.54926056052666,2.92146784347579
1.79115852585259,4.22598638689446,-3.54866879139252,2.92049146136861
1.79157497749775,4.22450904135368,-3.54807742777691,2.91952035320638
1.79199142914291,4.22303194703889,-3.54748646747884,2.91855454135473
1.79240788078808,4.2215551037677,-3.54689590828802,2.91759404795029
1.79282433243324,4.22007851135845,-3.54630574798501,2.91663889490053
1.79324078407841,4.21860216963019,-3.54571598434129,2.91568910388358
1.79365723572357,4.21712607840274,-3.54512661511935,2.91474469634809
1.79407368736874,4.21565023749665,-3.54453763807282,2.913805693513
1.7944901390139,4.21417464673324,-3.54394905094651,2.91287211636746
1.79490659065907,4.21269930593457,-3.54336085147656,2.91194398567061
1.79532304230423,4.21122421492347,-3.5427730373905,2.91102132195149
1.79573949394939,4.20974937352353,-3.54218560640737,2.91010414550887
1.79615594559456,4.2082747815591,-3.54159855623778,2.90919247641113
1.79657239723972,4.20680043885533,-3.54101188458408,2.90828633449615
1.79698884888489,4.2053263452381,-3.54042558914036,2.90738573937117
1.79740530053005,4.20385250053412,-3.5398396675926,2.90649071041271
1.79782175217522,4.20237890457085,-3.53925411761876,2.90560126676644
1.79823820382038,4.20090555717656,-3.53866893688891,2.90471742734708
1.79865465546555,4.1994324581803,-3.53808412306523,2.90383921083835
1.79907110711071,4.19795960741191,-3.53749967380221,2.90296663569283
1.79948755875588,4.19648700470207,-3.53691558674671,2.90209972013194
1.79990401040104,4.19501464988221,-3.53633185953802,2.90123848214583
1.8003204620462,4.19354254278461,-3.535748489808,2.90038293949335
1.80073691369137,4.19207068324232,-3.53516547518115,2.89953310970196
1.80115336533653,4.19059907108926,-3.53458281327474,2.8986890100677
1.8015698169817,4.18912770616012,-3.53400050169888,2.89785065765515
1.80198626862686,4.18765658829045,-3.53341853805661,2.89701806929739
1.80240272027203,4.18618571731661,-3.53283691994402,2.89619126159596
1.80281917191719,4.18471509307577,-3.53225564495032,2.89537025092085
1.80323562356236,4.18324471540598,-3.53167471065798,2.89455505341049
1.80365207520752,4.18177458414609,-3.53109411464275,2.89374568497171
1.80406852685269,4.18030469913582,-3.53051385447385,2.89294216127979
1.80448497849785,4.17883506021569,-3.529933927714,2.89214449777839
1.80490143014301,4.17736566722713,-3.52935433191954,2.89135270967964
1.80531788178818,4.17589652001236,-3.52877506464051,2.89056681196409
1.80573433343334,4.17442761841451,-3.52819612342079,2.8897868193808
1.80615078507851,4.17295896227752,-3.52761750579813,2.8890127464473
1.80656723672367,4.17149055144622,-3.52703920930431,2.88824460744966
1.80698368836884,4.17002238576631,-3.52646123146519,2.88748241644256
1.807400140014,4.16855446508433,-3.52588356980084,2.88672618724929
1.80781659165917,4.16708678924772,-3.5253062218256,2.88597593346183
1.80823304330433,4.16561935810478,-3.52472918504824,2.88523166844093
1.8086494949495,4.16415217150468,-3.52415245697197,2.88449340531615
1.80906594659466,4.1626852292975,-3.52357603509459,2.88376115698595
1.80948239823982,4.16121853133417,-3.52299991690859,2.88303493611777
1.80989884988499,4.15975207746653,-3.52242409990123,2.88231475514812
1.81031530153015,4.15828586754731,-3.52184858155463,2.88160062628267
1.81073175317532,4.1568199014301,-3.52127335934588,2.88089256149637
1.81114820482048,4.15535417896944,-3.52069843074713,2.88019057253354
1.81156465646565,4.15388870002072,-3.5201237932257,2.87949467090798
1.81198110811081,4.15242346444027,-3.51954944424413,2.87880486790313
1.81239755975598,4.15095847208528,-3.51897538126035,2.87812117457213
1.81281401140114,4.14949372281391,-3.5184016017277,2.87744360173803
1.8132304630463,4.14802921648517,-3.51782810309508,2.87677215999388
1.81364691469147,4.146564952959,-3.51725488280702,2.87610685970287
1.81406336633663,4.14510093209629,-3.51668193830379,2.87544771099856
1.8144798179818,4.14363715375879,-3.51610926702148,2.87479472378493
1.81489626962696,4.14217361780923,-3.5155368663921,2.87414790773662
1.81531272127213,4.14071032411123,-3.51496473384369,2.87350727229909
1.81572917291729,4.13924727252932,-3.51439286680039,2.87287282668879
1.81614562456246,4.13778446292902,-3.51382126268256,2.87224457989334
1.81656207620762,4.13632189517669,-3.51324991890686,2.87162254067174
1.81697852785279,4.13485956913973,-3.51267883288636,2.87100671755454
1.81739497949795,4.13339748468638,-3.5121080020306,2.87039711884406
1.81781143114311,4.13193564168588,-3.51153742374574,2.86979375261463
1.81822788278828,4.13047404000838,-3.51096709543461,2.86919662671275
1.81864433443344,4.129012679525,-3.51039701449682,2.86860574875734
1.81906078607861,4.12755156010778,-3.50982717832885,2.86802112613997
1.81947723772377,4.12609068162971,-3.50925758432416,2.8674427660251
1.81989368936894,4.12463004396474,-3.50868822987327,2.86687067535032
1.8203101410141,4.12316964698777,-3.50811911236384,2.86630486082657
1.82072659265927,4.12170949057467,-3.50755022918083,2.86574532893844
1.82114304430443,4.12024957460222,-3.50698157770648,2.8651920859444
1.8215594959496,4.11878989894821,-3.50641315532053,2.86464513787706
1.82197594759476,4.11733046349137,-3.50584495940023,2.86410449054346
1.82239239923992,4.11587126811138,-3.50527698732044,2.86357014952534
1.82280885088509,4.1144123126889,-3.50470923645378,2.86304212017944
1.82322530253025,4.11295359710554,-3.50414170417065,2.86252040763776
1.82364175417542,4.11149512124392,-3.5035743878394,2.86200501680787
1.82405820582058,4.11003688498758,-3.50300728482635,2.86149595237324
1.82447465746575,4.10857888822107,-3.50244039249591,2.8609932187935
1.82489110911091,4.10712113082987,-3.50187370821072,2.86049682030478
1.82530756075608,4.10566361270048,-3.50130722933165,2.86000676092003
1.82572401240124,4.10420633372037,-3.50074095321801,2.85952304442936
1.8261404640464,4.10274929377796,-3.50017487722751,2.85904567440034
1.82655691569157,4.10129249276268,-3.49960899871646,2.85857465417836
1.82697336733673,4.09983593056494,-3.49904331503981,2.85810998688697
1.8273898189819,4.09837960707612,-3.49847782355127,2.85765167542822
1.82780627062706,4.09692352218858,-3.49791252160338,2.85719972248304
1.82822272227223,4.09546767579571,-3.49734740654759,2.85675413051158
1.82863917391739,4.09401206779184,-3.4967824757344,2.8563149017536
1.82905562556256,4.09255669807231,-3.49621772651341,2.8558820382288
1.82947207720772,4.09110156653344,-3.49565315623342,2.85545554173724
1.82988852885289,4.08964667307258,-3.49508876224255,2.85503541385973
1.83030498049805,4.08819201758803,-3.49452454188826,2.85462165595817
1.83072143214321,4.08673759997911,-3.49396049251754,2.85421426917601
1.83113788378838,4.08528342014613,-3.49339661147691,2.85381325443861
1.83155433543354,4.0838294779904,-3.49283289611258,2.85341861245366
1.83197078707871,4.08237577341422,-3.4922693437705,2.8530303437116
1.83238723872387,4.08092230632091,-3.49170595179645,2.85264844848604
1.83280369036904,4.07946907661478,-3.49114271753614,2.85227292683415
1.8332201420142,4.07801608420113,-3.49057963833532,2.85190377859714
1.83363659365937,4.07656332898631,-3.49001671153986,2.8515410034007
1.83405304530453,4.07511081087761,-3.48945393449578,2.85118460065537
1.8344694969497,4.07365852978338,-3.48889130454944,2.85083456955707
1.83488594859486,4.07220648561296,-3.48832881904756,2.8504909090875
1.83530240024002,4.07075467827668,-3.48776647533732,2.85015361801464
1.83571885188519,4.0693031076859,-3.48720427076649,2.84982269489317
1.83613530353035,4.06785177375298,-3.48664220268344,2.84949813806496
1.83655175517552,4.06640067639131,-3.48608026843732,2.84917994565957
1.83696820682068,4.06494981551527,-3.48551846537806,2.84886811559469
1.83738465846585,4.06349919104025,-3.48495679085654,2.84856264557664
1.83780111011101,4.06204880288267,-3.48439524222462,2.84826353310087
1.83821756175618,4.06059865095996,-3.48383381683524,2.84797077545246
1.83863401340134,4.05914873519055,-3.48327251204253,2.8476843697066
1.8390504650465,4.05769905549392,-3.48271132520188,2.84740431272912
1.83946691669167,4.05624961179051,-3.48215025367002,2.84713060117698
1.83988336833683,4.05480040400183,-3.48158929480511,2.84686323149884
1.840299819982,4.05335143205038,-3.48102844596685,2.84660219993549
1.84071627162716,4.05190269585968,-3.48046770451655,2.84634750252049
1.84113272327233,4.05045419535428,-3.47990706781718,2.84609913508062
1.84154917491749,4.04900593045974,-3.47934653323355,2.84585709323644
1.84196562656266,4.04755790110263,-3.47878609813227,2.84562137240286
1.84238207820782,4.04611010721056,-3.47822575988196,2.84539196778968
1.84279852985299,4.04466254871214,-3.47766551585324,2.84516887440211
1.84321498149815,4.04321522553701,-3.47710536341887,2.84495208704138
1.84363143314331,4.04176813761582,-3.47654529995381,2.84474160030527
1.84404788478848,4.04032128488026,-3.47598532283531,2.84453740858869
1.84446433643364,4.03887466726303,-3.47542542944301,2.84433950608428
1.84488078807881,4.03742828469785,-3.474865617159,2.84414788678294
1.84529723972397,4.03598213711947,-3.47430588336791,2.84396254447446
1.84571369136914,4.03453622446363,-3.47374622545701,2.84378347274808
1.8461301430143,4.03309054666714,-3.47318664081627,2.84361066499311
1.84654659465947,4.03164510366779,-3.47262712683846,2.84344411439951
1.84696304630463,4.03019989540442,-3.47206768091924,2.84328381395852
1.8473794979498,4.02875492181688,-3.4715083004572,2.84312975646322
1.84779594959496,4.02731018284602,-3.470948982854,2.84298193450922
1.84821240124012,4.02586567843376,-3.47038972551442,2.84284034049521
1.84862885288529,4.024421408523,-3.46983052584643,2.84270496662362
1.84904530453045,4.02297737305767,-3.4692713812613,2.84257580490124
1.84946175617562,4.02153357198274,-3.46871228917367,2.84245284713986
1.84987820782078,4.02009000524418,-3.46815324700163,2.8423360849569
1.85029465946595,4.01864667278899,-3.46759425216681,2.84222550977607
1.85071111111111,4.01720357456518,-3.46703530209442,2.84212111282799
1.85112756275628,4.01576071052179,-3.46647639421341,2.84202288515088
1.85154401440144,4.0143180806089,-3.46591752595645,2.84193081759117
1.8519604660466,4.01287568477756,-3.46535869476011,2.84184490080421
1.85237691769177,4.01143352297987,-3.46479989806486,2.84176512525492
1.85279336933693,4.00999159516896,-3.4642411333152,2.84169148121844
1.8532098209821,4.00854990129895,-3.46368239795969,2.84162395878083
1.85362627262726,4.00710844132501,-3.46312368945109,2.84156254783976
1.85404272427243,4.00566721520328,-3.46256500524639,2.84150723810516
1.85445917591759,4.00422622289096,-3.4620063428069,2.84145801909994
1.85487562756276,4.00278546434626,-3.46144769959837,2.84141488016067
1.85529207920792,4.00134493952838,-3.46088907309096,2.84137781043827
1.85570853085309,3.99990464839756,-3.46033046075945,2.84134679889874
1.85612498249825,3.99846459091504,-3.45977186008322,2.84132183432385
1.85654143414341,3.99702476704309,-3.45921326854638,2.84130290531184
1.85695788578858,3.99558517674498,-3.4586546836378,2.84129000027817
1.85737433743374,3.99414581998498,-3.45809610285124,2.84128310745619
1.85779078907891,3.99270669672839,-3.45753752368538,2.8412822148979
1.85820724072407,3.99126780694153,-3.45697894364393,2.8412873104747
1.85862369236924,3.98982915059171,-3.45642036023566,2.84129838187807
1.8590401440144,3.98839072764725,-3.45586177097454,2.84131541662031
1.85945659565957,3.98695253807747,-3.45530317337975,2.84133840203536
1.85987304730473,3.98551458185273,-3.45474456497578,2.84136732527943
1.8602894989499,3.98407685894437,-3.45418594329254,2.84140217333184
1.86070595059506,3.98263936932473,-3.45362730586536,2.84144293299573
1.86112240224022,3.98120211296717,-3.45306865023512,2.84148959089883
1.86153885388539,3.97976508984604,-3.45250997394831,2.84154213349422
1.86195530553055,3.97832829993671,-3.45195127455708,2.84160054706109
1.86237175717572,3.97689174321554,-3.45139254961935,2.84166481770553
1.86278820882088,3.97545541965987,-3.45083379669885,2.84173493136126
1.86320466046605,3.97401932924807,-3.45027501336522,2.84181087379046
1.86362111211121,3.97258347195949,-3.44971619719403,2.84189263058453
1.86403756375638,3.97114784777448,-3.44915734576692,2.84198018716484
1.86445401540154,3.96971245667439,-3.44859845667162,2.84207352878359
1.8648704670467,3.96827729864155,-3.44803952750205,2.84217264052453
1.86528691869187,3.96684237365928,-3.44748055585835,2.84227750730381
1.86570337033703,3.96540768171193,-3.44692153934702,2.84238811387076
1.8661198219822,3.96397322278479,-3.44636247558091,2.84250444480868
1.86653627362736,3.96253899686416,-3.44580336217933,2.84262648453568
1.86695272527253,3.96110500393731,-3.44524419676811,2.84275421730545
1.86736917691769,3.95967124399253,-3.44468497697971,2.84288762720813
1.86778562856286,3.95823771701907,-3.44412570045319,2.84302669817106
1.86820208020802,3.95680442300714,-3.44356636483438,2.84317141395967
1.86861853185319,3.95537136194799,-3.44300696777589,2.84332175817825
1.86903498349835,3.95393853383379,-3.4424475069372,2.84347771427083
1.86945143514351,3.95250593865772,-3.4418879799847,2.84363926552196
1.86986788678868,3.95107357641392,-3.44132838459178,2.84380639505759
1.87028433843384,3.9496414470975,-3.44076871843891,2.84397908584587
1.87070079007901,3.94820955070458,-3.44020897921367,2.84415732069806
1.87111724172417,3.94677788723221,-3.43964916461083,2.84434108226927
1.87153369336934,3.94534645667842,-3.43908927233241,2.84453035305943
1.8719501450145,3.9439152590422,-3.43852930008776,2.84472511541404
1.87236659665967,3.94248429432353,-3.43796924559362,2.84492535152509
1.87278304830483,3.94105356252332,-3.43740910657416,2.8451310434319
1.87319949995,3.93962306364348,-3.43684888076108,2.84534217302198
1.87361595159516,3.93819279768683,-3.43628856589363,2.8455587220319
1.87403240324032,3.93676276465721,-3.43572815971873,2.84578067204814
1.87444885488549,3.93533296455935,-3.43516765999097,2.84600800450802
1.87486530653065,3.93390339739899,-3.43460706447272,2.8462407007005
1.87528175817582,3.93247406318278,-3.43404637093417,2.8464787417671
1.87569820982098,3.93104496191835,-3.43348557715339,2.84672210870278
1.87611466146615,3.92961609361425,-3.43292468091638,2.84697078235683
1.87653111311131,3.92818745828001,-3.43236368001718,2.84722474343373
1.87694756475648,3.92675905592607,-3.43180257225787,2.84748397249407
1.87736401640164,3.92533088656384,-3.43124135544866,2.84774844995542
1.8777804680468,3.92390295020564,-3.43068002740796,2.84801815609324
1.87819691969197,3.92247524686474,-3.43011858596238,2.84829307104179
1.87861337133713,3.92104777655536,-3.4295570289469,2.848573174795
1.8790298229823,3.91962053929264,-3.4289953542048,2.84885844720741
1.87944627462746,3.91819353509265,-3.42843355958781,2.84914886799505
1.87986272627263,3.91676676397238,-3.42787164295613,2.84944441673636
1.88027917791779,3.91534022594975,-3.42730960217849,2.84974507287312
1.88069562956296,3.91391392104363,-3.42674743513221,2.85005081571132
1.88111208120812,3.91248784927377,-3.42618513970326,2.85036162442215
1.88152853285329,3.91106201066087,-3.4256227137863,2.85067747804284
1.88194498449845,3.90963640522653,-3.42506015528476,2.85099835547765
1.88236143614361,3.90821103299327,-3.4244974621109,2.85132423549875
1.88277788778878,3.90678589398452,-3.4239346321858,2.85165509674719
1.88319433943394,3.90536098822462,-3.4233716634395,2.85199091773378
1.88361079107911,3.90393631573882,-3.42280855381102,2.85233167684008
1.88402724272427,3.90251187655326,-3.42224530124837,2.8526773523193
1.88444369436944,3.901087670695,-3.42168190370869,2.85302792229724
1.8848601460146,3.89966369819199,-3.42111835915823,2.85338336477325
1.88527659765977,3.89823995907307,-3.42055466557242,2.85374365762115
1.88569304930493,3.89681645336799,-3.41999082093595,2.8541087785902
1.8861095009501,3.89539318110738,-3.41942682324281,2.85447870530603
1.88652595259526,3.89397014232276,-3.4188626704963,2.85485341527159
1.88694240424042,3.89254733704654,-3.41829836070915,2.85523288586811
1.88735885588559,3.891124765312,-3.41773389190351,2.85561709435605
1.88777530753075,3.88970242715332,-3.41716926211103,2.85600601787608
1.88819175917592,3.88828032260554,-3.41660446937291,2.85639963344999
1.88860821082108,3.88685845170458,-3.41603951173994,2.85679791798168
1.88902466246625,3.88543681448723,-3.41547438727256,2.85720084825816
1.88944111411141,3.88401541099117,-3.41490909404089,2.85760840095042
1.88985756575658,3.88259424125491,-3.4143436301248,2.85802055261449
1.89027401740174,3.88117330531787,-3.41377799361395,2.85843727969238
1.89069046904691,3.87975260322026,-3.4132121826078,2.85885855851301
1.89110692069207,3.87833213500323,-3.41264619521574,2.85928436529324
1.89152337233723,3.87691190070873,-3.41208002955706,2.85971467613883
1.8919398239824,3.87549190037957,-3.41151368376102,2.86014946704538
1.89235627562756,3.87407213405943,-3.41094715596693,2.86058871389937
1.89277272727273,3.87265260179282,-3.41038044432413,2.86103239247907
1.89318917891789,3.87123330362507,-3.40981354699207,2.86148047845559
1.89360563056306,3.8698142396024,-3.40924646214039,2.86193294739383
1.89402208220822,3.86839540977183,-3.40867918794889,2.86238977475345
1.89443853385339,3.86697681418123,-3.40811172260763,2.86285093588988
1.89485498549855,3.86555845287928,-3.40754406431696,2.86331640605531
1.89527143714371,3.86414032591551,-3.40697621128753,2.86378616039968
1.89568788878888,3.86272243334026,-3.40640816174039,2.86426017397167
1.89610434043404,3.86130477520471,-3.405839913907,2.86473842171966
1.89652079207921,3.85988735156083,-3.40527146602925,2.86522087849277
1.89693724372437,3.85847016246142,-3.40470281635954,2.86570751904187
1.89735369536954,3.85705320796008,-3.4041339631608,2.8661983180205
1.8977701470147,3.85563648811125,-3.40356490470656,2.86669324998595
1.89818659865987,3.85422000297013,-3.40299563928092,2.86719228940022
1.89860305030503,3.85280375259276,-3.40242616517868,2.86769541063104
1.8990195019502,3.85138773703594,-3.4018564807053,2.86820258795284
1.89943595359536,3.84997195635731,-3.401286584177,2.8687137955478
1.89985240524052,3.84855641061526,-3.40071647392075,2.86922900750684
1.90026885688569,3.84714109986898,-3.40014614827434,2.86974819783059
1.90068530853085,3.84572602417847,-3.39957560558639,2.87027134043047
1.90110176017602,3.84431118360448,-3.39900484421644,2.87079840912963
1.90151821182118,3.84289657820854,-3.3984338625349,2.871329377664
1.90193466346635,3.84148220805299,-3.39786265892318,2.87186421968329
1.90235111511151,3.84006807320088,-3.39729123177366,2.87240290875201
1.90276756675668,3.83865417371607,-3.39671957948973,2.87294541835046
1.90318401840184,3.83724050966319,-3.39614770048589,2.8734917218758
1.903600470047,3.8358270811076,-3.39557559318768,2.87404179264299
1.90401692169217,3.83441388811544,-3.39500325603181,2.87459560388586
1.90443337333733,3.83300093075359,-3.39443068746615,2.87515312875813
1.9048498249825,3.83158820908968,-3.39385788594974,2.87571434033436
1.90526627662766,3.83017572319211,-3.39328484995287,2.87627921161109
1.90568272827283,3.82876347312998,-3.39271157795709,2.87684771550774
1.90609917991799,3.82735145897316,-3.39213806845524,2.8774198248677
1.90651563156316,3.82593968079225,-3.39156431995149,2.87799551245933
1.90693208320832,3.82452813865856,-3.39099033096135,2.87857475097699
1.90734853485349,3.82311683264418,-3.39041610001175,2.87915751304205
1.90776498649865,3.82170576282185,-3.38984162564101,2.87974377120393
1.90818143814381,3.8202949292651,-3.38926690639889,2.88033349794111
1.90859788978898,3.81888433204814,-3.38869194084665,2.88092666566218
1.90901434143414,3.81747397124589,-3.38811672755705,2.88152324670682
1.90943079307931,3.816063846934,-3.38754126511436,2.88212321334688
1.90984724472447,3.8146539591888,-3.38696555211444,2.88272653778736
1.91026369636964,3.81324430808735,-3.38638958716473,2.88333319216746
1.9106801480148,3.81183489370738,-3.38581336888428,2.88394314856161
1.91109659965997,3.81042571612733,-3.38523689590378,2.88455637898049
1.91151305130513,3.80901677542633,-3.38466016686561,2.88517285537207
1.9119295029503,3.80760807168419,-3.38408318042381,2.88579254962261
1.91234595459546,3.80619960498141,-3.38350593524419,2.88641543355771
1.91276240624062,3.80479137539916,-3.38292843000426,2.88704147894336
1.91317885788579,3.80338338301928,-3.38235066339331,2.88767065748692
1.91359530953095,3.8019756279243,-3.38177263411246,2.88830294083818
1.91401176117612,3.80056811019739,-3.38119434087459,2.88893830059042
1.91442821282128,3.79916082992242,-3.38061578240448,2.88957670828135
1.91484466446645,3.79775378718387,-3.38003695743872,2.89021813539423
1.91526111611161,3.79634698206692,-3.37945786472583,2.89086255335887
1.91567756775678,3.79494041465737,-3.37887850302623,2.89150993355264
1.91609401940194,3.79353408504168,-3.37829887111225,2.89216024730153
1.9165104710471,3.79212799330695,-3.37771896776819,2.89281346588114
1.91692692269227,3.79072213954093,-3.37713879179031,2.89346956051778
1.91734337433743,3.78931652383197,-3.37655834198689,2.89412850238943
1.9177598259826,3.7879111462691,-3.37597761717819,2.89479026262679
1.91817627762776,3.78650600694193,-3.37539661619652,2.89545481231434
1.91859272927293,3.78510110594072,-3.37481533788624,2.89612212249134
1.91900918091809,3.78369644335635,-3.37423378110377,2.89679216415286
1.91942563256326,3.78229201928029,-3.37365194471764,2.89746490825081
1.91984208420842,3.78088783380464,-3.37306982760846,2.89814032569501
1.92025853585359,3.7794838870221,-3.37248742866897,2.89881838735415
1.92067498749875,3.77808017902597,-3.37190474680407,2.89949906405686
1.92109143914391,3.77667670991015,-3.3713217809308,2.90018232659274
1.92150789078908,3.77527347976914,-3.37073852997836,2.90086814571337
1.92192434243424,3.77387048869801,-3.37015499288817,2.90155649213337
1.92234079407941,3.77246773679244,-3.36957116861382,2.90224733653137
1.92275724572457,3.77106522414867,-3.36898705612115,2.9029406495511
1.92317369736974,3.76966295086352,-3.36840265438821,2.90363640180237
1.9235901490149,3.76826091703439,-3.3678179624053,2.90433456386212
1.92400660066007,3.76685912275924,-3.36723297917499,2.90503510627543
1.92442305230523,3.7654575681366,-3.36664770371212,2.90573799955657
1.9248395039504,3.76405625326556,-3.3660621350438,2.90644321418998
1.92525595559556,3.76265517824576,-3.36547627220945,2.90715072063134
1.92567240724072,3.76125434317739,-3.36489011426081,2.90786048930857
1.92608885888589,3.7598537481612,-3.36430366026193,2.90857249062284
1.92650531053105,3.75845339329845,-3.36371690928918,2.90928669494963
1.92692176217622,3.75705327869098,-3.3631298604313,2.91000307263971
1.92733821382138,3.75565340444113,-3.36254251278936,2.91072159402016
1.92775466546655,3.75425377065179,-3.3619548654768,2.91144222939544
1.92817111711171,3.75285437742636,-3.36136691761943,2.91216494904834
1.92858756875688,3.75145522486877,-3.36077866835544,2.91288972324105
1.92900402040204,3.75005631308347,-3.36019011683541,2.91361652221614
1.9294204720472,3.7486576421754,-3.35960126222231,2.91434531619761
1.92983692369237,3.74725921225003,-3.35901210369153,2.91507607539186
1.93025337533753,3.74586102341333,-3.35842264043086,2.91580876998876
1.9306698269827,3.74446307577176,-3.3578328716405,2.91654337016261
1.93108627862786,3.74306536943228,-3.35724279653308,2.91727984607316
1.93150273027303,3.74166790450233,-3.35665241433368,2.91801816786666
1.93191918191819,3.74027068108985,-3.35606172427978,2.91875830567682
1.93233563356336,3.73887369930324,-3.35547072562132,2.91950022962586
1.93275208520852,3.73747695925141,-3.35487941762069,2.92024390982548
1.93316853685369,3.73608046104371,-3.35428779955272,2.92098931637788
1.93358498849885,3.73468420478997,-3.35369587070469,2.92173641937678
1.93400144014401,3.73328819060048,-3.35310363037635,2.92248518890839
1.93441789178918,3.73189241858599,-3.35251107787989,2.92323559505245
1.93483434343434,3.7304968888577,-3.35191821253997,2.9239876078832
1.93525079507951,3.72910160152728,-3.35132503369373,2.92474119747039
1.93566724672467,3.72770655670681,-3.35073154069074,2.92549633388028
1.93608369836984,3.72631175450883,-3.35013773289306,2.92625298717664
1.936500150015,3.72491719504633,-3.34954360967523,2.92701112742174
1.93691660166017,3.72352287843269,-3.34894917042423,2.92777072467732
1.93733305330533,3.72212880478176,-3.34835441453952,2.92853174900564
1.9377495049505,3.7207349742078,-3.34775934143303,2.9292941704704
1.93816595659566,3.71934138682547,-3.34716395052915,2.93005795913781
1.93858240824082,3.71794804274986,-3.34656824126474,2.93082308507748
1.93899885988599,3.71655494209646,-3.34597221308912,2.93158951836349
1.93941531153115,3.71516208498117,-3.34537586546407,2.93235722907534
1.93983176317632,3.71376947152029,-3.34477919786385,2.93312618729892
1.94024821482148,3.71237710183052,-3.34418220977514,2.93389636312753
1.94066466646665,3.71098497602893,-3.34358490069711,2.9346677266628
1.94108111811181,3.70959309423298,-3.34298727014134,2.93544024801573
1.94149756975698,3.70820145656054,-3.3423893176319,2.93621389730763
1.94191402140214,3.70681006312983,-3.34179104270526,2.9369886446711
1.9423304730473,3.70541891405944,-3.34119244491035,2.937764460251
1.94274692469247,3.70402800946834,-3.34059352380853,2.93854131420543
1.94316337633763,3.70263734947586,-3.33999427897357,2.93931917670668
1.9435798279828,3.70124693420168,-3.33939470999166,2.94009801794224
1.94399627962796,3.69985676376585,-3.33879481646143,2.94087780811569
1.94441273127313,3.69846683828874,-3.33819459799388,2.94165851744775
1.94482918291829,3.6970771578911,-3.33759405421243,2.94244011617715
1.94524563456346,3.69568772269399,-3.33699318475287,2.94322257456168
1.94566208620862,3.69429853281883,-3.33639198926341,2.94400586287907
1.94607853785379,3.69290958838734,-3.33579046740458,2.94478995142798
1.94649498949895,3.69152088952159,-3.33518861884932,2.94557481052898
1.94691144114411,3.69013243634398,-3.3345864432829,2.94636041052543
1.94732789278928,3.68874422897718,-3.33398394040295,2.94714672178448
1.94774434443444,3.68735626754422,-3.33338110991943,2.94793371469801
1.94816079607961,3.68596855216842,-3.33277795155462,2.94872135968357
1.94857724772477,3.68458108297338,-3.33217446504312,2.9495096271853
1.94899369936994,3.68319386008305,-3.33157065013183,2.95029848767491
1.9494101510151,3.68180688362162,-3.33096650657995,2.95108791165259
1.94982660266027,3.6804201537136,-3.33036203415895,2.95187786964794
1.95024305430543,3.67903367048377,-3.32975723265256,2.95266833222092
1.9506595059506,3.6776474340572,-3.32915210185678,2.95345926996277
1.95107595759576,3.67626144455921,-3.32854664157985,2.95425065349696
1.95149240924092,3.67487570211543,-3.32794085164221,2.95504245348006
1.95190886088609,3.67349020685171,-3.32733473187655,2.95583464060274
1.95232531253125,3.6721049588942,-3.32672828212774,2.95662718559062
1.95274176417642,3.67071995836928,-3.32612150225283,2.95742005920523
1.95315821582158,3.66933520540359,-3.32551439212105,2.95821323224492
1.95357466746675,3.66795070012402,-3.32490695161378,2.95900667554575
1.95399111911191,3.66656644265769,-3.32429918062453,2.95980035998243
1.95440757075708,3.66518243313197,-3.32369107905893,2.96059425646923
1.95482402240224,3.66379867167446,-3.32308264683474,2.96138833596084
1.9552404740474,3.66241515841297,-3.32247388388177,2.96218256945333
1.95565692569257,3.66103189347556,-3.32186479014192,2.962976927985
1.95607337733773,3.6596488769905,-3.32125536556915,2.96377138263733
1.9564898289829,3.65826610908626,-3.32064561012945,2.96456590453583
1.95690628062806,3.65688358989152,-3.32003552380079,2.96536046485095
1.95732273227323,3.65550131953519,-3.3194251065732,2.96615503479896
1.95773918391839,3.65411929814636,-3.31881435844863,2.96694958564288
1.95815563556356,3.6527375258543,-3.31820327944103,2.96774408869329
1.95857208720872,3.65135600278851,-3.31759186957625,2.96853851530926
1.95898853885389,3.64997472907863,-3.3169801288921,2.96933283689922
1.95940499049905,3.64859370485452,-3.31636805743824,2.97012702492185
1.95982144214421,3.6472129302462,-3.31575565527624,2.97092105088692
1.96023789378938,3.64583240538385,-3.31514292247951,2.97171488635616
1.96065434543454,3.64445213039784,-3.3145298591333,2.97250850294418
1.96107079707971,3.64307210541869,-3.31391646533466,2.97330187231926
1.96148724872487,3.64169233057706,-3.31330274119242,2.97409496620428
1.96190370037004,3.6403128060038,-3.31268868682721,2.97488775637752
1.9623201520152,3.63893353182988,-3.31207430237137,2.97568021467354
1.96273660366037,3.63755450818644,-3.31145958796896,2.97647231298405
1.96315305530553,3.63617573520471,-3.31084454377574,2.97726402325872
1.9635695069507,3.63479721301612,-3.31022916995914,2.97805531750607
1.96398595859586,3.63341894175217,-3.30961346669823,2.97884616779427
1.96440241024102,3.63204092154452,-3.30899743418371,2.97963654625198
1.96481886188619,3.63066315252494,-3.30838107261787,2.98042642506925
1.96523531353135,3.62928563482532,-3.30776438221456,2.98121577649826
1.96565176517652,3.62790836857766,-3.30714736319918,2.98200457285424
1.96606821682168,3.62653135391405,-3.30653001580864,2.98279278651622
1.96648466846685,3.62515459096671,-3.30591234029135,2.9835803899279
1.96690112011201,3.62377807986794,-3.30529433690718,2.98436735559846
1.96731757175718,3.62240182075013,-3.30467600592742,2.98515365610337
1.96773402340234,3.62102581374577,-3.30405734763478,2.98593926408521
1.9681504750475,3.61965005898742,-3.30343836232336,2.98672415225447
1.96856692669267,3.61827455660773,-3.30281905029858,2.98750829339039
1.96898337833783,3.61689930673942,-3.30219941187722,2.98829166034171
1.969399829983,3.61552430951528,-3.30157944738731,2.98907422602752
1.96981628162816,3.61414956506816,-3.30095915716817,2.98985596343801
1.97023273327333,3.61277507353098,-3.30033854157037,2.99063684563533
1.97064918491849,3.6114008350367,-3.29971760095563,2.99141684575431
1.97106563656366,3.61002684971835,-3.29909633569689,2.99219593700328
1.97148208820882,3.608653117709,-3.29847474617822,2.99297409266485
1.97189853985399,3.60727963914175,-3.29785283279479,2.9937512860967
1.97231499149915,3.60590641414975,-3.29723059595286,2.99452749073234
1.97273144314431,3.60453344286619,-3.29660803606973,2.99530268008188
1.97314789478948,3.60316072542426,-3.29598515357373,2.99607682773282
1.97356434643464,3.60178826195721,-3.29536194890415,2.99684990735078
1.97398079807981,3.60041605259827,-3.29473842251125,2.99762189268032
1.97439724972497,3.59904409748073,-3.2941145748562,2.99839275754563
1.97481370137014,3.59767239673785,-3.29349040641106,2.99916247585132
1.9752301530153,3.59630095050293,-3.29286591765874,2.9999310215832
1.97564660466047,3.59492975890922,-3.29224110909294,3.00069836880895
1.97606305630563,3.59355882209004,-3.2916159812182,3.00146449167894
1.9764795079508,3.59218814017862,-3.29099053454974,3.00222936442693
1.97689595959596,3.59081771330826,-3.29036476961355,3.00299296137082
1.97731241124112,3.58944754161217,-3.28973868694627,3.00375525691336
1.97772886288629,3.58807762522359,-3.28911228709517,3.00451622554291
1.97814531453145,3.5867079642757,-3.28848557061815,3.00527584183417
1.97856176617662,3.58533855890168,-3.28785853808368,3.00603408044884
1.97897821782178,3.58396940923465,-3.28723119007076,3.00679091613641
1.97939466946695,3.58260051540771,-3.28660352716887,3.00754632373483
1.97981112111211,3.58123187755389,-3.28597554997796,3.00830027817125
1.98022757275728,3.57986349580621,-3.28534725910842,3.00905275446268
1.98064402440244,3.5784953702976,-3.28471865518102,3.00980372771674
1.9810604760476,3.57712750116096,-3.28408973882685,3.01055317313234
1.98147692769277,3.57575988852912,-3.28346051068734,3.01130106600037
1.98189337933793,3.57439253253482,-3.28283097141417,3.01204738170438
1.9823098309831,3.57302543331079,-3.28220112166928,3.01279209572129
1.98272628262826,3.57165859098961,-3.28157096212477,3.01353518362207
1.98314273427343,3.57029200570384,-3.28094049346291,3.01427662107239
1.98355918591859,3.56892567758594,-3.2803097163761,3.01501638383332
1.98397563756376,3.56755960676826,-3.27967863156677,3.015754447762
1.98439208920892,3.56619379338308,-3.27904723974743,3.01649078881231
1.98480854085409,3.56482823756259,-3.27841554164057,3.01722538303548
1.98522499249925,3.56346293943887,-3.27778353797862,3.01795820658084
1.98564144414441,3.56209789914388,-3.27715122950393,3.0186892356964
1.98605789578958,3.5607331168095,-3.27651861696872,3.01941844672953
1.98647434743474,3.55936859256746,-3.27588570113505,3.02014581612759
1.98689079907991,3.55800432654942,-3.27525248277475,3.02087132043861
1.98730725072507,3.55664031888687,-3.27461896266941,3.02159493631186
1.98772370237024,3.5552765697112,-3.27398514161031,3.02231664049856
1.9881401540154,3.55391307915368,-3.27335102039841,3.02303640985244
1.98855660566057,3.5525498473454,-3.27271659984427,3.02375422133043
1.98897305730573,3.55118687441735,-3.27208188076802,3.02447005199323
1.9893895089509,3.54982416050039,-3.27144686399936,3.02518387900595
1.98980596059606,3.54846170572517,-3.27081155037742,3.0258956796387
1.99022241224122,3.54709951022226,-3.27017594075082,3.02660543126726
1.99063886388639,3.54573757412202,-3.26954003597756,3.02731311137359
1.99105531553155,3.54437589755468,-3.268903836925,3.02801869754651
1.99147176717672,3.54301448065029,-3.26826734446981,3.02872216748227
1.99188821882188,3.54165332353874,-3.26763055949792,3.0294234989851
1.99230467046705,3.54029242634975,-3.2669934829045,3.03012266996789
1.99272112211221,3.53893178921285,-3.26635611559387,3.03081965845267
1.99313757375738,3.5375714122574,-3.26571845847949,3.03151444257124
1.99355402540254,3.53621129561258,-3.26508051248392,3.03220700056576
1.9939704770477,3.53485143940735,-3.26444227853874,3.03289731078929
1.99438692869287,3.53349184377053,-3.26380375758451,3.03358535170636
1.99480338033803,3.53213250883069,-3.26316495057077,3.03427110189353
1.9952198319832,3.53077343471623,-3.26252585845595,3.03495454003995
1.99563628362836,3.52941462155533,-3.26188648220729,3.03563564494793
1.99605273527353,3.52805606947596,-3.26124682280087,3.03631439553344
1.99646918691869,3.5266977786059,-3.26060688122155,3.03699077082673
1.99688563856386,3.52533974907268,-3.25996665846285,3.03766474997277
1.99730209020902,3.52398198100363,-3.25932615552697,3.03833631223187
1.99771854185419,3.52262447452584,-3.25868537342473,3.03900543698017
1.99813499349935,3.52126722976618,-3.2580443131755,3.03967210371017
1.99855144514451,3.51991024685128,-3.25740297580719,3.04033629203125
1.99896789678968,3.51855352590755,-3.25676136235617,3.04099798167021
1.99938434843484,3.51719706706113,-3.2561194738672,3.04165715247172
1.99980080008001,3.51584087043794,-3.25547731139344,3.0423137843989
2.00021725172517,3.51448493616363,-3.25483487599635,3.0429678575338
2.00063370337034,3.51312926436361,-3.25419216874569,3.04361935207786
2.0010501550155,3.51177385516304,-3.25354919071941,3.04426824835246
2.00146660666067,3.5104187086868,-3.25290594300363,3.04491452679937
2.00188305830583,3.50906382505952,-3.25226242669262,3.04555816798126
2.002299509951,3.50770920440555,-3.25161864288868,3.04619915258215
2.00271596159616,3.50635484684897,-3.25097459270217,3.04683746140792
2.00313241324132,3.5050007525136,-3.25033027725137,3.04747307538676
2.00354886488649,3.50364692152295,-3.24968569766253,3.04810597556964
2.00396531653165,3.50229335400028,-3.24904085506972,3.04873614313077
2.00438176817682,3.50094005006854,-3.24839575061485,3.04936355936808
2.00479821982198,3.49958700985038,-3.24775038544759,3.04998820570362
2.00521467146715,3.49823423346819,-3.2471047607253,3.05061006368408
2.00563112311231,3.49688172104403,-3.24645887761304,3.05122911498115
2.00604757475748,3.49552947269966,-3.24581273728344,3.05184534139205
2.00646402640264,3.49417748855655,-3.2451663409167,3.05245872483987
2.00688047804781,3.49282576873586,-3.24451968970051,3.05306924737409
2.00729692969297,3.49147431335841,-3.24387278483003,3.05367689117092
2.00771338133813,3.49012312254473,-3.2432256275078,3.0542816385338
2.0081298329833,3.48877219641501,-3.2425782189437,3.05488347189375
2.00854628462846,3.48742153508914,-3.24193056035492,3.05548237380981
2.00896273627363,3.48607113868665,-3.24128265296586,3.05607832696945
2.00937918791879,3.48472100732676,-3.24063449800813,3.05667131418895
2.00979563956396,3.48337114112836,-3.23998609672045,3.05726131841384
2.01021209120912,3.48202154020998,-3.23933745034862,3.05784832271922
2.01062854285429,3.48067220468982,-3.23868856014547,3.05843231031022
2.01104499449945,3.47932313468573,-3.23803942737079,3.05901326452235
2.01146144614461,3.47797433031521,-3.23739005329127,3.05959116882185
2.01187789778978,3.47662579169543,-3.23674043918048,3.06016600680613
2.01229434943494,3.47527751894316,-3.23609058631879,3.06073776220407
2.01271080108011,3.47392951217485,-3.2354404959933,3.06130641887641
2.01312725272527,3.47258177150655,-3.23479016949784,3.06187196081615
2.01354370437044,3.47123429705398,-3.23413960813282,3.06243437214883
2.0139601560156,3.46988708893247,-3.2334888132053,3.06299363713292
2.01437660766077,3.46854014725698,-3.23283778602883,3.06354974016015
2.01479305930593,3.46719347214209,-3.23218652792343,3.06410266575588
2.0152095109511,3.46584706370201,-3.23153504021555,3.06465239857938
2.01562596259626,3.46450092205054,-3.23088332423799,3.06519892342423
2.01604241424142,3.46315504730113,-3.23023138132988,3.06574222521858
2.01645886588659,3.46180943956682,-3.22957921283656,3.06628228902549
2.01687531753175,3.46046409896025,-3.22892682010959,3.06681910004327
2.01729176917692,3.45911902559367,-3.22827420450665,3.06735264360577
2.01770822082208,3.45777421957894,-3.22762136739152,3.06788290518268
2.01812467246725,3.4564296810275,-3.22696831013399,3.06840987037984
2.01854112411241,3.45508541005039,-3.2263150341098,3.06893352493954
2.01895757575758,3.45374140675825,-3.22566154070063,3.06945385474081
2.01937402740274,3.4523976712613,-3.225007831294,3.06997084579968
2.0197904790479,3.45105420366932,-3.22435390728321,3.07048448426951
2.02020693069307,3.44971100409172,-3.22369977006733,3.07099475644122
2.02062338233823,3.44836807263744,-3.22304542105106,3.0715016487436
2.0210398339834,3.44702540941502,-3.22239086164478,3.07200514774355
2.02145628562856,3.44568301453257,-3.2217360932644,3.07250524014635
2.02187273727373,3.44434088809777,-3.22108111733136,3.07300191279593
2.02228918891889,3.44299903021785,-3.22042593527251,3.07349515267509
2.02270564056406,3.44165744099961,-3.21977054852015,3.07398494690579
2.02312209220922,3.44031612054941,-3.21911495851186,3.07447128274936
2.02353854385439,3.43897506897318,-3.21845916669052,3.07495414760676
2.02395499549955,3.43763428637639,-3.21780317450425,3.07543352901878
2.02437144714471,3.43629377286404,-3.21714698340628,3.07590941466633
2.02478789878988,3.43495352854071,-3.21649059485499,3.07638179237057
2.02520435043504,3.43361355351052,-3.21583401031376,3.07685065009323
2.02562080208021,3.43227384787711,-3.21517723125099,3.07731597593675
2.02603725372537,3.43093441174367,-3.21452025913998,3.07777775814452
2.02645370537054,3.42959524521294,-3.21386309545891,3.07823598510109
2.0268701570157,3.42825634838717,-3.21320574169076,3.07869064533235
2.02728660866087,3.42691772136816,-3.21254819932327,3.07914172750571
2.02770306030603,3.42557936425722,-3.21189046984886,3.07958922043033
2.0281195119512,3.42424127715519,-3.21123255476459,3.0800331130573
2.02853596359636,3.42290346016244,-3.21057445557208,3.08047339447977
2.02895241524152,3.42156591337884,-3.20991617377746,3.08091005393318
2.02936886688669,3.4202286369038,-3.20925771089134,3.08134308079542
2.02978531853185,3.41889163083622,-3.20859906842869,3.08177246458694
2.03020177017702,3.41755489527453,-3.20794024790884,3.08219819497099
2.03061822182218,3.41621843031665,-3.20728125085538,3.08262026175374
2.03103467346735,3.41488223606003,-3.20662207879612,3.0830386548844
2.03145112511251,3.41354631260159,-3.20596273326303,3.08345336445541
2.03186757675768,3.41221066003778,-3.20530321579218,3.08386438070258
2.03228402840284,3.41087527846452,-3.20464352792365,3.08427169400518
2.03270048004801,3.40954016797726,-3.20398367120152,3.08467529488611
2.03311693169317,3.40820532867091,-3.2033236471738,3.08507517401203
2.03353338333833,3.40687076063988,-3.20266345739232,3.08547132219346
2.0339498349835,3.40553646397807,-3.20200310341274,3.08586373038489
2.03436628662866,3.40420243877887,-3.20134258679443,3.08625238968491
2.03478273827383,3.40286868513514,-3.20068190910046,3.08663729133634
2.03519918991899,3.40153520313921,-3.20002107189751,3.08701842672626
2.03561564156416,3.40020199288292,-3.1993600767558,3.08739578738617
2.03603209320932,3.39886905445757,-3.19869892524908,3.08776936499206
2.03644854485449,3.39753638795392,-3.1980376189545,3.0881391513645
2.03686499649965,3.39620399346221,-3.19737615945261,3.08850513846872
2.03728144814481,3.39487187107216,-3.19671454832728,3.08886731841468
2.03769789978998,3.39354002087292,-3.1960527871656,3.08922568345716
2.03811435143514,3.39220844295315,-3.19539087755791,3.08958022599582
2.03853080308031,3.39087713740092,-3.19472882109763,3.08993093857524
2.03894725472547,3.38954610430381,-3.1940666193813,3.09027781388503
2.03936370637064,3.38821534374881,-3.19340427400844,3.09062084475981
2.0397801580158,3.38688485582241,-3.19274178658155,3.09096002417936
2.04019660966097,3.3855546406105,-3.19207915870599,3.09129534526854
2.04061306130613,3.38422469819846,-3.19141639199,3.09162680129743
2.0410295129513,3.38289502867111,-3.19075348804456,3.09195438568132
2.04144596459646,3.38156563211269,-3.19009044848335,3.09227809198075
2.04186241624162,3.38023650860692,-3.18942727492275,3.09259791390151
2.04227886788679,3.37890765823693,-3.18876396898167,3.0929138452947
2.04269531953195,3.37757908108531,-3.18810053228161,3.09322588015672
2.04311177117712,3.37625077723407,-3.1874369664465,3.09353401262927
2.04352822282228,3.37492274676467,-3.18677327310268,3.09383823699939
2.04394467446745,3.373594989758,-3.18610945387887,3.09413854769943
2.04436112611261,3.37226750629437,-3.18544551040605,3.09443493930704
2.04477757775778,3.37094029645353,-3.18478144431743,3.09472740654521
2.04519402940294,3.36961336031465,-3.1841172572484,3.09501594428219
2.04561048104811,3.36828669795631,-3.18345295083645,3.09530054753152
2.04602693269327,3.36696030945656,-3.18278852672112,3.09558121145199
2.04644338433843,3.36563419489282,-3.18212398654393,3.0958579313476
2.0468598359836,3.36430835434196,-3.18145933194832,3.09613070266756
2.04727628762876,3.36298278788025,-3.18079456457961,3.09639952100621
2.04769273927393,3.36165749558339,-3.18012968608493,3.096664382103
2.04810919091909,3.36033247752648,-3.17946469811312,3.09692528184247
2.04852564256426,3.35900773378404,-3.17879960231474,3.09718221625413
2.04894209420942,3.35768326443,-3.17813440034195,3.09743518151248
2.04935854585459,3.35635906953769,-3.17746909384849,3.09768417393689
2.04977499749975,3.35503514917987,-3.17680368448959,3.09792918999157
2.05019144914491,3.35371150342867,-3.17613817392193,3.09817022628547
2.05060790079008,3.35238813235563,-3.17547256380356,3.09840727957224
2.05102435243524,3.35106503603174,-3.17480685579387,3.09864034675013
2.05144080408041,3.34974221452731,-3.1741410515535,3.09886942486189
2.05185725572557,3.34841966791213,-3.1734751527443,3.09909451109471
2.05227370737074,3.34709739625531,-3.17280916102923,3.09931560278011
2.0526901590159,3.34577539962543,-3.1721430780724,3.09953269739385
2.05310661066107,3.34445367809039,-3.17147690553886,3.09974579255583
2.05352306230623,3.34313223171754,-3.17081064509467,3.09995488602995
2.0539395139514,3.34181106057359,-3.17014429840678,3.10015997572405
2.05435596559656,3.34049016472465,-3.16947786714298,3.10036105968976
2.05477241724172,3.33916954423621,-3.16881135297186,3.10055813612236
2.05518886888689,3.33784919917316,-3.16814475756269,3.10075120336071
2.05560532053205,3.33652912959975,-3.16747808258544,3.10094025988707
2.05602177217722,3.33520933557964,-3.16681132971066,3.10112530432699
2.05643822382238,3.33388981717585,-3.16614450060946,3.10130633544916
2.05685467546755,3.33257057445081,-3.16547759695342,3.10148335216527
2.05727112711271,3.33125160746629,-3.16481062041455,3.10165635352986
2.05768757875788,3.32993291628347,-3.16414357266522,3.10182533874016
2.05810403040304,3.32861450096289,-3.16347645537811,3.10199030713595
2.05852048204821,3.32729636156446,-3.16280927022614,3.10215125819938
2.05893693369337,3.32597849814749,-3.16214201888241,3.10230819155481
2.05935338533853,3.32466091077064,-3.16147470302017,3.10246110696864
2.0597698369837,3.32334359949194,-3.16080732431271,3.10261000434914
2.06018628862886,3.32202656436881,-3.16013988443334,3.10275488374624
2.06060274027403,3.32070980545801,-3.15947238505533,3.10289574535139
2.06101919191919,3.31939332281571,-3.15880482785182,3.10303258949734
2.06143564356436,3.31807711649742,-3.15813721449581,3.10316541665794
2.06185209520952,3.316761186558,-3.15746954666005,3.103294227448
2.06226854685469,3.3154455330517,-3.156801826017,3.103419022623
2.06268499849985,3.31413015603213,-3.1561340542388,3.10353980307895
2.06310145014501,3.31281505555226,-3.15546623299717,3.10365656985214
2.06351790179018,3.31150023166442,-3.15479836396338,3.10376932411897
2.06393435343534,3.31018568442031,-3.15413044880818,3.10387806719568
2.06435080508051,3.30887141387097,-3.15346248920173,3.10398280053814
2.06476725672567,3.30755742006683,-3.15279448681355,3.10408352574166
2.06518370837084,3.30624370305764,-3.15212644331251,3.10418024454069
2.065600160016,3.30493026289253,-3.15145836036667,3.10427295880863
2.06601661166117,3.30361709961999,-3.15079023964333,3.10436167055759
2.06643306330633,3.30230421328784,-3.15012208280889,3.10444638193812
2.0668495149515,3.3009916039433,-3.14945389152884,3.10452709523897
2.06726596659666,3.2996792716329,-3.14878566746769,3.10460381288684
2.06768241824182,3.29836721640254,-3.14811741228891,3.10467653744611
2.06809886988699,3.29705543829747,-3.14744912765487,3.10474527161861
2.06851532153215,3.2957439373623,-3.14678081522677,3.10481001824329
2.06893177317732,3.29443271364097,-3.14611247666464,3.10487078029602
2.06934822482248,3.29312176717679,-3.1454441136272,3.10492756088926
2.06976467646765,3.29181109801242,-3.14477572777187,3.10498036327181
2.07018112811281,3.29050070618985,-3.14410732075469,3.10502919082852
2.07059757975798,3.28919059175043,-3.14343889423024,3.10507404708
2.07101403140314,3.28788075473487,-3.14277044985163,3.10511493568232
2.0714304830483,3.2865711951832,-3.1421019892704,3.10515186042673
2.07184693469347,3.28526191313482,-3.14143351413651,3.10518482523935
2.07226338633863,3.28395290862845,-3.14076502609822,3.10521383418086
2.0726798379838,3.28264418170219,-3.1400965268021,3.10523889144619
2.07309628962896,3.28133573239346,-3.13942801789293,3.10526000136425
2.07351274127413,3.28002756073903,-3.13875950101367,3.10527716839753
2.07392919291929,3.278719666775,-3.13809097780538,3.10529039714188
2.07434564456446,3.27741205053685,-3.1374224499072,3.10529969232609
2.07476209620962,3.27610471205937,-3.13675391895625,3.10530505881162
2.07517854785479,3.2747976513767,-3.13608538658761,3.10530650159225
2.07559499949995,3.27349086852233,-3.13541685443426,3.10530402579376
2.07601145114511,3.27218436352909,-3.13474832412699,3.10529763667355
2.07642790279028,3.27087813642914,-3.1340797972944,3.10528733962034
2.07684435443544,3.269572187254,-3.13341127556282,3.10527314015378
2.07726080608061,3.26826651603452,-3.13274276055623,3.10525504392413
2.07767725772577,3.26696112280089,-3.13207425389625,3.10523305671189
2.07809370937094,3.26565600758264,-3.13140575720206,3.10520718442744
2.0785101610161,3.26435117040865,-3.13073727209035,3.10517743311067
2.07892661266127,3.26304661130713,-3.13006880017528,3.10514380893065
2.07934306430643,3.26174233030563,-3.12940034306839,3.10510631818517
2.0797595159516,3.26043832743104,-3.12873190237858,3.10506496730048
2.08017596759676,3.25913460270961,-3.12806347971206,3.10501976283081
2.08059241924192,3.2578311561669,-3.12739507667228,3.10497071145805
2.08100887088709,3.25652798782782,-3.12672669485987,3.10491781999133
2.08142532253225,3.25522509771663,-3.1260583358726,3.10486109536664
2.08184177417742,3.25392248585692,-3.12539000130533,3.10480054464643
2.08225822582258,3.25262015227162,-3.12472169274996,3.10473617501925
2.08267467746775,3.25131809698299,-3.12405341179535,3.10466799379925
2.08309112911291,3.25001632001265,-3.1233851600273,3.10459600842591
2.08350758075808,3.24871482138156,-3.12271693902849,3.10452022646351
2.08392403240324,3.24741360110999,-3.12204875037842,3.10444065560078
2.0843404840484,3.24611265921758,-3.12138059565336,3.10435730365048
2.08475693569357,3.24481199572329,-3.1207124764263,3.10427017854895
2.08517338733873,3.24351161064543,-3.1200443942669,3.1041792883557
2.0855898389839,3.24221150400166,-3.11937635074144,3.10408464125303
2.08600629062906,3.24091167580897,-3.11870834741277,3.10398624554549
2.08642274227423,3.23961212608367,-3.11804038584025,3.10388410965956
2.08683919391939,3.23831285484146,-3.11737246757971,3.10377824214315
2.08725564556456,3.23701386209732,-3.11670459418338,3.10366865166516
2.08767209720972,3.23571514786562,-3.11603676719988,3.10355534701506
2.08808854885489,3.23441671216005,-3.11536898817413,3.1034383371024
2.08850500050005,3.23311855499366,-3.11470125864732,3.1033176309564
2.08892145214521,3.23182067637881,-3.11403358015685,3.1031932377255
2.08933790379038,3.23052307632723,-3.11336595423627,3.10306516667683
2.08975435543554,3.22922575484999,-3.11269838241529,3.10293342719584
2.09017080708071,3.22792871195749,-3.11203086621964,3.10279802878575
2.09058725872587,3.22663194765949,-3.11136340717109,3.10265898106716
2.09100371037104,3.22533546196508,-3.1106960067874,3.10251629377751
2.0914201620162,3.22403925488269,-3.1100286665822,3.10236997677064
2.09183661366137,3.22274332642013,-3.10936138806503,3.1022200400163
2.09225306530653,3.22144767658451,-3.10869417274124,3.10206649359966
2.0926695169517,3.22015230538233,-3.10802702211196,3.10190934772086
2.09308596859686,3.21885721281939,-3.10735993767406,3.10174861269445
2.09350242024202,3.21756239890087,-3.10669292092006,3.10158429894899
2.09391887188719,3.21626786363131,-3.10602597333815,3.10141641702647
2.09433532353235,3.21497360701455,-3.10535909641208,3.10124497758185
2.09475177517752,3.21367962905382,-3.10469229162114,3.10106999138257
2.09516822682268,3.21238592975168,-3.10402556044014,3.10089146930801
2.09558467846785,3.21109250911007,-3.10335890433929,3.10070942234902
2.09600113011301,3.20979936713024,-3.10269232478425,3.10052386160737
2.09641758175818,3.2085065038128,-3.102025823236,3.10033479829525
2.09683403340334,3.20721391915775,-3.10135940115084,3.10014224373478
2.09725048504851,3.2059216131644,-3.10069305998032,3.09994620935743
2.09766693669367,3.20462958583144,-3.10002680117123,3.09974670670357
2.09808338833883,3.2033378371569,-3.09936062616551,3.09954374742187
2.098499839984,3.20204636713818,-3.09869453640024,3.09933734326882
2.09891629162916,3.20075517577201,-3.09802853330756,3.09912750610817
2.09933274327433,3.19946426305452,-3.09736261831468,3.09891424791042
2.09974919491949,3.19817362898115,-3.09669679284378,3.09869758075226
2.10016564656466,3.19688327354675,-3.09603105831199,3.09847751681602
2.10058209820982,3.19559319674547,-3.09536541613135,3.09825406838915
2.10099854985499,3.19430339857089,-3.09469986770877,3.09802724786366
2.10141500150015,3.1930138790159,-3.09403441444596,3.09779706773557
2.10183145314531,3.19172463807275,-3.0933690577394,3.09756354060436
2.10224790479048,3.19043567573311,-3.09270379898033,3.0973266791724
2.10266435643564,3.18914699198795,-3.09203863955466,3.09708649624442
2.10308080808081,3.18785858682765,-3.09137358084295,3.09684300472692
2.10349725972597,3.18657046024194,-3.09070862422036,3.0965962176276
2.10391371137114,3.18528261221991,-3.0900437710566,3.09634614805484
2.1043301630163,3.18399504275004,-3.08937902271594,3.09609280921707
2.10474661466147,3.18270775182016,-3.08871438055708,3.09583621442224
2.10516306630663,3.18142073941749,-3.0880498459332,3.09557637707723
2.1055795179518,3.1801340055286,-3.08738542019184,3.09531331068726
2.10599596959696,3.17884755013946,-3.08672110467492,3.09504702885534
2.10641242124212,3.1775613732354,-3.08605690071867,3.09477754528165
2.10682887288729,3.17627547480113,-3.08539280965359,3.09450487376298
2.10724532453245,3.17498985482074,-3.0847288328044,3.09422902819213
2.10766177617762,3.17370451327767,-3.08406497149005,3.09395002255732
2.10807822782278,3.17241945015479,-3.08340122702362,3.09366787094161
2.10849467946795,3.17113466543432,-3.08273760071231,3.09338258752229
2.10891113111311,3.16985015909787,-3.08207409385738,3.09309418657026
2.10932758275828,3.16856593112642,-3.08141070775417,3.09280268244949
2.10974403440344,3.16728198150036,-3.08074744369198,3.09250808961635
2.1101604860486,3.16599831019945,-3.08008430295407,3.09221042261905
2.11057693769377,3.16471491720284,-3.07942128681766,3.09190969609702
2.11099338933893,3.16343180248907,-3.07875839655381,3.09160592478026
2.1114098409841,3.16214896603609,-3.07809563342747,3.0912991234888
2.11182629262926,3.16086640782121,-3.07743299869735,3.09098930713204
2.11224274427443,3.15958412782114,-3.07677049361598,3.09067649070811
2.11265919591959,3.15830212601201,-3.07610811942959,3.09036068930332
2.11307564756476,3.15702040236932,-3.07544587737813,3.09004191809146
2.11349209920992,3.15573895686798,-3.0747837686952,3.08972019233323
2.11390855085509,3.15445778948229,-3.07412179460804,3.0893955273756
2.11432500250025,3.15317690018599,-3.07345995633748,3.08906793865115
2.11474145414541,3.15189628895215,-3.07279825509789,3.0887374416775
2.11515790579058,3.15061595575331,-3.07213669209717,3.08840405205662
2.11557435743574,3.1493359005614,-3.0714752685367,3.08806778547421
2.11599080908091,3.14805612334773,-3.07081398561133,3.08772865769909
2.11640726072607,3.14677662408305,-3.07015284450929,3.08738668458253
2.11682371237124,3.14549740273751,-3.06949184641223,3.08704188205762
2.1172401640164,3.14421845928067,-3.06883099249512,3.08669426613861
2.11765661566157,3.14293979368151,-3.06817028392626,3.0863438529203
2.11807306730673,3.14166140590841,-3.06750972186722,3.08599065857736
2.1184895189519,3.1403832959292,-3.06684930747283,3.08563469936369
2.11890597059706,3.1391054637111,-3.06618904189111,3.08527599161178
2.11932242224222,3.13782790922077,-3.06552892626329,3.08491455173202
2.11973887388739,3.13655063242427,-3.06486896172375,3.08455039621211
2.12015532553255,3.1352736332871,-3.06420914939995,3.08418354161633
2.12057177717772,3.1339969117742,-3.06354949041248,3.08381400458493
2.12098822882288,3.13272046784992,-3.06288998587497,3.08344180183346
2.12140468046805,3.13144430147803,-3.06223063689406,3.08306695015208
2.12182113211321,3.13016841262177,-3.06157144456939,3.08268946640493
2.12223758375838,3.12889280124376,-3.06091240999358,3.08230936752945
2.12265403540354,3.12761746730612,-3.06025353425214,3.0819266705357
2.12307048704871,3.12634241077034,-3.05959481842353,3.08154139250573
2.12348693869387,3.12506763159741,-3.05893626357905,3.08115355059285
2.12390339033903,3.12379312974773,-3.05827787078284,3.08076316202101
2.1243198419842,3.12251890518115,-3.05761964109187,3.08037024408408
2.12473629362936,3.12124495785695,-3.05696157555588,3.0799748141452
2.12515274527453,3.11997128773389,-3.05630367521738,3.07957688963613
2.12556919691969,3.11869789477016,-3.05564594111159,3.07917648805651
2.12598564856486,3.11742477892339,-3.05498837426644,3.07877362697321
2.12640210021002,3.11615194015069,-3.05433097570251,3.07836832401964
2.12681855185519,3.11487937840861,-3.05367374643305,3.07796059689509
2.12723500350035,3.11360709365316,-3.05301668746391,3.07755046336402
2.12765145514551,3.11233508583981,-3.05235979979353,3.07713794125535
2.12806790679068,3.1110633549235,-3.05170308441292,3.07672304846185
2.12848435843584,3.10979190085862,-3.05104654230562,3.07630580293935
2.12890081008101,3.10852072359903,-3.05039017444766,3.07588622270614
2.12931726172617,3.10724982309808,-3.04973398180759,3.0754643258422
2.12973371337134,3.10597919930854,-3.04907796534639,3.07504013048857
2.1301501650165,3.10470885218272,-3.04842212601749,3.07461365484661
2.13056661666167,3.10343878167235,-3.04776646476671,3.07418491717732
2.13098306830683,3.10216898772866,-3.04711098253227,3.07375393580065
2.131399519952,3.10089947030236,-3.04645568024474,3.0733207290948
2.13181597159716,3.09963022934364,-3.04580055882702,3.07288531549549
2.13223242324232,3.09836126480216,-3.04514561919433,3.0724477134953
2.13264887488749,3.0970925766271,-3.04449086225417,3.07200794164294
2.13306532653265,3.09582416476709,-3.04383628890631,3.07156601854255
2.13348177817782,3.09455602917027,-3.04318190004276,3.07112196285301
2.13389822982298,3.09328816978428,-3.04252769654773,3.07067579328723
2.13431468146815,3.09202058655623,-3.04187367929766,3.07022752861141
2.13473113311331,3.09075327943276,-3.04121984916113,3.06977718764439
2.13514758475848,3.08948624835999,-3.0405662069989,3.06932478925688
2.13556403640364,3.08821949328354,-3.03991275366384,3.0688703523708
2.1359804880488,3.08695301414855,-3.03925949000095,3.06841389595854
2.13639693969397,3.08568681089966,-3.03860641684729,3.06795543904225
2.13681339133913,3.08442088348101,-3.037953535032,3.06749500069314
2.1372298429843,3.08315523183626,-3.03730084537629,3.06703260003076
2.13764629462946,3.0818898559086,-3.03664834869337,3.06656825622229
2.13806274627463,3.0806247556407,-3.03599604578847,3.06610198848179
2.13847919791979,3.0793599309748,-3.0353439374588,3.06563381606954
2.13889564956496,3.07809538185261,-3.03469202449355,3.06516375829128
2.13931210121012,3.0768311082154,-3.03404030767385,3.06469183449752
2.13972855285529,3.07556711000394,-3.03338878777277,3.06421806408279
2.14014500450045,3.07430338715857,-3.0327374655553,3.06374246648494
2.14056145614561,3.07303993961912,-3.03208634177832,3.06326506118443
2.14097790779078,3.07177676732497,-3.03143541719057,3.06278586770359
2.14139435943594,3.07051387021505,-3.03078469253268,3.0623049056059
2.14181081108111,3.06925124822781,-3.03013416853711,3.06182219449527
2.14222726272627,3.06798890130125,-3.02948384592816,3.06133775401534
2.14264371437144,3.06672682937292,-3.02883372542191,3.0608516038487
2.1430601660166,3.06546503237991,-3.02818380772629,3.06036376371624
2.14347661766177,3.06420351025886,-3.02753409354094,3.05987425337635
2.14389306930693,3.06294226294597,-3.02688458355732,3.05938309262427
2.1443095209521,3.061681290377,-3.02623527845862,3.0588903012913
2.14472597259726,3.06042059248725,-3.02558617891976,3.05839589924411
2.14514242424242,3.05916016921158,-3.02493728560737,3.05789990638399
2.14555887588759,3.05790002048444,-3.02428859917981,3.05740234264615
2.14597532753275,3.05664014623983,-3.02364012028711,3.05690322799899
2.14639177917792,3.05538054641131,-3.02299184957099,3.05640258244333
2.14680823082308,3.05412122093202,-3.02234378766484,3.05590042601175
2.14722468246825,3.05286216973469,-3.02169593519367,3.0553967787678
2.14764113411341,3.05160339275159,-3.02104829277416,3.05489166080529
2.14805758575858,3.05034488991459,-3.02040086101459,3.05438509224759
2.14847403740374,3.04908666115516,-3.01975364051488,3.05387709324687
2.14889048904891,3.04782870640435,-3.01910663186655,3.05336768398337
2.14930694069407,3.04657102559275,-3.01845983565268,3.05285688466468
2.14972339233923,3.04531361865061,-3.01781325244795,3.05234471552503
2.1501398439844,3.04405648550773,-3.01716688281862,3.05183119682451
2.15055629562956,3.04279962609352,-3.01652072732248,3.05131634884838
2.15097274727473,3.04154304033698,-3.01587478650889,3.05080019190634
2.15138919891989,3.04028672816673,-3.01522906091873,3.05028274633176
2.15180565056506,3.03903068951098,-3.01458355108442,3.04976403248101
2.15222210221022,3.03777492429756,-3.01393825752989,3.04924407073268
2.15263855385539,3.0365194324539,-3.01329318077059,3.04872288148687
2.15305500550055,3.03526421390704,-3.01264832131345,3.04820048516444
2.15347145714571,3.03400926858365,-3.01200367965691,3.04767690220633
2.15388790879088,3.03275459641001,-3.01135925629089,3.04715215307277
2.15430436043604,3.03150019731203,-3.01071505169677,3.04662625824258
2.15472081208121,3.03024607121524,-3.01007106634743,3.04609923821243
2.15513726372637,3.0289922180448,-3.00942730070717,3.04557111349614
2.15555371537154,3.0277386377255,-3.00878375523178,3.04504190462389
2.1559701670167,3.02648533018175,-3.00814043036847,3.04451163214154
2.15638661866187,3.02523229533764,-3.0074973265559,3.0439803166099
2.15680307030703,3.02397953311685,-3.00685444422417,3.04344797860398
2.1572195219522,3.02272704344273,-3.00621178379481,3.04291463871223
2.15763597359736,3.02147482623827,-3.00556934568077,3.04238031753592
2.15805242524252,3.02022288142611,-3.0049271302864,3.04184503568827
2.15846887688769,3.01897120892854,-3.00428513800748,3.04130881379384
2.15888532853285,3.0177198086675,-3.00364336923122,3.04077167248774
2.15930178017802,3.01646868056461,-3.00300182433619,3.04023363241489
2.15971823182318,3.01521782454112,-3.00236050369238,3.03969471422938
2.16013468346835,3.01396724051797,-3.0017194076612,3.03915493859361
2.16055113511351,3.01271692841575,-3.00107853659542,3.0386143261777
2.16096758675868,3.01146688815472,-3.00043789083922,3.03807289765868
2.16138403840384,3.01021711965484,-2.99979747072815,3.03753067371975
2.161800490049,3.00896762283571,-2.99915727658916,3.03698767504966
2.16221694169417,3.00771839761662,-2.99851730874058,3.03644392234185
2.16263339333933,3.00646944391656,-2.99787756749213,3.03589943629384
2.1630498449845,3.00522076165419,-2.99723805314489,3.03535423760644
2.16346629662966,3.00397235074786,-2.99659876599132,3.03480834698306
2.16388274827483,3.00272421111562,-2.99595970631529,3.03426178512894
2.16429919991999,3.0014763426752,-2.99532087439201,3.03371457275053
2.16471565156516,3.00022874534403,-2.99468227048808,3.03316673055463
2.16513210321032,2.99898141903926,-2.99404389486147,3.03261827924781
2.16554855485549,2.99773436367773,-2.99340574776155,3.03206923953558
2.16596500650065,2.99648757917599,-2.99276782942905,3.03151963212174
2.16638145814581,2.99524106545028,-2.99213014009606,3.03096947770763
2.16679790979098,2.9939948224166,-2.99149267998609,3.03041879699142
2.16721436143614,2.99274884999062,-2.990855449314,3.02986761066741
2.16763081308131,2.99150314808777,-2.99021844828604,3.02931593942528
2.16804726472647,2.99025771662316,-2.98958167709986,3.02876380394942
2.16846371637164,2.98901255551166,-2.98894513594447,3.02821122491817
2.1688801680168,2.98776766466785,-2.9883088250003,3.02765822300316
2.16929661966197,2.98652304400607,-2.98767274443915,3.02710481886853
2.16971307130713,2.98527869344036,-2.98703689442422,3.0265510331703
2.1701295229523,2.98403461288452,-2.98640127511012,3.02599688655559
2.17054597459746,2.9827908022521,-2.98576588664285,3.02544239966195
2.17096242624262,2.98154726145637,-2.98513072915983,3.02488759311663
2.17137887788779,2.98030399041036,-2.98449580278988,3.02433248753591
2.17179532953295,2.97906098902687,-2.98386110765325,3.02377710352435
2.17221178117812,2.97781825721842,-2.9832266438616,3.0232214616741
2.17262823282328,2.97657579489733,-2.98259241151803,3.02266558256423
2.17304468446845,2.97533360197565,-2.98195841071705,3.02210948675997
2.17346113611361,2.9740916783652,-2.98132464154463,3.02155319481205
2.17387758775878,2.97285002397757,-2.98069110407818,3.02099672725599
2.17429403940394,2.97160863872414,-2.98005779838656,3.02044010461139
2.17471049104911,2.97036752251604,-2.97942472453009,3.01988334738125
2.17512694269427,2.96912667526418,-2.97879188256054,3.01932647605126
2.17554339433943,2.96788609687926,-2.97815927252117,3.01876951108912
2.1759598459846,2.96664578727177,-2.97752689444672,3.01821247294382
2.17637629762976,2.96540574635198,-2.9768947483634,3.01765538204497
2.17679274927493,2.96416597402995,-2.97626283428895,3.01709825880212
2.17720920092009,2.96292647021553,-2.97563115223257,3.01654112360401
2.17762565256526,2.96168723481837,-2.97499970219501,3.01598399681797
2.17804210421042,2.96044826774793,-2.97436848416854,3.01542689878914
2.17845855585559,2.95920956891347,-2.97373749813693,3.01486984983989
2.17887500750075,2.95797113822405,-2.97310674407552,3.01431287026901
2.17929145914591,2.95673297558855,-2.97247622195119,3.01375598035114
2.17970791079108,2.95549508091565,-2.9718459317224,3.01319920033603
2.18012436243624,2.95425745411388,-2.97121587333917,3.01264255044786
2.18054081408141,2.95302009509154,-2.97058604674309,3.01208605088458
2.18095726572657,2.9517830037568,-2.96995645186735,3.01152972181724
2.18137371737174,2.95054618001763,-2.96932708863677,3.01097358338928
2.1817901690169,2.94930962378184,-2.96869795696776,3.01041765571589
2.18220662066207,2.94807333495708,-2.96806905676836,3.00986195888333
2.18262307230723,2.94683731345083,-2.96744038793827,3.00930651294823
2.1830395239524,2.94560155917041,-2.96681195036883,3.00875133793698
2.18345597559756,2.94436607202299,-2.96618374394304,3.008196453845
2.18387242724272,2.94313085191557,-2.9655557685356,3.00764188063612
2.18428887888789,2.94189589875502,-2.96492802401289,3.00708763824189
2.18470533053305,2.94066121244806,-2.96430051023298,3.00653374656093
2.18512178217822,2.93942679290125,-2.9636732270457,3.00598022545826
2.18553823382338,2.93819264002105,-2.96304617429258,3.00542709476467
2.18595468546855,2.93695875371374,-2.96241935180691,3.004874374276
2.18637113711371,2.93572513388549,-2.96179275941374,3.00432208375257
2.18678758875888,2.93449178044233,-2.96116639692992,3.00377024291845
2.18720404040404,2.93325869329018,-2.96054026416405,3.00321887146086
2.18762049204921,2.93202587233483,-2.95991436091658,3.00266798902949
2.18803694369437,2.93079331748193,-2.95928868697977,3.00211761523587
2.18845339533953,2.92956102863705,-2.95866324213771,3.00156776965272
2.1888698469847,2.92832900570562,-2.95803802616637,3.0010184718133
2.18928629862986,2.92709724859297,-2.95741303883358,3.00046974121076
2.18970275027503,2.92586575720433,-2.95678827989904,2.99992159729753
2.19011920192019,2.92463453144481,-2.95616374911441,2.99937405948466
2.19053565356536,2.92340357121945,-2.95553944622323,2.99882714714119
2.19095210521052,2.92217287643316,-2.95491537096098,2.9982808795935
2.19136855685569,2.92094244699077,-2.95429152305514,2.9977352761247
2.19178500850085,2.91971228279704,-2.95366790222514,2.99719035597401
2.19220146014601,2.91848238375661,-2.95304450818241,2.99664613833608
2.19261791179118,2.91725274977407,-2.9524213406304,2.99610264236044
2.19303436343634,2.91602338075391,-2.95179839926459,2.99555988715079
2.19345081508151,2.91479427660055,-2.95117568377252,2.99501789176445
2.19386726672667,2.91356543721833,-2.9505531938338,2.99447667521171
2.19428371837184,2.91233686251154,-2.94993092912013,2.99393625645523
2.194700170017,2.91110855238439,-2.94930888929533,2.99339665440938
2.19511662166217,2.90988050674102,-2.94868707401535,2.99285788793968
2.19553307330733,2.90865272548553,-2.94806548292829,2.99231997586218
2.1959495249525,2.90742520852195,-2.94744411567442,2.99178293694282
2.19636597659766,2.90619795575427,-2.94682297188623,2.99124678989684
2.19678242824282,2.90497096708641,-2.94620205118841,2.99071155338821
2.19719887988799,2.90374424242227,-2.94558135319787,2.99017724602897
2.19761533153315,2.90251778166569,-2.94496087752382,2.98964388637868
2.19803178317832,2.90129158472048,-2.94434062376771,2.98911149294378
2.19844823482348,2.90006565149039,-2.94372059152332,2.98858008417703
2.19886468646865,2.89883998187918,-2.94310078037675,2.98804967847693
2.19928113811381,2.89761457579055,-2.94248118990646,2.98752029418707
2.19969758975898,2.89638943312818,-2.94186181968325,2.98699194959559
2.20011404140414,2.89516455379572,-2.94124266927036,2.9864646629346
2.20053049304931,2.89393993769683,-2.94062373822341,2.98593845237958
2.20094694469447,2.89271558473513,-2.9400050260905,2.98541333604877
2.20136339633963,2.89149149481422,-2.93938653241216,2.98488933200266
2.2017798479848,2.89026766783772,-2.93876825672142,2.98436645824338
2.20219629962996,2.88904410370921,-2.93815019854385,2.98384473271409
2.20261275127513,2.88782080233229,-2.93753235739753,2.98332417329849
2.20302920292029,2.88659776361055,-2.93691473279312,2.98280479782018
2.20344565456546,2.88537498744761,-2.93629732423387,2.98228662404215
2.20386210621062,2.88415247374705,-2.93568013121563,2.98176966966616
2.20427855785579,2.8829302224125,-2.93506315322692,2.98125395233224
2.20469500950095,2.88170823334759,-2.93444638974889,2.9807394896181
2.20511146114611,2.88048650645597,-2.93382984025542,2.98022629903856
2.20552791279128,2.8792650416413,-2.93321350421309,2.97971439804506
2.20594436443644,2.87804383880727,-2.93259738108121,2.97920380402502
2.20636081608161,2.87682289785761,-2.9319814703119,2.97869453430139
2.20677726772677,2.87560221869607,-2.93136577135004,2.97818660613202
2.20719371937194,2.87438180122642,-2.93075028363337,2.97768003670918
2.2076101710171,2.87316164535249,-2.93013500659247,2.977174843159
2.20802662266227,2.87194175097813,-2.92951993965078,2.97667104254093
2.20844307430743,2.87072211800726,-2.9289050822247,2.97616865184721
2.2088595259526,2.86950274634382,-2.92829043372352,2.97566768800234
2.20927597759776,2.8682836358918,-2.92767599354952,2.97516816786254
2.20969242924292,2.86706478655527,-2.92706176109796,2.97467010821528
2.21010888088809,2.86584619823833,-2.92644773575714,2.97417352577867
2.21052533253325,2.86462787084516,-2.92583391690841,2.97367843720102
2.21094178417842,2.86340980427996,-2.92522030392618,2.97318485906028
2.21135823582358,2.86219199844706,-2.924606896178,2.97269280786352
2.21177468746875,2.86097445325083,-2.92399369302455,2.97220230004649
2.21219113911391,2.85975716859568,-2.92338069381966,2.971713351973
2.21260759075908,2.85854014438615,-2.92276789791039,2.97122597993451
2.21302404240424,2.85732338052682,-2.92215530463701,2.9707402001496
2.21344049404941,2.85610687692237,-2.92154291333306,2.97025602876345
2.21385694569457,2.85489063347757,-2.92093072332539,2.96977348184735
2.21427339733973,2.85367465009726,-2.92031873393412,2.96929257539825
2.2146898489849,2.85245892668639,-2.91970694447278,2.9688133253382
2.21510630063006,2.85124346314998,-2.91909535424826,2.96833574751392
2.21552275227523,2.85002825939319,-2.91848396256086,2.96785985769631
2.21593920392039,2.84881331532124,-2.91787276870434,2.96738567157993
2.21635565556556,2.84759863083947,-2.91726177196594,2.96691320478256
2.21677210721072,2.84638420585333,-2.91665097162641,2.96644247284469
2.21718855885589,2.84517004026838,-2.91604036696003,2.96597349122912
2.21760501050105,2.8439561339903,-2.91542995723467,2.96550627532039
2.21802146214621,2.84274248692486,-2.91481974171182,2.96504084042439
2.21843791379138,2.84152909897799,-2.9142097196466,2.96457720176788
2.21885436543654,2.84031597005571,-2.9135998902878,2.96411537449802
2.21927081708171,2.83910310006418,-2.91299025287793,2.9636553736819
2.21968726872687,2.8378904889097,-2.91238080665323,2.96319721430614
2.22010372037204,2.83667813649867,-2.91177155084373,2.96274091127636
2.2205201720172,2.83546604273767,-2.91116248467326,2.96228647941683
2.22093662366237,2.83425420753338,-2.91055360735949,2.96183393346992
2.22135307530753,2.83304263079263,-2.90994491811398,2.96138328809576
2.2217695269527,2.83183131242243,-2.90933641614219,2.96093455787173
2.22218597859786,2.83062025232988,-2.90872810064354,2.96048775729206
2.22260243024302,2.82940945042228,-2.90811997081141,2.96004290076739
2.22301888188819,2.82819890660706,-2.90751202583322,2.95960000262435
2.22343533353335,2.82698862079181,-2.90690426489042,2.95915907710512
2.22385178517852,2.82577859288428,-2.90629668715857,2.95872013836702
2.22426823682368,2.82456882279239,-2.90568929180733,2.9582832004821
2.22468468846885,2.82335931042422,-2.90508207800053,2.95784827743669
2.22510114011401,2.82215005568802,-2.90447504489618,2.95741538313104
2.22551759175918,2.82094105849222,-2.90386819164655,2.95698453137889
2.22593404340434,2.8197323187454,-2.90326151739813,2.95655573590703
2.2263504950495,2.81852383635636,-2.90265502129174,2.95612901035497
2.22676694669467,2.81731561123404,-2.90204870246256,2.95570436827446
2.22718339833983,2.81610764328759,-2.90144256004008,2.95528182312916
2.227599849985,2.81489993242633,-2.90083659314826,2.95486138829424
2.22801630163016,2.81369247855978,-2.90023080090548,2.95444307705594
2.22843275327533,2.81248528159766,-2.89962518242463,2.95402690261125
2.22884920492049,2.81127834144987,-2.89901973681309,2.9536128780675
2.22926565656566,2.81007165802652,-2.89841446317282,2.95320101644198
2.22968210821082,2.80886523123792,-2.89780936060038,2.95279133066155
2.23009855985599,2.80765906099457,-2.89720442818696,2.95238383356233
2.23051501150115,2.8064531472072,-2.89659966501841,2.95197853788924
2.23093146314632,2.80524748978674,-2.89599507017531,2.95157545629573
2.23134791479148,2.80404208864434,-2.895390642733,2.95117460134336
2.23176436643664,2.80283694369135,-2.89478638176158,2.95077598550144
2.23218081808181,2.80163205483934,-2.89418228632598,2.95037962114671
2.23259726972697,2.80042742200013,-2.89357835548602,2.94998552056299
2.23301372137214,2.79922304508574,-2.89297458829639,2.94959369594079
2.2334301730173,2.79801892400842,-2.89237098380676,2.949204159377
2.23384662466247,2.79681505868066,-2.89176754106174,2.94881692287455
2.23426307630763,2.79561144901516,-2.891164259101,2.94843199834206
2.2346795279528,2.79440809492489,-2.89056113695924,2.94804939759352
2.23509597959796,2.79320499632303,-2.88995817366629,2.94766913234796
2.23551243124312,2.79200215312301,-2.88935536824708,2.9472912142291
2.23592888288829,2.79079956523852,-2.88875271972176,2.94691565476506
2.23634533453345,2.78959723258349,-2.88815022710568,2.94654246538803
2.23676178617862,2.78839515507206,-2.88754788940943,2.94617165743395
2.23717823782378,2.7871933326187,-2.88694570563894,2.94580324214219
2.23759468946895,2.78599176513805,-2.88634367479545,2.94543723065526
2.23801114111411,2.78479045254508,-2.88574179587559,2.94507363401851
2.23842759275928,2.78358939475498,-2.8851400678714,2.94471246317979
2.23884404440444,2.78238859168321,-2.8845384897704,2.94435372898923
2.23926049604961,2.7811880432455,-2.8839370605556,2.94399744219882
2.23967694769477,2.77998774935785,-2.88333577920556,2.94364361346227
2.24009339933993,2.77878770993654,-2.8827346446944,2.94329225333461
2.2405098509851,2.7775879248981,-2.8821336559919,2.94294337227194
2.24092630263026,2.77638839415935,-2.88153281206349,2.9425969806312
2.24134275427543,2.7751891176374,-2.88093211187029,2.9422530886698
2.24175920592059,2.77399009524963,-2.88033155436921,2.94191170654544
2.24217565756576,2.77279132691369,-2.8797311385129,2.94157284431578
2.24259210921092,2.77159281254756,-2.87913086324989,2.9412365119382
2.24300856085609,2.77039455206946,-2.87853072752455,2.94090271926955
2.24342501250125,2.76919654539793,-2.87793073027718,2.94057147606585
2.24384146414641,2.76799879245181,-2.87733087044405,2.94024279198209
2.24425791579158,2.76680129315022,-2.87673114695741,2.93991667657194
2.24467436743674,2.76560404741259,-2.87613155874556,2.93959313928753
2.24509081908191,2.76440705515865,-2.87553210473287,2.93927218947919
2.24550727072707,2.76321031630843,-2.87493278383988,2.93895383639522
2.24592372237224,2.76201383078227,-2.87433359498325,2.93863808918165
2.2463401740174,2.76081759850082,-2.87373453707589,2.93832495688199
2.24675662566257,2.75962161938506,-2.87313560902694,2.93801444843707
2.24717307730773,2.75842589335625,-2.87253680974184,2.93770657268471
2.2475895289529,2.757230420336,-2.87193813812239,2.93740133835961
2.24800598059806,2.75603520024621,-2.87133959306676,2.93709875409305
2.24842243224322,2.75484023300913,-2.87074117346956,2.93679882841271
2.24883888388839,2.75364551854733,-2.87014287822184,2.93650156974248
2.24925533553355,2.75245105678368,-2.8695447062112,2.9362069864022
2.24967178717872,2.7512568476414,-2.86894665632176,2.93591508660753
2.25008823882388,2.75006289104406,-2.86834872743429,2.93562587846968
2.25050469046905,2.74886918691552,-2.86775091842614,2.93533936999527
2.25092114211421,2.74767573518001,-2.86715322817141,2.93505556908611
2.25133759375938,2.7464825357621,-2.86655565554089,2.93477448353903
2.25175404540454,2.74528958858667,-2.86595819940216,2.93449612104569
2.25217049704971,2.74409689357897,-2.86536085861962,2.93422048919238
2.25258694869487,2.7429044506646,-2.86476363205452,2.93394759545989
2.25300340034003,2.74171225976949,-2.86416651856503,2.9336774472233
2.2534198519852,2.74052032081992,-2.86356951700628,2.93341005175184
2.25383630363036,2.73932863374253,-2.86297262623035,2.93314541620869
2.25425275527553,2.73813719846432,-2.86237584508642,2.93288354765085
2.25466920692069,2.73694601491263,-2.86177917242071,2.93262445302898
2.25508565856586,2.73575508301518,-2.86118260707659,2.93236813918723
2.25550211021102,2.73456440270005,-2.86058614789458,2.93211461286313
2.25591856185619,2.73337397389565,-2.85998979371244,2.93186388068738
2.25633501350135,2.73218379653079,-2.85939354336518,2.93161594918377
2.25675146514651,2.73099387053464,-2.8587973956851,2.93137082476901
2.25716791679168,2.72980419583673,-2.85820134950189,2.9311285137526
2.25758436843684,2.72861477236698,-2.85760540364259,2.93088902233673
2.25800082008201,2.72742560005567,-2.85700955693171,2.9306523566161
2.25841727172717,2.72623667883345,-2.85641380819123,2.93041852257785
2.25883372337234,2.72504800863136,-2.85581815624067,2.93018752610138
2.2592501750175,2.72385958938083,-2.85522259989711,2.92995937295831
2.25966662666267,2.72267142101364,-2.85462713797526,2.92973406881234
2.26008307830783,2.72148350346199,-2.85403176928749,2.92951161921908
2.260499529953,2.72029583665845,-2.85343649264387,2.92929202962605
2.26091598159816,2.71910842053598,-2.85284130685225,2.92907530537253
2.26133243324332,2.71792125502791,-2.85224621071824,2.92886145168944
2.26174888488849,2.716734340068,-2.85165120304534,2.92865047369929
2.26216533653365,2.71554767559039,-2.8510562826349,2.92844237641608
2.26258178817882,2.7143612615296,-2.85046144828622,2.92823716474519
2.26299823982398,2.71317509782057,-2.84986669879658,2.92803484348336
2.26341469146915,2.71198918439862,-2.84927203296129,2.92783541731853
2.26383114311431,2.7108035211995,-2.84867744957372,2.92763889082984
2.26424759475948,2.70961810815933,-2.84808294742536,2.92744526848753
2.26466404640464,2.70843294521467,-2.84748852530587,2.92725455465287
2.26508049804981,2.70724803230245,-2.8468941820031,2.92706675357811
2.26549694969497,2.70606336936005,-2.84629991630316,2.92688186940641
2.26591340134013,2.70487895632523,-2.84570572699045,2.92669990617181
2.2663298529853,2.70369479313618,-2.84511161284774,2.92652086779914
2.26674630463046,2.70251087973149,-2.84451757265615,2.92634475810402
2.26716275627563,2.70132721605018,-2.84392360519527,2.9261715807928
2.26757920792079,2.70014380203169,-2.84332970924313,2.92600133946249
2.26799565956596,2.69896063761587,-2.84273588357631,2.92583403760078
2.26841211121112,2.69777772274301,-2.84214212696997,2.92566967858595
2.26882856285629,2.69659505735379,-2.84154843819787,2.92550826568691
2.26924501450145,2.69541264138935,-2.84095481603242,2.92534980206311
2.26966146614661,2.69423047479124,-2.84036125924476,2.92519429076457
2.27007791779178,2.69304855750144,-2.83976776660477,2.92504173473184
2.27049436943694,2.69186688946236,-2.83917433688113,2.92489213679599
2.27091082108211,2.69068547061685,-2.83858096884137,2.9247454996786
2.27132727272727,2.68950430090819,-2.83798766125191,2.92460182599176
2.27174372437244,2.68832338028009,-2.83739441287809,2.9244611182381
2.2721601760176,2.68714270867669,-2.83680122248424,2.92432337881071
2.27257662766277,2.6859622860426,-2.83620808883372,2.92418860999325
2.27299307930793,2.68478211232284,-2.83561501068895,2.92405681395987
2.2734095309531,2.68360218746287,-2.83502198681149,2.92392799277528
2.27382598259826,2.68242251140862,-2.83442901596204,2.92380214839477
2.27424243424342,2.68124308410644,-2.83383609690052,2.92367928266419
2.27465888588859,2.68006390550313,-2.83324322838609,2.92355939732002
2.27507533753375,2.67888497554595,-2.83265040917724,2.92344249398935
2.27549178917892,2.6777062941826,-2.83205763803177,2.92332857418997
2.27590824082408,2.67652786136123,-2.83146491370689,2.92321763933038
2.27632469246925,2.67534967703044,-2.83087223495925,2.92310969070981
2.27674114411441,2.67417174113929,-2.83027960054496,2.92300472951832
2.27715759575958,2.6729940536373,-2.82968700921969,2.92290275683676
2.27757404740474,2.67181661447443,-2.82909445973865,2.92280377363694
2.2779904990499,2.67063942360111,-2.82850195085669,2.92270778078157
2.27840695069507,2.66946248096821,-2.8279094813283,2.92261477902439
2.27882340234023,2.66828578652709,-2.82731704990772,2.92252476901022
2.2792398539854,2.66710934022956,-2.8267246553489,2.92243775127501
2.27965630563056,2.66593314202787,-2.82613229640561,2.92235372624593
2.28007275727573,2.66475719187477,-2.82553997183146,2.92227269424142
2.28048920892089,2.66358148972345,-2.82494768037996,2.92219465547131
2.28090566056606,2.66240603552758,-2.82435542080455,2.92211961003685
2.28132211221122,2.66123082924129,-2.82376319185864,2.92204755793083
2.28173856385639,2.66005587081918,-2.82317099229567,2.92197849903767
2.28215501550155,2.65888116021633,-2.82257882086917,2.92191243313348
2.28257146714671,2.65770669738828,-2.82198667633276,2.9218493598862
2.28298791879188,2.65653248229105,-2.82139455744024,2.92178927885567
2.28340437043704,2.65535851488112,-2.82080246294559,2.92173218949375
2.28382082208221,2.65418479511546,-2.82021039160306,2.9216780911444
2.28423727372737,2.65301132295152,-2.81961834216721,2.92162698304384
2.28465372537254,2.65183809834721,-2.81902631339292,2.92157886432062
2.2850701770177,2.65066512126093,-2.81843430403544,2.92153373399576
2.28548662866287,2.64949239165155,-2.81784231285049,2.92149159098286
2.28590308030803,2.64831990947844,-2.81725033859423,2.92145243408824
2.2863195319532,2.64714767470143,-2.81665838002337,2.92141626201106
2.28673598359836,2.64597568728083,-2.81606643589515,2.92138307334345
2.28715243524352,2.64480394717746,-2.81547450496744,2.92135286657065
2.28756888688869,2.6436324543526,-2.81488258599877,2.92132564007117
2.28798533853385,2.64246120876802,-2.81429067774834,2.92130139211689
2.28840179017902,2.641290210386,-2.81369877897612,2.92128012087325
2.28881824182418,2.64011945916926,-2.81310688844285,2.92126182439937
2.28923469346935,2.63894895508104,-2.81251500491011,2.92124650064824
2.28965114511451,2.63777869808508,-2.81192312714034,2.92123414746682
2.29006759675968,2.63660868814558,-2.81133125389691,2.92122476259628
2.29048404840484,2.63543892522725,-2.81073938394416,2.92121834367209
2.29090050005001,2.63426940929528,-2.81014751604742,2.92121488822424
2.29131695169517,2.63310014031538,-2.80955564897308,2.92121439367737
2.29173340334033,2.6319311182537,-2.80896378148862,2.92121685735099
2.2921498549855,2.63076234307694,-2.80837191236267,2.92122227645964
2.29256630663066,2.62959381475226,-2.80778004036501,2.92123064811307
2.29298275827583,2.62842553324733,-2.80718816426669,2.92124196931641
2.29339920992099,2.62725749853032,-2.80659628284,2.92125623697039
2.29381566156616,2.62608971056987,-2.80600439485855,2.92127344787153
2.29423211321132,2.62492216933515,-2.80541249909731,2.92129359871232
2.29464856485649,2.62375487479582,-2.80482059433263,2.92131668608142
2.29506501650165,2.62258782692203,-2.80422867934232,2.92134270646386
2.29548146814681,2.62142102568443,-2.80363675290569,2.92137165624131
2.29589791979198,2.62025447105419,-2.80304481380354,2.92140353169218
2.29631437143714,2.61908816300295,-2.80245286081826,2.92143832899192
2.29673082308231,2.61792210150288,-2.80186089273387,2.92147604421322
2.29714727472747,2.61675628652662,-2.80126890833602,2.92151667332619
2.29756372637264,2.61559071804736,-2.80067690641209,2.92156021219865
2.2979801780178,2.61442539603875,-2.80008488575116,2.9216066565963
2.29839662966297,2.61326032047496,-2.79949284514413,2.92165600218299
2.29881308130813,2.61209549133067,-2.79890078338372,2.92170824452091
2.2992295329533,2.61093090858105,-2.7983086992645,2.92176337907089
2.29964598459846,2.60976657220179,-2.79771659158298,2.9218214011926
2.30006243624362,2.60860248216908,-2.79712445913762,2.92188230614478
2.30047888788879,2.60743863845962,-2.79653230072884,2.92194608908554
2.30089533953395,2.60627504105061,-2.79594011515913,2.92201274507255
2.30131179117912,2.60511168991976,-2.79534790123307,2.92208226906333
2.30172824282428,2.60394858504529,-2.79475565775732,2.92215465591554
2.30214469446945,2.60278572640591,-2.79416338354073,2.92222990038717
2.30256114611461,2.60162311398087,-2.79357107739435,2.92230799713682
2.30297759775978,2.60046074774992,-2.79297873813149,2.92238894072403
2.30339404940494,2.59929862769329,-2.7923863645677,2.92247272560948
2.30381050105011,2.59813675379175,-2.79179395552091,2.9225593461553
2.30422695269527,2.59697512602656,-2.79120150981138,2.92264879662532
2.30464340434043,2.59581374437951,-2.79060902626181,2.9227410711854
2.3050598559856,2.59465260883289,-2.79001650369733,2.92283616390364
2.30547630763076,2.5934917193695,-2.78942394094556,2.92293406875074
2.30589275927593,2.59233107597264,-2.78883133683666,2.92303477960026
2.30630921092109,2.59117067862614,-2.78823869020335,2.92313829022889
2.30672566256626,2.59001052731432,-2.78764599988099,2.92324459431678
2.30714211421142,2.58885062202203,-2.78705326470755,2.92335368544782
2.30755856585659,2.58769096273463,-2.78646048352373,2.92346555710998
2.30797501750175,2.58653154943798,-2.78586765517295,2.92358020269555
2.30839146914691,2.58537238211844,-2.78527477850137,2.9236976155015
2.30880792079208,2.58421346076291,-2.78468185235801,2.92381778872978
2.30922437243724,2.5830547853588,-2.78408887559472,2.92394071548763
2.30964082408241,2.58189635589399,-2.78349584706624,2.92406638878791
2.31005727572757,2.58073817235693,-2.78290276563022,2.92419480154938
2.31047372737274,2.57958023473655,-2.78230963014733,2.9243259465971
2.3108901790179,2.57842254302228,-2.78171643948118,2.92445981666269
2.31130663066307,2.57726509720409,-2.78112319249849,2.92459640438469
2.31172308230823,2.57610789727244,-2.78052988806903,2.92473570230888
2.3121395339534,2.57495094321831,-2.77993652506568,2.92487770288863
2.31255598559856,2.5737942350332,-2.77934310236453,2.92502239848523
2.31297243724372,2.57263777270911,-2.77874961884483,2.92516978136825
2.31338888888889,2.57148155623855,-2.77815607338907,2.92531984371586
2.31380534053405,2.57032558561455,-2.77756246488305,2.92547257761519
2.31422179217922,2.56916986083064,-2.77696879221584,2.92562797506268
2.31463824382438,2.56801438188087,-2.7763750542799,2.92578602796443
2.31505469546955,2.5668591487598,-2.77578124997105,2.92594672813657
2.31547114711471,2.56570416146251,-2.77518737818856,2.92611006730563
2.31588759875988,2.56454941998456,-2.77459343783514,2.92627603710885
2.31630405040504,2.56339492432204,-2.77399942781702,2.9264446290946
2.31672050205021,2.56224067447156,-2.77340534704398,2.92661583472271
2.31713695369537,2.56108667043023,-2.77281119442934,2.92678964536491
2.31755340534053,2.55993291219566,-2.77221696889005,2.92696605230509
2.3179698569857,2.55877939976597,-2.77162266934671,2.92714504673979
2.31838630863086,2.55762613313982,-2.77102829472361,2.92732661977851
2.31880276027603,2.55647311231634,-2.77043384394874,2.92751076244412
2.31921921192119,2.55532033729517,-2.76983931595386,2.92769746567323
2.31963566356636,2.5541678080765,-2.76924470967453,2.92788672031661
2.32005211521152,2.55301552466098,-2.76865002405013,2.92807851713953
2.32046856685669,2.55186348704978,-2.7680552580239,2.92827284682221
2.32088501850185,2.5507116952446,-2.76746041054297,2.92846969996016
2.32130147014702,2.54956014924761,-2.76686548055843,2.92866906706464
2.32171792179218,2.54840884906152,-2.76627046702532,2.92887093856299
2.32213437343734,2.54725779468951,-2.76567536890269,2.9290753047991
2.32255082508251,2.54610698613531,-2.76508018515363,2.92928215603379
2.32296727672767,2.5449564234031,-2.76448491474529,2.9294914824452
2.32338372837284,2.54380610649761,-2.76388955664895,2.92970327412925
2.323800180018,2.54265603542404,-2.76329410984001,2.92991752109999
2.32421663166317,2.54150621018813,-2.76269857329806,2.9301342132901
2.32463308330833,2.54035663079608,-2.7621029460069,2.93035334055122
2.3250495349535,2.53920729725462,-2.76150722695456,2.93057489265444
2.32546598659866,2.53805820957099,-2.76091141513336,2.9307988592907
2.32588243824382,2.53690936775289,-2.76031550953992,2.93102523007121
2.32629888988899,2.53576077180855,-2.75971950917521,2.93125399452788
2.32671534153415,2.53461242174669,-2.75912341304457,2.9314851421138
2.32713179317932,2.53346431757654,-2.75852722015775,2.93171866220358
2.32754824482448,2.53231645930781,-2.75793092952895,2.93195454409389
2.32796469646965,2.53116884695072,-2.75733454017683,2.93219277700383
2.32838114811481,2.53002148051599,-2.75673805112457,2.93243335007541
2.32879759975998,2.52887436001482,-2.75614146139987,2.93267625237397
2.32921405140514,2.52772748545891,-2.75554477003502,2.93292147288862
2.32963050305031,2.52658085686046,-2.75494797606689,2.93316900053275
2.33004695469547,2.52543447423217,-2.75435107853701,2.93341882414441
2.33046340634063,2.52428833758721,-2.75375407649154,2.93367093248678
2.3308798579858,2.52314244693928,-2.75315696898136,2.93392531424868
2.33129630963096,2.52199680230251,-2.75255975506207,2.93418195804494
2.33171276127613,2.52085140369158,-2.75196243379402,2.93444085241694
2.33212921292129,2.51970625112164,-2.75136500424237,2.93470198583304
2.33254566456646,2.51856134460831,-2.75076746547706,2.93496534668904
2.33296211621162,2.51741668416773,-2.7501698165729,2.93523092330866
2.33337856785679,2.51627226981648,-2.74957205660959,2.93549870394399
2.33379501950195,2.51512810157169,-2.74897418467171,2.935768676776
2.33421147114711,2.51398417945092,-2.74837619984879,2.93604082991499
2.33462792279228,2.51284050347223,-2.74777810123533,2.93631515140105
2.33504437443744,2.51169707365418,-2.74717988793082,2.93659162920457
2.33546082608261,2.51055389001579,-2.74658155903978,2.93687025122671
2.33587727772777,2.50941095257657,-2.74598311367176,2.93715100529987
2.33629372937294,2.50826826135651,-2.74538455094143,2.9374338791882
2.3367101810181,2.50712581637607,-2.74478586996854,2.93771886058806
2.33712663266327,2.50598361765622,-2.74418706987798,2.93800593712854
2.33754308430843,2.50484166521836,-2.74358814979983,2.93829509637192
2.3379595359536,2.5036999590844,-2.74298910886933,2.93858632581418
2.33837598759876,2.5025584992767,-2.74238994622697,2.93887961288549
2.33879243924392,2.50141728581812,-2.74179066101847,2.93917494495071
2.33920889088909,2.50027631873198,-2.74119125239482,2.93947230930989
2.33962534253425,2.49913559804206,-2.74059171951234,2.93977169319877
2.34004179417942,2.49799512377263,-2.73999206153266,2.94007308378929
2.34045824582458,2.49685489594842,-2.73939227762276,2.94037646819007
2.34087469746975,2.49571491459462,-2.73879236695502,2.94068183344696
2.34129114911491,2.49457517973689,-2.73819232870721,2.9409891665435
2.34170760076008,2.49343569140138,-2.73759216206255,2.94129845440146
2.34212405240524,2.49229644961466,-2.73699186620969,2.94160968388136
2.34254050405041,2.49115745440379,-2.7363914403428,2.94192284178296
2.34295695569557,2.49001870579631,-2.73579088366155,2.94223791484579
2.34337340734073,2.48888020382017,-2.73519019537113,2.94255488974965
2.3437898589859,2.48774194850382,-2.7345893746823,2.94287375311518
2.34420631063106,2.48660393987616,-2.73398842081141,2.94319449150431
2.34462276227623,2.48546617796653,-2.7333873329804,2.94351709142084
2.34503921392139,2.48432866280474,-2.73278611041686,2.94384153931094
2.34545566556656,2.48319139442106,-2.73218475235403,2.94416782156369
2.34587211721172,2.48205437284619,-2.73158325803084,2.94449592451157
2.34628856885689,2.4809175981113,-2.7309816266919,2.94482583443105
2.34670502050205,2.479781070248,-2.73037985758757,2.94515753754307
2.34712147214721,2.47864478928836,-2.72977794997394,2.94549102001362
2.34753792379238,2.47750875526487,-2.72917590311289,2.94582626795421
2.34795437543754,2.4763729682105,-2.7285737162721,2.94616326742248
2.34837082708271,2.47523742815864,-2.72797138872504,2.94650200442268
2.34878727872787,2.47410213514314,-2.72736891975104,2.94684246490626
2.34920373037304,2.47296708919826,-2.72676630863529,2.94718463477233
2.3496201820182,2.47183229035874,-2.72616355466885,2.94752849986832
2.35003663366337,2.47069773865974,-2.72556065714871,2.94787404599041
2.35045308530853,2.46956343413683,-2.72495761537776,2.94822125888415
2.3508695369537,2.46842937682607,-2.72435442866485,2.94857012424498
2.35128598859886,2.4672955667639,-2.72375109632479,2.94892062771876
2.35170244024402,2.46616200398723,-2.72314761767839,2.94927275490237
2.35211889188919,2.46502868853337,-2.72254399205246,2.9496264913442
2.35253534353435,2.46389562044009,-2.72194021877983,2.94998182254476
2.35295179517952,2.46276279974555,-2.7213362971994,2.95033873395719
2.35336824682468,2.46163022648839,-2.72073222665612,2.95069721098783
2.35378469846985,2.4604979007076,-2.72012800650103,2.95105723899679
2.35420115011501,2.45936582244265,-2.71952363609128,2.95141880329849
2.35461760176018,2.45823399173342,-2.71891911479015,2.95178188916223
2.35503405340534,2.45710240862019,-2.71831444196704,2.95214648181273
2.35545050505051,2.45597107314368,-2.71770961699756,2.95251256643071
2.35586695669567,2.45483998534499,-2.71710463926345,2.95288012815348
2.35628340834083,2.45370914526568,-2.71649950815267,2.95324915207542
2.356699859986,2.45257855294769,-2.7158942230594,2.95361962324864
2.35711631163116,2.45144820843338,-2.71528878338405,2.95399152668349
2.35753276327633,2.45031811176553,-2.71468318853329,2.95436484734913
2.35794921492149,2.44918826298729,-2.71407743792003,2.95473957017412
2.35836566656666,2.44805866214226,-2.71347153096349,2.95511568004699
2.35878211821182,2.44692930927441,-2.71286546708919,2.95549316181678
2.35919856985699,2.44580020442814,-2.71225924572897,2.95587200029363
2.35961502150215,2.44467134764822,-2.71165286632098,2.95625218024938
2.36003147314731,2.44354273897983,-2.71104632830975,2.95663368641808
2.36044792479248,2.44241437846856,-2.71043963114615,2.95701650349663
2.36086437643764,2.44128626616037,-2.70983277428744,2.95740061614531
2.36128082808281,2.44015840210162,-2.7092257571973,2.95778600898839
2.36169727972797,2.43903078633908,-2.70861857934578,2.95817266661467
2.36211373137314,2.43790341891988,-2.70801124020938,2.95856057357809
2.3625301830183,2.43677629989155,-2.70740373927103,2.95894971439831
2.36294663466347,2.43564942930201,-2.70679607602012,2.95934007356126
2.36336308630863,2.43452280719954,-2.7061882499525,2.95973163551974
2.3637795379538,2.43339643363284,-2.70558026057053,2.96012438469401
2.36419598959896,2.43227030865094,-2.70497210738301,2.96051830547236
2.36461244124412,2.43114443230329,-2.70436378990529,2.96091338221171
2.36502889288929,2.43001880463968,-2.70375530765924,2.96130959923815
2.36544534453445,2.42889342571031,-2.70314666017326,2.96170694084757
2.36586179617962,2.42776829556572,-2.70253784698227,2.96210539130625
2.36627824782478,2.42664341425683,-2.70192886762778,2.96250493485141
2.36669469946995,2.42551878183493,-2.70131972165785,2.9629055556918
2.36711115111511,2.42439439835165,-2.70071040862715,2.96330723800833
2.36752760276028,2.42327026385904,-2.70010092809691,2.96370996595461
2.36794405440544,2.42214637840944,-2.69949127963499,2.96411372365757
2.3683605060506,2.42102274205561,-2.69888146281585,2.96451849521803
2.36877695769577,2.41989935485062,-2.69827147722059,2.9649242647113
2.36919340934093,2.41877621684792,-2.69766132243692,2.96533101618777
2.3696098609861,2.41765332810131,-2.69705099805924,2.96573873367351
2.37002631263126,2.41653068866493,-2.69644050368857,2.96614740117083
2.37044276427643,2.41540829859328,-2.69582983893262,2.96655700265891
2.37085921592159,2.41428615794121,-2.69521900340576,2.96696752209436
2.37127566756676,2.41316426676388,-2.69460799672906,2.96737894341185
2.37169211921192,2.41204262511683,-2.69399681853027,2.96779125052466
2.37210857085709,2.41092123305593,-2.69338546844386,2.96820442732532
2.37252502250225,2.40980009063737,-2.69277394611101,2.96861845768615
2.37294147414742,2.4086791979177,-2.6921622511796,2.96903332545992
2.37335792579258,2.4075585549538,-2.69155038330426,2.96944901448038
2.37377437743774,2.40643816180285,-2.69093834214636,2.9698655085629
2.37419082908291,2.40531801852239,-2.69032612737399,2.97028279150505
2.37460728072807,2.40419812517028,-2.68971373866201,2.97070084708719
2.37502373237324,2.4030784818047,-2.68910117569203,2.97111965907308
2.3754401840184,2.40195908848414,-2.68848843815244,2.97153921121047
2.37585663566357,2.40083994526745,-2.68787552573838,2.97195948723168
2.37627308730873,2.39972105221375,-2.68726243815177,2.97238047085424
2.3766895389539,2.3986024093825,-2.68664917510133,2.97280214578143
2.37710599059906,2.39748401683346,-2.68603573630256,2.97322449570292
2.37752244224422,2.39636587462672,-2.68542212147776,2.97364750429537
2.37793889388939,2.39524798282266,-2.68480833035602,2.97407115522299
2.37835534553455,2.39413034148198,-2.68419436267325,2.97449543213815
2.37877179717972,2.39301295066567,-2.68358021817215,2.97492031868202
2.37918824882488,2.39189581043502,-2.68296589660226,2.97534579848511
2.37960470047005,2.39077892085164,-2.68235139771992,2.97577185516789
2.38002115211521,2.38966228197742,-2.6817367212883,2.97619847234142
2.38043760376038,2.38854589387454,-2.68112186707739,2.97662563360787
2.38085405540554,2.38742975660549,-2.68050683486404,2.97705332256119
2.38127050705071,2.38631387023302,-2.67989162443189,2.97748152278771
2.38168695869587,2.3851982348202,-2.67927623557144,2.97791021786666
2.38210341034103,2.38408285043037,-2.67866066808003,2.97833939137084
2.3825198619862,2.38296771712715,-2.67804492176185,2.97876902686721
2.38293631363136,2.38185283497444,-2.67742899642792,2.97919910791745
2.38335276527653,2.38073820403642,-2.67681289189611,2.97962961807859
2.38376921692169,2.37962382437755,-2.67619660799114,2.9800605409036
2.38418566856686,2.37850969606255,-2.67558014454458,2.98049185994196
2.38460212021202,2.37739581915642,-2.67496350139486,2.98092355874033
2.38501857185719,2.37628219372443,-2.67434667838725,2.98135562084304
2.38543502350235,2.37516881983212,-2.67372967537388,2.98178802979277
2.38585147514752,2.37405569754525,-2.67311249221372,2.98222076913113
2.38626792679268,2.37294282692991,-2.67249512877262,2.98265382239922
2.38668437843784,2.37183020805239,-2.67187758492327,2.98308717313825
2.38710083008301,2.37071784097927,-2.67125986054521,2.98352080489016
2.38751728172817,2.36960572577736,-2.67064195552484,2.98395470119815
2.38793373337334,2.36849386251374,-2.67002386975541,2.98438884560735
2.3883501850185,2.36738225125572,-2.66940560313702,2.98482322166535
2.38876663666367,2.36627089207087,-2.66878715557664,2.98525781292283
2.38918308830883,2.365159785027,-2.66816852698806,2.98569260293416
2.389599539954,2.36404893019214,-2.66754971729193,2.98612757525792
2.39001599159916,2.36293832763459,-2.66693072641576,2.98656271345762
2.39043244324432,2.36182797742286,-2.66631155429389,2.98699800110216
2.39084889488949,2.36071787962572,-2.6656922008675,2.98743342176651
2.39126534653465,2.35960803431213,-2.66507266608461,2.98786895903227
2.39168179817982,2.35849844155131,-2.66445294990009,2.98830459648823
2.39209824982498,2.3573891014127,-2.66383305227562,2.98874031773104
2.39251470147015,2.35628001396596,-2.66321297317972,2.98917610636569
2.39293115311531,2.35517117928096,-2.66259271258775,2.98961194600621
2.39334760476048,2.35406259742779,-2.66197227048186,2.99004782027616
2.39376405640564,2.35295426847677,-2.66135164685106,2.9904837128093
2.39418050805081,2.35184619249842,-2.66073084169112,2.99091960725009
2.39459695969597,2.35073836956347,-2.66010985500468,2.99135548725438
2.39501341134113,2.34963079974285,-2.65948868680114,2.99179133648987
2.3954298629863,2.34852348310772,-2.65886733709671,2.99222713863683
2.39584631463146,2.3474164197294,-2.6582458059144,2.99266287738855
2.39626276627663,2.34630960967946,-2.657624093284,2.99309853645203
2.39667921792179,2.34520305302961,-2.65700219924209,2.9935340995485
2.39709566956696,2.34409674985181,-2.65638012383202,2.99396955041403
2.39751212121212,2.34299070021816,-2.65575786710392,2.99440487280009
2.39792857285729,2.34188490420099,-2.65513542911467,2.99484005047414
2.39834502450245,2.34077936187278,-2.65451280992791,2.9952750672202
2.39876147614761,2.33967407330623,-2.65389000961403,2.99570990683945
2.39917792779278,2.3385690385742,-2.65326702825018,2.99614455315078
2.39959437943794,2.33746425774971,-2.65264386592022,2.99657898999137
2.40001083108311,2.33635973090599,-2.65202052271474,2.99701320121728
2.40042728272827,2.33525545811643,-2.65139699873107,2.99744717070403
2.40084373437344,2.33415143945457,-2.65077329407322,2.99788088234711
2.4012601860186,2.33304767499415,-2.65014940885193,2.99831432006265
2.40167663766377,2.33194416480905,-2.64952534318463,2.9987474677879
2.40209308930893,2.33084090897332,-2.64890109719541,2.99918030948187
2.4025095409541,2.32973790756116,-2.64827667101507,2.99961282912585
2.40292599259926,2.32863516064695,-2.64765206478104,3.00004501072398
2.40334244424442,2.3275326683052,-2.64702727863746,3.00047683830388
2.40375889588959,2.32643043061057,-2.64640231273504,3.0009082959171
2.40417534753475,2.3253284476379,-2.64577716723121,3.0013393676398
2.40459179917992,2.32422671946213,-2.64515184228996,3.00177003757325
2.40500825082508,2.32312524615838,-2.64452633808193,3.00220028984439
2.40542470247025,2.32202402780188,-2.64390065478435,3.00263010860643
2.40584115411541,2.32092306446803,-2.64327479258107,3.00305947803935
2.40625760576058,2.31982235623233,-2.64264875166248,3.00348838235054
2.40667405740574,2.31872190317043,-2.64202253222558,3.00391680577526
2.40709050905091,2.31762170535811,-2.64139613447391,3.00434473257727
2.40750696069607,2.31652176287128,-2.64076955861756,3.00477214704936
2.40792341234123,2.31542207578597,-2.64014280487315,3.00519903351389
2.4083398639864,2.31432264417831,-2.63951587346384,3.00562537632336
2.40875631563156,2.31322346812457,-2.63888876461928,3.00605115986095
2.40917276727673,2.31212454770114,-2.63826147857563,3.00647636854108
2.40958921892189,2.3110258829845,-2.63763401557553,3.00690098680994
2.41000567056706,2.30992747405128,-2.6370063758681,3.00732499914605
2.41042212221222,2.30882932097815,-2.63637855970889,3.00774839006079
2.41083857385739,2.30773142384195,-2.63575056735992,3.00817114409897
2.41125502550255,2.30663378271959,-2.63512239908963,3.00859324583934
2.41167147714771,2.30553639768809,-2.63449405517288,3.00901467989515
2.41208792879288,2.30443926882454,-2.63386553589092,3.00943543091469
2.41250438043804,2.30334239620617,-2.63323684153139,3.00985548358181
2.41292083208321,2.30224577991025,-2.63260797238831,3.01027482261647
2.41333728372837,2.30114942001417,-2.63197892876205,3.01069343277527
2.41375373537354,2.3000533165954,-2.63134971095931,3.01111129885198
2.4141701870187,2.29895746973148,-2.63072031929313,3.01152840567808
2.41458663866387,2.29786187950004,-2.63009075408286,3.01194473812329
2.41500309030903,2.29676654597878,-2.62946101565412,3.01236028109606
2.4154195419542,2.29567146924548,-2.62883110433883,3.01277501954416
2.41583599359936,2.29457664937798,-2.62820102047517,3.01318893845515
2.41625244524452,2.29348208645421,-2.62757076440754,3.01360202285695
2.41666889688969,2.29238778055213,-2.6269403364866,3.01401425781829
2.41708534853485,2.29129373174981,-2.6263097370692,3.01442562844931
2.41750180018002,2.29019994012533,-2.62567896651838,3.01483611990203
2.41791825182518,2.28910640575685,-2.62504802520335,3.01524571737088
2.41833470347035,2.28801312872261,-2.62441691349951,3.01565440609321
2.41875115511551,2.28692010910084,-2.62378563178836,3.01606217134979
2.41916760676068,2.28582734696989,-2.62315418045754,3.01646899846537
2.41958405840584,2.28473484240808,-2.62252255990078,3.0168748728091
2.42000051005101,2.28364259549384,-2.62189077051792,3.01727977979514
2.42041696169617,2.28255060630561,-2.62125881271483,3.01768370488308
2.42083341334133,2.28145887492186,-2.62062668690345,3.0180866335785
2.4212498649865,2.28036740142111,-2.61999439350174,3.01848855143342
2.42166631663166,2.2792761858819,-2.61936193293367,3.01888944404686
2.42208276827683,2.27818522838282,-2.61872930562918,3.01928929706527
2.42249921992199,2.27709452900246,-2.61809651202421,3.0196880961831
2.42291567156716,2.27600408781944,-2.61746355256061,3.02008582714322
2.42333212321232,2.27491390491241,-2.61683042768619,3.02048247573747
2.42374857485749,2.27382398036005,-2.61619713785465,3.02087802780711
2.42416502650265,2.27273431424101,-2.61556368352557,3.02127246924332
2.42458147814781,2.27164490663399,-2.61493006516442,3.0216657859877
2.42499792979298,2.2705557576177,-2.61429628324249,3.02205796403272
2.42541438143814,2.26946686727085,-2.6136623382369,3.02244898942226
2.42583083308331,2.26837823567212,-2.61302823063057,3.02283884825202
2.42624728472847,2.26728986290026,-2.61239396091221,3.02322752667003
2.42666373637364,2.26620174903395,-2.61175952957627,3.02361501087714
2.4270801880188,2.26511389415191,-2.61112493712295,3.02400128712748
2.42749663966397,2.26402629833284,-2.61049018405817,3.0243863417289
2.42791309130913,2.26293896165542,-2.60985527089351,3.0247701610435
2.4283295429543,2.26185188419832,-2.60922019814624,3.02515273148804
2.42874599459946,2.26076506604021,-2.60858496633929,3.02553403953445
2.42916244624462,2.25967850725974,-2.60794957600117,3.02591407171024
2.42957889788979,2.25859220793551,-2.60731402766604,3.02629281459903
2.42999534953495,2.25750616814613,-2.60667832187359,3.02667025484093
2.43041180118012,2.25642038797016,-2.60604245916909,3.02704637913306
2.43082825282528,2.25533486748615,-2.60540644010332,3.02742117422997
2.43124470447045,2.2542496067726,-2.60477026523259,3.02779462694408
2.43166115611561,2.25316460590798,-2.60413393511866,3.02816672414618
2.43207760776078,2.25207986497075,-2.60349745032877,3.02853745276583
2.43249405940594,2.25099538403927,-2.60286081143557,3.02890679979179
2.43291051105111,2.24991116319191,-2.60222401901713,3.02927475227254
2.43332696269627,2.24882720250698,-2.60158707365689,3.02964129731663
2.43374341434143,2.24774350206273,-2.60094997594366,3.03000642209317
2.4341598659866,2.24666006193736,-2.60031272647158,3.03037011383225
2.43457631763176,2.24557688220904,-2.59967532584008,3.03073235982538
2.43499276927693,2.24449396295584,-2.59903777465388,3.0310931474259
2.43540922092209,2.24341130425582,-2.59840007352296,3.03145246404942
2.43582567256726,2.24232890618693,-2.5977622230625,3.03181029717427
2.43624212421242,2.24124676882709,-2.59712422389292,3.03216663434188
2.43665857585759,2.24016489225413,-2.5964860766398,3.03252146315721
2.43707502750275,2.23908327654583,-2.59584778193385,3.0328747712892
2.43749147914792,2.23800192177989,-2.59520934041093,3.03322654647114
2.43790793079308,2.23692082803391,-2.59457075271198,3.03357677650112
2.43832438243824,2.23583999538544,-2.59393201948301,3.03392544924242
2.43874083408341,2.23475942391195,-2.59329314137507,3.03427255262393
2.43915728572857,2.2336791136908,-2.59265411904422,3.03461807464053
2.43957373737374,2.23259906479929,-2.59201495315152,3.03496200335353
2.4399901890189,2.2315192773146,-2.59137564436297,3.03530432689105
2.44040664066407,2.23043975131387,-2.59073619334951,3.0356450334484
2.44082309230923,2.22936048687408,-2.59009660078699,3.03598411128852
2.4412395439544,2.22828148407216,-2.5894568673561,3.03632154874232
2.44165599559956,2.22720274298493,-2.58881699374243,3.03665733420911
2.44207244724472,2.22612426368909,-2.58817698063634,3.03699145615698
2.44248889888989,2.22504604626124,-2.58753682873299,3.03732390312316
2.44290535053505,2.2239680907779,-2.58689653873231,3.03765466371443
2.44332180218022,2.22289039731544,-2.58625611133896,3.03798372660748
2.44373825382538,2.22181296595013,-2.58561554726229,3.03831108054931
2.44415470547055,2.22073579675815,-2.58497484721631,3.03863671435757
2.44457115711571,2.21965888981551,-2.58433401191972,3.03896061692097
2.44498760876088,2.21858224519814,-2.58369304209577,3.03928277719961
2.44540406040604,2.21750586298184,-2.58305193847235,3.03960318422537
2.44582051205121,2.21642974324227,-2.58241070178186,3.03992182710227
2.44623696369637,2.21535388605496,-2.58176933276125,3.04023869500683
2.44665341534153,2.21427829149532,-2.58112783215194,3.0405537771884
2.4470698669867,2.21320295963862,-2.58048620069982,3.04086706296958
2.44748631863186,2.21212789056,-2.57984443915523,3.0411785417465
2.44790277027703,2.21105308433445,-2.57920254827289,3.0414882029892
2.44831922192219,2.20997854103682,-2.57856052881189,3.041796036242
2.44873567356736,2.20890426074181,-2.57791838153566,3.04210203112379
2.44915212521252,2.20783024352399,-2.57727610721195,3.04240617732841
2.44956857685769,2.20675648945777,-2.57663370661278,3.042708464625
2.44998502850285,2.20568299861739,-2.5759911805144,3.04300888285828
2.45040148014801,2.20460977107697,-2.57534852969729,3.04330742194893
2.45081793179318,2.20353680691044,-2.57470575494612,3.04360407189391
2.45123438343834,2.20246410619159,-2.57406285704969,3.04389882276677
2.45165083508351,2.20139166899405,-2.57341983680091,3.04419166471799
2.45206728672867,2.20031949539125,-2.57277669499681,3.04448258797528
2.45248373837384,2.1992475854565,-2.57213343243845,3.04477158284393
2.452900190019,2.19817593926291,-2.57149004993091,3.0450586397071
2.45331664166417,2.19710455688342,-2.57084654828328,3.04534374902614
2.45373309330933,2.1960334383908,-2.57020292830857,3.04562690134089
2.4541495449545,2.19496258385765,-2.56955919082375,3.04590808726999
2.45456599659966,2.19389199335637,-2.56891533664965,3.0461872975112
2.45498244824482,2.19282166695919,-2.56827136661098,3.04646452284168
2.45539889988999,2.19175160473816,-2.56762728153627,3.04673975411828
2.45581535153515,2.19068180676512,-2.56698308225783,3.04701298227786
2.45623180318032,2.18961227311175,-2.56633876961174,3.04728419833757
2.45664825482548,2.18854300384952,-2.56569434443779,3.04755339339512
2.45706470647065,2.1874739990497,-2.56504980757947,3.04782055862909
2.45748115811581,2.18640525878337,-2.56440515988394,3.04808568529919
2.45789760976098,2.18533678312141,-2.56376040220196,3.04834876474658
2.45831406140614,2.1842685721345,-2.56311553538788,3.04860978839408
2.45873051305131,2.18320062589311,-2.56247056029963,3.0488687477465
2.45914696469647,2.1821329444675,-2.56182547779863,3.04912563439088
2.45956341634163,2.18106552792774,-2.56118028874981,3.04938043999677
2.4599798679868,2.17999837634365,-2.56053499402153,3.04963315631649
2.46039631963196,2.17893148978489,-2.55988959448559,3.04988377518538
2.46081277127713,2.17786486832083,-2.55924409101716,3.05013228852207
2.46122922292229,2.17679851202071,-2.55859848449476,3.05037868832874
2.46164567456746,2.17573242095347,-2.55795277580022,3.05062296669135
2.46206212621262,2.17466659518787,-2.55730696581865,3.0508651157799
2.46247857785779,2.17360103479243,-2.55666105543842,3.05110512784867
2.46289502950295,2.17253573983544,-2.55601504555109,3.05134299523649
2.46331148114812,2.17147071038496,-2.55536893705138,3.05157871036693
2.46372793279328,2.17040594650883,-2.55472273083718,3.05181226574856
2.46414438443844,2.16934144827464,-2.55407642780946,3.05204365397518
2.46456083608361,2.16827721574975,-2.55343002887226,3.05227286772609
2.46497728772877,2.16721324900126,-2.55278353493266,3.05249989976621
2.46539373937394,2.16614954809607,-2.55213694690073,3.05272474294642
2.4658101910191,2.16508611310079,-2.55149026568949,3.05294739020373
2.46622664266427,2.16402294408181,-2.5508434922149,3.05316783456146
2.46664309430943,2.16296004110526,-2.55019662739578,3.0533860691295
2.4670595459546,2.16189740423703,-2.54954967215385,3.05360208710454
2.46747599759976,2.16083503354275,-2.54890262741359,3.0538158817702
2.46789244924492,2.15977292908779,-2.5482554941023,3.05402744649731
2.46830890089009,2.15871109093726,-2.54760827314999,3.05423677474407
2.46872535253525,2.15764951915603,-2.54696096548941,3.05444386005624
2.46914180418042,2.15658821380869,-2.54631357205596,3.05464869606737
2.46955825582558,2.15552717495956,-2.54566609378767,3.05485127649896
2.46997470747075,2.15446640267271,-2.54501853162517,3.05505159516066
2.47039115911591,2.15340589701195,-2.54437088651165,3.05524964595045
2.47080761076108,2.15234565804077,-2.54372315939283,3.05544542285481
2.47122406240624,2.15128568582245,-2.54307535121692,3.05563891994894
2.47164051405141,2.15022598041995,-2.54242746293455,3.05583013139687
2.47205696569657,2.14916654189597,-2.54177949549878,3.05601905145169
2.47247341734173,2.14810737031294,-2.54113144986507,3.05620567445567
2.4728898689869,2.14704846573299,-2.54048332699117,3.05638999484046
2.47330632063206,2.14598982821797,-2.53983512783716,3.05657200712722
2.47372277227723,2.14493145782946,-2.53918685336538,3.05675170592683
2.47413922392239,2.14387335462872,-2.53853850454038,3.05692908593998
2.47455567556756,2.14281551867677,-2.53789008232893,3.05710414195736
2.47497212721272,2.14175795003429,-2.53724158769992,3.0572768688598
2.47538857885789,2.1407006487617,-2.53659302162436,3.0574472616184
2.47580503050305,2.13964361491909,-2.53594438507535,3.0576153152947
2.47622148214821,2.13858684856629,-2.535295679028,3.05778102504079
2.47663793379338,2.13753034976281,-2.53464690445946,3.05794438609947
2.47705438543854,2.13647411856787,-2.5339980623488,3.05810539380436
2.47747083708371,2.13541815504035,-2.53334915367705,3.05826404358004
2.47788728872887,2.13436245923888,-2.53270017942709,3.05842033094216
2.47830374037404,2.13330703122175,-2.53205114058369,3.05857425149758
2.4787201920192,2.13225187104694,-2.5314020381334,3.05872580094448
2.47913664366437,2.13119697877211,-2.53075287306456,3.05887497507246
2.47955309530953,2.13014235445465,-2.53010364636721,3.05902176976269
2.4799695469547,2.12908799815158,-2.52945435903315,3.05916618098796
2.48038599859986,2.12803390991964,-2.52880501205577,3.05930820481286
2.48080245024502,2.12698008981524,-2.52815560643013,3.05944783739379
2.48121890189019,2.12592653789446,-2.52750614315284,3.05958507497914
2.48163535353535,2.12487325421308,-2.52685662322207,3.05971991390934
2.48205180518052,2.12382023882653,-2.52620704763748,3.05985235061696
2.48246825682568,2.12276749178992,-2.52555741740023,3.05998238162679
2.48288470847085,2.12171501315805,-2.52490773351286,3.06011000355596
2.48330116011601,2.12066280298537,-2.52425799697933,3.06023521311396
2.48371761176118,2.11961086132602,-2.52360820880496,3.06035800710277
2.48413406340634,2.11855918823376,-2.52295836999635,3.06047838241693
2.48455051505151,2.11750778376207,-2.5223084815614,3.06059633604355
2.48496696669667,2.11645664796406,-2.52165854450923,3.06071186506247
2.48538341834183,2.11540578089252,-2.52100855985017,3.06082496664627
2.485799869987,2.11435518259987,-2.5203585285957,3.06093563806031
2.48621632163216,2.11330485313823,-2.51970845175843,3.06104387666284
2.48663277327733,2.11225479255934,-2.51905833035203,3.06114967990502
2.48704922492249,2.11120500091461,-2.51840816539122,3.06125304533098
2.48746567656766,2.11015547825511,-2.51775795789175,3.06135397057787
2.48788212821282,2.10910622463154,-2.51710770887029,3.0614524533759
2.48829857985799,2.10805724009427,-2.51645741934447,3.06154849154839
2.48871503150315,2.1070085246933,-2.51580709033279,3.06164208301176
2.48913148314832,2.1059600784783,-2.51515672285461,3.06173322577564
2.48954793479348,2.10491190149855,-2.51450631793008,3.06182191794285
2.48996438643864,2.103863993803,-2.51385587658015,3.06190815770943
2.49038083808381,2.10281635544024,-2.51320539982648,3.06199194336467
2.49079728972897,2.10176898645849,-2.51255488869143,3.06207327329114
2.49121374137414,2.10072188690561,-2.511904344198,3.0621521459647
2.4916301930193,2.0996750568291,-2.51125376736984,3.06222855995449
2.49204664466447,2.09862849627608,-2.51060315923114,3.06230251392298
2.49246309630963,2.09758220529334,-2.50995252080664,3.06237400662594
2.4928795479548,2.09653618392728,-2.5093018531216,3.06244303691248
2.49329599959996,2.0954904322239,-2.50865115720169,3.06250960372501
2.49371245124512,2.09444495022889,-2.50800043407306,3.06257370609926
2.49412890289029,2.09339973798751,-2.5073496847622,3.06263534316426
2.49454535453545,2.0923547955447,-2.50669891029596,3.06269451414237
2.49496180618062,2.09131012294497,-2.50604811170149,3.06275121834918
2.49537825782578,2.09026572023251,-2.50539729000621,3.06280545519359
2.49579470947095,2.08922158745108,-2.50474644623777,3.06285722417773
2.49621116111611,2.08817772464409,-2.50409558142398,3.06290652489695
2.49662761276128,2.08713413185456,-2.50344469659285,3.06295335703979
2.49704406440644,2.08609080912514,-2.50279379277245,3.06299772038795
2.49746051605161,2.08504775649807,-2.50214287099095,3.06303961481627
2.49787696769677,2.08400497401524,-2.50149193227655,3.06307904029268
2.49829341934193,2.08296246171813,-2.50084097765743,3.06311599687813
2.4987098709871,2.08192021964783,-2.50019000816174,3.06315048472663
2.49912632263226,2.08087824784506,-2.49953902481755,3.06318250408509
2.49954277427743,2.07983654635012,-2.49888802865278,3.06321205529335
2.49995922592259,2.07879511520296,-2.49823702069523,3.06323913878413
2.50037567756776,2.0777539544431,-2.49758600197246,3.06326375508289
2.50079212921292,2.07671306410969,-2.49693497351182,3.06328590480786
2.50120858085809,2.07567244424147,-2.49628393634038,3.06330558866992
2.50162503250325,2.0746320948768,-2.49563289148487,3.06332280747257
2.50204148414841,2.07359201605362,-2.4949818399717,3.06333756211182
2.50245793579358,2.07255220780948,-2.49433078282687,3.06334985357614
2.50287438743874,2.07151267018154,-2.49367972107594,3.06335968294638
2.50329083908391,2.07047340320655,-2.49302865574403,3.06336705139568
2.50370729072907,2.06943440692087,-2.49237758785572,3.0633719601894
2.50412374237424,2.06839568136044,-2.49172651843507,3.06337441068501
2.5045401940194,2.0673572265608,-2.49107544850553,3.063374404332
2.50495664566457,2.06631904255709,-2.49042437908996,3.06337194267185
2.50537309730973,2.06528112938404,-2.48977331121052,3.06336702733782
2.5057895489549,2.06424348707596,-2.48912224588869,3.06335966005494
2.50620600060006,2.06320611566678,-2.48847118414523,3.06334984263985
2.50662245224522,2.06216901519,-2.4878201270001,3.06333757700075
2.50703890389039,2.06113218567871,-2.48716907547245,3.06332286513722
2.50745535553555,2.0600956271656,-2.48651803058058,3.06330570914017
2.50787180718072,2.05905933968293,-2.48586699334191,3.06328611119166
2.50828825882588,2.05802332326255,-2.48521596477292,3.06326407356484
2.50870471047105,2.05698757793591,-2.48456494588913,3.06323959862378
2.50912116211621,2.05595210373404,-2.48391393770506,3.06321268882337
2.50953761376138,2.05491690068754,-2.48326294123418,3.06318334670917
2.50995406540654,2.05388196882659,-2.48261195748888,3.06315157491729
2.51037051705171,2.05284730818098,-2.48196098748044,3.06311737617425
2.51078696869687,2.05181291878005,-2.481310032219,3.06308075329684
2.51120342034203,2.05077880065274,-2.48065909271347,3.06304170919195
2.5116198719872,2.04974495382756,-2.48000816997157,3.06300024685648
2.51203632363236,2.0487113783326,-2.47935726499972,3.06295636937714
2.51245277527753,2.04767807419552,-2.47870637880307,3.0629100799303
2.51286922692269,2.04664504144357,-2.4780555123854,3.06286138178186
2.51328567856786,2.04561228010357,-2.47740466674913,3.06281027828708
2.51370213021302,2.04457979020191,-2.47675384289525,3.06275677289041
2.51411858185819,2.04354757176456,-2.4761030418233,3.06270086912532
2.51453503350335,2.04251562481706,-2.47545226453134,3.06264257061413
2.51495148514852,2.04148394938453,-2.4748015120159,3.06258188106786
2.51536793679368,2.04045254549165,-2.47415078527193,3.06251880428603
2.51578438843884,2.03942141316267,-2.4735000852928,3.0624533441565
2.51620084008401,2.03839055242143,-2.47284941307024,3.06238550465525
2.51661729172917,2.03735996329132,-2.47219876959429,3.06231528984626
2.51703374337434,2.03632964579532,-2.47154815585329,3.06224270388125
2.5174501950195,2.03529959995595,-2.47089757283383,3.06216775099953
2.51786664666467,2.03426982579533,-2.47024702152073,3.06209043552782
2.51828309830983,2.03324032333511,-2.46959650289697,3.06201076187997
2.518699549955,2.03221109259653,-2.46894601794368,3.06192873455689
2.51911600160016,2.03118213360041,-2.4682955676401,3.06184435814622
2.51953245324532,2.03015344636711,-2.46764515296355,3.0617576373222
2.51994890489049,2.02912503091657,-2.46699477488937,3.06166857684542
2.52036535653565,2.02809688726826,-2.4663444343909,3.06157718156264
2.52078180818082,2.02706901544128,-2.46569413243946,3.06148345640654
2.52119825982598,2.02604141545424,-2.46504387000428,3.06138740639552
2.52161471147115,2.02501408732534,-2.4643936480525,3.06128903663348
2.52203116311631,2.02398703107231,-2.4637434675491,3.06118835230957
2.52244761476148,2.02296024671247,-2.46309332945688,3.06108535869799
2.52286406640664,2.02193373426271,-2.46244323473645,3.06098006115775
2.52328051805181,2.02090749373946,-2.46179318434614,3.06087246513242
2.52369696969697,2.0198815251587,-2.46114317924201,3.06076257614991
2.52411342134213,2.01885582853601,-2.46049322037782,3.06065039982222
2.5245298729873,2.0178304038865,-2.45984330870493,3.0605359418452
2.52494632463246,2.01680525122484,-2.45919344517235,3.0604192079983
2.52536277627763,2.01578037056528,-2.45854363072665,3.06030020414431
2.52577922792279,2.01475576192161,-2.45789386631194,3.06017893622915
2.52619567956796,2.01373142530718,-2.45724415286984,3.06005541028155
2.52661213121312,2.0127073607349,-2.45659449133945,3.05992963241283
2.52702858285829,2.01168356821725,-2.45594488265729,3.05980160881665
2.52744503450345,2.01066004776626,-2.45529532775729,3.05967134576871
2.52786148614862,2.0096367993935,-2.45464582757076,3.05953884962651
2.52827793779378,2.00861382311014,-2.45399638302634,3.05940412682906
2.52869438943894,2.00759111892685,-2.45334699504996,3.05926718389661
2.52911084108411,2.00656868685391,-2.45269766456483,3.0591280274304
2.52952729272927,2.00554652690112,-2.45204839249139,3.05898666411235
2.52994374437444,2.00452463907786,-2.4513991797473,3.05884310070478
2.5303601960196,2.00350302339305,-2.45075002724734,3.05869734405013
2.53077664766477,2.00248167985518,-2.45010093590347,3.0585494010707
2.53119309930993,2.00146060847229,-2.44945190662473,3.0583992787683
2.5316095509551,2.00043980925197,-2.44880294031723,3.05824698422403
2.53202600260026,1.99941928220137,-2.44815403788412,3.05809252459791
2.53244245424542,1.9983990273272,-2.44750520022554,3.05793590712863
2.53285890589059,1.99737904463573,-2.44685642823861,3.05777713913322
2.53327535753575,1.99635933413277,-2.44620772281738,3.05761622800679
2.53369180918092,1.99533989582369,-2.44555908485281,3.05745318122216
2.53410826082608,1.99432072971343,-2.44491051523274,3.0572880063296
2.53452471247125,1.99330183580648,-2.44426201484182,3.05712071095647
2.53494116411641,1.99228321410687,-2.44361358456153,3.05695130280698
2.53535761576158,1.99126486461819,-2.44296522527013,3.05677978966177
2.53577406740674,1.99024678734362,-2.44231693784261,3.05660617937768
2.53619051905191,1.98922898228584,-2.44166872315067,3.05643047988737
2.53660697069707,1.98821144944714,-2.44102058206272,3.05625269919902
2.53702342234223,1.98719418882932,-2.44037251544377,3.05607284539599
2.5374398739874,1.98617720043377,-2.4397245241555,3.05589092663649
2.53785632563256,1.98516048426143,-2.43907660905614,3.05570695115325
2.53827277727773,1.98414404031277,-2.43842877100049,3.05552092725317
2.53868922892289,1.98312786858784,-2.43778101083988,3.055332863317
2.53910568056806,1.98211196908626,-2.43713332942212,3.05514276779897
2.53952213221322,1.98109634180717,-2.43648572759151,3.05495064922648
2.53993858385839,1.9800809867493,-2.43583820618874,3.05475651619972
2.54035503550355,1.97906590391091,-2.43519076605094,3.05456037739135
2.54077148714872,1.97805109328986,-2.43454340801161,3.05436224154611
2.54118793879388,1.97703655488351,-2.43389613290058,3.05416211748049
2.54160439043904,1.97602228868882,-2.433248941544,3.05396001408238
2.54202084208421,1.97500829470231,-2.43260183476431,3.05375594031068
2.54243729372937,1.97399457292002,-2.43195481338018,3.05354990519496
2.54285374537454,1.97298112333759,-2.43130787820654,3.0533419178351
2.5432701970197,1.9719679459502,-2.4306610300545,3.0531319874009
2.54368664866487,1.9709550407526,-2.43001426973131,3.05292012313171
2.54410310031003,1.96994240773909,-2.42936759804041,3.05270633433608
2.5445195519552,1.96893004690352,-2.42872101578132,3.05249063039138
2.54493600360036,1.96791795823934,-2.42807452374962,3.05227302074338
2.54535245524552,1.96690614173951,-2.42742812273698,3.05205351490595
2.54576890689069,1.96589459739659,-2.42678181353108,3.05183212246059
2.54618535853585,1.9648833252027,-2.4261355969156,3.05160885305612
2.54660181018102,1.96387232514949,-2.42548947367016,3.05138371640823
2.54701826182618,1.96286159722822,-2.42484344457036,3.05115672229913
2.54743471347135,1.96185114142967,-2.42419751038769,3.05092788057716
2.54785116511651,1.96084095774421,-2.42355167188953,3.05069720115636
2.54826761676168,1.95983104616177,-2.42290592983912,3.05046469401612
2.54868406840684,1.95882140667184,-2.42226028499551,3.05023036920074
2.54910052005201,1.95781203926348,-2.4216147381136,3.04999423681904
2.54951697169717,1.95680294392531,-2.42096928994401,3.04975630704399
2.54993342334233,1.95579412064552,-2.42032394123316,3.04951659011226
2.5503498749875,1.95478556941189,-2.41967869272316,3.04927509632381
2.55076632663266,1.95377729021172,-2.41903354515183,3.04903183604153
2.55118277827783,1.95276928303191,-2.41838849925266,3.04878681969078
2.55159922992299,1.95176154785894,-2.41774355575479,3.04854005775899
2.55201568156816,1.95075408467883,-2.41709871538297,3.04829156079525
2.55243213321332,1.94974689347719,-2.41645397885756,3.04804133940988
2.55284858485849,1.9487399742392,-2.41580934689447,3.04778940427401
2.55326503650365,1.9477333269496,-2.41516482020516,3.04753576611918
2.55368148814881,1.94672695159272,-2.41452039949661,3.04728043573688
2.55409793979398,1.94572084815246,-2.41387608547131,3.04702342397813
2.55451439143914,1.94471501661226,-2.41323187882718,3.04676474175308
2.55493084308431,1.94370945695519,-2.41258778025761,3.04650440003052
2.55534729472947,1.94270416916387,-2.41194379045142,3.04624240983754
2.55576374637464,1.94169915322048,-2.4112999100928,3.04597878225898
2.5561801980198,1.9406944091068,-2.41065613986133,3.04571352843708
2.55659664966497,1.93968993680418,-2.41001248043193,3.045446659571
2.55701310131013,1.93868573629356,-2.40936893247485,3.04517818691639
2.5574295529553,1.93768180755544,-2.40872549665562,3.04490812178494
2.55784600460046,1.93667815056991,-2.40808217363509,3.04463647554394
2.55826245624562,1.93567476531664,-2.40743896406932,3.04436325961584
2.55867890789079,1.9346716517749,-2.40679586860963,3.04408848547776
2.55909535953595,1.93366880992351,-2.40615288790253,3.04381216466111
2.55951181118112,1.9326662397409,-2.40551002258973,3.04353430875107
2.55992826282628,1.93166394120508,-2.40486727330811,3.04325492938616
2.56034471447145,1.93066191429365,-2.40422464068968,3.0429740382578
2.56076116611661,1.92966015898377,-2.40358212536156,3.04269164710981
2.56117761776178,1.92865867525222,-2.402939727946,3.04240776773799
2.56159406940694,1.92765746307536,-2.40229744906029,3.04212241198964
2.56201052105211,1.92665652242914,-2.40165528931681,3.0418355917631
2.56242697269727,1.9256558532891,-2.40101324932294,3.04154731900725
2.56284342434243,1.92465545563036,-2.40037132968111,3.04125760572112
2.5632598759876,1.92365532942766,-2.39972953098871,3.04096646395333
2.56367632763276,1.9226554746553,-2.39908785383812,3.04067390580169
2.56409277927793,1.92165589128722,-2.39844629881668,3.04037994341268
2.56450923092309,1.92065657929691,-2.39780486650662,3.040084588981
2.56492568256826,1.91965753865749,-2.39716355748515,3.03978785474908
2.56534213421342,1.91865876934167,-2.3965223723243,3.03948975300663
2.56575858585859,1.91766027132174,-2.39588131159102,3.0391902960901
2.56617503750375,1.91666204456962,-2.39524037584709,3.03888949638228
2.56659148914891,1.91566408905683,-2.39459956564915,3.03858736631174
2.56700794079408,1.91466640475446,-2.39395888154861,3.0382839183524
2.56742439243924,1.91366899163325,-2.39331832409172,3.03797916502302
2.56784084408441,1.91267184966352,-2.39267789381947,3.0376731188867
2.56825729572957,1.91167497881519,-2.39203759126765,3.03736579255043
2.56867374737474,1.91067837905782,-2.39139741696676,3.03705719866457
2.5690901990199,1.90968205036054,-2.39075737144203,3.03674734992234
2.56950665066507,1.90868599269211,-2.3901174552134,3.03643625905938
2.56992310231023,1.90769020602092,-2.38947766879549,3.0361239388532
2.5703395539554,1.90669469031494,-2.3888380126976,3.03581040212275
2.57075600560056,1.90569944554177,-2.38819848742367,3.03549566172781
2.57117245724573,1.90470447166864,-2.38755909347228,3.03517973056864
2.57158890889089,1.90370976866237,-2.38691983133664,3.03486262158534
2.57200536053605,1.90271533648941,-2.38628070150456,3.03454434775743
2.57242181218122,1.90172117511584,-2.38564170445843,3.03422492210332
2.57283826382638,1.90072728450735,-2.3850028406752,3.03390435767981
2.57325471547155,1.89973366462925,-2.3843641106264,3.0335826675816
2.57367116711671,1.89874031544649,-2.38372551477807,3.03325986494074
2.57408761876188,1.89774723692364,-2.38308705359082,3.03293596292616
2.57450407040704,1.89675442902487,-2.38244872751971,3.03261097474314
2.57492052205221,1.89576189171403,-2.38181053701432,3.03228491363281
2.57533697369737,1.89476962495454,-2.38117248251873,3.03195779287163
2.57575342534253,1.89377762870952,-2.38053456447145,3.03162962577088
2.5761698769877,1.89278590294165,-2.37989678330545,3.03130042567616
2.57658632863286,1.8917944476133,-2.37925913944814,3.03097020596683
2.57700278027803,1.89080326268644,-2.37862163332136,3.03063898005554
2.57741923192319,1.88981234812271,-2.37798426534132,3.0303067613877
2.57783568356836,1.88882170388337,-2.37734703591867,3.02997356344093
2.57825213521352,1.88783132992931,-2.37670994545842,3.02963939972458
2.57866858685869,1.88684122622107,-2.37607299435994,3.02930428377919
2.57908503850385,1.88585139271886,-2.37543618301696,3.02896822917597
2.57950149014902,1.88486182938249,-2.37479951181757,3.02863124951627
2.57991794179418,1.88387253617146,-2.37416298114416,3.02829335843107
2.58033439343934,1.88288351304487,-2.37352659137345,3.02795456958043
2.58075084508451,1.88189475996153,-2.37289034287647,3.027614896653
2.58116729672967,1.88090627687985,-2.37225423601855,3.02727435336546
2.58158374837484,1.87991806375791,-2.37161827115928,3.026932953462
2.58200020002,1.87893012055345,-2.37098244865254,3.0265907107138
2.58241665166517,1.87794244722387,-2.37034676884645,3.02624763891848
2.58283310331033,1.87695504372622,-2.36971123208341,3.02590375189961
2.5832495549555,1.87596791001721,-2.36907583870002,3.02555906350611
2.58366600660066,1.87498104605321,-2.36844058902713,3.02521358761181
2.58408245824582,1.87399445179026,-2.36780548338981,3.02486733811481
2.58449890989099,1.87300812718406,-2.36717052210733,3.02452032893703
2.58491536153615,1.87202207218997,-2.36653570549314,3.02417257402364
2.58533181318132,1.87103628676305,-2.36590103385492,3.02382408734253
2.58574826482648,1.87005077085798,-2.36526650749448,3.02347488288376
2.58616471647165,1.86906552442915,-2.36463212670785,3.02312497465904
2.58658116811681,1.86808054743062,-2.36399789178517,3.02277437670119
2.58699761976198,1.86709583981611,-2.36336380301076,3.0224231030636
2.58741407140714,1.86611140153903,-2.36272986066308,3.02207116781968
2.58783052305231,1.86512723255245,-2.36209606501473,3.02171858506232
2.58824697469747,1.86414333280916,-2.36146241633242,3.02136536890337
2.58866342634263,1.86315970226159,-2.36082891487699,3.02101153347309
2.5890798779878,1.86217634086189,-2.3601955609034,3.02065709291959
2.58949632963296,1.86119324856186,-2.3595623546607,3.0203020614083
2.58991278127813,1.86021042531302,-2.35892929639205,3.01994645312144
2.59032923292329,1.85922787106657,-2.35829638633467,3.01959028225746
2.59074568456846,1.8582455857734,-2.35766362471992,3.0192335630305
2.59116213621362,1.85726356938408,-2.35703101177317,3.01887630966985
2.59157858785879,1.85628182184892,-2.35639854771393,3.01851853641939
2.59199503950395,1.85530034311788,-2.35576623275572,3.01816025753706
2.59241149114912,1.85431913314063,-2.35513406710613,3.01780148729433
2.59282794279428,1.85333819186658,-2.35450205096684,3.01744223997559
2.59324439443944,1.85235751924479,-2.35387018453354,3.01708252987769
2.59366084608461,1.85137711522406,-2.35323846799597,3.01672237130934
2.59407729772977,1.85039697975288,-2.35260690153793,3.01636177859056
2.59449374937494,1.84941711277946,-2.35197548533722,3.01600076605215
2.5949102010201,1.84843751425173,-2.3513442195657,3.01563934803513
2.59532665266527,1.84745818411732,-2.35071310438925,3.01527753889023
2.59574310431043,1.84647912232357,-2.35008213996775,3.01491535297727
2.5961595559556,1.84550032881755,-2.34945132645513,3.01455280466469
2.59657600760076,1.84452180354605,-2.34882066399931,3.01418990832892
2.59699245924592,1.84354354645557,-2.34819015274223,3.01382667835391
2.59740891089109,1.84256555749235,-2.34755979281984,3.01346312913054
2.59782536253625,1.84158783660235,-2.3469295843621,3.01309927505606
2.59824181418142,1.84061038373125,-2.34629952749295,3.01273513053356
2.59865826582658,1.83963319882447,-2.34566962233037,3.01237070997142
2.59907471747175,1.83865628182715,-2.34503986898629,3.01200602778277
2.59949116911691,1.83767963268419,-2.34441026756669,3.01164109838489
2.59990762076208,1.83670325134019,-2.3437808181715,3.01127593619872
2.60032407240724,1.83572713773952,-2.34315152089467,3.0109105556483
2.60074052405241,1.83475129182627,-2.34252237582412,3.01054497116018
2.60115697569757,1.83377571354428,-2.3418933830418,3.0101791971629
2.60157342734273,1.83280040283715,-2.34126454262361,3.00981324808645
2.6019898789879,1.8318253596482,-2.34063585463946,3.00944713836169
2.60240633063306,1.83085058392052,-2.34000731915325,3.00908088241984
2.60282278227823,1.82987607559693,-2.33937893622286,3.00871449469187
2.60323923392339,1.82890183462003,-2.33875070590018,3.00834798960803
2.60365568556856,1.82792786093216,-2.33812262823107,3.00798138159721
2.60407213721372,1.82695415447543,-2.33749470325539,3.00761468508648
2.60448858885889,1.82598071519169,-2.33686693100699,3.00724791450049
2.60490504050405,1.82500754302256,-2.33623931151373,3.00688108426089
2.60532149214922,1.82403463790944,-2.33561184479743,3.00651420878588
2.60573794379438,1.82306199979347,-2.33498453087394,3.00614730248956
2.60615439543954,1.82208962861559,-2.3343573697531,3.00578037978144
2.60657084708471,1.8211175243165,-2.33373036143873,3.00541345506587
2.60698729872987,1.82014568683665,-2.33310350592867,3.0050465427415
2.60740375037504,1.81917411611629,-2.33247680321478,3.00467965720074
2.6078202020202,1.81820281209545,-2.33185025328289,3.00431281282917
2.60823665366537,1.81723177471394,-2.33122385611287,3.00394602400507
2.60865310531053,1.81626100391133,-2.33059761167859,3.00357930509879
2.6090695569557,1.815290499627,-2.32997151994795,3.00321267047226
2.60948600860086,1.81432026180011,-2.32934558088285,3.00284613447844
2.60990246024602,1.81335029036961,-2.32871979443924,3.00247971146075
2.61031891189119,1.81238058527423,-2.32809416056708,3.00211341575252
2.61073536353635,1.81141114645251,-2.32746867921037,3.00174726167649
2.61115181518152,1.81044197384279,-2.32684335030715,3.00138126354423
2.61156826682668,1.80947306738319,-2.32621817378949,3.00101543565559
2.61198471847185,1.80850442701164,-2.32559314958352,3.00064979229821
2.61240117011701,1.80753605266588,-2.32496827760943,3.00028434774689
2.61281762176218,1.80656794428345,-2.32434355778144,2.99991911626314
2.61323407340734,1.8056001018017,-2.32371899000785,2.99955411209457
2.61365052505251,1.80463252515779,-2.32309457419105,2.9991893494744
2.61406697669767,1.80366521428868,-2.32247031022747,2.99882484262087
2.61448342834283,1.80269816913118,-2.32184619800764,2.99846060573675
2.614899879988,1.80173138962188,-2.32122223741618,2.99809665300878
2.61531633163316,1.80076487569721,-2.32059842833179,2.9977329986071
2.61573278327833,1.79979862729343,-2.3199747706273,2.99736965668477
2.61614923492349,1.7988326443466,-2.31935126416963,2.99700664137721
2.61656568656866,1.79786692679262,-2.3187279088198,2.99664396680164
2.61698213821382,1.79690147456723,-2.31810470443301,2.99628164705659
2.61739858985899,1.795936287606,-2.31748165085853,2.99591969622131
2.61781504150415,1.79497136584431,-2.31685874793981,2.99555812835531
2.61823149314932,1.79400670921741,-2.31623599551443,2.99519695749774
2.61864794479448,1.79304231766037,-2.31561339341415,2.99483619766694
2.61906439643964,1.7920781911081,-2.31499094146487,2.99447586285985
2.61948084808481,1.79111432949537,-2.31436863948669,2.99411596705151
2.61989729972997,1.79015073275679,-2.31374648729386,2.99375652419454
2.62031375137514,1.78918740082682,-2.31312448469487,2.99339754821857
2.6207302030203,1.78822433363976,-2.31250263149237,2.99303905302974
2.62114665466547,1.78726153112978,-2.31188092748326,2.99268105251019
2.62156310631063,1.78629899323089,-2.31125937245864,2.9923235605175
2.6219795579558,1.78533671987699,-2.31063796620385,2.9919665908842
2.62239600960096,1.78437471100181,-2.31001670849849,2.9916101574172
2.62281246124612,1.78341296653896,-2.30939559911638,2.99125427389731
2.62322891289129,1.7824514864219,-2.30877463782565,2.99089895407872
2.62364536453645,1.781490270584,-2.30815382438867,2.99054421168845
2.62406181618162,1.78052931895845,-2.30753315856213,2.99019006042584
2.62447826782678,1.77956863147834,-2.306912640097,2.98983651396206
2.62489471947195,1.77860820807665,-2.30629226873856,2.98948358593953
2.62531117111711,1.77764804868622,-2.30567204422644,2.98913128997149
2.62572762276228,1.77668815323976,-2.30505196629458,2.98877963964142
2.62614407440744,1.7757285216699,-2.30443203467128,2.98842864850254
2.62656052605261,1.77476915390913,-2.30381224907921,2.98807833007733
2.62697697769777,1.77381004988984,-2.30319260923539,2.98772869785696
2.62739342934293,1.7728512095443,-2.30257311485126,2.98737976530084
2.6278098809881,1.7718926328047,-2.30195376563265,2.98703154583608
2.62822633263326,1.77093431960309,-2.30133456127978,2.98668405285698
2.62864278427843,1.76997626987146,-2.30071550148735,2.98633729972455
2.62905923592359,1.76901848354167,-2.30009658594445,2.98599129976597
2.62947568756876,1.76806096054549,-2.29947781433466,2.98564606627413
2.62989213921392,1.76710370081463,-2.29885918633602,2.98530161250708
2.63030859085909,1.76614670428065,-2.29824070162106,2.98495795168755
2.63072504250425,1.76518997087509,-2.2976223598568,2.98461509700249
2.63114149414942,1.76423350052935,-2.29700416070481,2.9842730616025
2.63155794579458,1.76327729317477,-2.29638610382113,2.98393185860138
2.63197439743974,1.76232134874261,-2.2957681888564,2.98359150107563
2.63239084908491,1.76136566716406,-2.29515041545581,2.98325200206396
2.63280730073007,1.76041024837022,-2.29453278325911,2.98291337456679
2.63322375237524,1.75945509229212,-2.29391529190066,2.98257563154574
2.6336402040204,1.75850019886073,-2.29329794100943,2.98223878592317
2.63405665566557,1.75754556800695,-2.29268073020901,2.98190285058171
2.63447310731073,1.75659119966161,-2.29206365911764,2.98156783836371
2.6348895589559,1.75563709375548,-2.29144672734821,2.98123376207083
2.63530601060106,1.75468325021928,-2.2908299345083,2.98090063446349
2.63572246224622,1.75372966898365,-2.29021328020017,2.98056846826046
2.63613891389139,1.7527763499792,-2.28959676402081,2.9802372761383
2.63655536553655,1.75182329313648,-2.28898038556193,2.97990707073095
2.63697181718172,1.75087049838599,-2.28836414440998,2.97957786462924
2.63738826882688,1.74991796565818,-2.28774804014619,2.97924967038037
2.63780472047205,1.74896569488347,-2.28713207234656,2.9789225004875
2.63822117211721,1.74801368599222,-2.28651624058191,2.97859636740924
2.63863762376238,1.74706193891476,-2.28590054441787,2.9782712835592
2.63905407540754,1.7461104535814,-2.2852849834149,2.97794726130551
2.63947052705271,1.74515922992238,-2.28466955712833,2.97762431297035
2.63988697869787,1.74420826786794,-2.28405426510838,2.97730245082952
2.64030343034303,1.74325756734829,-2.28343910690014,2.97698168711193
2.6407198819882,1.7423071282936,-2.28282408204364,2.97666203399919
2.64113633363336,1.74135695063402,-2.28220919007383,2.97634350362508
2.64155278527853,1.74040703429969,-2.28159443052064,2.97602610807519
2.64196923692369,1.73945737922073,-2.28097980290895,2.97570985938639
2.64238568856886,1.73850798532722,-2.28036530675866,2.97539476954641
2.64280214021402,1.73755885254927,-2.27975094158467,2.97508085049336
2.64321859185919,1.73660998081695,-2.27913670689693,2.97476811411533
2.64363504350435,1.73566137006034,-2.27852260220044,2.9744565722499
2.64405149514952,1.73471302020949,-2.27790862699529,2.97414623668372
2.64446794679468,1.73376493119447,-2.27729478077668,2.97383711915204
2.64488439843984,1.73281710294535,-2.27668106303491,2.97352923133832
2.64530085008501,1.73186953539219,-2.27606747325545,2.97322258487372
2.64571730173017,1.73092222846507,-2.27545401091891,2.97291719133672
2.64613375337534,1.72997518209407,-2.27484067550112,2.97261306225268
2.6465502050205,1.72902839620928,-2.27422746647309,2.97231020909335
2.64696665666567,1.72808187074081,-2.2736143833011,2.97200864327654
2.64738310831083,1.72713560561878,-2.27300142544665,2.97170837616559
2.647799559956,1.72618960077333,-2.27238859236654,2.971409419069
2.64821601160116,1.72524385613462,-2.27177588351287,2.97111178324
2.64863246324632,1.72429837163284,-2.27116329833305,2.97081547987611
2.64904891489149,1.7233531471982,-2.27055083626986,2.97052052011874
2.64946536653665,1.72240818276094,-2.26993849676145,2.97022691505276
2.64988181818182,1.72146347825134,-2.26932627924135,2.96993467570609
2.65029826982698,1.7205190335997,-2.26871418313852,2.96964381304927
2.65071472147215,1.71957484873637,-2.26810220787736,2.96935433799508
2.65113117311731,1.71863092359172,-2.26749035287774,2.96906626139809
2.65154762476248,1.7176872580962,-2.26687861755502,2.9687795940543
2.65196407640764,1.71674385218026,-2.26626700132006,2.96849434670071
2.65238052805281,1.71580070577442,-2.26565550357931,2.96821053001491
2.65279697969797,1.71485781880926,-2.26504412373473,2.96792815461468
2.65321343134313,1.71391519121539,-2.2644328611839,2.96764723105761
2.6536298829883,1.71297282292349,-2.26382171532,2.96736776984071
2.65404633463346,1.71203071386428,-2.26321068553188,2.96708978139998
2.65446278627863,1.71108886396856,-2.26259977120402,2.96681327611005
2.65487923792379,1.71014727316719,-2.26198897171662,2.96653826428381
2.65529568956896,1.70920594139109,-2.26137828644559,2.96626475617195
2.65571214121412,1.70826486857123,-2.26076771476257,2.96599276196266
2.65612859285929,1.70732405463869,-2.26015725603499,2.9657222917812
2.65654504450445,1.70638349952459,-2.25954690962608,2.96545335568954
2.65696149614962,1.70544320316014,-2.25893667489486,2.96518596368597
2.65737794779478,1.70450316547662,-2.25832655119623,2.96492012570474
2.65779439943994,1.7035633864054,-2.25771653788096,2.96465585161568
2.65821085108511,1.70262386587793,-2.25710663429572,2.96439315122385
2.65862730273027,1.70168460382574,-2.25649683978311,2.96413203426912
2.65904375437544,1.70074560018044,-2.25588715368169,2.96387251042589
2.6594602060206,1.69980685487377,-2.255277575326,2.96361458930265
2.65987665766577,1.69886836783751,-2.25466810404659,2.96335828044167
2.66029310931093,1.69793013900358,-2.25405873917007,2.96310359331862
2.6607095609561,1.69699216830397,-2.25344948001909,2.96285053734221
2.66112601260126,1.69605445567078,-2.25284032591242,2.96259912185389
2.66154246424643,1.69511700103621,-2.25223127616494,2.96234935612743
2.66195891589159,1.69417980433259,-2.25162233008767,2.96210124936862
2.66237536753675,1.69324286549232,-2.25101348698785,2.96185481071491
2.66279181918192,1.69230618444794,-2.25040474616888,2.96161004923508
2.66320827082708,1.69136976113207,-2.24979610693044,2.9613669739289
2.66362472247225,1.6904335954775,-2.24918756856845,2.96112559372678
2.66404117411741,1.68949768741708,-2.24857913037513,2.96088591748946
2.66445762576258,1.68856203688383,-2.24797079163904,2.96064795400764
2.66487407740774,1.68762664381085,-2.24736255164507,2.96041171200173
2.66529052905291,1.6866915081314,-2.2467544096745,2.96017720012142
2.66570698069807,1.68575662977885,-2.24614636500505,2.95994442694545
2.66612343234323,1.68482200868672,-2.24553841691085,2.95971340098125
2.6665398839884,1.68388764478862,-2.2449305646625,2.95948413066461
2.66695633563356,1.68295353801834,-2.24432280752713,2.95925662435941
2.66737278727873,1.68201968830979,-2.24371514476837,2.95903089035727
2.66778923892389,1.68108609559703,-2.24310757564644,2.95880693687725
2.66820569056906,1.68015275981425,-2.24250009941814,2.95858477206557
2.66862214221422,1.67921968089579,-2.24189271533688,2.95836440399525
2.66903859385939,1.67828685877614,-2.24128542265275,2.95814584066589
2.66945504550455,1.67735429338994,-2.2406782206125,2.95792909000331
2.66987149714972,1.67642198467198,-2.24007110845961,2.95771415985927
2.67028794879488,1.67548993255721,-2.2394640854343,2.95750105801121
2.67070440044004,1.67455813698074,-2.23885715077356,2.9572897921619
2.67112085208521,1.67362659787782,-2.2382503037112,2.95708036993924
2.67153730373037,1.67269531518389,-2.23764354347787,2.95687279889588
2.67195375537554,1.67176428883453,-2.23703686930107,2.95666708650902
2.6723702070207,1.67083351876551,-2.23643028040523,2.95646324018009
2.67278665866587,1.66990300491275,-2.23582377601168,2.9562612672345
2.67320311031103,1.66897274721235,-2.23521735533875,2.95606117492134
2.6736195619562,1.66804274560059,-2.23461101760175,2.95586297041314
2.67403601360136,1.6671130000139,-2.23400476201301,2.9556666608056
2.67445246524652,1.66618351038894,-2.23339858778195,2.9554722531173
2.67486891689169,1.6652542766625,-2.23279249411504,2.9552797542895
2.67528536853685,1.66432529877158,-2.23218648021592,2.9550891711858
2.67570182018202,1.66339657665336,-2.23158054528536,2.95490051059198
2.67611827182718,1.6624681102452,-2.23097468852133,2.95471377921566
2.67653472347235,1.66153989948467,-2.23036890911902,2.95452898368613
2.67695117511751,1.66061194430951,-2.22976320627089,2.95434613055406
2.67736762676268,1.65968424465767,-2.22915757916664,2.95416522629126
2.67778407840784,1.6587568004673,-2.22855202699336,2.95398627729046
2.67820053005301,1.65782961167673,-2.22794654893545,2.95380928986507
2.67861698169817,1.65690267822452,-2.22734114417471,2.95363427024895
2.67903343334333,1.65597600004942,-2.22673581189035,2.95346122459616
2.6794498849885,1.65504957709036,-2.22613055125905,2.95329015898076
2.67986633663366,1.65412340928654,-2.22552536145497,2.95312107939657
2.68028278827883,1.65319749657731,-2.22492024164978,2.95295399175698
2.68069923992399,1.65227183890227,-2.22431519101273,2.95278890189468
2.68111569156916,1.65134643620121,-2.22371020871063,2.95262581556149
2.68153214321432,1.65042128841417,-2.22310529390792,2.95246473842814
2.68194859485949,1.64949639548138,-2.22250044576671,2.95230567608405
2.68236504650465,1.64857175734331,-2.22189566344678,2.95214863403715
2.68278149814982,1.64764737394064,-2.22129094610565,2.95199361771366
2.68319794979498,1.64672324521429,-2.22068629289858,2.95184063245788
2.68361440144014,1.6457993711054,-2.22008170297863,2.95168968353202
2.68403085308531,1.64487575155535,-2.2194771754967,2.951540776116
2.68444730473047,1.64395238650574,-2.21887270960151,2.95139391530728
2.68486375637564,1.64302927589842,-2.21826830443972,2.95124910612061
2.6852802080208,1.64210641967545,-2.2176639591559,2.95110635348794
2.68569665966597,1.64118381777917,-2.21705967289257,2.95096566225816
2.68611311131113,1.64026147015213,-2.21645544479026,2.95082703719699
2.6865295629563,1.63933937673713,-2.21585127398754,2.95069048298676
2.68694601460146,1.63841753747722,-2.21524715962104,2.95055600422625
2.68736246624662,1.6374959523157,-2.21464310082549,2.95042360543054
2.68777891789179,1.63657462119612,-2.21403909673377,2.95029329103083
2.68819536953695,1.63565354406227,-2.2134351464769,2.95016506537429
2.68861182118212,1.63473272085821,-2.21283124918415,2.95003893272393
2.68902827282728,1.63381215152825,-2.21222740398299,2.94991489725836
2.68944472447245,1.63289183601694,-2.21162360999921,2.94979296307177
2.68986117611761,1.63197177426914,-2.21101986635689,2.94967313417364
2.69027762776278,1.6310519662299,-2.21041617217844,2.94955541448873
2.69069407940794,1.63013241184461,-2.20981252658468,2.94943980785684
2.69111053105311,1.62921311105886,-2.20920892869485,2.94932631803272
2.69152698269827,1.62829406381856,-2.20860537762663,2.94921494868593
2.69194343434343,1.62737527006986,-2.20800187249619,2.94910570340073
2.6923598859886,1.62645672975919,-2.20739841241824,2.94899858567589
2.69277633763376,1.62553844283326,-2.20679499650602,2.94889359892463
2.69319278927893,1.62462040923904,-2.20619162387141,2.94879074647447
2.69360924092409,1.62370262892379,-2.20558829362489,2.94869003156713
2.69402569256926,1.62278510183506,-2.20498500487561,2.9485914573584
2.69444214421442,1.62186782792067,-2.20438175673144,2.94849502691802
2.69485859585959,1.62095080712872,-2.20377854829898,2.9484007432296
2.69527504750475,1.6200340394076,-2.20317537868359,2.94830860919052
2.69569149914992,1.61911752470599,-2.20257224698948,2.94821862761179
2.69610795079508,1.61820126297285,-2.20196915231966,2.94813080121798
2.69652440244024,1.61728525415745,-2.20136609377607,2.94804513264712
2.69694085408541,1.61636949820935,-2.20076307045953,2.94796162445063
2.69735730573057,1.61545399507838,-2.20016008146984,2.94788027909319
2.69777375737574,1.6145387447147,-2.19955712590578,2.94780109895271
2.6981902090209,1.61362374706873,-2.19895420286517,2.94772408632019
2.69860666066607,1.61270900209124,-2.19835131144488,2.94764924339968
2.69902311231123,1.61179450973327,-2.19774845074088,2.94757657230822
2.6994395639564,1.61088026994617,-2.19714561984829,2.94750607507572
2.69985601560156,1.6099662826816,-2.1965428178614,2.94743775364495
2.70027246724672,1.60905254789151,-2.19594004387369,2.94737160987142
2.70068891889189,1.60813906552818,-2.19533729697792,2.94730764552336
2.70110537053705,1.60722583554421,-2.19473457626609,2.94724586228166
2.70152182218222,1.60631285789249,-2.19413188082956,2.94718626173979
2.70193827382738,1.60540013252623,-2.193529209759,2.94712884540379
2.70235472547255,1.60448765939897,-2.19292656214452,2.94707361469217
2.70277117711771,1.60357543846454,-2.19232393707562,2.94702057093593
2.70318762876288,1.60266346967713,-2.19172133364128,2.94696971537845
2.70360408040804,1.60175175299121,-2.19111875092998,2.94692104917552
2.70402053205321,1.6008402883616,-2.19051618802973,2.94687457339526
2.70443698369837,1.59992907574345,-2.18991364402812,2.94683028901812
2.70485343534353,1.59901811509221,-2.18931111801234,2.94678819693682
2.7052698869887,1.59810740636368,-2.18870860906925,2.94674829795637
2.70568633863386,1.59719694951397,-2.18810611628536,2.94671059279401
2.70610279027903,1.59628674449955,-2.18750363874693,2.94667508207922
2.70651924192419,1.5953767912772,-2.18690117553996,2.9466417663537
2.70693569356936,1.59446708980404,-2.18629872575024,2.94661064607136
2.70735214521452,1.59355764003752,-2.18569628846339,2.94658172159829
2.70776859685969,1.59264844193545,-2.18509386276492,2.94655499321281
2.70818504850485,1.59173949545595,-2.18449144774021,2.94653046110542
2.70860150015001,1.59083080055751,-2.18388904247459,2.94650812537884
2.70901795179518,1.58992235719893,-2.18328664605338,2.94648798604799
2.70943440344034,1.58901416533938,-2.18268425756188,2.94647004304002
2.70985085508551,1.58810622493837,-2.18208187608547,2.94645429619431
2.71026730673067,1.58719853595575,-2.18147950070961,2.94644074526249
2.71068375837584,1.58629109835171,-2.18087713051986,2.94642938990849
2.711100210021,1.58538391208681,-2.18027476460197,2.94642022970852
2.71151666166617,1.58447697712196,-2.17967240204185,2.94641326415112
2.71193311331133,1.5835702934184,-2.17907004192567,2.94640849263719
2.7123495649565,1.58266386093775,-2.17846768333985,2.94640591448004
2.71276601660166,1.58175767964196,-2.17786532537113,2.94640552890538
2.71318246824683,1.58085174949336,-2.17726296710658,2.94640733505143
2.71359891989199,1.57994607045463,-2.17666060763365,2.9464113319689
2.71401537153715,1.57904064248879,-2.17605824604019,2.94641751862109
2.71443182318232,1.57813546555927,-2.17545588141453,2.9464258938839
2.71484827482748,1.57723053962979,-2.17485351284545,2.9464364565459
2.71526472647265,1.57632586466451,-2.17425113942229,2.94644920530842
2.71568117811781,1.5754214406279,-2.17364876023492,2.94646413878557
2.71609762976298,1.57451726748482,-2.17304637437382,2.94648125550429
2.71651408140814,1.57361334520049,-2.17244398093009,2.9465005539045
2.71693053305331,1.5727096737405,-2.17184157899551,2.94652203233907
2.71734698469847,1.57180625307082,-2.17123916766257,2.94654568907399
2.71776343634363,1.57090308315777,-2.17063674602447,2.94657152228837
2.7181798879888,1.57000016396805,-2.17003431317522,2.94659953007456
2.71859633963396,1.56909749546874,-2.16943186820961,2.94662971043826
2.71901279127913,1.56819507762731,-2.16882941022332,2.94666206129854
2.71942924292429,1.56729291041156,-2.16822693831288,2.94669658048801
2.71984569456946,1.56639099378971,-2.16762445157576,2.94673326575285
2.72026214621462,1.56548932773035,-2.16702194911037,2.94677211475295
2.72067859785979,1.56458791220242,-2.16641943001612,2.94681312506199
2.72109504950495,1.56368674717527,-2.16581689339345,2.94685629416758
2.72151150115012,1.56278583261864,-2.16521433834387,2.94690161947131
2.72192795279528,1.56188516850262,-2.16461176396998,2.94694909828892
2.72234440444044,1.5609847547977,-2.16400916937552,2.94699872785038
2.72276085608561,1.56008459147476,-2.1634065536654,2.94705050530004
2.72317730773077,1.55918467850506,-2.16280391594574,2.94710442769672
2.72359375937594,1.55828501586025,-2.1622012553239,2.94716049201384
2.7240102110211,1.55738560351235,-2.16159857090851,2.94721869513957
2.72442666266627,1.5564864414338,-2.16099586180954,2.94727903387696
2.72484311431143,1.55558752959742,-2.16039312713828,2.94734150494406
2.7252595659566,1.5546888679764,-2.15979036600741,2.94740610497405
2.72567601760176,1.55379045654434,-2.15918757753105,2.94747283051542
2.72609246924692,1.55289229527524,-2.15858476082475,2.94754167803209
2.72650892089209,1.55199438414346,-2.15798191500557,2.94761264390356
2.72692537253725,1.5510967231238,-2.15737903919208,2.94768572442506
2.72734182418242,1.55019931219142,-2.15677613250441,2.94776091580771
2.72775827582758,1.54930215132189,-2.15617319406431,2.94783821417869
2.72817472747275,1.54840524049119,-2.15557022299513,2.94791761558139
2.72859117911791,1.54750857967567,-2.15496721842189,2.94799911597558
2.72900763076308,1.54661216885209,-2.15436417947133,2.94808271123755
2.72942408240824,1.54571600799764,-2.15376110527192,2.94816839716034
2.72984053405341,1.54482009708985,-2.15315799495387,2.94825616945387
2.73025698569857,1.54392443610671,-2.15255484764922,2.94834602374513
2.73067343734373,1.54302902502658,-2.15195166249186,2.94843795557837
2.7310898889889,1.54213386382822,-2.15134843861752,2.94853196041528
2.73150634063406,1.54123895249083,-2.15074517516385,2.94862803363515
2.73192279227923,1.54034429099396,-2.15014187127047,2.94872617053511
2.73233924392439,1.53944987931761,-2.14953852607892,2.94882636633032
2.73275569556956,1.53855571744216,-2.1489351387328,2.94892861615411
2.73317214721472,1.53766180534841,-2.14833170837773,2.94903291505825
2.73358859885989,1.53676814301757,-2.14772823416141,2.94913925801312
2.73400505050505,1.53587473043125,-2.14712471523365,2.9492476399079
2.73442150215022,1.53498156757146,-2.14652115074641,2.94935805555085
2.73483795379538,1.53408865442063,-2.14591753985383,2.94947049966943
2.73525440544054,1.53319599096161,-2.14531388171226,2.94958496691058
2.73567085708571,1.53230357717764,-2.1447101754803,2.94970145184095
2.73608730873087,1.53141141305238,-2.14410642031881,2.94981994894706
2.73650376037604,1.5305194985699,-2.14350261539099,2.94994045263558
2.7369202120212,1.5296278337147,-2.14289875986238,2.95006295723355
2.73733666366637,1.52873641847164,-2.14229485290088,2.9501874569886
2.73775311531153,1.52784525282607,-2.14169089367682,2.95031394606918
2.7381695669567,1.52695433676369,-2.14108688136297,2.95044241856484
2.73858601860186,1.52606367027064,-2.14048281513457,2.95057286848641
2.73900247024703,1.52517325333347,-2.13987869416939,2.9507052897663
2.73941892189219,1.52428308593915,-2.13927451764774,2.95083967625872
2.73983537353735,1.52339316807506,-2.13867028475247,2.95097602173994
2.74025182518252,1.522503499729,-2.13806599466909,2.95111431990854
2.74066827682768,1.52161408088918,-2.13746164658571,2.95125456438567
2.74108472847285,1.52072491154424,-2.13685723969314,2.9513967487153
2.74150118011801,1.51983599168321,-2.13625277318488,2.95154086636451
2.74191763176318,1.51894732129558,-2.13564824625716,2.95168691072374
2.74233408340834,1.51805890037121,-2.135043658109,2.95183487510704
2.74275053505351,1.51717072890041,-2.1344390079422,2.95198475275238
2.74316698669867,1.51628280687391,-2.13383429496141,2.9521365368219
2.74358343834383,1.51539513428284,-2.13322951837412,2.9522902204022
2.743999889989,1.51450771111875,-2.13262467739074,2.95244579650462
2.74441634163416,1.51362053737363,-2.13201977122458,2.95260325806551
2.74483279327933,1.51273361303987,-2.13141479909194,2.95276259794655
2.74524924492449,1.51184693811028,-2.13080976021208,2.952923808935
2.74566569656966,1.5109605125781,-2.13020465380729,2.95308688374403
2.74608214821482,1.510074336437,-2.12959947910291,2.95325181501298
2.74649859985999,1.50918840968105,-2.12899423532735,2.95341859530771
2.74691505150515,1.50830273230473,-2.12838892171216,2.95358721712085
2.74733150315032,1.50741730430298,-2.12778353749199,2.95375767287212
2.74774795479548,1.50653212567113,-2.12717808190471,2.95392995490866
2.74816440644064,1.50564719640494,-2.12657255419135,2.95410405550533
2.74858085808581,1.50476251650059,-2.12596695359618,2.954279966865
2.74899730973097,1.50387808595469,-2.12536127936677,2.9544576811189
2.74941376137614,1.50299390476425,-2.12475553075392,2.95463719032692
2.7498302130213,1.50210997292673,-2.12414970701181,2.95481848647793
2.75024666466647,1.50122629043999,-2.12354380739793,2.95500156149014
2.75066311631163,1.50034285730231,-2.12293783117317,2.95518640721136
2.7510795679568,1.49945967351241,-2.12233177760182,2.95537301541939
2.75149601960196,1.49857673906942,-2.12172564595163,2.95556137782235
2.75191247124712,1.49769405397288,-2.12111943549378,2.95575148605898
2.75232892289229,1.49681161822278,-2.12051314550298,2.955943331699
2.75274537453745,1.4959294318195,-2.11990677525745,2.95613690624346
2.75316182618262,1.49504749476387,-2.11930032403897,2.95633220112507
2.75357827782778,1.49416580705712,-2.11869379113289,2.95652920770856
2.75399472947295,1.4932843687009,-2.11808717582818,2.956727917291
2.75441118111811,1.49240317969731,-2.11748047741746,2.95692832110221
2.75482763276328,1.49152224004882,-2.11687369519699,2.95713041030505
2.75524408440844,1.49064154975839,-2.11626682846675,2.95733417599583
2.75566053605361,1.48976110882932,-2.11565987653042,2.95753960920463
2.75607698769877,1.4888809172654,-2.11505283869543,2.95774670089569
2.75649343934393,1.4880009750708,-2.11444571427302,2.95795544196778
2.7569098909891,1.48712128225013,-2.11383850257818,2.95816582325452
2.75732634263426,1.4862418388084,-2.11323120292978,2.95837783552485
2.75774279427943,1.48536264475105,-2.11262381465052,2.95859146948327
2.75815924592459,1.48448370008396,-2.112016337067,2.95880671577033
2.75857569756976,1.48360500481338,-2.11140876950971,2.95902356496296
2.75899214921492,1.48272655894603,-2.11080111131311,2.95924200757485
2.75940860086009,1.48184836248902,-2.11019336181558,2.95946203405685
2.75982505250525,1.48097041544988,-2.10958552035953,2.95968363479734
2.76024150415042,1.48009271783656,-2.10897758629136,2.95990680012262
2.76065795579558,1.47921526965744,-2.10836955896153,2.96013152029732
2.76107440744074,1.4783380709213,-2.10776143772455,2.96035778552479
2.76149085908591,1.47746112163733,-2.10715322193904,2.96058558594747
2.76190731073107,1.47658442181516,-2.10654491096772,2.9608149116473
2.76232376237624,1.47570797146483,-2.10593650417747,2.96104575264615
2.7627402140214,1.47483177059678,-2.10532800093932,2.9612780989062
2.76315666566657,1.47395581922188,-2.10471940062851,2.96151194033033
2.76357311731173,1.4730801173514,-2.10411070262449,2.96174726676255
2.7639895689569,1.47220466499704,-2.10350190631093,2.96198406798842
2.76440602060206,1.47132946217091,-2.10289301107582,2.96222233373544
2.76482247224722,1.47045450888551,-2.10228401631138,2.96246205367348
2.76523892389239,1.4695798051538,-2.10167492141419,2.96270321741518
2.76565537553755,1.4687053509891,-2.10106572578513,2.96294581451641
2.76607182718272,1.46783114640517,-2.10045642882948,2.96318983447663
2.76648827882788,1.46695719141618,-2.09984702995686,2.96343526673938
2.76690473047305,1.4660834860367,-2.09923752858134,2.96368210069266
2.76732118211821,1.46521003028172,-2.0986279241214,2.96393032566939
2.76773763376338,1.46433682416663,-2.09801821599998,2.96417993094782
2.76815408540854,1.46346386770723,-2.09740840364448,2.96443090575195
2.76857053705371,1.46259116091973,-2.09679848648682,2.96468323925203
2.76898698869887,1.46171870382075,-2.09618846396343,2.96493692056493
2.76940344034403,1.46084649642731,-2.0955783355153,2.9651919387546
2.7698198919892,1.45997453875684,-2.09496810058795,2.96544828283253
2.77023634363436,1.45910283082716,-2.09435775863153,2.96570594175817
2.77065279527953,1.45823137265652,-2.09374730910076,2.96596490443941
2.77106924692469,1.45736016426356,-2.09313675145502,2.96622515973298
2.77148569856986,1.45648920566732,-2.09252608515832,2.96648669644495
2.77190215021502,1.45561849688725,-2.09191530967935,2.96674950333115
2.77231860186019,1.45474803794318,-2.09130442449151,2.96701356909763
2.77273505350535,1.45387782885536,-2.09069342907287,2.96727888240114
2.77315150515052,1.45300786964444,-2.09008232290629,2.96754543184955
2.77356795679568,1.45213816033147,-2.08947110547934,2.96781320600235
2.77398440844084,1.45126870093787,-2.08885977628438,2.96808219337108
2.77440086008601,1.4503994914855,-2.08824833481857,2.96835238241984
2.77481731173117,1.44953053199658,-2.08763678058388,2.96862376156567
2.77523376337634,1.44866182249374,-2.08702511308711,2.96889631917914
2.7756502150215,1.44779336300001,-2.08641333183991,2.96917004358471
2.77606666666667,1.4469251535388,-2.0858014363588,2.96944492306126
2.77648311831183,1.44605719413392,-2.08518942616522,2.96972094584257
2.776899569957,1.44518948480956,-2.08457730078549,2.96999810011775
2.77731602160216,1.44432202559032,-2.08396505975085,2.97027637403177
2.77773247324732,1.44345481650117,-2.08335270259751,2.97055575568591
2.77814892489249,1.44258785756749,-2.08274022886663,2.97083623313824
2.77856537653765,1.44172114881502,-2.08212763810437,2.97111779440413
2.77898182818282,1.44085469026991,-2.08151492986186,2.97140042745671
2.77939827982798,1.43998848195868,-2.08090210369528,2.97168412022734
2.77981473147315,1.43912252390824,-2.08028915916582,2.97196886060616
2.78023118311831,1.43825681614588,-2.07967609583974,2.97225463644251
2.78064763476348,1.43739135869928,-2.07906291328834,2.9725414355455
2.78106408640864,1.43652615159649,-2.07844961108804,2.9728292456844
2.78148053805381,1.43566119486594,-2.07783618882033,2.97311805458924
2.78189698969897,1.43479648853646,-2.07722264607186,2.97340784995124
2.78231344134413,1.43393203263723,-2.07660898243437,2.97369861942334
2.7827298929893,1.43306782719781,-2.07599519750477,2.97399035062069
2.78314634463446,1.43220387224815,-2.07538129088513,2.97428303112115
2.78356279627963,1.43134016781856,-2.07476726218271,2.97457664846578
2.78397924792479,1.43047671393974,-2.07415311100997,2.97487119015938
2.78439569956996,1.42961351064274,-2.07353883698455,2.97516664367098
2.78481215121512,1.42875055795899,-2.07292443972935,2.97546299643433
2.78522860286029,1.42788785592028,-2.07230991887249,2.97576023584843
2.78564505450545,1.4270254045588,-2.07169527404737,2.97605834927803
2.78606150615062,1.42616320390706,-2.07108050489262,2.97635732405415
2.78647795779578,1.42530125399796,-2.07046561105219,2.97665714747461
2.78689440944094,1.42443955486477,-2.06985059217531,2.9769578068045
2.78731086108611,1.4235781065411,-2.06923544791651,2.97725928927672
2.78772731273127,1.42271690906095,-2.06862017793566,2.97756158209253
2.78814376437644,1.42185596245866,-2.06800478189797,2.97786467242202
2.7885602160216,1.42099526676892,-2.06738925947398,2.97816854740464
2.78897666766677,1.4201348220268,-2.06677361033961,2.97847319414976
2.78939311931193,1.41927462826772,-2.06615783417614,2.97877859973713
2.7898095709571,1.41841468552743,-2.06554193067026,2.97908475121748
2.79022602260226,1.41755499384207,-2.06492589951403,2.97939163561297
2.79064247424742,1.4166955532481,-2.06430974040493,2.97969923991777
2.79105892589259,1.41583636378235,-2.06369345304587,2.98000755109858
2.79147537753775,1.41497742548199,-2.0630770371452,2.98031655609511
2.79189182918292,1.41411873838453,-2.06246049241669,2.9806262418207
2.79230828082808,1.41326030252784,-2.06184381857958,2.98093659516276
2.79272473247325,1.41240211795013,-2.06122701535858,2.98124760298337
2.79314118411841,1.41154418468994,-2.06061008248387,2.98155925211977
2.79355763576358,1.41068650278617,-2.05999301969111,2.98187152938493
2.79397408740874,1.40982907227804,-2.05937582672147,2.98218442156805
2.79439053905391,1.40897189320512,-2.05875850332164,2.98249791543512
2.79480699069907,1.40811496560731,-2.05814104924377,2.98281199772948
2.79522344234423,1.40725828952485,-2.05752346424561,2.98312665517229
2.7956398939894,1.40640186499832,-2.05690574809038,2.98344187446313
2.79605634563456,1.4055456920686,-2.05628790054688,2.98375764228054
2.79647279727973,1.40468977077695,-2.05566992138946,2.98407394528251
2.79688924892489,1.4038341011649,-2.05505181039801,2.98439077010708
2.79730570057006,1.40297868327435,-2.05443356735801,2.98470810337286
2.79772215221522,1.40212351714751,-2.05381519206051,2.98502593167957
2.79813860386039,1.40126860282691,-2.05319668430214,2.9853442416086
2.79855505550555,1.40041394035541,-2.05257804388512,2.98566301972352
2.79897150715072,1.39955952977619,-2.05195927061729,2.9859822525707
2.79938795879588,1.39870537113273,-2.05134036431206,2.98630192667976
2.79980441044104,1.39785146446884,-2.05072132478848,2.9866220285642
2.80022086208621,1.39699780982864,-2.05010215187122,2.98694254472192
2.80063731373137,1.39614440725658,-2.04948284539056,2.98726346163576
2.80105376537654,1.3952912567974,-2.04886340518243,2.98758476577406
2.8014702170217,1.39443835849615,-2.04824383108839,2.98790644359121
2.80188666866687,1.39358571239821,-2.04762412295563,2.98822848152822
2.80230312031203,1.39273331854923,-2.04700428063702,2.98855086601321
2.8027195719572,1.39188117699519,-2.04638430399106,2.98887358346208
2.80313602360236,1.39102928778237,-2.04576419288192,2.98919662027892
2.80355247524753,1.39017765095733,-2.04514394717943,2.98951996285669
2.80396892689269,1.38932626656697,-2.04452356675909,2.9898435975777
2.80438537853785,1.38847513465843,-2.04390305150207,2.99016751081418
2.80480183018302,1.38762425527919,-2.04328240129522,2.99049168892886
2.80521828182818,1.38677362847701,-2.04266161603109,2.9908161182755
2.80563473347335,1.38592325429994,-2.04204069560788,2.99114078519946
2.80605118511851,1.3850731327963,-2.0414196399295,2.99146567603825
2.80646763676368,1.38422326401472,-2.04079844890554,2.99179077712211
2.80688408840884,1.38337364800411,-2.0401771224513,2.99211607477452
2.80730054005401,1.38252428481367,-2.03955566048777,2.99244155531281
2.80771699169917,1.38167517449286,-2.03893406294163,2.99276720504869
2.80813344334433,1.38082631709144,-2.03831232974526,2.99309301028883
2.8085498949895,1.37997771265944,-2.03769046083677,2.99341895733538
2.80896634663466,1.37912936124715,-2.03706845615995,2.99374503248658
2.80938279827983,1.37828126290517,-2.0364463156643,2.99407122203728
2.80979924992499,1.37743341768434,-2.03582403930504,2.99439751227954
2.81021570157016,1.37658582563577,-2.03520162704308,2.99472388950313
2.81063215321532,1.37573848681085,-2.03457907884507,2.99505033999615
2.81104860486049,1.37489140126123,-2.03395639468333,2.99537685004559
2.81146505650565,1.37404456903883,-2.03333357453593,2.99570340593783
2.81188150815082,1.37319799019581,-2.03271061838663,2.99602999395926
2.81229795979598,1.37235166478462,-2.0320875262249,2.99635660039682
2.81271441144114,1.37150559285794,-2.03146429804593,2.99668321153857
2.81313086308631,1.37065977446872,-2.03084093385062,2.99700981367423
2.81354731473147,1.36981420967015,-2.03021743364557,2.99733639309578
2.81396376637664,1.36896889851569,-2.02959379744309,2.99766293609797
2.8143802180218,1.36812384105903,-2.02897002526121,2.99798942897894
2.81479666966697,1.36727903735411,-2.02834611712364,2.99831585804072
2.81521312131213,1.36643448745512,-2.02772207305983,2.99864220958984
2.8156295729573,1.3655901914165,-2.02709789310489,2.99896846993788
2.81604602460246,1.3647461492929,-2.02647357729966,2.99929462540202
2.81646247624762,1.36390236113924,-2.02584912569067,2.9996206623056
2.81687892789279,1.36305882701065,-2.02522453833014,2.99994656697869
2.81729537953795,1.36221554696253,-2.02459981527598,3.00027232575865
2.81771183118312,1.36137252105046,-2.02397495659179,3.00059792499069
2.81812828282828,1.36052974933029,-2.02334996234686,3.00092335102844
2.81854473447345,1.35968723185808,-2.02272483261615,3.00124859023448
2.81896118611861,1.35884496869012,-2.02209956748031,3.00157362898092
2.81937763776378,1.35800295988291,-2.02147416702565,3.00189845364999
2.81979408940894,1.35716120549319,-2.02084863134418,3.00222305063454
2.82021054105411,1.35631970557791,-2.02022296053352,3.00254740633863
2.82062699269927,1.35547846019421,-2.019597154697,3.00287150717811
2.82104344434443,1.35463746939949,-2.01897121394358,3.00319533958113
2.8214598959896,1.35379673325133,-2.01834513838788,3.00351888998874
2.82187634763476,1.35295625180752,-2.01771892815015,3.00384214485543
2.82229279927993,1.35211602512607,-2.01709258335628,3.00416509064967
2.82270925092509,1.35127605326518,-2.01646610413782,3.00448771385452
2.82312570257026,1.35043633628326,-2.01583949063191,3.00481000096811
2.82354215421542,1.34959687423891,-2.01521274298133,3.00513193850429
2.82395860586059,1.34875766719095,-2.01458586133446,3.00545351299308
2.82437505750575,1.34791871519836,-2.01395884584531,3.00577471098132
2.82479150915092,1.34708001832035,-2.01333169667345,3.00609551903314
2.82520796079608,1.34624157661629,-2.01270441398408,3.00641592373061
2.82562441244124,1.34540339014576,-2.01207699794796,3.00673591167419
2.82604086408641,1.3445654589685,-2.01144944874145,3.00705546948336
2.82645731573157,1.34372778314445,-2.01082176654644,3.00737458379712
2.82687376737674,1.34289036273374,-2.01019395155042,3.0076932412746
2.8272902190219,1.34205319779666,-2.00956600394641,3.00801142859554
2.82770667066707,1.34121628839368,-2.00893792393298,3.00832913246089
2.82812312231223,1.34037963458545,-2.00830971171422,3.00864633959334
2.8285395739574,1.33954323643278,-2.00768136749977,3.00896303673788
2.82895602560256,1.33870709399666,-2.00705289150476,3.00927921066232
2.82937247724773,1.33787120733825,-2.00642428394985,3.00959484815787
2.82978892889289,1.33703557651885,-2.00579554506117,3.00990993603968
2.83020538053805,1.33620020159994,-2.00516667507036,3.01022446114736
2.83062183218322,1.33536508264316,-2.00453767421451,3.01053841034555
2.83103828382838,1.33453021971031,-2.0039085427362,3.01085177052444
2.83145473547355,1.33369561286331,-2.00327928088346,3.01116452860035
2.83187118711871,1.33286126216429,-2.00264988890974,3.01147667151621
2.83228763876388,1.33202716767546,-2.00202036707394,3.0117881862422
2.83270409040904,1.33119332945925,-2.0013907156404,3.01209905977615
2.83312054205421,1.33035974757817,-2.00076093487882,3.01240927914422
2.83353699369937,1.32952642209491,-2.00013102506435,3.01271883140133
2.83395344534453,1.32869335307227,-1.99950098647747,3.01302770363177
2.8343698969897,1.32786054057324,-1.9988708194041,3.01333588294968
2.83478634863486,1.32702798466087,-1.99824052413545,3.01364335649963
2.83520280028003,1.3261956853984,-1.99761010096813,3.01395011145712
2.83561925192519,1.32536364284918,-1.99697955020405,3.01425613502912
2.83603570357036,1.32453185707667,-1.99634887215046,3.01456141445462
2.83645215521552,1.32370032814448,-1.99571806711992,3.01486593700513
2.83686860686069,1.32286905611632,-1.99508713543027,3.01516968998522
2.83728505850585,1.32203804105605,-1.99445607740464,3.01547266073307
2.83770151015102,1.3212072830276,-1.99382489337141,3.01577483662095
2.83811796179618,1.32037678209506,-1.99319358366424,3.01607620505579
2.83853441344134,1.3195465383226,-1.992562148622,3.01637675347968
2.83895086508651,1.31871655177451,-1.99193058858881,3.01667646937038
2.83936731673167,1.31788682251519,-1.99129890391396,3.01697534024189
2.83978376837684,1.31705735060914,-1.99066709495196,3.0172733536449
2.840200220022,1.31622813612095,-1.9900351620625,3.01757049716736
2.84061667166717,1.31539917911532,-1.98940310561041,3.017866758435
2.84103312331233,1.31457047965705,-1.98877092596568,3.01816212511178
2.8414495749575,1.31374203781103,-1.98813862350343,3.0184565849005
2.84186602660266,1.31291385364223,-1.98750619860388,3.01875012554322
2.84228247824782,1.31208592721572,-1.98687365165236,3.01904273482186
2.84269892989299,1.31125825859665,-1.98624098303928,3.01933440055861
2.84311538153815,1.31043084785026,-1.9856081931601,3.01962511061652
2.84353183318332,1.30960369504185,-1.98497528241534,3.01991485289998
2.84394828482848,1.30877680023683,-1.98434225121053,3.02020361535522
2.84436473647365,1.30795016350065,-1.98370909995625,3.02049138597079
2.84478118811881,1.30712378489887,-1.98307582906802,3.02077815277812
2.84519763976398,1.30629766449708,-1.98244243896638,3.02106390385196
2.84561409140914,1.30547180236097,-1.9818089300768,3.02134862731094
2.84603054305431,1.30464619855627,-1.9811753028297,3.02163231131798
2.84644699469947,1.3038208531488,-1.98054155766042,3.02191494408088
2.84686344634463,1.3029957662044,-1.97990769500919,3.02219651385276
2.8472798979898,1.302170937789,-1.97927371532115,3.02247700893253
2.84769634963496,1.30134636796858,-1.97863961904628,3.02275641766546
2.84811280128013,1.30052205680915,-1.97800540663941,3.02303472844359
2.84852925292529,1.29969800437679,-1.97737107856018,3.02331192970624
2.84894570457046,1.29887421073763,-1.97673663527307,3.02358800994052
2.84936215621562,1.29805067595781,-1.9761020772473,3.02386295768177
2.84977860786079,1.29722740010355,-1.9754674049569,3.0241367615141
2.85019505950595,1.29640438324109,-1.9748326188806,3.02440941007078
2.85061151115112,1.2955816254367,-1.9741977195019,3.02468089203481
2.85102796279628,1.29475912675669,-1.97356270730895,3.02495119613934
2.85144441444144,1.29393688726741,-1.97292758279463,3.02522031116816
2.85186086608661,1.29311490703522,-1.97229234645645,3.02548822595615
2.85227731773177,1.29229318612651,-1.97165699879657,3.0257549293898
2.85269376937694,1.2914717246077,-1.97102154032176,3.02602041040763
2.8531102210221,1.29065052254523,-1.9703859715434,3.02628465800066
2.85352667266727,1.28982958000554,-1.96975029297743,3.02654766121289
2.85394312431243,1.28900889705509,-1.96911450514434,3.02680940914177
2.8543595759576,1.28818847376037,-1.96847860856917,3.02706989093862
2.85477602760276,1.28736831018786,-1.96784260378144,3.02732909580913
2.85519247924793,1.28654840640406,-1.96720649131518,3.02758701301378
2.85560893089309,1.28572876247545,-1.96657027170885,3.02784363186832
2.85602538253825,1.28490937846854,-1.96593394550538,3.0280989417442
2.85644183418342,1.28409025444982,-1.96529751325209,3.02835293206904
2.85685828582858,1.28327139048577,-1.96466097550071,3.02860559232706
2.85727473747375,1.28245278664289,-1.96402433280731,3.02885691205952
2.85769118911891,1.28163444298764,-1.96338758573234,3.02910688086517
2.85810764076408,1.28081635958649,-1.96275073484055,3.0293554884007
2.85852409240924,1.27999853650589,-1.96211378070098,3.02960272438117
2.85894054405441,1.27918097381224,-1.96147672388695,3.02984857858042
2.85935699569957,1.27836367157198,-1.96083956497603,3.03009304083155
2.85977344734473,1.27754662985147,-1.96020230455,3.03033610102731
2.8601898989899,1.27672984871708,-1.95956494319483,3.03057774912056
2.86060635063506,1.27591332823514,-1.9589274815007,3.03081797512466
2.86102280228023,1.27509706847195,-1.95828992006189,3.03105676911391
2.86143925392539,1.27428106949377,-1.95765225947683,3.031294121224
2.86185570557056,1.27346533136682,-1.95701450034803,3.03153002165239
2.86227215721572,1.27264985415731,-1.95637664328209,3.03176446065874
2.86268860886089,1.27183463793137,-1.95573868888962,3.0319974285653
2.86310506050605,1.27101968275511,-1.95510063778528,3.03222891575739
2.86352151215122,1.27020498869458,-1.95446249058769,3.03245891268373
2.86393796379638,1.26939055581579,-1.95382424791948,3.03268740985688
2.86435441544154,1.26857638418469,-1.95318591040716,3.03291439785366
2.86477086708671,1.26776247386719,-1.9525474786812,3.03313986731552
2.86518731873187,1.26694882492911,-1.95190895337592,3.03336380894897
2.86560377037704,1.26613543743625,-1.95127033512952,3.03358621352593
2.8660202220222,1.26532231145431,-1.95063162458401,3.0338070718842
2.86643667366737,1.26450944704896,-1.94999282238522,3.03402637492775
2.86685312531253,1.26369684428576,-1.94935392918275,3.03424411362721
2.8672695769577,1.26288450323024,-1.94871494562993,3.03446027902017
2.86768602860286,1.26207242394783,-1.94807587238383,3.03467486221164
2.86810248024803,1.26126060650389,-1.94743671010519,3.03488785437436
2.86851893189319,1.26044905096371,-1.94679745945844,3.03509924674923
2.86893538353835,1.25963775739249,-1.94615812111161,3.03530903064565
2.86935183518352,1.25882672585534,-1.94551869573636,3.03551719744192
2.86976828682868,1.2580159564173,-1.94487918400791,3.03572373858561
2.87018473847385,1.25720544914329,-1.94423958660504,3.03592864559387
2.87060119011901,1.25639520409818,-1.94359990421005,3.03613191005389
2.87101764176418,1.25558522134672,-1.9429601375087,3.03633352362317
2.87143409340934,1.25477550095356,-1.94232028719025,3.03653347802994
2.87185054505451,1.25396604298326,-1.94168035394737,3.03673176507349
2.87226699669967,1.25315684750027,-1.94104033847612,3.03692837662453
2.87268344834483,1.25234791456894,-1.94040024147595,3.03712330462552
2.87309989999,1.25153924425351,-1.93976006364964,3.03731654109105
2.87351635163516,1.25073083661812,-1.93911980570328,3.03750807810817
2.87393280328033,1.24992269172677,-1.93847946834625,3.03769790783672
2.87434925492549,1.24911480964338,-1.93783905229117,3.03788602250968
2.87476570657066,1.24830719043172,-1.93719855825389,3.03807241443353
2.87518215821582,1.24749983415546,-1.93655798695342,3.03825707598851
2.87559860986099,1.24669274087813,-1.93591733911197,3.03843999962903
2.87601506150615,1.24588591066316,-1.93527661545484,3.03862117788396
2.87643151315132,1.24507934357382,-1.93463581671045,3.03880060335694
2.87684796479648,1.24427303967327,-1.93399494361027,3.03897826872674
2.87726441644164,1.24346699902453,-1.93335399688883,3.03915416674755
2.87768086808681,1.24266122169049,-1.93271297728361,3.03932829024929
2.87809731973197,1.24185570773388,-1.93207188553511,3.03950063213793
2.87851377137714,1.24105045721732,-1.93143072238675,3.03967118539582
2.8789302230223,1.24024547020326,-1.93078948858485,3.03983994308197
2.87934667466747,1.23944074675402,-1.93014818487861,3.04000689833234
2.87976312631263,1.23863628693176,-1.92950681202007,3.04017204436018
2.8801795779578,1.2378320907985,-1.9288653707641,3.04033537445631
2.88059602960296,1.2370281584161,-1.92822386186831,3.04049688198937
2.88101248124813,1.23622448984625,-1.92758228609309,3.0406565604062
2.88142893289329,1.23542108515051,-1.92694064420153,3.04081440323203
2.88184538453845,1.23461794439026,-1.92629893695939,3.04097040407083
2.88226183618362,1.23381506762671,-1.9256571651351,3.04112455660557
2.88267828782878,1.23301245492092,-1.92501532949968,3.04127685459849
2.88309473947395,1.23221010633377,-1.92437343082674,3.04142729189137
2.88351119111911,1.23140802192598,-1.92373146989245,3.04157586240585
2.88392764276428,1.23060620175807,-1.92308944747548,3.04172256014362
2.88434409440944,1.22980464589042,-1.92244736435698,3.04186737918673
2.88476054605461,1.2290033543832,-1.92180522132057,3.04201031369786
2.88517699769977,1.22820232729643,-1.92116301915225,3.04215135792055
2.88559344934493,1.2274015646899,-1.92052075864043,3.04229050617948
2.8860099009901,1.22660106662327,-1.91987844057584,3.04242775288069
2.88642635263526,1.22580083315597,-1.91923606575156,3.04256309251186
2.88684280428043,1.22500086434724,-1.91859363496291,3.04269651964255
2.88725925592559,1.22420116025616,-1.91795114900747,3.04282802892441
2.88767570757076,1.22340172094158,-1.91730860868504,3.04295761509146
2.88809215921592,1.22260254646217,-1.91666601479758,3.04308527296029
2.88850861086109,1.22180363687639,-1.9160233681492,3.04321099743034
2.88892506250625,1.2210049922425,-1.91538066954612,3.04333478348405
2.88934151415142,1.22020661261856,-1.91473791979661,3.04345662618717
2.88975796579658,1.21940849806242,-1.91409511971102,3.04357652068891
2.89017441744174,1.21861064863171,-1.91345227010165,3.0436944622222
2.89059086908691,1.21781306438385,-1.91280937178282,3.04381044610392
2.89100732073207,1.21701574537606,-1.91216642557073,3.04392446773504
2.89142377237724,1.21621869166534,-1.91152343228354,3.04403652260091
2.8918402240224,1.21542190330844,-1.91088039274121,3.04414660627139
2.89225667566757,1.21462538036193,-1.91023730776556,3.04425471440111
2.89267312731273,1.21382912288213,-1.9095941781802,3.04436084272966
2.8930895789579,1.21303313092513,-1.9089510048105,3.04446498708173
2.89350603060306,1.21223740454682,-1.90830778848354,3.04456714336736
2.89392248224822,1.21144194380284,-1.9076645300281,3.04466730758211
2.89433893389339,1.21064674874858,-1.90702123027458,3.04476547580722
2.89475538553855,1.20985181943922,-1.90637789005503,3.04486164420981
2.89517183718372,1.20905715592969,-1.90573451020305,3.04495580904308
2.89558828882888,1.2082627582747,-1.90509109155381,3.04504796664642
2.89600474047405,1.20746862652868,-1.90444763494396,3.04513811344565
2.89642119211921,1.20667476074584,-1.90380414121164,3.04522624595311
2.89683764376438,1.20588116098015,-1.90316061119641,3.04531236076791
2.89725409540954,1.20508782728531,-1.90251704573924,3.045396454576
2.89767054705471,1.20429475971477,-1.90187344568244,3.0454785241504
2.89808699869987,1.20350195832176,-1.90122981186969,3.0455585663513
2.89850345034503,1.2027094231592,-1.90058614514591,3.04563657812622
2.8989199019902,1.20191715427981,-1.8999424463573,3.04571255651017
2.89933635363536,1.20112515173601,-1.89929871635128,3.04578649862579
2.89975280528053,1.20033341557995,-1.89865495597643,3.04585840168344
2.90016925692569,1.19954194586357,-1.89801116608249,3.04592826298142
2.90058570857086,1.19875074263847,-1.89736734752029,3.04599607990601
2.90100216021602,1.19795980595605,-1.89672350114176,3.04606184993164
2.90141861186119,1.19716913586739,-1.89607962779984,3.04612557062104
2.90183506350635,1.19637873242332,-1.89543572834846,3.04618723962529
2.90225151515152,1.1955885956744,-1.89479180364254,3.04624685468398
2.90266796679668,1.19479872567089,-1.89414785453789,3.04630441362532
2.90308441844184,1.19400912246279,-1.89350388189122,3.04635991436624
2.90350087008701,1.19321978609981,-1.89285988656009,3.04641335491249
2.90391732173217,1.19243071663138,-1.89221586940288,3.04646473335875
2.90433377337734,1.19164191410666,-1.89157183127874,3.04651404788872
2.9047502250225,1.19085337857448,-1.89092777304753,3.04656129677519
2.90516667666767,1.19006511008343,-1.89028369556986,3.0466064783802
2.90558312831283,1.18927710868177,-1.88963959970696,3.04664959115504
2.905999579958,1.18848937441749,-1.88899548632072,3.04669063364038
2.90641603160316,1.18770190733827,-1.88835135627359,3.04672960446635
2.90683248324832,1.18691470749151,-1.8877072104286,3.04676650235259
2.90724893489349,1.1861277749243,-1.88706304964926,3.04680132610833
2.90766538653865,1.18534110968341,-1.8864188747996,3.04683407463248
2.90808183818382,1.18455471181536,-1.88577468674406,3.04686474691365
2.90849828982898,1.1837685813663,-1.88513048634748,3.04689334203025
2.90891474147415,1.18298271838211,-1.88448627447508,3.04691985915051
2.90933119311931,1.18219712290836,-1.8838420519924,3.04694429753257
2.90974764476448,1.18141179499031,-1.88319781976529,3.04696665652449
2.91016409640964,1.18062673467288,-1.88255357865981,3.04698693556432
2.91058054805481,1.17984194200072,-1.88190932954228,3.04700513418014
2.91099699969997,1.17905741701812,-1.88126507327918,3.04702125199006
2.91141345134513,1.17827315976907,-1.88062081073711,3.04703528870233
2.9118299029903,1.17748917029726,-1.87997654278281,3.04704724411528
2.91224635463546,1.17670544864603,-1.87933227028305,3.04705711811741
2.91266280628063,1.17592199485839,-1.87868799410466,3.04706491068737
2.91307925792579,1.17513880897706,-1.87804371511444,3.04707062189402
2.91349570957096,1.1743558910444,-1.87739943417914,3.04707425189639
2.91391216121612,1.17357324110245,-1.87675515216544,3.04707580094374
2.91432861286129,1.17279085919293,-1.87611086993989,3.04707526937556
2.91474506450645,1.17200874535721,-1.87546658836887,3.04707265762153
2.91516151615162,1.17122689963635,-1.87482230831859,3.04706796620156
2.91557796779678,1.17044532207104,-1.87417803065499,3.04706119572579
2.91599441944194,1.16966401270165,-1.87353375624375,3.04705234689454
2.91641087108711,1.16888297156823,-1.87288948595026,3.04704142049832
2.91682732273227,1.16810219871045,-1.87224522063954,3.04702841741786
2.91724377437744,1.16732169416766,-1.87160096117622,3.04701333862398
2.9176602260226,1.16654145797887,-1.87095670842452,3.04699618517768
2.91807667766777,1.16576149018272,-1.87031246324821,3.04697695823005
2.91849312931293,1.16498179081753,-1.86966822651052,3.04695565902225
2.9189095809581,1.16420235992126,-1.8690239990742,3.04693228888548
2.91932603260326,1.16342319753152,-1.86837978180138,3.04690684924091
2.91974248424843,1.16264430368555,-1.86773557555361,3.04687934159972
2.92015893589359,1.16186567842025,-1.86709138119178,3.04684976756295
2.92057538753875,1.16108732177218,-1.86644719957608,3.0468181288215
2.92099183918392,1.16030923377752,-1.86580303156601,3.0467844271561
2.92140829082908,1.15953141447209,-1.86515887802028,3.04674866443719
2.92182474247425,1.15875386389137,-1.86451473979681,3.04671084262493
2.92224119411941,1.15797658207046,-1.86387061775271,3.04667096376905
2.92265764576458,1.15719956904411,-1.86322651274418,3.04662903000885
2.92307409740974,1.15642282484668,-1.86258242562653,3.04658504357311
2.92349054905491,1.1556463495122,-1.86193835725413,3.04653900677999
2.92390700070007,1.15487014307431,-1.86129430848034,3.04649092203696
2.92432345234523,1.15409420556628,-1.86065028015753,3.04644079184072
2.9247399039904,1.15331853702101,-1.86000627313698,3.04638861877711
2.92515635563556,1.15254313747104,-1.85936228826891,3.04633440552103
2.92557280728073,1.15176800694853,-1.85871832640238,3.04627815483632
2.92598925892589,1.15099314548526,-1.85807438838529,3.04621986957565
2.92640571057106,1.15021855311264,-1.85743047506434,3.04615955268045
2.92682216221622,1.1494442298617,-1.85678658728496,3.0460972071808
2.92723861386139,1.1486701757631,-1.85614272589134,3.04603283619528
2.92765506550655,1.14789639084709,-1.85549889172633,3.0459664429309
2.92807151715172,1.14712287514358,-1.85485508563142,3.04589803068294
2.92848796879688,1.14634962868207,-1.85421130844672,3.04582760283488
2.92890442044204,1.14557665149169,-1.85356756101091,3.04575516285819
2.92932087208721,1.14480394360118,-1.85292384416121,3.0456807143123
2.92973732373237,1.14403150503888,-1.85228015873333,3.04560426084439
2.93015377537754,1.14325933583277,-1.85163650556145,3.04552580618925
2.9305702270227,1.14248743601041,-1.85099288547818,3.04544535416923
2.93098667866787,1.141715805599,-1.8503492993145,3.04536290869396
2.93140313031303,1.14094444462534,-1.84970574789978,3.04527847376031
2.9318195819582,1.14017335311582,-1.84906223206168,3.04519205345219
2.93223603360336,1.13940253109645,-1.84841875262613,3.04510365194037
2.93265248524852,1.13863197859284,-1.84777531041734,3.04501327348238
2.93306893689369,1.13786169563023,-1.8471319062577,3.0449209224223
2.93348538853885,1.13709168223343,-1.84648854096779,3.0448266031906
2.93390184018402,1.13632193842686,-1.84584521536633,3.04473032030397
2.93431829182918,1.13555246423455,-1.84520193027011,3.04463207836516
2.93473474347435,1.13478325968013,-1.84455868649402,3.04453188206277
2.93515119511951,1.13401432478683,-1.84391548485097,3.04442973617108
2.93556764676468,1.13324565957745,-1.84327232615185,3.04432564554987
2.93598409840984,1.13247726407443,-1.84262921120553,3.04421961514424
2.93640055005501,1.13170913829978,-1.84198614081878,3.04411164998437
2.93681700170017,1.13094128227512,-1.84134311579628,3.04400175518538
2.93723345334534,1.13017369602164,-1.84070013694055,3.04388993594707
2.9376499049905,1.12940637956015,-1.84005720505193,3.04377619755377
2.93806635663566,1.12863933291103,-1.83941432092853,3.04366054537409
2.93848280828083,1.12787255609428,-1.83877148536622,3.04354298486072
2.93889925992599,1.12710604912946,-1.83812869915859,3.04342352155022
2.93931571157116,1.12633981203573,-1.83748596309688,3.04330216106279
2.93973216321632,1.12557384483184,-1.83684327797001,3.04317890910205
2.94014861486149,1.12480814753615,-1.83620064456446,3.04305377145481
2.94056506650665,1.12404272016657,-1.83555806366432,3.04292675399085
2.94098151815182,1.12327756274061,-1.83491553605121,3.04279786266266
2.94139796979698,1.12251267527538,-1.83427306250423,3.04266710350522
2.94181442144214,1.12174805778755,-1.8336306438,3.04253448263577
2.94223087308731,1.1209837102934,-1.83298828071252,3.04240000625352
2.94264732473247,1.12021963280877,-1.83234597401323,3.04226368063945
2.94306377637764,1.1194558253491,-1.83170372447092,3.04212551215604
2.9434802280228,1.11869228792941,-1.83106153285172,3.04198550724698
2.94389667966797,1.11792902056429,-1.83041939991904,3.04184367243697
2.94431313131313,1.11716602326791,-1.8297773264336,3.04170001433141
2.9447295829583,1.11640329605405,-1.8291353131533,3.04155453961614
2.94514603460346,1.11564083893602,-1.82849336083328,3.04140725505718
2.94556248624863,1.11487865192675,-1.82785147022582,3.04125816750046
2.94597893789379,1.11411673503874,-1.82720964208036,3.04110728387153
2.94639538953895,1.11335508828405,-1.82656787714339,3.04095461117527
2.94681184118412,1.11259371167433,-1.82592617615853,3.04080015649563
2.94722829282928,1.1118326052208,-1.82528453986637,3.04064392699531
2.94764474447445,1.11107176893428,-1.82464296900456,3.0404859299155
2.94806119611961,1.11031120282512,-1.82400146430768,3.04032617257557
2.94847764776478,1.10955090690328,-1.82336002650725,3.04016466237276
2.94889409940994,1.10879088117829,-1.8227186563317,3.0400014067819
2.94931055105511,1.10803112565926,-1.82207735450633,3.03983641335506
2.94972700270027,1.10727164035484,-1.82143612175329,3.03966968972132
2.95014345434543,1.10651242527329,-1.82079495879151,3.03950124358636
2.9505599059906,1.10575348042243,-1.82015386633673,3.03933108273222
2.95097635763576,1.10499480580964,-1.81951284510139,3.03915921501696
2.95139280928093,1.10423640144189,-1.81887189579468,3.03898564837429
2.95180926092609,1.10347826732572,-1.81823101912245,3.03881039081333
2.95222571257126,1.10272040346723,-1.81759021578722,3.03863345041818
2.95264216421642,1.1019628098721,-1.81694948648809,3.03845483534769
2.95305861586159,1.10120548654558,-1.81630883192078,3.03827455383504
2.95347506750675,1.10044843349248,-1.81566825277756,3.03809261418742
2.95389151915192,1.0996916507172,-1.81502774974722,3.03790902478574
2.95430797079708,1.09893513822369,-1.81438732351504,3.03772379408421
2.95472442244224,1.09817889601548,-1.81374697476276,3.03753693061001
2.95514087408741,1.09742292409567,-1.81310670416858,3.03734844296298
2.95555732573257,1.09666722246692,-1.81246651240708,3.03715833981522
2.95597377737774,1.09591179113148,-1.81182640014922,3.03696662991071
2.9563902290229,1.09515663009115,-1.8111863680623,3.03677332206501
2.95680668066807,1.09440173934729,-1.81054641680994,3.03657842516485
2.95722313231323,1.09364711890087,-1.80990654705204,3.03638194816778
2.9576395839584,1.09289276875237,-1.80926675944476,3.03618390010177
2.95805603560356,1.0921386889019,-1.80862705464048,3.03598429006486
2.95847248724873,1.09138487934909,-1.80798743328778,3.03578312722477
2.95888893889389,1.09063134009316,-1.8073478960314,3.03558042081852
2.95930539053905,1.0898780711329,-1.80670844351223,3.03537618015204
2.95972184218422,1.08912507246665,-1.80606907636726,3.0351704145998
2.96013829382938,1.08837234409236,-1.80542979522959,3.03496313360438
2.96055474547455,1.08761988600749,-1.80479060072832,3.0347543466761
2.96097119711971,1.08686769820912,-1.80415149348862,3.03454406339264
2.96138764876488,1.08611578069386,-1.80351247413165,3.03433229339859
2.96180410041004,1.08536413345793,-1.80287354327452,3.0341190464051
2.96222055205521,1.08461275649707,-1.80223470153031,3.03390433218941
2.96263700370037,1.08386164980662,-1.80159594950799,3.03368816059451
2.96305345534553,1.0831108133815,-1.80095728781243,3.03347054152868
2.9634699069907,1.08236024721616,-1.80031871704435,3.03325148496506
2.96388635863586,1.08160995130466,-1.79968023780032,3.0330310009413
2.96430281028103,1.0808599256406,-1.79904185067271,3.03280909955904
2.96471926192619,1.08011017021716,-1.79840355624965,3.03258579098359
2.96513571357136,1.07936068502708,-1.79776535511505,3.0323610854434
2.96555216521652,1.0786114700627,-1.79712724784855,3.03213499322971
2.96596861686169,1.0778625253159,-1.79648923502546,3.03190752469606
2.96638506850685,1.07711385077815,-1.79585131721679,3.03167869025788
2.96680152015202,1.07636544644046,-1.79521349498919,3.03144850039206
2.96721797179718,1.07561731229346,-1.79457576890495,3.03121696563646
2.96763442344234,1.07486944832731,-1.79393813952194,3.03098409658953
2.96805087508751,1.07412185453176,-1.79330060739361,3.0307499039098
2.96846732673267,1.07337453089614,-1.79266317306895,3.03051439831546
2.96888377837784,1.07262747740932,-1.7920258370925,3.03027759058391
2.969300230023,1.07188069405978,-1.79138860000428,3.03003949155127
2.96971668166817,1.07113418083556,-1.79075146233977,3.02980011211198
2.97013313331333,1.07038793772427,-1.79011442462995,3.02955946321827
2.9705495849585,1.06964196471309,-1.78947748740116,3.02931755587972
2.97096603660366,1.06889626178879,-1.78884065117521,3.02907440116282
2.97138248824883,1.0681508289377,-1.78820391646924,3.02883001019047
2.97179893989399,1.06740566614575,-1.78756728379577,3.02858439414149
2.97221539153915,1.06666077339841,-1.78693075366265,3.02833756425019
2.97263184318432,1.06591615068075,-1.78629432657303,3.02808953180585
2.97304829482948,1.06517179797743,-1.78565800302537,3.02784030815227
2.97346474647465,1.06442771527265,-1.78502178351337,3.02758990468725
2.97388119811981,1.06368390255023,-1.78438566852598,3.02733833286214
2.97429764976498,1.06294035979354,-1.78374965854737,3.02708560418134
2.97471410141014,1.06219708698554,-1.78311375405692,3.02683173020178
2.97513055305531,1.06145408410878,-1.78247795552917,3.02657672253247
2.97554700470047,1.06071135114537,-1.78184226343382,3.02632059283396
2.97596345634563,1.05996888807702,-1.7812066782357,3.02606335281789
2.9763799079908,1.05922669488502,-1.78057120039477,3.02580501424643
2.97679635963596,1.05848477155024,-1.77993583036605,3.02554558893183
2.97721281128113,1.05774311805312,-1.77930056859966,3.02528508873586
2.97762926292629,1.05700173437372,-1.77866541554075,3.02502352556938
2.97804571457146,1.05626062049166,-1.77803037162952,3.02476091139171
2.97846216621662,1.05551977638615,-1.77739543730115,3.02449725821024
2.97887861786179,1.05477920203598,-1.77676061298583,3.02423257807984
2.97929506950695,1.05403889741955,-1.77612589910873,3.02396688310235
2.97971152115212,1.05329886251482,-1.77549129608994,3.02370018542607
2.98012797279728,1.05255909729938,-1.77485680434451,3.02343249724524
2.98054442444244,1.05181960175036,-1.77422242428238,3.02316383079952
2.98096087608761,1.05108037584453,-1.7735881563084,3.02289419837342
2.98137732773277,1.05034141955822,-1.77295400082229,3.02262361229584
2.98179377937794,1.04960273286737,-1.77231995821862,3.02235208493948
2.9822102310231,1.0488643157475,-1.7716860288868,3.02207962872031
2.98262668266827,1.04812616817375,-1.77105221321108,3.02180625609707
2.98304313431343,1.04738829012082,-1.77041851157048,3.0215319795707
2.9834595859586,1.04665068156304,-1.76978492433883,3.02125681168382
2.98387603760376,1.04591334247433,-1.76915145188471,3.02098076502017
2.98429248924892,1.0451762728282,-1.76851809457147,3.02070385220405
2.98470894089409,1.04443947259776,-1.76788485275719,3.02042608589982
2.98512539253925,1.04370294175574,-1.76725172679464,3.02014747881131
2.98554184418442,1.04296668027446,-1.76661871703134,3.0198680436813
2.98595829582958,1.04223068812584,-1.76598582380946,3.01958779329092
2.98637474747475,1.04149496528141,-1.76535304746584,3.01930674045916
2.98679119911991,1.0407595117123,-1.76472038833199,3.01902489804225
2.98720765076508,1.04002432738927,-1.76408784673405,3.01874227893314
2.98762410241024,1.03928941228266,-1.76345542299279,3.01845889606093
2.98804055405541,1.03855476636242,-1.76282311742357,3.0181747623903
2.98845700570057,1.03782038959815,-1.76219093033636,3.01788989092096
2.98887345734573,1.037086281959,-1.76155886203571,3.01760429468706
2.9892899089909,1.0363524434138,-1.76092691282072,3.01731798675663
2.98970636063606,1.03561887393094,-1.76029508298506,3.01703098023105
2.99012281228123,1.03488557347846,-1.75966337281692,3.01674328824441
2.99053926392639,1.03415254202399,-1.75903178259903,3.01645492396299
2.99095571557156,1.03341977953481,-1.75840031260861,3.01616590058465
2.99137216721672,1.03268728597779,-1.75776896311739,3.01587623133827
2.99178861886189,1.03195506131944,-1.75713773439159,3.01558592948318
2.99220507050705,1.03122310552588,-1.75650662669189,3.01529500830856
2.99262152215222,1.03049141856287,-1.75587564027344,3.01500348113288
2.99303797379738,1.02976000039579,-1.75524477538582,3.01471136130328
2.99345442544254,1.02902885098963,-1.75461403227307,3.01441866219502
2.99387087708771,1.02829797030902,-1.75398341117363,3.0141253972109
2.99428732873287,1.02756735831823,-1.75335291232038,3.01383157978061
2.99470378037804,1.02683701498114,-1.75272253594058,3.01353722336024
2.9951202320232,1.02610694026129,-1.75209228225587,3.01324234143158
2.99553668366837,1.02537713412182,-1.75146215148231,3.01294694750161
2.99595313531353,1.02464759652553,-1.7508321438303,3.01265105510188
2.9963695869587,1.02391832743486,-1.7502022595046,3.01235467778788
2.99678603860386,1.02318932681186,-1.74957249870434,3.0120578291385
2.99720249024903,1.02246059461825,-1.74894286162296,3.0117605227554
2.99761894189419,1.02173213081538,-1.74831334844826,3.0114627722624
2.99803539353935,1.02100393536424,-1.74768395936235,3.01116459130493
2.99845184518452,1.02027600822547,-1.74705469454164,3.01086599354936
2.99886829682968,1.01954834935936,-1.74642555415687,3.01056699268244
2.99928474847485,1.01882095872584,-1.74579653837306,3.01026760241068
2.99970120012001,1.01809383628449,-1.74516764734953,3.00996783645976
3.00011765176518,1.01736698199454,-1.74453888123985,3.0096677085739
3.00053410341034,1.01664039581489,-1.74391024019189,3.00936723251528
3.00095055505551,1.01591407770408,-1.74328172434779,3.00906642206339
3.00136700670067,1.01518802762031,-1.74265333384392,3.00876529101447
3.00178345834584,1.01446224552143,-1.74202506881094,3.00846385318085
3.002199909991,1.01373673136496,-1.74139692937371,3.00816212239037
3.00261636163616,1.01301148510808,-1.74076891565136,3.00786011248576
3.00303281328133,1.01228650670763,-1.74014102775725,3.00755783732402
3.00344926492649,1.01156179612012,-1.73951326579894,3.0072553107758
3.00386571657166,1.01083735330174,-1.73888562987825,3.00695254672479
3.00428216821682,1.01011317820831,-1.73825812009118,3.00664955906712
3.00469861986199,1.00938927079536,-1.73763073652796,3.00634636171069
3.00511507150715,1.00866563101807,-1.73700347927303,3.00604296857462
3.00553152315232,1.00794225883131,-1.73637634840501,3.00573939358857
3.00594797479748,1.00721915418961,-1.73574934399674,3.00543565069216
3.00636442644264,1.0064963170472,-1.73512246611524,3.00513175383432
3.00678087808781,1.00577374735796,-1.73449571482171,3.00482771697268
3.00719732973297,1.00505144507548,-1.73386909017156,3.00452355407297
3.00761378137814,1.00432941015303,-1.73324259221437,3.00421927910833
3.0080302330233,1.00360764254354,-1.73261622099389,3.00391490605876
3.00844668466847,1.00288614219967,-1.73198997654806,3.00361044891047
3.00886313631363,1.00216490907373,-1.73136385890899,3.00330592165521
3.0092795879588,1.00144394311774,-1.73073786810297,3.00300133828971
3.00969603960396,1.00072324428343,-1.73011200415043,3.00269671281501
3.01011249124913,1.00000281252219,-1.72948626706602,3.00239205923587
3.01052894289429,0.999282647785145,-1.7288606568585,3.00208739156008
3.01094539453945,0.998562750023088,-1.72823517353084,3.00178272379789
3.01136184618462,0.997843119186533,-1.72760981708015,3.00147806996136
3.01177829782978,0.997123755225697,-1.72698458749771,3.00117344406373
3.01219474947495,0.996404658090497,-1.72635948476899,3.00086886011879
3.01261120112011,0.995685827730561,-1.72573450887357,3.00056433214024
3.01302765276528,0.99496726409523,-1.72510965978524,3.00025987414108
3.01344410441044,0.994248967133554,-1.72448493747194,2.99995550013296
3.01386055605561,0.993530936794302,-1.72386034189577,2.99965122412557
3.01427700770077,0.992813173025956,-1.723235873013,2.99934706012599
3.01469345934593,0.99209567577672,-1.72261153077408,2.99904302213804
3.0151099109911,0.991378444994514,-1.7219873151236,2.99873912416171
3.01552636263626,0.990661480626988,-1.72136322600035,2.99843538019246
3.01594281428143,0.989944782621518,-1.72073926333727,2.99813180422064
3.01635926592659,0.989228350925201,-1.7201154270615,2.99782841023079
3.01677571757176,0.988512185484869,-1.71949171709433,2.9975252122011
3.01719216921692,0.987796286247087,-1.71886813335124,2.9972222241027
3.01760862086209,0.987080653158151,-1.7182446757419,2.99691945989906
3.01802507250725,0.986365286164099,-1.71762134417017,2.99661693354535
3.01844152415242,0.985650185210706,-1.71699813853409,2.99631465898782
3.01885797579758,0.984935350243483,-1.71637505872589,2.99601265016314
3.01927442744274,0.984220781207697,-1.71575210463201,2.99571092099778
3.01969087908791,0.983506478048348,-1.71512927613308,2.99540948540741
3.02010733073307,0.982792440710195,-1.71450657310396,2.99510835729619
3.02052378237824,0.982078669137742,-1.71388399541369,2.99480755055624
3.0209402340234,0.981365163275246,-1.71326154292556,2.9945070790669
3.02135668566857,0.980651923066723,-1.71263921549705,2.99420695669418
3.02177313731373,0.979938948455943,-1.71201701297989,2.99390719729008
3.0221895889589,0.979226239386439,-1.71139493522005,2.99360781469201
3.02260604060406,0.978513795801511,-1.71077298205772,2.99330882272207
3.02302249224923,0.977801617644212,-1.71015115332735,2.99301023518652
3.02343894389439,0.977089704857374,-1.70952944885763,2.99271206587507
3.02385539553955,0.976378057383593,-1.70890786847154,2.9924143285603
3.02427184718472,0.975666675165242,-1.7082864119863,2.99211703699702
3.02468829882988,0.974955558144463,-1.70766507921341,2.99182020492159
3.02510475047505,0.974244706263182,-1.70704386995867,2.99152384605138
3.02552120212021,0.973534119463098,-1.70642278402216,2.99122797408408
3.02593765376538,0.972823797685698,-1.70580182119824,2.99093260269705
3.02635410541054,0.972113740872251,-1.70518098127562,2.99063774554678
3.02677055705571,0.971403948963815,-1.7045602640373,2.99034341626816
3.02718700870087,0.970694421901234,-1.70393966926061,2.99004962847394
3.02760346034603,0.969985159625152,-1.70331919671721,2.98975639575405
3.0280199119912,0.969276162075998,-1.70269884617312,2.98946373167499
3.02843636363636,0.968567429194009,-1.70207861738871,2.98917164977921
3.02885281528153,0.967858960919211,-1.70145851011871,2.98888016358448
3.02926926692669,0.967150757191446,-1.70083852411223,2.98858928658327
3.02968571857186,0.966442817950346,-1.70021865911276,2.98829903224212
3.03010217021702,0.965735143135363,-1.69959891485821,2.98800941400104
3.03051862186219,0.965027732685754,-1.69897929108086,2.98772044527285
3.03093507350735,0.96432058654059,-1.69835978750744,2.9874321394426
3.03135152515252,0.963613704638755,-1.6977404038591,2.98714450986692
3.03176797679768,0.96290708691896,-1.69712113985144,2.98685756987343
3.03218442844284,0.962200733319725,-1.69650199519452,2.98657133276009
3.03260088008801,0.961494643779401,-1.69588296959284,2.98628581179461
3.03301733173317,0.960788818236163,-1.69526406274542,2.98600102021383
3.03343378337834,0.960083256628019,-1.69464527434575,2.98571697122307
3.0338502350235,0.959377958892798,-1.69402660408184,2.98543367799559
3.03426668666867,0.958672924968176,-1.6934080516362,2.98515115367189
3.03468313831383,0.957968154791658,-1.69278961668589,2.98486941135918
3.035099589959,0.957263648300589,-1.69217129890253,2.9845884641307
3.03551604160416,0.956559405432163,-1.69155309795228,2.98430832502515
3.03593249324933,0.955855426123411,-1.69093501349588,2.98402900704609
3.03634894489449,0.955151710311213,-1.69031704518869,2.98375052316131
3.03676539653965,0.954448257932303,-1.68969919268064,2.9834728863022
3.03718184818482,0.953745068923264,-1.68908145561629,2.98319610936322
3.03759829982998,0.953042143220542,-1.68846383363487,2.98292020520123
3.03801475147515,0.952339480760435,-1.68784632637023,2.98264518663492
3.03843120312031,0.951637081479104,-1.6872289334509,2.98237106644419
3.03884765476548,0.950934945312576,-1.68661165450009,2.98209785736957
3.03926410641064,0.950233072196745,-1.68599448913572,2.9818255721116
3.03968055805581,0.949531462067369,-1.68537743697043,2.98155422333028
3.04009700970097,0.948830114860088,-1.6847604976116,2.98128382364441
3.04051346134613,0.948129030510412,-1.68414367066135,2.98101438563103
3.0409299129913,0.947428208953727,-1.68352695571657,2.98074592182485
3.04134636463646,0.946727650125306,-1.68291035236897,2.98047844471762
3.04176281628163,0.946027353960305,-1.68229386020502,2.98021196675754
3.04217926792679,0.945327320393759,-1.68167747880606,2.97994650034873
3.04259571957196,0.9446275493606,-1.68106120774823,2.97968205785057
3.04301217121712,0.943928040795651,-1.68044504660258,2.97941865157717
3.04342862286229,0.943228794633627,-1.679828994935,2.97915629379675
3.04384507450745,0.942529810809148,-1.6792130523063,2.97889499673109
3.04426152615262,0.94183108925673,-1.6785972182722,2.97863477255495
3.04467797779778,0.941132629910786,-1.67798149238338,2.97837563339543
3.04509442944294,0.940434432705652,-1.67736587418547,2.97811759133152
3.04551088108811,0.939736497575556,-1.67675036321906,2.97786065839339
3.04592733273327,0.939038824454651,-1.67613495901976,2.9776048465619
3.04634378437844,0.938341413276998,-1.6755196611182,2.977350167768
3.0467602360236,0.93764426397658,-1.67490446904005,2.9770966338922
3.04717668766877,0.936947376487303,-1.67428938230604,2.97684425676394
3.04759313931393,0.936250750742989,-1.67367440043199,2.97659304816109
3.0480095909591,0.93555438667739,-1.67305952292882,2.97634301980933
3.04842604260426,0.934858284224195,-1.67244474930258,2.97609418338164
3.04884249424942,0.934162443317014,-1.67183007905447,2.9758465504977
3.04925894589459,0.933466863889404,-1.67121551168086,2.97560013272338
3.04967539753975,0.932771545874846,-1.67060104667332,2.97535494157013
3.05009184918492,0.932076489206778,-1.66998668351863,2.97511098849448
3.05050830083008,0.931381693818574,-1.66937242169882,2.97486828489744
3.05092475247525,0.930687159643556,-1.66875826069118,2.97462684212401
3.05134120412041,0.929992886614996,-1.66814419996827,2.97438667146258
3.05175765576558,0.929298874666121,-1.667530238998,2.97414778414443
3.05217410741074,0.928605123730112,-1.66691637724357,2.97391019134314
3.05259055905591,0.927911633740111,-1.66630261416357,2.97367390417411
3.05300701070107,0.92721840462922,-1.66568894921196,2.97343893369396
3.05342346234624,0.9265254363305,-1.66507538183811,2.97320529090007
3.0538399139914,0.925832728776999,-1.66446191148683,2.97297298672996
3.05425636563656,0.925140281901714,-1.66384853759838,2.97274203206084
3.05467281728173,0.92444809563763,-1.66323525960849,2.97251243770903
3.05508926892689,0.923756169917697,-1.66262207694843,2.97228421442948
3.05550572057206,0.92306450467486,-1.66200898904497,2.97205737291517
3.05592217221722,0.922373099842034,-1.66139599532047,2.97183192379671
3.05633862386239,0.921681955352119,-1.66078309519286,2.97160787764169
3.05675507550755,0.920991071138016,-1.66017028807567,2.97138524495427
3.05717152715272,0.920300447132607,-1.6595575733781,2.97116403617461
3.05758797879788,0.91961008326877,-1.65894495050499,2.97094426167837
3.05800443044304,0.918919979479383,-1.65833241885688,2.97072593177623
3.05842088208821,0.918230135697322,-1.65771997783003,2.97050905671335
3.05883733373337,0.917540551855471,-1.65710762681645,2.97029364666887
3.05925378537854,0.916851227886717,-1.65649536520393,2.97007971175545
3.0596702370237,0.916162163723954,-1.65588319237605,2.96986726201873
3.06008668866887,0.915473359300093,-1.65527110771223,2.96965630743685
3.06050314031403,0.914784814548059,-1.65465911058773,2.96944685791996
3.0609195919592,0.914096529400798,-1.65404720037372,2.96923892330973
3.06133604360436,0.913408503791265,-1.65343537643728,2.96903251337889
3.06175249524953,0.91272073765246,-1.65282363814143,2.96882763783067
3.06216894689469,0.912033230917394,-1.65221198484517,2.96862430629844
3.06258539853985,0.911345983519115,-1.65160041590349,2.96842252834511
3.06300185018502,0.910658995390703,-1.65098893066742,2.96822231346275
3.06341830183018,0.909972266465274,-1.65037752848406,2.96802367107204
3.06383475347535,0.909285796675985,-1.6497662086966,2.96782661052187
3.06425120512051,0.908599585956031,-1.64915497064432,2.96763114108884
3.06466765676568,0.907913634238663,-1.64854381366271,2.9674372719768
3.06508410841084,0.907227941457163,-1.64793273708338,2.9672450123164
3.06550056005601,0.906542507544885,-1.64732174023421,2.96705437116461
3.06591701170117,0.905857332435217,-1.64671082243928,2.96686535750428
3.06633346334633,0.905172416061619,-1.64609998301896,2.96667798024373
3.0667499149915,0.904487758357604,-1.64548922128993,2.96649224821622
3.06716636663666,0.903803359256751,-1.64487853656521,2.96630817017958
3.06758281828183,0.903119218692704,-1.64426792815418,2.96612575481573
3.06799926992699,0.902435336599181,-1.64365739536261,2.96594501073024
3.06841572157216,0.901751712909961,-1.64304693749273,2.96576594645193
3.06883217321732,0.901068347558911,-1.64243655384322,2.96558857043239
3.06924862486249,0.900385240479966,-1.64182624370924,2.96541289104559
3.06966507650765,0.899702391607151,-1.64121600638251,2.96523891658745
3.07008152815282,0.899019800874571,-1.64060584115129,2.96506665527538
3.07049797979798,0.898337468216413,-1.63999574730043,2.96489611524794
3.07091443144314,0.897655393566959,-1.63938572411143,2.96472730456432
3.07133088308831,0.896973576860587,-1.63877577086244,2.96456023120403
3.07174733473347,0.896292018031771,-1.63816588682829,2.96439490306642
3.07216378637864,0.895610717015079,-1.63755607128056,2.9642313279703
3.0725802380238,0.894929673745176,-1.63694632348757,2.96406951365356
3.07299668966897,0.894248888156844,-1.63633664271445,2.96390946777272
3.07341314131413,0.893568360184971,-1.63572702822315,2.9637511979026
3.0738295929593,0.892888089764546,-1.63511747927247,2.96359471153587
3.07424604460446,0.892208076830684,-1.63450799511815,2.96344001608269
3.07466249624963,0.891528321318605,-1.63389857501281,2.96328711887032
3.07507894789479,0.89084882316366,-1.63328921820606,2.96313602714276
3.07549539953995,0.890169582301309,-1.63267992394452,2.96298674806033
3.07591185118512,0.889490598667156,-1.63207069147182,2.96283928869933
3.07632830283028,0.888811872196914,-1.63146152002869,2.96269365605167
3.07674475447545,0.888133402826444,-1.63085240885295,2.96254985702447
3.07716120612061,0.887455190491729,-1.63024335717955,2.96240789843975
3.07757765776578,0.886777235128894,-1.62963436424064,2.96226778703402
3.07799410941094,0.886099536674204,-1.62902542926557,2.96212952945797
3.07841056105611,0.885422095064066,-1.62841655148093,2.96199313227605
3.07882701270127,0.884744910235037,-1.62780773011062,2.96185860196621
3.07924346434644,0.884067982123816,-1.62719896437583,2.96172594491949
3.0796599159916,0.883391310667262,-1.62659025349512,2.96159516743971
3.08007636763676,0.882714895802379,-1.62598159668446,2.96146627574312
3.08049281928193,0.882038737466338,-1.62537299315722,2.96133927595808
3.08090927092709,0.881362835596463,-1.62476444212425,2.96121417412471
3.08132572257226,0.880687190130242,-1.62415594279391,2.96109097619459
3.08174217421742,0.880011801005333,-1.62354749437209,2.9609696880304
3.08215862586259,0.879336668159567,-1.62293909606226,2.96085031540566
3.08257507750775,0.878661791530933,-1.6223307470655,2.96073286400436
3.08299152915292,0.877987171057607,-1.62172244658054,2.96061733942069
3.08340798079808,0.877312806677934,-1.62111419380382,2.96050374715871
3.08382443244324,0.876638698330448,-1.62050598792948,2.96039209263205
3.08424088408841,0.875964845953861,-1.61989782814943,2.96028238116363
3.08465733573357,0.875291249487072,-1.61928971365341,2.96017461798534
3.08507378737874,0.874617908869162,-1.61868164362895,2.96006880823778
3.0854902390239,0.873944824039421,-1.61807361726151,2.95996495696994
3.08590669066907,0.873271994937313,-1.61746563373443,2.95986306913894
3.08632314231423,0.872599421502518,-1.61685769222901,2.95976314960977
3.0867395939594,0.871927103674897,-1.61624979192457,2.95966520315497
3.08715604560456,0.871255041394529,-1.61564193199843,2.95956923445436
3.08757249724973,0.870583234601696,-1.61503411162599,2.95947524809486
3.08798894889489,0.869911683236875,-1.61442632998078,2.95938324857011
3.08840540054005,0.869240387240777,-1.61381858623443,2.9592932402803
3.08882185218522,0.868569346554312,-1.61321087955682,2.95920522753187
3.08923830383038,0.867898561118603,-1.61260320911599,2.95911921453728
3.08965475547555,0.867228030875007,-1.61199557407831,2.95903520541475
3.09007120712071,0.866557755765083,-1.6113879736084,2.95895320418806
3.09048765876588,0.865887735730638,-1.61078040686926,2.95887321478624
3.09090411041104,0.865217970713689,-1.61017287302225,2.95879524104343
3.09132056205621,0.864548460656492,-1.60956537122718,2.95871928669854
3.09173701370137,0.86387920550153,-1.60895790064229,2.95864535539515
3.09215346534653,0.863210205191524,-1.60835046042434,2.95857345068119
3.0925699169917,0.862541459669434,-1.60774304972864,2.95850357600878
3.09298636863686,0.861872968878465,-1.60713566770907,2.95843573473398
3.09340282028203,0.861204732762059,-1.60652831351814,2.95836993011664
3.09381927192719,0.860536751263904,-1.60592098630702,2.95830616532012
3.09423572357236,0.859869024327939,-1.60531368522556,2.95824444341117
3.09465217521752,0.859201551898363,-1.6047064094224,2.95818476735969
3.09506862686269,0.858534333919614,-1.60409915804493,2.95812714003853
3.09548507850785,0.857867370336391,-1.60349193023937,2.95807156422335
3.09590153015302,0.857200661093661,-1.60288472515081,2.9580180425924
3.09631798179818,0.856534206136645,-1.60227754192323,2.95796657772637
3.09673443344334,0.855868005410829,-1.60167037969957,2.95791717210819
3.09715088508851,0.855202058861965,-1.60106323762176,2.9578698281229
3.09756733673367,0.854536366436086,-1.60045611483075,2.95782454805745
3.09798378837884,0.853870928079479,-1.59984901046655,2.95778133410055
3.098400240024,0.853205743738719,-1.59924192366829,2.95774018834255
3.09881669166917,0.852540813360657,-1.59863485357425,2.95770111277523
3.09923314331433,0.851876136892416,-1.5980277993219,2.95766410929171
3.0996495949595,0.851211714281408,-1.59742076004794,2.95762917968627
3.10006604660466,0.850547545475325,-1.59681373488833,2.95759632565426
3.10048249824983,0.84988363042215,-1.59620672297837,2.9575655487919
3.10089894989499,0.84921996907016,-1.59559972345271,2.95753685059623
3.10131540154015,0.848556561367908,-1.59499273544537,2.9575102324649
3.10173185318532,0.847893407264265,-1.59438575808986,2.95748569569616
3.10214830483048,0.847230506708379,-1.59377879051912,2.95746324148864
3.10256475647565,0.84656785964971,-1.59317183186563,2.95744287094131
3.10298120812081,0.845905466038006,-1.59256488126144,2.95742458505336
3.10339765976598,0.845243325823338,-1.59195793783821,2.95740838472407
3.10381411141114,0.844581438956068,-1.59135100072722,2.95739427075275
3.10423056305631,0.843919805386871,-1.59074406905946,2.95738224383865
3.10464701470147,0.843258425066743,-1.59013714196564,2.95737230458084
3.10506346634663,0.842597297946974,-1.58953021857625,2.95736445347818
3.1054799179918,0.841936423979191,-1.58892329802159,2.95735869092918
3.10589636963696,0.84127580311533,-1.58831637943181,2.95735501723199
3.10631282128213,0.840615435307642,-1.58770946193695,2.95735343258428
3.10672927292729,0.839955320508714,-1.58710254466701,2.95735393708323
3.10714572457246,0.839295458671445,-1.58649562675195,2.95735653072542
3.10756217621762,0.838635849749073,-1.58588870732178,2.9573612134068
3.10797862786279,0.837976493695157,-1.58528178550653,2.95736798492265
3.10839507950795,0.837317390463591,-1.58467486043637,2.95737684496754
3.10881153115312,0.83665854000861,-1.58406793124162,2.95738779313525
3.10922798279828,0.835999942284771,-1.58346099705278,2.95740082891877
3.10964443444344,0.835341597246979,-1.58285405700056,2.95741595171028
3.11006088608861,0.834683504850489,-1.58224711021599,2.95743316080108
3.11047733773377,0.834025665050879,-1.58164015583038,2.95745245538164
3.11089378937894,0.833368077804085,-1.58103319297542,2.95747383454148
3.1113102410241,0.832710743066389,-1.58042622078318,2.95749729726928
3.11172669266927,0.832053660794421,-1.57981923838618,2.95752284245277
3.11214314431443,0.831396830945157,-1.57921224491744,2.95755046887879
3.1125595959596,0.830740253475944,-1.57860523951049,2.95758017523329
3.11297604760476,0.830083928344466,-1.57799822129943,2.95761196010128
3.11339249924993,0.82942785550877,-1.57739118941897,2.95764582196694
3.11380895089509,0.82877203492727,-1.57678414300447,2.95768175921353
3.11422540254025,0.828116466558737,-1.576177081192,2.95771977012351
3.11464185418542,0.827461150362303,-1.57557000311834,2.95775985287849
3.11505830583058,0.826806086297472,-1.57496290792108,2.95780200555931
3.11547475747575,0.826151274324114,-1.5743557947386,2.95784622614605
3.11589120912091,0.82549671440246,-1.57374866271016,2.95789251251809
3.11630766076608,0.824842406493135,-1.57314151097592,2.95794086245415
3.11672411241124,0.824188350557111,-1.57253433867698,2.95799127363233
3.11714056405641,0.82353454655576,-1.57192714495544,2.95804374363017
3.11755701570157,0.822880994450815,-1.57131992895442,2.95809826992472
3.11797346734673,0.822227694204392,-1.57071268981811,2.95815484989262
3.1183899189919,0.821574645779,-1.57010542669183,2.9582134808101
3.11880637063706,0.820921849137511,-1.56949813872203,2.95827415985316
3.11922282228223,0.820269304243202,-1.56889082505638,2.95833688409756
3.11963927392739,0.819617011059727,-1.56828348484378,2.95840165051894
3.12005572557256,0.818964969551131,-1.5676761172344,2.95846845599292
3.12047217721772,0.818313179681852,-1.56706872137975,2.95853729729517
3.12088862886289,0.817661641416706,-1.56646129643268,2.95860817110154
3.12130508050805,0.817010354720935,-1.56585384154748,2.95868107398812
3.12172153215322,0.816359319560143,-1.56524635587985,2.95875600243138
3.12213798379838,0.81570853590035,-1.56463883858701,2.95883295280829
3.12255443544354,0.815058003707973,-1.56403128882768,2.9589119213964
3.12297088708871,0.814407722949835,-1.56342370576217,2.95899290437401
3.12338733873387,0.813757693593147,-1.5628160885524,2.95907589782025
3.12380379037904,0.813107915605534,-1.56220843636193,2.95916089771528
3.1242202420242,0.812458388955032,-1.56160074835604,2.95924789994032
3.12463669366937,0.811809113610082,-1.56099302370173,2.95933690027792
3.12505314531453,0.811160089539529,-1.56038526156776,2.959427894412
3.1254695969597,0.810511316712628,-1.55977746112475,2.95952087792806
3.12588604860486,0.809862795099055,-1.55916962154514,2.95961584631333
3.12630250025003,0.8092145246689,-1.55856174200328,2.95971279495691
3.12671895189519,0.808566505392658,-1.55795382167549,2.95981171914995
3.12713540354035,0.807918737241253,-1.55734585974002,2.95991261408582
3.12755185518552,0.807271220186027,-1.55673785537718,2.96001547486031
3.12796830683068,0.806623954198735,-1.55612980776933,2.96012029647175
3.12838475847585,0.805976939251551,-1.55552171610093,2.96022707382125
3.12880121012101,0.805330175317091,-1.5549135795586,2.96033580171286
3.12921766176618,0.804683662368374,-1.55430539733113,2.96044647485379
3.12963411341134,0.80403740037886,-1.55369716860953,2.9605590878546
3.13005056505651,0.80339138932243,-1.55308889258708,2.96067363522937
3.13046701670167,0.80274562917339,-1.55248056845937,2.96079011139598
3.13088346834683,0.802100119906487,-1.55187219542433,2.96090851067625
3.131299919992,0.801454861496891,-1.55126377268227,2.96102882729622
3.13171637163716,0.80080985392021,-1.55065529943594,2.96115105538631
3.13213282328233,0.800165097152483,-1.55004677489054,2.96127518898162
3.13254927492749,0.799520591170182,-1.54943819825377,2.9614012220221
3.13296572657266,0.798876335950226,-1.54882956873589,2.96152914835284
3.13338217821782,0.79823233146996,-1.54822088554973,2.96165896172426
3.13379862986299,0.797588577707172,-1.54761214791075,2.9617906557924
3.13421508150815,0.796945074640096,-1.54700335503707,2.96192422411914
3.13463153315332,0.796301822247402,-1.5463945061495,2.9620596601725
3.13504798479848,0.795658820508209,-1.54578560047161,2.96219695732685
3.13546443644364,0.795016069402065,-1.54517663722972,2.9623361088632
3.13588088808881,0.794373568908981,-1.54456761565301,2.96247710796948
3.13629733973397,0.793731319009407,-1.54395853497347,2.96261994774081
3.13671379137914,0.793089319684233,-1.54334939442601,2.96276462117974
3.1371302430243,0.79244757091481,-1.54274019324847,2.96291112119663
3.13754669466947,0.791806072682933,-1.54213093068167,2.96305944060982
3.13796314631463,0.791164824970851,-1.54152160596942,2.96320957214601
3.1383795979598,0.790523827761247,-1.54091221835859,2.96336150844054
3.13879604960496,0.789883081037281,-1.54030276709914,2.96351524203768
3.13921250125013,0.789242584782557,-1.53969325144414,2.96367076539092
3.13962895289529,0.788602338981121,-1.53908367064984,2.96382807086334
3.14004540454045,0.7879623436175,-1.53847402397568,2.96398715072787
3.14046185618562,0.787322598676648,-1.53786431068433,2.96414799716765
3.14087830783078,0.786683104143998,-1.53725453004174,2.96431060227632
3.14129475947595,0.786043860005431,-1.53664468131717,2.96447495805838
3.14171121112111,0.785404866247295,-1.53603476378323,2.96464105642953
3.14212766276628,0.784766122856382,-1.53542477671592,2.964808889217
3.14254411441144,0.784127629819964,-1.53481471939466,2.96497844815986
3.14296056605661,0.78348938712576,-1.53420459110231,2.96514972490942
3.14337701770177,0.782851394761951,-1.53359439112525,2.96532271102958
3.14379346934694,0.782213652717194,-1.53298411875338,2.96549739799714
3.1442099209921,0.781576160980595,-1.53237377328018,2.96567377720222
3.14462637263726,0.780938919541733,-1.5317633540027,2.9658518399486
3.14504282428243,0.780301928390646,-1.53115286022167,2.96603157745408
3.14545927592759,0.779665187517846,-1.53054229124147,2.96621298085087
3.14587572757276,0.779028696914299,-1.5299316463702,2.966396041186
3.14629217921792,0.778392456571447,-1.5293209249197,2.96658074942165
3.14670863086309,0.777756466481196,-1.5287101262056,2.96676709643555
3.14712508250825,0.777120726635923,-1.52809924954735,2.96695507302142
3.14754153415342,0.776485237028467,-1.52748829426823,2.96714466988933
3.14795798579858,0.775849997652145,-1.52687725969542,2.9673358776661
3.14837443744374,0.775215008500733,-1.52626614516003,2.96752868689571
3.14879088908891,0.77458026956849,-1.52565494999712,2.96772308803975
3.14920734073407,0.77394578085013,-1.52504367354572,2.96791907147776
3.14962379237924,0.773311542340851,-1.5244323151489,2.96811662750772
3.1500402440244,0.772677554036314,-1.5238208741538,2.96831574634645
3.15045669566957,0.772043815932659,-1.52320934991162,2.96851641813002
3.15087314731473,0.771410328026496,-1.52259774177772,2.96871863291422
3.1512895989599,0.770777090314902,-1.52198604911158,2.96892238067495
3.15170605060506,0.770144102795432,-1.5213742712769,2.96912765130871
3.15212250225023,0.769511365466111,-1.52076240764159,2.96933443463302
3.15253895389539,0.768878878325444,-1.52015045757783,2.96954272038686
3.15295540554055,0.7682466413724,-1.51953842046208,2.96975249823116
3.15337185718572,0.767614654606434,-1.51892629567511,2.96996375774921
3.15378830883088,0.766982918027462,-1.51831408260207,2.97017648844716
3.15420476047605,0.766351431635882,-1.51770178063248,2.97039067975448
3.15462121212121,0.765720195432572,-1.51708938916028,2.97060632102442
3.15503766376638,0.765089209418866,-1.51647690758386,2.97082340153449
3.15545411541154,0.764458473596597,-1.51586433530609,2.97104191048695
3.15587056705671,0.763827987968056,-1.51525167173436,2.97126183700926
3.15628701870187,0.763197752536012,-1.51463891628059,2.9714831701546
3.15670347034703,0.762567767303717,-1.51402606836129,2.97170589890237
3.1571199219922,0.761938032274889,-1.51341312739756,2.97193001215863
3.15753637363736,0.761308547453728,-1.51280009281515,2.97215549875667
3.15795282528253,0.760679312844907,-1.51218696404446,2.97238234745745
3.15836927692769,0.760050328453565,-1.51157374052059,2.97261054695015
3.15878572857286,0.759421594285338,-1.51096042168338,2.97284008585267
3.15920218021802,0.758793110346315,-1.5103470069774,2.97307095271213
3.15961863186319,0.758164876643073,-1.50973349585203,2.9733031360054
3.16003508350835,0.757536893182659,-1.50911988776144,2.97353662413965
3.16045153515352,0.756909159972598,-1.50850618216466,2.9737714054528
3.16086798679868,0.756281677020884,-1.50789237852557,2.97400746821415
3.16128443844384,0.755654444335992,-1.50727847631298,2.97424480062484
3.16170089008901,0.755027461926873,-1.5066644750006,2.97448339081842
3.16211734173417,0.754400729802944,-1.50605037406712,2.97472322686138
3.16253379337934,0.753774247974096,-1.50543617299618,2.9749642967537
3.1629502450245,0.753148016450706,-1.50482187127647,2.97520658842942
3.16336669666967,0.752522035243613,-1.5042074684017,2.97545008975714
3.16378314831483,0.751896304364127,-1.50359296387063,2.97569478854064
3.16419959996,0.751270823824043,-1.50297835718714,2.97594067251941
3.16461605160516,0.750645593635616,-1.50236364786021,2.97618772936919
3.16503250325033,0.750020613811584,-1.50174883540398,2.9764359467026
3.16544895489549,0.749395884365148,-1.50113391933776,2.97668531206964
3.16586540654065,0.748771405309981,-1.50051889918604,2.97693581295832
3.16628185818582,0.748147176660233,-1.49990377447855,2.97718743679521
3.16669830983098,0.747523198430518,-1.49928854475027,2.97744017094606
3.16711476147615,0.746899470635924,-1.49867320954145,2.97769400271631
3.16753121312131,0.746275993292002,-1.49805776839763,2.97794891935176
3.16794766476648,0.745652766414784,-1.49744222086969,2.97820490803911
3.16836411641164,0.745029790020752,-1.49682656651384,2.9784619559066
3.16878056805681,0.744407064126879,-1.49621080489168,2.97872005002456
3.16919701970197,0.743784588750584,-1.49559493557021,2.97897917740605
3.16961347134713,0.74316236390976,-1.49497895812182,2.97923932500745
3.1700299229923,0.742540389622772,-1.49436287212438,2.97950047972908
3.17044637463746,0.741918665908442,-1.49374667716119,2.97976262841579
3.17086282628263,0.741297192786059,-1.49313037282109,2.98002575785763
3.17127927792779,0.740675970275376,-1.49251395869838,2.9802898547904
3.17169572957296,0.740054998396612,-1.49189743439292,2.9805549058963
3.17211218121812,0.739434277170441,-1.49128079951013,2.9808208978046
3.17252863286329,0.738813806618006,-1.49066405366101,2.98108781709219
3.17294508450845,0.738193586760907,-1.49004719646215,2.98135565028429
3.17336153615362,0.737573617621203,-1.48943022753577,2.98162438385503
3.17377798779878,0.736953899221416,-1.48881314650972,2.98189400422809
3.17419443944394,0.736334431584523,-1.48819595301754,2.98216449777741
3.17461089108911,0.735715214733957,-1.48757864669844,2.98243585082773
3.17502734273427,0.73509624869361,-1.48696122719732,2.98270804965534
3.17544379437944,0.734477533487833,-1.48634369416483,2.98298108048865
3.1758602460246,0.733859069141424,-1.48572604725736,2.98325492950889
3.17627669766977,0.733240855679636,-1.48510828613706,2.98352958285075
3.17669314931493,0.732622893128182,-1.48449041047185,2.98380502660306
3.1771096009601,0.732005181513214,-1.48387241993548,2.98408124680942
3.17752605260526,0.731387720861349,-1.48325431420751,2.98435822946888
3.17794250425043,0.73077051119964,-1.48263609297334,2.98463596053663
3.17835895589559,0.730153552555594,-1.4820177559242,2.98491442592464
3.17877540754075,0.729536844957168,-1.48139930275726,2.98519361150233
3.17919185918592,0.728920388432763,-1.48078073317552,2.9854735030973
3.17960831083108,0.728304183011222,-1.48016204688792,2.98575408649595
3.18002476247625,0.727688228721835,-1.47954324360933,2.98603534744417
3.18044121412141,0.727072525594334,-1.47892432306055,2.98631727164806
3.18085766576658,0.726457073658891,-1.47830528496836,2.9865998447746
3.18127411741174,0.725841872946121,-1.4776861290655,2.98688305245232
3.18169056905691,0.725226923487073,-1.47706685509071,2.98716688027202
3.18210702070207,0.724612225313238,-1.47644746278874,2.98745131378745
3.18252347234723,0.723997778456541,-1.47582795191036,2.98773633851601
3.1829399239924,0.723383582949344,-1.47520832221238,2.98802193993946
3.18335637563756,0.722769638824436,-1.47458857345765,2.98830810350461
3.18377282728273,0.722155946115049,-1.47396870541513,2.98859481462403
3.18418927892789,0.721542504854839,-1.47334871785981,2.98888205867674
3.18460573057306,0.720929315077889,-1.47272861057281,2.98916982100898
3.18502218221822,0.720316376818716,-1.47210838334135,2.98945808693483
3.18543863386339,0.719703690112261,-1.47148803595876,2.98974684173701
3.18585508550855,0.719091254993887,-1.47086756822452,2.99003607066754
3.18627153715372,0.718479071499385,-1.47024697994427,2.99032575894848
3.18668798879888,0.717867139664968,-1.46962627092977,2.99061589177266
3.18710444044404,0.717255459527264,-1.469005440999,2.99090645430439
3.18752089208921,0.716644031123327,-1.46838448997609,2.99119743168018
3.18793734373437,0.716032854490621,-1.46776341769138,2.99148880900949
3.18835379537954,0.715421929667032,-1.46714222398141,2.99178057137543
3.1887702470247,0.714811256690855,-1.46652090868894,2.99207270383551
3.18918669866987,0.714200835600804,-1.46589947166297,2.99236519142239
3.18960315031503,0.713590666435995,-1.46527791275872,2.99265801914457
3.1900196019602,0.71298074923596,-1.46465623183767,2.99295117198716
3.19043605360536,0.712371084040637,-1.46403442876755,2.99324463491264
3.19085250525052,0.711761670890365,-1.46341250342236,2.99353839286153
3.19126895689569,0.711152509825892,-1.46279045568237,2.99383243075322
3.19168540854085,0.710543600888366,-1.46216828543416,2.99412673348664
3.19210186018602,0.709934944119337,-1.46154599257057,2.99442128594105
3.19251831183118,0.70932653956075,-1.46092357699076,2.99471607297679
3.19293476347635,0.708718387254949,-1.46030103860019,2.99501107943599
3.19335121512151,0.708110487244673,-1.45967837731064,2.99530629014339
3.19376766676668,0.707502839573053,-1.45905559304022,2.99560168990701
3.19418411841184,0.70689544428361,-1.45843268571335,2.99589726351896
3.19460057005701,0.706288301420257,-1.45780965526081,2.99619299575621
3.19501702170217,0.705681411027292,-1.45718650161972,2.99648887138129
3.19543347334734,0.705074773149395,-1.45656322473352,2.9967848751431
3.1958499249925,0.704468387831638,-1.45593982455205,2.99708099177764
3.19626637663766,0.703862255119465,-1.45531630103147,2.9973772060088
3.19668282828283,0.703256375058705,-1.45469265413431,2.9976735025491
3.19709927992799,0.70265074769556,-1.4540688838295,2.99796986610046
3.19751573157316,0.702045373076611,-1.4534449900923,2.99826628135497
3.19793218321832,0.701440251248808,-1.45282097290438,2.99856273299568
3.19834863486349,0.700835382259476,-1.45219683225377,2.99885920569733
3.19876508650865,0.700230766156306,-1.45157256813489,2.99915568412713
3.19918153815382,0.699626402987357,-1.45094818054856,2.99945215294555
3.19959798979898,0.699022292801049,-1.45032366950197,2.99974859680709
3.20001444144414,0.698418435646169,-1.44969903500871,3.00004500036102
3.20043089308931,0.697814831571864,-1.44907427708876,3.0003413482522
3.20084734473447,0.697211480627634,-1.44844939576851,3.00063762512184
3.20126379637964,0.69660838286334,-1.44782439108072,3.00093381560824
3.2016802480248,0.696005538329192,-1.44719926306458,3.00122990434764
3.20209669966997,0.695402947075755,-1.44657401176565,3.00152587597493
3.20251315131513,0.694800609153941,-1.4459486372359,3.00182171512447
3.2029296029603,0.694198524615008,-1.44532313953371,3.00211740643086
3.20334605460546,0.693596693510559,-1.44469751872385,3.0024129345297
3.20376250625063,0.692995115892539,-1.44407177487747,3.0027082840584
3.20417895789579,0.692393791813231,-1.44344590807215,3.00300343965698
3.20459540954095,0.691792721325257,-1.44281991839184,3.00329838596878
3.20501186118612,0.691191904481574,-1.44219380592691,3.00359310764132
3.20542831283128,0.690591341335469,-1.44156757077409,3.00388758932705
3.20584476447645,0.689991031940561,-1.44094121303652,3.00418181568413
3.20626121612161,0.689390976350797,-1.44031473282374,3.00447577137724
3.20667766776678,0.688791174620443,-1.43968813025165,3.00476944107833
3.20709411941194,0.688191626804097,-1.43906140544254,3.00506280946745
3.20751057105711,0.687592332956668,-1.43843455852509,3.0053558612335
3.20792702270227,0.68699329313339,-1.43780758963433,3.00564858107504
3.20834347434744,0.686394507389805,-1.43718049891169,3.00594095370106
3.2087599259926,0.685795975781773,-1.43655328650494,3.00623296383178
3.20917637763776,0.685197698365458,-1.43592595256822,3.00652459619944
3.20959282928293,0.684599675197337,-1.43529849726204,3.0068158355491
3.21000928092809,0.684001906334189,-1.43467092075324,3.00710666663937
3.21042573257326,0.683404391833093,-1.434043223215,3.00739707424328
3.21084218421842,0.68280713175143,-1.43341540482687,3.00768704314901
3.21125863586359,0.682210126146877,-1.4327874657747,3.00797655816072
3.21167508750875,0.681613375077404,-1.43215940625067,3.0082656040993
3.21209153915392,0.681016878601274,-1.4315312264533,3.00855416580318
3.21250799079908,0.680420636777034,-1.43090292658739,3.00884222812911
3.21292444244424,0.679824649663523,-1.43027450686407,3.00912977595299
3.21334089408941,0.679228917319857,-1.42964596750073,3.00941679417056
3.21375734573457,0.678633439805441,-1.42901730872109,3.00970326769833
3.21417379737974,0.678038217179946,-1.42838853075512,3.00998918147423
3.2145902490249,0.677443249503326,-1.42775963383905,3.01027452045849
3.21500670067007,0.676848536835804,-1.42713061821538,3.01055926963438
3.21542315231523,0.676254079237872,-1.42650148413288,3.01084341400902
3.2158396039604,0.675659876770289,-1.42587223184651,3.01112693861418
3.21625605560556,0.675065929494077,-1.42524286161751,3.01140982850703
3.21667250725073,0.674472237470518,-1.4246133737133,3.01169206877094
3.21708895889589,0.673878800761155,-1.42398376840753,3.01197364451627
3.21750541054105,0.673285619427778,-1.42335404598003,3.01225454088119
3.21792186218622,0.672692693532438,-1.42272420671682,3.01253474303239
3.21833831383138,0.672100023137429,-1.42209425091009,3.01281423616592
3.21875476547655,0.671507608305291,-1.42146417885818,3.01309300550796
3.21917121712171,0.670915449098812,-1.4208339908656,3.01337103631561
3.21958766876688,0.670323545581014,-1.42020368724297,3.01364831387764
3.22000412041204,0.669731897815158,-1.41957326830704,3.01392482351532
3.22042057205721,0.669140505864739,-1.41894273438067,3.01420055058316
3.22083702370237,0.668549369793488,-1.41831208579279,3.01447548046971
3.22125347534754,0.667958489665353,-1.41768132287844,3.01474959859834
3.2216699269927,0.667367865544519,-1.4170504459787,3.015022890428
3.22208637863786,0.666777497495382,-1.4164194554407,3.01529534145402
3.22250283028303,0.666187385582567,-1.41578835161762,3.01556693720887
3.22291928192819,0.665597529870905,-1.41515713486864,3.01583766326294
3.22333573357336,0.665007930425449,-1.41452580555894,3.01610750522532
3.22375218521852,0.664418587311453,-1.4138943640597,3.01637644874455
3.22416863686369,0.663829500594384,-1.41326281074806,3.01664447950943
3.22458508850885,0.663240670339908,-1.4126311460071,3.01691158324976
3.22500154015402,0.662652096613893,-1.41199937022585,3.0171777457371
3.22541799179918,0.662063779482402,-1.41136748379925,3.0174429527856
3.22583444344434,0.661475719011695,-1.41073548712815,3.01770719025267
3.22625089508951,0.660887915268221,-1.41010338061927,3.01797044403983
3.22666734673467,0.660300368318617,-1.40947116468518,3.01823270009342
3.22708379837984,0.659713078229699,-1.40883883974431,3.01849394440542
3.227500250025,0.659126045068471,-1.40820640622092,3.01875416301414
3.22791670167017,0.658539268902113,-1.40757386454506,3.01901334200502
3.22833315331533,0.657952749797978,-1.40694121515257,3.01927146751139
3.2287496049605,0.657366487823592,-1.40630845848505,3.0195285257152
3.22916605660566,0.656780483046642,-1.40567559498985,3.01978450284782
3.22958250825083,0.656194735534993,-1.40504262512005,3.02003938519075
3.22999895989599,0.655609245356659,-1.40440954933441,3.02029315907637
3.23041541154115,0.655024012579816,-1.4037763680974,3.02054581088874
3.23083186318632,0.654439037272797,-1.40314308187913,3.02079732706428
3.23124831483148,0.653854319504086,-1.40250969115535,3.02104769409256
3.23166476647665,0.653269859342315,-1.40187619640743,3.02129689851704
3.23208121812181,0.652685656856256,-1.40124259812233,3.02154492693581
3.23249766976698,0.652101712114826,-1.40060889679258,3.02179176600229
3.23291412141214,0.651518025187084,-1.39997509291627,3.02203740242603
3.23333057305731,0.650934596142219,-1.39934118699698,3.02228182297342
3.23374702470247,0.650351425049551,-1.39870717954382,3.0225250144684
3.23416347634764,0.649768511978528,-1.39807307107136,3.02276696379324
3.2345799279928,0.649185856998725,-1.39743886209963,3.02300765788921
3.23499637963796,0.648603460179838,-1.39680455315408,3.02324708375738
3.23541283128313,0.64802132159168,-1.39617014476556,3.02348522845926
3.23582928292829,0.647439441304174,-1.3955356374703,3.02372207911761
3.23624573457346,0.646857819387361,-1.39490103180988,3.02395762291709
3.23666218621862,0.646276455911384,-1.39426632833118,3.02419184710501
3.23707863786379,0.645695350946489,-1.39363152758643,3.02442473899204
3.23749508950895,0.64511450456303,-1.39299663013308,3.02465628595294
3.23791154115412,0.644533916831448,-1.39236163653384,3.02488647542724
3.23832799279928,0.643953587822288,-1.39172654735666,3.02511529491997
3.23874444444444,0.643373517606179,-1.39109136317465,3.02534273200235
3.23916089608961,0.642793706253831,-1.3904560845661,3.02556877431253
3.23957734773477,0.642214153836051,-1.38982071211442,3.02579340955621
3.23999379937994,0.641634860423709,-1.38918524640814,3.02601662550743
3.2404102510251,0.641055826087771,-1.38854968804085,3.02623841000924
3.24082670267027,0.640477050899254,-1.38791403761121,3.02645875097432
3.24124315431543,0.63989853492926,-1.38727829572288,3.02667763638577
3.2416596059606,0.639320278248948,-1.38664246298453,3.02689505429775
3.24207605760576,0.63874228092954,-1.38600654000976,3.02711099283615
3.24249250925093,0.638164543042322,-1.38537052741713,3.0273254401993
3.24290896089609,0.63758706465863,-1.38473442583008,3.02753838465862
3.24332541254125,0.637009845849843,-1.38409823587693,3.02774981455934
3.24374186418642,0.636432886687404,-1.38346195819084,3.0279597183211
3.24415831583158,0.63585618724279,-1.38282559340976,3.02816808443869
3.24457476747675,0.635279747587527,-1.38218914217643,3.02837490148267
3.24499121912191,0.634703567793161,-1.38155260513834,3.02858015810007
3.24540767076708,0.63412764793129,-1.38091598294767,3.028783843015
3.24582412241224,0.63355198807353,-1.3802792762613,3.02898594502935
3.24624057405741,0.632976588291531,-1.37964248574075,3.02918645302342
3.24665702570257,0.632401448656954,-1.37900561205215,3.02938535595658
3.24707347734773,0.631826569241493,-1.37836865586621,3.0295826428679
3.2474899289929,0.631251950116848,-1.37773161785821,3.02977830287681
3.24790638063806,0.630677591354731,-1.37709449870792,3.02997232518375
3.24832283228323,0.630103493026872,-1.37645729909959,3.03016469907075
3.24873928392839,0.629529655204993,-1.37582001972194,3.03035541390215
3.24915573557356,0.628956077960816,-1.37518266126807,3.03054445912515
3.24957218721872,0.628382761366073,-1.37454522443549,3.03073182427046
3.24998863886389,0.62780970549248,-1.37390770992602,3.03091749895294
3.25040509050905,0.627236910411748,-1.37327011844581,3.0311014728722
3.25082154215422,0.626664376195569,-1.37263245070529,3.03128373581324
3.25123799379938,0.626092102915623,-1.37199470741909,3.031464277647
3.25165444544454,0.625520090643562,-1.37135688930608,3.03164308833105
3.25207089708971,0.624948339451017,-1.37071899708926,3.0318201579101
3.25248734873487,0.624376849409597,-1.37008103149579,3.0319954765167
3.25290380038004,0.62380562059087,-1.36944299325689,3.03216903437175
3.2533202520252,0.623234653066373,-1.36880488310786,3.03234082178514
3.25373670367037,0.622663946907605,-1.36816670178799,3.03251082915631
3.25415315531553,0.622093502186011,-1.36752845004059,3.03267904697487
3.2545696069607,0.621523318973005,-1.36689012861286,3.03284546582113
3.25498605860586,0.620953397339947,-1.36625173825595,3.03301007636672
3.25540251025103,0.620383737358133,-1.36561327972485,3.03317286937513
3.25581896189619,0.61981433909881,-1.36497475377837,3.03333383570229
3.25623541354135,0.619245202633164,-1.36433616117915,3.03349296629716
3.25665186518652,0.618676328032313,-1.36369750269353,3.03365025220222
3.25706831683168,0.61810771536731,-1.36305877909159,3.03380568455411
3.25748476847685,0.617539364709135,-1.36241999114707,3.03395925458409
3.25790122012201,0.616971276128687,-1.36178113963736,3.03411095361868
3.25831767176718,0.616403449696787,-1.36114222534341,3.03426077308012
3.25873412341234,0.615835885484186,-1.36050324904976,3.03440870448697
3.25915057505751,0.615268583561525,-1.35986421154442,3.03455473945459
3.25956702670267,0.614701543999374,-1.35922511361892,3.03469886969573
3.25998347834784,0.614134766868206,-1.35858595606817,3.03484108702097
3.260399929993,0.613568252238379,-1.35794673969052,3.03498138333933
3.26081638163816,0.613002000180176,-1.35730746528762,3.03511975065872
3.26123283328333,0.612436010763757,-1.35666813366447,3.0352561810865
3.26164928492849,0.611870284059178,-1.35602874562931,3.03539066682992
3.26206573657366,0.611304820136376,-1.3553893019936,3.0355232001967
3.26248218821882,0.610739619065193,-1.35474980357203,3.03565377359547
3.26289863986399,0.61017468091532,-1.35411025118235,3.03578237953628
3.26331509150915,0.609610005756354,-1.35347064564549,3.03590901063109
3.26373154315432,0.609045593657749,-1.35283098778538,3.03603365959426
3.26414799479948,0.608481444688827,-1.35219127842898,3.036156319243
3.26456444644464,0.607917558918788,-1.35155151840623,3.03627698249787
3.26498089808981,0.607353936416684,-1.35091170854999,3.03639564238323
3.26539734973497,0.606790577251426,-1.35027184969598,3.03651229202774
3.26581380138014,0.60622748149179,-1.34963194268281,3.03662692466475
3.2662302530253,0.605664649206385,-1.34899198835184,3.03673953363283
3.26664670467047,0.605102080463685,-1.34835198754719,3.03685011237616
3.26706315631563,0.604539775332003,-1.34771194111572,3.03695865444499
3.2674796079608,0.603977733879487,-1.34707184990691,3.03706515349611
3.26789605960596,0.603415956174129,-1.3464317147729,3.03716960329322
3.26831251125113,0.602854442283745,-1.34579153656837,3.03727199770743
3.26872896289629,0.602293192275993,-1.34515131615054,3.03737233071762
3.26914541454145,0.60173220621835,-1.34451105437914,3.03747059641091
3.26956186618662,0.601171484178111,-1.34387075211631,3.03756678898303
3.26997831783178,0.600611026222403,-1.34323041022659,3.03766090273874
3.27039476947695,0.600050832418152,-1.34259002957688,3.03775293209225
3.27081122112211,0.599490902832111,-1.34194961103637,3.03784287156759
3.27122767276728,0.598931237530836,-1.34130915547652,3.03793071579905
3.27164412441244,0.598371836580683,-1.340668663771,3.03801645953149
3.27206057605761,0.597812700047808,-1.34002813679563,3.03810009762077
3.27247702770277,0.597253827998182,-1.33938757542837,3.03818162503414
3.27289347934793,0.596695220497541,-1.33874698054923,3.03826103685057
3.2733099309931,0.596136877611435,-1.33810635304028,3.03833832826113
3.27372638263826,0.595578799405203,-1.33746569378552,3.03841349456936
3.27414283428343,0.595020985943945,-1.33682500367094,3.0384865311916
3.27455928592859,0.594463437292565,-1.33618428358437,3.03855743365738
3.27497573757376,0.593906153515722,-1.3355435344155,3.0386261976097
3.27539218921892,0.593349134677867,-1.33490275705579,3.03869281880542
3.27580864086409,0.592792380843208,-1.33426195239848,3.03875729311558
3.27622509250925,0.592235892075732,-1.33362112133847,3.0388196165257
3.27664154415442,0.591679668439172,-1.33298026477233,3.03887978513612
3.27705799579958,0.591123709997029,-1.33233938359822,3.03893779516234
3.27747444744475,0.59056801681256,-1.33169847871584,3.03899364293525
3.27789089908991,0.590012588948778,-1.33105755102643,3.03904732490153
3.27830735073507,0.589457426468442,-1.33041660143265,3.03909883762387
3.27872380238024,0.588902529434044,-1.32977563083859,3.03914817778132
3.2791402540254,0.588347897907839,-1.32913464014967,3.0391953421695
3.27955670567057,0.587793531951807,-1.32849363027266,3.03924032770099
3.27997315731573,0.587239431627668,-1.32785260211557,3.03928313140547
3.2803896089609,0.586685596996871,-1.3272115565876,3.03932375043011
3.28080606060606,0.5861320281206,-1.32657049459917,3.03936218203975
3.28122251225123,0.585578725059756,-1.32592941706176,3.03939842361721
3.28163896389639,0.58502568787497,-1.32528832488794,3.03943247266348
3.28205541554155,0.584472916626583,-1.3246472189913,3.03946432679803
3.28247186718672,0.583920411374655,-1.32400610028639,3.03949398375899
3.28288831883188,0.583368172178965,-1.32336496968867,3.03952144140344
3.28330477047705,0.582816199098985,-1.32272382811447,3.03954669770756
3.28372122212221,0.582264492193904,-1.32208267648096,3.03956975076694
3.28413767376738,0.581713051522615,-1.32144151570604,3.03959059879672
3.28455412541254,0.581161877143701,-1.32080034670836,3.03960924013182
3.28497057705771,0.580610969115445,-1.32015917040723,3.03962567322717
3.28538702870287,0.58006032749582,-1.31951798772258,3.03963989665785
3.28580348034804,0.579509952342493,-1.31887679957489,3.03965190911935
3.2862199319932,0.578959843712814,-1.31823560688517,3.03966170942767
3.28663638363836,0.578410001663811,-1.31759441057492,3.03966929651957
3.28705283528353,0.5778604262522,-1.31695321156603,3.03967466945269
3.28746928692869,0.577311117534372,-1.31631201078076,3.03967782740575
3.28788573857386,0.57676207556638,-1.31567080914169,3.03967876967869
3.28830219021902,0.576213300403963,-1.31502960757168,3.03967749569281
3.28871864186419,0.575664792102514,-1.31438840699379,3.03967400499095
3.28913509350935,0.575116550717092,-1.31374720833124,3.03966829723757
3.28955154515452,0.574568576302427,-1.31310601250738,3.03966037221897
3.28996799679968,0.5740208689129,-1.31246482044562,3.03965022984333
3.29038444844484,0.573473428602536,-1.31182363306937,3.03963787014087
3.29080090009001,0.572926255425026,-1.31118245130203,3.03962329326398
3.29121735173517,0.572379349433708,-1.31054127606687,3.03960649948728
3.29163380338034,0.571832710681553,-1.30990010828706,3.03958748920776
3.2920502550255,0.57128633922119,-1.30925894888556,3.03956626294487
3.29246670667067,0.570740235104874,-1.30861779878508,3.03954282134058
3.29288315831583,0.570194398384513,-1.30797665890806,3.03951716515949
3.293299609961,0.569648829111623,-1.30733553017658,3.03948929528889
3.29371606160616,0.569103527337371,-1.30669441351233,3.03945921273884
3.29413251325133,0.568558493112552,-1.30605330983654,3.03942691864222
3.29454896489649,0.568013726487574,-1.30541222006998,3.03939241425478
3.29496541654165,0.56746922751247,-1.30477114513282,3.0393557009552
3.29538186818682,0.566924996236897,-1.30413008594467,3.03931678024516
3.29579831983198,0.566381032710122,-1.30348904342447,3.03927565374929
3.29621477147715,0.565837336981027,-1.30284801849047,3.0392323232153
3.29663122312231,0.565293909098108,-1.30220701206016,3.03918679051394
3.29704767476748,0.564750749109461,-1.30156602505022,3.03913905763904
3.29746412641264,0.56420785706279,-1.30092505837647,3.03908912670748
3.29788057805781,0.563665233005403,-1.30028411295386,3.03903699995925
3.29829702970297,0.563122876984208,-1.29964318969633,3.03898267975743
3.29871348134813,0.562580789045706,-1.29900228951684,3.03892616858813
3.2991299329933,0.562038969235986,-1.29836141332729,3.03886746906054
3.29954638463846,0.561497417600738,-1.29772056203845,3.03880658390687
3.29996283628363,0.560956134185238,-1.29707973655995,3.0387435159823
3.30037928792879,0.560415119034343,-1.29643893780017,3.03867826826501
3.30079573957396,0.559874372192492,-1.29579816666627,3.03861084385605
3.30121219121912,0.559333893703716,-1.29515742406406,3.03854124597936
3.30162864286429,0.558793683611607,-1.294516710898,3.03846947798166
3.30204509450945,0.558253741959346,-1.29387602807111,3.03839554333243
3.30246154615462,0.557714068789674,-1.29323537648496,3.0383194456238
3.30287799779978,0.557174664144914,-1.29259475703958,3.03824118857049
3.30329444944494,0.556635528066942,-1.29195417063345,3.03816077600974
3.30371090109011,0.55609666059722,-1.29131361816341,3.03807821190119
3.30412735273527,0.555558061776747,-1.29067310052463,3.03799350032679
3.30454380438044,0.555019731646101,-1.29003261861055,3.0379066454907
3.3049602560256,0.554481670245413,-1.28939217331284,3.03781765171917
3.30537670767077,0.553943877614359,-1.28875176552135,3.03772652346046
3.30579315931593,0.553406353792173,-1.28811139612404,3.03763326528463
3.3062096109611,0.552869098817652,-1.28747106600693,3.03753788188351
3.30662606260626,0.552332112729115,-1.28683077605409,3.03744037807047
3.30704251425143,0.551795395564458,-1.28619052714755,3.03734075878034
3.30745896589659,0.551258947361092,-1.28555032016724,3.03723902906922
3.30787541754175,0.550722768155979,-1.28491015599099,3.03713519411433
3.30829186918692,0.550186857985625,-1.28427003549442,3.03702925921386
3.30870832083208,0.549651216886063,-1.28362995955094,3.03692122978676
3.30912477247725,0.549115844892862,-1.28298992903166,3.03681111137259
3.30954122412241,0.548580742041134,-1.28234994480538,3.03669890963133
3.30995767576758,0.548045908365505,-1.2817100077385,3.03658463034317
3.31037412741274,0.547511343900128,-1.28107011869499,3.03646827940835
3.31079057905791,0.5469770486787,-1.28043027853635,3.03634986284687
3.31120703070307,0.546443022734426,-1.27979048812153,3.03622938679838
3.31162348234824,0.545909266100023,-1.27915074830691,3.03610685752188
3.3120399339934,0.545375778807748,-1.27851105994624,3.03598228139551
3.31245638563856,0.544842560889365,-1.27787142389058,3.03585566491636
3.31287283728373,0.544309612376153,-1.27723184098827,3.03572701470016
3.31328928892889,0.543776933298899,-1.27659231208486,3.03559633748108
3.31370574057406,0.543244523687906,-1.27595283802308,3.03546364011145
3.31412219221922,0.542712383572985,-1.27531341964278,3.03532892956152
3.31453864386439,0.542180512983455,-1.27467405778088,3.03519221291916
3.31495509550955,0.541648911948138,-1.27403475327131,3.03505349738961
3.31537154715472,0.541117580495358,-1.27339550694501,3.03491279029521
3.31578799879988,0.540586518652938,-1.27275631962981,3.03477009907506
3.31620445044504,0.540055726448212,-1.27211719215044,3.03462543128476
3.31662090209021,0.539525203907999,-1.27147812532845,3.03447879459612
3.31703735373537,0.538994951058613,-1.27083911998218,3.03433019679681
3.31745380538054,0.538464967925868,-1.27020017692668,3.03417964579007
3.3178702570257,0.537935254535073,-1.26956129697372,3.03402714959439
3.31828670867087,0.537405810911019,-1.26892248093168,3.03387271634316
3.31870316031603,0.536876637077986,-1.26828372960553,3.03371635428435
3.3191196119612,0.536347733059752,-1.2676450437968,3.03355807178016
3.31953606360636,0.535819098879564,-1.26700642430348,3.03339787730666
3.31995251525153,0.535290734560171,-1.26636787192006,3.03323577945346
3.32036896689669,0.534762640123783,-1.26572938743737,3.03307178692332
3.32078541854185,0.534234815592106,-1.26509097164263,3.03290590853177
3.32120187018702,0.533707260986327,-1.26445262531936,3.03273815320678
3.32161832183218,0.533179976327093,-1.26381434924733,3.03256852998833
3.32203477347735,0.53265296163455,-1.26317614420252,3.03239704802803
3.32245122512251,0.532126216928299,-1.26253801095708,3.03222371658874
3.32286767676768,0.531599742227419,-1.26189995027929,3.03204854504415
3.32328412841284,0.531073537550469,-1.26126196293349,3.03187154287835
3.32370058005801,0.530547602915469,-1.26062404968005,3.03169271968546
3.32411703170317,0.530021938339919,-1.25998621127533,3.03151208516917
3.32453348334833,0.529496543840765,-1.25934844847161,3.03132964914233
3.3249499349935,0.528971419434442,-1.25871076201706,3.03114542152646
3.32536638663866,0.528446565136838,-1.25807315265573,3.0309594123514
3.32578283828383,0.527921980963304,-1.25743562112743,3.03077163175478
3.32619928992899,0.527397666928666,-1.25679816816775,3.03058208998157
3.32661574157416,0.526873623047195,-1.25616079450798,3.03039079738366
3.32703219321932,0.526349849332631,-1.25552350087507,3.03019776441935
3.32744864486449,0.525826345798172,-1.25488628799162,3.0300030016529
3.32786509650965,0.525303112456471,-1.25424915657578,3.029806519754
3.32828154815482,0.524780149319638,-1.25361210734124,3.02960832949734
3.32869799979998,0.524257456399246,-1.2529751409972,3.02940844176207
3.32911445144514,0.523735033706312,-1.25233825824829,3.02920686753132
3.32953090309031,0.52321288125131,-1.25170145979454,3.02900361789166
3.32994735473547,0.522690999044172,-1.25106474633137,3.02879870403263
3.33036380638064,0.522169387094279,-1.25042811854948,3.02859213724618
3.3307802580258,0.521648045410458,-1.24979157713487,3.02838392892613
3.33119670967097,0.521126974000984,-1.24915512276877,3.0281740905677
3.33161316131613,0.520606172873596,-1.24851875612761,3.02796263376689
3.3320296129613,0.520085642035466,-1.24788247788295,3.02774957021996
3.33244606460646,0.519565381493221,-1.24724628870147,3.02753491172291
3.33286251625163,0.519045391252928,-1.24661018924492,3.02731867017086
3.33327896789679,0.51852567132011,-1.24597418017008,3.02710085755754
3.33369541954195,0.518006221699722,-1.24533826212869,3.02688148597465
3.33411187118712,0.517487042396179,-1.24470243576745,3.02666056761134
3.33452832283228,0.516968133413326,-1.24406670172799,3.02643811475361
3.33494477447745,0.516449494754453,-1.24343106064675,3.02621413978368
3.33536122612261,0.515931126422306,-1.24279551315503,3.02598865517944
3.33577767776778,0.515413028419052,-1.24216005987891,3.02576167351381
3.33619412941294,0.514895200746313,-1.2415247014392,3.02553320745415
3.33661058105811,0.514377643405151,-1.24088943845144,3.02530326976162
3.33702703270327,0.51386035639607,-1.2402542715258,3.02507187329059
3.33744348434844,0.513343339718998,-1.23961920126711,3.02483903098798
3.3378599359936,0.512826593373328,-1.23898422827479,3.02460475589264
3.33827638763876,0.512310117357869,-1.23834935314277,3.02436906113469
3.33869283928393,0.511793911670883,-1.23771457645953,3.02413195993489
3.33910929092909,0.511277976310065,-1.23707989880803,3.02389346560399
3.33952574257426,0.510762311272549,-1.23644532076565,3.02365359154205
3.33994219421942,0.510246916554906,-1.23581084290416,3.02341235123778
3.34035864586459,0.509731792153145,-1.23517646578973,3.02316975826789
3.34077509750975,0.509216938062711,-1.23454218998282,3.02292582629638
3.34119154915492,0.508702354278492,-1.23390801603822,3.02268056907387
3.34160800080008,0.508188040794803,-1.23327394450493,3.02243400043692
3.34202445244524,0.507673997605403,-1.23263997592621,3.0221861343073
3.34244090409041,0.507160224703491,-1.23200611083949,3.02193698469135
3.34285735573557,0.50664672208169,-1.23137234977635,3.02168656567922
3.34327380738074,0.50613348973207,-1.23073869326248,3.02143489144416
3.3436902590259,0.505620527646136,-1.23010514181764,3.02118197624183
3.34410671067107,0.505107835814828,-1.22947169595568,3.02092783440956
3.34452316231623,0.504595414228524,-1.22883835618441,3.02067248036563
3.3449396139614,0.504083262877038,-1.22820512300564,3.02041592860849
3.34535606560656,0.50357138174962,-1.22757199691514,3.0201581937161
3.34577251725173,0.503059770834958,-1.22693897840258,3.0198992903451
3.34618896889689,0.502548430121179,-1.2263060679515,3.01963923323012
3.34660542054205,0.502037359595844,-1.2256732660393,3.01937803718297
3.34702187218722,0.501526559245953,-1.22504057313719,3.01911571709193
3.34743832383238,0.501016029057945,-1.22440798971017,3.01885228792094
3.34785477547755,0.500505769017698,-1.223775516217,3.01858776470885
3.34827122712271,0.499995779110526,-1.22314315311013,3.01832216256861
3.34868767876788,0.499486059321181,-1.22251090083573,3.01805549668654
3.34910413041304,0.49897660963386,-1.22187875983363,3.01778778232146
3.34952058205821,0.498467430032194,-1.22124673053727,3.01751903480399
3.34993703370337,0.497958520499257,-1.22061481337372,3.01724926953565
3.35035348534854,0.497449881017564,-1.21998300876359,3.01697850198814
3.3507699369937,0.496941511569067,-1.21935131712105,3.01670674770248
3.35118638863886,0.496433412135169,-1.21871973885378,3.0164340222882
3.35160284028403,0.495925582696704,-1.21808827436295,3.01616034142253
3.35201929192919,0.495418023233958,-1.21745692404319,3.01588572084955
3.35243574357436,0.494910733726654,-1.21682568828254,3.01561017637942
3.35285219521952,0.494403714153964,-1.21619456746246,3.01533372388744
3.35326864686469,0.493896964494505,-1.21556356195778,3.01505637931331
3.35368509850985,0.493390484726336,-1.21493267213668,3.01477815866022
3.35410155015502,0.492884274826967,-1.21430189836066,3.01449907799404
3.35451800180018,0.492378334773346,-1.21367124098452,3.01421915344242
3.35493445344534,0.491872664541886,-1.21304070035633,3.01393840119397
3.35535090509051,0.491367264108432,-1.21241027681739,3.01365683749736
3.35576735673567,0.490862133448287,-1.21177997070226,3.01337447866049
3.35618380838084,0.490357272536206,-1.21114978233865,3.01309134104957
3.356600260026,0.489852681346392,-1.21051971204748,3.01280744108825
3.35701671167117,0.489348359852502,-1.20988976014279,3.01252279525679
3.35743316331633,0.488844308027648,-1.20925992693176,3.01223742009109
3.3578496149615,0.488340525844394,-1.20863021271467,3.01195133218185
3.35826606660666,0.487837013274765,-1.20800061778489,3.01166454817364
3.35868251825183,0.487333770290236,-1.20737114242882,3.01137708476403
3.35909896989699,0.486830796861745,-1.20674178692592,3.01108895870266
3.35951542154215,0.486328092959689,-1.20611255154866,3.01080018679034
3.35993187318732,0.485825658553925,-1.20548343656249,3.01051078587813
3.36034832483248,0.485323493613771,-1.20485444222585,3.01022077286639
3.36076477647765,0.484821598108008,-1.20422556879011,3.00993016470394
3.36118122812281,0.484319972004883,-1.20359681649959,3.00963897838703
3.36159767976798,0.483818615272108,-1.20296818559153,3.00934723095847
3.36201413141314,0.483317527876858,-1.20233967629602,3.00905493950669
3.36243058305831,0.482816709785784,-1.20171128883608,3.00876212116477
3.36284703470347,0.482316160965004,-1.20108302342755,3.00846879310953
3.36326348634864,0.481815881380101,-1.20045488027911,3.00817497256055
3.3636799379938,0.48131587099614,-1.19982685959228,3.00788067677923
3.36409638963896,0.480816129777653,-1.19919896156135,3.00758592306786
3.36451284128413,0.480316657688656,-1.19857118637344,3.00729072876861
3.36492929292929,0.479817454692634,-1.1979435342084,3.00699511126259
3.36534574457446,0.479318520752554,-1.19731600523885,3.00669908796892
3.36576219621962,0.478819855830866,-1.19668859963015,3.00640267634367
3.36617864786479,0.478321459889501,-1.19606131754039,3.00610589387897
3.36659509950995,0.477823332889874,-1.19543415912035,3.00580875810201
3.36701155115512,0.477325474792884,-1.1948071245135,3.00551128657402
3.36742800280028,0.476827885558918,-1.19418021385602,3.00521349688932
3.36784445444545,0.476330565147856,-1.19355342727673,3.00491540667432
3.36826090609061,0.475833513519067,-1.19292676489712,3.00461703358654
3.36867735773577,0.475336730631408,-1.19230022683129,3.0043183953136
3.36909380938094,0.47484021644324,-1.191673813186,3.00401950957222
3.3695102610261,0.474343970912415,-1.19104752406062,3.00372039410722
3.36992671267127,0.473847993996285,-1.19042135954712,3.00342106669053
3.37034316431643,0.473352285651703,-1.18979531973005,3.00312154512016
3.3707596159616,0.472856845835023,-1.18916940468657,3.00282184721919
3.37117606760676,0.472361674502107,-1.18854361448638,3.00252199083478
3.37159251925193,0.471866771608323,-1.18791794919178,3.00222199383711
3.37200897089709,0.471372137108546,-1.18729240885759,3.00192187411842
3.37242542254225,0.470877770957163,-1.18666699353119,3.00162164959191
3.37284187418742,0.470383673108074,-1.1860417032525,3.00132133819078
3.37325832583258,0.469889843514696,-1.18541653805395,3.00102095786716
3.37367477747775,0.469396282129964,-1.18479149796052,3.0007205265911
3.37409122912291,0.468902988906328,-1.18416658298967,3.00042006234953
3.37450768076808,0.468409963795765,-1.18354179315139,3.00011958314522
3.37492413241324,0.467917206749777,-1.18291712844815,2.99981910699572
3.37534058405841,0.467424717719389,-1.18229258887493,2.99951865193238
3.37575703570357,0.466932496655157,-1.18166817441918,2.99921823599923
3.37617348734874,0.46644054350717,-1.18104388506087,2.99891787725199
3.3765899389939,0.465948858225047,-1.1804197207724,2.99861759375697
3.37700639063906,0.46545744075795,-1.17979568151868,2.99831740359007
3.37742284228423,0.464966291054572,-1.17917176725707,2.9980173248357
3.37783929392939,0.464475409063153,-1.17854797793741,2.9977173755857
3.37825574557456,0.463984794731476,-1.177924313502,2.99741757393836
3.37867219721972,0.463494448006869,-1.17730077388559,2.99711793799725
3.37908864886489,0.463004368836212,-1.17667735901542,2.99681848587025
3.37950510051005,0.462514557165931,-1.17605406881116,2.99651923566843
3.37992155215522,0.462025012942013,-1.17543090318494,2.99622020550504
3.38033800380038,0.46153573611,-1.17480786204137,2.99592141349435
3.38075445544554,0.461046726614992,-1.17418494527748,2.9956228777507
3.38117090709071,0.460557984401651,-1.17356215278278,2.99532461638731
3.38158735873587,0.460069509414208,-1.17293948443924,2.9950266475153
3.38200381038104,0.45958130159646,-1.17231694012128,2.99472898924256
3.3824202620262,0.459093360891774,-1.17169451969577,2.9944316596727
3.38283671367137,0.458605687243093,-1.17107222302206,2.99413467690395
3.38325316531653,0.458118280592935,-1.17045004995196,2.99383805902811
3.3836696169617,0.457631140883399,-1.16982800032974,2.99354182412944
3.38408606860686,0.457144268056161,-1.16920607399215,2.9932459902836
3.38450252025203,0.456657662052493,-1.1685842707684,2.99295057555656
3.38491897189719,0.456171322813247,-1.16796259048019,2.9926555980035
3.38533542354235,0.455685250278867,-1.1673410329417,2.99236107566777
3.38575187518752,0.455199444389396,-1.1667195979596,2.99206702657973
3.38616832683268,0.45471390508447,-1.16609828533305,2.99177346875574
3.38658477847785,0.454228632303329,-1.16547709485372,2.99148042019702
3.38700123012301,0.453743625984816,-1.16485602630578,2.99118789888858
3.38741768176818,0.453258886067378,-1.16423507946591,2.99089592279813
3.38783413341334,0.452774412489077,-1.16361425410332,2.99060450987498
3.38825058505851,0.452290205187584,-1.16299354997974,2.99031367804895
3.38866703670367,0.45180626410019,-1.16237296684944,2.9900234452293
3.38908348834883,0.451322589163802,-1.16175250445923,2.9897338293036
3.389499939994,0.450839180314954,-1.1611321625485,2.98944484813667
3.38991639163916,0.450356037489803,-1.16051194084918,2.98915651956946
3.39033284328433,0.449873160624139,-1.15989183908578,2.98886886141798
3.39074929492949,0.44939054965338,-1.1592718569754,2.98858189147217
3.39116574657466,0.448908204512589,-1.15865199422774,2.98829562749487
3.39158219821982,0.448426125136459,-1.1580322505451,2.98801008722064
3.39199864986499,0.447944311459333,-1.15741262562241,2.98772528835472
3.39241510151015,0.4474627634152,-1.15679311914722,2.98744124857195
3.39283155315532,0.446981480937693,-1.15617373079975,2.98715798551561
3.39324800480048,0.446500463960107,-1.15555446025284,2.98687551679639
3.39366445644565,0.446019712415393,-1.15493530717204,2.98659385999125
3.39408090809081,0.445539226236158,-1.15431627121557,2.98631303264236
3.39449735973597,0.445059005354673,-1.15369735203435,2.98603305225596
3.39491381138114,0.444579049702886,-1.15307854927203,2.98575393630131
3.3953302630263,0.444099359212407,-1.15245986256499,2.9854757022096
3.39574671467147,0.443619933814527,-1.15184129154234,2.9851983673728
3.39616316631663,0.443140773440211,-1.15122283582598,2.98492194914263
3.3965796179618,0.442661878020108,-1.15060449503057,2.98464646482942
3.39699606960696,0.442183247484559,-1.1499862687636,2.98437193170105
3.39741252125213,0.441704881763591,-1.14936815662534,2.98409836698185
3.39782897289729,0.441226780786922,-1.14875015820893,2.9838257878515
3.39824542454245,0.44074894448397,-1.14813227310034,2.98355421144396
3.39866187618762,0.440271372783855,-1.14751450087843,2.98328365484634
3.39907832783278,0.439794065615407,-1.14689684111495,2.98301413509789
3.39949477947795,0.439317022907152,-1.14627929337457,2.98274566918881
3.39991123112311,0.438840244587339,-1.14566185721487,2.98247827405925
3.40032768276828,0.438363730583937,-1.14504453218641,2.9822119665982
3.40074413441344,0.437887480824631,-1.14442731783273,2.98194676364238
3.40116058605861,0.437411495236821,-1.14381021369035,2.9816826819752
3.40157703770377,0.436935773747653,-1.14319321928883,2.98141973832564
3.40199348934894,0.436460316283998,-1.14257633415076,2.9811579493672
3.4024099409941,0.43598512277246,-1.14195955779181,2.98089733171682
3.40282639263926,0.435510193139391,-1.14134288972073,2.98063790193378
3.40324284428443,0.435035527310878,-1.1407263294394,2.98037967651865
3.40365929592959,0.434561125212769,-1.14010987644284,2.9801226719122
3.40407574757476,0.434086986770657,-1.13949353021921,2.97986690449435
3.40449219921992,0.433613111909893,-1.1388772902499,2.97961239058309
3.40490865086509,0.43313950055559,-1.13826115600948,2.9793591464334
3.40532510251025,0.432666152632628,-1.1376451269658,2.97910718823619
3.40574155415542,0.432193068065651,-1.13702920257995,2.97885653211726
3.40615800580058,0.431720246779085,-1.13641338230634,2.97860719413621
3.40657445744574,0.431247688697121,-1.13579766559269,2.9783591902854
3.40699090909091,0.430775393743747,-1.13518205188008,2.97811253648888
3.40740736073607,0.430303361842727,-1.13456654060298,2.97786724860133
3.40782381238124,0.429831592917623,-1.13395113118927,2.97762334240704
3.4082402640264,0.42936008689178,-1.13333582306025,2.97738083361881
3.40865671567157,0.428888843688355,-1.13272061563073,2.97713973787696
3.40907316731673,0.428417863230301,-1.13210550830899,2.97690007074824
3.4094896189619,0.42794714544038,-1.13149050049684,2.9766618477248
3.40990607060706,0.42747669024117,-1.13087559158969,2.97642508422316
3.41032252225223,0.427006497555058,-1.13026078097652,2.97618979558317
3.41073897389739,0.426536567304256,-1.12964606803992,2.97595599706698
3.41115542554255,0.426066899410804,-1.12903145215619,2.97572370385799
3.41157187718772,0.425597493796562,-1.12841693269527,2.97549293105983
3.41198832883288,0.425128350383239,-1.12780250902086,2.97526369369535
3.41240478047805,0.424659469092366,-1.12718818049042,2.97503600670558
3.41282123212321,0.424190849845329,-1.12657394645519,2.97480988494874
3.41323768376838,0.423722492563358,-1.12595980626025,2.97458534319918
3.41365413541354,0.423254397167531,-1.12534575924453,2.97436239614639
3.41407058705871,0.422786563578784,-1.12473180474089,2.97414105839401
3.41448703870387,0.422318991717917,-1.1241179420761,2.9739213444588
3.41490349034903,0.421851681505597,-1.12350417057091,2.97370326876962
3.4153199419942,0.421384632862344,-1.12289048954008,2.9734868456665
3.41573639363936,0.420917845708583,-1.12227689829242,2.97327208939957
3.41615284528453,0.420451319964588,-1.12166339613082,2.97305901412811
3.41656929692969,0.419985055550534,-1.12104998235229,2.97284763391955
3.41698574857486,0.419519052386478,-1.12043665624802,2.97263796274849
3.41740220022002,0.419053310392376,-1.11982341710337,2.97243001449573
3.41781865186519,0.418587829488071,-1.11921026419796,2.97222380294727
3.41823510351035,0.418122609593314,-1.11859719680569,2.97201934179336
3.41865155515552,0.417657650627765,-1.11798421419476,2.97181664462753
3.41906800680068,0.41719295251099,-1.11737131562774,2.97161572494562
3.41948445844584,0.416728515162478,-1.11675850036161,2.9714165961448
3.41990091009101,0.416264338501629,-1.11614576764777,2.97121927152268
3.42031736173617,0.415800422447782,-1.11553311673213,2.97102376427628
3.42073381338134,0.415336766920188,-1.11492054685509,2.97083008750116
3.4211502650265,0.414873371838046,-1.11430805725167,2.9706382541904
3.42156671667167,0.4144102371205,-1.11369564715144,2.97044827723373
3.42198316831683,0.413947362686619,-1.11308331577866,2.97026016941657
3.422399619962,0.413484748455435,-1.11247106235229,2.97007394341909
3.42281607160716,0.41302239434593,-1.11185888608601,2.96988961181531
3.42323252325233,0.412560300277049,-1.1112467861883,2.96970718707218
3.42364897489749,0.412098466167693,-1.11063476186246,2.96952668154865
3.42406542654265,0.411636891936734,-1.1100228123067,2.96934810749478
3.42448187818782,0.411175577503019,-1.10941093671409,2.96917147705081
3.42489832983298,0.410714522785368,-1.10879913427273,2.96899680224631
3.42531478147815,0.410253727702589,-1.10818740416568,2.96882409499925
3.42573123312331,0.409793192173478,-1.10757574557111,2.9686533671151
3.42614768476848,0.409332916116809,-1.10696415766225,2.96848463028599
3.42656413641364,0.408872899451379,-1.10635263960753,2.9683178960898
3.42698058805881,0.408413142095956,-1.10574119057053,2.9681531759893
3.42739703970397,0.407953643969345,-1.10512980971014,2.96799048133131
3.42781349134913,0.407494404990339,-1.10451849618051,2.96782982334578
3.4282299429943,0.407035425077757,-1.10390724913113,2.96767121314498
3.42864639463946,0.40657670415044,-1.10329606770692,2.96751466172264
3.42906284628463,0.406118242127254,-1.10268495104823,2.96736017995312
3.42947929792979,0.405660038927092,-1.1020738982909,2.96720777859053
3.42989574957496,0.405202094468887,-1.10146290856632,2.96705746826795
3.43031220122012,0.40474440867162,-1.10085198100149,2.96690925949657
3.43072865286529,0.404286981454298,-1.10024111471904,2.96676316266489
3.43114510451045,0.403829812735994,-1.09963030883731,2.96661918803789
3.43156155615562,0.403372902435832,-1.0990195624704,2.96647734575623
3.43197800780078,0.402916250473002,-1.09840887472818,2.96633764583544
3.43239445944595,0.402459856766749,-1.0977982447164,2.96620009816516
3.43281091109111,0.40200372123639,-1.09718767153673,2.9660647125083
3.43322736273627,0.401547843801324,-1.09657715428678,2.96593149850028
3.43364381438144,0.401092224381027,-1.09596669206017,2.96580046564827
3.4340602660266,0.400636862895057,-1.0953562839466,2.96567162333041
3.43447671767177,0.400181759263062,-1.0947459290319,2.96554498079501
3.43489316931693,0.399726913404789,-1.09413562639805,2.96542054715986
3.4353096209621,0.399272325240082,-1.09352537512328,2.96529833141143
3.43572607260726,0.398817994688878,-1.09291517428209,2.96517834240416
3.43614252425243,0.398363921671256,-1.09230502294535,2.96506058885969
3.43655897589759,0.397910106107368,-1.09169492018029,2.96494507936614
3.43697542754275,0.397456547917519,-1.0910848650506,2.96483182237743
3.43739187918792,0.397003247022113,-1.0904748566165,2.96472082621249
3.43780833083308,0.396550203341702,-1.08986489393474,2.96461209905463
3.43822478247825,0.396097416796964,-1.08925497605873,2.96450564895077
3.43864123412341,0.395644887308713,-1.08864510203852,2.96440148381078
3.43905768576858,0.395192614797914,-1.08803527092091,2.96429961140681
3.43947413741374,0.394740599185676,-1.0874254817495,2.96420003937258
3.43989058905891,0.394288840393267,-1.08681573356472,2.9641027752027
3.44030704070407,0.393837338342102,-1.08620602540393,2.96400782625204
3.44072349234924,0.39338609295377,-1.08559635630144,2.96391519973505
3.4411399439944,0.392935104150027,-1.0849867252886,2.96382490272512
3.44155639563956,0.392484371852806,-1.08437713139382,2.96373694215393
3.44197284728473,0.392033895984199,-1.08376757364269,2.96365132481081
3.44238929892989,0.391583676466513,-1.08315805105795,2.96356805734213
3.44280575057506,0.391133713222213,-1.08254856265966,2.96348714625067
3.44322220222022,0.390684006173978,-1.08193910746516,2.963408597895
3.44363865386539,0.390234555244673,-1.08132968448918,2.96333241848889
3.44405510551055,0.389785360357364,-1.08072029274391,2.96325861410073
3.44447155715572,0.389336421435335,-1.08011093123903,2.96318719065289
3.44488800880088,0.388887738402077,-1.07950159898178,2.96311815392119
3.44530446044604,0.388439311181301,-1.07889229497704,2.96305150953432
3.44572091209121,0.387991139696934,-1.07828301822736,2.96298726297324
3.44613736373637,0.387543223873135,-1.07767376773304,2.96292541957068
3.44655381538154,0.387095563634298,-1.07706454249222,2.96286598451054
3.4469702670267,0.386648158905045,-1.07645534150086,2.96280896282739
3.44738671867187,0.38620100961024,-1.0758461637529,2.96275435940591
3.44780317031703,0.385754115675008,-1.07523700824025,2.96270217898041
3.4482196219622,0.385307477024713,-1.0746278739529,2.96265242613425
3.44863607360736,0.38486109358497,-1.07401875987895,2.96260510529941
3.44905252525253,0.384414965281672,-1.07340966500469,2.96256022075592
3.44946897689769,0.383969092040961,-1.07280058831464,2.96251777663144
3.44988542854285,0.383523473789259,-1.07219152879167,2.96247777690073
3.45030188018802,0.383078110453261,-1.07158248541701,2.9624402253852
3.45071833183318,0.38263300195994,-1.07097345717031,2.96240512575245
3.45113478347835,0.382188148236557,-1.07036444302976,2.9623724815158
3.45155123512351,0.381743549210658,-1.06975544197208,2.96234229603387
3.45196768676868,0.381299204810095,-1.06914645297267,2.96231457251012
3.45238413841384,0.380855114962999,-1.06853747500559,2.96228931399245
3.45280059005901,0.380411279597824,-1.06792850704368,2.96226652337276
3.45321704170417,0.379967698643319,-1.0673195480586,2.96224620338653
3.45363349334934,0.379524372028552,-1.06671059702091,2.96222835661246
3.4540499449945,0.379081299682913,-1.06610165290013,2.96221298547205
3.45446639663966,0.378638481536107,-1.0654927146648,2.96220009222923
3.45488284828483,0.378195917518172,-1.06488378128255,2.96218967898999
3.45529929992999,0.377753607559475,-1.06427485172018,2.96218174770199
3.45571575157516,0.377311551590713,-1.06366592494368,2.96217630015425
3.45613220322032,0.376869749542934,-1.06305699991835,2.96217333797677
3.45654865486549,0.376428201347527,-1.06244807560886,2.96217286264021
3.45696510651065,0.375986906936239,-1.06183915097926,2.96217487545558
3.45738155815582,0.37554586624116,-1.06123022499313,2.96217937757389
3.45779800980098,0.375105079194742,-1.06062129661356,2.96218636998586
3.45821446144615,0.374664545729808,-1.06001236480331,2.96219585352162
3.45863091309131,0.374224265779543,-1.05940342852479,2.96220782885045
3.45904736473647,0.373784239277503,-1.05879448674017,2.96222229648047
3.45946381638164,0.373344466157638,-1.05818553841146,2.96223925675836
3.4598802680268,0.372904946354255,-1.05757658250055,2.96225870986914
3.46029671967197,0.372465679802066,-1.05696761796928,2.96228065583591
3.46071317131713,0.372026666436164,-1.05635864377952,2.9623050945196
3.4611296229623,0.371587906192044,-1.05574965889323,2.96233202561873
3.46154607460746,0.371149399005596,-1.05514066227254,2.96236144866925
3.46196252625263,0.370711144813119,-1.05453165287979,2.96239336304424
3.46237897789779,0.370273143551313,-1.05392262967761,2.96242776795379
3.46279542954295,0.3698353951573,-1.05331359162903,2.96246466244477
3.46321188118812,0.369397899568614,-1.05270453769747,2.96250404540066
3.46362833283328,0.368960656723208,-1.05209546684687,2.9625459155414
3.46404478447845,0.368523666559469,-1.05148637804173,2.96259027142319
3.46446123612361,0.368086929016207,-1.0508772702472,2.96263711143839
3.46487768776878,0.367650444032668,-1.05026814242911,2.96268643381532
3.46529413941394,0.367214211548541,-1.04965899355407,2.9627382366182
3.46571059105911,0.366778231503949,-1.04904982258955,2.962792517747
3.46612704270427,0.366342503839472,-1.0484406285039,2.96284927493731
3.46654349434944,0.365907028496133,-1.04783141026647,2.96290850576029
3.4669599459946,0.365471805415419,-1.04722216684764,2.96297020762252
3.46737639763976,0.36503683453927,-1.0466128972189,2.963034377766
3.46779284928493,0.364602115810092,-1.04600360035295,2.96310101326802
3.46820930093009,0.364167649170752,-1.04539427522372,2.96317011104114
3.46862575257526,0.363733434564606,-1.04478492080646,2.96324166783312
3.46904220422042,0.363299471935476,-1.04417553607782,2.9633156802269
3.46945865586559,0.362865761227654,-1.04356612001589,2.96339214464058
3.46987510751075,0.362432302385927,-1.0429566716003,2.96347105732738
3.47029155915592,0.361999095355577,-1.04234718981229,2.96355241437568
3.47070801080108,0.361566140082365,-1.04173767363472,2.96363621170897
3.47112446244624,0.361133436512543,-1.04112812205222,2.96372244508593
3.47154091409141,0.360700984592886,-1.0405185340512,2.9638111101004
3.47195736573657,0.360268784270651,-1.03990890861995,2.96390220218146
3.47237381738174,0.359836835493619,-1.0392992447487,2.96399571659346
3.4727902690269,0.359405138210063,-1.03868954142968,2.96409164843609
3.47320672067207,0.358973692368786,-1.03807979765719,2.96418999264444
3.47362317231723,0.358542497919105,-1.03747001242767,2.96429074398909
3.4740396239624,0.358111554810866,-1.03686018473981,2.96439389707621
3.47445607560756,0.357680862994429,-1.03625031359452,2.96449944634764
3.47487252725273,0.357250422420695,-1.03564039799512,2.96460738608102
3.47528897889789,0.356820233041098,-1.0350304369473,2.96471771038992
3.47570543054305,0.3563902948076,-1.03442042945925,2.96483041322396
3.47612188218822,0.355960607672722,-1.03381037454174,2.96494548836898
3.47653833383338,0.355531171589505,-1.03320027120811,2.96506292944717
3.47695478547855,0.355101986511562,-1.03259011847445,2.96518272991726
3.47737123712371,0.354673052393042,-1.03197991535955,2.96530488307467
3.47778768876888,0.35424436918866,-1.03136966088508,2.96542938205175
3.47820414041404,0.353815936853681,-1.03075935407556,2.96555621981794
3.47862059205921,0.353387755343941,-1.03014899395849,2.96568538917999
3.47903704370437,0.352959824615835,-1.02953857956441,2.96581688278219
3.47945349534954,0.352532144626321,-1.02892810992693,2.96595069310661
3.4798699469947,0.352104715332951,-1.02831758408286,2.96608681247332
3.48028639863986,0.351677536693831,-1.02770700107221,2.9662252330407
3.48070285028503,0.351250608667662,-1.02709635993831,2.96636594680561
3.48111930193019,0.350823931213705,-1.02648565972784,2.9665089456038
3.48153575357536,0.350397504291837,-1.02587489949092,2.96665422111007
3.48195220522052,0.349971327862503,-1.02526407828119,2.96680176483866
3.48236865686569,0.349545401886743,-1.02465319515582,2.96695156814353
3.48278510851085,0.349119726326197,-1.02404224917565,2.96710362221866
3.48320156015602,0.348694301143103,-1.02343123940519,2.96725791809844
3.48361801180118,0.348269126300287,-1.02282016491274,2.96741444665797
3.48403446344634,0.347844201761209,-1.02220902477042,2.9675731986134
3.48445091509151,0.347419527489905,-1.02159781805426,2.96773416452237
3.48486736673667,0.346995103451037,-1.02098654384425,2.9678973347843
3.48528381838184,0.346570929609873,-1.0203752012244,2.96806269964085
3.485700270027,0.346147005932306,-1.01976378928283,2.96823024917629
3.48611672167217,0.345723332384848,-1.01915230711182,2.96839997331791
3.48653317331733,0.345299908934622,-1.01854075380788,2.96857186183642
3.4869496249625,0.344876735549385,-1.01792912847181,2.96874590434646
3.48736607660766,0.34445381219752,-1.01731743020876,2.96892209030695
3.48778252825283,0.344031138848042,-1.01670565812831,2.96910040902161
3.48819897989799,0.343608715470589,-1.01609381134453,2.96928084963941
3.48861543154315,0.343186542035451,-1.01548188897603,2.96946340115504
3.48903188318832,0.34276461851354,-1.01486989014604,2.96964805240941
3.48944833483348,0.342342944876417,-1.01425781398248,2.96983479209014
3.48986478647865,0.341921521096293,-1.01364565961799,2.97002360873207
3.49028123812381,0.34150034714601,-1.01303342619005,2.97021449071781
3.49069768976898,0.341079422999069,-1.01242111284097,2.97040742627823
3.49111414141414,0.340658748629625,-1.01180871871802,2.97060240349305
3.49153059305931,0.340238324012466,-1.01119624297345,2.97079941029136
3.49194704470447,0.33981814912306,-1.0105836847646,2.9709984344522
3.49236349634964,0.339398223937524,-1.00997104325388,2.97119946360515
3.4927799479948,0.338978548432636,-1.00935831760892,2.97140248523089
3.49319639963996,0.338559122585829,-1.00874550700258,2.97160748666184
3.49361285128513,0.338139946375209,-1.00813261061304,2.97181445508274
3.49402930293029,0.337721019779548,-1.00751962762383,2.97202337753126
3.49444575457546,0.337302342778285,-1.00690655722392,2.97223424089871
3.49486220622062,0.336883915351534,-1.00629339860777,2.97244703193056
3.49527865786579,0.336465737480079,-1.00568015097537,2.97266173722723
3.49569510951095,0.336047809145375,-1.00506681353236,2.97287834324464
3.49611156115612,0.335630130329568,-1.00445338549,2.97309683629496
3.49652801280128,0.335212701015473,-1.00383986606533,2.97331720254728
3.49694446444644,0.334795521186582,-1.00322625448115,2.9735394280283
3.49736091609161,0.334378590827083,-1.00261254996611,2.97376349862305
3.49777736773677,0.333961909921839,-1.00199875175477,2.97398940007559
3.49819381938194,0.333545478456404,-1.00138485908767,2.97421711798977
3.4986102710271,0.333129296417015,-1.00077087121136,2.97444663782997
3.49902672267227,0.33271336379061,-1.00015678737847,2.97467794492184
3.49944317431743,0.332297680564814,-0.999542606847788,2.97491102445304
3.4998596259626,0.331882246727934,-0.998928328884273,2.97514586147408
3.50027607760776,0.331467062268989,-0.99831395275916,2.97538244089907
3.50069252925293,0.331052127177684,-0.997699477749984,2.97562074750648
3.50110898089809,0.33063744144443,-0.997084903140652,2.97586076594002
3.50152543254325,0.33022300506033,-0.99647022822149,2.97610248070941
3.50194188418842,0.329808818017189,-0.995855452289304,2.97634587619122
3.50235833583358,0.329394880307519,-0.995240574647438,2.97659093662971
3.50277478747875,0.328981191924534,-0.994625594605821,2.97683764613767
3.50319123912391,0.328567752862151,-0.994010511481025,2.97708598869731
3.50360769076908,0.328154563114994,-0.993395324596321,2.9773359481611
3.50402414241424,0.327741622678388,-0.992780033281729,2.97758750825268
3.50444059405941,0.327328931548386,-0.992164636874081,2.97784065256771
3.50485704570457,0.326916489721726,-0.991549134717059,2.97809536457481
3.50527349734974,0.326504297195875,-0.990933526161261,2.97835162761648
3.5056899489949,0.326092353969,-0.990317810564245,2.97860942490997
3.50610640064006,0.325680660039991,-0.989701987290587,2.97886873954829
3.50652285228523,0.325269215408444,-0.989086055711927,2.97912955450109
3.50693930393039,0.324858020074667,-0.988470015207023,2.97939185261565
3.50735575557556,0.324447074039698,-0.987853865161805,2.97965561661781
3.50777220722072,0.324036377305274,-0.98723760496942,2.97992082911301
3.50818865886589,0.323625929873858,-0.98662123403028,2.9801874725872
3.50860511051105,0.323215731748628,-0.986004751752121,2.98045552940789
3.50902156215622,0.322805782933487,-0.985388157550045,2.98072498182513
3.50943801380138,0.322396083433045,-0.98477145084657,2.98099581197253
3.50985446544654,0.321986633252643,-0.984154631071676,2.98126800186829
3.51027091709171,0.321577432398329,-0.98353769766286,2.98154153341623
3.51068736873687,0.321168480876886,-0.982920650065174,2.98181638840685
3.51110382038204,0.320759778695807,-0.982303487731282,2.98209254851836
3.5115202720272,0.320351325863316,-0.981686210121499,2.98236999531778
3.51193672367237,0.319943122388347,-0.981068816703836,2.98264871026199
3.51235317531753,0.319535168280567,-0.980451306954055,2.98292867469881
3.5127696269627,0.319127463550358,-0.979833680355703,2.98320986986811
3.51318607860786,0.318720008208826,-0.979215936400166,2.98349227690294
3.51360253025303,0.318312802267804,-0.978598074586707,2.98377587683057
3.51401898189819,0.317905845739841,-0.977980094422515,2.9840606505737
3.51443543354335,0.317499138638214,-0.977361995422738,2.98434657895153
3.51485188518852,0.317092680976918,-0.976743777110542,2.98463364268095
3.51526833683368,0.316686472770677,-0.97612543901714,2.98492182237764
3.51568478847885,0.316280514034933,-0.975506980681839,2.98521109855729
3.51610124012401,0.31587480478585,-0.974888401652081,2.98550145163672
3.51651769176918,0.315469345040318,-0.974269701483486,2.9857928619351
3.51693414341434,0.315064134815945,-0.973650879739884,2.98608530967511
3.51735059505951,0.314659174131066,-0.973031935993368,2.98637877498417
3.51776704670467,0.314254463004732,-0.972412869824325,2.98667323789561
3.51818349834984,0.313850001456721,-0.971793680821475,2.98696867834993
3.518599949995,0.313445789507529,-0.971174368581912,2.98726507619598
3.51901640164016,0.313041827178369,-0.970554932711137,2.98756241119225
3.51943285328533,0.312638114491178,-0.969935372823106,2.98786066300804
3.51984930493049,0.312234651468613,-0.969315688540257,2.98815981122481
3.52026575657566,0.311831438134045,-0.968695879493545,2.98845983533735
3.52068220822082,0.311428474511569,-0.96807594532249,2.9887607147551
3.52109865986599,0.311025760625993,-0.967455885675202,2.98906242880342
3.52151511151115,0.310623296502842,-0.966835700208414,2.98936495672489
3.52193156315632,0.31022108216836,-0.966215388587524,2.98966827768056
3.52234801480148,0.3098191176495,-0.965594950486624,2.98997237075132
3.52276446644665,0.309417402973938,-0.964974385588539,2.99027721493916
3.52318091809181,0.309015938170053,-0.964353693584848,2.99058278916854
3.52359736973697,0.308614723266943,-0.963732874175925,2.99088907228766
3.52401382138214,0.308213758294414,-0.96311192707097,2.99119604306983
3.5244302730273,0.307813043282983,-0.962490851988037,2.99150368021486
3.52484672467247,0.307412578263878,-0.961869648654069,2.99181196235034
3.52526317631763,0.307012363269028,-0.961248316804915,2.99212086803303
3.5256796279628,0.306612398331077,-0.96062685618538,2.99243037575024
3.52609607960796,0.306212683483367,-0.960005266549235,2.99274046392122
3.52651253125313,0.305813218759951,-0.959383547659257,2.9930511108985
3.52692898289829,0.305414004195576,-0.958761699287245,2.99336229496934
3.52734543454345,0.305015039825695,-0.958139721214061,2.99367399435708
3.52776188618862,0.30461632568646,-0.957517613229643,2.99398618722259
3.52817833783378,0.304217861814722,-0.956895375133042,2.99429885166567
3.52859478947895,0.303819648248025,-0.956273006732438,2.99461196572646
3.52901124112411,0.30342168502461,-0.955650507845169,2.9949255073869
3.52942769276928,0.303023972183411,-0.955027878297757,2.99523945457215
3.52984414441444,0.302626509764055,-0.954405117925927,2.99555378515203
3.53026059605961,0.302229297806855,-0.953782226574629,2.99586847694249
3.53067704770477,0.301832336352814,-0.953159204098065,2.99618350770706
3.53109349934994,0.301435625443619,-0.952536050359708,2.99649885515833
3.5315099509951,0.301039165121643,-0.951912765232323,2.9968144969594
3.53192640264026,0.300642955429943,-0.951289348597989,2.99713041072538
3.53234285428543,0.30024699641225,-0.950665800348113,2.99744657402488
3.53275930593059,0.299851288112977,-0.950042120383452,2.99776296438147
3.53317575757576,0.299455830577212,-0.94941830861414,2.99807955927523
3.53359220922092,0.299060623850717,-0.948794364959695,2.99839633614423
3.53400866086609,0.298665667979924,-0.948170289349032,2.99871327238605
3.53442511251125,0.298270963011935,-0.947546081720496,2.99903034535928
3.53484156415642,0.297876508994519,-0.946921742021868,2.99934753238507
3.53525801580158,0.297482305976109,-0.946297270210378,2.99966481074867
3.53567446744675,0.297088354005801,-0.945672666252723,2.99998215770093
3.53609091909191,0.296694653133349,-0.945047930125083,3.00029955045989
3.53650737073707,0.296301203409164,-0.94442306181313,3.0006169662123
3.53692382238224,0.295908004884313,-0.943798061312045,3.00093438211516
3.5373402740274,0.295515057610514,-0.943172928626525,3.00125177529735
3.53775672567257,0.295122361640134,-0.942547663770801,3.00156912286111
3.53817317731773,0.294729917026186,-0.941922266768641,3.00188640188368
3.5385896289629,0.29433772382233,-0.94129673765337,3.00220358941884
3.53900608060806,0.293945782082862,-0.940671076467867,3.00252066249851
3.53942253225323,0.293554091862718,-0.940045283264583,3.00283759813434
3.53983898389839,0.293162653217471,-0.939419358105546,3.00315437331929
3.54025543554355,0.292771466203325,-0.938793301062373,3.00347096502925
3.54067188718872,0.292380530877111,-0.938167112216267,3.00378735022462
3.54108833883388,0.291989847296291,-0.937540791658033,3.00410350585193
3.54150479047905,0.291599415518944,-0.936914339488074,3.00441940884544
3.54192124212421,0.291209235603775,-0.936287755816408,3.00473503612881
3.54233769376938,0.290819307610103,-0.935661040762661,3.00505036461666
3.54275414541454,0.29042963159786,-0.935034194456075,3.0053653712162
3.54317059705971,0.290040207627586,-0.934407217035508,3.00568003282893
3.54358704870487,0.289651035760435,-0.933780108649445,3.00599432635217
3.54400350035004,0.289262116058157,-0.933152869455985,3.00630822868081
3.5444199519952,0.288873448583107,-0.932525499622854,3.00662171670886
3.54483640364036,0.288485033398231,-0.931897999327398,3.00693476733118
3.54525285528553,0.288096870567079,-0.931270368756591,3.00724735744506
3.54566930693069,0.287708960153778,-0.930642608107017,3.00755946395191
3.54608575857586,0.287321302223047,-0.930014717584886,3.00787106375891
3.54650221022102,0.286933896840187,-0.929386697406019,3.00818213378072
3.54691866186619,0.28654674407108,-0.928758547795856,3.00849265094103
3.54733511351135,0.286159843982174,-0.928130268989437,3.00880259217438
3.54775156515652,0.285773196640499,-0.927501861231406,3.0091119344277
3.54816801680168,0.285386802113645,-0.926873324776012,3.00942065466206
3.54858446844684,0.285000660469767,-0.92624465988709,3.00972872985434
3.54900092009201,0.284614771777581,-0.925615866838055,3.01003613699888
3.54941737173717,0.284229136106353,-0.924986945911907,3.01034285310921
3.54983382338234,0.283843753525907,-0.924357897401212,3.01064885521969
3.5502502750275,0.283458624106614,-0.923728721608095,3.01095412038723
3.55066672667267,0.283073747919381,-0.923099418844226,3.011258625693
3.55108317831783,0.282689125035658,-0.922469989430822,3.01156234824405
3.551499629963,0.282304755527434,-0.921840433698625,3.01186526517509
3.55191608160816,0.28192063946722,-0.92121075198789,3.01216735365015
3.55233253325333,0.28153677692806,-0.920580944648381,3.01246859086428
3.55274898489849,0.281153167983517,-0.919951012039348,3.01276895404525
3.55316543654365,0.280769812707671,-0.919320954529521,3.01306842045528
3.55358188818882,0.280386711175117,-0.918690772497091,3.01336696739272
3.55399833983398,0.280003863460958,-0.918060466329693,3.01366457219375
3.55441479147915,0.279621269640797,-0.917430036424392,3.01396121223413
3.55483124312431,0.279238929790742,-0.91679948318767,3.01425686493087
3.55524769476948,0.278856843987392,-0.916168807035402,3.01455150774397
3.55566414641464,0.27847501230784,-0.915538008392843,3.01484511817811
3.55608059805981,0.278093434829657,-0.914907087694602,3.01513767378437
3.55649704970497,0.277712111630905,-0.914276045384631,3.01542915216195
3.55691350135014,0.277331042790113,-0.913644881916202,3.0157195309599
3.5573299529953,0.276950228386289,-0.91301359775188,3.0160087878788
3.55774640464046,0.276569668498898,-0.912382193363506,3.0162969006725
3.55816285628563,0.276189363207874,-0.911750669232179,3.01658384714983
3.55857930793079,0.275809312593602,-0.911119025848219,3.01686960517634
3.55899575957596,0.275429516736928,-0.910487263711164,3.01715415267596
3.55941221122112,0.275049975719129,-0.909855383329721,3.0174374676328
3.55982866286629,0.274670689621938,-0.909223385221758,3.01771952809277
3.56024511451145,0.274291658527514,-0.908591269914275,3.01800031216538
3.56066156615662,0.273912882518455,-0.907959037943374,3.01827979802544
3.56107801780178,0.273534361677779,-0.907326689854228,3.01855796391471
3.56149446944695,0.273156096088924,-0.906694226201058,3.01883478814372
3.56191092109211,0.272778085835749,-0.906061647547108,3.01911024909338
3.56232737273727,0.272400331002523,-0.905428954464608,3.01938432521679
3.56274382438244,0.272022831673909,-0.904796147534741,3.01965699504088
3.5631602760276,0.271645587934984,-0.904163227347623,3.01992823716816
3.56357672767277,0.271268599871207,-0.903530194502263,3.02019803027842
3.56399317931793,0.270891867568436,-0.902897049606532,3.02046635313042
3.5644096309631,0.2705153911129,-0.90226379327713,3.02073318456365
3.56482608260826,0.270139170591214,-0.901630426139552,3.02099850349999
3.56524253425343,0.269763206090365,-0.900996948828056,3.02126228894541
3.56565898589859,0.269387497697702,-0.900363361985624,3.02152451999172
3.56607543754375,0.269012045500936,-0.899729666263926,3.02178517581821
3.56649188918892,0.268636849588133,-0.899095862323281,3.02204423569341
3.56690834083408,0.268261910047706,-0.89846195083263,3.02230167897673
3.56732479247925,0.267887226968421,-0.897827932469489,3.0225574851202
3.56774124412441,0.267512800439363,-0.897193807919906,3.02281163367013
3.56815769576958,0.267138630549972,-0.896559577878432,3.02306410426882
3.56857414741474,0.266764717389993,-0.895925243048076,3.02331487665622
3.56899059905991,0.266391061049508,-0.895290804140263,3.02356393067164
3.56940705070507,0.266017661618895,-0.894656261874788,3.02381124625543
3.56982350235024,0.265644519188859,-0.894021616979788,3.02405680345063
3.5702399539954,0.265271633850392,-0.89338687019168,3.02430058240467
3.57065640564056,0.264899005694791,-0.892752022255133,3.02454256337103
3.57107285728573,0.264526634813639,-0.892117073923015,3.02478272671089
3.57148930893089,0.264154521298804,-0.89148202595635,3.02502105289485
3.57190576057606,0.263782665242436,-0.890846879124271,3.02525752250452
3.57232221222122,0.263411066736949,-0.890211634203976,3.02549211623422
3.57273866386639,0.263039725875024,-0.889576291980678,3.02572481489261
3.57315511551155,0.262668642749607,-0.88894085324756,3.02595559940436
3.57357156715672,0.26229781745389,-0.888305318805721,3.02618445081175
3.57398801880188,0.261927250081314,-0.887669689464133,3.02641135027636
3.57440447044704,0.261556940725561,-0.887033966039587,3.02663627908068
3.57482092209221,0.26118688948055,-0.886398149356645,3.02685921862973
3.57523737373737,0.260817096440423,-0.885762240247585,3.02708015045271
3.57565382538254,0.260447561699544,-0.885126239552352,3.02729905620458
3.5760702770277,0.26007828535249,-0.884490148118507,3.02751591766773
3.57648672867287,0.259709267494052,-0.883853966801165,3.02773071675352
3.57690318031803,0.259340508219219,-0.883217696462953,3.02794343550395
3.5773196319632,0.258972007623174,-0.882581337973943,3.02815405609322
3.57773608360836,0.258603765801291,-0.881944892211611,3.02836256082933
3.57815253525353,0.258235782849122,-0.881308360060764,3.02856893215567
3.57856898689869,0.257868058862405,-0.880671742413498,3.0287731526526
3.57898543854385,0.257500593937034,-0.88003504016913,3.02897520503902
3.57940189018902,0.257133388169076,-0.879398254234153,3.02917507217395
3.57981834183418,0.25676644165474,-0.878761385522156,3.02937273705809
3.58023479347935,0.256399754490401,-0.878124434953789,3.02956818283534
3.58065124512451,0.256033326772567,-0.877487403456687,3.02976139279443
3.58106769676968,0.255667158597877,-0.876850291965416,3.02995235037037
3.58148414841484,0.255301250063108,-0.876213101421405,3.03014103914605
3.58190060006001,0.254935601265151,-0.875575832772893,3.03032744285373
3.58231705170517,0.254570212301015,-0.874938486974862,3.03051154537661
3.58273350335033,0.254205083267826,-0.874301064988976,3.03069333075028
3.5831499549955,0.253840214262792,-0.873663567783508,3.03087278316428
3.58356640664066,0.253475605383232,-0.873025996333292,3.03104988696358
3.58398285828583,0.253111256726544,-0.872388351619644,3.03122462665006
3.58439930993099,0.252747168390213,-0.871750634630302,3.03139698688401
3.58481576157616,0.252383340471793,-0.87111284635936,3.03156695248561
3.58523221322132,0.252019773068905,-0.870474987807199,3.03173450843638
3.58564866486649,0.251656466279226,-0.869837059980421,3.03189963988066
3.58606511651165,0.251293420200495,-0.869199063891782,3.03206233212703
3.58648156815682,0.250930634930489,-0.868561000560115,3.03222257064981
3.58689801980198,0.250568110567027,-0.867922871010278,3.03238034109042
3.58731447144715,0.250205847207958,-0.867284676273068,3.03253562925887
3.58773092309231,0.249843844951157,-0.866646417385156,3.03268842113515
3.58814737473747,0.249482103894515,-0.866008095389016,3.03283870287063
3.58856382638264,0.249120624135934,-0.865369711332855,3.03298646078947
3.5889802780278,0.248759405773311,-0.864731266270534,3.03313168139001
3.58939672967297,0.248398448904563,-0.864092761261512,3.03327435134615
3.58981318131813,0.248037753627562,-0.863454197370744,3.03341445750871
3.5902296329633,0.247677320040189,-0.86281557566864,3.03355198690683
3.59064608460846,0.247317148240284,-0.862176897230965,3.03368692674924
3.59106253625363,0.246957238325666,-0.861538163138776,3.03381926442569
3.59147898789879,0.246597590394106,-0.860899374478345,3.03394898750824
3.59189543954395,0.246238204543324,-0.860260532341076,3.03407608375257
3.59231189118912,0.245879080870996,-0.859621637823441,3.03420054109932
3.59272834283428,0.245520219474729,-0.85898269202689,3.03432234767537
3.59314479447945,0.245161620452068,-0.858343696057783,3.03444149179512
3.59356124612461,0.244803283900473,-0.857704651027303,3.03455796196181
3.59397769776978,0.244445209917321,-0.857065558051382,3.03467174686875
3.59439414941494,0.244087398599908,-0.856426418250623,3.03478283540059
3.59481060106011,0.243729850045429,-0.85578723275022,3.03489121663456
3.59522705270527,0.243372564350963,-0.855148002679868,3.03499687984173
3.59564350435044,0.243015541613483,-0.854508729173693,3.0350998144882
3.5960599559956,0.242658781929848,-0.853869413370172,3.03520001023631
3.59647640764076,0.242302285396784,-0.853230056412044,3.0352974569459
3.59689285928593,0.24194605211088,-0.85259065944622,3.03539214467542
3.59730931093109,0.241590082168587,-0.851951223623722,3.03548406368316
3.59772576257626,0.241234375666202,-0.851311750099581,3.03557320442838
3.59814221422142,0.240878932699877,-0.850672240032764,3.03565955757249
3.59855866586659,0.24052375336558,-0.850032694586074,3.0357431139802
3.59897511751175,0.240168837759129,-0.84939311492609,3.03582386472059
3.59939156915692,0.239814185976149,-0.848753502223058,3.0359018010683
3.59980802080208,0.239459798112086,-0.848113857650818,3.03597691450458
3.60022447244724,0.239105674262186,-0.847474182386715,3.0360491967184
3.60064092409241,0.238751814521498,-0.846834477611508,3.03611863960752
3.60105737573757,0.238398218984862,-0.846194744509288,3.03618523527957
3.60147382738274,0.238044887746907,-0.845554984267396,3.03624897605309
3.6018902790279,0.237691820902027,-0.844915198076316,3.03630985445856
3.60230673067307,0.237339018544402,-0.844275387129606,3.03636786323943
3.60272318231823,0.236986480767959,-0.843635552623801,3.03642299535316
3.6031396339634,0.23663420766639,-0.842995695758323,3.03647524397217
3.60355608560856,0.236282199333131,-0.842355817735392,3.03652460248485
3.60397253725373,0.23593045586135,-0.841715919759934,3.03657106449652
3.60438898889889,0.235578977343968,-0.841076003039497,3.03661462383041
3.60480544054405,0.235227763873611,-0.840436068784155,3.03665527452856
3.60522189218922,0.234876815542636,-0.839796118206417,3.0366930108528
3.60563834383438,0.2345261324431,-0.839156152521133,3.03672782728562
3.60605479547955,0.234175714666772,-0.838516172945408,3.03675971853108
3.60647124712471,0.233825562305114,-0.837876180698506,3.03678867951569
3.60688769876988,0.23347567544928,-0.837236177001756,3.03681470538932
3.60730415041504,0.233126054190099,-0.836596163078461,3.036837791526
3.60772060206021,0.232776698618074,-0.835956140153802,3.03685793352477
3.60813705370537,0.232427608823387,-0.83531610945475,3.03687512721056
3.60855350535054,0.232078784895864,-0.834676072209963,3.03688936863491
3.6089699569957,0.231730226924991,-0.834036029649699,3.03690065407685
3.60938640864086,0.231381934999901,-0.833395983005716,3.03690898004361
3.60980286028603,0.231033909209349,-0.83275593351118,3.03691434327145
3.61021931193119,0.230686149641744,-0.832115882400567,3.03691674072634
3.61063576357636,0.230338656385104,-0.831475830909571,3.03691616960474
3.61105221522152,0.229991429527067,-0.830835780275005,3.03691262733431
3.61146866686669,0.229644469154874,-0.830195731734702,3.0369061115746
3.61188511851185,0.229297775355371,-0.829555686527427,3.03689662021772
3.61230157015702,0.228951348215,-0.828915645892766,3.03688415138904
3.61271802180218,0.228605187819785,-0.828275611071046,3.03686870344784
3.61313447344735,0.228259294255336,-0.827635583303221,3.03685027498791
3.61355092509251,0.227913667606831,-0.826995563830788,3.03682886483822
3.61396737673767,0.227568307959024,-0.826355553895676,3.03680447206348
3.61438382838284,0.227223215396207,-0.825715554740162,3.03677709596474
3.614800280028,0.226878390002238,-0.825075567606756,3.03674673607998
3.61521673167317,0.226533831860522,-0.824435593738119,3.03671339218464
3.61563318331833,0.226189541053989,-0.823795634376952,3.03667706429214
3.6160496349635,0.22584551766511,-0.8231556907659,3.03663775265445
3.61646608660866,0.22550176177587,-0.822515764147456,3.03659545776255
3.61688253825383,0.225158273467777,-0.821875855763855,3.03655018034691
3.61729898989899,0.224815052821845,-0.821235966856983,3.03650192137801
3.61771544154416,0.22447209991859,-0.820596098668266,3.03645068206672
3.61813189318932,0.224129414838031,-0.819956252438583,3.03639646386476
3.61854834483448,0.223786997659657,-0.81931642940815,3.03633926846515
3.61896479647965,0.223444848462457,-0.818676630816432,3.03627909780255
3.61938124812481,0.223102967324885,-0.818036857902037,3.03621595405366
3.61979769976998,0.222761354324862,-0.817397111902618,3.0361498396376
3.62021415141514,0.222420009539773,-0.816757394054766,3.03608075721624
3.62063060306031,0.222078933046462,-0.816117705593919,3.03600870969449
3.62104705470547,0.221738124921207,-0.815478047754246,3.03593370022067
3.62146350635064,0.221397585239733,-0.814838421768561,3.03585573218675
3.6218799579958,0.221057314077207,-0.814198828868216,3.03577480922865
3.62229640964096,0.220717311508206,-0.813559270282988,3.03569093522645
3.62271286128613,0.220377577606744,-0.812919747240998,3.03560411430468
3.62312931293129,0.220038112446234,-0.812280260968593,3.03551435083248
3.62354576457646,0.219698916099517,-0.811640812690253,3.03542164942383
3.62396221622162,0.219359988638807,-0.81100140362848,3.03532601493772
3.62437866786679,0.219021330135727,-0.810362035003705,3.0352274524783
3.62479511951195,0.218682940661295,-0.809722708034183,3.03512596739501
3.62521157115712,0.218344820285893,-0.80908342393589,3.03502156528274
3.62562802280228,0.218006969079287,-0.808444183922417,3.03491425198186
3.62604447444745,0.217669387110612,-0.807804989204875,3.0348040335784
3.62646092609261,0.217332074448357,-0.80716584099179,3.034690916404
3.62687737773777,0.216995031160382,-0.806526740489002,3.03457490703605
3.62729382938294,0.216658257313877,-0.805887688899553,3.03445601229767
3.6277102810281,0.216321752975376,-0.805248687423596,3.03433423925769
3.62812673267327,0.215985518210773,-0.804609737258293,3.03420959523069
3.62854318431843,0.215649553085267,-0.803970839597707,3.03408208777693
3.6289596359636,0.215313857663385,-0.803331995632693,3.03395172470229
3.62937608760876,0.214978432008983,-0.802693206550817,3.03381851405822
3.62979253925393,0.214643276185219,-0.802054473536231,3.03368246414163
3.63020899089909,0.214308390254568,-0.80141579776959,3.03354358349478
3.63062544254425,0.213973774278785,-0.800777180427929,3.03340188090514
3.63104189418942,0.213639428318938,-0.800138622684583,3.03325736540526
3.63145834583458,0.213305352435375,-0.799500125709066,3.03311004627255
3.63187479747975,0.21297154668772,-0.798861690666982,3.03295993302913
3.63229124912491,0.212638011134885,-0.798223318719921,3.03280703544159
3.63270770077008,0.212304745835042,-0.797585011025348,3.03265136352078
3.63312415241524,0.211971750845638,-0.796946768736515,3.03249292752151
3.63354060406041,0.211639026223361,-0.796308593002344,3.03233173794234
3.63395705570557,0.211306572024174,-0.795670484967345,3.03216780552522
3.63437350735074,0.210974388303273,-0.795032445771496,3.03200114125521
3.6347899589959,0.210642475115094,-0.794394476550151,3.03183175636013
3.63520641064106,0.210310832513325,-0.793756578433942,3.03165966231022
3.63562286228623,0.209979460550863,-0.793118752548668,3.03148487081774
3.63603931393139,0.209648359279845,-0.792481000015204,3.03130739383661
3.63645576557656,0.209317528751626,-0.791843321949394,3.03112724356191
3.63687221722172,0.208986969016768,-0.791205719461953,3.03094443242954
3.63728866886689,0.208656680125056,-0.790568193658373,3.03075897311569
3.63770512051205,0.208326662125462,-0.789930745638808,3.0305708785364
3.63812157215722,0.207996915066169,-0.789293376497989,3.03038016184703
3.63853802380238,0.207667438994548,-0.788656087325118,3.03018683644173
3.63895447544754,0.207338233957159,-0.788018879203769,3.02999091595295
3.63937092709271,0.207009299999741,-0.787381753211785,3.0297924142508
3.63978737873787,0.206680637167227,-0.786744710421193,3.02959134544253
3.64020383038304,0.2063522455037,-0.786107751898085,3.02938772387188
3.6406202820282,0.206024125052433,-0.785470878702539,3.02918156411848
3.64103673367337,0.205696275855845,-0.784834091888507,3.02897288099718
3.64145318531853,0.205368697955528,-0.784197392503724,3.0287616895574
3.6418696369637,0.205041391392218,-0.78356078158961,3.02854800508242
3.64228608860886,0.204714356205801,-0.78292426018117,3.02833184308867
3.64270254025403,0.204387592435314,-0.7822878293069,3.02811321932502
3.64311899189919,0.204061100118926,-0.781651489988686,3.02789214977199
3.64353544354435,0.203734879293947,-0.781015243241717,3.02766865064101
3.64395189518952,0.203408929996824,-0.780379090074379,3.02744273837359
3.64436834683468,0.203083252263111,-0.77974303148816,3.02721442964054
3.64478479847985,0.202757846127498,-0.779107068477563,3.02698374134108
3.64520125012501,0.202432711623795,-0.778471202030004,3.02675069060203
3.64561770177018,0.202107848784923,-0.777835433125721,3.0265152947769
3.64603415341534,0.201783257642907,-0.777199762737673,3.02627757144498
3.64645060506051,0.201458938228883,-0.776564191831455,3.02603753841046
3.64686705670567,0.201134890573083,-0.775928721365201,3.02579521370142
3.64728350835084,0.200811114704846,-0.775293352289492,3.02555061556891
3.647699959996,0.200487610652596,-0.774658085547258,3.02530376248596
3.64811641164116,0.200164378443843,-0.77402292207369,3.02505467314654
3.64853286328633,0.199841418105196,-0.773387862796154,3.02480336646455
3.64894931493149,0.199518729662336,-0.772752908634088,3.02454986157278
3.64936576657666,0.199196313140022,-0.772118060498917,3.02429417782181
3.64978221822182,0.198874168562089,-0.771483319293962,3.02403633477894
3.65019866986699,0.198552295951449,-0.770848685914357,3.02377635222703
3.65061512151215,0.198230695330072,-0.770214161246943,3.02351425016345
3.65103157315732,0.197909366719001,-0.769579746170197,3.02325004879881
3.65144802480248,0.197588310138331,-0.768945441554127,3.02298376855588
3.65186447644765,0.197267525607222,-0.768311248260199,3.02271543006833
3.65228092809281,0.196947013143883,-0.767677167141238,3.02244505417951
3.65269737973797,0.196626772765578,-0.767043199041348,3.02217266194126
3.65311383138314,0.196306804488616,-0.76640934479582,3.02189827461256
3.6535302830283,0.195987108328352,-0.765775605231052,3.02162191365833
3.65394673467347,0.195667684299182,-0.765141981164456,3.02134360074807
3.65436318631863,0.195348532414546,-0.764508473404383,3.02106335775455
3.6547796379638,0.195029652686912,-0.763875082750027,3.02078120675246
3.65519608960896,0.194711045127784,-0.76324180999135,3.02049717001704
3.65561254125413,0.194392709747708,-0.762608655908998,3.02021127002268
3.65602899289929,0.19407464655624,-0.761975621274214,3.01992352944154
3.65644544454445,0.193756855561977,-0.761342706848756,3.01963397114208
3.65686189618962,0.193439336772529,-0.760709913384821,3.01934261818761
3.65727834783478,0.193122090194534,-0.760077241624962,3.01904949383486
3.65769479947995,0.192805115833647,-0.759444692302005,3.01875462153243
3.65811125112511,0.192488413694532,-0.758812266138967,3.0184580249193
3.65852770277028,0.192171983780872,-0.758179963848986,3.01815972782329
3.65894415441544,0.191855826095371,-0.757547786135238,3.01785975425952
3.65936060606061,0.191539940639731,-0.756915733690859,3.01755812842879
3.65977705770577,0.191224327414671,-0.756283807198867,3.01725487471601
3.66019350935094,0.190908986419903,-0.755652007332083,3.01695001768862
3.6606099609961,0.190593917654158,-0.755020334753068,3.01664358209485
3.66102641264126,0.19027912111516,-0.754388790114031,3.01633559286216
3.66144286428643,0.189964596799641,-0.753757374056767,3.01602607509551
3.66185931593159,0.189650344703325,-0.753126087212577,3.01571505407566
3.66227576757676,0.189336364820944,-0.752494930202201,3.01540255525747
3.66269221922192,0.189022657146218,-0.751863903635742,3.01508860426814
3.66310867086709,0.188709221671863,-0.751233008112589,3.01477322690547
3.66352512251225,0.188396058389593,-0.750602244221358,3.01445644913605
3.66394157415742,0.188083167290114,-0.749971612539815,3.01413829709348
3.66435802580258,0.187770548363122,-0.749341113634809,3.01381879707656
3.66477447744774,0.187458201597302,-0.7487107480622,3.01349797554742
3.66519092909291,0.187146126980334,-0.748080516366795,3.01317585912968
3.66560738073807,0.186834324498883,-0.747450419082282,3.01285247460654
3.66602383238324,0.186522794138604,-0.746820456731163,3.01252784891895
3.6664402840284,0.186211535884139,-0.746190629824683,3.01220200916362
3.66685673567357,0.185900549719115,-0.745560938862777,3.01187498259109
3.66727318731873,0.185589835626147,-0.744931384333994,3.01154679660383
3.6676896389639,0.185279393586838,-0.744301966715442,3.01121747875418
3.66810609060906,0.184969223581771,-0.743672686472724,3.01088705674244
3.66852254225423,0.18465932559052,-0.743043544059878,3.01055555841477
3.66893899389939,0.184349699591639,-0.742414539919313,3.01022301176122
3.66935544554455,0.184040345562671,-0.741785674481756,3.00988944491365
3.66977189718972,0.183731263480143,-0.741156948166184,3.00955488614366
3.67018834883488,0.183422453319563,-0.740528361379774,3.00921936386051
3.67060480048005,0.183113915055428,-0.739899914517843,3.00888290660899
3.67102125212521,0.18280564866122,-0.739271607963794,3.00854554306731
3.67143770377038,0.182497654109405,-0.73864344208906,3.00820730204493
3.67185415541554,0.182189931371434,-0.738015417253044,3.00786821248046
3.67227060706071,0.181882480417747,-0.737387533803079,3.00752830343938
3.67268705870587,0.181575301217769,-0.736759792074362,3.00718760411194
3.67310351035103,0.181268393739915,-0.73613219238991,3.00684614381084
3.6735199619962,0.180961757951584,-0.735504735060506,3.0065039519691
3.67393641364136,0.180655393819167,-0.734877420384653,3.00616105813771
3.67435286528653,0.180349301308045,-0.734250248648521,3.00581749198344
3.67476931693169,0.180043480382589,-0.733623220125906,3.00547328328647
3.67518576857686,0.179737931006162,-0.732996335078172,3.00512846193817
3.67560222022202,0.17943265314112,-0.732369593754218,3.0047830579387
3.67601867186719,0.179127646748814,-0.731742996390423,3.00443710139471
3.67643512351235,0.17882291178959,-0.73111654321061,3.00409062251699
3.67685157515752,0.17851844822279,-0.730490234425995,3.00374365161806
3.67726802680268,0.178214256006759,-0.729864070235153,3.00339621910982
3.67768447844785,0.177910335098837,-0.729238050823973,3.00304835550111
3.67810093009301,0.177606685455369,-0.728612176365619,3.00270009139529
3.67851738173817,0.1773033070317,-0.727986447020488,3.00235145748782
3.67893383338334,0.177000199782187,-0.727360862936179,3.00200248456379
3.6793502850285,0.176697363660187,-0.726735424247449,3.00165320349544
3.67976673667367,0.176394798618072,-0.726110131076185,3.00130364523971
3.68018318831883,0.176092504607221,-0.725484983531358,3.00095384083566
3.680599639964,0.175790481578031,-0.724859981709002,3.00060382140203
3.68101609160916,0.175488729479912,-0.724235125692175,3.00025361813468
3.68143254325433,0.175187248261294,-0.723610415550924,2.99990326230399
3.68184899489949,0.174886037869626,-0.722985851342258,2.99955278525239
3.68226544654465,0.174585098251383,-0.722361433110127,2.99920221839169
3.68268189818982,0.174284429352064,-0.721737160885375,2.99885159320055
3.68309834983498,0.173984031116198,-0.72111303468573,2.99850094122181
3.68351480148015,0.173683903487344,-0.720489054515768,2.99815029405992
3.68393125312531,0.173384046408097,-0.719865220366892,2.99779968337829
3.68434770477048,0.173084459820089,-0.719241532217308,2.99744914089662
3.68476415641564,0.172785143663994,-0.718617990032,2.99709869838823
3.68518060806081,0.172486097879527,-0.717994593762706,2.9967483876774
3.68559705970597,0.172187322405452,-0.717371343347906,2.9963982406367
3.68601351135114,0.171888817179583,-0.716748238712795,2.99604828918419
3.6864299629963,0.17159058213879,-0.716125279769267,2.99569856528083
3.68684641464146,0.171292617218993,-0.715502466415892,2.99534910092764
3.68726286628663,0.170994922355183,-0.714879798537916,2.99499992816299
3.68767931793179,0.17069749748141,-0.714257276007226,2.99465107905987
3.68809576957696,0.170400342530793,-0.713634898682349,2.99430258572307
3.68851222122212,0.170103457435524,-0.713012666408436,2.99395448028644
3.68892867286729,0.169806842126873,-0.712390579017248,2.99360679491006
3.68934512451245,0.169510496535187,-0.711768636327151,2.99325956177745
3.68976157615762,0.1692144205899,-0.711146838143102,2.99291281309273
3.69017802780278,0.168918614219539,-0.710525184256645,2.99256658107786
3.69059447944795,0.168623077351713,-0.709903674445895,2.99222089796968
3.69101093109311,0.168327809913141,-0.709282308475549,2.99187579601716
3.69142738273827,0.168032811829637,-0.708661086096865,2.99153130747849
3.69184383438344,0.167738083026125,-0.708040007047669,2.99118746461821
3.6922602860286,0.167443623426638,-0.707419071052345,2.99084429970432
3.69267673767377,0.167149432954326,-0.706798277821845,2.9905018450054
3.69309318931893,0.166855511531462,-0.706177627053678,2.9901601327877
3.6935096409641,0.166561859079447,-0.705557118431922,2.9898191953122
3.69392609260926,0.166268475518806,-0.704936751627214,2.98947906483171
3.69434254425443,0.165975360769208,-0.704316526296768,2.98913977358795
3.69475899589959,0.165682514749459,-0.703696442084371,2.98880135380856
3.69517544754475,0.165389937377512,-0.703076498620392,2.98846383770419
3.69559189918992,0.165097628570477,-0.702456695521791,2.98812725746549
3.69600835083508,0.164805588244617,-0.701837032392125,2.9877916452602
3.69642480248025,0.164513816315361,-0.701217508821563,2.98745703323013
3.69684125412541,0.164222312697306,-0.700598124386893,2.98712345348818
3.69725770577058,0.163931077304226,-0.699978878651534,2.98679093811535
3.69767415741574,0.16364011004907,-0.699359771165553,2.98645951915773
3.69809060906091,0.16334941084398,-0.69874080146568,2.98612922862352
3.69850706070607,0.163058979600289,-0.698121969075326,2.98580009847995
3.69892351235124,0.162768816228528,-0.697503273504594,2.98547216065032
3.6993399639964,0.162478920638429,-0.696884714250301,2.98514544701093
3.69975641564156,0.162189292738949,-0.696266290796008,2.98481998938807
3.70017286728673,0.161899932438245,-0.695648002612023,2.98449581955495
3.70058931893189,0.161610839643711,-0.695029849155437,2.98417296922867
3.70100577057706,0.161322014261963,-0.694411829870146,2.98385147006716
3.70142222222222,0.161033456198862,-0.693793944186875,2.9835313536661
3.70183867386739,0.160745165359508,-0.693176191523204,2.98321265155587
3.70225512551255,0.160457141648255,-0.692558571283592,2.9828953951985
3.70267157715772,0.160169384968712,-0.691941082859418,2.98257961598456
3.70308802880288,0.159881895223753,-0.691323725628999,2.9822653452301
3.70350448044804,0.159594672315525,-0.690706498957626,2.98195261417353
3.70392093209321,0.159307716145455,-0.690089402197597,2.98164145397259
3.70433738373837,0.15902102661425,-0.689472434688256,2.98133189570121
3.70475383538354,0.158734603621922,-0.68885559575602,2.98102397034645
3.7051702870287,0.158448447067771,-0.688238884714424,2.98071770880535
3.70558673867387,0.158162556850413,-0.687622300864149,2.98041314188187
3.70600319031903,0.157876932867778,-0.687005843493072,2.9801103002838
3.7064196419642,0.157591575017121,-0.686389511876306,2.9798092146196
3.70683609360936,0.157306483195023,-0.685773305276228,2.97950991539531
3.70725254525453,0.157021657297407,-0.68515722294254,2.97921243301147
3.70766899689969,0.156737097219546,-0.684541264112304,2.97891679775999
3.70808544854486,0.156452802856066,-0.683925428009993,2.97862303982099
3.70850190019002,0.156168774100952,-0.683309713847532,2.97833118925977
3.70891835183518,0.155885010847567,-0.682694120824347,2.97804127602361
3.70933480348035,0.155601512988642,-0.682078648127424,2.97775332993872
3.70975125512551,0.155318280416312,-0.681463294931352,2.97746738070709
3.71016770677068,0.155035313022086,-0.680848060398371,2.97718345790336
3.71058415841584,0.154752610696899,-0.68023294367844,2.97690159097175
3.71100061006101,0.154470173331088,-0.679617943909279,2.97662180922289
3.71141706170617,0.154188000814409,-0.679003060216428,2.97634414183076
3.71183351335134,0.153906093036057,-0.678388291713314,2.97606861782953
3.7122499649965,0.153624449884653,-0.677773637501292,2.97579526611046
3.71266641664166,0.153343071248279,-0.677159096669726,2.97552411541882
3.71308286828683,0.153061957014461,-0.676544668296031,2.97525519435074
3.71349931993199,0.152781107070205,-0.675930351445751,2.97498853135013
3.71391577157716,0.152500521301976,-0.675316145172613,2.97472415470556
3.71433222322232,0.15222019959573,-0.674702048518598,2.97446209254717
3.71474867486749,0.151940141836919,-0.674088060514002,2.97420237284359
3.71516512651265,0.151660347910488,-0.673474180177517,2.97394502339882
3.71558157815782,0.151380817700906,-0.67286040651628,2.97369007184913
3.71599802980298,0.151101551092151,-0.672246738525959,2.97343754566
3.71641448144815,0.150822547967727,-0.671633175190818,2.97318747212306
3.71683093309331,0.150543808210699,-0.671019715483797,2.97293987835296
3.71724738473847,0.150265331703666,-0.670406358366579,2.97269479128432
3.71766383638364,0.149987118328781,-0.669793102789663,2.97245223766868
3.7180802880288,0.149709167967781,-0.669179947692454,2.97221224407143
3.71849673967397,0.149431480501969,-0.668566892003327,2.97197483686876
3.71891319131913,0.149154055812244,-0.667953934639718,2.9717400422446
3.7193296429643,0.148876893779098,-0.667341074508192,2.97150788618757
3.71974609460946,0.148599994282638,-0.666728310504538,2.97127839448798
3.72016254625463,0.148323357202577,-0.666115641513845,2.97105159273477
3.72057899789979,0.148046982418278,-0.66550306641059,2.97082750631253
3.72099544954495,0.14777086980872,-0.664890584058713,2.97060616039843
3.72141190119012,0.147495019252544,-0.664278193311725,2.97038757995926
3.72182835283528,0.147219430628049,-0.663665893012775,2.97017178974843
3.72224480448045,0.1469441038132,-0.66305368199475,2.96995881430295
3.72266125612561,0.146669038685648,-0.662441559080367,2.96974867794052
3.72307770777078,0.146394235122731,-0.66182952308226,2.9695414047565
3.72349415941594,0.146119693001485,-0.661217572803074,2.96933701862095
3.72391061106111,0.14584541219867,-0.660605707035565,2.96913554317575
3.72432706270627,0.14557139259076,-0.659993924562688,2.96893700183158
3.72474351435144,0.14529763405395,-0.659382224157693,2.96874141776503
3.7251599659966,0.145024136464209,-0.658770604584236,2.96854881391571
3.72557641764176,0.144750899697236,-0.658159064596465,2.9683592129833
3.72599286928693,0.144477923628511,-0.657547602939126,2.96817263742468
3.72640932093209,0.144205208133286,-0.656936218347664,2.96798910945102
3.72682577257726,0.143932753086594,-0.656324909548324,2.96780865102499
3.72724222422242,0.143660558363277,-0.655713675258259,2.96763128385779
3.72765867586759,0.143388623837987,-0.655102514185633,2.96745702940641
3.72807512751275,0.14311694938519,-0.654491425029727,2.96728590887073
3.72849157915792,0.142845534879195,-0.653880406481046,2.96711794319075
3.72890803080308,0.142574380194147,-0.653269457221434,2.96695315304373
3.72932448244824,0.142303485204045,-0.652658575924169,2.96679155884149
3.72974093409341,0.142032849782764,-0.652047761254098,2.96663318072756
3.73015738573857,0.141762473804051,-0.651437011867724,2.96647803857445
3.73057383738374,0.141492357141552,-0.650826326413336,2.96632615198089
3.7309902890289,0.141222499668791,-0.65021570353112,2.96617754026915
3.73140674067407,0.14095290125923,-0.649605141853268,2.96603222248227
3.73182319231923,0.140683561786242,-0.648994640004105,2.9658902173814
3.7322396439644,0.140414481123146,-0.6483841966002,2.9657515434431
3.73265609560956,0.140145659143195,-0.647773810250489,2.96561621885671
3.73307254725473,0.139877095719612,-0.64716347955639,2.96548426152167
3.73348899889989,0.139608790725593,-0.646553203111928,2.9653556890449
3.73390545054506,0.139340744034304,-0.64594297950386,2.96523051873823
3.73432190219022,0.139072955518921,-0.645332807311794,2.96510876761575
3.73473835383538,0.138805425052623,-0.644722685108312,2.96499045239127
3.73515480548055,0.138538152508604,-0.644112611459105,2.96487558947577
3.73557125712571,0.138271137760088,-0.643502584923084,2.96476419497485
3.73598770877088,0.138004380680349,-0.642892604052527,2.96465628468624
3.73640416041604,0.137737881142705,-0.642282667393188,2.96455187409727
3.73682061206121,0.137471639020551,-0.641672773484444,2.96445097838243
3.73723706370637,0.13720565418736,-0.641062920859412,2.96435361240089
3.73765351535154,0.136939926516693,-0.640453108045093,2.9642597906941
3.7380699669967,0.136674455882215,-0.639843333562494,2.96416952748333
3.73848641864186,0.136409242157698,-0.639233595926765,2.96408283666733
3.73890287028703,0.136144285217069,-0.638623893647344,2.96399973181994
3.73931932193219,0.135879584934365,-0.638014225228079,2.96392022618772
3.73973577357736,0.135615141183785,-0.637404589167365,2.96384433268768
3.74015222522252,0.135350953839701,-0.636794983958294,2.96377206390493
3.74056867686769,0.135087022776655,-0.636185408088785,2.96370343209044
3.74098512851285,0.134823347869375,-0.635575860041723,2.96363844915877
3.74140158015802,0.134559928992795,-0.634966338295101,2.96357712668584
3.74181803180318,0.134296766022076,-0.634356841322167,2.96351947590671
3.74223448344835,0.134033858832574,-0.633747367591557,2.96346550771344
3.74265093509351,0.13377120729991,-0.633137915567442,2.96341523265291
3.74306738673867,0.133508811299955,-0.632528483709678,2.96336866092467
3.74348383838384,0.133246670708825,-0.631919070473939,2.96332580237888
3.743900290029,0.13298478540293,-0.631309674311878,2.96328666651419
3.74431674167417,0.132723155258969,-0.630700293671259,2.96325126247572
3.74473319331933,0.132461780153934,-0.630090926996117,2.963219599053
3.7451496449645,0.132200659965132,-0.629481572726896,2.963191684678
3.74556609660966,0.131939794570197,-0.628872229300606,2.96316752742314
3.74598254825483,0.131679183847104,-0.62826289515097,2.96314713499938
3.74639899989999,0.131418827674182,-0.627653568708579,2.96313051475425
3.74681545154515,0.131158725930113,-0.627044248401029,2.96311767366999
3.74723190319032,0.130898878493969,-0.626434932653097,2.9631086183617
3.74764835483548,0.130639285245202,-0.625825619886878,2.96310335507549
3.74806480648065,0.130379946063672,-0.625216308521939,2.96310188968668
3.74848125812581,0.130120860829644,-0.624606996975482,2.96310422769807
3.74889770977098,0.129862029423819,-0.623997683662494,2.9631103742381
3.74931416141614,0.129603451727334,-0.623388366995904,2.96312033405926
3.74973061306131,0.129345127621778,-0.622779045386742,2.96313411153631
3.75014706470647,0.129087056989199,-0.622169717244289,2.96315171066468
3.75056351635164,0.128829239712134,-0.621560380976252,2.96317313505884
3.7509799679968,0.128571675673603,-0.620951034988906,2.96319838795068
3.75139641964196,0.128314364757122,-0.620341677687258,2.96322747218803
3.75181287128713,0.128057306846729,-0.619732307475212,2.96326039023303
3.75222932293229,0.127800501826993,-0.619122922755728,2.96329714416073
3.75264577457746,0.127543949583009,-0.61851352193098,2.96333773565759
3.75306222622262,0.127287650000441,-0.617904103402527,2.96338216602005
3.75347867786779,0.127031602965508,-0.617294665571461,2.96343043615312
3.75389512951295,0.126775808365003,-0.616685206838583,2.96348254656909
3.75431158115812,0.126520266086315,-0.616075725604563,2.96353849738611
3.75472803280328,0.126264976017436,-0.615466220270106,2.96359828832698
3.75514448444844,0.126009938046973,-0.614856689236111,2.96366191871782
3.75556093609361,0.125755152064155,-0.614247130903842,2.9637293874869
3.75597738773877,0.125500617958846,-0.613637543675091,2.96380069316346
3.75639383938394,0.125246335621581,-0.613027925952351,2.96387583387648
3.7568102910291,0.124992304943541,-0.612418276138973,2.96395480735366
3.75722674267427,0.124738525816589,-0.611808592639335,2.96403761092028
3.75764319431943,0.124484998133274,-0.611198873859022,2.96412424149815
3.7580596459646,0.124231721786855,-0.610589118204978,2.96421469560466
3.75847609760976,0.123978696671303,-0.609979324085684,2.96430896935173
3.75889254925493,0.123725922681301,-0.609369489911324,2.96440705844496
3.75930900090009,0.123473399712277,-0.608759614093954,2.96450895818264
3.75972545254525,0.123221127660426,-0.60814969504768,2.96461466345499
3.76014190419042,0.122969106422676,-0.607539731188811,2.96472416874325
3.76055835583558,0.122717335896757,-0.606929720936046,2.96483746811895
3.76097480748075,0.12246581598116,-0.606319662710636,2.96495455524316
3.76139125912591,0.122214546575201,-0.605709554936563,2.96507542336575
3.76180771077108,0.121963527578972,-0.605099396040693,2.96520006532479
3.76222416241624,0.121712758893427,-0.604489184452975,2.96532847354584
3.76264061406141,0.121462240420318,-0.603878918606586,2.96546064004143
3.76305706570657,0.121211972062273,-0.603268596938129,2.96559655641047
3.76347351735174,0.120961953722756,-0.602658217887777,2.96573621383777
3.7638899689969,0.120712185306112,-0.602047779899472,2.96587960309355
3.76430642064206,0.120462666717563,-0.60143728142108,2.96602671453305
3.76472287228723,0.120213397863234,-0.600826720904574,2.96617753809607
3.76513932393239,0.119964378650141,-0.600216096806199,2.96633206330672
3.76555577557756,0.119715608986218,-0.599605407586651,2.96649027927304
3.76597222722272,0.119467088780332,-0.598994651711249,2.96665217468678
3.76638867886789,0.119218817942299,-0.598383827650112,2.96681773782316
3.76680513051305,0.118970796382861,-0.597772933878318,2.96698695654072
3.76722158215822,0.118723024013746,-0.597161968876101,2.96715981828113
3.76763803380338,0.118475500747643,-0.596550931129001,2.96733631006916
3.76805448544854,0.118228226498227,-0.595939819128056,2.9675164185126
3.76847093709371,0.117981201180177,-0.595328631369963,2.96770012980225
3.76888738873887,0.117734424709171,-0.594717366357258,2.96788742971194
3.76930384038404,0.117487897001912,-0.594106022598492,2.96807830359866
3.7697202920292,0.117241617976113,-0.593494598608394,2.96827273640265
3.77013674367437,0.116995587550557,-0.592883092908059,2.96847071264756
3.77055319531953,0.116749805645057,-0.592271504025106,2.96867221644068
3.7709696469647,0.1165042721805,-0.591659830493868,2.96887723147319
3.77138609860986,0.116258987078834,-0.591048070855547,2.96908574102046
3.77180255025503,0.116013950263099,-0.590436223658404,2.96929772794239
3.77221900190019,0.115769161657425,-0.589824287457922,2.96951317468383
3.77263545354535,0.115524621187048,-0.589212260816978,2.96973206327494
3.77305190519052,0.115280328778327,-0.588600142306026,2.96995437533179
3.77346835683568,0.115036284358731,-0.587987930503255,2.97018009205677
3.77388480848085,0.114792487856873,-0.58737562399477,2.97040919423924
3.77430126012601,0.114548939202516,-0.586763221374766,2.97064166225609
3.77471771177118,0.114305638326569,-0.586150721245693,2.97087747607247
3.77513416341634,0.114062585161117,-0.585538122218432,2.97111661524245
3.77555061506151,0.113819779639412,-0.584925422912457,2.97135905890979
3.77596706670667,0.1135772216959,-0.584312621956024,2.97160478580875
3.77638351835184,0.113334911266226,-0.583699717986323,2.97185377426494
3.776799969997,0.113092848287228,-0.583086709649659,2.97210600219622
3.77721642164216,0.112851032696963,-0.582473595601611,2.97236144711363
3.77763287328733,0.112609464434721,-0.581860374507217,2.97262008612241
3.77804932493249,0.112368143441017,-0.581247045041129,2.97288189592302
3.77846577657766,0.112127069657622,-0.58063360588779,2.97314685281221
3.77888222822282,0.111886243027543,-0.58002005574159,2.9734149326842
3.77929867986799,0.111645663495064,-0.579406393307051,2.97368611103184
3.77971513151315,0.111405331005727,-0.578792617298977,2.97396036294783
3.78013158315832,0.111165245506366,-0.578178726442635,2.97423766312602
3.78054803480348,0.110925406945102,-0.577564719473906,2.97451798586272
3.78096448644865,0.110685815271341,-0.576950595139462,2.97480130505809
3.78138093809381,0.11044647043582,-0.576336352196928,2.97508759421756
3.78179738973897,0.110207372390564,-0.575721989415043,2.9753768264533
3.78221384138414,0.109968521088944,-0.575107505573823,2.97566897448576
3.7826302930293,0.109729916485648,-0.574492899464727,2.97596401064519
3.78304674467447,0.109491558536711,-0.573878169890821,2.97626190687335
3.78346319631963,0.109253447199515,-0.573263315666934,2.97656263472508
3.7838796479648,0.109015582432802,-0.572648335619821,2.97686616537009
3.78429609960996,0.108777964196669,-0.572033228588321,2.97717246959469
3.78471255125513,0.108540592452598,-0.571417993423528,2.97748151780364
3.78512900290029,0.108303467163438,-0.570802628988929,2.97779328002198
3.78554545454545,0.108066588293436,-0.570187134160579,2.97810772589694
3.78596190619062,0.107829955808228,-0.56957150782725,2.97842482469999
3.78637835783578,0.107593569674854,-0.568955748890588,2.97874454532875
3.78679480948095,0.107357429861764,-0.568339856265273,2.97906685630909
3.78721126112611,0.107121536338825,-0.567723828879164,2.97939172579728
3.78762771277128,0.106885889077323,-0.567107665673462,2.97971912158214
3.78804416441644,0.106650488049984,-0.566491365602857,2.9800490110872
3.78846061606161,0.106415333230964,-0.565874927635682,2.98038136137304
3.78887706770677,0.106180424595866,-0.565258350754063,2.98071613913958
3.78929351935194,0.105945762121739,-0.564641633954065,2.98105331072842
3.7897099709971,0.105711345787092,-0.564024776245849,2.98139284212527
3.79012642264227,0.105477175571899,-0.563407776653812,2.98173469896244
3.79054287428743,0.105243251457604,-0.56279063421674,2.98207884652131
3.79095932593259,0.105009573427118,-0.562173347987947,2.98242524973492
3.79137577757776,0.104776141464841,-0.561555917035423,2.9827738731906
3.79179222922292,0.104542955556657,-0.560938340441978,2.9831246811326
3.79220868086809,0.104310015689942,-0.560320617305385,2.98347763746483
3.79262513251325,0.10407732185357,-0.559702746738516,2.9838327057536
3.79304158415842,0.103844874037915,-0.559084727869489,2.98418984923049
3.79345803580358,0.103612672234868,-0.558466559841803,2.98454903079515
3.79387448744875,0.103380716437821,-0.557848241814475,2.98491021301825
3.79429093909391,0.103149006641694,-0.557229772962177,2.98527335814445
3.79470739073907,0.102917542842922,-0.556611152475372,2.98563842809538
3.79512384238424,0.102686325039474,-0.555992379560449,2.98600538447276
3.7955402940294,0.102455353230848,-0.555373453439855,2.98637418856147
3.79595674567457,0.102224627418077,-0.554754373352221,2.98674480133273
3.79637319731973,0.101994147603735,-0.554135138552499,2.98711718344732
3.7967896489649,0.101763913791942,-0.55351574831209,2.98749129525884
3.79720610061006,0.101533925988362,-0.552896201918966,2.98786709681702
3.79762255225523,0.101304184200215,-0.552276498677799,2.98824454787108
3.79803900390039,0.101074688436274,-0.551656637910088,2.98862360787318
3.79845545554556,0.100845438706869,-0.551036618954276,2.98900423598182
3.79887190719072,0.100616435023897,-0.550416441165881,2.98938639106539
3.79928835883588,0.100387677400816,-0.549796103917603,2.98977003170575
3.79970481048105,0.100159165852652,-0.549175606599454,2.99015511620179
3.80012126212621,0.0999309003960033,-0.548554948618869,2.99054160257312
3.80053771377138,0.0997028810490418,-0.547934129400825,2.99092944856379
3.80095416541654,0.099475107831512,-0.547313148387952,2.991318611646
3.80137061706171,0.0992475807647402,-0.546692005040647,2.99170904902396
3.80178706870687,0.099020299871629,-0.546070698837184,2.9921007176377
3.80220352035204,0.0987932651766686,-0.545449229273826,2.992493574167
3.8026199719972,0.0985664767059286,-0.544827595864926,2.99288757503533
3.80303642364236,0.0983399344870639,-0.544205798143041,2.99328267641385
3.80345287528753,0.0981136385493195,-0.543583835659033,2.99367883422543
3.80386932693269,0.0978875889235265,-0.542961707982167,2.99407600414881
3.80428577857786,0.0976617856421057,-0.542339414700218,2.99447414162266
3.80470223022302,0.0974362287390693,-0.541716955419567,2.99487320184983
3.80511868186819,0.0972109182500193,-0.541094329765302,2.99527313980156
3.80553513351335,0.0969858542121506,-0.54047153738131,2.99567391022174
3.80595158515852,0.0967610366642498,-0.539848577930366,2.99607546763131
3.80636803680368,0.096536465646697,-0.539225451094239,2.99647776633256
3.80678448844885,0.0963121412014632,-0.538602156573768,2.99688076041358
3.80720094009401,0.0960880633721137,-0.537978694088958,2.99728440375274
3.80761739173917,0.0958642322038047,-0.537355063379062,2.99768865002321
3.80803384338434,0.0956406477432852,-0.53673126420267,2.99809345269748
3.8084502950295,0.0954173100388959,-0.536107296337791,2.998498765052
3.80886674667467,0.0951942191405674,-0.53548315958193,2.99890454017183
3.80928319831983,0.0949713750998194,-0.534858853752167,2.99931073095531
3.809699649965,0.094748777969761,-0.53423437868524,2.99971729011883
3.81011610161016,0.0945264278050876,-0.53360973423761,3.00012417020159
3.81053255325533,0.0943043246620814,-0.532984920285545,3.00053132357045
3.81094900490049,0.0940824685986079,-0.532359936725182,3.00093870242476
3.81136545654565,0.093860859674114,-0.531734783472597,3.00134625880137
3.81178190819082,0.0936394979496278,-0.531109460463876,3.00175394457945
3.81219835983598,0.0934183834877552,-0.530483967655178,3.00216171148563
3.81261481148115,0.0931975163526767,-0.529858305022791,3.00256951109895
3.81303126312631,0.0929768966101459,-0.529232472563204,3.00297729485598
3.81344771477148,0.0927565243274867,-0.528606470293154,3.00338501405597
3.81386416641664,0.092536399573591,-0.527980298249692,3.00379261986597
3.81428061806181,0.0923165224189136,-0.527353956490231,3.00420006332611
3.81469706970697,0.0920968929354681,-0.526727445092593,3.00460729535477
3.81511352135214,0.0918775111968288,-0.526100764155074,3.00501426675395
3.8155299729973,0.091658377278122,-0.525473913796474,3.00542092821456
3.81594642464246,0.0914394912560224,-0.524846894156157,3.00582723032181
3.81636287628763,0.0912208532087515,-0.52421970539408,3.00623312356061
3.81677932793279,0.0910024632160697,-0.523592347690843,3.00663855832104
3.81719577957796,0.0907843213592761,-0.522964821247729,3.00704348490385
3.81761223122312,0.0905664277212028,-0.522337126286732,3.00744785352592
3.81802868286829,0.0903487823862051,-0.521709263050594,3.00785161432595
3.81844513451345,0.0901313854401634,-0.521081231802839,3.00825471736994
3.81886158615862,0.0899142369704722,-0.520453032827799,3.00865711265693
3.81927803780378,0.0896973370660405,-0.519824666430646,3.0090587501246
3.81969448944895,0.0894806858172828,-0.519196132937406,3.00945957965505
3.82011094109411,0.0892642833161104,-0.518567432694991,3.00985955108051
3.82052739273927,0.0890481296559295,-0.517938566071213,3.01025861418916
3.82094384438444,0.0888322249316367,-0.517309533454809,3.01065671873091
3.8213602960296,0.0886165692396061,-0.516680335255441,3.01105381442331
3.82177674767477,0.0884011626776878,-0.51605097190372,3.01144985095738
3.82219319931993,0.0881860053452024,-0.515421443851214,3.01184477800357
3.8226096509651,0.0879710973429267,-0.514791751570457,3.01223854521774
3.82302610261026,0.0877564387730923,-0.514161895554944,3.01263110224709
3.82344255425543,0.0875420297393798,-0.513531876319143,3.01302239873622
3.82385900590059,0.0873278703469073,-0.512901694398495,3.01341238433319
3.82427545754575,0.0871139607022207,-0.512271350349407,3.01380100869558
3.82469190919092,0.0869003009132937,-0.511640844749246,3.01418822149663
3.82510836083608,0.0866868910895106,-0.511010178196334,3.01457397243135
3.82552481248125,0.0864737313416613,-0.510379351309937,3.01495821122274
3.82594126412641,0.0862608217819401,-0.509748364730256,3.01534088762795
3.82635771577158,0.0860481625239246,-0.509117219118401,3.01572195144456
3.82677416741674,0.0858357536825708,-0.508485915156385,3.0161013525168
3.82719061906191,0.0856235953742115,-0.507854453547094,3.01647904074184
3.82760707070707,0.0854116877165381,-0.507222835014268,3.01685496607612
3.82802352235224,0.0852000308285906,-0.506591060302477,3.0172290785417
3.8284399739974,0.0849886248307567,-0.505959130177084,3.01760132823262
3.82885642564256,0.0847774698447542,-0.505327045424226,3.01797166532124
3.82927287728773,0.0845665659936216,-0.504694806850767,3.01834004006474
3.82968932893289,0.0843559134017122,-0.504062415284275,3.01870640281151
3.83010578057806,0.0841455121946795,-0.503429871572969,3.0190707040076
3.83052223222322,0.0839353624994584,-0.502797176585684,3.01943289420325
3.83093868386839,0.083725464444283,-0.502164331211829,3.01979292405937
3.83135513551355,0.0835158181586363,-0.501531336361335,3.02015074435406
3.83177158715872,0.0833064237732685,-0.500898192964604,3.02050630598917
3.83218803880388,0.0830972814201751,-0.50026490197246,3.02085955999689
3.83260449044905,0.0828883912325816,-0.49963146435609,3.02121045754629
3.83302094209421,0.0826797533449349,-0.498997881106991,3.02155894994998
3.83343739373937,0.0824713678928989,-0.498364153236898,3.02190498867068
3.83385384538454,0.082263235013327,-0.497730281777734,3.02224852532793
3.8342702970297,0.0820553548442609,-0.49709626778153,3.02258951170469
3.83468674867487,0.0818477275249156,-0.496462112320369,3.02292789975403
3.83510320032003,0.0816403531956664,-0.495827816486299,3.02326364160586
3.8355196519652,0.081433231998027,-0.495193381391271,3.02359668957355
3.83593610361036,0.0812263640746556,-0.494558808167055,3.02392699616075
3.83635255525553,0.0810197495693232,-0.493924097965159,3.02425451406805
3.83676900690069,0.0808133886269045,-0.493289251956745,3.02457919619975
3.83718545854585,0.0806072813933743,-0.492654271332549,3.02490099567062
3.83760191019102,0.0804014280157797,-0.492019157302784,3.02521986581263
3.83801836183618,0.0801958286422346,-0.491383911097053,3.02553576018181
3.83843481348135,0.0799904834218917,-0.49074853396425,3.02584863256493
3.83885126512651,0.0797853925049576,-0.49011302717247,3.02615843698638
3.83926771677168,0.0795805560426488,-0.489477392008903,3.02646512771493
3.83968416841684,0.079375974187174,-0.488841629779727,3.02676865927055
3.84010062006201,0.0791716470917613,-0.488205741810012,3.02706898643123
3.84051707170717,0.0789675749105862,-0.487569729443603,3.02736606423981
3.84093352335234,0.0787637577987992,-0.486933594043015,3.02765984801075
3.8413499749975,0.0785601959124822,-0.486297336989309,3.02795029333707
3.84176642664266,0.078356889408658,-0.485660959681984,3.02823735609706
3.84218287828783,0.0781538384452443,-0.48502446353885,3.0285209924612
3.84259932993299,0.0779510431810727,-0.484387849995913,3.02880115889898
3.84301578157816,0.0777485037758351,-0.483751120507241,3.02907781218571
3.84343223322332,0.0775462203901043,-0.483114276544836,3.02935090940937
3.84384868486849,0.0773441931852741,-0.482477319598504,3.02962040797749
3.84426513651365,0.0771424223235897,-0.481840251175727,3.02988626562389
3.84468158815882,0.0769409079680965,-0.481203072801516,3.03014844041561
3.84509803980398,0.0767396502826303,-0.480565786018272,3.03040689075968
3.84551449144915,0.0765386494318111,-0.479928392385649,3.03066157540995
3.84593094309431,0.0763379055810163,-0.479290893480405,3.03091245347393
3.84634739473947,0.0761374188963558,-0.478653290896251,3.03115948441957
3.84676384638464,0.075937189544674,-0.478015586243701,3.03140262808209
3.8471802980298,0.0757372176935049,-0.477377781149918,3.03164184467077
3.84759674967497,0.0755375035110848,-0.47673987725856,3.03187709477573
3.84801320132013,0.0753380471662988,-0.476101876229613,3.03210833937471
3.8484296529653,0.0751388488287119,-0.475463779739237,3.03233553983983
3.84884610461046,0.0749399086684722,-0.474825589479586,3.03255865794437
3.84926255625563,0.074741226856387,-0.47418730715866,3.03277765586947
3.84967900790079,0.0745428035638182,-0.473548934500114,3.03299249621088
3.85009545954595,0.0743446389627251,-0.472910473243099,3.0332031419857
3.85051191119112,0.0741467332256134,-0.472271925142076,3.03340955663903
3.85092836283628,0.0739490865255082,-0.471633291966635,3.03361170405068
3.85134481448145,0.0737516990359566,-0.470994575501323,3.03380954854181
3.85176126612661,0.0735545709310089,-0.47035577754545,3.03400305488161
3.85217771777178,0.0733577023851793,-0.469716899912903,3.03419218829391
3.85259416941694,0.0731610935734358,-0.469077944431955,3.03437691446378
3.85301062106211,0.072964744671176,-0.468438912945076,3.03455719954409
3.85342707270727,0.0727686558542191,-0.46779980730873,3.03473301016216
3.85384352435244,0.072572827298762,-0.467160629393178,3.03490431342616
3.8542599759976,0.0723772591813831,-0.46652138108228,3.03507107693177
3.85467642764276,0.0721819516790042,-0.465882064273289,3.03523326876857
3.85509287928793,0.0719869049688763,-0.46524268087664,3.03539085752653
3.85550933093309,0.0717921192285644,-0.464603232815749,3.03554381230246
3.85592578257826,0.0715975946359035,-0.463963722026784,3.0356921027064
3.85634223422342,0.0714033313690088,-0.463324150458475,3.03583569886801
3.85675868586859,0.0712093296062248,-0.462684520071874,3.03597457144289
3.85717513751375,0.0710155895261229,-0.462044832840143,3.03610869161893
3.85759158915892,0.0708221113074776,-0.461405090748333,3.03623803112258
3.85800804080408,0.0706288951292204,-0.460765295793154,3.03636256222508
3.85842449244924,0.0704359411704706,-0.460125449982756,3.03648225774871
3.85884094409441,0.0702432496104367,-0.459485555336479,3.03659709107296
3.85925739573957,0.0700508206284742,-0.458845613884644,3.03670703614062
3.85967384738474,0.0698586544039986,-0.458205627668299,3.03681206746397
3.8600902990299,0.069666751116506,-0.45756559873899,3.03691216013078
3.86050675067507,0.0694751109455311,-0.456925529158514,3.03700728981038
3.86092320232023,0.069283734070615,-0.456285420998679,3.03709743275959
3.8613396539654,0.0690926206712997,-0.455645276341056,3.03718256582874
3.86175610561056,0.0689017709271156,-0.455005097276741,3.03726266646749
3.86217255725573,0.0687111850175155,-0.454364885906082,3.03733771273073
3.86258900890089,0.068520863121889,-0.453724644338448,3.03740768328441
3.86300546054606,0.0683308054195344,-0.453084374691961,3.03747255741124
3.86342191219122,0.0681410120896166,-0.452444079093244,3.03753231501645
3.86383836383638,0.067951483311163,-0.451803759677154,3.03758693663347
3.86425481548155,0.0677622192630257,-0.451163418586527,3.0376364034295
3.86467126712671,0.0675732201238659,-0.450523057971905,3.03768069721113
3.86508771877188,0.0673844860721369,-0.449882679991279,3.03771980042982
3.86550417041704,0.0671960172860292,-0.449242286809804,3.03775369618736
3.86592062206221,0.0670078139434896,-0.448601880599541,3.03778236824131
3.86633707370737,0.0668198762221623,-0.447961463539181,3.03780580101032
3.86675352535254,0.0666322042993922,-0.447321037813761,3.03782397957945
3.8671699769977,0.0664447983521587,-0.446680605614386,3.03783688970541
3.86758642864286,0.0662576585571195,-0.446040169137961,3.03784451782169
3.86800288028803,0.0660707850904997,-0.445399730586892,3.03784685104377
3.86841933193319,0.0658841781281395,-0.444759292168808,3.03784387717409
3.86883578357836,0.0656978378454546,-0.444118856096283,3.03783558470712
3.86925223522352,0.0655117644173651,-0.443478424586522,3.03782196283424
3.86966868686869,0.0653259580183334,-0.4428379998611,3.03780300144866
3.87008513851385,0.0651404188222902,-0.442197584145644,3.03777869115017
3.87050159015902,0.0649551470026534,-0.441557179669554,3.03774902324993
3.87091804180418,0.0647701427322615,-0.440916788665694,3.03771398977512
3.87133449344935,0.0645854061833719,-0.440276413370104,3.03767358347353
3.87175094509451,0.0644009375276441,-0.439636056021691,3.03762779781811
3.87216739673967,0.0642167369360755,-0.438995718861925,3.03757662701144
3.87258384838484,0.064032804579032,-0.438355404134545,3.03752006599009
3.87300030003,0.0638491406261813,-0.43771511408524,3.03745811042895
3.87341675167517,0.0636657452464671,-0.437074850961344,3.03739075674548
3.87383320332033,0.0634826186081262,-0.436434617011536,3.03731800210389
3.8742496549655,0.063299760878593,-0.435794414485506,3.03723984441917
3.87466610661066,0.0631171722245571,-0.43515424563367,3.03715628236117
3.87508255825583,0.0629348528118629,-0.43451411270683,3.03706731535849
3.87549900990099,0.0627528028055414,-0.433874017955874,3.03697294360234
3.87591546154616,0.0625710223697476,-0.433233963631444,3.03687316805034
3.87633191319132,0.0623895116677517,-0.432593951983629,3.03676799043017
3.87674836483648,0.0622082708619013,-0.431953985261633,3.03665741324317
3.87716481648165,0.0620273001136167,-0.431314065713462,3.03654143976792
3.87758126812681,0.0618465995833539,-0.430674195585589,3.0364200740636
3.87799771977198,0.0616661694305707,-0.430034377122634,3.0362933209734
3.87841417141714,0.061486009813713,-0.42939461256704,3.03616118612772
3.87883062306231,0.0613061208901926,-0.428754904158739,3.0360236759474
3.87924707470747,0.0611265028163418,-0.428115254134821,3.03588079764675
3.87966352635264,0.0609471557474177,-0.427475664729209,3.03573255923659
3.8800799779978,0.0607680798375422,-0.426836138172321,3.03557896952708
3.88049642964296,0.0605892752397146,-0.426196676690744,3.03542003813057
3.88091288128813,0.0604107421057476,-0.425557282506887,3.03525577546431
3.88132933293329,0.0602324805862878,-0.424917957838661,3.03508619275303
3.88174578457846,0.0600544908307346,-0.424278704899128,3.03491130203147
3.88216223622362,0.059876772987259,-0.42363952589617,3.0347311161468
3.88257868786879,0.0596993272027641,-0.423000423032151,3.03454564876094
3.88299513951395,0.0595221536228612,-0.422361398503572,3.03435491435277
3.88341159115912,0.0593452523918394,-0.421722454500738,3.03415892822021
3.88382804280428,0.0591686236526424,-0.421083593207411,3.03395770648231
3.88424449444945,0.0589922675468519,-0.420444816800467,3.0337512660811
3.88466094609461,0.0588161842146531,-0.419806127449555,3.03353962478339
3.88507739773977,0.058640373794814,-0.419167527316756,3.03332280118251
3.88549384938494,0.0584648364246565,-0.418529018556232,3.03310081469987
3.8859103010301,0.0582895722400442,-0.417890603313888,3.03287368558645
3.88632675267527,0.0581145813753359,-0.417252283727016,3.03264143492415
3.88674320432043,0.0579398639633852,-0.416614061923961,3.03240408462712
3.8871596559656,0.0577654201354911,-0.415975940023767,3.03216165744285
3.88757610761076,0.0575912500214104,-0.415337920135831,3.03191417695321
3.88799255925593,0.0574173537492836,-0.414700004359554,3.03166166757542
3.88840901090109,0.0572437314456505,-0.414062194783995,3.03140415456284
3.88882546254626,0.0570703832354214,-0.413424493487525,3.03114166400566
3.88924191419142,0.0568973092418162,-0.412786902537468,3.03087422283148
3.88965836583658,0.0567245095864029,-0.412149423989769,3.03060185880579
3.89007481748175,0.0565519843890161,-0.411512059888627,3.03032460053231
3.89049126912691,0.0563797337677635,-0.410874812266159,3.0300424774532
3.89090772077208,0.0562077578389916,-0.410237683142045,3.02975551984917
3.89132417241724,0.056036056717288,-0.409600674523183,3.02946375883949
3.89174062406241,0.055864630515404,-0.408963788403329,3.0291672263818
3.89215707570757,0.0556934793442806,-0.408327026762763,3.02886595527191
3.89257352735274,0.0555226033130107,-0.40769039156793,3.02855997914335
3.8929899789979,0.055352002528806,-0.407053884771093,3.02824933246691
3.89340643064306,0.0551816770969902,-0.406417508309988,3.02793405054996
3.89382288228823,0.0550116271209654,-0.405781264107472,3.02761416953572
3.89423933393339,0.054841852702184,-0.405145154071173,3.02728972640234
3.89465578557856,0.0546723539401478,-0.404509180093149,3.02696075896189
3.89507223722372,0.0545031309323709,-0.403873344049541,3.02662730585919
3.89548868886889,0.0543341837743474,-0.403237647800213,3.02628940657056
3.89590514051405,0.0541655125595583,-0.402602093188429,3.02594710140237
3.89632159215922,0.0539971173794166,-0.401966682040481,3.0256004314895
3.89673804380438,0.0538289983232785,-0.401331416165371,3.02524943879365
3.89715449544955,0.0536611554783989,-0.400696297354446,3.02489416610157
3.89757094709471,0.0534935889299117,-0.400061327381064,3.02453465702304
3.89798739873987,0.053326298760825,-0.399426508000255,3.02417095598881
3.89840385038504,0.05315928505198,-0.398791840948369,3.02380310824841
3.8988203020302,0.0529925478820508,-0.398157327942748,3.0234311598677
3.89923675367537,0.0528260873274981,-0.397522970681374,3.02305515772649
3.89965320532053,0.0526599034625838,-0.396888770842541,3.02267514951576
3.9000696569657,0.0524939963593071,-0.396254730084511,3.02229118373501
3.90048610861086,0.0523283660874377,-0.395620850045184,3.02190330968922
3.90090256025603,0.0521630127144444,-0.394987132341757,3.02151157748588
3.90131901190119,0.0519979363055127,-0.394353578570392,3.02111603803172
3.90173546354636,0.051833136923504,-0.393720190305889,3.0207167430294
3.90215191519152,0.0516686146289413,-0.393086969101345,3.020313744974
3.90256836683668,0.0515043694800119,-0.39245391648784,3.01990709714935
3.90298481848185,0.0513404015325115,-0.39182103397409,3.0194968536243
3.90340127012701,0.051176710839857,-0.391188323046139,3.01908306924877
3.90381772177218,0.0510132974530521,-0.390555785167024,3.01866579964965
3.90423417341734,0.0508501614206725,-0.389923421776454,3.01824510122659
3.90465062506251,0.0506873027888637,-0.38929123429049,3.01782103114766
3.90506707670767,0.050524721601294,-0.388659224101228,3.01739364734475
3.90548352835284,0.0503624178991649,-0.38802739257648,3.01696300850899
3.905899979998,0.0502003917211815,-0.387395741059458,3.01652917408586
3.90631643164316,0.0500386431035381,-0.386764270868459,3.01609220427027
3.90673288328833,0.049877172079903,-0.386132983296562,3.01565216000141
3.90714933493349,0.0497159786814045,-0.385501879611306,3.01520910295745
3.90756578657866,0.0495550629366131,-0.384870961054401,3.01476309555019
3.90798223822382,0.0493944248715219,-0.384240228841407,3.01431420091942
3.90839868986899,0.0492340645095413,-0.383609684161438,3.01386248292722
3.90881514151415,0.0490739818714781,-0.382979328176866,3.01340800615203
3.90923159315932,0.0489141769755224,-0.382349162023022,3.0129508358827
3.90964804480448,0.0487546498372356,-0.381719186807899,3.0124910381122
3.91006449644965,0.0485954004695307,-0.381089403611858,3.01202867953134
3.91048094809481,0.0484364288826671,-0.380459813487349,3.01156382752224
3.91089739973997,0.0482777350842341,-0.379830417458613,3.01109655015168
3.91131385138514,0.0481193190791367,-0.379201216521409,3.01062691616429
3.9117303030303,0.0479611808695793,-0.378572211642717,3.01015499497557
3.91214675467547,0.047803320455066,-0.377943403760479,3.00968085666475
3.91256320632063,0.0476457378323784,-0.377314793783314,3.00920457196757
3.9129796579658,0.047488432995569,-0.376686382590246,3.00872621226877
3.91339610961096,0.0473314059359431,-0.376058171030434,3.00824584959451
3.91381256125613,0.0471746566420607,-0.375430159922915,3.00776355660464
3.91422901290129,0.0470181850997136,-0.374802350056334,3.00727940658479
3.91464546454645,0.0468619912919259,-0.374174742188688,3.00679347343824
3.91506191619162,0.0467060751989334,-0.373547337047066,3.00630583167778
3.91547836783678,0.0465504367981852,-0.372920135327404,3.00581655641723
3.91589481948195,0.0463950760643281,-0.372293137694232,3.005325723363
3.91631127112711,0.0462399929692005,-0.371666344780431,3.00483340880528
3.91672772277228,0.0460851874818235,-0.37103975718699,3.00433968960925
3.91714417441744,0.045930659568394,-0.370413375482768,3.00384464320604
3.91756062606261,0.0457764091922757,-0.369787200204263,3.00334834758354
3.91797707770777,0.0456224363139963,-0.369161231855383,3.00285088127707
3.91839352935294,0.0454687408912349,-0.368535470907211,3.00235232335991
3.9188099809981,0.0453153228788204,-0.367909917797794,3.00185275343358
3.91922643264326,0.045162182228725,-0.36728457293192,3.00135225161811
3.91964288428843,0.0450093188900581,-0.366659436680906,3.00085089854199
3.92005933593359,0.0448567328090609,-0.366034509382383,3.00034877533213
3.92047578757876,0.0447044239291034,-0.365409791340096,2.99984596360345
3.92089223922392,0.0445523921906795,-0.364785282823704,2.99934254544857
3.92130869086909,0.0444006375314038,-0.364160984068581,2.99883860342711
3.92172514251425,0.0442491598860072,-0.363536895275619,2.99833422055498
3.92214159415942,0.0440979591863358,-0.362913016611048,2.99782948029342
3.92255804580458,0.0439470353613472,-0.362289348206249,2.99732446653799
3.92297449744974,0.0437963883371107,-0.361665890157577,2.99681926360727
3.92339094909491,0.0436460180368019,-0.361042642526184,2.99631395623153
3.92380740074007,0.0434959243807058,-0.360419605337855,2.99580862954115
3.92422385238524,0.0433461072862151,-0.35979677858284,2.99530336905493
3.9246403040304,0.0431965666678272,-0.359174162215693,2.99479826066826
3.92505675567557,0.0430473024371501,-0.358551756155125,2.99429339064107
3.92547320732073,0.0428983145028979,-0.357929560283847,2.99378884558572
3.9258896589659,0.0427496027708943,-0.35730757444843,2.99328471245465
3.92630611061106,0.0426011671440755,-0.356685798459166,2.99278107852792
3.92672256225623,0.0424530075224902,-0.356064232089928,2.9922780314006
3.92713901390139,0.0423051238033056,-0.355442875078053,2.99177565896997
3.92755546554655,0.0421575158808035,-0.354821727124211,2.99127404942265
3.92797191719172,0.0420101836463961,-0.354200787892283,2.99077329122148
3.92838836883688,0.0418631269886144,-0.353580057009263,2.99027347309229
3.92880482048205,0.0417163457931284,-0.352959534065133,2.98977468401059
3.92922127212721,0.0415698399427415,-0.35233921861278,2.989277013188
3.92963772377238,0.0414236093174031,-0.351719110167887,2.98878055005856
3.93005417541754,0.0412776537942054,-0.35109920820885,2.98828538426501
3.93047062706271,0.0411319732474012,-0.350479512176689,2.98779160564473
3.93088707870787,0.0409865675484063,-0.349860021474979,2.98729930421569
3.93130353035304,0.0408414365658029,-0.349240735469764,2.98680857016218
3.9317199819982,0.0406965801653546,-0.348621653489506,2.98631949382046
3.93213643364336,0.0405519982100105,-0.348002774825012,2.98583216566415
3.93255288528853,0.0404076905599174,-0.347384098729387,2.98534667628964
3.93296933693369,0.0402636570724271,-0.346765624417985,2.98486311640124
3.93338578857886,0.0401198976021079,-0.346147351068365,2.98438157679622
3.93380224022402,0.0399764120007577,-0.345529277820255,2.98390214834973
3.93421869186919,0.0398332001174024,-0.344911403775525,2.98342492199958
3.93463514351435,0.039690261798333,-0.344293727998168,2.98294998873088
3.93505159515952,0.0395475968870915,-0.343676249514274,2.98247743956054
3.93546804680468,0.0394052052245007,-0.343058967312023,2.98200736552166
3.93588449844985,0.0392630866486678,-0.342441880341689,2.98153985764775
3.93630095009501,0.0391212409950091,-0.341824987515637,2.98107500695685
3.93671740174017,0.038979668096249,-0.34120828770833,2.98061290443553
3.93713385338534,0.0388383677824556,-0.34059177975635,2.98015364102273
3.9375503050305,0.0386973398810286,-0.33997546245842,2.97969730759351
3.93796675667567,0.0385565842167511,-0.339359334575438,2.97924399494264
3.93838320832083,0.0384161006117653,-0.338743394830502,2.9787937937681
3.938799659966,0.0382758888856377,-0.338127641908971,2.97834679465443
3.93921611161116,0.0381359488553198,-0.337512074458498,2.97790308805602
3.93963256325633,0.03799628033522,-0.336896691089102,2.97746276428017
3.94004901490149,0.0378568831371917,-0.336281490373226,2.97702591347018
3.94046546654665,0.0377177570705544,-0.335666470845806,2.97659262558818
3.94088191819182,0.037578901942125,-0.335051631004355,2.97616299039798
3.94129836983698,0.0374403175562417,-0.334436969309054,2.9757370974477
3.94171482148215,0.0373020037147581,-0.333822484182834,2.97531503605236
3.94213127312731,0.037163960217104,-0.333208174011481,2.97489689527636
3.94254772477248,0.0370261868602667,-0.332594037143748,2.9744827639158
3.94296417641764,0.0368886834388511,-0.331980071891469,2.97407273048077
3.94338062806281,0.0367514497450724,-0.331366276529678,2.97366688317748
3.94379707970797,0.0366144855688008,-0.330752649296741,2.97326530989034
3.94421353135314,0.0364777906975788,-0.330139188394494,2.97286809816392
3.9446299829983,0.0363413649166471,-0.329525891988395,2.9724753351848
3.94504643464346,0.0362052080089655,-0.328912758207666,2.97208710776336
3.94546288628863,0.0360693197552421,-0.328299785145455,2.97170350231545
3.94587933793379,0.0359336999339707,-0.327686970859014,2.97132460484403
3.94629578957896,0.0357983483214383,-0.327074313369863,2.97095050092063
3.94671224122412,0.035663264691759,-0.326461810663981,2.97058127566681
3.94712869286929,0.0355284488169336,-0.325849460691997,2.97021701373552
3.94754514451445,0.0353939004668169,-0.325237261369382,2.96985779929236
3.94796159615962,0.0352596194092049,-0.324625210576664,2.96950371599679
3.94837804780478,0.0351256054098357,-0.324013306159639,2.96915484698323
3.94879449944995,0.0349918582324251,-0.323401545929595,2.96881127484216
3.94921095109511,0.034858377638702,-0.32278992766354,2.96847308160107
3.94962740274027,0.0347251633884419,-0.322178449104443,2.96814034870543
3.95004385438544,0.0345922152394851,-0.321567107961476,2.96781315699949
3.9504603060306,0.0344595329477887,-0.320955901910279,2.96749158670714
3.95087675767577,0.0343271162674497,-0.32034482859321,2.96717571741266
3.95129320932093,0.0341949649507451,-0.319733885619621,2.96686562804137
3.9517096609661,0.0340630787481611,-0.319123070566138,2.9665613968403
3.95212611261126,0.0339314574084249,-0.318512380976943,2.9662631013588
3.95254256425643,0.033800100678544,-0.317901814364072,2.96597081842909
3.95295901590159,0.033669008303862,-0.317291368207717,2.96568462414677
3.95337546754676,0.0335381800280608,-0.316681039956537,2.96540459385125
3.95379191919192,0.0334076155932211,-0.316070827027978,2.9651308021063
3.95420837083708,0.033277314739853,-0.315460726808595,2.96486332268033
3.95462482248225,0.0331472772069398,-0.314850736654391,2.96460222852686
3.95504127412741,0.033017502731977,-0.314240853891166,2.96434759176482
3.95545772577258,0.0328879910510042,-0.313631075814861,2.96409948365893
3.95587417741774,0.0327587418986449,-0.313021399691913,2.96385797459998
3.95629062906291,0.0326297550081783,-0.312411822759642,2.96362313408514
3.95670708070807,0.0325010301115136,-0.311802342226603,2.96339503069824
3.95712353235324,0.0323725669393098,-0.311192955272992,2.96317373209007
3.9575399839984,0.0322443652209727,-0.310583659051027,2.96295930495864
3.95795643564356,0.0321164246847013,-0.309974450685349,2.96275181502945
3.95837288728873,0.0319887450575342,-0.309365327273432,2.96255132703579
3.95878933893389,0.0318613260654192,-0.308756285886012,2.962357904699
3.95920579057906,0.0317341674332165,-0.308147323567489,2.96217161070877
3.95962224222422,0.0316072688847556,-0.307538437336379,2.96199250670348
3.96003869386939,0.0314806301429233,-0.306929624185758,2.96182065325047
3.96045514551455,0.0313542509296322,-0.306320881083694,2.96165610982645
3.96087159715972,0.0312281309659446,-0.30571220497372,2.96149893479783
3.96128804880488,0.0311022699720771,-0.305103592775304,2.96134918540116
3.96170450045005,0.0309766676674438,-0.304495041384305,2.96120691772353
3.96212095209521,0.0308513237707305,-0.303886547673474,2.9610721866831
3.96253740374037,0.0307262379999374,-0.303278108492938,2.96094504600957
3.96295385538554,0.0306014100724069,-0.302669720670697,2.96082554822478
3.9633703070307,0.0304768397048963,-0.302061381013134,2.96071374462332
3.96378675867587,0.0303525266136185,-0.301453086305528,2.9606096852532
3.96420321032103,0.0302284705142972,-0.30084483331258,2.96051341889656
3.9646196619662,0.0301046711222061,-0.30023661877894,2.96042499305054
3.96503611361136,0.0299811281522563,-0.299628439429753,2.96034445390803
3.96545256525653,0.0298578413189875,-0.299020291971199,2.96027184633872
3.96586901690169,0.0297348103366708,-0.298412173091047,2.96020721387006
3.96628546854686,0.0296120349193602,-0.29780407945923,2.96015059866834
3.96670192019202,0.029489514780911,-0.297196007728403,2.96010204151992
3.96711837183718,0.029367249635067,-0.296587954534525,2.96006158181247
3.96753482348235,0.0292452391954897,-0.295979916497446,2.96002925751635
3.96795127512751,0.0291234831758517,-0.295371890221505,2.96000510516609
3.96836772677268,0.0290019812898445,-0.294763872296125,2.95998915984196
3.96878417841784,0.0288807332512635,-0.294155859296429,2.95998145515165
3.96920063006301,0.02875973877406,-0.293547847783852,2.95998202321208
3.96961708170817,0.0286389975723919,-0.292939834306765,2.95999089463133
3.97003353335334,0.0285185093606862,-0.292331815401115,2.96000809849067
3.9704499849985,0.0283982738536925,-0.291723787591053,2.96003366232674
3.97086643664366,0.0282782907665379,-0.291115747389592,2.96006761211388
3.97128288828883,0.0281585598148037,-0.290507691299253,2.96010997224658
3.97169933993399,0.0280390807145509,-0.289899615812731,2.96016076552206
3.97211579157916,0.0279198531824158,-0.289291517413565,2.96022001312305
3.97253224322432,0.0278008769356363,-0.288683392576809,2.96028773460066
3.97294869486949,0.0276821516921313,-0.288075237769715,2.96036394785747
3.97336514651465,0.0275636771705634,-0.28746704945243,2.96044866913079
3.97378159815982,0.0274454530903856,-0.286858824078689,2.960541912976
3.97419804980498,0.0273274791719056,-0.286250558096516,2.96064369225019
3.97461450145015,0.027209755136346,-0.285642247948936,2.96075401809593
3.97503095309531,0.0270922807059241,-0.285033890074696,2.96087289992517
3.97544740474047,0.0269750556038803,-0.284425480908986,2.96100034540344
3.97586385638564,0.026858079554564,-0.28381701688417,2.96113636043421
3.9762803080308,0.0267413522834973,-0.283208494430524,2.96128094914338
3.97669675967597,0.0266248735174132,-0.282599909976972,2.96143411386412
3.97711321132113,0.0265086429843514,-0.281991259951853,2.96159585512181
3.9775296629663,0.0263926604136882,-0.281382540783659,2.96176617161925
3.97794611461146,0.0262769255362251,-0.280773748901806,2.96194506022209
3.97836256625663,0.0261614380842447,-0.280164880737401,2.96213251594454
3.97877901790179,0.0260461977915641,-0.279555932724015,2.96232853193522
3.97919546954695,0.02593120439361,-0.278946901298461,2.96253309946334
3.97961192119212,0.0258164576274786,-0.278337782901585,2.96274620790511
3.98002837283728,0.0257019572320034,-0.27772857397905,2.9629678447304
3.98044482448245,0.0255877029478229,-0.277119270982143,2.96319799548966
3.98086127612761,0.025473694517419,-0.276509870368564,2.96343664380113
3.98127772777278,0.0253599316852169,-0.275900368603239,2.9636837713383
3.98169417941794,0.0252464141976428,-0.275290762159141,2.96393935781767
3.98211063106311,0.0251331418031554,-0.27468104751809,2.9642033809868
3.98252708270827,0.0250201142523666,-0.274071221171593,2.96447581661264
3.98294353435344,0.0249073312980524,-0.273461279621659,2.96475663847018
3.9833599859986,0.024794792695257,-0.272851219381637,2.96504581833137
3.98377643764376,0.0246824982013361,-0.272241036977048,2.96534332595443
3.98419288928893,0.0245704475760352,-0.271630728946434,2.96564912907335
3.98460934093409,0.0244586405815422,-0.271020291842188,2.96596319338788
3.98502579257926,0.0243470769825759,-0.270409722231423,2.96628548255371
3.98544224422442,0.0242357565464193,-0.269799016696807,2.96661595817304
3.98585869586959,0.0241246790430162,-0.269188171837435,2.96695457978555
3.98627514751475,0.0240138442450082,-0.268577184269674,2.96730130485963
3.98669159915992,0.0239032519278355,-0.267966050628045,2.96765608878402
3.98710805080508,0.0237929018697675,-0.267354767566076,2.9680188848598
3.98752450245025,0.0236827938519907,-0.266743331757183,2.96838964429276
3.98794095409541,0.0235729276586575,-0.266131739895536,2.96876831618614
3.98835740574057,0.0234633030769756,-0.265519988696943,2.96915484753375
3.98877385738574,0.0233539198972485,-0.264908074899724,2.9695491832135
3.9891903090309,0.0232447779129557,-0.2642959952656,2.9699512659813
3.98960676067607,0.023135876920811,-0.263683746580571,2.97036103646536
3.99002321232123,0.023027216720836,-0.263071325655808,2.97077843316098
3.9904396639664,0.0229187971164123,-0.262458729328542,2.9712033924256
3.99085611561156,0.0228106179143588,-0.261845954462951,2.97163584847446
3.99127256725673,0.0227026789249873,-0.261232997951056,2.97207573337652
3.99168901890189,0.0225949799621799,-0.260619856713621,2.97252297705095
3.99210547054706,0.0224875208434342,-0.260006527701036,2.97297750726399
3.99252192219222,0.0223803013899379,-0.259393007894224,2.97343924962626
3.99293837383738,0.0222733214266439,-0.258779294305543,2.97390812759057
3.99335482548255,0.0221665807823096,-0.258165383979669,2.97438406245015
3.99377127712771,0.0220600792895822,-0.257551273994512,2.97486697333738
3.99418772877288,0.0219538167850472,-0.256936961462108,2.975356777223
3.99460418041804,0.0218477931092984,-0.256322443529519,2.97585338891574
3.99502063206321,0.0217420081070005,-0.255707717379739,2.97635672106256
3.99543708370837,0.0216364616269494,-0.255092780232586,2.97686668414924
3.99585353535354,0.021531153522133,-0.254477629345609,2.97738318650162
3.9962699869987,0.0214260836497937,-0.253862262014985,2.97790613428724
3.99668643864386,0.0213212518714929,-0.253246675576413,2.97843543151755
3.99710289028903,0.0212166580531684,-0.252630867406018,2.97897098005065
3.99751934193419,0.0211123020651866,-0.252014834921246,2.9795126795945
3.99793579357936,0.0210081837824244,-0.251398575581752,2.98006042771077
3.99835224522452,0.0209043030843037,-0.250782086890299,2.98061411981911
3.99876869686969,0.020800659854868,-0.250165366393651,2.98117364920208
3.99918514851485,0.0206972539828335,-0.249548411683457,2.9817389070106
3.99960160016002,0.0205940853616433,-0.248931220397139,2.9823097822699
4.00001805180518,0.020491153889534,-0.248313790218775,2.98288616188617
4.00043450345035,0.0203884594695901,-0.247696118879982,2.98346793065366
4.00085095509551,0.0202860020097916,-0.247078204160795,2.98405497126243
4.00126740674067,0.0201837814230796,-0.246460043890537,2.98464716430669
4.00168385838584,0.0200817976274113,-0.245841635948693,2.98524438829372
4.002100310031,0.0199800505458096,-0.245222978265778,2.98584651965338
4.00251676167617,0.0198785401064128,-0.244604068824196,2.98645343274829
4.00293321332133,0.0197772662425425,-0.243984905659108,2.98706499988452
4.0033496649665,0.0196762288927423,-0.24336548685927,2.98768109132302
4.00376611661166,0.0195754280008344,-0.242745810567899,2.9883015752916
4.00418256825683,0.0194748635159738,-0.242125874983508,2.98892631799757
4.00459901990199,0.0193745353926951,-0.24150567836075,2.98955518364103
4.00501547154716,0.0192744435909589,-0.240885219011237,2.99018803442878
4.00543192319232,0.0191745880762082,-0.24026449530439,2.99082473058892
4.00584837483748,0.0190749688194095,-0.239643505668241,2.99146513038607
4.00626482648265,0.018975585797107,-0.239022248590255,2.99210909013729
4.00668127812781,0.0188764389914619,-0.23840072261814,2.99275646422869
4.00709772977298,0.0187775283903,-0.237778926360636,2.99340710513261
4.00751418141814,0.0186788539871584,-0.237156858488327,2.99406086342564
4.00793063306331,0.0185804157813277,-0.236534517734409,2.99471758780719
4.00834708470847,0.0184822137778936,-0.235911902895478,2.99537712511886
4.00876353635364,0.0183842479877798,-0.235289012832293,2.99603932036444
4.0091799879988,0.0182865184277895,-0.234665846470544,2.99670401673066
4.00959643964396,0.0181890251206428,-0.234042402801602,2.9973710556086
4.01001289128913,0.018091768095018,-0.233418680883257,2.99804027661591
4.01042934293429,0.0179947473855864,-0.232794679840458,2.99871151761966
4.01084579457946,0.0178979630330519,-0.232170398866033,2.99938461475995
4.01126224622462,0.0178014150841841,-0.231545837221407,3.00005940247428
4.01167869786979,0.0177051035918549,-0.230920994237307,3.00073571352264
4.01209514951495,0.0176090286150689,-0.230295869314445,3.00141337901334
4.01251160116012,0.0175131902189988,-0.229670461924212,3.00209222842955
4.01292805280528,0.0174175884750125,-0.229044771609344,3.00277208965671
4.01334450445044,0.0173222234607073,-0.228418797984585,3.00345278901057
4.01376095609561,0.0172270952599342,-0.227792540737325,3.00413415126608
4.01417740774077,0.0171322039628277,-0.22716599962825,3.004815999687
4.01459385938594,0.0170375496658316,-0.226539174491952,3.00549815605631
4.0150103110311,0.0169431324717215,-0.225912065237548,3.00618044070737
4.01542676267627,0.0168489524896307,-0.225284671849273,3.00686267255589
4.01584321432143,0.0167550098350701,-0.224656994387061,3.00754466913272
4.0162596659666,0.0166613046299535,-0.224029032987125,3.00822624661729
4.01667611761176,0.0165678370026076,-0.2234007878625,3.00890721987202
4.01709256925693,0.016474607087799,-0.222772259303593,3.00958740247741
4.01750902090209,0.0163816150267468,-0.222143447678705,3.01026660676797
4.01792547254726,0.01628886096714,-0.221514353434542,3.01094464386897
4.01834192419242,0.0161963450631436,-0.220884977096718,3.01162132373394
4.01875837583758,0.0161040674754208,-0.220255319270223,3.01229645518308
4.01917482748275,0.0160120283711336,-0.2196253806399,3.01296984594237
4.01959127912791,0.0159202279239639,-0.218995161970878,3.01364130268358
4.02000773077308,0.0158286663141041,-0.218364664109019,3.01431063106507
4.02042418241824,0.0157373437282807,-0.217733887981315,3.01497763577342
4.02084063406341,0.0156462603597422,-0.217102834596294,3.01564212056587
4.02125708570857,0.0155554164082762,-0.216471505044399,3.01630388831362
4.02167353735374,0.0154648120801962,-0.215839900498339,3.01696274104591
4.0220899889989,0.0153744475883573,-0.215208022213443,3.01761847999498
4.02250644064407,0.0152843231521335,-0.214575871527966,3.01827090564184
4.02292289228923,0.0151944389974299,-0.21394344986341,3.01891981776289
4.02333934393439,0.0151047953566709,-0.213310758724793,3.01956501547733
4.02375579557956,0.0150153924687857,-0.212677799700922,3.0202062972955
4.02417224722472,0.014926230579209,-0.21204457446463,3.02084346116794
4.02458869886989,0.0148373099398716,-0.211411084773005,3.02147630453542
4.02500515051505,0.0147486308091649,-0.210777332467587,3.02210462437966
4.02542160216022,0.0146601934519637,-0.210143319474548,3.02272821727507
4.02583805380538,0.0145719981395613,-0.209509047804856,3.02334687944113
4.02625450545055,0.0144840451496932,-0.208874519554408,3.02396040679581
4.02667095709571,0.0143963347664998,-0.208239736904142,3.02456859500966
4.02708740874087,0.0143088672804843,-0.207604702120133,3.02517123956085
4.02750386038604,0.01422164298853,-0.206969417553659,3.02576813579104
4.0279203120312,0.0141346621938353,-0.206333885641251,3.02635907896198
4.02833676367637,0.0140479252058973,-0.205698108904701,3.02694386431312
4.02875321532153,0.0139614323404882,-0.205062089951081,3.02752228711991
4.0291696669667,0.0138751839196157,-0.204425831472692,3.02809414275301
4.02958611861186,0.0137891802714803,-0.203789336247028,3.0286592267383
4.03000257025703,0.0137034217304659,-0.203152607136697,3.02921733481771
4.03041902190219,0.0136179086370491,-0.202515647089305,3.02976826301096
4.03083547354735,0.0135326413378179,-0.201878459137348,3.03031180767799
4.03125192519252,0.0134476201853834,-0.201241046398037,3.03084776558231
4.03166837683768,0.0133628455383539,-0.200603412073137,3.03137593395516
4.03208482848285,0.0132783177612846,-0.199965559448737,3.03189611056042
4.03250128012801,0.0131940372246173,-0.199327491895031,3.03240809376041
4.03291773177318,0.0131100043046425,-0.198689212866047,3.03291168258242
4.03333418341834,0.0130262193834368,-0.198050725899362,3.03340667678612
4.03375063506351,0.0129426828488009,-0.197412034615774,3.03389287693168
4.03416708670867,0.012859395094209,-0.19677314271896,3.03437008444876
4.03458353835384,0.0127763565187428,-0.196134053995104,3.03483810170625
4.034999989999,0.0126935675270294,-0.195494772312482,3.03529673208273
4.03541644164416,0.0126110285291696,-0.19485530162103,3.03574578003784
4.03583289328933,0.0125287399406725,-0.194215645951881,3.03618505118429
4.03624934493449,0.0124467021823879,-0.193575809416866,3.03661435236067
4.03666579657966,0.0123649156804186,-0.192935796207996,3.03703349170503
4.03708224822482,0.0122833808660694,-0.192295610596894,3.03744227872918
4.03749869986999,0.0122020981757473,-0.191655256934217,3.03784052439374
4.03791515151515,0.0121210680508824,-0.191014739649028,3.03822804118392
4.03833160316032,0.0120402909378427,-0.190374063248154,3.03860464318596
4.03874805480548,0.0119597672878722,-0.189733232315502,3.03897014616437
4.03916450645065,0.0118794975569726,-0.189092251511333,3.03932436763982
4.03958095809581,0.0117994822058157,-0.18845112557153,3.03966712696771
4.03999740974097,0.0117197216996703,-0.187809859306805,3.03999824541738
4.04041386138614,0.0116402165082899,-0.187168457601897,3.04031754625214
4.0408303130313,0.0115609671058098,-0.186526925414707,3.04062485480973
4.04124676467647,0.0114819739706604,-0.185885267775439,3.04091999858362
4.04166321632163,0.0114032375854577,-0.185243489785671,3.04120280730484
4.0420796679668,0.0113247584368877,-0.184601596617407,3.04147311302441
4.04249611961196,0.0112465370156092,-0.183959593512098,3.04173075019644
4.04291257125713,0.0111685738161445,-0.183317485779625,3.0419755557618
4.04332902290229,0.011090869336747,-0.182675278797238,3.04220736923232
4.04374547454746,0.0110134240792968,-0.182032978008475,3.04242603277558
4.04416192619262,0.010936238549179,-0.181390588922035,3.04263139130028
4.04457837783778,0.0108593132551809,-0.180748117110621,3.04282329254209
4.04499482948295,0.0107826487093139,-0.180105568209738,3.04300158715
4.04541128112811,0.0107062454267516,-0.179462947916475,3.04316612877322
4.04582773277328,0.0106301039256541,-0.178820261988221,3.04331677414851
4.04624418441844,0.0105542247270518,-0.178177516241377,3.043453383188
4.04666063606361,0.0104786083547091,-0.177534716549997,3.04357581906741
4.04707708770877,0.0104032553349788,-0.176891868844432,3.04368394831474
4.04749353935394,0.0103281661966883,-0.176248979109901,3.04377764089933
4.0479099909991,0.0102533414709316,-0.175606053385033,3.04385677032131
4.04832644264426,0.0101787816910084,-0.174963097760399,3.04392121370135
4.04874289428943,0.0101044873922159,-0.174320118376968,3.0439708518709
4.04915934593459,0.0100304591117198,-0.173677121424553,3.04400556946256
4.04957579757976,0.00995669738838774,-0.173034113140199,3.04402525500087
4.04999224922492,0.00988320276264092,-0.172391099806553,3.04402980099329
4.05040870087009,0.00980997577628951,-0.171748087750179,3.0440191040215
4.05082515251525,0.00973701697238607,-0.171105083339851,3.04399306483285
4.05124160416042,0.00966432689503448,-0.170462092984786,3.04395158843201
4.05165805580558,0.00959190608923933,-0.169819123132864,3.04389458417283
4.05207450745075,0.00951975510073506,-0.169176180268795,3.04382196585031
4.05249095909591,0.00944787447581675,-0.168533270912247,3.04373365179266
4.05290741074107,0.0093762647611429,-0.167890401615938,3.0436295649535
4.05332386238624,0.00930492650358227,-0.167247578963695,3.04350963300403
4.0537403140314,0.00923386025002326,-0.166604809568466,3.04337378842532
4.05415676567657,0.00916306654718102,-0.165962100070304,3.04322196860047
4.05457321732173,0.00909254594143939,-0.165319457134297,3.0430541159069
4.0549896689669,0.00902229897862833,-0.164676887448481,3.04287017780837
4.05540612061206,0.00895232620385448,-0.164034397721687,3.04267010694705
4.05582257225723,0.00888262816130711,-0.163391994681384,3.04245386123538
4.05623902390239,0.00881320539404634,-0.162749685071444,3.04222140394777
4.05665547554756,0.00874405844381934,-0.162107475649911,3.04197270381206
4.05707192719272,0.00867518785085571,-0.161465373186693,3.0417077351008
4.05748837883788,0.00860659415367545,-0.160823384461251,3.04142647772217
4.05790483048305,0.00853827788885117,-0.160181516260213,3.04112891731066
4.05832128212821,0.00847023959081928,-0.159539775374989,3.04081504531728
4.05873773377338,0.00840247979169029,-0.158898168599323,3.04048485909945
4.05915418541854,0.00833499902099316,-0.158256702726807,3.04013836201044
4.05957063706371,0.00826779780550478,-0.157615384548385,3.03977556348832
4.05998708870887,0.00820087666898607,-0.156974220849773,3.0393964791443
4.06040354035404,0.00813423613199666,-0.156333218408894,3.03900113085066
4.0608199919992,0.00806787671165816,-0.155692383993247,3.03858954682788
4.06123644364436,0.00800179892143973,-0.155051724357229,3.03816176173129
4.06165289528953,0.00793600327091837,-0.154411246239464,3.03771781673681
4.06206934693469,0.00787049026556274,-0.153770956360045,3.03725775962616
4.06248579857986,0.00780526040648724,-0.153130861417785,3.03678164487101
4.06290225022502,0.00774031419023856,-0.152490968087395,3.03628953371651
4.06331870187019,0.00767565210854413,-0.151851283016662,3.03578149426376
4.06373515351535,0.00761127464808403,-0.151211812823568,3.03525760155136
4.06415160516052,0.0075471822902586,-0.150572564093392,3.03471793763599
4.06456805680568,0.00748337551093069,-0.149933543375757,3.03416259167181
4.06498450845085,0.00741985478019269,-0.149294757181666,3.03359165998891
4.06540096009601,0.00735662056213224,-0.148656211980509,3.03300524617039
4.06581741174117,0.00729367331457659,-0.148017914197005,3.03240346112835
4.06623386338634,0.00723101348883784,-0.147379870208146,3.03178642317848
4.0666503150315,0.00716864152947684,-0.146742086340098,3.03115425811338
4.06706676667667,0.00710655787404763,-0.146104568865069,3.03050709927441
4.06748321832183,0.00704476295284777,-0.145467323998158,3.02984508762204
4.067899669967,0.00698325718866155,-0.144830357894156,3.0291683718047
4.06831612161216,0.00692204099651922,-0.144193676644343,3.02847710822601
4.06873257325733,0.00686111478341155,-0.143557286273233,3.02777146111033
4.06914902490249,0.00680047894806161,-0.142921192735307,3.02705160256652
4.06956547654765,0.00674013388065816,-0.14228540191173,3.02631771264999
4.06998192819282,0.00668007996258443,-0.141649919607001,3.02556997942275
4.07039837983798,0.00662031756617767,-0.141014751545637,3.02480859901156
4.07081483148315,0.00656084705445571,-0.14037990336878,3.02403377566411
4.07123128312831,0.00650166878085453,-0.139745380630821,3.02324572180296
4.07164773477348,0.00644278308897515,-0.139111188795964,3.0224446580774
4.07206418641864,0.00638419031230745,-0.138477333234811,3.02163081341305
4.07248063806381,0.00632589077398004,-0.137843819220893,3.02080442505909
4.07289708970897,0.00626788478648685,-0.137210651927199,3.01996573863308
4.07331354135414,0.00621017265142344,-0.136577836422675,3.01911500816327
4.0737299929993,0.00615275465922659,-0.135945377668722,3.01825249612842
4.07414644464447,0.00609563108890968,-0.135313280515668,3.01737847349481
4.07456289628963,0.00603880220778456,-0.134681549699218,3.01649321975059
4.07497934793479,0.00598226827122319,-0.134050189836908,3.01559702293729
4.07539579957996,0.00592602952236047,-0.133419205424529,3.01469017967835
4.07581225122512,0.0058700861918601,-0.132788600832551,3.01377299520471
4.07622870287029,0.00581443849762681,-0.132158380302541,3.01284578337717
4.07664515451545,0.00575908664455557,-0.131528547943547,3.01190886670565
4.07706160616062,0.00570403082426541,-0.130899107728512,3.0109625763651
4.07747805780578,0.00564927121483654,-0.130270063490649,3.010007252208
4.07789450945095,0.00559480798055082,-0.129641418919835,3.00904324277337
4.07831096109611,0.00554064127163236,-0.129013177558983,3.00807090529218
4.07872741274127,0.00548677122397729,-0.128385342800428,3.00709060568905
4.07914386438644,0.00543319795891554,-0.127757917882307,3.00610271858014
4.0795603160316,0.00537992158293599,-0.127130905884936,3.00510762726712
4.07997676767677,0.0053269421874402,-0.1265043097272,3.0041057237271
4.08039321932193,0.00527425984848912,-0.125878132162937,3.00309740859844
4.0808096709671,0.00522187462654775,-0.125252375777341,3.00208309116234
4.08122612261226,0.00516978656624015,-0.124627042983365,3.00106318931999
4.08164257425743,0.00511799569609781,-0.124002136018134,3.00003812956531
4.08205902590259,0.00506650202831723,-0.123377656939376,2.99900834695305
4.08247547754776,0.00501530555851639,-0.122753607621861,2.99797428506221
4.08289192919292,0.00496440626549547,-0.122129989753868,2.99693639595457
4.08330838083808,0.00491380411099904,-0.121506804833648,2.9958951401283
4.08372483248325,0.00486349903948129,-0.120884054165937,2.99485098646647
4.08414128412841,0.00481349097787599,-0.12026173885846,2.99380441218032
4.08455773577358,0.00476377983537103,-0.119639859818489,2.99275590274719
4.08497418741874,0.00471436550318046,-0.119018417749407,2.99170595184298
4.08539063906391,0.00466524785432147,-0.118397413147305,2.99065506126898
4.08580709070907,0.00461642674340943,-0.11777684629763,2.98960374087296
4.08622354235424,0.00456790200643246,-0.117156717271831,2.98855250846437
4.0866399939994,0.00451967346055201,-0.116537025924083,2.98750188972342
4.08705644564456,0.00447174090389654,-0.115917771888006,2.98645241810415
4.08747289728973,0.00442410411536213,-0.115298954573469,2.98540463473102
4.08788934893489,0.00437676285441649,-0.114680573163411,2.98435908828909
4.08830580058006,0.00432971686091624,-0.114062626610713,2.98331633490761
4.08872225222522,0.00428296585491975,-0.113445113635127,2.98227693803673
4.08913870387039,0.00423650953650894,-0.112828032720253,2.98124146831739
4.08955515551555,0.00419034758562408,-0.112211382110576,2.98021050344406
4.08997160716072,0.00414447966188532,-0.111595159808552,2.97918462802022
4.09038805880588,0.00409890540445031,-0.110979363571768,2.97816443340648
4.09080451045105,0.00405362443183797,-0.110363990910153,2.97715051756104
4.09122096209621,0.00400863634181568,-0.109749039083279,2.97614348487246
4.09163741374137,0.00396394071122956,-0.109134505097705,2.97514394598451
4.09205386538654,0.00391953709589339,-0.108520385704415,2.97415251761288
4.0924703170317,0.00387542503044452,-0.107906677396333,2.97316982235368
4.09288676867687,0.00383160402826104,-0.10729337640591,2.97219648848345
4.09330322032203,0.00378807358131964,-0.106680478702804,2.97123314975053
4.0937196719672,0.00374483316011696,-0.106067979991645,2.97028044515769
4.09413612361236,0.00370188221356775,-0.105455875709893,2.96933901873564
4.09455257525753,0.00365922016894044,-0.104844161025799,2.96840951930747
4.09496902690269,0.00361684643176995,-0.10423283083645,2.9674926002436
4.09538547854785,0.00357476038579802,-0.103621879765933,2.96658891920722
4.09580193019302,0.00353296139293317,-0.103011302163608,2.96569913788994
4.09621838183818,0.00349144879318781,-0.102401092102472,2.96482392173741
4.09663483348335,0.00345022190466759,-0.101791243377671,2.96396393966481
4.09705128512851,0.00340928002354734,-0.101181749505104,2.96311986376189
4.09746773677368,0.00336862242405192,-0.100572603720175,2.9622923689875
4.09788418841884,0.0033282483584596,-0.0999637989766464,2.96148213285315
4.09830064006401,0.00328815705715332,-0.0993553279456735,2.9606898350957
4.09871709170917,0.00324834772857549,-0.0987471830149047,2.95991615733863
4.09913354335434,0.0032088195593509,-0.0981393562878155,2.95916178274196
4.0995499949995,0.00316957171427128,-0.0975318395831059,2.95842739564042
4.09996644664466,0.00313060333641825,-0.0969246244343129,2.9577136811696
4.10038289828983,0.00309191354719854,-0.0963177020895408,2.95702132488005
4.10079934993499,0.0030535014464631,-0.0957110635113819,2.9563510123389
4.10121580158016,0.0030153661126221,-0.095104699376991,2.95570342871884
4.10163225322532,0.00297750660275173,-0.094498600078335,2.95507925837421
4.10204870487049,0.00293992195274107,-0.0938927557226267,2.95447918440392
4.10246515651565,0.00290261117745332,-0.093287156132939,2.95390388820104
4.10288160816082,0.00286557327091144,-0.0926817908490174,2.95335404898867
4.10329805980598,0.00282880720643754,-0.0920766491282741,2.95283034334192
4.10371451145115,0.00279231193694095,-0.091471719947001,2.9523334446958
4.10413096309631,0.00275608639505163,-0.0908669920017737,2.9518640228385
4.10454741474148,0.00272012949345045,-0.0902624537110876,2.95142274339016
4.10496386638664,0.00268444012503905,-0.0896580932171953,2.95101026726656
4.1053803180318,0.00264901716331686,-0.0890538983881916,2.95062725012751
4.10579676967697,0.00261385946261069,-0.0884498568203052,2.95027434180981
4.10621322132213,0.00257896585841054,-0.0878459558404583,2.94995218574435
4.1066296729673,0.00254433516774551,-0.0872421825090522,2.949661418357
4.10704612461246,0.00250996618948394,-0.0866385236230131,2.94940266845331
4.10746257625763,0.00247585770477701,-0.0860349657190902,2.94917655658623
4.10787902790279,0.00244200847742082,-0.0854314950774423,2.94898369440712
4.10829547954796,0.00240841725431259,-0.0848280977254679,2.94882468399918
4.10871193119312,0.00237508276587852,-0.0842247594419367,2.94870011719346
4.10912838283828,0.00234200372657698,-0.0836214657614135,2.94861057486685
4.10954483448345,0.00230917883537263,-0.0830182019789492,2.94855662622181
4.10996128612861,0.00227660677627643,-0.0824149531551224,2.94853882804757
4.11037773777378,0.00224428621887689,-0.0818117041213404,2.94855772396237
4.11079418941894,0.00221221581894699,-0.0812084394855025,2.94861384363657
4.11121064106411,0.00218039421901332,-0.0806051436379653,2.94870770199602
4.11162709270927,0.00214882004901268,-0.0800018007578587,2.94883979840574
4.11204354435444,0.00211749192692477,-0.0793983948197323,2.94901061583312
4.1124599959996,0.00208640845947816,-0.0787949096005681,2.94922061999069
4.11287644764476,0.00205556824287075,-0.0781913286871463,2.94947025845784
4.11329289928993,0.00202496986347712,-0.0775876354837796,2.94975995978123
4.11370935093509,0.00199461189867984,-0.0769838132204461,2.95009013255352
4.11412580258026,0.00196449291761671,-0.076379844961264,2.95046116447011
4.11454225422542,0.00193461148209592,-0.0757757136134359,2.9508734213633
4.11495870587059,0.00190496614735579,-0.0751714019365173,2.95132724621382
4.11537515751575,0.00187555546307716,-0.0745668925521679,2.95182295813905
4.11579160916092,0.00184637797428033,-0.0739621679543069,2.9523608513577
4.11620806080608,0.00181743222228177,-0.0733572105196852,2.95294119413051
4.11662451245125,0.00178871674570766,-0.0727520025189298,2.95356422767659
4.11704096409641,0.00176023008157506,-0.0721465261280381,2.95423016506492
4.11745741574157,0.00173197076631812,-0.0715407634403265,2.9549391900808
4.11787386738674,0.00170393733694798,-0.070934696478879,2.95569145606648
4.1182903190319,0.00167612833218943,-0.0703283072094547,2.956487084736
4.11870677067707,0.00164854229369398,-0.0697215775539337,2.95732616496337
4.11912322232223,0.00162117776725445,-0.0691144894042214,2.95820875154401
4.1195396739674,0.00159403330410573,-0.0685070246367335,2.9591348639288
4.11995612561256,0.00156710746222513,-0.0678991651273595,2.96010448493035
4.12037257725773,0.00154039880770554,-0.0672908927670066,2.96111755940112
4.12078902890289,0.00151390591615203,-0.0666821894776873,2.9621739928828
4.12120548054806,0.00148762737414728,-0.0660730372291761,2.96327365022658
4.12162193219322,0.00146156178072367,-0.0654634180562476,2.96441635418387
4.12203838383838,0.00143570774892027,-0.064853314076506,2.96560188396685
4.12245483548355,0.00141006390736344,-0.0642427075088242,2.96682997377856
4.12287128712871,0.00138462890189725,-0.0636315806923949,2.96810031131192
4.12328773877388,0.00135940139729349,-0.0630199161064319,2.96941253621719
4.12370419041904,0.00133438007894708,-0.062407696390481,2.97076623853749
4.12412064206421,0.00130956365468655,-0.0617949043654249,2.97216095711171
4.12453709370937,0.00128495085660965,-0.0611815230551448,2.97359617794439
4.12495354535454,0.00126054044295767,-0.0605675357088609,2.97507133254214
4.1253699969997,0.00123633120006895,-0.0599529258241901,2.97658579621581
4.12578644864486,0.00121232194437887,-0.0593376771708964,2.97813888634826
4.12620290029003,0.00118851152447205,-0.0587217738153995,2.97972986062679
4.12661935193519,0.00116489882317873,-0.05810520014599,2.98135791524002
4.12703580358036,0.00114148275975864,-0.0574879408988334,2.9830221830385
4.12745225522552,0.00111826229212897,-0.0568699811847391,2.98472173165843
4.12786870687069,0.00109523641913633,-0.0562513065167031,2.98645556160821
4.12828515851585,0.00107240418291581,-0.0556319028382847,2.98822260431687
4.12870161016102,0.00104976467130214,-0.0550117565527757,2.99002172014412
4.12911806180618,0.00102731702030149,-0.0543908545532275,2.99185169635127
4.12953451345135,0.00100506041662662,-0.0537691842533104,2.99371124503246
4.12995096509651,0.000982994100306919,-0.0531467336190666,2.99559900100558
4.13036741674167,0.000961117367357023,-0.0525234912015371,2.99751351966236
4.13078386838684,0.000939429572516014,-0.0518994461702839,2.99945327477696
4.131200320032,0.00091793013205866,-0.0512745883478539,3.00141665627233
4.13161677167717,0.000896618526673946,-0.0506489082451651,3.00340196794393
4.13203322332233,0.000875494304415943,-0.0500223970978623,3.00540742513999
4.1324496749675,0.000854557083732172,-0.0493950469036351,3.00743115239778
4.13286612661266,0.000833806556559944,-0.048766850460538,3.00947118103513
4.13328257825783,0.000813242491500858,-0.0481378014063231,3.01152544669664
4.13369902990299,0.000792864737078813,-0.0475078942588004,3.01359178685387
4.13411548154815,0.000772673225065176,-0.0468771244572572,3.01566793825879
4.13453193319332,0.000752667973898264,-0.0462454884049252,3.01775153434991
4.13494838483848,0.000732849092162054,-0.0456129835125741,3.01984010261026
4.13536483648365,0.000713216782177756,-0.0449796082431827,3.02193106187666
4.13578128812881,0.000693771343651124,-0.0443453621577556,3.02402171959945
4.13619773977398,0.000674513177422623,-0.0437102459622933,3.02610926905204
4.13661419141914,0.000655442789305064,-0.0430742615559265,3.02819078648951
4.13703064306431,0.000636560793989062,-0.0424374120802541,3.03026322825555
4.13744709470947,0.000617867919064092,-0.0417997019698867,3.03232342783696
4.13786354635464,0.000599365009134894,-0.0411611370042406,3.03436809286501
4.1382799979998,0.000581053029987279,-0.0405217243605723,3.03639380206286
4.13869644964497,0.000562933072892606,-0.0398814726683204,3.03839700213822
4.13911290129013,0.00054500635901445,-0.0392403920647362,3.04037400462063
4.13952935293529,0.00052727424386213,-0.0385984942518372,3.04232098264236
4.13994580458046,0.000509738221901805,-0.0379557925547422,3.04423396766231
4.14036225622562,0.000492399931202774,-0.0373123019813425,3.04610884613193
4.14077870787079,0.000475261158288546,-0.0366680392834169,3.04794135610255
4.14119515951595,0.000458323842974739,-0.0360230230191274,3.04972708377312
4.14161161116112,0.000441590083396813,-0.0353772736170063,3.05146145997755
4.14202806280628,0.000425062141109642,-0.0347308134413875,3.05313975661089
4.14244451445145,0.000408742446312912,-0.0340836668593624,3.05475708299338
4.14286096609661,0.000392633603166719,-0.0334358603092412,3.05630838217164
4.14327741774177,0.000376738395255996,-0.0327874223705877,3.05778842715591
4.14369386938694,0.000361059791130596,-0.0321383838358212,3.05919181709269
4.1441103210321,0.00034560094999559,-0.0314887777834372,3.06051297337175
4.14452677267727,0.000330365227507329,-0.0308386396528487,3.06174613566656
4.14494322432243,0.000315356181666495,-0.0301880073209024,3.06288535790738
4.1453596759676,0.000300577578884299,-0.0295369211800732,3.06392450418592
4.14577612761276,0.000286033400159242,-0.0288854242184159,3.06485724459067
4.14619257925793,0.000271727847311751,-0.0282335621011964,3.06567705097207
4.14660903090309,0.000257665349473494,-0.0275813832543769,3.06637719263637
4.14702548254826,0.00024385056958208,-0.0269289389498481,3.0669507319673
4.14744193419342,0.000230288411114295,-0.0262762833925549,3.06739051997465
4.14785838583858,0.000216984024887083,-0.0256234738094426,3.06768919176854
4.14827483748375,0.000203942815995609,-0.0249705705403232,3.06783916195863
4.14869128912891,0.000191170450945393,-0.0243176371306943,3.06783261997705
4.14910774077408,0.00017867286486292,-0.0236647404264704,3.06766152532414
4.14952419241924,0.000166456268910477,-0.0230119506707819,3.06731760273588
4.14994064406441,0.000154527157781837,-0.0223593416027221,3.06679233727206
4.15035709570957,0.000142892317399376,-0.0217069905582266,3.06607696932397
4.15077354735474,0.000131558832771164,-0.0210549785730145,3.06516248954066
4.1511899989999,0.000120534095892313,-0.0204033904876449,3.06403963367268
4.15160645064506,0.000109825813960615,-0.019752315054782,3.06269887733205
4.15202290229023,9.94420176528013e-05,-0.0191018450486286,3.06113043066758
4.15243935393539,8.93910695522291e-05,-0.0184520773765953,3.05932423295416
4.15285580558056,7.96816728069169e-05,-0.0178031131932575,3.05726994709512
4.15327225722572,7.03228798999526e-05,-0.0171550580166067,3.05495695403628
4.15368870887089,6.13241015751923e-05,-0.0165080218466497,3.05237434709071
4.15410516051605,5.26951159912433e-05,-0.0158621192863876,3.04951092617293
4.15452161216122,4.44460780145172e-05,-0.0152174696652338,3.04635519194136
4.15493806380638,3.658752868037e-05,-0.0145741971648544,3.0428953398478
4.15535451545155,2.91304048380292e-05,-0.0139324309475484,3.03911925409287
4.15577096709671,2.20860489734743e-05,-0.0132923052871201,3.03501450148589
4.15618741874187,1.54662192673611e-05,-0.0126539597023821,3.03056832520826
4.15660387038704,9.28309972826452e-06,-0.0120175390932123,3.02576763847882
4.1570203220322,3.54931064688972e-06,-0.0113831938793398,3.02059901812022
4.15743677367737,-1.72208088634335e-06,-0.0107510801417614,3.01504869802461
4.15785322532253,-6.51755015848466e-06,-0.0101213597669553,3.0091025625177
4.1582696769677,-1.08231038824096e-05,-0.00949420059385096,3.00274613961977
4.15868612861286,-1.46242690205894e-05,-0.0088697765636332,2.99596459420216
4.15910258025803,-1.79060814092263e-05,-0.00824826787242641,2.98874272103816
4.15951903190319,-2.065307417712e-05,-0.00762986112687515,2.98106493774655
4.15993548354836,-2.28492659431308e-05,-0.00701474950271425,2.97291527762693
4.16035193519352,-2.44781488334804e-05,-0.00640313290631595,2.96427738238499
4.16076838683868,-2.55226762351333e-05,-0.00579521813931353,2.95513449474652
4.16118483848385,-2.59652503753403e-05,-0.00519121906631606,2.9454694509589
4.16160129012901,-2.57877096415739e-05,-0.00459135678575714,2.93526467317795
4.16201774177418,-2.49713157444298e-05,-0.00399585980395132,2.92450216173998
4.16243419341934,-2.34967405118719e-05,-0.00340496421241372,2.913163487316
4.16285064506451,-2.13440526506979e-05,-0.00281891386841185,2.90122978294789
4.16326709670967,-1.84927040811802e-05,-0.00223796057892381,2.88868173596426
4.16368354835484,-1.49215161719067e-05,-0.00166236428794651,2.87549957977496
4.1641,-1.06086656358481e-05,-0.00109239326727828,2.86166308554243


==> MoonLander/case1/results/PROPT_30_poly_pts_filtered.csv <==
t,x,v,a
0.0,10.0,-2.0,0.297110597388891
0.0416451645164517,9.9153422864399,-2.06351483672202,0.0551286305214218
0.0832903290329033,9.82830230961497,-2.12329912639891,-0.000169066415853967
0.124935493549355,9.73842110612541,-2.18822765650225,-0.0737569082183025
0.166580658065807,9.64591236188663,-2.2516244573718,0.0363106067424353
0.208225822582258,9.55101460807723,-2.31136351874827,0.0694204209459115
0.24987098709871,9.4535567955692,-2.37245613692954,-0.0121930958166081
0.291516151615162,9.35333574004451,-2.43698527471894,-0.0731467793448929
0.333161316131613,9.25037880033311,-2.50212370192516,-0.0407390246617677
0.374806480648065,9.14486026411475,-2.56466888247622,0.0369892568254086
0.416451645164516,9.03689834238835,-2.62454382371094,0.0760092258968794
0.458096809680968,8.92645663398081,-2.68430804652149,0.0429908430225477
0.49974197419742,8.81339675138674,-2.7464419671931,-0.0282641870372432
0.541387138713871,8.69759919395246,-2.81127971926243,-0.0775205279893994
0.583032303230323,8.57904953045363,-2.87699280533707,-0.0678397115396369
0.624677467746775,8.45783993010389,-2.94115152382159,-0.00791357541948766
0.666322632263226,8.33410153308869,-3.00247486676865,0.0600518436794008
0.707967796779678,8.20792016235483,-3.06160870595098,0.0912234068030134
0.74961296129613,8.07928631362585,-3.12061619408076,0.0657220025308555
0.791258125812581,7.94810261805526,-3.18166635469736,-0.00188117196689452
0.832903290329033,7.81423862031221,-3.24575991608764,-0.073146049803274
0.874548454845485,7.67760065340846,-3.31217795831363,-0.107918403937546
0.916193619361936,7.53818120231359,-3.37887546377632,-0.0854964169416764
0.957838783878388,7.39606519837259,-3.44355121663457,-0.0147337221719283
0.999483948394839,7.25139185735216,-3.5048316494616,0.0705977359892443
1.04112911291129,7.1042902247429,-3.56299938759415,0.128037600543444
1.08277427742774,6.95481721425055,-3.61993274918219,0.126646771169127
1.12441944194419,6.80292577227319,-3.67827006373359,0.0627355756916211
1.16606460646065,6.64847956038333,-3.74012353630889,-0.0349030039249787
1.2077097709771,6.49131405187477,-3.80583106268056,-0.111936875365466
1.24935493549355,6.33132809024247,-3.87320959795697,-0.104868036281308
1.29100010001,6.16857973900861,-3.93758950282102,0.0389371002000651
1.33264526452645,6.00335836869358,-3.99264360968448,0.344158027597011
1.3742904290429,5.8362113364535,-4.03177146900657,0.798615019405085
1.41593559355936,5.66791590453834,-4.04963663941902,1.35494567405543
1.45758075807581,5.49940139971387,-4.0434241717649,1.94195570829048
1.49922592259226,5.33163902254899,-4.01348368123531,2.48200131183499
1.54087108710871,5.16552404988922,-3.96321034041629,2.90932152327091
1.58251625162516,5.00177592065012,-3.89823050016891,3.184363878216
1.62416141614161,4.84087616326423,-3.82513804973507,3.3006331693444
1.66580658065807,4.68305417746335,-3.75012594721444,3.2828889795248
1.70745174517452,4.52831931989601,-3.67785547543876,3.17791390278105
1.74909690969097,4.37652750599486,-3.61081370297217,3.04091479118611
1.79074207420742,4.22746398384437,-3.54926056052666,2.92146784347579
1.83238723872387,4.08092230632091,-3.49170595179645,2.85264844848604
1.87403240324032,3.93676276465721,-3.43572815971873,2.84578067204814
1.91567756775678,3.79494041465737,-3.37887850302623,2.89150993355264
1.95732273227323,3.65550131953519,-3.3194251065732,2.96615503479896
1.99896789678968,3.51855352590755,-3.25676136235617,3.04099798167021
2.04061306130613,3.38422469819846,-3.19141639199,3.09162680129743
2.08225822582258,3.25262015227162,-3.12472169274996,3.10473617501925
2.12390339033903,3.12379312974773,-3.05827787078284,3.08076316202101
2.16554855485549,2.99773436367773,-2.99340574776155,3.03206923953558
2.20719371937194,2.87438180122642,-2.93075028363337,2.97768003670918
2.24883888388839,2.75364551854733,-2.87014287822184,2.93650156974248
2.29048404840484,2.63543892522725,-2.81073938394416,2.92121834367209
2.33212921292129,2.51970625112164,-2.75136500424237,2.93470198583304
2.37377437743774,2.40643816180285,-2.69093834214636,2.9698655085629
2.4154195419542,2.29567146924548,-2.62883110433883,3.01277501954416
2.45706470647065,2.1874739990497,-2.56504980757947,3.04782055862909
2.4987098709871,2.08192021964783,-2.50019000816174,3.06315048472663
2.54035503550355,1.97906590391091,-2.43519076605094,3.05456037739135
2.58200020002,1.87893012055345,-2.37098244865254,3.0265907107138
2.62364536453645,1.781490270584,-2.30815382438867,2.99054421168845
2.66529052905291,1.6866915081314,-2.2467544096745,2.96017720012142
2.70693569356936,1.59446708980404,-2.18629872575024,2.94661064607136
2.74858085808581,1.50476251650059,-2.12596695359618,2.954279966865
2.79022602260226,1.41755499384207,-2.06492589951403,2.97939163561297
2.83187118711871,1.33286126216429,-2.00264988890974,3.01147667151621
2.87351635163516,1.25073083661812,-1.93911980570328,3.03750807810817
2.91516151615162,1.17122689963635,-1.87482230831859,3.04706796620156
2.95680668066807,1.09440173934729,-1.81054641680994,3.03657842516485
2.99845184518452,1.02027600822547,-1.74705469454164,3.01086599354936
3.04009700970097,0.948830114860088,-1.6847604976116,2.98128382364441
3.08174217421742,0.880011801005333,-1.62354749437209,2.9609696880304
3.12338733873387,0.813757693593147,-1.5628160885524,2.95907589782025
3.16503250325033,0.750020613811584,-1.50174883540398,2.9764359467026
3.20667766776678,0.688791174620443,-1.43968813025165,3.00476944107833
3.24832283228323,0.630103493026872,-1.37645729909959,3.03016469907075
3.28996799679968,0.5740208689129,-1.31246482044562,3.03965022984333
3.33161316131613,0.520606172873596,-1.24851875612761,3.02796263376689
3.37325832583258,0.469889843514696,-1.18541653805395,3.00102095786716
3.41490349034903,0.421851681505597,-1.12350417057091,2.97370326876962
3.45654865486549,0.376428201347527,-1.06244807560886,2.96217286264021
3.49819381938194,0.333545478456404,-1.00138485908767,2.97421711798977
3.53983898389839,0.293162653217471,-0.939419358105546,3.00315437331929
3.58148414841484,0.255301250063108,-0.876213101421405,3.03014103914605
3.62312931293129,0.220038112446234,-0.812280260968593,3.03551435083248
3.66477447744774,0.187458201597302,-0.7487107480622,3.01349797554742
3.7064196419642,0.157591575017121,-0.686389511876306,2.9798092146196
3.74806480648065,0.130379946063672,-0.625216308521939,2.96310188968668
3.7897099709971,0.105711345787092,-0.564024776245849,2.98139284212527
3.83135513551355,0.0835158181586363,-0.501531336361335,3.02015074435406
3.87300030003,0.0638491406261813,-0.43771511408524,3.03745811042895
3.91464546454645,0.0468619912919259,-0.374174742188688,3.00679347343824
3.95629062906291,0.0326297550081783,-0.312411822759642,2.96362313408514
3.99793579357936,0.0210081837824244,-0.251398575581752,2.98006042771077
4.03958095809581,0.0117994822058157,-0.18845112557153,3.03966712696771
4.08122612261226,0.00516978656624015,-0.124627042983365,3.00106318931999
4.12287128712871,0.00138462890189725,-0.0636315806923949,2.96810031131192


==> MoonLander/case1/results/PROPT_poly_cs.csv <==
"t","x1_cs","x2_cs"
0.00646918073852491,0.361034433493575,-0.515674352841155
0.010625309224795947,0.3610344334647337,-0.5171748583004786
0.014781437711066983,0.36103443343992503,-0.5186753637602871
0.018937566197338017,0.3610344334184082,-0.5201758692204899
0.023093694683609053,0.36103443339956665,-0.5216763746810124
0.02724982316988009,0.36103443338288577,-0.5231768801417923
0.03140595165615113,0.36103443336794117,-0.5246773856027773
0.03556208014242216,0.36103443335438634,-0.5261778910639276
0.0397182086286932,0.3610344333419349,-0.5276783965252061
0.04387433711496423,0.3610344333303591,-0.5291789019865865
0.04803046560123527,0.3610344333194744,-0.5306794074480458
0.052186594087506304,0.3610344333091354,-0.5321799129095651
0.05634272257377734,0.36103443329922763,-0.5336804183711304
0.060498851060048375,0.361034433289663,-0.5351809238327305
0.06465497954631941,0.361034433280375,-0.5366814292943576
0.06881110803259045,0.3610344332713142,-0.5381819347560047
0.07296723651886149,0.3610344332624443,-0.5396824402176668
0.07712336500513252,0.36103443325374,-0.5411829456793394
0.08127949349140355,0.36103443324518447,-0.5426834511410203
0.0854356219776746,0.3610344332367681,-0.5441839566027077
0.08959175046394563,0.3610344332284842,-0.5456844620643997
0.09374787895021666,0.36103443322033085,-0.5471849675260956
0.0979040074364877,0.361034433212308,-0.5486854729877948
0.10206013592275874,0.3610344332044168,-0.5501859784494963
0.10621626440902977,0.36103443319666007,-0.5516864839112009
0.1103723928953008,0.3610344331890389,-0.5531869893729066
0.11452852138157184,0.36103443318155615,-0.5546874948346145
0.11868464986784288,0.361034433174213,-0.5561880002963239
0.12284077835411392,0.3610344331670105,-0.5576885057580344
0.12699690684038495,0.36103443315994865,-0.5591890112197462
0.13115303532665598,0.3610344331530274,-0.5606895166814593
0.135309163812927,0.36103443314624484,-0.5621900221431722
0.13946529229919805,0.3610344331395987,-0.5636905276048857
0.1436214207854691,0.36103443313308575,-0.5651910330665979
0.14777754927174014,0.3610344331267022,-0.5666915385283098
0.15193367775801117,0.3610344331204442,-0.5681920439900199
0.1560898062442822,0.36103443311430655,-0.5696925494517279
0.16024593473055324,0.36103443310828454,-0.5711930549134335
0.16440206321682427,0.3610344331023724,-0.5726935603751364
0.1685581917030953,0.3610344330965646,-0.5741940658368356
0.17271432018936636,0.3610344330908553,-0.5756945712985305
0.1768704486756374,0.36103443308523875,-0.5771950767602214
0.18102657716190843,0.36103443307970934,-0.5786955822219079
0.18518270564817946,0.36103443307426103,-0.5801960876835884
0.1893388341344505,0.36103443306889,-0.5816965931452651
0.19349496262072152,0.36103443306358873,-0.583197098606934
0.19765109110699255,0.3610344330583545,-0.5846976040685985
0.2018072195932636,0.36103443305318117,-0.5861981095302562
0.20596334807953465,0.36103443304806604,-0.5876986149919088
0.21011947656580568,0.36103443304300376,-0.5891991204535547
0.2142756050520767,0.36103443303799104,-0.590699625915193
0.21843173353834774,0.36103443303302507,-0.5922001313768257
0.22258786202461878,0.3610344330281029,-0.5937006368384515
0.2267439905108898,0.361034433023222,-0.595201142300071
0.23090011899716084,0.3610344330183802,-0.596701647761684
0.23505624748343187,0.3610344330135764,-0.5982021532232907
0.23921237596970293,0.36103443300880766,-0.5997026586848901
0.24336850445597397,0.36103443300407434,-0.6012031641464849
0.247524632942245,0.3610344329993746,-0.6027036696080734
0.25168076142851603,0.36103443299470755,-0.6042041750696548
0.2558368899147871,0.3610344329900738,-0.6057046805312326
0.2599930184010581,0.36103443298547244,-0.6072051859928036
0.26414914688732916,0.36103443298090304,-0.6087056914543703
0.26830527537360016,0.36103443297636584,-0.6102061969159308
0.2724614038598712,0.3610344329718611,-0.6117067023774868
0.2766175323461422,0.3610344329673888,-0.6132072078390377
0.2807736608324133,0.3610344329629499,-0.6147077133005843
0.2849297893186843,0.3610344329585437,-0.6162082187621256
0.28908591780495535,0.3610344329541715,-0.6177087242236629
0.2932420462912264,0.3610344329498328,-0.6192092296851954
0.2973981747774974,0.3610344329455284,-0.6207097351467227
0.3015543032637685,0.3610344329412595,-0.6222102406082474
0.3057104317500395,0.3610344329370255,-0.6237107460697671
0.30986656023631054,0.3610344329328268,-0.6252112515312828
0.31402268872258154,0.3610344329286637,-0.6267117569927942
0.3181788172088526,0.3610344329245372,-0.6282122624543026
0.32233494569512366,0.3610344329204463,-0.6297127679158067
0.32649107418139467,0.3610344329163913,-0.6312132733773063
0.33064720266766573,0.3610344329123722,-0.6327137788388016
0.33480333115393673,0.361034432908389,-0.6342142843002933
0.3389594596402078,0.3610344329044417,-0.6357147897617801
0.3431155881264788,0.3610344329005291,-0.6372152952232631
0.34727171661274986,0.3610344328966521,-0.6387158006847417
0.3514278450990209,0.36103443289280934,-0.6402163061462149
0.3555839735852919,0.3610344328890013,-0.6417168116076851
0.359740102071563,0.36103443288522646,-0.6432173170691499
0.363896230557834,0.3610344328814847,-0.64471782253061
0.36805235904410505,0.3610344328777756,-0.6462183279920655
0.37220848753037605,0.3610344328740973,-0.6477188334535151
0.3763646160166471,0.36103443287045045,-0.6492193389149613
0.3805207445029181,0.36103443286683307,-0.6507198443764006
0.3846768729891892,0.36103443286324544,-0.6522203498378362
0.38883300147546024,0.36103443285968617,-0.6537208552992659
0.39298912996173124,0.3610344328561544,-0.6552213607606906
0.3971452584480023,0.3610344328526485,-0.6567218662221085
0.4013013869342733,0.3610344328491688,-0.6582223716835214
0.40545751542054437,0.361034432845714,-0.6597228771449294
0.4096136439068154,0.3610344328422829,-0.6612233826063305
0.41376977239308643,0.36103443283887443,-0.6627238880677259
0.4179259008793575,0.3610344328354884,-0.664224393529115
0.4220820293656285,0.3610344328321244,-0.6657248989904991
0.42623815785189956,0.36103443282878006,-0.6672254044518771
0.43039428633817056,0.3610344328254558,-0.6687259099132481
0.4345504148244416,0.36103443282215053,-0.6702264153746136
0.4387065433107126,0.3610344328188639,-0.6717269208359731
0.4428626717969837,0.361034432815595,-0.6732274262973268
0.4470188002832547,0.3610344328123425,-0.6747279317586734
0.45117492876952575,0.3610344328091073,-0.6762284372200152
0.4553310572557968,0.3610344328058879,-0.6777289426813505
0.4594871857420678,0.3610344328026839,-0.6792294481426796
0.4636433142283389,0.3610344327994946,-0.6807299536040028
0.4677994427146099,0.3610344327963201,-0.6822304590653196
0.47195557120088094,0.3610344327931601,-0.6837309645266305
0.47611169968715195,0.36103443279001335,-0.6852314699879347
0.480267828173423,0.3610344327868815,-0.6867319754492349
0.48442395665969407,0.3610344327837625,-0.6882324809105281
0.48858008514596507,0.3610344327806569,-0.6897329863718159
0.49273621363223613,0.361034432777565,-0.6912334918330985
0.49689234211850714,0.36103443277448594,-0.6927339972943748
0.5010484706047782,0.36103443277142067,-0.694234502755647
0.5052045990910492,0.3610344327683681,-0.695735008216913
0.5093607275773202,0.36103443276532876,-0.6972355136781744
0.5135168560635913,0.36103443276230257,-0.6987360191394303
0.5176729845498623,0.3610344327592896,-0.7002365246006806
0.5218291130361333,0.36103443275629005,-0.701737030061926
0.5259852415224044,0.3610344327533038,-0.7032375355231663
0.5301413700086754,0.3610344327503308,-0.7047380409844013
0.5342974984949465,0.3610344327473724,-0.7062385464456327
0.5384536269812175,0.361034432744427,-0.7077390519068587
0.5426097554674886,0.36103443274149594,-0.7092395573680798
0.5467658839537596,0.36103443273857955,-0.7107400628292969
0.5509220124400306,0.3610344327356773,-0.7122405682905099
0.5550781409263017,0.3610344327327899,-0.7137410737517187
0.5592342694125727,0.3610344327299169,-0.7152415792129222
0.5633903978988437,0.36103443272705893,-0.7167420846741215
0.5675465263851147,0.36103443272421576,-0.7182425901353172
0.5717026548713858,0.36103443272138813,-0.7197430955965086
0.5758587833576568,0.3610344327185759,-0.7212436010576959
0.5800149118439278,0.36103443271577906,-0.722744106518879
0.584171040330199,0.3610344327129973,-0.7242446119800571
0.58832716881647,0.3610344327102317,-0.7257451174412322
0.592483297302741,0.36103443270748176,-0.7272456229024019
0.596639425789012,0.3610344327047479,-0.7287461283635696
0.6007955542752831,0.36103443270202995,-0.730246633824732
0.6049516827615541,0.3610344326993278,-0.7317471392858909
0.6091078112478251,0.3610344326966412,-0.7332476447470451
0.6132639397340962,0.3610344326939711,-0.7347481502081958
0.6174200682203672,0.3610344326913166,-0.7362486556693426
0.6215761967066382,0.36103443268867813,-0.7377491611304852
0.6257323251929092,0.3610344326860552,-0.7392496665916233
0.6298884536791803,0.3610344326834488,-0.7407501720527593
0.6340445821654513,0.3610344326808568,-0.7422506775138885
0.6382007106517223,0.3610344326782813,-0.7437511829750155
0.6423568391379934,0.36103443267572033,-0.7452516884361374
0.6465129676242645,0.3610344326731744,-0.7467521938972542
0.6506690961105355,0.36103443267064433,-0.7482526993583684
0.6548252245968065,0.3610344326681283,-0.7497532048194768
0.6589813530830776,0.36103443266562724,-0.7512537102805822
0.6631374815693486,0.3610344326631402,-0.7527542157416822
0.6672936100556196,0.36103443266066765,-0.7542547212027788
0.6714497385418906,0.36103443265820895,-0.7557552266638699
0.6756058670281617,0.3610344326557644,-0.7572557321249577
0.6797619955144327,0.36103443265333274,-0.7587562375860402
0.6839181240007037,0.3610344326509145,-0.7602567430471183
0.6880742524869748,0.36103443264850926,-0.7617572485081928
0.6922303809732459,0.3610344326461165,-0.7632577539692614
0.6963865094595169,0.3610344326437358,-0.7647582594303248
0.7005426379457879,0.3610344326413677,-0.7662587648913849
0.704698766432059,0.36103443263901064,-0.7677592703524383
0.70885489491833,0.3610344326366655,-0.7692597758134875
0.713011023404601,0.36103443263433166,-0.7707602812745323
0.7171671518908721,0.36103443263200863,-0.7722607867355721
0.7213232803771431,0.3610344326296963,-0.7737612921966067
0.7254794088634141,0.3610344326273948,-0.7752617976576369
0.7296355373496851,0.361034432625103,-0.776762303118661
0.7337916658359562,0.36103443262282164,-0.7782628085796811
0.7379477943222272,0.36103443262055,-0.7797633140406964
0.7421039228084982,0.36103443261828766,-0.7812638195017053
0.7462600512947694,0.36103443261603496,-0.7827643249627112
0.7504161797810404,0.361034432613791,-0.7842648304237106
0.7545723082673114,0.36103443261155593,-0.7857653358847053
0.7587284367535824,0.3610344326093296,-0.7872658413456944
0.7628845652398535,0.3610344326071114,-0.7887663468066781
0.7670406937261245,0.361034432604902,-0.7902668522676577
0.7711968222123955,0.36103443260270063,-0.7917673577286312
0.7753529506986666,0.3610344326005076,-0.7932678631896003
0.7795090791849376,0.3610344325983223,-0.7947683686505638
0.7836652076712086,0.36103443259614515,-0.7962688741115233
0.7878213361574796,0.3610344325939755,-0.7977693795724765
0.7919774646437507,0.3610344325918139,-0.7992698850334261
0.7961335931300217,0.36103443258965995,-0.8007703904943706
0.8002897216162927,0.36103443258751317,-0.8022708959553088
0.8044458501025638,0.36103443258537404,-0.8037714014162426
0.8086019785888349,0.3610344325832429,-0.8052719068771729
0.8127581070751059,0.36103443258111895,-0.806772412338097
0.8169142355613769,0.3610344325790018,-0.8082729177990152
0.821070364047648,0.36103443257689277,-0.8097734232599296
0.825226492533919,0.3610344325747908,-0.8112739287208387
0.82938262102019,0.3610344325726971,-0.8127744341817449
0.833538749506461,0.36103443257060996,-0.8142749396426437
0.8376948779927321,0.36103443256853074,-0.8157754451035389
0.8418510064790031,0.3610344325664593,-0.8172759505644303
0.8460071349652741,0.36103443256439555,-0.8187764560253158
0.8501632634515452,0.36103443256233964,-0.8202769614861981
0.8543193919378163,0.36103443256029144,-0.8217774669470748
0.8584755204240873,0.36103443255825113,-0.8232779724079476
0.8626316489103583,0.36103443255621864,-0.8247784778688156
0.8667877773966294,0.36103443255419415,-0.8262789833296794
0.8709439058829004,0.36103443255217776,-0.8277794887905388
0.8751000343691714,0.3610344325501696,-0.8292799942513934
0.8792561628554425,0.3610344325481691,-0.830780499712243
0.8834122913417135,0.36103443254617784,-0.8322810051730898
0.8875684198279845,0.3610344325441943,-0.8337815106339304
0.8917245483142555,0.36103443254221973,-0.8352820160947685
0.8958806768005266,0.36103443254025314,-0.836782521555601
0.9000368052867976,0.3610344325382958,-0.8382830270164299
0.9041929337730686,0.36103443253634643,-0.8397835324772533
0.9083490622593398,0.3610344325344067,-0.8412840379380753
0.9125051907456108,0.36103443253247536,-0.8427845433988914
0.9166613192318818,0.36103443253055273,-0.8442850488597026
0.9208174477181528,0.36103443252863954,-0.8457855543205108
0.9249735762044239,0.3610344325267352,-0.847286059781315
0.9291297046906949,0.3610344325248398,-0.8487865652421142
0.9332858331769659,0.3610344325229535,-0.8502870707029095
0.937441961663237,0.36103443252107603,-0.8517875761637002
0.941598090149508,0.36103443251920747,-0.8532880816244858
0.945754218635779,0.3610344325173489,-0.8547885870852693
0.94991034712205,0.3610344325154987,-0.856289092546047
0.9540664756083211,0.3610344325136579,-0.8577895980068204
0.9582226040945921,0.3610344325118262,-0.8592901034675897
0.9623787325808631,0.36103443251000406,-0.8607906089283559
0.9665348610671342,0.3610344325081909,-0.862291114389117
0.9706909895534053,0.3610344325063865,-0.8637916198498741
0.9748471180396763,0.3610344325045916,-0.865292125310627
0.9790032465259473,0.36103443250280565,-0.8667926307713751
0.9831593750122184,0.36103443250102885,-0.8682931362321202
0.9873155034984894,0.36103443249926076,-0.8697936416928597
0.9914716319847604,0.3610344324975015,-0.871294147153595
0.9956277604710314,0.36103443249575135,-0.8727946526143258
0.9997838889573025,0.3610344324940093,-0.8742951580750512
1.0039400174435735,0.36103443249227585,-0.8757956635357722
1.0080961459298445,0.36103443249055156,-0.8772961689964899
1.0122522744161155,0.3610344324888354,-0.8787966744572018
1.0164084029023865,0.3610344324871281,-0.8802971799179109
1.0205645313886578,0.3610344324854286,-0.8817976853786136
1.0247206598749288,0.36103443248373734,-0.8832981908393123
1.0288767883611998,0.36103443248205414,-0.8847986963000063
1.0330329168474708,0.36103443248037914,-0.8862992017606955
1.0371890453337418,0.361034432478712,-0.8877997072213797
1.0413451738200128,0.3610344324770528,-0.8893002126820602
1.0455013023062838,0.3610344324754009,-0.8908007181427346
1.049657430792555,0.36103443247375644,-0.8923012236034046
1.053813559278826,0.36103443247212,-0.8938017290640712
1.057969687765097,0.3610344324704902,-0.8953022345247306
1.062125816251368,0.361034432468868,-0.8968027399853863
1.066281944737639,0.3610344324672525,-0.8983032454460369
1.07043807322391,0.36103443246564465,-0.8998037509066841
1.074594201710181,0.36103443246404265,-0.9013042563673236
1.0787503301964523,0.36103443246244793,-0.9028047618279597
1.0829064586827233,0.36103443246086014,-0.9043052672885916
1.0870625871689943,0.36103443245927824,-0.9058057727492176
1.0912187156552653,0.361034432457703,-0.9073062782098391
1.0953748441415363,0.36103443245613437,-0.9088067836704562
1.0995309726278073,0.36103443245457134,-0.9103072891310666
1.1036871011140783,0.361034432453015,-0.9118077945916735
1.1078432296003495,0.36103443245146477,-0.9133083000522763
1.1119993580866205,0.36103443244991956,-0.9148088055128718
1.1161554865728915,0.36103443244838157,-0.9163093109734662
1.1203116150591625,0.36103443244684774,-0.9178098164340515
1.1244677435454336,0.36103443244532074,-0.9193103218946348
1.1286238720317046,0.3610344324437985,-0.9208108273552111
1.1327800005179756,0.36103443244228267,-0.9223113328157854
1.1369361290042468,0.361034432440772,-0.9238118382763529
1.1410922574905178,0.36103443243926686,-0.9253123437369172
1.1452483859767888,0.3610344324377668,-0.926812849197476
1.1494045144630598,0.3610344324362724,-0.9283133546580301
1.1535606429493308,0.36103443243478356,-0.9298138601185809
1.1577167714356018,0.3610344324332993,-0.9313143655791255
1.1618728999218728,0.36103443243182093,-0.9328148710396674
1.166029028408144,0.3610344324303476,-0.9343153765002045
1.170185156894415,0.36103443242887984,-0.935815881960738
1.174341285380686,0.3610344324274161,-0.9373163874212644
1.178497413866957,0.361034432425959,-0.9388168928817902
1.182653542353228,0.36103443242450667,-0.940317398342311
1.186809670839499,0.3610344324230595,-0.9418179038028273
1.19096579932577,0.36103443242161704,-0.9433184092633392
1.195121927812041,0.3610344324201802,-0.9448189147238482
1.1992780562983123,0.3610344324187485,-0.9463194201843528
1.2034341847845833,0.3610344324173223,-0.9478199256448542
1.2075903132708543,0.3610344324159014,-0.9493204311053527
1.2117464417571253,0.36103443241448596,-0.9508209365658473
1.2159025702433963,0.3610344324130754,-0.9523214420263382
1.2200586987296673,0.36103443241167044,-0.9538219474868266
1.2242148272159383,0.3610344324102709,-0.9553224529473116
1.2283709557022096,0.3610344324088766,-0.9568229584077927
1.2325270841884806,0.3610344324074884,-0.9583234638682722
1.2366832126747516,0.3610344324061049,-0.9598239693287474
1.2408393411610226,0.36103443240472777,-0.9613244747892221
1.2449954696472936,0.3610344324033552,-0.9628249802496914
1.2491515981335646,0.3610344324019895,-0.9643254857101601
1.2533077266198356,0.3610344324006287,-0.9658259911706253
1.2574638551061068,0.3610344323992742,-0.9673264966310892
1.2616199835923778,0.36103443239792526,-0.9688270020915504
1.2657761120786488,0.3610344323965822,-0.9703275075520099
1.2699322405649198,0.36103443239524485,-0.9718280130124671
1.2740883690511908,0.36103443239391353,-0.9733285184729218
1.2782444975374618,0.3610344323925883,-0.9748290239333759
1.2824006260237328,0.36103443239126864,-0.976329529393827
1.286556754510004,0.3610344323899558,-0.9778300348542782
1.290712882996275,0.36103443238864824,-0.9793305403147264
1.294869011482546,0.3610344323873476,-0.9808310457751747
1.299025139968817,0.3610344323860524,-0.98233155123562
1.303181268455088,0.3610344323847639,-0.9838320566960652
1.307337396941359,0.361034432383481,-0.9853325621565081
1.31149352542763,0.3610344323822048,-0.9868330676169516
1.3156496539139013,0.3610344323809343,-0.988333573077392
1.3198057824001723,0.36103443237967053,-0.9898340785378335
1.3239619108864433,0.3610344323784129,-0.9913345839982738
1.3281180393727143,0.36103443237716165,-0.9928350894587135
1.3322741678589853,0.3610344323759164,-0.9943355949191516
1.3364302963452563,0.36103443237467764,-0.9958361003795897
1.3405864248315273,0.3610344323734452,-0.9973366058400283
1.3447425533177986,0.361034432372219,-0.9988371113004656
1.3488986818040696,0.36103443237099897,-1.0003376167609024
1.3530548102903406,0.3610344323697853,-1.0018381222213395
1.3572109387766116,0.3610344323685783,-1.0033386276817777
1.3613670672628826,0.3610344323673764,-1.0048391331422128
1.3655231957491536,0.36103443236618166,-1.00633963860265
1.3696793242354246,0.3610344323649922,-1.0078401440630855
1.3738354527216958,0.36103443236380917,-1.0093406495235222
1.3779915812079668,0.3610344323626326,-1.0108411549839584
1.3821477096942378,0.361034432361462,-1.012341660444396
1.3863038381805088,0.361034432360297,-1.013842165904833
1.3904599666667798,0.36103443235913796,-1.0153426713652693
1.3946160951530508,0.3610344323579848,-1.016843176825706
1.3987722236393219,0.3610344323568377,-1.0183436822861434
1.402928352125593,0.36103443235569666,-1.0198441877465823
1.407084480611864,0.36103443235456084,-1.02134469320702
1.411240609098135,0.36103443235343124,-1.0228451986674592
1.415396737584406,0.36103443235230614,-1.024345704127897
1.419552866070677,0.36103443235118743,-1.0258462095883365
1.423708994556948,0.36103443235007354,-1.0273467150487747
1.427865123043219,0.36103443234896565,-1.0288472205092158
1.4320212515294903,0.36103443234786264,-1.0303477259696556
1.4361773800157613,0.3610344323467653,-1.0318482314300963
1.4403335085020323,0.3610344323456724,-1.0333487368905365
1.4444896369883033,0.36103443234458504,-1.0348492423509787
1.4486457654745744,0.36103443234350274,-1.0363497478114203
1.4528018939608454,0.36103443234242555,-1.0378502532718632
1.4569580224471164,0.36103443234135263,-1.0393507587323052
1.4611141509333876,0.3610344323402848,-1.0408512641927485
1.4652702794196586,0.3610344323392215,-1.042351769653192
1.4694264079059296,0.36103443233816274,-1.043852275113635
1.4735825363922006,0.3610344323371089,-1.0453527805740797
1.4777386648784716,0.3610344323360588,-1.046853286034523
1.4818947933647426,0.36103443233501403,-1.0483537914949692
1.4860509218510136,0.36103443233397264,-1.0498542969554134
1.4902070503372848,0.36103443233293625,-1.051354802415859
1.4943631788235558,0.36103443233190324,-1.0528553078763039
1.4985193073098269,0.36103443233087473,-1.0543558133367497
1.5026754357960979,0.3610344323298501,-1.055856318797196
1.5068315642823689,0.3610344323288296,-1.0573568242576417
1.5109876927686399,0.36103443232781257,-1.058857329718087
1.5151438212549109,0.36103443232680005,-1.0603578351785345
1.5192999497411819,0.36103443232579063,-1.0618583406389797
1.523456078227453,0.361034432324785,-1.063358846099426
1.527612206713724,0.3610344323237835,-1.0648593515598737
1.5317683351999951,0.36103443232278487,-1.0663598570203185
1.5359244636862661,0.3610344323217909,-1.0678603624807674
1.5400805921725371,0.36103443232079907,-1.0693608679412123
1.5442367206588081,0.36103443231981175,-1.070861373401659
1.5483928491450791,0.36103443231882726,-1.0723618788621052
1.5525489776313504,0.36103443231784627,-1.0738623843225508
1.5567051061176214,0.36103443231686866,-1.0753628897829968
1.5608612346038924,0.36103443231589466,-1.0768633952434434
1.5650173630901634,0.36103443231492377,-1.0783639007038894
1.5691734915764344,0.3610344323139557,-1.0798644061643334
1.5733296200627054,0.36103443231299137,-1.0813649116247788
1.5774857485489764,0.3610344323120301,-1.0828654170852228
1.5816418770352476,0.3610344323110723,-1.0843659225456688
1.5857980055215186,0.36103443231011717,-1.0858664280061114
1.5899541340077896,0.36103443230916593,-1.0873669334665572
1.5941102624940606,0.3610344323082172,-1.0888674389269992
1.5982663909803316,0.3610344323072722,-1.0903679443874428
1.6024225194666026,0.3610344323063301,-1.0918684498478846
1.6065786479528736,0.3610344323053916,-1.0933689553083281
1.6107347764391449,0.36103443230445564,-1.094869460768769
1.6148909049254159,0.3610344323035235,-1.0963699662292112
1.6190470334116869,0.3610344323025939,-1.0978704716896515
1.6232031618979579,0.36103443230166804,-1.0993709771500924
1.6273592903842289,0.3610344323007455,-1.1008714826105326
1.6315154188705,0.36103443229982624,-1.1023719880709724
1.635671547356771,0.36103443229890986,-1.1038724935314113
1.6398276758430421,0.3610344322979968,-1.1053729989918497
1.6439838043293131,0.3610344322970875,-1.106873504452288
1.6481399328155841,0.36103443229618093,-1.108374009912725
1.6522960613018551,0.36103443229527876,-1.1098745153731633
1.6564521897881261,0.3610344322943791,-1.1113750208336
1.6606083182743971,0.36103443229348325,-1.1128755262940364
1.6647644467606681,0.36103443229259047,-1.114376031754471
1.6689205752469394,0.36103443229170157,-1.1158765372149069
1.6730767037332104,0.3610344322908156,-1.1173770426753409
1.6772328322194814,0.36103443228993376,-1.118877548135775
1.6813889607057524,0.36103443228905535,-1.1203780535962093
1.6855450891920234,0.3610344322881805,-1.1218785590566425
1.6897012176782944,0.3610344322873091,-1.123379064517075
1.6938573461645654,0.36103443228644133,-1.1248795699775074
1.6980134746508366,0.3610344322855774,-1.12638007543794
1.7021696031371076,0.3610344322847168,-1.1278805808983705
1.7063257316233786,0.36103443228386034,-1.1293810863588025
1.7104818601096496,0.36103443228300697,-1.1308815918192308
1.7146379885959206,0.3610344322821582,-1.1323820972796637
1.7187941170821917,0.36103443228131243,-1.1338826027400921
1.7229502455684627,0.36103443228047083,-1.1353831082005226
1.7271063740547339,0.3610344322796329,-1.1368836136609513
1.7312625025410049,0.36103443227879906,-1.1383841191213802
1.735418631027276,0.36103443227796844,-1.1398846245818082
1.739574759513547,0.36103443227714205,-1.1413851300422366
1.743730887999818,0.36103443227631943,-1.1428856355026642
1.747887016486089,0.361034432275501,-1.1443861409630927
1.75204314497236,0.36103443227468596,-1.1458866464235196
1.7561992734586311,0.36103443227387483,-1.1473871518839465
1.7603554019449021,0.3610344322730679,-1.148887657344374
1.7645115304311731,0.36103443227226406,-1.1503881628047998
1.7686676589174442,0.3610344322714653,-1.1518886682652285
1.7728237874037152,0.3610344322706693,-1.1533891737256534
1.7769799158899862,0.36103443226987775,-1.1548896791860803
1.7811360443762572,0.3610344322690896,-1.156390184646506
1.7852921728625284,0.36103443226830484,-1.1578906901069315
1.7894483013487994,0.361034432267525,-1.1593911955673586
1.7936044298350704,0.36103443226674836,-1.1608917010277844
1.7977605583213414,0.3610344322659757,-1.1623922064882108
1.8019166868076124,0.3610344322652064,-1.1638927119486355
1.8060728152938834,0.361034432264441,-1.1653932174090615
1.8102289437801544,0.3610344322636794,-1.1668937228694878
1.8143850722664254,0.36103443226292115,-1.1683942283299131
1.8185412007526967,0.3610344322621668,-1.16989473379034
1.8226973292389677,0.361034432261416,-1.1713952392507656
1.8268534577252387,0.36103443226066834,-1.1728957447111905
1.8310095862115097,0.3610344322599251,-1.1743962501716179
1.8351657146977807,0.3610344322591845,-1.1758967556320432
1.8393218431840517,0.3610344322584483,-1.1773972610924714
1.8434779716703227,0.36103443225771453,-1.1788977665528957
1.847634100156594,0.3610344322569846,-1.180398272013323
1.851790228642865,0.36103443225625786,-1.1818987774737497
1.855946357129136,0.36103443225553444,-1.183399282934176
1.860102485615407,0.3610344322548144,-1.184899788394604
1.864258614101678,0.36103443225409715,-1.1864002938550298
1.868414742587949,0.3610344322533838,-1.1879007993154573
1.87257087107422,0.3610344322526732,-1.1894013047758851
1.8767269995604912,0.36103443225196563,-1.190901810236313
1.8808831280467622,0.36103443225126086,-1.19240231569674
1.8850392565330332,0.3610344322505595,-1.193902821157169
1.8891953850193042,0.3610344322498605,-1.1954033266175954
1.8933515135055752,0.3610344322491651,-1.1969038320780254
1.8975076419918462,0.3610344322484721,-1.1984043375384534
1.9016637704781172,0.3610344322477819,-1.1999048429988814
1.9058198989643884,0.3610344322470944,-1.2014053484593108
1.9099760274506594,0.3610344322464099,-1.20290585391974
1.9141321559369304,0.36103443224572795,-1.2044063593801686
1.9182882844232014,0.36103443224504866,-1.2059068648405986
1.9224444129094724,0.36103443224437193,-1.2074073703010282
1.9266005413957434,0.36103443224369763,-1.2089078757614584
1.9307566698820144,0.36103443224302595,-1.210408381221888
1.9349127983682857,0.3610344322423572,-1.2119088866823189
1.9390689268545567,0.36103443224169046,-1.2134093921427507
1.9432250553408277,0.3610344322410258,-1.2149098976031802
1.9473811838270987,0.36103443224036424,-1.2164104030636123
1.9515373123133697,0.36103443223970433,-1.2179109085240425
1.9556934407996407,0.36103443223904724,-1.2194114139844743
1.9598495692859117,0.36103443223839216,-1.2209119194449052
1.964005697772183,0.3610344322377397,-1.2224124249053383
1.968161826258454,0.36103443223708886,-1.2239129303657694
1.972317954744725,0.36103443223644066,-1.2254134358262014
1.976474083230996,0.3610344322357946,-1.2269139412866337
1.980630211717267,0.3610344322351508,-1.228414446747066
1.984786340203538,0.3610344322345091,-1.2299149522074997
1.988942468689809,0.3610344322338697,-1.2314154576679326
1.9930985971760802,0.36103443223323234,-1.2329159631283657
1.9972547256623512,0.36103443223259657,-1.2344164685887975
2.001410854148622,0.3610344322319637,-1.2359169740492317
2.005566982634893,0.3610344322313324,-1.237417479509664
2.0097231111211644,0.36103443223070336,-1.238917984970097
2.0138792396074354,0.3610344322300766,-1.2404184904305315
2.0180353680937064,0.3610344322294518,-1.241918995890965
2.0221914965799774,0.36103443222882897,-1.2434195013513982
2.0263476250662484,0.3610344322282081,-1.2449200068118318
2.0305037535525194,0.36103443222758996,-1.2464205122722674
2.0346598820387904,0.3610344322269736,-1.247921017732702
2.0388160105250615,0.3610344322263592,-1.2494215231931358
2.0429721390113325,0.3610344322257469,-1.25092202865357
2.0471282674976035,0.36103443222513665,-1.2524225341140045
2.0512843959838745,0.36103443222452886,-1.2539230395744396
2.0554405244701455,0.3610344322239231,-1.255423545034874
2.0595966529564165,0.36103443222331943,-1.2569240504953088
2.0637527814426875,0.36103443222271797,-1.258424555955744
2.067908909928959,0.3610344322221185,-1.2599250614161797
2.07206503841523,0.3610344322215214,-1.2614255668766146
2.076221166901501,0.36103443222092646,-1.2629260723370495
2.080377295387772,0.3610344322203339,-1.2644265777974861
2.084533423874043,0.3610344322197433,-1.265927083257921
2.088689552360314,0.36103443221915515,-1.2674275887183573
2.092845680846585,0.3610344322185689,-1.268928094178792
2.097001809332856,0.3610344322179854,-1.2704285996392284
2.101157937819127,0.3610344322174039,-1.271929105099664
2.105314066305398,0.3610344322168247,-1.2734296105601002
2.109470194791669,0.361034432216248,-1.2749301160205366
2.11362632327794,0.36103443221567333,-1.2764306214809724
2.117782451764211,0.3610344322151015,-1.27793112694141
2.121938580250482,0.36103443221453163,-1.2794316324018453
2.1260947087367534,0.361034432213964,-1.2809321378622822
2.1302508372230244,0.36103443221339926,-1.2824326433227202
2.1344069657092954,0.3610344322128367,-1.2839331487831565
2.1385630941955664,0.361034432212276,-1.2854336542435927
2.1427192226818375,0.36103443221171827,-1.2869341597040307
2.1468753511681085,0.36103443221116294,-1.2884346651644678
2.1510314796543795,0.3610344322106098,-1.2899351706249051
2.1551876081406505,0.3610344322100593,-1.2914356760853436
2.1593437366269215,0.3610344322095114,-1.2929361815457814
2.1634998651131925,0.3610344322089658,-1.2944366870062196
2.1676559935994635,0.3610344322084227,-1.2959371924666578
2.1718121220857345,0.36103443220788195,-1.2974376979270963
2.1759682505720055,0.36103443220734377,-1.2989382033875354
2.1801243790582765,0.3610344322068078,-1.3004387088479734
2.184280507544548,0.3610344322062746,-1.3019392143084134
2.188436636030819,0.3610344322057438,-1.3034397197688528
2.19259276451709,0.36103443220521536,-1.304940225229292
2.196748893003361,0.361034432204689,-1.3064407306897308
2.200905021489632,0.3610344322041658,-1.3079412361501728
2.205061149975903,0.3610344322036445,-1.3094417416106114
2.209217278462174,0.361034432203126,-1.310942247071053
2.213373406948445,0.3610344322026097,-1.3124427525314937
2.217529535434716,0.36103443220209586,-1.3139432579919343
2.221685663920987,0.3610344322015842,-1.315443763452375
2.225841792407258,0.3610344322010752,-1.3169442689128168
2.229997920893529,0.3610344322005684,-1.3184447743732588
2.2341540493798,0.3610344322000641,-1.319945279833701
2.238310177866071,0.36103443219956244,-1.3214457852941455
2.2424663063523425,0.3610344321990626,-1.3229462907545875
2.2466224348386135,0.36103443219856507,-1.3244467962150295
2.2507785633248845,0.3610344321980703,-1.3259473016754741
2.2549346918111555,0.36103443219757764,-1.3274478071359184
2.2590908202974265,0.36103443219708703,-1.3289483125963615
2.2632469487836975,0.3610344321965989,-1.3304488180568066
2.2674030772699685,0.36103443219611275,-1.331949323517251
2.2715592057562395,0.3610344321956293,-1.3334498289776968
2.2757153342425105,0.3610344321951476,-1.3349503344381424
2.2798714627287815,0.36103443219466813,-1.3364508398985877
2.2840275912150525,0.36103443219419107,-1.3379513453590341
2.2881837197013235,0.36103443219371617,-1.3394518508194813
2.2923398481875945,0.3610344321932429,-1.3409523562799273
2.2964959766738655,0.3610344321927726,-1.342452861740376
2.3006521051601365,0.361034432192304,-1.3439533672008235
2.304808233646408,0.3610344321918373,-1.3454538726612708
2.308964362132679,0.36103443219137327,-1.3469543781217213
2.31312049061895,0.3610344321909108,-1.3484548835821697
2.317276619105221,0.36103443219045034,-1.3499553890426188
2.321432747591492,0.36103443218999215,-1.3514558945030677
2.325588876077763,0.361034432189536,-1.3529563999635184
2.329745004564034,0.3610344321890824,-1.3544569054239697
2.333901133050305,0.36103443218863013,-1.3559574108844197
2.338057261536576,0.3610344321881801,-1.357457916344871
2.342213390022847,0.36103443218773223,-1.3589584218053237
2.346369518509118,0.3610344321872862,-1.360458927265774
2.350525646995389,0.36103443218684245,-1.3619594327262274
2.35468177548166,0.3610344321864007,-1.3634599381866812
2.358837903967931,0.3610344321859609,-1.3649604436471345
2.3629940324542025,0.361034432185523,-1.3664609491075876
2.3671501609404735,0.36103443218508746,-1.367961454568042
2.3713062894267445,0.3610344321846538,-1.3694619600284963
2.3754624179130155,0.361034432184222,-1.3709624654889503
2.3796185463992865,0.36103443218379283,-1.3724629709494065
2.3837746748855575,0.36103443218336545,-1.3739634764098627
2.3879308033718285,0.3610344321829402,-1.3754639818703187
2.3920869318580995,0.3610344321825169,-1.376964487330775
2.3962430603443705,0.3610344321820962,-1.3784649927912327
2.4003991888306415,0.36103443218167736,-1.3799654982516891
2.4045553173169125,0.3610344321812606,-1.3814660037121471
2.4087114458031835,0.36103443218084613,-1.3829665091726053
2.4128675742894545,0.36103443218043363,-1.3844670146330624
2.4170237027757255,0.36103443218002373,-1.3859675200935213
2.421179831261997,0.36103443217961595,-1.3874680255539806
2.425335959748268,0.3610344321792106,-1.3889685310144413
2.429492088234539,0.3610344321788073,-1.3904690364749008
2.43364821672081,0.3610344321784065,-1.3919695419353613
2.437804345207081,0.3610344321780082,-1.393470047395822
2.441960473693352,0.3610344321776119,-1.3949705528562824
2.446116602179623,0.36103443217721864,-1.3964710583167452
2.450272730665894,0.36103443217682674,-1.3979715637772057
2.454428859152165,0.36103443217643805,-1.3994720692376688
2.458584987638436,0.3610344321760518,-1.4009725746981312
2.462741116124707,0.36103443217566755,-1.4024730801585927
2.466897244610978,0.3610344321752866,-1.4039735856190572
2.471053373097249,0.36103443217490766,-1.4054740910795207
2.47520950158352,0.36103443217453146,-1.4069745965399842
2.4793656300697915,0.3610344321741582,-1.4084751020004505
2.4835217585560625,0.36103443217378667,-1.409975607460913
2.4876778870423335,0.36103443217341835,-1.4114761129213789
2.4918340155286045,0.36103443217305253,-1.4129766183818446
2.4959901440148755,0.3610344321726893,-1.4144771238423104
2.5001462725011465,0.3610344321723287,-1.4159776293027757
2.5043024009874175,0.36103443217197134,-1.4174781347632441
2.5084585294736885,0.3610344321716157,-1.4189786402237097
2.5126146579599595,0.36103443217126335,-1.4204791456841763
2.5167707864462305,0.36103443217091347,-1.4219796511446439
2.5209269149325015,0.3610344321705661,-1.4234801566051112
2.5250830434187725,0.36103443217022196,-1.4249806620655807
2.5292391719050435,0.36103443216988024,-1.426481167526049
2.5333953003913146,0.36103443216954095,-1.427981672986518
2.537551428877586,0.3610344321692044,-1.4294821784469869
2.541707557363857,0.3610344321688708,-1.4309826839074578
2.545863685850128,0.3610344321685398,-1.4324831893679288
2.550019814336399,0.36103443216821096,-1.433983694828398
2.55417594282267,0.36103443216788467,-1.435484200288868
2.558332071308941,0.3610344321675614,-1.4369847057493406
2.562488199795212,0.36103443216724046,-1.438485211209812
2.566644328281483,0.36103443216692177,-1.439985716670283
2.570800456767754,0.3610344321666057,-1.4414862221307556
2.574956585254025,0.36103443216629205,-1.442986727591229
2.579112713740296,0.36103443216598086,-1.4444872330517013
2.583268842226567,0.3610344321656721,-1.4459877385121764
2.587424970712838,0.3610344321653651,-1.4474882439726497
2.591581099199109,0.3610344321650607,-1.448988749433125
2.59573722768538,0.3610344321647582,-1.4504892548936
2.5998933561716515,0.36103443216445785,-1.4519897603540752
2.6040494846579225,0.36103443216415954,-1.4534902658145508
2.6082056131441935,0.36103443216386316,-1.4549907712750274
2.6123617416304645,0.3610344321635687,-1.4564912767355043
2.6165178701167355,0.36103443216327574,-1.457991782195981
2.6206739986030065,0.36103443216298475,-1.4594922876564589
2.6248301270892775,0.36103443216269554,-1.4609927931169373
2.6289862555755485,0.3610344321624079,-1.4624932985774157
2.6331423840618196,0.36103443216212167,-1.4639938040378953
2.6372985125480906,0.3610344321618362,-1.465494309498373
2.6414546410343616,0.361034432161553,-1.4669948149588534
2.6456107695206326,0.3610344321612706,-1.4684953204193347
2.6497668980069036,0.36103443216098935,-1.469995825879815
2.6539230264931746,0.3610344321607092,-1.4714963313402971
2.658079154979446,0.36103443216043024,-1.4729968368007793
2.662235283465717,0.3610344321601514,-1.4744973422612597
2.666391411951988,0.3610344321598742,-1.4759978477217437
2.670547540438259,0.36103443215959735,-1.477498353182227
2.67470366892453,0.36103443215932135,-1.478998858642712
2.678859797410801,0.36103443215904574,-1.4804993641031967
2.683015925897072,0.36103443215877035,-1.481999869563681
2.687172054383343,0.3610344321584955,-1.4835003750241669
2.691328182869614,0.361034432158221,-1.4850008804846524
2.695484311355885,0.3610344321579469,-1.4865013859451406
2.699640439842156,0.3610344321576728,-1.4880018914056277
2.703796568328427,0.3610344321573984,-1.4895023968661136
2.707952696814698,0.3610344321571245,-1.4910029023266032
2.712108825300969,0.36103443215685005,-1.4925034077870916
2.7162649537872405,0.36103443215657627,-1.4940039132475829
2.7204210822735115,0.36103443215630165,-1.495504418708072
2.7245772107597825,0.3610344321560272,-1.4970049241685632
2.7287333392460535,0.3610344321557521,-1.4985054296290545
2.7328894677323246,0.36103443215547704,-1.5000059350895465
2.7370455962185956,0.3610344321552013,-1.5015064405500396
2.7412017247048666,0.3610344321549253,-1.5030069460105324
2.7453578531911376,0.3610344321546493,-1.5045074514710268
2.7495139816774086,0.36103443215437225,-1.5060079569315215
2.7536701101636796,0.3610344321540952,-1.5075084623920167
2.7578262386499506,0.36103443215381736,-1.5090089678525123
2.7619823671362216,0.3610344321535394,-1.5105094733130093
2.7661384956224926,0.36103443215326114,-1.5120099787735075
2.7702946241087636,0.361034432152982,-1.5135104842340037
2.774450752595035,0.36103443215270287,-1.5150109896945037
2.778606881081306,0.3610344321524229,-1.5165114951550014
2.782763009567577,0.36103443215214304,-1.5180120006155018
2.786919138053848,0.3610344321518628,-1.5195125060760015
2.791075266540119,0.3610344321515822,-1.521013011536503
2.79523139502639,0.36103443215130127,-1.522513516997004
2.799387523512661,0.3610344321510205,-1.524014022457507
2.803543651998932,0.36103443215074005,-1.5255145279180107
2.807699780485203,0.36103443215045905,-1.5270150333785142
2.811855908971474,0.3610344321501785,-1.5285155388390195
2.816012037457745,0.36103443214989817,-1.5300160442995245
2.820168165944016,0.36103443214961795,-1.5315165497600296
2.824324294430287,0.3610344321493384,-1.5330170552205364
2.828480422916558,0.36103443214905934,-1.5345175606810442
2.8326365514028296,0.36103443214878067,-1.536018066141551
2.8367926798891006,0.3610344321485033,-1.5375185716020603
2.8409488083753716,0.3610344321482265,-1.5390190770625694
2.8451049368616426,0.3610344321479513,-1.5405195825230806
2.8492610653479136,0.3610344321476768,-1.5420200879835915
2.8534171938341846,0.36103443214740366,-1.5435205934441028
2.8575733223204556,0.3610344321471325,-1.5450210989046163
2.8617294508067266,0.3610344321468625,-1.5465216043651284
2.8658855792929976,0.3610344321465942,-1.5480221098256421
2.8700417077792686,0.36103443214632797,-1.5495226152861559
2.8741978362655396,0.36103443214606423,-1.5510231207466718
2.8783539647518106,0.3610344321458026,-1.5525236262071866
2.8825100932380816,0.3610344321455432,-1.554024131667703
2.8866662217243526,0.36103443214528647,-1.5555246371282194
2.890822350210624,0.36103443214503284,-1.5570251425887385
2.894978478696895,0.361034432144782,-1.5585256480492569
2.899134607183166,0.36103443214453435,-1.5600261535097775
2.903290735669437,0.36103443214428954,-1.5615266589702954
2.907446864155708,0.3610344321440487,-1.5630271644308165
2.911602992641979,0.36103443214381115,-1.5645276698913377
2.91575912112825,0.3610344321435773,-1.5660281753518588
2.919915249614521,0.3610344321433477,-1.5675286808123827
2.924071378100792,0.3610344321431217,-1.5690291862729047
2.928227506587063,0.3610344321429003,-1.5705296917334302
2.932383635073334,0.36103443214268266,-1.5720301971939534
2.936539763559605,0.3610344321424701,-1.57353070265448
2.940695892045876,0.3610344321422614,-1.5750312081150044
2.944852020532147,0.3610344321420576,-1.5765317135755315
2.949008149018418,0.36103443214185843,-1.5780322190360578
2.9531642775046896,0.3610344321416644,-1.5795327244965855
2.9573204059909606,0.36103443214147507,-1.5810332299571137
2.9614765344772316,0.361034432141291,-1.5825337354176436
2.9656326629635026,0.36103443214111197,-1.5840342408781731
2.9697887914497736,0.3610344321409376,-1.5855347463387022
2.9739449199360446,0.36103443214076886,-1.587035251799233
2.9781010484223156,0.3610344321406051,-1.5885357572597643
2.9822571769085866,0.3610344321404468,-1.590036262720297
2.9864133053948576,0.36103443214029324,-1.5915367681808281
2.9905694338811286,0.3610344321401449,-1.5930372736413605
2.9947255623673996,0.3610344321400022,-1.594537779101895
2.9988816908536706,0.3610344321398644,-1.5960382845624281
3.0030378193399416,0.36103443213973174,-1.597538790022963
3.0071939478262126,0.36103443213960396,-1.5990392954834973
3.011350076312484,0.3610344321394811,-1.6005398009440315
3.015506204798755,0.3610344321393632,-1.6020403064045676
3.019662333285026,0.3610344321392502,-1.6035408118651036
3.023818461771297,0.3610344321391418,-1.605041317325641
3.027974590257568,0.3610344321390379,-1.6065418227861779
3.032130718743839,0.3610344321389387,-1.6080423282467167
3.03628684723011,0.36103443213884323,-1.6095428337072542
3.040442975716381,0.36103443213875175,-1.6110433391677925
3.044599104202652,0.3610344321386645,-1.6125438446283302
3.048755232688923,0.3610344321385808,-1.6140443500888704
3.052911361175194,0.3610344321385004,-1.6155448555494096
3.057067489661465,0.36103443213842323,-1.6170453610099482
3.061223618147736,0.36103443213834907,-1.618545866470489
3.065379746634007,0.361034432138278,-1.6200463719310296
3.0695358751202786,0.36103443213820924,-1.621546877391571
3.0736920036065496,0.3610344321381427,-1.6230473828521121
3.0778481320928206,0.36103443213807845,-1.624547888312655
3.0820042605790916,0.3610344321380154,-1.6260483937731962
3.0861603890653626,0.36103443213795433,-1.6275488992337397
3.0903165175516336,0.36103443213789377,-1.6290494046942816
3.0944726460379046,0.36103443213783415,-1.6305499101548246
3.0986287745241756,0.3610344321377754,-1.6320504156153692
3.1027849030104466,0.3610344321377167,-1.633550921075914
3.1069410314967176,0.36103443213765773,-1.6350514265364575
3.1110971599829886,0.36103443213759834,-1.6365519319970019
3.1152532884692596,0.3610344321375382,-1.6380524374575467
3.1194094169555306,0.3610344321374772,-1.6395529429180933
3.1235655454418016,0.3610344321374143,-1.6410534483786379
3.127721673928073,0.3610344321373497,-1.6425539538391836
3.131877802414344,0.36103443213728326,-1.6440544592997313
3.136033930900615,0.3610344321372148,-1.6455549647602794
3.140190059386886,0.3610344321371434,-1.6470554702208267
3.144346187873157,0.3610344321370688,-1.648555975681375
3.148502316359428,0.3610344321369911,-1.650056481141923
3.152658444845699,0.3610344321369095,-1.651556986602471
3.15681457333197,0.36103443213682385,-1.6530574920630192
3.160970701818241,0.36103443213673486,-1.6545579975235714
3.165126830304512,0.3610344321366407,-1.6560585029841215
3.169282958790783,0.3610344321365421,-1.6575590084446723
3.173439087277054,0.36103443213643843,-1.6590595139052247
3.177595215763325,0.36103443213632935,-1.6605600193657757
3.181751344249596,0.3610344321362152,-1.662060524826329
3.1859074727358676,0.3610344321360952,-1.6635610302868824
3.1900636012221386,0.36103443213596936,-1.6650615357474368
3.1942197297084096,0.36103443213583714,-1.6665620412079907
3.1983758581946806,0.36103443213569925,-1.6680625466685473
3.2025319866809516,0.36103443213555453,-1.669563052129104
3.2066881151672226,0.3610344321354034,-1.6710635575896606
3.2108442436534936,0.3610344321352453,-1.672564063050217
3.2150003721397646,0.3610344321350811,-1.674064568510778
3.2191565006260356,0.36103443213490954,-1.675565073971337
3.2233126291123066,0.3610344321347313,-1.677065579431898
3.2274687575985777,0.3610344321345457,-1.6785660848924593
3.2316248860848487,0.36103443213435366,-1.6800665903530234
3.2357810145711197,0.36103443213415365,-1.6815670958135853
3.2399371430573907,0.3610344321339472,-1.683067601274151
3.2440932715436617,0.36103443213373354,-1.6845681067347167
3.248249400029933,0.36103443213351305,-1.6860686121952855
3.252405528516204,0.361034432133285,-1.6875691176558527
3.256561657002475,0.3610344321330504,-1.6890696231164222
3.260717785488746,0.36103443213280895,-1.6905701285769934
3.264873913975017,0.36103443213256065,-1.692070634037566
3.269030042461288,0.3610344321323053,-1.6935711394981385
3.273186170947559,0.36103443213204367,-1.6950716449587129
3.27734229943383,0.36103443213177566,-1.6965721504192883
3.281498427920101,0.36103443213150116,-1.698072655879866
3.285654556406372,0.36103443213122055,-1.6995731613404437
3.289810684892643,0.3610344321309339,-1.701073666801024
3.293966813378914,0.3610344321306416,-1.702574172261606
3.298122941865185,0.3610344321303438,-1.7040746777221896
3.302279070351456,0.3610344321300404,-1.705575183182774
3.3064351988377276,0.36103443212973146,-1.7070756886433593
3.3105913273239986,0.36103443212941794,-1.7085761941039466
3.3147474558102696,0.36103443212909936,-1.710076699564536
3.3189035842965406,0.36103443212877645,-1.7115772050251272
3.3230597127828116,0.3610344321284488,-1.713077710485719
3.3272158412690827,0.3610344321281168,-1.7145782159463117
3.3313719697553537,0.36103443212778125,-1.7160787214069078
3.3355280982416247,0.36103443212744163,-1.7175792268675034
3.3396842267278957,0.3610344321270987,-1.7190797323281024
3.3438403552141667,0.36103443212675174,-1.7205802377886996
3.3479964837004377,0.36103443212640224,-1.7220807432493013
3.3521526121867087,0.36103443212604985,-1.7235812487099038
3.3563087406729797,0.36103443212569436,-1.7250817541705075
3.3604648691592507,0.36103443212533626,-1.7265822596311116
3.364620997645522,0.3610344321249758,-1.728082765091718
3.368777126131793,0.3610344321246131,-1.7295832705523262
3.372933254618064,0.36103443212424824,-1.7310837760129343
3.377089383104335,0.36103443212388125,-1.732584281473544
3.381245511590606,0.36103443212351294,-1.7340847869341562
3.385401640076877,0.3610344321231421,-1.7355852923947674
3.389557768563148,0.3610344321227699,-1.7370857978553804
3.393713897049419,0.3610344321223965,-1.7385863033159952
3.39787002553569,0.3610344321220214,-1.7400868087766101
3.402026154021961,0.3610344321216447,-1.7415873142372256
3.406182282508232,0.36103443212126646,-1.7430878196978417
3.410338410994503,0.3610344321208869,-1.7445883251584577
3.414494539480774,0.3610344321205061,-1.746088830619076
3.418650667967045,0.36103443212012415,-1.747589336079694
3.4228067964533166,0.3610344321197408,-1.749089841540314
3.4269629249395877,0.3610344321193555,-1.7505903470009312
3.4311190534258587,0.3610344321189693,-1.7520908524615506
3.4352751819121297,0.3610344321185814,-1.7535913579221691
3.4394313103984007,0.3610344321181921,-1.755091863382789
3.4435874388846717,0.3610344321178011,-1.7565923688434082
3.4477435673709427,0.3610344321174084,-1.7580928743040265
3.4518996958572137,0.3610344321170141,-1.7595933797646446
3.4560558243434847,0.36103443211661795,-1.7610938852252636
3.4602119528297557,0.3610344321162196,-1.76259439068588
3.4643680813160267,0.3610344321158198,-1.764094896146499
3.4685242098022977,0.3610344321154174,-1.7655954016071145
3.4726803382885687,0.361034432115013,-1.7670959070677303
3.4768364667748397,0.36103443211460634,-1.7685964125283462
3.480992595261111,0.3610344321141974,-1.7700969179889596
3.485148723747382,0.361034432113786,-1.7715974234495728
3.489304852233653,0.36103443211337205,-1.773097928910184
3.493460980719924,0.3610344321129557,-1.7745984343707941
3.497617109206195,0.3610344321125367,-1.776098939831404
3.501773237692466,0.36103443211211517,-1.7775994452920105
3.505929366178737,0.3610344321116913,-1.7790999507526173
3.510085494665008,0.3610344321112649,-1.7806004562132227
3.514241623151279,0.3610344321108359,-1.7821009616738253
3.51839775163755,0.36103443211040503,-1.783601467134429
3.522553880123821,0.36103443210997144,-1.7851019725950275
3.526710008610092,0.3610344321095359,-1.786602478055626
3.530866137096363,0.3610344321090987,-1.7881029835162234
3.535022265582634,0.3610344321086596,-1.7896034889768182
3.539178394068905,0.3610344321082192,-1.7911039944374119
3.5433345225551767,0.3610344321077773,-1.7926044998980015
3.5474906510414477,0.3610344321073351,-1.7941050053585916
3.5516467795277187,0.3610344321068921,-1.7956055108191782
3.5558029080139897,0.36103443210644937,-1.7971060162797647
3.5599590365002607,0.36103443210600694,-1.7986065217403489
3.5641151649865317,0.3610344321055655,-1.8001070272009305
3.5682712934728027,0.36103443210512537,-1.8016075326615104
3.5724274219590737,0.3610344321046878,-1.8031080381220905
3.5765835504453447,0.3610344321042523,-1.8046085435826658
3.5807396789316157,0.3610344321038206,-1.8061090490432414
3.5848958074178867,0.36103443210339303,-1.8076095545038156
3.5890519359041577,0.3610344321029702,-1.809110059964388
3.5932080643904287,0.36103443210255326,-1.8106105654249591
3.5973641928766997,0.3610344321021429,-1.8121110708855301
3.601520321362971,0.3610344321017396,-1.8136115763460974
3.605676449849242,0.36103443210134495,-1.8151120818066662
3.609832578335513,0.3610344321009594,-1.816612587267233
3.613988706821784,0.3610344321005837,-1.8181130927277973
3.618144835308055,0.36103443210022007,-1.8196135981883648
3.622300963794326,0.36103443209986813,-1.8211141036489291
3.626457092280597,0.3610344320995295,-1.822614609109494
3.630613220766868,0.361034432099205,-1.8241151145700574
3.634769349253139,0.36103443209889613,-1.8256156200306222
3.63892547773941,0.3610344320986032,-1.8271161254911856
3.6430816062256812,0.36103443209832803,-1.8286166309517502
3.6472377347119522,0.361034432098071,-1.8301171364123148
3.6513938631982232,0.3610344320978336,-1.8316176418728798
3.6555499916844942,0.36103443209761615,-1.8331181473334448
3.6597061201707657,0.3610344320974203,-1.8346186527940123
3.6638622486570367,0.36103443209724684,-1.8361191582545808
3.6680183771433077,0.36103443209709596,-1.8376196637151472
3.6721745056295787,0.36103443209696934,-1.8391201691757182
3.6763306341158497,0.3610344320968671,-1.8406206746362883
3.6804867626021207,0.36103443209679037,-1.8421211800968615
3.6846428910883917,0.3610344320967393,-1.8436216855574352
3.6887990195746627,0.3610344320967148,-1.8451221910180116
3.6929551480609337,0.361034432096717,-1.8466226964785883
3.6971112765472047,0.3610344320967466,-1.8481232019391685
3.7012674050334757,0.36103443209680375,-1.8496237073997506
3.7054235335197467,0.36103443209688796,-1.8511242128603334
3.7095796620060177,0.36103443209700026,-1.8526247183209201
3.7137357904922887,0.3610344320971397,-1.8541252237815073
3.71789191897856,0.3610344320973067,-1.8556257292420981
3.722048047464831,0.36103443209750036,-1.8571262347026891
3.726204175951102,0.36103443209772107,-1.8586267401632866
3.730360304437373,0.3610344320979672,-1.860127245623883
3.734516432923644,0.36103443209823827,-1.8616277510844823
3.738672561409915,0.3610344320985338,-1.8631282565450846
3.7428286898961862,0.36103443209885255,-1.8646287620056885
3.7469848183824572,0.36103443209919345,-1.8661292674662953
3.7511409468687282,0.3610344320995551,-1.8676297729269031
3.7552970753549992,0.361034432099936,-1.869130278387513
3.7594532038412702,0.36103443210033503,-1.8706307838481258
3.7636093323275412,0.36103443210074976,-1.8721312893087385
3.7677654608138123,0.3610344321011791,-1.8736317947693544
3.7719215893000833,0.3610344321016205,-1.8751323002299698
3.7760777177863547,0.36103443210207276,-1.8766328056905894
3.7802338462726257,0.36103443210253333,-1.8781333111512095
3.7843899747588967,0.36103443210299974,-1.8796338166118294
3.7885461032451677,0.36103443210347025,-1.8811343220724517
3.7927022317314387,0.3610344321039419,-1.8826348275330733
3.7968583602177097,0.36103443210441294,-1.8841353329936963
3.8010144887039807,0.36103443210488045,-1.8856358384543193
3.8051706171902517,0.36103443210534214,-1.8871363439149422
3.8093267456765227,0.3610344321057957,-1.8886368493755648
3.8134828741627937,0.36103443210623837,-1.8901373548361875
3.8176390026490648,0.361034432106668,-1.89163786029681
3.8217951311353358,0.3610344321070823,-1.8931383657574328
3.8259512596216068,0.36103443210747843,-1.8946388712180533
3.8301073881078778,0.36103443210785463,-1.8961393766786745
3.834263516594149,0.3610344321082087,-1.8976398821392946
3.83841964508042,0.36103443210853836,-1.8991403875999124
3.842575773566691,0.36103443210884184,-1.9006408930605296
3.8467319020529622,0.3610344321091173,-1.902141398521144
3.8508880305392332,0.3610344321093635,-1.9036419039817583
3.8550441590255042,0.3610344321095787,-1.9051424094423701
3.8592002875117752,0.3610344321097627,-1.9066429149029833
3.8633564159980462,0.36103443210991293,-1.908143420363592
3.8675125444843172,0.36103443211003017,-1.909643925824201
3.8716686729705883,0.3610344321101128,-1.9111444312848065
3.8758248014568593,0.36103443211016173,-1.9126449367454126
3.8799809299431303,0.3610344321101764,-1.9141454422060173
3.8841370584294013,0.36103443211015745,-1.9156459476666214
3.8882931869156723,0.3610344321101051,-1.9171464531272235
3.8924493154019433,0.3610344321100208,-1.918646958587826
3.8966054438882147,0.36103443210990527,-1.9201474640484275
3.9007615723744857,0.36103443210976016,-1.921647969509028
3.9049177008607567,0.3610344321095875,-1.9231484749696302
3.9090738293470277,0.3610344321093889,-1.9246489804302316
3.9132299578332987,0.36103443210916697,-1.9261494858908346
3.9173860863195697,0.3610344321089235,-1.9276499913514356
3.9215422148058408,0.36103443210866204,-1.9291504968120397
3.9256983432921118,0.36103443210838515,-1.9306510022726469
3.9298544717783828,0.3610344321080956,-1.9321515077332547
3.9340106002646538,0.3610344321077967,-1.9336520131938637
3.9381667287509248,0.3610344321074921,-1.935152518654478
3.9423228572371958,0.3610344321071844,-1.936653024115093
3.946478985723467,0.36103443210687763,-1.938153529575713
3.950635114209738,0.36103443210657465,-1.9396540350363363
3.9547912426960092,0.3610344321062786,-1.941154540496963
3.9589473711822802,0.361034432105993,-1.9426550459575942
3.9631034996685512,0.3610344321057207,-1.9441555514182303
3.9672596281548222,0.36103443210546454,-1.9456560568788708
3.9714157566410933,0.3610344321052267,-1.9471565623395146
3.9755718851273643,0.36103443210500974,-1.9486570678001651
3.9797280136136353,0.36103443210481523,-1.9501575732608183
3.9838841420999063,0.3610344321046454,-1.9516580787214783
3.9880402705861773,0.36103443210450054,-1.9531585841821417
3.9921963990724483,0.36103443210438224,-1.9546590896428115
3.9963525275587193,0.3610344321042899,-1.9561595951034838
4.000508656044991,0.3610344321042238,-1.957660100564161
4.004664784531261,0.3610344321041829,-1.9591606060248412
4.008820913017533,0.3610344321041662,-1.960661111485525
4.012977041503803,0.3610344321041721,-1.9621616169462124
4.017133169990075,0.36103443210419833,-1.9636621224069022
4.021289298476345,0.36103443210424235,-1.9651626278675933
4.025445426962617,0.3610344321043016,-1.9666631333282873
4.029601555448887,0.3610344321043719,-1.9681636387889796
4.033757683935159,0.361034432104451,-1.9696641442496738
4.037913812421429,0.36103443210453445,-1.9711646497103668
4.042069940907701,0.36103443210461933,-1.972665155171061
4.046226069393972,0.36103443210470104,-1.9741656606317515
4.050382197880243,0.3610344321047769,-1.9756661660924395
4.054538326366514,0.36103443210484376,-1.9771666715531273
4.058694454852785,0.3610344321048987,-1.9786671770138113
4.062850583339056,0.3610344321049401,-1.9801676824744943
4.067006711825327,0.36103443210496616,-1.981668187935174
4.071162840311598,0.3610344321049764,-1.9831686933958512
4.075318968797869,0.3610344321049715,-1.984669198856527
4.07947509728414,0.3610344321049527,-1.9861697043172024
4.083631225770411,0.3610344321049224,-1.9876702097778767
4.087787354256682,0.36103443210488423,-1.9891707152385516
4.091943482742953,0.36103443210484265,-1.990671220699229
4.096099611229224,0.36103443210480246,-1.9921717261599088
4.100255739715496,0.3610344321047697,-1.9936722316205941
4.104411868201766,0.3610344321047498,-1.995172737081285
4.108567996688038,0.3610344321047479,-1.9966732425419855
4.112724125174308,0.3610344321047677,-1.9981737480026949
4.11688025366058,0.3610344321048101,-1.9996742534634142
4.12103638214685,0.3610344321048729,-2.001174758924144
4.125192510633122,0.36103443210494846,-2.0026752643848877
4.129348639119392,0.3610344321050207,-2.00417576984564
4.133504767605664,0.36103443210506453,-2.005676275306401
4.137660896091934,0.3610344321050406,-2.0071767807671614
4.141817024578206,0.3610344321048949,-2.0086772862279223
4.145973153064476,0.36103443210455044,-2.0101777916886725
4.150129281550748,0.3610344321039034,-2.0116782971493965
4.154285410037018,0.3610344321028184,-2.0131788026100756
4.15844153852329,0.36103443210112,-2.01467930807069


==> MoonLander/case1/results/figs/st_ctr.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'st_ctr.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{575.91101074bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.72546103)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{st_ctr.pdf}}%
  \end{picture}%
\endgroup%


==> MoonLander/case1/results/optimal_solution.csv <==
t,h,v,u
0,10,-2,0
0.000416451645164517,9.99916696663569,-2.00062467746775,0
0.000832903290329033,9.99833367312342,-2.00124935493549,0
0.00124935493549355,9.9975001194632,-2.00187403240324,0
0.00166580658065807,9.99666630565501,-2.00249870987099,0
0.00208225822582258,9.99583223169887,-2.00312338733873,0
0.0024987098709871,9.99499789759476,-2.00374806480648,0
0.00291516151615162,9.9941633033427,-2.00437274227423,0
0.00333161316131613,9.99332844894268,-2.00499741974197,0
0.00374806480648065,9.99249333439469,-2.00562209720972,0
0.00416451645164516,9.99165795969875,-2.00624677467747,0
0.00458096809680968,9.99082232485485,-2.00687145214521,0
0.0049974197419742,9.98998642986299,-2.00749612961296,0
0.00541387138713871,9.98915027472317,-2.00812080708071,0
0.00583032303230323,9.9883138594354,-2.00874548454845,0
0.00624677467746775,9.98747718399966,-2.0093701620162,0
0.00666322632263226,9.98664024841596,-2.00999483948395,0
0.00707967796779678,9.98580305268431,-2.0106195169517,0
0.0074961296129613,9.9849655968047,-2.01124419441944,0
0.00791258125812581,9.98412788077712,-2.01186887188719,0
0.00832903290329033,9.98328990460159,-2.01249354935494,0
0.00874548454845485,9.9824516682781,-2.01311822682268,0
0.00916193619361936,9.98161317180665,-2.01374290429043,0
0.00957838783878388,9.98077441518724,-2.01436758175818,0
0.0099948394839484,9.97993539841987,-2.01499225922592,0
0.0104112911291129,9.97909612150454,-2.01561693669367,0
0.0108277427742774,9.97825658444126,-2.01624161416142,0
0.0112441944194419,9.97741678723001,-2.01686629162916,0
0.0116606460646065,9.9765767298708,-2.01749096909691,0
0.012077097709771,9.97573641236364,-2.01811564656466,0
0.0124935493549355,9.97489583470852,-2.0187403240324,0
0.0129100010001,9.97405499690543,-2.01936500150015,0
0.0133264526452645,9.97321389895439,-2.0199896789679,0
0.013742904290429,9.97237254085539,-2.02061435643564,0
0.0141593559355936,9.97153092260843,-2.02123903390339,0
0.0145758075807581,9.97068904421351,-2.02186371137114,0
0.0149922592259226,9.96984690567063,-2.02248838883888,0
0.0154087108710871,9.9690045069798,-2.02311306630663,0
0.0158251625162516,9.968161848141,-2.02373774377438,0
0.0162416141614161,9.96731892915424,-2.02436242124212,0
0.0166580658065807,9.96647575001953,-2.02498709870987,0
0.0170745174517452,9.96563231073685,-2.02561177617762,0
0.0174909690969097,9.96478861130622,-2.02623645364536,0
0.0179074207420742,9.96394465172763,-2.02686113111311,0
0.0183238723872387,9.96310043200107,-2.02748580858086,0
0.0187403240324032,9.96225595212656,-2.0281104860486,0
0.0191567756775678,9.96141121210409,-2.02873516351635,0
0.0195732273227323,9.96056621193367,-2.0293598409841,0
0.0199896789678968,9.95972095161528,-2.02998451845185,0
0.0204061306130613,9.95887543114893,-2.03060919591959,0
0.0208225822582258,9.95802965053462,-2.03123387338734,0
0.0212390339033903,9.95718360977236,-2.03185855085509,0
0.0216554855485549,9.95633730886213,-2.03248322832283,0
0.0220719371937194,9.95549074780395,-2.03310790579058,0
0.0224883888388839,9.95464392659781,-2.03373258325833,0
0.0229048404840484,9.9537968452437,-2.03435726072607,0
0.0233212921292129,9.95294950374164,-2.03498193819382,0
0.0237377437743774,9.95210190209162,-2.03560661566157,0
0.024154195419542,9.95125404029364,-2.03623129312931,0
0.0245706470647065,9.9504059183477,-2.03685597059706,0
0.024987098709871,9.94955753625381,-2.03748064806481,0
0.0254035503550355,9.94870889401195,-2.03810532553255,0
0.0258200020002,9.94785999162213,-2.0387300030003,0
0.0262364536453645,9.94701082908436,-2.03935468046805,0
0.0266529052905291,9.94616140639862,-2.03997935793579,0
0.0270693569356936,9.94531172356493,-2.04060403540354,0
0.0274858085808581,9.94446178058328,-2.04122871287129,0
0.0279022602260226,9.94361157745366,-2.04185339033903,0
0.0283187118711871,9.94276111417609,-2.04247806780678,0
0.0287351635163516,9.94191039075056,-2.04310274527453,0
0.0291516151615162,9.94105940717707,-2.04372742274227,0
0.0295680668066807,9.94020816345563,-2.04435210021002,0
0.0299845184518452,9.93935665958622,-2.04497677767777,0
0.0304009700970097,9.93850489556885,-2.04560145514551,0
0.0308174217421742,9.93765287140353,-2.04622613261326,0
0.0312338733873387,9.93680058709024,-2.04685081008101,0
0.0316503250325033,9.935948042629,-2.04747548754876,0
0.0320667766776678,9.93509523801979,-2.0481001650165,0
0.0324832283228323,9.93424217326263,-2.04872484248425,0
0.0328996799679968,9.93338884835751,-2.049349519952,0
0.0333161316131613,9.93253526330443,-2.04997419741974,0
0.0337325832583258,9.93168141810339,-2.05059887488749,0
0.0341490349034904,9.93082731275439,-2.05122355235524,0
0.0345654865486549,9.92997294725743,-2.05184822982298,0
0.0349819381938194,9.92911832161251,-2.05247290729073,0
0.0353983898389839,9.92826343581964,-2.05309758475848,0
0.0358148414841484,9.9274082898788,-2.05372226222622,0
0.0362312931293129,9.92655288379001,-2.05434693969397,0
0.0366477447744775,9.92569721755325,-2.05497161716172,0
0.037064196419642,9.92484129116854,-2.05559629462946,0
0.0374806480648065,9.92398510463587,-2.05622097209721,0
0.037897099709971,9.92312865795524,-2.05684564956496,0
0.0383135513551355,9.92227195112665,-2.0574703270327,0
0.0387300030003,9.9214149841501,-2.05809500450045,0
0.0391464546454645,9.92055775702559,-2.0587196819682,0
0.0395629062906291,9.91970026975312,-2.05934435943594,0
0.0399793579357936,9.91884252233269,-2.05996903690369,0
0.0403958095809581,9.91798451476431,-2.06059371437144,0
0.0408122612261226,9.91712624704796,-2.06121839183918,0
0.0412287128712871,9.91626771918366,-2.06184306930693,0
0.0416451645164517,9.9154089311714,-2.06246774677468,0
0.0420616161616162,9.91454988301117,-2.06309242424242,0
0.0424780678067807,9.91369057470299,-2.06371710171017,0
0.0428945194519452,9.91283100624685,-2.06434177917792,0
0.0433109710971097,9.91197117764275,-2.06496645664566,0
0.0437274227422742,9.91111108889069,-2.06559113411341,0
0.0441438743874387,9.91025073999067,-2.06621581158116,0
0.0445603260326033,9.9093901309427,-2.0668404890489,0
0.0449767776777678,9.90852926174676,-2.06746516651665,0
0.0453932293229323,9.90766813240286,-2.0680898439844,0
0.0458096809680968,9.90680674291101,-2.06871452145215,0
0.0462261326132613,9.90594509327119,-2.06933919891989,0
0.0466425842584258,9.90508318348342,-2.06996387638764,0
0.0470590359035904,9.90422101354769,-2.07058855385539,0
0.0474754875487549,9.903358583464,-2.07121323132313,0
0.0478919391939194,9.90249589323235,-2.07183790879088,0
0.0483083908390839,9.90163294285274,-2.07246258625863,0
0.0487248424842484,9.90076973232517,-2.07308726372637,0
0.0491412941294129,9.89990626164964,-2.07371194119412,0
0.0495577457745775,9.89904253082615,-2.07433661866187,0
0.049974197419742,9.8981785398547,-2.07496129612961,0
0.0503906490649065,9.8973142887353,-2.07558597359736,0
0.050807100710071,9.89644977746794,-2.07621065106511,0
0.0512235523552355,9.89558500605261,-2.07683532853285,0
0.0516400040004001,9.89471997448933,-2.0774600060006,0
0.0520564556455646,9.89385468277809,-2.07808468346835,0
0.0524729072907291,9.89298913091889,-2.07870936093609,0
0.0528893589358936,9.89212331891173,-2.07933403840384,0
0.0533058105810581,9.89125724675661,-2.07995871587159,0
0.0537222622262226,9.89039091445353,-2.08058339333933,0
0.0541387138713871,9.88952432200249,-2.08120807080708,0
0.0545551655165517,9.88865746940349,-2.08183274827483,0
0.0549716171617162,9.88779035665654,-2.08245742574257,0
0.0553880688068807,9.88692298376162,-2.08308210321032,0
0.0558045204520452,9.88605535071875,-2.08370678067807,0
0.0562209720972097,9.88518745752791,-2.08433145814581,0
0.0566374237423742,9.88431930418912,-2.08495613561356,0
0.0570538753875388,9.88345089070237,-2.08558081308131,0
0.0574703270327033,9.88258221706766,-2.08620549054905,0
0.0578867786778678,9.88171328328499,-2.0868301680168,0
0.0583032303230323,9.88084408935436,-2.08745484548455,0
0.0587196819681968,9.87997463527577,-2.0880795229523,0
0.0591361336133613,9.87910492104922,-2.08870420042004,0
0.0595525852585259,9.87823494667472,-2.08932887788779,0
0.0599690369036904,9.87736471215225,-2.08995355535554,0
0.0603854885488549,9.87649421748183,-2.09057823282328,0
0.0608019401940194,9.87562346266344,-2.09120291029103,0
0.0612183918391839,9.8747524476971,-2.09182758775878,0
0.0616348434843484,9.8738811725828,-2.09245226522652,0
0.062051295129513,9.87300963732054,-2.09307694269427,0
0.0624677467746775,9.87213784191032,-2.09370162016202,0
0.062884198419842,9.87126578635214,-2.09432629762976,0
0.0633006500650065,9.870393470646,-2.09495097509751,0
0.063717101710171,9.8695208947919,-2.09557565256526,0
0.0641335533553355,9.86864805878984,-2.096200330033,0
0.0645500050005001,9.86777496263983,-2.09682500750075,0
0.0649664566456646,9.86690160634185,-2.0974496849685,0
0.0653829082908291,9.86602798989592,-2.09807436243624,0
0.0657993599359936,9.86515411330202,-2.09869903990399,0
0.0662158115811581,9.86427997656017,-2.09932371737174,0
0.0666322632263226,9.86340557967036,-2.09994839483948,0
0.0670487148714872,9.86253092263259,-2.10057307230723,0
0.0674651665166517,9.86165600544686,-2.10119774977498,0
0.0678816181618162,9.86078082811317,-2.10182242724272,0
0.0682980698069807,9.85990539063152,-2.10244710471047,0
0.0687145214521452,9.85902969300191,-2.10307178217822,0
0.0691309730973097,9.85815373522435,-2.10369645964596,0
0.0695474247424742,9.85727751729882,-2.10432113711371,0
0.0699638763876388,9.85640103922533,-2.10494581458146,0
0.0703803280328033,9.85552430100389,-2.10557049204921,0
0.0707967796779678,9.85464730263449,-2.10619516951695,0
0.0712132313231323,9.85377004411712,-2.1068198469847,0
0.0716296829682968,9.8528925254518,-2.10744452445245,0
0.0720461346134613,9.85201474663852,-2.10806920192019,0
0.0724625862586259,9.85113670767728,-2.10869387938794,0
0.0728790379037904,9.85025840856808,-2.10931855685569,0
0.0732954895489549,9.84937984931092,-2.10994323432343,0
0.0737119411941194,9.84850102990581,-2.11056791179118,0
0.0741283928392839,9.84762195035273,-2.11119258925893,0
0.0745448444844485,9.8467426106517,-2.11181726672667,0
0.074961296129613,9.8458630108027,-2.11244194419442,0
0.0753777477747775,9.84498315080575,-2.11306662166217,0
0.075794199419942,9.84410303066083,-2.11369129912991,0
0.0762106510651065,9.84322265036796,-2.11431597659766,0
0.076627102710271,9.84234200992713,-2.11494065406541,0
0.0770435543554355,9.84146110933834,-2.11556533153315,0
0.0774600060006001,9.84057994860159,-2.1161900090009,0
0.0778764576457646,9.83969852771688,-2.11681468646865,0
0.0782929092909291,9.83881684668421,-2.11743936393639,0
0.0787093609360936,9.83793490550359,-2.11806404140414,0
0.0791258125812581,9.837052704175,-2.11868871887189,0
0.0795422642264226,9.83617024269845,-2.11931339633963,0
0.0799587158715872,9.83528752107395,-2.11993807380738,0
0.0803751675167517,9.83440453930149,-2.12056275127513,0
0.0807916191619162,9.83352129738106,-2.12118742874287,0
0.0812080708070807,9.83263779531268,-2.12181210621062,0
0.0816245224522452,9.83175403309634,-2.12243678367837,0
0.0820409740974097,9.83087001073204,-2.12306146114611,0
0.0824574257425743,9.82998572821978,-2.12368613861386,0
0.0828738773877388,9.82910118555956,-2.12431081608161,0
0.0832903290329033,9.82821638275139,-2.12493549354935,0
0.0837067806780678,9.82733131979525,-2.1255601710171,0
0.0841232323232323,9.82644599669115,-2.12618484848485,0
0.0845396839683968,9.8255604134391,-2.1268095259526,0
0.0849561356135614,9.82467457003908,-2.12743420342034,0
0.0853725872587259,9.82378846649111,-2.12805888088809,0
0.0857890389038904,9.82290210279518,-2.12868355835584,0
0.0862054905490549,9.82201547895129,-2.12930823582358,0
0.0866219421942194,9.82112859495944,-2.12993291329133,0
0.0870383938393839,9.82024145081963,-2.13055759075908,0
0.0874548454845485,9.81935404653186,-2.13118226822682,0
0.087871297129713,9.81846638209613,-2.13180694569457,0
0.0882877487748775,9.81757845751244,-2.13243162316232,0
0.088704200420042,9.8166902727808,-2.13305630063006,0
0.0891206520652065,9.81580182790119,-2.13368097809781,0
0.089537103710371,9.81491312287363,-2.13430565556556,0
0.0899535553555356,9.8140241576981,-2.1349303330333,0
0.0903700070007001,9.81313493237462,-2.13555501050105,0
0.0907864586458646,9.81224544690318,-2.1361796879688,0
0.0912029102910291,9.81135570128378,-2.13680436543654,0
0.0916193619361936,9.81046569551642,-2.13742904290429,0
0.0920358135813581,9.8095754296011,-2.13805372037204,0
0.0924522652265227,9.80868490353782,-2.13867839783978,0
0.0928687168716872,9.80779411732658,-2.13930307530753,0
0.0932851685168517,9.80690307096738,-2.13992775277528,0
0.0937016201620162,9.80601176446023,-2.14055243024302,0
0.0941180718071807,9.80512019780511,-2.14117710771077,0
0.0945345234523452,9.80422837100204,-2.14180178517852,0
0.0949509750975098,9.803336284051,-2.14242646264626,0
0.0953674267426743,9.80244393695201,-2.14305114011401,0
0.0957838783878388,9.80155132970506,-2.14367581758176,0
0.0962003300330033,9.80065846231015,-2.1443004950495,0
0.0966167816781678,9.79976533476728,-2.14492517251725,0
0.0970332333233323,9.79887194707645,-2.145549849985,0
0.0974496849684969,9.79797829923766,-2.14617452745275,0
0.0978661366136614,9.79708439125091,-2.14679920492049,0
0.0982825882588259,9.79619022311621,-2.14742388238824,0
0.0986990399039904,9.79529579483354,-2.14804855985599,0
0.0991154915491549,9.79440110640292,-2.14867323732373,0
0.0995319431943194,9.79350615782433,-2.14929791479148,0
0.099948394839484,9.79261094909779,-2.14992259225923,0
0.100364846484648,9.79171548022329,-2.15054726972697,0
0.100781298129813,9.79081975120083,-2.15117194719472,0
0.101197749774978,9.7899237620304,-2.15179662466247,0
0.101614201420142,9.78902751271203,-2.15242130213021,0
0.102030653065307,9.78813100324569,-2.15304597959796,0
0.102447104710471,9.78723423363139,-2.15367065706571,0
0.102863556355636,9.78633720386913,-2.15429533453345,0
0.1032800080008,9.78543991395892,-2.1549200120012,0
0.103696459645965,9.78454236390074,-2.15554468946895,0
0.104112911291129,9.78364455369461,-2.15616936693669,0
0.104529362936294,9.78274648334051,-2.15679404440444,0
0.104945814581458,9.78184815283846,-2.15741872187219,0
0.105362266226623,9.78094956218845,-2.15804339933993,0
0.105778717871787,9.78005071139048,-2.15866807680768,0
0.106195169516952,9.77915160044455,-2.15929275427543,0
0.106611621162116,9.77825222935066,-2.15991743174317,0
0.107028072807281,9.77735259810881,-2.16054210921092,0
0.107444524452445,9.776452706719,-2.16116678667867,0
0.10786097609761,9.77555255518123,-2.16179146414641,0
0.108277427742774,9.77465214349551,-2.16241614161416,0
0.108693879387939,9.77375147166182,-2.16304081908191,0
0.109110331033103,9.77285053968018,-2.16366549654966,0
0.109526782678268,9.77194934755057,-2.1642901740174,0
0.109943234323432,9.77104789527301,-2.16491485148515,0
0.110359685968597,9.77014618284749,-2.1655395289529,0
0.110776137613761,9.76924421027401,-2.16616420642064,0
0.111192589258926,9.76834197755257,-2.16678888388839,0
0.11160904090409,9.76743948468317,-2.16741356135614,0
0.112025492549255,9.76653673166581,-2.16803823882388,0
0.112441944194419,9.7656337185005,-2.16866291629163,0
0.112858395839584,9.76473044518722,-2.16928759375938,0
0.113274847484748,9.76382691172598,-2.16991227122712,0
0.113691299129913,9.76292311811679,-2.17053694869487,0
0.114107750775078,9.76201906435963,-2.17116162616262,0
0.114524202420242,9.76111475045452,-2.17178630363036,0
0.114940654065407,9.76021017640145,-2.17241098109811,0
0.115357105710571,9.75930534220042,-2.17303565856586,0
0.115773557355736,9.75840024785143,-2.1736603360336,0
0.1161900090009,9.75749489335448,-2.17428501350135,0
0.116606460646065,9.75658927870957,-2.1749096909691,0
0.117022912291229,9.7556834039167,-2.17553436843684,0
0.117439363936394,9.75477726897587,-2.17615904590459,0
0.117855815581558,9.75387087388709,-2.17678372337234,0
0.118272267226723,9.75296421865034,-2.17740840084008,0
0.118688718871887,9.75205730326564,-2.17803307830783,0
0.119105170517052,9.75115012773298,-2.17865775577558,0
0.119521622162216,9.75024269205235,-2.17928243324332,0
0.119938073807381,9.74933499622377,-2.17990711071107,0
0.120354525452545,9.74842704024723,-2.18053178817882,0
0.12077097709771,9.74751882412273,-2.18115646564656,0
0.121187428742874,9.74661034785027,-2.18178114311431,0
0.121603880388039,9.74570161142985,-2.18240582058206,0
0.122020332033203,9.74479261486147,-2.1830304980498,0
0.122436783678368,9.74388335814514,-2.18365517551755,0
0.122853235323532,9.74297384128084,-2.1842798529853,0
0.123269686968697,9.74206406426859,-2.18490453045305,0
0.123686138613861,9.74115402710837,-2.18552920792079,0
0.124102590259026,9.7402437298002,-2.18615388538854,0
0.12451904190419,9.73933317234407,-2.18677856285629,0
0.124935493549355,9.73842235473997,-2.18740324032403,0
0.125351945194519,9.73751127698792,-2.18802791779178,0
0.125768396839684,9.73659993908791,-2.18865259525953,0
0.126184848484849,9.73568834103994,-2.18927727272727,0
0.126601300130013,9.73477648284402,-2.18990195019502,0
0.127017751775178,9.73386436450013,-2.19052662766277,0
0.127434203420342,9.73295198600828,-2.19115130513051,0
0.127850655065507,9.73203934736848,-2.19177598259826,0
0.128267106710671,9.73112644858071,-2.19240066006601,0
0.128683558355836,9.73021328964499,-2.19302533753375,0
0.129100010001,9.72929987056131,-2.1936500150015,0
0.129516461646165,9.72838619132966,-2.19427469246925,0
0.129932913291329,9.72747225195006,-2.19489936993699,0
0.130349364936494,9.7265580524225,-2.19552404740474,0
0.130765816581658,9.72564359274698,-2.19614872487249,0
0.131182268226823,9.7247288729235,-2.19677340234023,0
0.131598719871987,9.72381389295207,-2.19739807980798,0
0.132015171517152,9.72289865283267,-2.19802275727573,0
0.132431623162316,9.72198315256531,-2.19864743474347,0
0.132848074807481,9.72106739215,-2.19927211221122,0
0.133264526452645,9.72015137158672,-2.19989678967897,0
0.13368097809781,9.71923509087549,-2.20052146714671,0
0.134097429742974,9.7183185500163,-2.20114614461446,0
0.134513881388139,9.71740174900915,-2.20177082208221,0
0.134930333033303,9.71648468785403,-2.20239549954995,0
0.135346784678468,9.71556736655096,-2.2030201770177,0
0.135763236323632,9.71464978509993,-2.20364485448545,0
0.136179687968797,9.71373194350095,-2.2042695319532,0
0.136596139613961,9.712813841754,-2.20489420942094,0
0.137012591259126,9.71189547985909,-2.20551888688869,0
0.13742904290429,9.71097685781623,-2.20614356435644,0
0.137845494549455,9.7100579756254,-2.20676824182418,0
0.138261946194619,9.70913883328662,-2.20739291929193,0
0.138678397839784,9.70821943079988,-2.20801759675968,0
0.139094849484948,9.70729976816517,-2.20864227422742,0
0.139511301130113,9.70637984538251,-2.20926695169517,0
0.139927752775278,9.70545966245189,-2.20989162916292,0
0.140344204420442,9.70453921937331,-2.21051630663066,0
0.140760656065607,9.70361851614677,-2.21114098409841,0
0.141177107710771,9.70269755277227,-2.21176566156616,0
0.141593559355936,9.70177632924982,-2.2123903390339,0
0.1420100110011,9.7008548455794,-2.21301501650165,0
0.142426462646265,9.69993310176102,-2.2136396939694,0
0.142842914291429,9.69901109779469,-2.21426437143714,0
0.143259365936594,9.6980888336804,-2.21488904890489,0
0.143675817581758,9.69716630941814,-2.21551372637264,0
0.144092269226923,9.69624352500793,-2.21613840384038,0
0.144508720872087,9.69532048044976,-2.21676308130813,0
0.144925172517252,9.69439717574363,-2.21738775877588,0
0.145341624162416,9.69347361088954,-2.21801243624362,0
0.145758075807581,9.69254978588749,-2.21863711371137,0
0.146174527452745,9.69162570073748,-2.21926179117912,0
0.14659097909791,9.69070135543952,-2.21988646864686,0
0.147007430743074,9.68977674999359,-2.22051114611461,0
0.147423882388239,9.68885188439971,-2.22113582358236,0
0.147840334033403,9.68792675865786,-2.22176050105011,0
0.148256785678568,9.68700137276806,-2.22238517851785,0
0.148673237323732,9.6860757267303,-2.2230098559856,0
0.149089688968897,9.68514982054457,-2.22363453345335,0
0.149506140614061,9.68422365421089,-2.22425921092109,0
0.149922592259226,9.68329722772925,-2.22488388838884,0
0.15033904390439,9.68237054109965,-2.22550856585659,0
0.150755495549555,9.6814435943221,-2.22613324332433,0
0.151171947194719,9.68051638739658,-2.22675792079208,0
0.151588398839884,9.6795889203231,-2.22738259825983,0
0.152004850485048,9.67866119310167,-2.22800727572757,0
0.152421302130213,9.67773320573227,-2.22863195319532,0
0.152837753775378,9.67680495821492,-2.22925663066307,0
0.153254205420542,9.67587645054961,-2.22988130813081,0
0.153670657065707,9.67494768273633,-2.23050598559856,0
0.154087108710871,9.6740186547751,-2.23113066306631,0
0.154503560356036,9.67308936666591,-2.23175534053405,0
0.1549200120012,9.67215981840876,-2.2323800180018,0
0.155336463646365,9.67123001000365,-2.23300469546955,0
0.155752915291529,9.67029994145058,-2.23362937293729,0
0.156169366936694,9.66936961274956,-2.23425405040504,0
0.156585818581858,9.66843902390057,-2.23487872787279,0
0.157002270227023,9.66750817490363,-2.23550340534053,0
0.157418721872187,9.66657706575872,-2.23612808280828,0
0.157835173517352,9.66564569646586,-2.23675276027603,0
0.158251625162516,9.66471406702503,-2.23737743774377,0
0.158668076807681,9.66378217743625,-2.23800211521152,0
0.159084528452845,9.66285002769951,-2.23862679267927,0
0.15950098009801,9.66191761781481,-2.23925147014701,0
0.159917431743174,9.66098494778215,-2.23987614761476,0
0.160333883388339,9.66005201760153,-2.24050082508251,0
0.160750335033503,9.65911882727296,-2.24112550255025,0
0.161166786678668,9.65818537679642,-2.241750180018,0
0.161583238323832,9.65725166617192,-2.24237485748575,0
0.161999689968997,9.65631769539947,-2.2429995349535,0
0.162416141614161,9.65538346447905,-2.24362421242124,0
0.162832593259326,9.65444897341068,-2.24424888988899,0
0.16324904490449,9.65351422219435,-2.24487356735674,0
0.163665496549655,9.65257921083006,-2.24549824482448,0
0.164081948194819,9.65164393931781,-2.24612292229223,0
0.164498399839984,9.6507084076576,-2.24674759975998,0
0.164914851485149,9.64977261584943,-2.24737227722772,0
0.165331303130313,9.6488365638933,-2.24799695469547,0
0.165747754775478,9.64790025178921,-2.24862163216322,0
0.166164206420642,9.64696367953716,-2.24924630963096,0
0.166580658065807,9.64602684713716,-2.24987098709871,0
0.166997109710971,9.64508975458919,-2.25049566456646,0
0.167413561356136,9.64415240189327,-2.2511203420342,0
0.1678300130013,9.64321478904939,-2.25174501950195,0
0.168246464646465,9.64227691605755,-2.2523696969697,0
0.168662916291629,9.64133878291774,-2.25299437443744,0
0.169079367936794,9.64040038962998,-2.25361905190519,0
0.169495819581958,9.63946173619426,-2.25424372937294,0
0.169912271227123,9.63852282261059,-2.25486840684068,0
0.170328722872287,9.63758364887895,-2.25549308430843,0
0.170745174517452,9.63664421499935,-2.25611776177618,0
0.171161626162616,9.63570452097179,-2.25674243924392,0
0.171578077807781,9.63476456679628,-2.25736711671167,0
0.171994529452945,9.6338243524728,-2.25799179417942,0
0.17241098109811,9.63288387800137,-2.25861647164716,0
0.172827432743274,9.63194314338198,-2.25924114911491,0
0.173243884388439,9.63100214861463,-2.25986582658266,0
0.173660336033603,9.63006089369932,-2.2604905040504,0
0.174076787678768,9.62911937863604,-2.26111518151815,0
0.174493239323932,9.62817760342481,-2.2617398589859,0
0.174909690969097,9.62723556806563,-2.26236453645365,0
0.175326142614261,9.62629327255848,-2.26298921392139,0
0.175742594259426,9.62535071690337,-2.26361389138914,0
0.17615904590459,9.62440790110031,-2.26423856885689,0
0.176575497549755,9.62346482514928,-2.26486324632463,0
0.17699194919492,9.6225214890503,-2.26548792379238,0
0.177408400840084,9.62157789280336,-2.26611260126013,0
0.177824852485249,9.62063403640845,-2.26673727872787,0
0.178241304130413,9.61968991986559,-2.26736195619562,0
0.178657755775578,9.61874554317477,-2.26798663366337,0
0.179074207420742,9.61780090633599,-2.26861131113111,0
0.179490659065907,9.61685600934925,-2.26923598859886,0
0.179907110711071,9.61591085221455,-2.26986066606661,0
0.180323562356236,9.6149654349319,-2.27048534353435,0
0.1807400140014,9.61401975750128,-2.2711100210021,0
0.181156465646565,9.6130738199227,-2.27173469846985,0
0.181572917291729,9.61212762219617,-2.27235937593759,0
0.181989368936894,9.61118116432168,-2.27298405340534,0
0.182405820582058,9.61023444629922,-2.27360873087309,0
0.182822272227223,9.60928746812881,-2.27423340834083,0
0.183238723872387,9.60834022981044,-2.27485808580858,0
0.183655175517552,9.60739273134411,-2.27548276327633,0
0.184071627162716,9.60644497272982,-2.27610744074407,0
0.184488078807881,9.60549695396757,-2.27673211821182,0
0.184904530453045,9.60454867505736,-2.27735679567957,0
0.18532098209821,9.6036001359992,-2.27798147314731,0
0.185737433743374,9.60265133679307,-2.27860615061506,0
0.186153885388539,9.60170227743899,-2.27923082808281,0
0.186570337033703,9.60075295793694,-2.27985550555056,0
0.186986788678868,9.59980337828694,-2.2804801830183,0
0.187403240324032,9.59885353848897,-2.28110486048605,0
0.187819691969197,9.59790343854305,-2.2817295379538,0
0.188236143614361,9.59695307844917,-2.28235421542154,0
0.188652595259526,9.59600245820733,-2.28297889288929,0
0.18906904690469,9.59505157781753,-2.28360357035704,0
0.189485498549855,9.59410043727977,-2.28422824782478,0
0.18990195019502,9.59314903659406,-2.28485292529253,0
0.190318401840184,9.59219737576038,-2.28547760276028,0
0.190734853485349,9.59124545477875,-2.28610228022802,0
0.191151305130513,9.59029327364915,-2.28672695769577,0
0.191567756775678,9.5893408323716,-2.28735163516352,0
0.191984208420842,9.58838813094608,-2.28797631263126,0
0.192400660066007,9.58743516937261,-2.28860099009901,0
0.192817111711171,9.58648194765118,-2.28922566756676,0
0.193233563356336,9.58552846578179,-2.2898503450345,0
0.1936500150015,9.58457472376444,-2.29047502250225,0
0.194066466646665,9.58362072159913,-2.29109969997,0
0.194482918291829,9.58266645928586,-2.29172437743774,0
0.194899369936994,9.58171193682463,-2.29234905490549,0
0.195315821582158,9.58075715421545,-2.29297373237324,0
0.195732273227323,9.5798021114583,-2.29359840984098,0
0.196148724872487,9.5788468085532,-2.29422308730873,0
0.196565176517652,9.57789124550014,-2.29484776477648,0
0.196981628162816,9.57693542229911,-2.29547244224422,0
0.197398079807981,9.57597933895013,-2.29609711971197,0
0.197814531453145,9.57502299545319,-2.29672179717972,0
0.19823098309831,9.57406639180829,-2.29734647464746,0
0.198647434743474,9.57310952801543,-2.29797115211521,0
0.199063886388639,9.57215240407461,-2.29859582958296,0
0.199480338033803,9.57119501998583,-2.29922050705071,0
0.199896789678968,9.5702373757491,-2.29984518451845,0
0.200313241324132,9.5692794713644,-2.3004698619862,0
0.200729692969297,9.56832130683174,-2.30109453945395,0
0.201146144614461,9.56736288215113,-2.30171921692169,0
0.201562596259626,9.56640419732256,-2.30234389438944,0
0.20197904790479,9.56544525234603,-2.30296857185719,0
0.202395499549955,9.56448604722153,-2.30359324932493,0
0.20281195119512,9.56352658194908,-2.30421792679268,0
0.203228402840284,9.56256685652867,-2.30484260426043,0
0.203644854485449,9.5616068709603,-2.30546728172817,0
0.204061306130613,9.56064662524398,-2.30609195919592,0
0.204477757775778,9.55968611937969,-2.30671663666367,0
0.204894209420942,9.55872535336744,-2.30734131413141,0
0.205310661066107,9.55776432720724,-2.30796599159916,0
0.205727112711271,9.55680304089907,-2.30859066906691,0
0.206143564356436,9.55584149444295,-2.30921534653465,0
0.2065600160016,9.55487968783886,-2.3098400240024,0
0.206976467646765,9.55391762108682,-2.31046470147015,0
0.207392919291929,9.55295529418682,-2.31108937893789,0
0.207809370937094,9.55199270713886,-2.31171405640564,0
0.208225822582258,9.55102985994294,-2.31233873387339,0
0.208642274227423,9.55006675259906,-2.31296341134113,0
0.209058725872587,9.54910338510722,-2.31358808880888,0
0.209475177517752,9.54813975746743,-2.31421276627663,0
0.209891629162916,9.54717586967967,-2.31483744374437,0
0.210308080808081,9.54621172174395,-2.31546212121212,0
0.210724532453245,9.54524731366028,-2.31608679867987,0
0.21114098409841,9.54428264542865,-2.31671147614761,0
0.211557435743574,9.54331771704905,-2.31733615361536,0
0.211973887388739,9.5423525285215,-2.31796083108311,0
0.212390339033903,9.54138707984599,-2.31858550855086,0
0.212806790679068,9.54042137102252,-2.3192101860186,0
0.213223242324232,9.53945540205109,-2.31983486348635,0
0.213639693969397,9.5384891729317,-2.3204595409541,0
0.214056145614561,9.53752268366435,-2.32108421842184,0
0.214472597259726,9.53655593424905,-2.32170889588959,0
0.21488904890489,9.53558892468578,-2.32233357335734,0
0.215305500550055,9.53462165497456,-2.32295825082508,0
0.21572195219522,9.53365412511537,-2.32358292829283,0
0.216138403840384,9.53268633510823,-2.32420760576058,0
0.216554855485549,9.53171828495313,-2.32483228322832,0
0.216971307130713,9.53074997465007,-2.32545696069607,0
0.217387758775878,9.52978140419905,-2.32608163816382,0
0.217804210421042,9.52881257360007,-2.32670631563156,0
0.218220662066207,9.52784348285313,-2.32733099309931,0
0.218637113711371,9.52687413195823,-2.32795567056706,0
0.219053565356536,9.52590452091537,-2.3285803480348,0
0.2194700170017,9.52493464972456,-2.32920502550255,0
0.219886468646865,9.52396451838578,-2.3298297029703,0
0.220302920292029,9.52299412689904,-2.33045438043804,0
0.220719371937194,9.52202347526435,-2.33107905790579,0
0.221135823582358,9.5210525634817,-2.33170373537354,0
0.221552275227523,9.52008139155109,-2.33232841284128,0
0.221968726872687,9.51910995947251,-2.33295309030903,0
0.222385178517852,9.51813826724598,-2.33357776777678,0
0.222801630163016,9.51716631487149,-2.33420244524452,0
0.223218081808181,9.51619410234905,-2.33482712271227,0
0.223634533453345,9.51522162967864,-2.33545180018002,0
0.22405098509851,9.51424889686027,-2.33607647764776,0
0.224467436743674,9.51327590389394,-2.33670115511551,0
0.224883888388839,9.51230265077966,-2.33732583258326,0
0.225300340034003,9.51132913751741,-2.33795051005101,0
0.225716791679168,9.51035536410721,-2.33857518751875,0
0.226133243324332,9.50938133054905,-2.3391998649865,0
0.226549694969497,9.50840703684293,-2.33982454245425,0
0.226966146614661,9.50743248298885,-2.34044921992199,0
0.227382598259826,9.50645766898681,-2.34107389738974,0
0.227799049904991,9.50548259483681,-2.34169857485749,0
0.228215501550155,9.50450726053885,-2.34232325232523,0
0.22863195319532,9.50353166609293,-2.34294792979298,0
0.229048404840484,9.50255581149905,-2.34357260726073,0
0.229464856485649,9.50157969675722,-2.34419728472847,0
0.229881308130813,9.50060332186742,-2.34482196219622,0
0.230297759775978,9.49962668682967,-2.34544663966397,0
0.230714211421142,9.49864979164396,-2.34607131713171,0
0.231130663066307,9.49767263631028,-2.34669599459946,0
0.231547114711471,9.49669522082865,-2.34732067206721,0
0.231963566356636,9.49571754519906,-2.34794534953495,0
0.2323800180018,9.49473960942151,-2.3485700270027,0
0.232796469646965,9.493761413496,-2.34919470447045,0
0.233212921292129,9.49278295742253,-2.34981938193819,0
0.233629372937294,9.49180424120111,-2.35044405940594,0
0.234045824582458,9.49082526483172,-2.35106873687369,0
0.234462276227623,9.48984602831438,-2.35169341434143,0
0.234878727872787,9.48886653164907,-2.35231809180918,0
0.235295179517952,9.48788677483581,-2.35294276927693,0
0.235711631163116,9.48690675787458,-2.35356744674467,0
0.236128082808281,9.4859264807654,-2.35419212421242,0
0.236544534453445,9.48494594350826,-2.35481680168017,0
0.23696098609861,9.48396514610316,-2.35544147914792,0
0.237377437743774,9.4829840885501,-2.35606615661566,0
0.237793889388939,9.48200277084908,-2.35669083408341,0
0.238210341034103,9.4810211930001,-2.35731551155116,0
0.238626792679268,9.48003935500317,-2.3579401890189,0
0.239043244324432,9.47905725685827,-2.35856486648665,0
0.239459695969597,9.47807489856542,-2.3591895439544,0
0.239876147614761,9.4770922801246,-2.35981422142214,0
0.240292599259926,9.47610940153583,-2.36043889888989,0
0.240709050905091,9.4751262627991,-2.36106357635764,0
0.241125502550255,9.47414286391441,-2.36168825382538,0
0.24154195419542,9.47315920488176,-2.36231293129313,0
0.241958405840584,9.47217528570114,-2.36293760876088,0
0.242374857485749,9.47119110637258,-2.36356228622862,0
0.242791309130913,9.47020666689605,-2.36418696369637,0
0.243207760776078,9.46922196727156,-2.36481164116412,0
0.243624212421242,9.46823700749911,-2.36543631863186,0
0.244040664066407,9.46725178757871,-2.36606099609961,0
0.244457115711571,9.46626630751034,-2.36668567356736,0
0.244873567356736,9.46528056729402,-2.3673103510351,0
0.2452900190019,9.46429456692974,-2.36793502850285,0
0.245706470647065,9.46330830641749,-2.3685597059706,0
0.246122922292229,9.46232178575729,-2.36918438343834,0
0.246539373937394,9.46133500494913,-2.36980906090609,0
0.246955825582558,9.46034796399301,-2.37043373837384,0
0.247372277227723,9.45936066288893,-2.37105841584158,0
0.247788728872887,9.45837310163689,-2.37168309330933,0
0.248205180518052,9.4573852802369,-2.37230777077708,0
0.248621632163216,9.45639719868894,-2.37293244824482,0
0.249038083808381,9.45540885699303,-2.37355712571257,0
0.249454535453545,9.45442025514915,-2.37418180318032,0
0.24987098709871,9.45343139315732,-2.37480648064806,0
0.250287438743874,9.45244227101752,-2.37543115811581,0
0.250703890389039,9.45145288872977,-2.37605583558356,0
0.251120342034203,9.45046324629406,-2.37668051305131,0
0.251536793679368,9.44947334371039,-2.37730519051905,0
0.251953245324533,9.44848318097876,-2.3779298679868,0
0.252369696969697,9.44749275809917,-2.37855454545455,0
0.252786148614861,9.44650207507163,-2.37917922292229,0
0.253202600260026,9.44551113189612,-2.37980390039004,0
0.253619051905191,9.44451992857265,-2.38042857785779,0
0.254035503550355,9.44352846510123,-2.38105325532553,0
0.25445195519552,9.44253674148184,-2.38167793279328,0
0.254868406840684,9.4415447577145,-2.38230261026103,0
0.255284858485849,9.4405525137992,-2.38292728772877,0
0.255701310131013,9.43956000973594,-2.38355196519652,0
0.256117761776178,9.43856724552472,-2.38417664266427,0
0.256534213421342,9.43757422116554,-2.38480132013201,0
0.256950665066507,9.4365809366584,-2.38542599759976,0
0.257367116711671,9.4355873920033,-2.38605067506751,0
0.257783568356836,9.43459358720024,-2.38667535253525,0
0.258200020002,9.43359952224922,-2.387300030003,0
0.258616471647165,9.43260519715025,-2.38792470747075,0
0.259032923292329,9.43161061190331,-2.38854938493849,0
0.259449374937494,9.43061576650842,-2.38917406240624,0
0.259865826582658,9.42962066096557,-2.38979873987399,0
0.260282278227823,9.42862529527476,-2.39042341734173,0
0.260698729872987,9.42762966943598,-2.39104809480948,0
0.261115181518152,9.42663378344925,-2.39167277227723,0
0.261531633163316,9.42563763731456,-2.39229744974497,0
0.261948084808481,9.42464123103191,-2.39292212721272,0
0.262364536453645,9.42364456460131,-2.39354680468047,0
0.26278098809881,9.42264763802274,-2.39417148214821,0
0.263197439743974,9.42165045129621,-2.39479615961596,0
0.263613891389139,9.42065300442173,-2.39542083708371,0
0.264030343034303,9.41965529739928,-2.39604551455146,0
0.264446794679468,9.41865733022888,-2.3966701920192,0
0.264863246324632,9.41765910291052,-2.39729486948695,0
0.265279697969797,9.4166606154442,-2.3979195469547,0
0.265696149614962,9.41566186782991,-2.39854422442244,0
0.266112601260126,9.41466286006768,-2.39916890189019,0
0.266529052905291,9.41366359215747,-2.39979357935794,0
0.266945504550455,9.41266406409932,-2.40041825682568,0
0.26736195619562,9.4116642758932,-2.40104293429343,0
0.267778407840784,9.41066422753912,-2.40166761176118,0
0.268194859485949,9.40966391903709,-2.40229228922892,0
0.268611311131113,9.40866335038709,-2.40291696669667,0
0.269027762776278,9.40766252158914,-2.40354164416442,0
0.269444214421442,9.40666143264322,-2.40416632163216,0
0.269860666066607,9.40566008354935,-2.40479099909991,0
0.270277117711771,9.40465847430752,-2.40541567656766,0
0.270693569356936,9.40365660491773,-2.4060403540354,0
0.2711100210021,9.40265447537998,-2.40666503150315,0
0.271526472647265,9.40165208569427,-2.4072897089709,0
0.271942924292429,9.4006494358606,-2.40791438643864,0
0.272359375937594,9.39964652587898,-2.40853906390639,0
0.272775827582758,9.39864335574939,-2.40916374137414,0
0.273192279227923,9.39763992547184,-2.40978841884188,0
0.273608730873087,9.39663623504634,-2.41041309630963,0
0.274025182518252,9.39563228447287,-2.41103777377738,0
0.274441634163416,9.39462807375145,-2.41166245124512,0
0.274858085808581,9.39362360288207,-2.41228712871287,0
0.275274537453745,9.39261887186473,-2.41291180618062,0
0.27569098909891,9.39161388069943,-2.41353648364837,0
0.276107440744074,9.39060862938617,-2.41416116111611,0
0.276523892389239,9.38960311792495,-2.41478583858386,0
0.276940344034403,9.38859734631577,-2.41541051605161,0
0.277356795679568,9.38759131455864,-2.41603519351935,0
0.277773247324733,9.38658502265354,-2.4166598709871,0
0.278189698969897,9.38557847060049,-2.41728454845485,0
0.278606150615061,9.38457165839947,-2.41790922592259,0
0.279022602260226,9.3835645860505,-2.41853390339034,0
0.279439053905391,9.38255725355356,-2.41915858085809,0
0.279855505550555,9.38154966090867,-2.41978325832583,0
0.28027195719572,9.38054180811582,-2.42040793579358,0
0.280688408840884,9.37953369517501,-2.42103261326133,0
0.281104860486049,9.37852532208624,-2.42165729072907,0
0.281521312131213,9.37751668884951,-2.42228196819682,0
0.281937763776378,9.37650779546483,-2.42290664566457,0
0.282354215421542,9.37549864193218,-2.42353132313231,0
0.282770667066707,9.37448922825157,-2.42415600060006,0
0.283187118711871,9.37347955442301,-2.42478067806781,0
0.283603570357036,9.37246962044648,-2.42540535553555,0
0.2840200220022,9.371459426322,-2.4260300330033,0
0.284436473647365,9.37044897204956,-2.42665471047105,0
0.284852925292529,9.36943825762916,-2.42727938793879,0
0.285269376937694,9.3684272830608,-2.42790406540654,0
0.285685828582858,9.36741604834448,-2.42852874287429,0
0.286102280228023,9.3664045534802,-2.42915342034203,0
0.286518731873187,9.36539279846796,-2.42977809780978,0
0.286935183518352,9.36438078330776,-2.43040277527753,0
0.287351635163516,9.36336850799961,-2.43102745274527,0
0.287768086808681,9.36235597254349,-2.43165213021302,0
0.288184538453845,9.36134317693942,-2.43227680768077,0
0.28860099009901,9.36033012118738,-2.43290148514851,0
0.289017441744174,9.35931680528739,-2.43352616261626,0
0.289433893389339,9.35830322923944,-2.43415084008401,0
0.289850345034503,9.35728939304353,-2.43477551755176,0
0.290266796679668,9.35627529669966,-2.4354001950195,0
0.290683248324832,9.35526094020783,-2.43602487248725,0
0.291099699969997,9.35424632356804,-2.436649549955,0
0.291516151615162,9.35323144678029,-2.43727422742274,0
0.291932603260326,9.35221630984458,-2.43789890489049,0
0.292349054905491,9.35120091276092,-2.43852358235824,0
0.292765506550655,9.35018525552929,-2.43914825982598,0
0.29318195819582,9.34916933814971,-2.43977293729373,0
0.293598409840984,9.34815316062217,-2.44039761476148,0
0.294014861486149,9.34713672294666,-2.44102229222922,0
0.294431313131313,9.3461200251232,-2.44164696969697,0
0.294847764776478,9.34510306715178,-2.44227164716472,0
0.295264216421642,9.3440858490324,-2.44289632463246,0
0.295680668066807,9.34306837076506,-2.44352100210021,0
0.296097119711971,9.34205063234976,-2.44414567956796,0
0.296513571357136,9.34103263378651,-2.4447703570357,0
0.2969300230023,9.34001437507529,-2.44539503450345,0
0.297346474647465,9.33899585621611,-2.4460197119712,0
0.297762926292629,9.33797707720898,-2.44664438943894,0
0.298179377937794,9.33695803805388,-2.44726906690669,0
0.298595829582958,9.33593873875083,-2.44789374437444,0
0.299012281228123,9.33491917929982,-2.44851842184218,0
0.299428732873287,9.33389935970085,-2.44914309930993,0
0.299845184518452,9.33287927995392,-2.44976777677768,0
0.300261636163616,9.33185894005903,-2.45039245424542,0
0.300678087808781,9.33083834001618,-2.45101713171317,0
0.301094539453945,9.32981747982537,-2.45164180918092,0
0.30151099109911,9.3287963594866,-2.45226648664866,0
0.301927442744274,9.32777497899988,-2.45289116411641,0
0.302343894389439,9.32675333836519,-2.45351584158416,0
0.302760346034604,9.32573143758255,-2.45414051905191,0
0.303176797679768,9.32470927665194,-2.45476519651965,0
0.303593249324933,9.32368685557338,-2.4553898739874,0
0.304009700970097,9.32266417434686,-2.45601455145515,0
0.304426152615262,9.32164123297238,-2.45663922892289,0
0.304842604260426,9.32061803144994,-2.45726390639064,0
0.305259055905591,9.31959456977954,-2.45788858385839,0
0.305675507550755,9.31857084796118,-2.45851326132613,0
0.30609195919592,9.31754686599486,-2.45913793879388,0
0.306508410841084,9.31652262388059,-2.45976261626163,0
0.306924862486249,9.31549812161835,-2.46038729372937,0
0.307341314131413,9.31447335920816,-2.46101197119712,0
0.307757765776578,9.31344833665,-2.46163664866487,0
0.308174217421742,9.31242305394389,-2.46226132613261,0
0.308590669066907,9.31139751108982,-2.46288600360036,0
0.309007120712071,9.31037170808778,-2.46351068106811,0
0.309423572357236,9.30934564493779,-2.46413535853585,0
0.3098400240024,9.30831932163984,-2.4647600360036,0
0.310256475647565,9.30729273819393,-2.46538471347135,0
0.310672927292729,9.30626589460007,-2.46600939093909,0
0.311089378937894,9.30523879085824,-2.46663406840684,0
0.311505830583058,9.30421142696845,-2.46725874587459,0
0.311922282228223,9.30318380293071,-2.46788342334233,0
0.312338733873387,9.302155918745,-2.46850810081008,0
0.312755185518552,9.30112777441134,-2.46913277827783,0
0.313171637163716,9.30009936992971,-2.46975745574557,0
0.313588088808881,9.29907070530013,-2.47038213321332,0
0.314004540454045,9.29804178052259,-2.47100681068107,0
0.31442099209921,9.29701259559709,-2.47163148814882,0
0.314837443744374,9.29598315052363,-2.47225616561656,0
0.315253895389539,9.29495344530221,-2.47288084308431,0
0.315670347034704,9.29392347993284,-2.47350552055206,0
0.316086798679868,9.2928932544155,-2.4741301980198,0
0.316503250325033,9.2918627687502,-2.47475487548755,0
0.316919701970197,9.29083202293695,-2.4753795529553,0
0.317336153615362,9.28980101697573,-2.47600423042304,0
0.317752605260526,9.28876975086656,-2.47662890789079,0
0.318169056905691,9.28773822460943,-2.47725358535854,0
0.318585508550855,9.28670643820433,-2.47787826282628,0
0.31900196019602,9.28567439165128,-2.47850294029403,0
0.319418411841184,9.28464208495027,-2.47912761776178,0
0.319834863486349,9.2836095181013,-2.47975229522952,0
0.320251315131513,9.28257669110438,-2.48037697269727,0
0.320667766776678,9.28154360395949,-2.48100165016502,0
0.321084218421842,9.28051025666664,-2.48162632763276,0
0.321500670067007,9.27947664922584,-2.48225100510051,0
0.321917121712171,9.27844278163707,-2.48287568256826,0
0.322333573357336,9.27740865390035,-2.483500360036,0
0.3227500250025,9.27637426601566,-2.48412503750375,0
0.323166476647665,9.27533961798302,-2.4847497149715,0
0.323582928292829,9.27430470980242,-2.48537439243924,0
0.323999379937994,9.27326954147386,-2.48599906990699,0
0.324415831583158,9.27223411299734,-2.48662374737474,0
0.324832283228323,9.27119842437286,-2.48724842484248,0
0.325248734873487,9.27016247560042,-2.48787310231023,0
0.325665186518652,9.26912626668003,-2.48849777977798,0
0.326081638163816,9.26808979761167,-2.48912245724572,0
0.326498089808981,9.26705306839535,-2.48974713471347,0
0.326914541454145,9.26601607903108,-2.49037181218122,0
0.32733099309931,9.26497882951884,-2.49099648964896,0
0.327747444744474,9.26394131985865,-2.49162116711671,0
0.328163896389639,9.2629035500505,-2.49224584458446,0
0.328580348034804,9.26186552009439,-2.49287052205221,0
0.328996799679968,9.26082722999032,-2.49349519951995,0
0.329413251325132,9.25978867973829,-2.4941198769877,0
0.329829702970297,9.2587498693383,-2.49474455445545,0
0.330246154615462,9.25771079879035,-2.49536923192319,0
0.330662606260626,9.25667146809445,-2.49599390939094,0
0.331079057905791,9.25563187725058,-2.49661858685869,0
0.331495509550955,9.25459202625875,-2.49724326432643,0
0.33191196119612,9.25355191511897,-2.49786794179418,0
0.332328412841284,9.25251154383123,-2.49849261926193,0
0.332744864486449,9.25147091239552,-2.49911729672967,0
0.333161316131613,9.25043002081186,-2.49974197419742,0
0.333577767776778,9.24938886908024,-2.50036665166517,0
0.333994219421942,9.24834745720066,-2.50099132913291,0
0.334410671067107,9.24730578517312,-2.50161600660066,0
0.334827122712271,9.24626385299762,-2.50224068406841,0
0.335243574357436,9.24522166067417,-2.50286536153615,0
0.3356600260026,9.24417920820275,-2.5034900390039,0
0.336076477647765,9.24313649558337,-2.50411471647165,0
0.336492929292929,9.24209352281604,-2.50473939393939,0
0.336909380938094,9.24105028990074,-2.50536407140714,0
0.337325832583258,9.24000679683749,-2.50598874887489,0
0.337742284228423,9.23896304362628,-2.50661342634263,0
0.338158735873587,9.23791903026711,-2.50723810381038,0
0.338575187518752,9.23687475675998,-2.50786278127813,0
0.338991639163916,9.23583022310489,-2.50848745874587,0
0.339408090809081,9.23478542930184,-2.50911213621362,0
0.339824542454245,9.23374037535083,-2.50973681368137,0
0.34024099409941,9.23269506125186,-2.51036149114911,0
0.340657445744575,9.23164948700494,-2.51098616861686,0
0.341073897389739,9.23060365261005,-2.51161084608461,0
0.341490349034904,9.22955755806721,-2.51223552355236,0
0.341906800680068,9.2285112033764,-2.5128602010201,0
0.342323252325233,9.22746458853764,-2.51348487848785,0
0.342739703970397,9.22641771355092,-2.5141095559556,0
0.343156155615562,9.22537057841624,-2.51473423342334,0
0.343572607260726,9.2243231831336,-2.51535891089109,0
0.343989058905891,9.223275527703,-2.51598358835884,0
0.344405510551055,9.22222761212444,-2.51660826582658,0
0.34482196219622,9.22117943639792,-2.51723294329433,0
0.345238413841384,9.22013100052344,-2.51785762076208,0
0.345654865486549,9.21908230450101,-2.51848229822982,0
0.346071317131713,9.21803334833061,-2.51910697569757,0
0.346487768776878,9.21698413201226,-2.51973165316532,0
0.346904220422042,9.21593465554595,-2.52035633063306,0
0.347320672067207,9.21488491893167,-2.52098100810081,0
0.347737123712371,9.21383492216944,-2.52160568556856,0
0.348153575357536,9.21278466525925,-2.5222303630363,0
0.3485700270027,9.2117341482011,-2.52285504050405,0
0.348986478647865,9.21068337099499,-2.5234797179718,0
0.349402930293029,9.20963233364093,-2.52410439543954,0
0.349819381938194,9.2085810361389,-2.52472907290729,0
0.350235833583358,9.20752947848891,-2.52535375037504,0
0.350652285228523,9.20647766069096,-2.52597842784278,0
0.351068736873687,9.20542558274506,-2.52660310531053,0
0.351485188518852,9.2043732446512,-2.52722778277828,0
0.351901640164016,9.20332064640937,-2.52785246024602,0
0.352318091809181,9.20226778801959,-2.52847713771377,0
0.352734543454345,9.20121466948185,-2.52910181518152,0
0.35315099509951,9.20016129079615,-2.52972649264927,0
0.353567446744674,9.19910765196249,-2.53035117011701,0
0.353983898389839,9.19805375298087,-2.53097584758476,0
0.354400350035004,9.19699959385129,-2.53160052505251,0
0.354816801680168,9.19594517457376,-2.53222520252025,0
0.355233253325333,9.19489049514826,-2.532849879988,0
0.355649704970497,9.1938355555748,-2.53347455745575,0
0.356066156615662,9.19278035585339,-2.53409923492349,0
0.356482608260826,9.19172489598402,-2.53472391239124,0
0.356899059905991,9.19066917596668,-2.53534858985899,0
0.357315511551155,9.18961319580139,-2.53597326732673,0
0.35773196319632,9.18855695548814,-2.53659794479448,0
0.358148414841484,9.18750045502693,-2.53722262226223,0
0.358564866486649,9.18644369441776,-2.53784729972997,0
0.358981318131813,9.18538667366063,-2.53847197719772,0
0.359397769776978,9.18432939275555,-2.53909665466547,0
0.359814221422142,9.1832718517025,-2.53972133213321,0
0.360230673067307,9.18221405050149,-2.54034600960096,0
0.360647124712471,9.18115598915253,-2.54097068706871,0
0.361063576357636,9.1800976676556,-2.54159536453645,0
0.3614800280028,9.17903908601072,-2.5422200420042,0
0.361896479647965,9.17798024421788,-2.54284471947195,0
0.362312931293129,9.17692114227708,-2.54346939693969,0
0.362729382938294,9.17586178018832,-2.54409407440744,0
0.363145834583458,9.1748021579516,-2.54471875187519,0
0.363562286228623,9.17374227556692,-2.54534342934293,0
0.363978737873787,9.17268213303428,-2.54596810681068,0
0.364395189518952,9.17162173035368,-2.54659278427843,0
0.364811641164116,9.17056106752512,-2.54721746174617,0
0.365228092809281,9.16950014454861,-2.54784213921392,0
0.365644544454445,9.16843896142414,-2.54846681668167,0
0.36606099609961,9.1673775181517,-2.54909149414941,0
0.366477447744775,9.16631581473131,-2.54971617161716,0
0.366893899389939,9.16525385116296,-2.55034084908491,0
0.367310351035104,9.16419162744664,-2.55096552655266,0
0.367726802680268,9.16312914358237,-2.5515902040204,0
0.368143254325433,9.16206639957015,-2.55221488148815,0
0.368559705970597,9.16100339540996,-2.5528395589559,0
0.368976157615762,9.15994013110181,-2.55346423642364,0
0.369392609260926,9.1588766066457,-2.55408891389139,0
0.369809060906091,9.15781282204163,-2.55471359135914,0
0.370225512551255,9.15674877728961,-2.55533826882688,0
0.37064196419642,9.15568447238963,-2.55596294629463,0
0.371058415841584,9.15461990734168,-2.55658762376238,0
0.371474867486749,9.15355508214578,-2.55721230123012,0
0.371891319131913,9.15248999680192,-2.55783697869787,0
0.372307770777078,9.1514246513101,-2.55846165616562,0
0.372724222422242,9.15035904567032,-2.55908633363336,0
0.373140674067407,9.14929317988258,-2.55971101110111,0
0.373557125712571,9.14822705394688,-2.56033568856886,0
0.373973577357736,9.14716066786322,-2.5609603660366,0
0.3743900290029,9.1460940216316,-2.56158504350435,0
0.374806480648065,9.14502711525203,-2.5622097209721,0
0.375222932293229,9.14395994872449,-2.56283439843984,0
0.375639383938394,9.142892522049,-2.56345907590759,0
0.376055835583558,9.14182483522555,-2.56408375337534,0
0.376472287228723,9.14075688825413,-2.56470843084308,0
0.376888738873887,9.13968868113476,-2.56533310831083,0
0.377305190519052,9.13862021386743,-2.56595778577858,0
0.377721642164216,9.13755148645214,-2.56658246324632,0
0.378138093809381,9.13648249888889,-2.56720714071407,0
0.378554545454545,9.13541325117769,-2.56783181818182,0
0.37897099709971,9.13434374331852,-2.56845649564957,0
0.379387448744875,9.13327397531139,-2.56908117311731,0
0.379803900390039,9.13220394715631,-2.56970585058506,0
0.380220352035204,9.13113365885326,-2.57033052805281,0
0.380636803680368,9.13006311040226,-2.57095520552055,0
0.381053255325533,9.1289923018033,-2.5715798829883,0
0.381469706970697,9.12792123305637,-2.57220456045605,0
0.381886158615862,9.12684990416149,-2.57282923792379,0
0.382302610261026,9.12577831511865,-2.57345391539154,0
0.382719061906191,9.12470646592785,-2.57407859285929,0
0.383135513551355,9.12363435658909,-2.57470327032703,0
0.38355196519652,9.12256198710238,-2.57532794779478,0
0.383968416841684,9.1214893574677,-2.57595262526253,0
0.384384868486849,9.12041646768506,-2.57657730273027,0
0.384801320132013,9.11934331775447,-2.57720198019802,0
0.385217771777178,9.11826990767591,-2.57782665766577,0
0.385634223422342,9.1171962374494,-2.57845133513351,0
0.386050675067507,9.11612230707493,-2.57907601260126,0
0.386467126712671,9.1150481165525,-2.57970069006901,0
0.386883578357836,9.11397366588211,-2.58032536753675,0
0.387300030003,9.11289895506376,-2.5809500450045,0
0.387716481648165,9.11182398409745,-2.58157472247225,0
0.388132933293329,9.11074875298318,-2.58219939993999,0
0.388549384938494,9.10967326172095,-2.58282407740774,0
0.388965836583658,9.10859751031076,-2.58344875487549,0
0.389382288228823,9.10752149875262,-2.58407343234323,0
0.389798739873987,9.10644522704651,-2.58469810981098,0
0.390215191519152,9.10536869519245,-2.58532278727873,0
0.390631643164316,9.10429190319043,-2.58594746474647,0
0.391048094809481,9.10321485104044,-2.58657214221422,0
0.391464546454646,9.1021375387425,-2.58719681968197,0
0.39188099809981,9.1010599662966,-2.58782149714972,0
0.392297449744975,9.09998213370274,-2.58844617461746,0
0.392713901390139,9.09890404096092,-2.58907085208521,0
0.393130353035304,9.09782568807115,-2.58969552955296,0
0.393546804680468,9.09674707503341,-2.5903202070207,0
0.393963256325633,9.09566820184771,-2.59094488448845,0
0.394379707970797,9.09458906851406,-2.5915695619562,0
0.394796159615962,9.09350967503244,-2.59219423942394,0
0.395212611261126,9.09243002140287,-2.59281891689169,0
0.395629062906291,9.09135010762534,-2.59344359435944,0
0.396045514551455,9.09026993369984,-2.59406827182718,0
0.39646196619662,9.08918949962639,-2.59469294929493,0
0.396878417841784,9.08810880540498,-2.59531762676268,0
0.397294869486949,9.08702785103561,-2.59594230423042,0
0.397711321132113,9.08594663651829,-2.59656698169817,0
0.398127772777278,9.084865161853,-2.59719165916592,0
0.398544224422442,9.08378342703975,-2.59781633663366,0
0.398960676067607,9.08270143207855,-2.59844101410141,0
0.399377127712771,9.08161917696938,-2.59906569156916,0
0.399793579357936,9.08053666171226,-2.5996903690369,0
0.4002100310031,9.07945388630717,-2.60031504650465,0
0.400626482648265,9.07837085075413,-2.6009397239724,0
0.401042934293429,9.07728755505313,-2.60156440144014,0
0.401459385938594,9.07620399920417,-2.60218907890789,0
0.401875837583758,9.07512018320725,-2.60281375637564,0
0.402292289228923,9.07403610706237,-2.60343843384338,0
0.402708740874087,9.07295177076953,-2.60406311131113,0
0.403125192519252,9.07186717432873,-2.60468778877888,0
0.403541644164416,9.07078231773998,-2.60531246624662,0
0.403958095809581,9.06969720100326,-2.60593714371437,0
0.404374547454746,9.06861182411859,-2.60656182118212,0
0.40479099909991,9.06752618708595,-2.60718649864986,0
0.405207450745075,9.06644028990536,-2.60781117611761,0
0.405623902390239,9.06535413257681,-2.60843585358536,0
0.406040354035404,9.0642677151003,-2.60906053105311,0
0.406456805680568,9.06318103747583,-2.60968520852085,0
0.406873257325733,9.0620940997034,-2.6103098859886,0
0.407289708970897,9.06100690178301,-2.61093456345635,0
0.407706160616062,9.05991944371466,-2.61155924092409,0
0.408122612261226,9.05883172549835,-2.61218391839184,0
0.408539063906391,9.05774374713409,-2.61280859585959,0
0.408955515551555,9.05665550862186,-2.61343327332733,0
0.40937196719672,9.05556700996168,-2.61405795079508,0
0.409788418841884,9.05447825115353,-2.61468262826283,0
0.410204870487049,9.05338923219743,-2.61530730573057,0
0.410621322132213,9.05229995309337,-2.61593198319832,0
0.411037773777378,9.05121041384135,-2.61655666066607,0
0.411454225422542,9.05012061444137,-2.61718133813381,0
0.411870677067707,9.04903055489343,-2.61780601560156,0
0.412287128712871,9.04794023519753,-2.61843069306931,0
0.412703580358036,9.04684965535367,-2.61905537053705,0
0.4131200320032,9.04575881536186,-2.6196800480048,0
0.413536483648365,9.04466771522208,-2.62030472547255,0
0.413952935293529,9.04357635493434,-2.62092940294029,0
0.414369386938694,9.04248473449865,-2.62155408040804,0
0.414785838583858,9.041392853915,-2.62217875787579,0
0.415202290229023,9.04030071318338,-2.62280343534353,0
0.415618741874187,9.03920831230381,-2.62342811281128,0
0.416035193519352,9.03811565127628,-2.62405279027903,0
0.416451645164516,9.03702273010079,-2.62467746774677,0
0.416868096809681,9.03592954877734,-2.62530214521452,0
0.417284548454846,9.03483610730594,-2.62592682268227,0
0.41770100010001,9.03374240568657,-2.62655150015001,0
0.418117451745175,9.03264844391924,-2.62717617761776,0
0.418533903390339,9.03155422200396,-2.62780085508551,0
0.418950355035504,9.03045973994071,-2.62842553255326,0
0.419366806680668,9.02936499772951,-2.629050210021,0
0.419783258325833,9.02826999537035,-2.62967488748875,0
0.420199709970997,9.02717473286322,-2.6302995649565,0
0.420616161616162,9.02607921020814,-2.63092424242424,0
0.421032613261326,9.0249834274051,-2.63154891989199,0
0.421449064906491,9.0238873844541,-2.63217359735974,0
0.421865516551655,9.02279108135514,-2.63279827482748,0
0.42228196819682,9.02169451810822,-2.63342295229523,0
0.422698419841984,9.02059769471335,-2.63404762976298,0
0.423114871487149,9.01950061117051,-2.63467230723072,0
0.423531323132313,9.01840326747972,-2.63529698469847,0
0.423947774777478,9.01730566364096,-2.63592166216622,0
0.424364226422642,9.01620779965425,-2.63654633963396,0
0.424780678067807,9.01510967551958,-2.63717101710171,0
0.425197129712971,9.01401129123695,-2.63779569456946,0
0.425613581358136,9.01291264680635,-2.6384203720372,0
0.4260300330033,9.0118137422278,-2.63904504950495,0
0.426446484648465,9.01071457750129,-2.6396697269727,0
0.426862936293629,9.00961515262683,-2.64029440444044,0
0.427279387938794,9.0085154676044,-2.64091908190819,0
0.427695839583958,9.00741552243401,-2.64154375937594,0
0.428112291229123,9.00631531711567,-2.64216843684368,0
0.428528742874287,9.00521485164936,-2.64279311431143,0
0.428945194519452,9.0041141260351,-2.64341779177918,0
0.429361646164616,9.00301314027288,-2.64404246924692,0
0.429778097809781,9.00191189436269,-2.64466714671467,0
0.430194549454946,9.00081038830455,-2.64529182418242,0
0.43061100110011,8.99970862209845,-2.64591650165017,0
0.431027452745275,8.99860659574439,-2.64654117911791,0
0.431443904390439,8.99750430924237,-2.64716585658566,0
0.431860356035604,8.99640176259239,-2.64779053405341,0
0.432276807680768,8.99529895579446,-2.64841521152115,0
0.432693259325933,8.99419588884856,-2.6490398889889,0
0.433109710971097,8.99309256175471,-2.64966456645665,0
0.433526162616262,8.99198897451289,-2.65028924392439,0
0.433942614261426,8.99088512712312,-2.65091392139214,0
0.434359065906591,8.98978101958538,-2.65153859885989,0
0.434775517551755,8.98867665189969,-2.65216327632763,0
0.43519196919692,8.98757202406604,-2.65278795379538,0
0.435608420842084,8.98646713608443,-2.65341263126313,0
0.436024872487249,8.98536198795486,-2.65403730873087,0
0.436441324132413,8.98425657967733,-2.65466198619862,0
0.436857775777578,8.98315091125185,-2.65528666366637,0
0.437274227422742,8.9820449826784,-2.65591134113411,0
0.437690679067907,8.98093879395699,-2.65653601860186,0
0.438107130713071,8.97983234508763,-2.65716069606961,0
0.438523582358236,8.9787256360703,-2.65778537353735,0
0.4389400340034,8.97761866690502,-2.6584100510051,0
0.439356485648565,8.97651143759178,-2.65903472847285,0
0.439772937293729,8.97540394813057,-2.65965940594059,0
0.440189388938894,8.97429619852142,-2.66028408340834,0
0.440605840584058,8.9731881887643,-2.66090876087609,0
0.441022292229223,8.97207991885922,-2.66153343834383,0
0.441438743874388,8.97097138880618,-2.66215811581158,0
0.441855195519552,8.96986259860518,-2.66278279327933,0
0.442271647164717,8.96875354825622,-2.66340747074707,0
0.442688098809881,8.96764423775931,-2.66403214821482,0
0.443104550455046,8.96653466711443,-2.66465682568257,0
0.44352100210021,8.9654248363216,-2.66528150315031,0
0.443937453745375,8.96431474538081,-2.66590618061806,0
0.444353905390539,8.96320439429205,-2.66653085808581,0
0.444770357035704,8.96209378305534,-2.66715553555356,0
0.445186808680868,8.96098291167067,-2.6677802130213,0
0.445603260326033,8.95987178013804,-2.66840489048905,0
0.446019711971197,8.95876038845745,-2.6690295679568,0
0.446436163616362,8.95764873662891,-2.66965424542454,0
0.446852615261526,8.9565368246524,-2.67027892289229,0
0.447269066906691,8.95542465252793,-2.67090360036004,0
0.447685518551855,8.95431222025551,-2.67152827782778,0
0.44810197019702,8.95319952783512,-2.67215295529553,0
0.448518421842184,8.95208657526678,-2.67277763276328,0
0.448934873487349,8.95097336255048,-2.67340231023102,0
0.449351325132513,8.94985988968621,-2.67402698769877,0
0.449767776777678,8.94874615667399,-2.67465166516652,0
0.450184228422842,8.94763216351381,-2.67527634263426,0
0.450600680068007,8.94651791020567,-2.67590102010201,0
0.451017131713171,8.94540339674958,-2.67652569756976,0
0.451433583358336,8.94428862314552,-2.6771503750375,0
0.4518500350035,8.9431735893935,-2.67777505250525,0
0.452266486648665,8.94205829549352,-2.678399729973,0
0.452682938293829,8.94094274144559,-2.67902440744074,0
0.453099389938994,8.9398269272497,-2.67964908490849,0
0.453515841584158,8.93871085290584,-2.68027376237624,0
0.453932293229323,8.93759451841403,-2.68089843984398,0
0.454348744874488,8.93647792377426,-2.68152311731173,0
0.454765196519652,8.93536106898653,-2.68214779477948,0
0.455181648164817,8.93424395405084,-2.68277247224722,0
0.455598099809981,8.93312657896719,-2.68339714971497,0
0.456014551455146,8.93200894373558,-2.68402182718272,0
0.45643100310031,8.93089104835601,-2.68464650465047,0
0.456847454745475,8.92977289282849,-2.68527118211821,0
0.457263906390639,8.928654477153,-2.68589585958596,0
0.457680358035804,8.92753580132956,-2.68652053705371,0
0.458096809680968,8.92641686535815,-2.68714521452145,0
0.458513261326133,8.92529766923879,-2.6877698919892,0
0.458929712971297,8.92417821297147,-2.68839456945695,0
0.459346164616462,8.92305849655619,-2.68901924692469,0
0.459762616261626,8.92193851999295,-2.68964392439244,0
0.460179067906791,8.92081828328175,-2.69026860186019,0
0.460595519551955,8.91969778642259,-2.69089327932793,0
0.46101197119712,8.91857702941547,-2.69151795679568,0
0.461428422842284,8.91745601226039,-2.69214263426343,0
0.461844874487449,8.91633473495736,-2.69276731173117,0
0.462261326132613,8.91521319750636,-2.69339198919892,0
0.462677777777778,8.91409139990741,-2.69401666666667,0
0.463094229422942,8.91296934216049,-2.69464134413441,0
0.463510681068107,8.91184702426562,-2.69526602160216,0
0.463927132713271,8.91072444622279,-2.69589069906991,0
0.464343584358436,8.909601608032,-2.69651537653765,0
0.4647600360036,8.90847850969325,-2.6971400540054,0
0.465176487648765,8.90735515120654,-2.69776473147315,0
0.465592939293929,8.90623153257187,-2.69838940894089,0
0.466009390939094,8.90510765378924,-2.69901408640864,0
0.466425842584258,8.90398351485866,-2.69963876387639,0
0.466842294229423,8.90285911578011,-2.70026344134413,0
0.467258745874587,8.9017344565536,-2.70088811881188,0
0.467675197519752,8.90060953717914,-2.70151279627963,0
0.468091649164917,8.89948435765672,-2.70213747374737,0
0.468508100810081,8.89835891798634,-2.70276215121512,0
0.468924552455246,8.89723321816799,-2.70338682868287,0
0.46934100410041,8.89610725820169,-2.70401150615062,0
0.469757455745575,8.89498103808744,-2.70463618361836,0
0.470173907390739,8.89385455782521,-2.70526086108611,0
0.470590359035904,8.89272781741504,-2.70588553855386,0
0.471006810681068,8.8916008168569,-2.7065102160216,0
0.471423262326233,8.8904735561508,-2.70713489348935,0
0.471839713971397,8.88934603529675,-2.7077595709571,0
0.472256165616562,8.88821825429473,-2.70838424842484,0
0.472672617261726,8.88709021314476,-2.70900892589259,0
0.473089068906891,8.88596191184683,-2.70963360336034,0
0.473505520552055,8.88483335040094,-2.71025828082808,0
0.47392197219722,8.88370452880708,-2.71088295829583,0
0.474338423842384,8.88257544706527,-2.71150763576358,0
0.474754875487549,8.8814461051755,-2.71213231323132,0
0.475171327132713,8.88031650313778,-2.71275699069907,0
0.475587778777878,8.87918664095209,-2.71338166816682,0
0.476004230423042,8.87805651861844,-2.71400634563456,0
0.476420682068207,8.87692613613683,-2.71463102310231,0
0.476837133713371,8.87579549350727,-2.71525570057006,0
0.477253585358536,8.87466459072975,-2.7158803780378,0
0.4776700370037,8.87353342780426,-2.71650505550555,0
0.478086488648865,8.87240200473082,-2.7171297329733,0
0.478502940294029,8.87127032150942,-2.71775441044104,0
0.478919391939194,8.87013837814006,-2.71837908790879,0
0.479335843584358,8.86900617462274,-2.71900376537654,0
0.479752295229523,8.86787371095746,-2.71962844284428,0
0.480168746874687,8.86674098714422,-2.72025312031203,0
0.480585198519852,8.86560800318302,-2.72087779777978,0
0.481001650165017,8.86447475907386,-2.72150247524752,0
0.481418101810181,8.86334125481675,-2.72212715271527,0
0.481834553455346,8.86220749041167,-2.72275183018302,0
0.48225100510051,8.86107346585864,-2.72337650765076,0
0.482667456745675,8.85993918115765,-2.72400118511851,0
0.483083908390839,8.8588046363087,-2.72462586258626,0
0.483500360036004,8.85766983131178,-2.72525054005401,0
0.483916811681168,8.85653476616691,-2.72587521752175,0
0.484333263326333,8.85539944087408,-2.7264998949895,0
0.484749714971497,8.8542638554333,-2.72712457245725,0
0.485166166616662,8.85312800984455,-2.72774924992499,0
0.485582618261826,8.85199190410784,-2.72837392739274,0
0.485999069906991,8.85085553822317,-2.72899860486049,0
0.486415521552155,8.84971891219055,-2.72962328232823,0
0.48683197319732,8.84858202600996,-2.73024795979598,0
0.487248424842484,8.84744487968142,-2.73087263726373,0
0.487664876487649,8.84630747320492,-2.73149731473147,0
0.488081328132813,8.84516980658045,-2.73212199219922,0
0.488497779777978,8.84403187980803,-2.73274666966697,0
0.488914231423142,8.84289369288765,-2.73337134713471,0
0.489330683068307,8.84175524581931,-2.73399602460246,0
0.489747134713471,8.84061653860302,-2.73462070207021,0
0.490163586358636,8.83947757123876,-2.73524537953795,0
0.4905800380038,8.83833834372654,-2.7358700570057,0
0.490996489648965,8.83719885606637,-2.73649473447345,0
0.491412941294129,8.83605910825823,-2.73711941194119,0
0.491829392939294,8.83491910030214,-2.73774408940894,0
0.492245844584459,8.83377883219808,-2.73836876687669,0
0.492662296229623,8.83263830394607,-2.73899344434443,0
0.493078747874788,8.8314975155461,-2.73961812181218,0
0.493495199519952,8.83035646699817,-2.74024279927993,0
0.493911651165117,8.82921515830228,-2.74086747674767,0
0.494328102810281,8.82807358945843,-2.74149215421542,0
0.494744554455446,8.82693176046662,-2.74211683168317,0
0.49516100610061,8.82578967132685,-2.74274150915091,0
0.495577457745775,8.82464732203913,-2.74336618661866,0
0.495993909390939,8.82350471260344,-2.74399086408641,0
0.496410361036104,8.8223618430198,-2.74461554155416,0
0.496826812681268,8.82121871328819,-2.7452402190219,0
0.497243264326433,8.82007532340863,-2.74586489648965,0
0.497659715971597,8.81893167338111,-2.7464895739574,0
0.498076167616762,8.81778776320563,-2.74711425142514,0
0.498492619261926,8.81664359288219,-2.74773892889289,0
0.498909070907091,8.81549916241079,-2.74836360636064,0
0.499325522552255,8.81435447179143,-2.74898828382838,0
0.49974197419742,8.81320952102411,-2.74961296129613,0
0.500158425842584,8.81206431010883,-2.75023763876388,0
0.500574877487749,8.8109188390456,-2.75086231623162,0
0.500991329132913,8.8097731078344,-2.75148699369937,0
0.501407780778078,8.80862711647525,-2.75211167116712,0
0.501824232423242,8.80748086496813,-2.75273634863486,0
0.502240684068407,8.80633435331306,-2.75336102610261,0
0.502657135713571,8.80518758151003,-2.75398570357036,0
0.503073587358736,8.80404054955904,-2.7546103810381,0
0.5034900390039,8.80289325746009,-2.75523505850585,0
0.503906490649065,8.80174570521318,-2.7558597359736,0
0.504322942294229,8.80059789281831,-2.75648441344134,0
0.504739393939394,8.79944982027548,-2.75710909090909,0
0.505155845584559,8.79830148758469,-2.75773376837684,0
0.505572297229723,8.79715289474595,-2.75835844584458,0
0.505988748874888,8.79600404175924,-2.75898312331233,0
0.506405200520052,8.79485492862458,-2.75960780078008,0
0.506821652165217,8.79370555534196,-2.76023247824782,0
0.507238103810381,8.79255592191137,-2.76085715571557,0
0.507654555455546,8.79140602833283,-2.76148183318332,0
0.50807100710071,8.79025587460633,-2.76210651065107,0
0.508487458745875,8.78910546073187,-2.76273118811881,0
0.508903910391039,8.78795478670945,-2.76335586558656,0
0.509320362036204,8.78680385253907,-2.76398054305431,0
0.509736813681368,8.78565265822074,-2.76460522052205,0
0.510153265326533,8.78450120375444,-2.7652298979898,0
0.510569716971697,8.78334948914019,-2.76585457545755,0
0.510986168616862,8.78219751437797,-2.76647925292529,0
0.511402620262026,8.7810452794678,-2.76710393039304,0
0.511819071907191,8.77989278440966,-2.76772860786079,0
0.512235523552355,8.77874002920357,-2.76835328532853,0
0.51265197519752,8.77758701384952,-2.76897796279628,0
0.513068426842684,8.77643373834751,-2.76960264026403,0
0.513484878487849,8.77528020269754,-2.77022731773177,0
0.513901330133013,8.77412640689961,-2.77085199519952,0
0.514317781778178,8.77297235095373,-2.77147667266727,0
0.514734233423342,8.77181803485988,-2.77210135013501,0
0.515150685068507,8.77066345861807,-2.77272602760276,0
0.515567136713671,8.76950862222831,-2.77335070507051,0
0.515983588358836,8.76835352569058,-2.77397538253825,0
0.516400040004,8.7671981690049,-2.774600060006,0
0.516816491649165,8.76604255217126,-2.77522473747375,0
0.517232943294329,8.76488667518965,-2.77584941494149,0
0.517649394939494,8.76373053806009,-2.77647409240924,0
0.518065846584658,8.76257414078257,-2.77709876987699,0
0.518482298229823,8.76141748335709,-2.77772344734473,0
0.518898749874988,8.76026056578366,-2.77834812481248,0
0.519315201520152,8.75910338806226,-2.77897280228023,0
0.519731653165317,8.7579459501929,-2.77959747974797,0
0.520148104810481,8.75678825217559,-2.78022215721572,0
0.520564556455646,8.75563029401031,-2.78084683468347,0
0.52098100810081,8.75447207569708,-2.78147151215122,0
0.521397459745975,8.75331359723588,-2.78209618961896,0
0.521813911391139,8.75215485862673,-2.78272086708671,0
0.522230363036304,8.75099585986962,-2.78334554455446,0
0.522646814681468,8.74983660096455,-2.7839702220222,0
0.523063266326633,8.74867708191152,-2.78459489948995,0
0.523479717971797,8.74751730271053,-2.7852195769577,0
0.523896169616962,8.74635726336158,-2.78584425442544,0
0.524312621262126,8.74519696386468,-2.78646893189319,0
0.524729072907291,8.74403640421981,-2.78709360936094,0
0.525145524552455,8.74287558442698,-2.78771828682868,0
0.52556197619762,8.7417145044862,-2.78834296429643,0
0.525978427842784,8.74055316439746,-2.78896764176418,0
0.526394879487949,8.73939156416075,-2.78959231923192,0
0.526811331133113,8.73822970377609,-2.79021699669967,0
0.527227782778278,8.73706758324347,-2.79084167416742,0
0.527644234423442,8.73590520256289,-2.79146635163516,0
0.528060686068607,8.73474256173435,-2.79209102910291,0
0.528477137713771,8.73357966075785,-2.79271570657066,0
0.528893589358936,8.73241649963339,-2.7933403840384,0
0.5293100410041,8.73125307836098,-2.79396506150615,0
0.529726492649265,8.7300893969406,-2.7945897389739,0
0.530142944294429,8.72892545537227,-2.79521441644164,0
0.530559395939594,8.72776125365597,-2.79583909390939,0
0.530975847584759,8.72659679179172,-2.79646377137714,0
0.531392299229923,8.72543206977951,-2.79708844884488,0
0.531808750875088,8.72426708761933,-2.79771312631263,0
0.532225202520252,8.7231018453112,-2.79833780378038,0
0.532641654165417,8.72193634285511,-2.79896248124812,0
0.533058105810581,8.72077058025106,-2.79958715871587,0
0.533474557455746,8.71960455749906,-2.80021183618362,0
0.53389100910091,8.71843827459909,-2.80083651365137,0
0.534307460746075,8.71727173155116,-2.80146119111911,0
0.534723912391239,8.71610492835528,-2.80208586858686,0
0.535140364036404,8.71493786501143,-2.80271054605461,0
0.535556815681568,8.71377054151963,-2.80333522352235,0
0.535973267326733,8.71260295787986,-2.8039599009901,0
0.536389718971897,8.71143511409214,-2.80458457845785,0
0.536806170617062,8.71026701015646,-2.80520925592559,0
0.537222622262226,8.70909864607282,-2.80583393339334,0
0.537639073907391,8.70793002184122,-2.80645861086109,0
0.538055525552555,8.70676113746166,-2.80708328832883,0
0.53847197719772,8.70559199293414,-2.80770796579658,0
0.538888428842884,8.70442258825867,-2.80833264326433,0
0.539304880488049,8.70325292343523,-2.80895732073207,0
0.539721332133213,8.70208299846384,-2.80958199819982,0
0.540137783778378,8.70091281334448,-2.81020667566757,0
0.540554235423542,8.69974236807717,-2.81083135313531,0
0.540970687068707,8.69857166266189,-2.81145603060306,0
0.541387138713871,8.69740069709866,-2.81208070807081,0
0.541803590359036,8.69622947138747,-2.81270538553855,0
0.5422200420042,8.69505798552832,-2.8133300630063,0
0.542636493649365,8.69388623952121,-2.81395474047405,0
0.54305294529453,8.69271423336614,-2.81457941794179,0
0.543469396939694,8.69154196706312,-2.81520409540954,0
0.543885848584859,8.69036944061213,-2.81582877287729,0
0.544302300230023,8.68919665401318,-2.81645345034503,0
0.544718751875188,8.68802360726628,-2.81707812781278,0
0.545135203520352,8.68685030037141,-2.81770280528053,0
0.545551655165517,8.68567673332859,-2.81832748274828,0
0.545968106810681,8.68450290613781,-2.81895216021602,0
0.546384558455846,8.68332881879907,-2.81957683768377,0
0.54680101010101,8.68215447131237,-2.82020151515152,0
0.547217461746175,8.68097986367771,-2.82082619261926,0
0.547633913391339,8.67980499589509,-2.82145087008701,0
0.548050365036504,8.67862986796451,-2.82207554755476,0
0.548466816681668,8.67745447988597,-2.8227002250225,0
0.548883268326833,8.67627883165948,-2.82332490249025,0
0.549299719971997,8.67510292328502,-2.823949579958,0
0.549716171617162,8.6739267547626,-2.82457425742574,0
0.550132623262326,8.67275032609223,-2.82519893489349,0
0.550549074907491,8.6715736372739,-2.82582361236124,0
0.550965526552655,8.6703966883076,-2.82644828982898,0
0.55138197819782,8.66921947919336,-2.82707296729673,0
0.551798429842984,8.66804200993114,-2.82769764476448,0
0.552214881488149,8.66686428052097,-2.82832232223222,0
0.552631333133313,8.66568629096285,-2.82894699969997,0
0.553047784778478,8.66450804125676,-2.82957167716772,0
0.553464236423642,8.66332953140271,-2.83019635463546,0
0.553880688068807,8.6621507614007,-2.83082103210321,0
0.554297139713971,8.66097173125074,-2.83144570957096,0
0.554713591359136,8.65979244095282,-2.8320703870387,0
0.5551300430043,8.65861289050693,-2.83269506450645,0
0.555546494649465,8.65743307991309,-2.8333197419742,0
0.55596294629463,8.65625300917129,-2.83394441944194,0
0.556379397939794,8.65507267828153,-2.83456909690969,0
0.556795849584959,8.65389208724381,-2.83519377437744,0
0.557212301230123,8.65271123605813,-2.83581845184518,0
0.557628752875288,8.65153012472449,-2.83644312931293,0
0.558045204520452,8.65034875324289,-2.83706780678068,0
0.558461656165617,8.64916712161333,-2.83769248424843,0
0.558878107810781,8.64798522983582,-2.83831716171617,0
0.559294559455946,8.64680307791034,-2.83894183918392,0
0.55971101110111,8.64562066583691,-2.83956651665167,0
0.560127462746275,8.64443799361552,-2.84019119411941,0
0.560543914391439,8.64325506124616,-2.84081587158716,0
0.560960366036604,8.64207186872885,-2.84144054905491,0
0.561376817681768,8.64088841606358,-2.84206522652265,0
0.561793269326933,8.63970470325035,-2.8426899039904,0
0.562209720972097,8.63852073028916,-2.84331458145815,0
0.562626172617262,8.63733649718002,-2.84393925892589,0
0.563042624262426,8.63615200392291,-2.84456393639364,0
0.563459075907591,8.63496725051784,-2.84518861386139,0
0.563875527552755,8.63378223696482,-2.84581329132913,0
0.56429197919792,8.63259696326383,-2.84643796879688,0
0.564708430843084,8.63141142941489,-2.84706264626463,0
0.565124882488249,8.63022563541798,-2.84768732373237,0
0.565541334133413,8.62903958127312,-2.84831200120012,0
0.565957785778578,8.6278532669803,-2.84893667866787,0
0.566374237423742,8.62666669253952,-2.84956135613561,0
0.566790689068907,8.62547985795078,-2.85018603360336,0
0.567207140714071,8.62429276321408,-2.85081071107111,0
0.567623592359236,8.62310540832942,-2.85143538853885,0
0.5680400440044,8.62191779329681,-2.8520600660066,0
0.568456495649565,8.62072991811623,-2.85268474347435,0
0.568872947294729,8.6195417827877,-2.85330942094209,0
0.569289398939894,8.6183533873112,-2.85393409840984,0
0.569705850585059,8.61716473168675,-2.85455877587759,0
0.570122302230223,8.61597581591434,-2.85518345334533,0
0.570538753875388,8.61478663999396,-2.85580813081308,0
0.570955205520552,8.61359720392563,-2.85643280828083,0
0.571371657165717,8.61240750770934,-2.85705748574857,0
0.571788108810881,8.61121755134509,-2.85768216321632,0
0.572204560456046,8.61002733483289,-2.85830684068407,0
0.57262101210121,8.60883685817272,-2.85893151815182,0
0.573037463746375,8.60764612136459,-2.85955619561956,0
0.573453915391539,8.60645512440851,-2.86018087308731,0
0.573870367036704,8.60526386730446,-2.86080555055506,0
0.574286818681868,8.60407235005246,-2.8614302280228,0
0.574703270327033,8.6028805726525,-2.86205490549055,0
0.575119721972197,8.60168853510457,-2.8626795829583,0
0.575536173617362,8.60049623740869,-2.86330426042604,0
0.575952625262526,8.59930367956485,-2.86392893789379,0
0.576369076907691,8.59811086157305,-2.86455361536154,0
0.576785528552855,8.59691778343329,-2.86517829282928,0
0.57720198019802,8.59572444514557,-2.86580297029703,0
0.577618431843184,8.5945308467099,-2.86642764776478,0
0.578034883488349,8.59333698812626,-2.86705232523252,0
0.578451335133513,8.59214286939467,-2.86767700270027,0
0.578867786778678,8.59094849051511,-2.86830168016802,0
0.579284238423842,8.5897538514876,-2.86892635763576,0
0.579700690069007,8.58855895231212,-2.86955103510351,0
0.580117141714171,8.58736379298869,-2.87017571257126,0
0.580533593359336,8.5861683735173,-2.870800390039,0
0.580950045004501,8.58497269389795,-2.87142506750675,0
0.581366496649665,8.58377675413064,-2.8720497449745,0
0.58178294829483,8.58258055421537,-2.87267442244224,0
0.582199399939994,8.58138409415215,-2.87329909990999,0
0.582615851585159,8.58018737394096,-2.87392377737774,0
0.583032303230323,8.57899039358181,-2.87454845484548,0
0.583448754875488,8.57779315307471,-2.87517313231323,0
0.583865206520652,8.57659565241964,-2.87579780978098,0
0.584281658165817,8.57539789161662,-2.87642248724872,0
0.584698109810981,8.57419987066564,-2.87704716471647,0
0.585114561456146,8.5730015895667,-2.87767184218422,0
0.58553101310131,8.5718030483198,-2.87829651965197,0
0.585947464746475,8.57060424692494,-2.87892119711971,0
0.586363916391639,8.56940518538212,-2.87954587458746,0
0.586780368036804,8.56820586369134,-2.88017055205521,0
0.587196819681968,8.5670062818526,-2.88079522952295,0
0.587613271327133,8.5658064398659,-2.8814199069907,0
0.588029722972297,8.56460633773125,-2.88204458445845,0
0.588446174617462,8.56340597544863,-2.88266926192619,0
0.588862626262626,8.56220535301806,-2.88329393939394,0
0.589279077907791,8.56100447043953,-2.88391861686169,0
0.589695529552955,8.55980332771303,-2.88454329432943,0
0.59011198119812,8.55860192483858,-2.88516797179718,0
0.590528432843284,8.55740026181617,-2.88579264926493,0
0.590944884488449,8.5561983386458,-2.88641732673267,0
0.591361336133613,8.55499615532747,-2.88704200420042,0
0.591777787778778,8.55379371186119,-2.88766668166817,0
0.592194239423942,8.55259100824694,-2.88829135913591,0
0.592610691069107,8.55138804448473,-2.88891603660366,0
0.593027142714271,8.55018482057457,-2.88954071407141,0
0.593443594359436,8.54898133651644,-2.89016539153915,0
0.593860046004601,8.54777759231036,-2.8907900690069,0
0.594276497649765,8.54657358795632,-2.89141474647465,0
0.59469294929493,8.54536932345431,-2.89203942394239,0
0.595109400940094,8.54416479880435,-2.89266410141014,0
0.595525852585259,8.54296001400643,-2.89328877887789,0
0.595942304230423,8.54175496906055,-2.89391345634563,0
0.596358755875588,8.54054966396671,-2.89453813381338,0
0.596775207520752,8.53934409872492,-2.89516281128113,0
0.597191659165917,8.53813827333516,-2.89578748874888,0
0.597608110811081,8.53693218779745,-2.89641216621662,0
0.598024562456246,8.53572584211177,-2.89703684368437,0
0.59844101410141,8.53451923627814,-2.89766152115212,0
0.598857465746575,8.53331237029654,-2.89828619861986,0
0.599273917391739,8.53210524416699,-2.89891087608761,0
0.599690369036904,8.53089785788948,-2.89953555355536,0
0.600106820682068,8.52969021146401,-2.9001602310231,0
0.600523272327233,8.52848230489058,-2.90078490849085,0
0.600939723972397,8.52727413816919,-2.9014095859586,0
0.601356175617562,8.52606571129984,-2.90203426342634,0
0.601772627262726,8.52485702428253,-2.90265894089409,0
0.602189078907891,8.52364807711727,-2.90328361836184,0
0.602605530553055,8.52243886980404,-2.90390829582958,0
0.60302198219822,8.52122940234286,-2.90453297329733,0
0.603438433843384,8.52001967473371,-2.90515765076508,0
0.603854885488549,8.51880968697661,-2.90578232823282,0
0.604271337133713,8.51759943907155,-2.90640700570057,0
0.604687788778878,8.51638893101853,-2.90703168316832,0
0.605104240424042,8.51517816281755,-2.90765636063606,0
0.605520692069207,8.51396713446861,-2.90828103810381,0
0.605937143714371,8.51275584597171,-2.90890571557156,0
0.606353595359536,8.51154429732685,-2.9095303930393,0
0.6067700470047,8.51033248853403,-2.91015507050705,0
0.607186498649865,8.50912041959326,-2.9107797479748,0
0.60760295029503,8.50790809050452,-2.91140442544254,0
0.608019401940194,8.50669550126783,-2.91202910291029,0
0.608435853585359,8.50548265188318,-2.91265378037804,0
0.608852305230523,8.50426954235056,-2.91327845784578,0
0.609268756875688,8.50305617266999,-2.91390313531353,0
0.609685208520852,8.50184254284146,-2.91452781278128,0
0.610101660166017,8.50062865286497,-2.91515249024903,0
0.610518111811181,8.49941450274052,-2.91577716771677,0
0.610934563456346,8.49820009246811,-2.91640184518452,0
0.61135101510151,8.49698542204774,-2.91702652265227,0
0.611767466746675,8.49577049147942,-2.91765120012001,0
0.612183918391839,8.49455530076313,-2.91827587758776,0
0.612600370037004,8.49333984989889,-2.91890055505551,0
0.613016821682168,8.49212413888668,-2.91952523252325,0
0.613433273327333,8.49090816772652,-2.920149909991,0
0.613849724972497,8.4896919364184,-2.92077458745875,0
0.614266176617662,8.48847544496232,-2.92139926492649,0
0.614682628262826,8.48725869335827,-2.92202394239424,0
0.615099079907991,8.48604168160628,-2.92264861986199,0
0.615515531553155,8.48482440970632,-2.92327329732973,0
0.61593198319832,8.4836068776584,-2.92389797479748,0
0.616348434843484,8.48238908546252,-2.92452265226523,0
0.616764886488649,8.48117103311868,-2.92514732973297,0
0.617181338133813,8.47995272062689,-2.92577200720072,0
0.617597789778978,8.47873414798713,-2.92639668466847,0
0.618014241424142,8.47751531519942,-2.92702136213621,0
0.618430693069307,8.47629622226375,-2.92764603960396,0
0.618847144714471,8.47507686918012,-2.92827071707171,0
0.619263596359636,8.47385725594853,-2.92889539453945,0
0.6196800480048,8.47263738256897,-2.9295200720072,0
0.620096499649965,8.47141724904147,-2.93014474947495,0
0.62051295129513,8.470196855366,-2.93076942694269,0
0.620929402940294,8.46897620154257,-2.93139410441044,0
0.621345854585459,8.46775528757118,-2.93201878187819,0
0.621762306230623,8.46653411345184,-2.93264345934593,0
0.622178757875788,8.46531267918453,-2.93326813681368,0
0.622595209520952,8.46409098476927,-2.93389281428143,0
0.623011661166117,8.46286903020604,-2.93451749174918,0
0.623428112811281,8.46164681549486,-2.93514216921692,0
0.623844564456446,8.46042434063572,-2.93576684668467,0
0.62426101610161,8.45920160562862,-2.93639152415242,0
0.624677467746775,8.45797861047356,-2.93701620162016,0
0.625093919391939,8.45675535517054,-2.93764087908791,0
0.625510371037104,8.45553183971956,-2.93826555655566,0
0.625926822682268,8.45430806412062,-2.9388902340234,0
0.626343274327433,8.45308402837373,-2.93951491149115,0
0.626759725972597,8.45185973247887,-2.9401395889589,0
0.627176177617762,8.45063517643606,-2.94076426642664,0
0.627592629262926,8.44941036024528,-2.94138894389439,0
0.628009080908091,8.44818528390655,-2.94201362136214,0
0.628425532553255,8.44695994741986,-2.94263829882988,0
0.62884198419842,8.44573435078521,-2.94326297629763,0
0.629258435843584,8.4445084940026,-2.94388765376538,0
0.629674887488749,8.44328237707203,-2.94451233123312,0
0.630091339133913,8.4420559999935,-2.94513700870087,0
0.630507790779078,8.44082936276701,-2.94576168616862,0
0.630924242424242,8.43960246539256,-2.94638636363636,0
0.631340694069407,8.43837530787015,-2.94701104110411,0
0.631757145714572,8.43714789019979,-2.94763571857186,0
0.632173597359736,8.43592021238146,-2.9482603960396,0
0.632590049004901,8.43469227441518,-2.94888507350735,0
0.633006500650065,8.43346407630094,-2.9495097509751,0
0.63342295229523,8.43223561803874,-2.95013442844284,0
0.633839403940394,8.43100689962858,-2.95075910591059,0
0.634255855585559,8.42977792107046,-2.95138378337834,0
0.634672307230723,8.42854868236438,-2.95200846084608,0
0.635088758875888,8.42731918351034,-2.95263313831383,0
0.635505210521052,8.42608942450834,-2.95325781578158,0
0.635921662166217,8.42485940535838,-2.95388249324933,0
0.636338113811381,8.42362912606047,-2.95450717071707,0
0.636754565456546,8.42239858661459,-2.95513184818482,0
0.63717101710171,8.42116778702076,-2.95575652565257,0
0.637587468746875,8.41993672727897,-2.95638120312031,0
0.638003920392039,8.41870540738921,-2.95700588058806,0
0.638420372037204,8.4174738273515,-2.95763055805581,0
0.638836823682368,8.41624198716583,-2.95825523552355,0
0.639253275327533,8.4150098868322,-2.9588799129913,0
0.639669726972697,8.41377752635061,-2.95950459045905,0
0.640086178617862,8.41254490572106,-2.96012926792679,0
0.640502630263026,8.41131202494356,-2.96075394539454,0
0.640919081908191,8.41007888401809,-2.96137862286229,0
0.641335533553355,8.40884548294466,-2.96200330033003,0
0.64175198519852,8.40761182172328,-2.96262797779778,0
0.642168436843684,8.40637790035393,-2.96325265526553,0
0.642584888488849,8.40514371883663,-2.96387733273327,0
0.643001340134013,8.40390927717137,-2.96450201020102,0
0.643417791779178,8.40267457535815,-2.96512668766877,0
0.643834243424342,8.40143961339697,-2.96575136513651,0
0.644250695069507,8.40020439128783,-2.96637604260426,0
0.644667146714672,8.39896890903073,-2.96700072007201,0
0.645083598359836,8.39773316662567,-2.96762539753975,0
0.645500050005001,8.39649716407266,-2.9682500750075,0
0.645916501650165,8.39526090137168,-2.96887475247525,0
0.64633295329533,8.39402437852274,-2.96949942994299,0
0.646749404940494,8.39278759552585,-2.97012410741074,0
0.647165856585659,8.391550552381,-2.97074878487849,0
0.647582308230823,8.39031324908818,-2.97137346234623,0
0.647998759875988,8.38907568564741,-2.97199813981398,0
0.648415211521152,8.38783786205868,-2.97262281728173,0
0.648831663166317,8.38659977832199,-2.97324749474947,0
0.649248114811481,8.38536143443734,-2.97387217221722,0
0.649664566456646,8.38412283040473,-2.97449684968497,0
0.65008101810181,8.38288396622417,-2.97512152715272,0
0.650497469746975,8.38164484189564,-2.97574620462046,0
0.650913921392139,8.38040545741915,-2.97637088208821,0
0.651330373037304,8.37916581279471,-2.97699555955596,0
0.651746824682468,8.3779259080223,-2.9776202370237,0
0.652163276327633,8.37668574310194,-2.97824491449145,0
0.652579727972797,8.37544531803362,-2.9788695919592,0
0.652996179617962,8.37420463281734,-2.97949426942694,0
0.653412631263126,8.3729636874531,-2.98011894689469,0
0.653829082908291,8.3717224819409,-2.98074362436244,0
0.654245534553455,8.37048101628074,-2.98136830183018,0
0.65466198619862,8.36923929047262,-2.98199297929793,0
0.655078437843784,8.36799730451654,-2.98261765676568,0
0.655494889488949,8.3667550584125,-2.98324233423342,0
0.655911341134113,8.36551255216051,-2.98386701170117,0
0.656327792779278,8.36426978576056,-2.98449168916892,0
0.656744244424442,8.36302675921264,-2.98511636663666,0
0.657160696069607,8.36178347251677,-2.98574104410441,0
0.657577147714771,8.36053992567294,-2.98636572157216,0
0.657993599359936,8.35929611868115,-2.9869903990399,0
0.658410051005101,8.35805205154139,-2.98761507650765,0
0.658826502650265,8.35680772425368,-2.9882397539754,0
0.65924295429543,8.35556313681802,-2.98886443144314,0
0.659659405940594,8.35431828923439,-2.98948910891089,0
0.660075857585759,8.3530731815028,-2.99011378637864,0
0.660492309230923,8.35182781362326,-2.99073846384638,0
0.660908760876088,8.35058218559575,-2.99136314131413,0
0.661325212521252,8.34933629742029,-2.99198781878188,0
0.661741664166417,8.34809014909686,-2.99261249624963,0
0.662158115811581,8.34684374062548,-2.99323717371737,0
0.662574567456746,8.34559707200614,-2.99386185118512,0
0.66299101910191,8.34435014323884,-2.99448652865287,0
0.663407470747075,8.34310295432358,-2.99511120612061,0
0.663823922392239,8.34185550526036,-2.99573588358836,0
0.664240374037404,8.34060779604918,-2.99636056105611,0
0.664656825682568,8.33935982669004,-2.99698523852385,0
0.665073277327733,8.33811159718295,-2.9976099159916,0
0.665489728972897,8.33686310752789,-2.99823459345935,0
0.665906180618062,8.33561435772488,-2.99885927092709,0
0.666322632263226,8.3343653477739,-2.99948394839484,0
0.666739083908391,8.33311607767497,-3.00010862586259,0
0.667155535553555,8.33186654742808,-3.00073330333033,0
0.66757198719872,8.33061675703322,-3.00135798079808,0
0.667988438843884,8.32936670649041,-3.00198265826583,0
0.668404890489049,8.32811639579964,-3.00260733573357,0
0.668821342134213,8.32686582496092,-3.00323201320132,0
0.669237793779378,8.32561499397423,-3.00385669066907,0
0.669654245424543,8.32436390283958,-3.00448136813681,0
0.670070697069707,8.32311255155697,-3.00510604560456,0
0.670487148714872,8.32186094012641,-3.00573072307231,0
0.670903600360036,8.32060906854788,-3.00635540054005,0
0.671320052005201,8.3193569368214,-3.0069800780078,0
0.671736503650365,8.31810454494696,-3.00760475547555,0
0.67215295529553,8.31685189292456,-3.00822943294329,0
0.672569406940694,8.31559898075419,-3.00885411041104,0
0.672985858585859,8.31434580843587,-3.00947878787879,0
0.673402310231023,8.31309237596959,-3.01010346534653,0
0.673818761876188,8.31183868335536,-3.01072814281428,0
0.674235213521352,8.31058473059316,-3.01135282028203,0
0.674651665166517,8.309330517683,-3.01197749774978,0
0.675068116811681,8.30807604462488,-3.01260217521752,0
0.675484568456846,8.30682131141881,-3.01322685268527,0
0.67590102010201,8.30556631806478,-3.01385153015302,0
0.676317471747175,8.30431106456278,-3.01447620762076,0
0.676733923392339,8.30305555091283,-3.01510088508851,0
0.677150375037504,8.30179977711492,-3.01572556255626,0
0.677566826682668,8.30054374316905,-3.016350240024,0
0.677983278327833,8.29928744907522,-3.01697491749175,0
0.678399729972997,8.29803089483343,-3.0175995949595,0
0.678816181618162,8.29677408044368,-3.01822427242724,0
0.679232633263326,8.29551700590597,-3.01884894989499,0
0.679649084908491,8.29425967122031,-3.01947362736274,0
0.680065536553655,8.29300207638668,-3.02009830483048,0
0.68048198819882,8.2917442214051,-3.02072298229823,0
0.680898439843984,8.29048610627555,-3.02134765976598,0
0.681314891489149,8.28922773099805,-3.02197233723372,0
0.681731343134313,8.28796909557259,-3.02259701470147,0
0.682147794779478,8.28671019999917,-3.02322169216922,0
0.682564246424643,8.28545104427779,-3.02384636963696,0
0.682980698069807,8.28419162840845,-3.02447104710471,0
0.683397149714972,8.28293195239115,-3.02509572457246,0
0.683813601360136,8.28167201622589,-3.0257204020402,0
0.684230053005301,8.28041181991267,-3.02634507950795,0
0.684646504650465,8.2791513634515,-3.0269697569757,0
0.68506295629563,8.27789064684236,-3.02759443444344,0
0.685479407940794,8.27662967008527,-3.02821911191119,0
0.685895859585959,8.27536843318021,-3.02884378937894,0
0.686312311231123,8.2741069361272,-3.02946846684668,0
0.686728762876288,8.27284517892623,-3.03009314431443,0
0.687145214521452,8.2715831615773,-3.03071782178218,0
0.687561666166617,8.27032088408041,-3.03134249924993,0
0.687978117811781,8.26905834643556,-3.03196717671767,0
0.688394569456946,8.26779554864275,-3.03259185418542,0
0.68881102110211,8.26653249070198,-3.03321653165317,0
0.689227472747275,8.26526917261325,-3.03384120912091,0
0.689643924392439,8.26400559437657,-3.03446588658866,0
0.690060376037604,8.26274175599192,-3.03509056405641,0
0.690476827682768,8.26147765745932,-3.03571524152415,0
0.690893279327933,8.26021329877875,-3.0363399189919,0
0.691309730973097,8.25894867995023,-3.03696459645965,0
0.691726182618262,8.25768380097375,-3.03758927392739,0
0.692142634263426,8.25641866184931,-3.03821395139514,0
0.692559085908591,8.25515326257691,-3.03883862886289,0
0.692975537553755,8.25388760315655,-3.03946330633063,0
0.69339198919892,8.25262168358823,-3.04008798379838,0
0.693808440844084,8.25135550387196,-3.04071266126613,0
0.694224892489249,8.25008906400772,-3.04133733873387,0
0.694641344134413,8.24882236399552,-3.04196201620162,0
0.695057795779578,8.24755540383537,-3.04258669366937,0
0.695474247424743,8.24628818352726,-3.04321137113711,0
0.695890699069907,8.24502070307118,-3.04383604860486,0
0.696307150715072,8.24375296246715,-3.04446072607261,0
0.696723602360236,8.24248496171516,-3.04508540354035,0
0.697140054005401,8.24121670081521,-3.0457100810081,0
0.697556505650565,8.2399481797673,-3.04633475847585,0
0.69797295729573,8.23867939857143,-3.04695943594359,0
0.698389408940894,8.2374103572276,-3.04758411341134,0
0.698805860586059,8.23614105573582,-3.04820879087909,0
0.699222312231223,8.23487149409607,-3.04883346834683,0
0.699638763876388,8.23360167230836,-3.04945814581458,0
0.700055215521552,8.2323315903727,-3.05008282328233,0
0.700471667166717,8.23106124828908,-3.05070750075008,0
0.700888118811881,8.22979064605749,-3.05133217821782,0
0.701304570457046,8.22851978367795,-3.05195685568557,0
0.70172102210221,8.22724866115045,-3.05258153315332,0
0.702137473747375,8.22597727847499,-3.05320621062106,0
0.702553925392539,8.22470563565157,-3.05383088808881,0
0.702970377037704,8.22343373268019,-3.05445556555656,0
0.703386828682868,8.22216156956086,-3.0550802430243,0
0.703803280328033,8.22088914629356,-3.05570492049205,0
0.704219731973197,8.2196164628783,-3.0563295979598,0
0.704636183618362,8.21834351931509,-3.05695427542754,0
0.705052635263526,8.21707031560391,-3.05757895289529,0
0.705469086908691,8.21579685174478,-3.05820363036304,0
0.705885538553855,8.21452312773769,-3.05882830783078,0
0.70630199019902,8.21324914358264,-3.05945298529853,0
0.706718441844184,8.21197489927963,-3.06007766276628,0
0.707134893489349,8.21070039482866,-3.06070234023402,0
0.707551345134513,8.20942563022973,-3.06132701770177,0
0.707967796779678,8.20815060548284,-3.06195169516952,0
0.708384248424842,8.20687532058799,-3.06257637263726,0
0.708800700070007,8.20559977554519,-3.06320105010501,0
0.709217151715172,8.20432397035442,-3.06382572757276,0
0.709633603360336,8.2030479050157,-3.0644504050405,0
0.710050055005501,8.20177157952901,-3.06507508250825,0
0.710466506650665,8.20049499389437,-3.065699759976,0
0.71088295829583,8.19921814811177,-3.06632443744374,0
0.711299409940994,8.19794104218121,-3.06694911491149,0
0.711715861586159,8.19666367610269,-3.06757379237924,0
0.712132313231323,8.19538604987621,-3.06819846984699,0
0.712548764876488,8.19410816350177,-3.06882314731473,0
0.712965216521652,8.19283001697937,-3.06944782478248,0
0.713381668166817,8.19155161030901,-3.07007250225023,0
0.713798119811981,8.1902729434907,-3.07069717971797,0
0.714214571457146,8.18899401652442,-3.07132185718572,0
0.71463102310231,8.18771482941019,-3.07194653465347,0
0.715047474747475,8.18643538214799,-3.07257121212121,0
0.715463926392639,8.18515567473784,-3.07319588958896,0
0.715880378037804,8.18387570717973,-3.07382056705671,0
0.716296829682968,8.18259547947366,-3.07444524452445,0
0.716713281328133,8.18131499161963,-3.0750699219922,0
0.717129732973297,8.18003424361764,-3.07569459945995,0
0.717546184618462,8.17875323546769,-3.07631927692769,0
0.717962636263626,8.17747196716978,-3.07694395439544,0
0.718379087908791,8.17619043872392,-3.07756863186319,0
0.718795539553955,8.17490865013009,-3.07819330933093,0
0.71921199119912,8.17362660138831,-3.07881798679868,0
0.719628442844285,8.17234429249856,-3.07944266426643,0
0.720044894489449,8.17106172346086,-3.08006734173417,0
0.720461346134614,8.1697788942752,-3.08069201920192,0
0.720877797779778,8.16849580494158,-3.08131669666967,0
0.721294249424943,8.16721245546,-3.08194137413741,0
0.721710701070107,8.16592884583046,-3.08256605160516,0
0.722127152715272,8.16464497605296,-3.08319072907291,0
0.722543604360436,8.1633608461275,-3.08381540654065,0
0.722960056005601,8.16207645605408,-3.0844400840084,0
0.723376507650765,8.16079180583271,-3.08506476147615,0
0.72379295929593,8.15950689546337,-3.08568943894389,0
0.724209410941094,8.15822172494608,-3.08631411641164,0
0.724625862586259,8.15693629428082,-3.08693879387939,0
0.725042314231423,8.15565060346761,-3.08756347134713,0
0.725458765876588,8.15436465250644,-3.08818814881488,0
0.725875217521752,8.15307844139731,-3.08881282628263,0
0.726291669166917,8.15179197014022,-3.08943750375037,0
0.726708120812081,8.15050523873517,-3.09006218121812,0
0.727124572457246,8.14921824718216,-3.09068685868587,0
0.72754102410241,8.14793099548119,-3.09131153615362,0
0.727957475747575,8.14664348363226,-3.09193621362136,0
0.728373927392739,8.14535571163538,-3.09256089108911,0
0.728790379037904,8.14406767949053,-3.09318556855686,0
0.729206830683068,8.14277938719773,-3.0938102460246,0
0.729623282328233,8.14149083475697,-3.09443492349235,0
0.730039733973397,8.14020202216824,-3.0950596009601,0
0.730456185618562,8.13891294943156,-3.09568427842784,0
0.730872637263726,8.13762361654692,-3.09630895589559,0
0.731289088908891,8.13633402351432,-3.09693363336334,0
0.731705540554055,8.13504417033376,-3.09755831083108,0
0.73212199219922,8.13375405700524,-3.09818298829883,0
0.732538443844384,8.13246368352877,-3.09880766576658,0
0.732954895489549,8.13117304990433,-3.09943234323432,0
0.733371347134714,8.12988215613193,-3.10005702070207,0
0.733787798779878,8.12859100221158,-3.10068169816982,0
0.734204250425043,8.12729958814327,-3.10130637563756,0
0.734620702070207,8.12600791392699,-3.10193105310531,0
0.735037153715372,8.12471597956276,-3.10255573057306,0
0.735453605360536,8.12342378505057,-3.1031804080408,0
0.735870057005701,8.12213133039042,-3.10380508550855,0
0.736286508650865,8.12083861558231,-3.1044297629763,0
0.73670296029603,8.11954564062624,-3.10505444044404,0
0.737119411941194,8.11825240552221,-3.10567911791179,0
0.737535863586359,8.11695891027023,-3.10630379537954,0
0.737952315231523,8.11566515487028,-3.10692847284728,0
0.738368766876688,8.11437113932237,-3.10755315031503,0
0.738785218521852,8.11307686362651,-3.10817782778278,0
0.739201670167017,8.11178232778269,-3.10880250525053,0
0.739618121812181,8.1104875317909,-3.10942718271827,0
0.740034573457346,8.10919247565116,-3.11005186018602,0
0.74045102510251,8.10789715936346,-3.11067653765377,0
0.740867476747675,8.1066015829278,-3.11130121512151,0
0.741283928392839,8.10530574634418,-3.11192589258926,0
0.741700380038004,8.1040096496126,-3.11255057005701,0
0.742116831683168,8.10271329273306,-3.11317524752475,0
0.742533283328333,8.10141667570557,-3.1137999249925,0
0.742949734973497,8.10011979853011,-3.11442460246025,0
0.743366186618662,8.0988226612067,-3.11504927992799,0
0.743782638263826,8.09752526373532,-3.11567395739574,0
0.744199089908991,8.09622760611599,-3.11629863486349,0
0.744615541554155,8.0949296883487,-3.11692331233123,0
0.74503199319932,8.09363151043345,-3.11754798979898,0
0.745448444844484,8.09233307237024,-3.11817266726673,0
0.745864896489649,8.09103437415907,-3.11879734473447,0
0.746281348134814,8.08973541579994,-3.11942202220222,0
0.746697799779978,8.08843619729285,-3.12004669966997,0
0.747114251425143,8.0871367186378,-3.12067137713771,0
0.747530703070307,8.0858369798348,-3.12129605460546,0
0.747947154715472,8.08453698088383,-3.12192073207321,0
0.748363606360636,8.08323672178491,-3.12254540954095,0
0.748780058005801,8.08193620253802,-3.1231700870087,0
0.749196509650965,8.08063542314318,-3.12379476447645,0
0.74961296129613,8.07933438360038,-3.12441944194419,0
0.750029412941294,8.07803308390961,-3.12504411941194,0
0.750445864586459,8.07673152407089,-3.12566879687969,0
0.750862316231623,8.07542970408421,-3.12629347434743,0
0.751278767876788,8.07412762394958,-3.12691815181518,0
0.751695219521952,8.07282528366698,-3.12754282928293,0
0.752111671167117,8.07152268323642,-3.12816750675068,0
0.752528122812281,8.07021982265791,-3.12879218421842,0
0.752944574457446,8.06891670193143,-3.12941686168617,0
0.75336102610261,8.067613321057,-3.13004153915392,0
0.753777477747775,8.0663096800346,-3.13066621662166,0
0.754193929392939,8.06500577886425,-3.13129089408941,0
0.754610381038104,8.06370161754594,-3.13191557155716,0
0.755026832683268,8.06239719607967,-3.1325402490249,0
0.755443284328433,8.06109251446544,-3.13316492649265,0
0.755859735973597,8.05978757270325,-3.1337896039604,0
0.756276187618762,8.0584823707931,-3.13441428142814,0
0.756692639263926,8.05717690873499,-3.13503895889589,0
0.757109090909091,8.05587118652893,-3.13566363636364,0
0.757525542554255,8.0545652041749,-3.13628831383138,0
0.75794199419942,8.05325896167292,-3.13691299129913,0
0.758358445844584,8.05195245902297,-3.13753766876688,0
0.758774897489749,8.05064569622507,-3.13816234623462,0
0.759191349134914,8.04933867327921,-3.13878702370237,0
0.759607800780078,8.04803139018538,-3.13941170117012,0
0.760024252425243,8.0467238469436,-3.14003637863786,0
0.760440704070407,8.04541604355386,-3.14066105610561,0
0.760857155715572,8.04410798001616,-3.14128573357336,0
0.761273607360736,8.04279965633051,-3.1419104110411,0
0.761690059005901,8.04149107249689,-3.14253508850885,0
0.762106510651065,8.04018222851531,-3.1431597659766,0
0.76252296229623,8.03887312438578,-3.14378444344434,0
0.762939413941394,8.03756376010828,-3.14440912091209,0
0.763355865586559,8.03625413568283,-3.14503379837984,0
0.763772317231723,8.03494425110942,-3.14565847584758,0
0.764188768876888,8.03363410638804,-3.14628315331533,0
0.764605220522052,8.03232370151871,-3.14690783078308,0
0.765021672167217,8.03101303650142,-3.14753250825082,0
0.765438123812381,8.02970211133617,-3.14815718571857,0
0.765854575457546,8.02839092602296,-3.14878186318632,0
0.76627102710271,8.0270794805618,-3.14940654065407,0
0.766687478747875,8.02576777495267,-3.15003121812181,0
0.767103930393039,8.02445580919558,-3.15065589558956,0
0.767520382038204,8.02314358329054,-3.15128057305731,0
0.767936833683368,8.02183109723753,-3.15190525052505,0
0.768353285328533,8.02051835103657,-3.1525299279928,0
0.768769736973697,8.01920534468765,-3.15315460546055,0
0.769186188618862,8.01789207819077,-3.15377928292829,0
0.769602640264026,8.01657855154593,-3.15440396039604,0
0.770019091909191,8.01526476475313,-3.15502863786379,0
0.770435543554356,8.01395071781237,-3.15565331533153,0
0.77085199519952,8.01263641072365,-3.15627799279928,0
0.771268446844685,8.01132184348697,-3.15690267026703,0
0.771684898489849,8.01000701610234,-3.15752734773477,0
0.772101350135014,8.00869192856974,-3.15815202520252,0
0.772517801780178,8.00737658088918,-3.15877670267027,0
0.772934253425343,8.00606097306067,-3.15940138013801,0
0.773350705070507,8.0047451050842,-3.16002605760576,0
0.773767156715672,8.00342897695977,-3.16065073507351,0
0.774183608360836,8.00211258868737,-3.16127541254125,0
0.774600060006001,8.00079594026702,-3.161900090009,0
0.775016511651165,7.99947903169871,-3.16252476747675,0
0.77543296329633,7.99816186298245,-3.16314944494449,0
0.775849414941494,7.99684443411822,-3.16377412241224,0
0.776265866586659,7.99552674510603,-3.16439879987999,0
0.776682318231823,7.99420879594588,-3.16502347734773,0
0.777098769876988,7.99289058663778,-3.16564815481548,0
0.777515221522152,7.99157211718171,-3.16627283228323,0
0.777931673167317,7.99025338757769,-3.16689750975098,0
0.778348124812481,7.98893439782571,-3.16752218721872,0
0.778764576457646,7.98761514792577,-3.16814686468647,0
0.77918102810281,7.98629563787786,-3.16877154215422,0
0.779597479747975,7.984975867682,-3.16939621962196,0
0.780013931393139,7.98365583733819,-3.17002089708971,0
0.780430383038304,7.98233554684641,-3.17064557455746,0
0.780846834683468,7.98101499620667,-3.1712702520252,0
0.781263286328633,7.97969418541897,-3.17189492949295,0
0.781679737973797,7.97837311448332,-3.1725196069607,0
0.782096189618962,7.9770517833997,-3.17314428442844,0
0.782512641264126,7.97573019216813,-3.17376896189619,0
0.782929092909291,7.97440834078859,-3.17439363936394,0
0.783345544554455,7.9730862292611,-3.17501831683168,0
0.78376199619962,7.97176385758565,-3.17564299429943,0
0.784178447844785,7.97044122576224,-3.17626767176718,0
0.784594899489949,7.96911833379087,-3.17689234923492,0
0.785011351135114,7.96779518167154,-3.17751702670267,0
0.785427802780278,7.96647176940425,-3.17814170417042,0
0.785844254425443,7.965148096989,-3.17876638163816,0
0.786260706070607,7.9638241644258,-3.17939105910591,0
0.786677157715772,7.96249997171463,-3.18001573657366,0
0.787093609360936,7.96117551885551,-3.1806404140414,0
0.787510061006101,7.95985080584842,-3.18126509150915,0
0.787926512651265,7.95852583269338,-3.1818897689769,0
0.78834296429643,7.95720059939038,-3.18251444644464,0
0.788759415941594,7.95587510593942,-3.18313912391239,0
0.789175867586759,7.9545493523405,-3.18376380138014,0
0.789592319231923,7.95322333859362,-3.18438847884789,0
0.790008770877088,7.95189706469878,-3.18501315631563,0
0.790425222522252,7.95057053065598,-3.18563783378338,0
0.790841674167417,7.94924373646522,-3.18626251125113,0
0.791258125812581,7.94791668212651,-3.18688718871887,0
0.791674577457746,7.94658936763983,-3.18751186618662,0
0.79209102910291,7.9452617930052,-3.18813654365437,0
0.792507480748075,7.9439339582226,-3.18876122112211,0
0.792923932393239,7.94260586329205,-3.18938589858986,0
0.793340384038404,7.94127750821354,-3.19001057605761,0
0.793756835683568,7.93994889298707,-3.19063525352535,0
0.794173287328733,7.93862001761264,-3.1912599309931,0
0.794589738973897,7.93729088209025,-3.19188460846085,0
0.795006190619062,7.9359614864199,-3.19250928592859,0
0.795422642264226,7.93463183060159,-3.19313396339634,0
0.795839093909391,7.93330191463533,-3.19375864086409,0
0.796255545554555,7.9319717385211,-3.19438331833183,0
0.79667199719972,7.93064130225892,-3.19500799579958,0
0.797088448844885,7.92931060584877,-3.19563267326733,0
0.797504900490049,7.92797964929067,-3.19625735073507,0
0.797921352135214,7.92664843258461,-3.19688202820282,0
0.798337803780378,7.92531695573059,-3.19750670567057,0
0.798754255425543,7.92398521872861,-3.19813138313831,0
0.799170707070707,7.92265322157867,-3.19875606060606,0
0.799587158715872,7.92132096428077,-3.19938073807381,0
0.800003610361036,7.91998844683491,-3.20000541554155,0
0.800420062006201,7.91865566924109,-3.2006300930093,0
0.800836513651365,7.91732263149931,-3.20125477047705,0
0.80125296529653,7.91598933360958,-3.20187944794479,0
0.801669416941694,7.91465577557188,-3.20250412541254,0
0.802085868586859,7.91332195738623,-3.20312880288029,0
0.802502320232023,7.91198787905262,-3.20375348034803,0
0.802918771877188,7.91065354057105,-3.20437815781578,0
0.803335223522352,7.90931894194151,-3.20500283528353,0
0.803751675167517,7.90798408316402,-3.20562751275127,0
0.804168126812681,7.90664896423857,-3.20625219021902,0
0.804584578457846,7.90531358516517,-3.20687686768677,0
0.80500103010301,7.9039779459438,-3.20750154515452,0
0.805417481748175,7.90264204657447,-3.20812622262226,0
0.805833933393339,7.90130588705719,-3.20875090009001,0
0.806250385038504,7.89996946739194,-3.20937557755776,0
0.806666836683668,7.89863278757874,-3.2100002550255,0
0.807083288328833,7.89729584761757,-3.21062493249325,0
0.807499739973997,7.89595864750845,-3.211249609961,0
0.807916191619162,7.89462118725137,-3.21187428742874,0
0.808332643264327,7.89328346684633,-3.21249896489649,0
0.808749094909491,7.89194548629333,-3.21312364236424,0
0.809165546554656,7.89060724559237,-3.21374831983198,0
0.80958199819982,7.88926874474345,-3.21437299729973,0
0.809998449844985,7.88792998374657,-3.21499767476748,0
0.810414901490149,7.88659096260174,-3.21562235223522,0
0.810831353135314,7.88525168130894,-3.21624702970297,0
0.811247804780478,7.88391213986819,-3.21687170717072,0
0.811664256425643,7.88257233827947,-3.21749638463846,0
0.812080708070807,7.8812322765428,-3.21812106210621,0
0.812497159715972,7.87989195465817,-3.21874573957396,0
0.812913611361136,7.87855137262557,-3.2193704170417,0
0.813330063006301,7.87721053044502,-3.21999509450945,0
0.813746514651465,7.87586942811651,-3.2206197719772,0
0.81416296629663,7.87452806564005,-3.22124444944494,0
0.814579417941794,7.87318644301562,-3.22186912691269,0
0.814995869586959,7.87184456024323,-3.22249380438044,0
0.815412321232123,7.87050241732288,-3.22311848184818,0
0.815828772877288,7.86916001425458,-3.22374315931593,0
0.816245224522452,7.86781735103831,-3.22436783678368,0
0.816661676167617,7.86647442767409,-3.22499251425142,0
0.817078127812781,7.86513124416191,-3.22561719171917,0
0.817494579457946,7.86378780050177,-3.22624186918692,0
0.81791103110311,7.86244409669366,-3.22686654665467,0
0.818327482748275,7.8611001327376,-3.22749122412241,0
0.81874393439344,7.85975590863358,-3.22811590159016,0
0.819160386038604,7.85841142438161,-3.22874057905791,0
0.819576837683768,7.85706667998167,-3.22936525652565,0
0.819993289328933,7.85572167543377,-3.2299899339934,0
0.820409740974097,7.85437641073792,-3.23061461146115,0
0.820826192619262,7.8530308858941,-3.23123928892889,0
0.821242644264426,7.85168510090233,-3.23186396639664,0
0.821659095909591,7.85033905576259,-3.23248864386439,0
0.822075547554755,7.8489927504749,-3.23311332133213,0
0.82249199919992,7.84764618503925,-3.23373799879988,0
0.822908450845084,7.84629935945564,-3.23436267626763,0
0.823324902490249,7.84495227372407,-3.23498735373537,0
0.823741354135414,7.84360492784454,-3.23561203120312,0
0.824157805780578,7.84225732181705,-3.23623670867087,0
0.824574257425743,7.8409094556416,-3.23686138613861,0
0.824990709070907,7.8395613293182,-3.23748606360636,0
0.825407160716072,7.83821294284683,-3.23811074107411,0
0.825823612361236,7.83686429622751,-3.23873541854185,0
0.826240064006401,7.83551538946022,-3.2393600960096,0
0.826656515651565,7.83416622254498,-3.23998477347735,0
0.82707296729673,7.83281679548178,-3.24060945094509,0
0.827489418941894,7.83146710827062,-3.24123412841284,0
0.827905870587059,7.8301171609115,-3.24185880588059,0
0.828322322232223,7.82876695340442,-3.24248348334834,0
0.828738773877388,7.82741648574938,-3.24310816081608,0
0.829155225522552,7.82606575794638,-3.24373283828383,0
0.829571677167717,7.82471476999542,-3.24435751575158,0
0.829988128812881,7.82336352189651,-3.24498219321932,0
0.830404580458046,7.82201201364963,-3.24560687068707,0
0.83082103210321,7.8206602452548,-3.24623154815482,0
0.831237483748375,7.819308216712,-3.24685622562256,0
0.831653935393539,7.81795592802125,-3.24748090309031,0
0.832070387038704,7.81660337918254,-3.24810558055806,0
0.832486838683868,7.81525057019587,-3.2487302580258,0
0.832903290329033,7.81389750106124,-3.24935493549355,0
0.833319741974197,7.81254417177865,-3.2499796129613,0
0.833736193619362,7.8111905823481,-3.25060429042904,0
0.834152645264526,7.80983673276959,-3.25122896789679,0
0.834569096909691,7.80848262304312,-3.25185364536454,0
0.834985548554856,7.8071282531687,-3.25247832283228,0
0.83540200020002,7.80577362314631,-3.25310300030003,0
0.835818451845185,7.80441873297597,-3.25372767776778,0
0.836234903490349,7.80306358265767,-3.25435235523552,0
0.836651355135514,7.8017081721914,-3.25497703270327,0
0.837067806780678,7.80035250157718,-3.25560171017102,0
0.837484258425843,7.798996570815,-3.25622638763876,0
0.837900710071007,7.79764037990486,-3.25685106510651,0
0.838317161716172,7.79628392884676,-3.25747574257426,0
0.838733613361336,7.7949272176407,-3.258100420042,0
0.839150065006501,7.79357024628669,-3.25872509750975,0
0.839566516651665,7.79221301478471,-3.2593497749775,0
0.83998296829683,7.79085552313478,-3.25997445244524,0
0.840399419941994,7.78949777133688,-3.26059912991299,0
0.840815871587159,7.78813975939103,-3.26122380738074,0
0.841232323232323,7.78678148729721,-3.26184848484848,0
0.841648774877488,7.78542295505544,-3.26247316231623,0
0.842065226522652,7.78406416266571,-3.26309783978398,0
0.842481678167817,7.78270511012802,-3.26372251725173,0
0.842898129812981,7.78134579744237,-3.26434719471947,0
0.843314581458146,7.77998622460876,-3.26497187218722,0
0.84373103310331,7.77862639162719,-3.26559654965497,0
0.844147484748475,7.77726629849767,-3.26622122712271,0
0.844563936393639,7.77590594522018,-3.26684590459046,0
0.844980388038804,7.77454533179474,-3.26747058205821,0
0.845396839683969,7.77318445822133,-3.26809525952595,0
0.845813291329133,7.77182332449997,-3.2687199369937,0
0.846229742974298,7.77046193063065,-3.26934461446145,0
0.846646194619462,7.76910027661336,-3.26996929192919,0
0.847062646264627,7.76773836244812,-3.27059396939694,0
0.847479097909791,7.76637618813492,-3.27121864686469,0
0.847895549554956,7.76501375367376,-3.27184332433243,0
0.84831200120012,7.76365105906465,-3.27246800180018,0
0.848728452845285,7.76228810430757,-3.27309267926793,0
0.849144904490449,7.76092488940253,-3.27371735673567,0
0.849561356135614,7.75956141434954,-3.27434203420342,0
0.849977807780778,7.75819767914858,-3.27496671167117,0
0.850394259425943,7.75683368379967,-3.27559138913891,0
0.850810711071107,7.75546942830279,-3.27621606660666,0
0.851227162716272,7.75410491265796,-3.27684074407441,0
0.851643614361436,7.75274013686517,-3.27746542154215,0
0.852060066006601,7.75137510092442,-3.2780900990099,0
0.852476517651765,7.75000980483571,-3.27871477647765,0
0.85289296929693,7.74864424859904,-3.27933945394539,0
0.853309420942094,7.74727843221441,-3.27996413141314,0
0.853725872587259,7.74591235568183,-3.28058880888089,0
0.854142324232423,7.74454601900128,-3.28121348634863,0
0.854558775877588,7.74317942217277,-3.28183816381638,0
0.854975227522752,7.74181256519631,-3.28246284128413,0
0.855391679167917,7.74044544807188,-3.28308751875188,0
0.855808130813081,7.7390780707995,-3.28371219621962,0
0.856224582458246,7.73771043337916,-3.28433687368737,0
0.85664103410341,7.73634253581086,-3.28496155115512,0
0.857057485748575,7.7349743780946,-3.28558622862286,0
0.857473937393739,7.73360596023038,-3.28621090609061,0
0.857890389038904,7.7322372822182,-3.28683558355836,0
0.858306840684068,7.73086834405806,-3.2874602610261,0
0.858723292329233,7.72949914574997,-3.28808493849385,0
0.859139743974397,7.72812968729391,-3.2887096159616,0
0.859556195619562,7.72675996868989,-3.28933429342934,0
0.859972647264726,7.72538998993792,-3.28995897089709,0
0.860389098909891,7.72401975103799,-3.29058364836484,0
0.860805550555055,7.7226492519901,-3.29120832583258,0
0.86122200220022,7.72127849279424,-3.29183300330033,0
0.861638453845385,7.71990747345043,-3.29245768076808,0
0.862054905490549,7.71853619395866,-3.29308235823582,0
0.862471357135714,7.71716465431893,-3.29370703570357,0
0.862887808780878,7.71579285453124,-3.29433171317132,0
0.863304260426043,7.7144207945956,-3.29495639063906,0
0.863720712071207,7.71304847451199,-3.29558106810681,0
0.864137163716372,7.71167589428042,-3.29620574557456,0
0.864553615361536,7.7103030539009,-3.2968304230423,0
0.864970067006701,7.70892995337342,-3.29745510051005,0
0.865386518651865,7.70755659269797,-3.2980797779778,0
0.86580297029703,7.70618297187457,-3.29870445544554,0
0.866219421942194,7.70480909090321,-3.29932913291329,0
0.866635873587359,7.70343494978389,-3.29995381038104,0
0.867052325232523,7.70206054851661,-3.30057848784879,0
0.867468776877688,7.70068588710137,-3.30120316531653,0
0.867885228522852,7.69931096553817,-3.30182784278428,0
0.868301680168017,7.69793578382702,-3.30245252025203,0
0.868718131813181,7.6965603419679,-3.30307719771977,0
0.869134583458346,7.69518463996082,-3.30370187518752,0
0.869551035103511,7.69380867780579,-3.30432655265527,0
0.869967486748675,7.6924324555028,-3.30495123012301,0
0.870383938393839,7.69105597305184,-3.30557590759076,0
0.870800390039004,7.68967923045293,-3.30620058505851,0
0.871216841684168,7.68830222770606,-3.30682526252625,0
0.871633293329333,7.68692496481123,-3.307449939994,0
0.872049744974497,7.68554744176844,-3.30807461746175,0
0.872466196619662,7.68416965857769,-3.30869929492949,0
0.872882648264827,7.68279161523898,-3.30932397239724,0
0.873299099909991,7.68141331175232,-3.30994864986499,0
0.873715551555156,7.68003474811769,-3.31057332733273,0
0.87413200320032,7.67865592433511,-3.31119800480048,0
0.874548454845485,7.67727684040456,-3.31182268226823,0
0.874964906490649,7.67589749632606,-3.31244735973597,0
0.875381358135814,7.6745178920996,-3.31307203720372,0
0.875797809780978,7.67313802772517,-3.31369671467147,0
0.876214261426143,7.67175790320279,-3.31432139213921,0
0.876630713071307,7.67037751853245,-3.31494606960696,0
0.877047164716472,7.66899687371416,-3.31557074707471,0
0.877463616361636,7.6676159687479,-3.31619542454245,0
0.877880068006801,7.66623480363368,-3.3168201020102,0
0.878296519651965,7.6648533783715,-3.31744477947795,0
0.87871297129713,7.66347169296137,-3.31806945694569,0
0.879129422942294,7.66208974740327,-3.31869413441344,0
0.879545874587459,7.66070754169722,-3.31931881188119,0
0.879962326232623,7.65932507584321,-3.31994348934894,0
0.880378777877788,7.65794234984123,-3.32056816681668,0
0.880795229522952,7.6565593636913,-3.32119284428443,0
0.881211681168117,7.65517611739341,-3.32181752175218,0
0.881628132813281,7.65379261094756,-3.32244219921992,0
0.882044584458446,7.65240884435375,-3.32306687668767,0
0.88246103610361,7.65102481761199,-3.32369155415542,0
0.882877487748775,7.64964053072226,-3.32431623162316,0
0.88329393939394,7.64825598368457,-3.32494090909091,0
0.883710391039104,7.64687117649893,-3.32556558655866,0
0.884126842684269,7.64548610916532,-3.3261902640264,0
0.884543294329433,7.64410078168376,-3.32681494149415,0
0.884959745974598,7.64271519405424,-3.3274396189619,0
0.885376197619762,7.64132934627675,-3.32806429642964,0
0.885792649264927,7.63994323835131,-3.32868897389739,0
0.886209100910091,7.63855687027791,-3.32931365136514,0
0.886625552555256,7.63717024205655,-3.32993832883288,0
0.88704200420042,7.63578335368724,-3.33056300630063,0
0.887458455845585,7.63439620516996,-3.33118768376838,0
0.887874907490749,7.63300879650472,-3.33181236123612,0
0.888291359135914,7.63162112769153,-3.33243703870387,0
0.888707810781078,7.63023319873037,-3.33306171617162,0
0.889124262426243,7.62884500962126,-3.33368639363936,0
0.889540714071407,7.62745656036418,-3.33431107110711,0
0.889957165716572,7.62606785095915,-3.33493574857486,0
0.890373617361736,7.62467888140616,-3.3355604260426,0
0.890790069006901,7.62328965170521,-3.33618510351035,0
0.891206520652065,7.6219001618563,-3.3368097809781,0
0.89162297229723,7.62051041185943,-3.33743445844584,0
0.892039423942394,7.6191204017146,-3.33805913591359,0
0.892455875587559,7.61773013142182,-3.33868381338134,0
0.892872327232723,7.61633960098107,-3.33930849084908,0
0.893288778877888,7.61494881039236,-3.33993316831683,0
0.893705230523052,7.6135577596557,-3.34055784578458,0
0.894121682168217,7.61216644877107,-3.34118252325233,0
0.894538133813381,7.61077487773849,-3.34180720072007,0
0.894954585458546,7.60938304655795,-3.34243187818782,0
0.89537103710371,7.60799095522945,-3.34305655565557,0
0.895787488748875,7.60659860375299,-3.34368123312331,0
0.896203940394039,7.60520599212857,-3.34430591059106,0
0.896620392039204,7.60381312035619,-3.34493058805881,0
0.897036843684368,7.60241998843585,-3.34555526552655,0
0.897453295329533,7.60102659636756,-3.3461799429943,0
0.897869746974697,7.5996329441513,-3.34680462046205,0
0.898286198619862,7.59823903178708,-3.34742929792979,0
0.898702650265026,7.59684485927491,-3.34805397539754,0
0.899119101910191,7.59545042661478,-3.34867865286529,0
0.899535553555356,7.59405573380668,-3.34930333033303,0
0.89995200520052,7.59266078085063,-3.34992800780078,0
0.900368456845685,7.59126556774662,-3.35055268526853,0
0.900784908490849,7.58987009449465,-3.35117736273627,0
0.901201360136014,7.58847436109472,-3.35180204020402,0
0.901617811781178,7.58707836754683,-3.35242671767177,0
0.902034263426343,7.58568211385099,-3.35305139513951,0
0.902450715071507,7.58428560000718,-3.35367607260726,0
0.902867166716672,7.58288882601541,-3.35430075007501,0
0.903283618361836,7.58149179187569,-3.35492542754275,0
0.903700070007001,7.580094497588,-3.3555501050105,0
0.904116521652165,7.57869694315236,-3.35617478247825,0
0.90453297329733,7.57729912856876,-3.35679945994599,0
0.904949424942494,7.5759010538372,-3.35742413741374,0
0.905365876587659,7.57450271895768,-3.35804881488149,0
0.905782328232823,7.5731041239302,-3.35867349234924,0
0.906198779877988,7.57170526875476,-3.35929816981698,0
0.906615231523152,7.57030615343136,-3.35992284728473,0
0.907031683168317,7.56890677796,-3.36054752475248,0
0.907448134813482,7.56750714234069,-3.36117220222022,0
0.907864586458646,7.56610724657341,-3.36179687968797,0
0.90828103810381,7.56470709065818,-3.36242155715572,0
0.908697489748975,7.56330667459498,-3.36304623462346,0
0.909113941394139,7.56190599838383,-3.36367091209121,0
0.909530393039304,7.56050506202472,-3.36429558955896,0
0.909946844684469,7.55910386551765,-3.3649202670267,0
0.910363296329633,7.55770240886262,-3.36554494449445,0
0.910779747974798,7.55630069205963,-3.3661696219622,0
0.911196199619962,7.55489871510868,-3.36679429942994,0
0.911612651265127,7.55349647800977,-3.36741897689769,0
0.912029102910291,7.5520939807629,-3.36804365436544,0
0.912445554555456,7.55069122336808,-3.36866833183318,0
0.91286200620062,7.54928820582529,-3.36929300930093,0
0.913278457845785,7.54788492813455,-3.36991768676868,0
0.913694909490949,7.54648139029585,-3.37054236423642,0
0.914111361136114,7.54507759230918,-3.37116704170417,0
0.914527812781278,7.54367353417456,-3.37179171917192,0
0.914944264426443,7.54226921589198,-3.37241639663966,0
0.915360716071607,7.54086463746144,-3.37304107410741,0
0.915777167716772,7.53945979888294,-3.37366575157516,0
0.916193619361936,7.53805470015648,-3.3742904290429,0
0.916610071007101,7.53664934128207,-3.37491510651065,0
0.917026522652265,7.53524372225969,-3.3755397839784,0
0.91744297429743,7.53383784308935,-3.37616446144614,0
0.917859425942594,7.53243170377106,-3.37678913891389,0
0.918275877587759,7.53102530430481,-3.37741381638164,0
0.918692329232923,7.52961864469059,-3.37803849384939,0
0.919108780878088,7.52821172492842,-3.37866317131713,0
0.919525232523252,7.52680454501829,-3.37928784878488,0
0.919941684168417,7.5253971049602,-3.37991252625263,0
0.920358135813581,7.52398940475415,-3.38053720372037,0
0.920774587458746,7.52258144440014,-3.38116188118812,0
0.92119103910391,7.52117322389817,-3.38178655865587,0
0.921607490749075,7.51976474324825,-3.38241123612361,0
0.922023942394239,7.51835600245036,-3.38303591359136,0
0.922440394039404,7.51694700150451,-3.38366059105911,0
0.922856845684569,7.51553774041071,-3.38428526852685,0
0.923273297329733,7.51412821916895,-3.3849099459946,0
0.923689748974898,7.51271843777922,-3.38553462346235,0
0.924106200620062,7.51130839624154,-3.38615930093009,0
0.924522652265227,7.5098980945559,-3.38678397839784,0
0.924939103910391,7.5084875327223,-3.38740865586559,0
0.925355555555556,7.50707671074074,-3.38803333333333,0
0.92577200720072,7.50566562861122,-3.38865801080108,0
0.926188458845885,7.50425428633374,-3.38928268826883,0
0.926604910491049,7.50284268390831,-3.38990736573657,0
0.927021362136214,7.50143082133491,-3.39053204320432,0
0.927437813781378,7.50001869861356,-3.39115672067207,0
0.927854265426543,7.49860631574424,-3.39178139813981,0
0.928270717071707,7.49719367272697,-3.39240607560756,0
0.928687168716872,7.49578076956174,-3.39303075307531,0
0.929103620362036,7.49436760624855,-3.39365543054305,0
0.929520072007201,7.4929541827874,-3.3942801080108,0
0.929936523652365,7.49154049917829,-3.39490478547855,0
0.93035297529753,7.49012655542122,-3.39552946294629,0
0.930769426942694,7.48871235151619,-3.39615414041404,0
0.931185878587859,7.4872978874632,-3.39677881788179,0
0.931602330233023,7.48588316326225,-3.39740349534954,0
0.932018781878188,7.48446817891335,-3.39802817281728,0
0.932435233523352,7.48305293441648,-3.39865285028503,0
0.932851685168517,7.48163742977166,-3.39927752775278,0
0.933268136813681,7.48022166497888,-3.39990220522052,0
0.933684588458846,7.47880564003813,-3.40052688268827,0
0.934101040104011,7.47738935494943,-3.40115156015602,0
0.934517491749175,7.47597280971277,-3.40177623762376,0
0.934933943394339,7.47455600432815,-3.40240091509151,0
0.935350395039504,7.47313893879558,-3.40302559255926,0
0.935766846684668,7.47172161311504,-3.403650270027,0
0.936183298329833,7.47030402728654,-3.40427494749475,0
0.936599749974998,7.46888618131008,-3.4048996249625,0
0.937016201620162,7.46746807518567,-3.40552430243024,0
0.937432653265327,7.46604970891329,-3.40614897989799,0
0.937849104910491,7.46463108249296,-3.40677365736574,0
0.938265556555656,7.46321219592467,-3.40739833483348,0
0.93868200820082,7.46179304920842,-3.40802301230123,0
0.939098459845985,7.46037364234421,-3.40864768976898,0
0.939514911491149,7.45895397533204,-3.40927236723672,0
0.939931363136314,7.45753404817191,-3.40989704470447,0
0.940347814781478,7.45611386086382,-3.41052172217222,0
0.940764266426643,7.45469341340777,-3.41114639963996,0
0.941180718071807,7.45327270580376,-3.41177107710771,0
0.941597169716972,7.4518517380518,-3.41239575457546,0
0.942013621362136,7.45043051015187,-3.4130204320432,0
0.942430073007301,7.44900902210399,-3.41364510951095,0
0.942846524652465,7.44758727390814,-3.4142697869787,0
0.94326297629763,7.44616526556434,-3.41489446444644,0
0.943679427942794,7.44474299707258,-3.41551914191419,0
0.944095879587959,7.44332046843286,-3.41614381938194,0
0.944512331233124,7.44189767964518,-3.41676849684969,0
0.944928782878288,7.44047463070954,-3.41739317431743,0
0.945345234523453,7.43905132162594,-3.41801785178518,0
0.945761686168617,7.43762775239439,-3.41864252925293,0
0.946178137813781,7.43620392301487,-3.41926720672067,0
0.946594589458946,7.4347798334874,-3.41989188418842,0
0.94701104110411,7.43335548381196,-3.42051656165617,0
0.947427492749275,7.43193087398857,-3.42114123912391,0
0.94784394439444,7.43050600401721,-3.42176591659166,0
0.948260396039604,7.4290808738979,-3.42239059405941,0
0.948676847684769,7.42765548363063,-3.42301527152715,0
0.949093299329933,7.4262298332154,-3.4236399489949,0
0.949509750975098,7.42480392265221,-3.42426462646265,0
0.949926202620262,7.42337775194106,-3.42488930393039,0
0.950342654265427,7.42195132108195,-3.42551398139814,0
0.950759105910591,7.42052463007489,-3.42613865886589,0
0.951175557555756,7.41909767891986,-3.42676333633363,0
0.95159200920092,7.41767046761688,-3.42738801380138,0
0.952008460846085,7.41624299616593,-3.42801269126913,0
0.952424912491249,7.41481526456703,-3.42863736873687,0
0.952841364136414,7.41338727282017,-3.42926204620462,0
0.953257815781578,7.41195902092534,-3.42988672367237,0
0.953674267426743,7.41053050888256,-3.43051140114011,0
0.954090719071907,7.40910173669182,-3.43113607860786,0
0.954507170717072,7.40767270435312,-3.43176075607561,0
0.954923622362236,7.40624341186647,-3.43238543354335,0
0.955340074007401,7.40481385923185,-3.4330101110111,0
0.955756525652565,7.40338404644927,-3.43363478847885,0
0.95617297729773,7.40195397351874,-3.43425946594659,0
0.956589428942894,7.40052364044024,-3.43488414341434,0
0.957005880588059,7.39909304721379,-3.43550882088209,0
0.957422332233223,7.39766219383938,-3.43613349834984,0
0.957838783878388,7.396231080317,-3.43675817581758,0
0.958255235523552,7.39479970664667,-3.43738285328533,0
0.958671687168717,7.39336807282838,-3.43800753075308,0
0.959088138813881,7.39193617886213,-3.43863220822082,0
0.959504590459046,7.39050402474792,-3.43925688568857,0
0.95992104210421,7.38907161048575,-3.43988156315632,0
0.960337493749375,7.38763893607563,-3.44050624062406,0
0.96075394539454,7.38620600151754,-3.44113091809181,0
0.961170397039704,7.3847728068115,-3.44175559555956,0
0.961586848684868,7.38333935195749,-3.4423802730273,0
0.962003300330033,7.38190563695553,-3.44300495049505,0
0.962419751975198,7.3804716618056,-3.4436296279628,0
0.962836203620362,7.37903742650772,-3.44425430543054,0
0.963252655265527,7.37760293106188,-3.44487898289829,0
0.963669106910691,7.37616817546808,-3.44550366036604,0
0.964085558555856,7.37473315972632,-3.44612833783378,0
0.96450201020102,7.3732978838366,-3.44675301530153,0
0.964918461846185,7.37186234779892,-3.44737769276928,0
0.965334913491349,7.37042655161329,-3.44800237023702,0
0.965751365136514,7.36899049527969,-3.44862704770477,0
0.966167816781678,7.36755417879814,-3.44925172517252,0
0.966584268426843,7.36611760216862,-3.44987640264026,0
0.967000720072007,7.36468076539115,-3.45050108010801,0
0.967417171717172,7.36324366846572,-3.45112575757576,0
0.967833623362336,7.36180631139233,-3.4517504350435,0
0.968250075007501,7.36036869417098,-3.45237511251125,0
0.968666526652665,7.35893081680167,-3.452999789979,0
0.96908297829783,7.3574926792844,-3.45362446744674,0
0.969499429942994,7.35605428161917,-3.45424914491449,0
0.969915881588159,7.35461562380598,-3.45487382238224,0
0.970332333233323,7.35317670584483,-3.45549849984998,0
0.970748784878488,7.35173752773573,-3.45612317731773,0
0.971165236523652,7.35029808947866,-3.45674785478548,0
0.971581688168817,7.34885839107364,-3.45737253225323,0
0.971998139813982,7.34741843252066,-3.45799720972097,0
0.972414591459146,7.34597821381971,-3.45862188718872,0
0.97283104310431,7.34453773497081,-3.45924656465647,0
0.973247494749475,7.34309699597395,-3.45987124212421,0
0.973663946394639,7.34165599682913,-3.46049591959196,0
0.974080398039804,7.34021473753636,-3.46112059705971,0
0.974496849684969,7.33877321809562,-3.46174527452745,0
0.974913301330133,7.33733143850692,-3.4623699519952,0
0.975329752975298,7.33588939877026,-3.46299462946295,0
0.975746204620462,7.33444709888565,-3.46361930693069,0
0.976162656265627,7.33300453885307,-3.46424398439844,0
0.976579107910791,7.33156171867254,-3.46486866186619,0
0.976995559555956,7.33011863834405,-3.46549333933393,0
0.97741201120112,7.3286752978676,-3.46611801680168,0
0.977828462846285,7.32723169724319,-3.46674269426943,0
0.978244914491449,7.32578783647081,-3.46736737173717,0
0.978661366136614,7.32434371555049,-3.46799204920492,0
0.979077817781778,7.3228993344822,-3.46861672667267,0
0.979494269426943,7.32145469326595,-3.46924140414041,0
0.979910721072107,7.32000979190174,-3.46986608160816,0
0.980327172717272,7.31856463038958,-3.47049075907591,0
0.980743624362436,7.31711920872945,-3.47111543654365,0
0.981160076007601,7.31567352692137,-3.4717401140114,0
0.981576527652765,7.31422758496532,-3.47236479147915,0
0.98199297929793,7.31278138286132,-3.47298946894689,0
0.982409430943095,7.31133492060936,-3.47361414641464,0
0.982825882588259,7.30988819820944,-3.47423882388239,0
0.983242334233424,7.30844121566156,-3.47486350135014,0
0.983658785878588,7.30699397296572,-3.47548817881788,0
0.984075237523752,7.30554647012192,-3.47611285628563,0
0.984491689168917,7.30409870713017,-3.47673753375338,0
0.984908140814082,7.30265068399045,-3.47736221122112,0
0.985324592459246,7.30120240070277,-3.47798688868887,0
0.985741044104411,7.29975385726714,-3.47861156615662,0
0.986157495749575,7.29830505368354,-3.47923624362436,0
0.98657394739474,7.29685598995199,-3.47986092109211,0
0.986990399039904,7.29540666607248,-3.48048559855986,0
0.987406850685069,7.29395708204501,-3.4811102760276,0
0.987823302330233,7.29250723786958,-3.48173495349535,0
0.988239753975398,7.29105713354619,-3.4823596309631,0
0.988656205620562,7.28960676907484,-3.48298430843084,0
0.989072657265727,7.28815614445553,-3.48360898589859,0
0.989489108910891,7.28670525968827,-3.48423366336634,0
0.989905560556056,7.28525411477304,-3.48485834083408,0
0.99032201220122,7.28380270970985,-3.48548301830183,0
0.990738463846385,7.28235104449871,-3.48610769576958,0
0.991154915491549,7.28089911913961,-3.48673237323732,0
0.991571367136714,7.27944693363254,-3.48735705070507,0
0.991987818781878,7.27799448797752,-3.48798172817282,0
0.992404270427043,7.27654178217454,-3.48860640564056,0
0.992820722072207,7.2750888162236,-3.48923108310831,0
0.993237173717372,7.2736355901247,-3.48985576057606,0
0.993653625362536,7.27218210387784,-3.4904804380438,0
0.994070077007701,7.27072835748303,-3.49110511551155,0
0.994486528652865,7.26927435094025,-3.4917297929793,0
0.99490298029803,7.26782008424951,-3.49235447044704,0
0.995319431943194,7.26636555741082,-3.49297914791479,0
0.995735883588359,7.26491077042416,-3.49360382538254,0
0.996152335233523,7.26345572328955,-3.49422850285029,0
0.996568786878688,7.26200041600698,-3.49485318031803,0
0.996985238523852,7.26054484857645,-3.49547785778578,0
0.997401690169017,7.25908902099796,-3.49610253525353,0
0.997818141814181,7.25763293327151,-3.49672721272127,0
0.998234593459346,7.2561765853971,-3.49735189018902,0
0.998651045104511,7.25471997737473,-3.49797656765677,0
0.999067496749675,7.2532631092044,-3.49860124512451,0
0.999483948394839,7.25180598088612,-3.49922592259226,0
0.999900400040004,7.25034859241987,-3.49985060006001,0
1.00031685168517,7.24889094380567,-3.50047527752775,0
1.00073330333033,7.2474330350435,-3.5010999549955,0
1.0011497549755,7.24597486613338,-3.50172463246325,0
1.00156620662066,7.2445164370753,-3.50234930993099,0
1.00198265826583,7.24305774786926,-3.50297398739874,0
1.00239910991099,7.24159879851526,-3.50359866486649,0
1.00281556155616,7.2401395890133,-3.50422334233423,0
1.00323201320132,7.23868011936338,-3.50484801980198,0
1.00364846484648,7.2372203895655,-3.50547269726973,0
1.00406491649165,7.23576039961966,-3.50609737473747,0
1.00448136813681,7.23430014952587,-3.50672205220522,0
1.00489781978198,7.23283963928411,-3.50734672967297,0
1.00531427142714,7.2313788688944,-3.50797140714071,0
1.00573072307231,7.22991783835673,-3.50859608460846,0
1.00614717471747,7.22845654767109,-3.50922076207621,0
1.00656362636264,7.2269949968375,-3.50984543954395,0
1.0069800780078,7.22553318585595,-3.5104701170117,0
1.00739652965297,7.22407111472644,-3.51109479447945,0
1.00781298129813,7.22260878344897,-3.51171947194719,0
1.00822943294329,7.22114619202354,-3.51234414941494,0
1.00864588458846,7.21968334045016,-3.51296882688269,0
1.00906233623362,7.21822022872881,-3.51359350435044,0
1.00947878787879,7.2167568568595,-3.51421818181818,0
1.00989523952395,7.21529322484224,-3.51484285928593,0
1.01031169116912,7.21382933267702,-3.51546753675368,0
1.01072814281428,7.21236518036383,-3.51609221422142,0
1.01114459445945,7.21090076790269,-3.51671689168917,0
1.01156104610461,7.20943609529359,-3.51734156915692,0
1.01197749774978,7.20797116253653,-3.51796624662466,0
1.01239394939494,7.20650596963151,-3.51859092409241,0
1.0128104010401,7.20504051657853,-3.51921560156016,0
1.01322685268527,7.20357480337759,-3.5198402790279,0
1.01364330433043,7.20210883002869,-3.52046495649565,0
1.0140597559756,7.20064259653184,-3.5210896339634,0
1.01447620762076,7.19917610288702,-3.52171431143114,0
1.01489265926593,7.19770934909425,-3.52233898889889,0
1.01530911091109,7.19624233515351,-3.52296366636664,0
1.01572556255626,7.19477506106482,-3.52358834383438,0
1.01614201420142,7.19330752682817,-3.52421302130213,0
1.01655846584658,7.19183973244356,-3.52483769876988,0
1.01697491749175,7.19037167791099,-3.52546237623762,0
1.01739136913691,7.18890336323046,-3.52608705370537,0
1.01780782078208,7.18743478840197,-3.52671173117312,0
1.01822427242724,7.18596595342552,-3.52733640864086,0
1.01864072407241,7.18449685830112,-3.52796108610861,0
1.01905717571757,7.18302750302875,-3.52858576357636,0
1.01947362736274,7.18155788760843,-3.5292104410441,0
1.0198900790079,7.18008801204014,-3.52983511851185,0
1.02030653065307,7.1786178763239,-3.5304597959796,0
1.02072298229823,7.1771474804597,-3.53108447344734,0
1.02113943394339,7.17567682444753,-3.53170915091509,0
1.02155588558856,7.17420590828741,-3.53233382838284,0
1.02197233723372,7.17273473197933,-3.53295850585059,0
1.02238878887889,7.17126329552329,-3.53358318331833,0
1.02280524052405,7.1697915989193,-3.53420786078608,0
1.02322169216922,7.16831964216734,-3.53483253825383,0
1.02363814381438,7.16684742526742,-3.53545721572157,0
1.02405459545955,7.16537494821955,-3.53608189318932,0
1.02447104710471,7.16390221102371,-3.53670657065707,0
1.02488749874988,7.16242921367992,-3.53733124812481,0
1.02530395039504,7.16095595618817,-3.53795592559256,0
1.0257204020402,7.15948243854845,-3.53858060306031,0
1.02613685368537,7.15800866076078,-3.53920528052805,0
1.02655330533053,7.15653462282515,-3.5398299579958,0
1.0269697569757,7.15506032474156,-3.54045463546355,0
1.02738620862086,7.15358576651001,-3.54107931293129,0
1.02780266026603,7.15211094813051,-3.54170399039904,0
1.02821911191119,7.15063586960304,-3.54232866786679,0
1.02863556355636,7.14916053092761,-3.54295334533453,0
1.02905201520152,7.14768493210423,-3.54357802280228,0
1.02946846684668,7.14620907313288,-3.54420270027003,0
1.02988491849185,7.14473295401358,-3.54482737773777,0
1.03030137013701,7.14325657474632,-3.54545205520552,0
1.03071782178218,7.14177993533109,-3.54607673267327,0
1.03113427342734,7.14030303576791,-3.54670141014101,0
1.03155072507251,7.13882587605677,-3.54732608760876,0
1.03196717671767,7.13734845619767,-3.54795076507651,0
1.03238362836284,7.13587077619062,-3.54857544254425,0
1.032800080008,7.1343928360356,-3.549200120012,0
1.03321653165317,7.13291463573262,-3.54982479747975,0
1.03363298329833,7.13143617528169,-3.5504494749475,0
1.03404943494349,7.12995745468279,-3.55107415241524,0
1.03446588658866,7.12847847393594,-3.55169882988299,0
1.03488233823382,7.12699923304112,-3.55232350735074,0
1.03529878987899,7.12551973199835,-3.55294818481848,0
1.03571524152415,7.12403997080762,-3.55357286228623,0
1.03613169316932,7.12255994946893,-3.55419753975398,0
1.03654814481448,7.12107966798228,-3.55482221722172,0
1.03696459645965,7.11959912634767,-3.55544689468947,0
1.03738104810481,7.1181183245651,-3.55607157215722,0
1.03779749974998,7.11663726263458,-3.55669624962496,0
1.03821395139514,7.11515594055609,-3.55732092709271,0
1.0386304030403,7.11367435832964,-3.55794560456046,0
1.03904685468547,7.11219251595524,-3.5585702820282,0
1.03946330633063,7.11071041343287,-3.55919495949595,0
1.0398797579758,7.10922805076255,-3.5598196369637,0
1.04029620962096,7.10774542794427,-3.56044431443144,0
1.04071266126613,7.10626254497803,-3.56106899189919,0
1.04112911291129,7.10477940186383,-3.56169366936694,0
1.04154556455646,7.10329599860167,-3.56231834683468,0
1.04196201620162,7.10181233519155,-3.56294302430243,0
1.04237846784678,7.10032841163347,-3.56356770177018,0
1.04279491949195,7.09884422792743,-3.56419237923792,0
1.04321137113711,7.09735978407344,-3.56481705670567,0
1.04362782278228,7.09587508007148,-3.56544173417342,0
1.04404427442744,7.09439011592157,-3.56606641164116,0
1.04446072607261,7.0929048916237,-3.56669108910891,0
1.04487717771777,7.09141940717786,-3.56731576657666,0
1.04529362936294,7.08993366258407,-3.5679404440444,0
1.0457100810081,7.08844765784232,-3.56856512151215,0
1.04612653265327,7.08696139295261,-3.5691897989799,0
1.04654298429843,7.08547486791494,-3.56981447644764,0
1.04695943594359,7.08398808272931,-3.57043915391539,0
1.04737588758876,7.08250103739573,-3.57106383138314,0
1.04779233923392,7.08101373191418,-3.57168850885088,0
1.04820879087909,7.07952616628467,-3.57231318631863,0
1.04862524252425,7.07803834050721,-3.57293786378638,0
1.04904169416942,7.07655025458179,-3.57356254125413,0
1.04945814581458,7.0750619085084,-3.57418721872187,0
1.04987459745975,7.07357330228706,-3.57481189618962,0
1.05029104910491,7.07208443591776,-3.57543657365737,0
1.05070750075008,7.0705953094005,-3.57606125112511,0
1.05112395239524,7.06910592273528,-3.57668592859286,0
1.0515404040404,7.0676162759221,-3.57731060606061,0
1.05195685568557,7.06612636896096,-3.57793528352835,0
1.05237330733073,7.06463620185187,-3.5785599609961,0
1.0527897589759,7.06314577459481,-3.57918463846385,0
1.05320621062106,7.06165508718979,-3.57980931593159,0
1.05362266226623,7.06016413963682,-3.58043399339934,0
1.05403911391139,7.05867293193588,-3.58105867086709,0
1.05445556555656,7.05718146408699,-3.58168334833483,0
1.05487201720172,7.05568973609014,-3.58230802580258,0
1.05528846884688,7.05419774794533,-3.58293270327033,0
1.05570492049205,7.05270549965256,-3.58355738073807,0
1.05612137213721,7.05121299121183,-3.58418205820582,0
1.05653782378238,7.04972022262314,-3.58480673567357,0
1.05695427542754,7.04822719388649,-3.58543141314131,0
1.05737072707271,7.04673390500189,-3.58605609060906,0
1.05778717871787,7.04524035596932,-3.58668076807681,0
1.05820363036304,7.04374654678879,-3.58730544554455,0
1.0586200820082,7.04225247746031,-3.5879301230123,0
1.05903653365337,7.04075814798387,-3.58855480048005,0
1.05945298529853,7.03926355835947,-3.58917947794779,0
1.05986943694369,7.0377687085871,-3.58980415541554,0
1.06028588858886,7.03627359866678,-3.59042883288329,0
1.06070234023402,7.0347782285985,-3.59105351035104,0
1.06111879187919,7.03328259838226,-3.59167818781878,0
1.06153524352435,7.03178670801806,-3.59230286528653,0
1.06195169516952,7.03029055750591,-3.59292754275428,0
1.06236814681468,7.02879414684579,-3.59355222022202,0
1.06278459845985,7.02729747603772,-3.59417689768977,0
1.06320105010501,7.02580054508168,-3.59480157515752,0
1.06361750175018,7.02430335397769,-3.59542625262526,0
1.06403395339534,7.02280590272573,-3.59605093009301,0
1.0644504050405,7.02130819132582,-3.59667560756076,0
1.06486685668567,7.01981021977795,-3.5973002850285,0
1.06528330833083,7.01831198808212,-3.59792496249625,0
1.065699759976,7.01681349623833,-3.598549639964,0
1.06611621162116,7.01531474424658,-3.59917431743174,0
1.06653266326633,7.01381573210687,-3.59979899489949,0
1.06694911491149,7.01231645981921,-3.60042367236724,0
1.06736556655666,7.01081692738358,-3.60104834983498,0
1.06778201820182,7.0093171348,-3.60167302730273,0
1.06819846984698,7.00781708206845,-3.60229770477048,0
1.06861492149215,7.00631676918895,-3.60292238223822,0
1.06903137313731,7.00481619616148,-3.60354705970597,0
1.06944782478248,7.00331536298606,-3.60417173717372,0
1.06986427642764,7.00181426966268,-3.60479641464146,0
1.07028072807281,7.00031291619134,-3.60542109210921,0
1.07069717971797,6.99881130257204,-3.60604576957696,0
1.07111363136314,6.99730942880478,-3.6066704470447,0
1.0715300830083,6.99580729488957,-3.60729512451245,0
1.07194653465347,6.99430490082639,-3.6079198019802,0
1.07236298629863,6.99280224661525,-3.60854447944794,0
1.07277943794379,6.99129933225616,-3.60916915691569,0
1.07319588958896,6.9897961577491,-3.60979383438344,0
1.07361234123412,6.98829272309409,-3.61041851185119,0
1.07402879287929,6.98678902829112,-3.61104318931893,0
1.07444524452445,6.98528507334019,-3.61166786678668,0
1.07486169616962,6.9837808582413,-3.61229254425443,0
1.07527814781478,6.98227638299445,-3.61291722172217,0
1.07569459945995,6.98077164759964,-3.61354189918992,0
1.07611105110511,6.97926665205687,-3.61416657665767,0
1.07652750275027,6.97776139636614,-3.61479125412541,0
1.07694395439544,6.97625588052746,-3.61541593159316,0
1.0773604060406,6.97475010454081,-3.61604060906091,0
1.07777685768577,6.97324406840621,-3.61666528652865,0
1.07819330933093,6.97173777212364,-3.6172899639964,0
1.0786097609761,6.97023121569312,-3.61791464146415,0
1.07902621262126,6.96872439911464,-3.61853931893189,0
1.07944266426643,6.9672173223882,-3.61916399639964,0
1.07985911591159,6.9657099855138,-3.61978867386739,0
1.08027556755676,6.96420238849144,-3.62041335133513,0
1.08069201920192,6.96269453132112,-3.62103802880288,0
1.08110847084708,6.96118641400284,-3.62166270627063,0
1.08152492249225,6.9596780365366,-3.62228738373837,0
1.08194137413741,6.95816939892241,-3.62291206120612,0
1.08235782578258,6.95666050116025,-3.62353673867387,0
1.08277427742774,6.95515134325014,-3.62416141614161,0
1.08319072907291,6.95364192519206,-3.62478609360936,0
1.08360718071807,6.95213224698603,-3.62541077107711,0
1.08402363236324,6.95062230863204,-3.62603544854485,0
1.0844400840084,6.94911211013009,-3.6266601260126,0
1.08485653565357,6.94760165148018,-3.62728480348035,0
1.08527298729873,6.94609093268231,-3.6279094809481,0
1.08568943894389,6.94457995373648,-3.62853415841584,0
1.08610589058906,6.94306871464269,-3.62915883588359,0
1.08652234223422,6.94155721540095,-3.62978351335134,0
1.08693879387939,6.94004545601124,-3.63040819081908,0
1.08735524552455,6.93853343647358,-3.63103286828683,0
1.08777169716972,6.93702115678795,-3.63165754575458,0
1.08818814881488,6.93550861695437,-3.63228222322232,0
1.08860460046005,6.93399581697283,-3.63290690069007,0
1.08902105210521,6.93248275684332,-3.63353157815782,0
1.08943750375038,6.93096943656586,-3.63415625562556,0
1.08985395539554,6.92945585614044,-3.63478093309331,0
1.0902704070407,6.92794201556706,-3.63540561056106,0
1.09068685868587,6.92642791484573,-3.6360302880288,0
1.09110331033103,6.92491355397643,-3.63665496549655,0
1.0915197619762,6.92339893295917,-3.6372796429643,0
1.09193621362136,6.92188405179396,-3.63790432043204,0
1.09235266526653,6.92036891048078,-3.63852899789979,0
1.09276911691169,6.91885350901965,-3.63915367536754,0
1.09318556855686,6.91733784741056,-3.63977835283528,0
1.09360202020202,6.91582192565351,-3.64040303030303,0
1.09401847184718,6.91430574374849,-3.64102770777078,0
1.09443492349235,6.91278930169552,-3.64165238523852,0
1.09485137513751,6.91127259949459,-3.64227706270627,0
1.09526782678268,6.90975563714571,-3.64290174017402,0
1.09568427842784,6.90823841464886,-3.64352641764176,0
1.09610073007301,6.90672093200405,-3.64415109510951,0
1.09651718171817,6.90520318921129,-3.64477577257726,0
1.09693363336334,6.90368518627056,-3.645400450045,0
1.0973500850085,6.90216692318188,-3.64602512751275,0
1.09776653665367,6.90064839994523,-3.6466498049805,0
1.09818298829883,6.89912961656063,-3.64727448244824,0
1.09859943994399,6.89761057302807,-3.64789915991599,0
1.09901589158916,6.89609126934755,-3.64852383738374,0
1.09943234323432,6.89457170551907,-3.64914851485149,0
1.09984879487949,6.89305188154263,-3.64977319231923,0
1.10026524652465,6.89153179741823,-3.65039786978698,0
1.10068169816982,6.89001145314587,-3.65102254725473,0
1.10109814981498,6.88849084872555,-3.65164722472247,0
1.10151460146015,6.88696998415728,-3.65227190219022,0
1.10193105310531,6.88544885944104,-3.65289657965797,0
1.10234750475048,6.88392747457685,-3.65352125712571,0
1.10276395639564,6.8824058295647,-3.65414593459346,0
1.1031804080408,6.88088392440458,-3.65477061206121,0
1.10359685968597,6.87936175909651,-3.65539528952895,0
1.10401331133113,6.87783933364048,-3.6560199669967,0
1.1044297629763,6.87631664803649,-3.65664464446445,0
1.10484621462146,6.87479370228454,-3.65726932193219,0
1.10526266626663,6.87327049638464,-3.65789399939994,0
1.10567911791179,6.87174703033677,-3.65851867686769,0
1.10609556955696,6.87022330414094,-3.65914335433543,0
1.10651202120212,6.86869931779716,-3.65976803180318,0
1.10692847284728,6.86717507130541,-3.66039270927093,0
1.10734492449245,6.86565056466571,-3.66101738673867,0
1.10776137613761,6.86412579787805,-3.66164206420642,0
1.10817782778278,6.86260077094243,-3.66226674167417,0
1.10859427942794,6.86107548385884,-3.66289141914191,0
1.10901073107311,6.8595499366273,-3.66351609660966,0
1.10942718271827,6.8580241292478,-3.66414077407741,0
1.10984363436344,6.85649806172035,-3.66476545154515,0
1.1102600860086,6.85497173404493,-3.6653901290129,0
1.11067653765377,6.85344514622155,-3.66601480648065,0
1.11109298929893,6.85191829825022,-3.6666394839484,0
1.11150944094409,6.85039119013092,-3.66726416141614,0
1.11192589258926,6.84886382186367,-3.66788883888389,0
1.11234234423442,6.84733619344845,-3.66851351635164,0
1.11275879587959,6.84580830488528,-3.66913819381938,0
1.11317524752475,6.84428015617415,-3.66976287128713,0
1.11359169916992,6.84275174731506,-3.67038754875488,0
1.11400815081508,6.84122307830801,-3.67101222622262,0
1.11442460246025,6.839694149153,-3.67163690369037,0
1.11484105410541,6.83816495985003,-3.67226158115812,0
1.11525750575058,6.8366355103991,-3.67288625862586,0
1.11567395739574,6.83510580080022,-3.67351093609361,0
1.1160904090409,6.83357583105337,-3.67413561356136,0
1.11650686068607,6.83204560115857,-3.6747602910291,0
1.11692331233123,6.8305151111158,-3.67538496849685,0
1.1173397639764,6.82898436092508,-3.6760096459646,0
1.11775621562156,6.8274533505864,-3.67663432343234,0
1.11817266726673,6.82592208009976,-3.67725900090009,0
1.11858911891189,6.82439054946516,-3.67788367836784,0
1.11900557055706,6.8228587586826,-3.67850835583558,0
1.11942202220222,6.82132670775208,-3.67913303330333,0
1.11983847384738,6.8197943966736,-3.67975771077108,0
1.12025492549255,6.81826182544716,-3.68038238823882,0
1.12067137713771,6.81672899407277,-3.68100706570657,0
1.12108782878288,6.81519590255041,-3.68163174317432,0
1.12150428042804,6.8136625508801,-3.68225642064206,0
1.12192073207321,6.81212893906182,-3.68288109810981,0
1.12233718371837,6.81059506709559,-3.68350577557756,0
1.12275363536354,6.8090609349814,-3.6841304530453,0
1.1231700870087,6.80752654271925,-3.68475513051305,0
1.12358653865387,6.80599189030914,-3.6853798079808,0
1.12400299029903,6.80445697775107,-3.68600448544854,0
1.12441944194419,6.80292180504504,-3.68662916291629,0
1.12483589358936,6.80138637219105,-3.68725384038404,0
1.12525234523452,6.79985067918911,-3.68787851785179,0
1.12566879687969,6.7983147260392,-3.68850319531953,0
1.12608524852485,6.79677851274134,-3.68912787278728,0
1.12650170017002,6.79524203929551,-3.68975255025503,0
1.12691815181518,6.79370530570173,-3.69037722772277,0
1.12733460346035,6.79216831195999,-3.69100190519052,0
1.12775105510551,6.79063105807028,-3.69162658265827,0
1.12816750675068,6.78909354403262,-3.69225126012601,0
1.12858395839584,6.787555769847,-3.69287593759376,0
1.129000410041,6.78601773551342,-3.69350061506151,0
1.12941686168617,6.78447944103189,-3.69412529252925,0
1.12983331333133,6.78294088640239,-3.694749969997,0
1.1302497649765,6.78140207162493,-3.69537464746475,0
1.13066621662166,6.77986299669952,-3.69599932493249,0
1.13108266826683,6.77832366162614,-3.69662400240024,0
1.13149911991199,6.77678406640481,-3.69724867986799,0
1.13191557155716,6.77524421103552,-3.69787335733573,0
1.13233202320232,6.77370409551826,-3.69849803480348,0
1.13274847484748,6.77216371985305,-3.69912271227123,0
1.13316492649265,6.77062308403988,-3.69974738973897,0
1.13358137813781,6.76908218807875,-3.70037206720672,0
1.13399782978298,6.76754103196966,-3.70099674467447,0
1.13441428142814,6.76599961571262,-3.70162142214221,0
1.13483073307331,6.76445793930761,-3.70224609960996,0
1.13524718471847,6.76291600275464,-3.70287077707771,0
1.13566363636364,6.76137380605372,-3.70349545454545,0
1.1360800880088,6.75983134920483,-3.7041201320132,0
1.13649653965397,6.75828863220799,-3.70474480948095,0
1.13691299129913,6.75674565506319,-3.70536948694869,0
1.13732944294429,6.75520241777043,-3.70599416441644,0
1.13774589458946,6.75365892032971,-3.70661884188419,0
1.13816234623462,6.75211516274103,-3.70724351935194,0
1.13857879787979,6.75057114500439,-3.70786819681968,0
1.13899524952495,6.74902686711979,-3.70849287428743,0
1.13941170117012,6.74748232908723,-3.70911755175518,0
1.13982815281528,6.74593753090671,-3.70974222922292,0
1.14024460446045,6.74439247257824,-3.71036690669067,0
1.14066105610561,6.7428471541018,-3.71099158415842,0
1.14107750775078,6.74130157547741,-3.71161626162616,0
1.14149395939594,6.73975573670506,-3.71224093909391,0
1.1419104110411,6.73820963778474,-3.71286561656166,0
1.14232686268627,6.73666327871647,-3.7134902940294,0
1.14274331433143,6.73511665950024,-3.71411497149715,0
1.1431597659766,6.73356978013605,-3.7147396489649,0
1.14357621762176,6.7320226406239,-3.71536432643264,0
1.14399266926693,6.73047524096379,-3.71598900390039,0
1.14440912091209,6.72892758115573,-3.71661368136814,0
1.14482557255726,6.7273796611997,-3.71723835883588,0
1.14524202420242,6.72583148109572,-3.71786303630363,0
1.14565847584758,6.72428304084377,-3.71848771377138,0
1.14607492749275,6.72273434044387,-3.71911239123912,0
1.14649137913791,6.72118537989601,-3.71973706870687,0
1.14690783078308,6.71963615920018,-3.72036174617462,0
1.14732428242824,6.7180866783564,-3.72098642364236,0
1.14774073407341,6.71653693736466,-3.72161110111011,0
1.14815718571857,6.71498693622496,-3.72223577857786,0
1.14857363736374,6.7134366749373,-3.7228604560456,0
1.1489900890089,6.71188615350169,-3.72348513351335,0
1.14940654065407,6.71033537191811,-3.7241098109811,0
1.14982299229923,6.70878433018657,-3.72473448844885,0
1.15023944394439,6.70723302830708,-3.72535916591659,0
1.15065589558956,6.70568146627962,-3.72598384338434,0
1.15107234723472,6.70412964410421,-3.72660852085209,0
1.15148879887989,6.70257756178084,-3.72723319831983,0
1.15190525052505,6.70102521930951,-3.72785787578758,0
1.15232170217022,6.69947261669022,-3.72848255325533,0
1.15273815381538,6.69791975392297,-3.72910723072307,0
1.15315460546055,6.69636663100776,-3.72973190819082,0
1.15357105710571,6.69481324794459,-3.73035658565857,0
1.15398750875088,6.69325960473346,-3.73098126312631,0
1.15440396039604,6.69170570137437,-3.73160594059406,0
1.1548204120412,6.69015153786733,-3.73223061806181,0
1.15523686368637,6.68859711421232,-3.73285529552955,0
1.15565331533153,6.68704243040936,-3.7334799729973,0
1.1560697669767,6.68548748645844,-3.73410465046505,0
1.15648621862186,6.68393228235955,-3.73472932793279,0
1.15690267026703,6.68237681811271,-3.73535400540054,0
1.15731912191219,6.68082109371791,-3.73597868286829,0
1.15773557355736,6.67926510917515,-3.73660336033603,0
1.15815202520252,6.67770886448444,-3.73722803780378,0
1.15856847684768,6.67615235964576,-3.73785271527153,0
1.15898492849285,6.67459559465912,-3.73847739273927,0
1.15940138013801,6.67303856952452,-3.73910207020702,0
1.15981783178318,6.67148128424197,-3.73972674767477,0
1.16023428342834,6.66992373881145,-3.74035142514251,0
1.16065073507351,6.66836593323298,-3.74097610261026,0
1.16106718671867,6.66680786750655,-3.74160078007801,0
1.16148363836384,6.66524954163216,-3.74222545754575,0
1.161900090009,6.6636909556098,-3.7428501350135,0
1.16231654165417,6.66213210943949,-3.74347481248125,0
1.16273299329933,6.66057300312123,-3.74409948994899,0
1.16314944494449,6.659013636655,-3.74472416741674,0
1.16356589658966,6.65745401004081,-3.74534884488449,0
1.16398234823482,6.65589412327866,-3.74597352235224,0
1.16439879987999,6.65433397636856,-3.74659819981998,0
1.16481525152515,6.65277356931049,-3.74722287728773,0
1.16523170317032,6.65121290210447,-3.74784755475548,0
1.16564815481548,6.64965197475048,-3.74847223222322,0
1.16606460646065,6.64809078724854,-3.74909690969097,0
1.16648105810581,6.64652933959864,-3.74972158715872,0
1.16689750975098,6.64496763180078,-3.75034626462646,0
1.16731396139614,6.64340566385496,-3.75097094209421,0
1.1677304130413,6.64184343576118,-3.75159561956196,0
1.16814686468647,6.64028094751944,-3.7522202970297,0
1.16856331633163,6.63871819912974,-3.75284497449745,0
1.1689797679768,6.63715519059209,-3.7534696519652,0
1.16939621962196,6.63559192190647,-3.75409432943294,0
1.16981267126713,6.6340283930729,-3.75471900690069,0
1.17022912291229,6.63246460409136,-3.75534368436844,0
1.17064557455746,6.63090055496187,-3.75596836183618,0
1.17106202620262,6.62933624568442,-3.75659303930393,0
1.17147847784778,6.62777167625901,-3.75721771677168,0
1.17189492949295,6.62620684668564,-3.75784239423942,0
1.17231138113811,6.62464175696431,-3.75846707170717,0
1.17272783278328,6.62307640709502,-3.75909174917492,0
1.17314428442844,6.62151079707777,-3.75971642664266,0
1.17356073607361,6.61994492691256,-3.76034110411041,0
1.17397718771877,6.6183787965994,-3.76096578157816,0
1.17439363936394,6.61681240613827,-3.7615904590459,0
1.1748100910091,6.61524575552919,-3.76221513651365,0
1.17522654265427,6.61367884477215,-3.7628398139814,0
1.17564299429943,6.61211167386714,-3.76346449144914,0
1.17605944594459,6.61054424281418,-3.76408916891689,0
1.17647589758976,6.60897655161326,-3.76471384638464,0
1.17689234923492,6.60740860026438,-3.76533852385239,0
1.17730880088009,6.60584038876754,-3.76596320132013,0
1.17772525252525,6.60427191712274,-3.76658787878788,0
1.17814170417042,6.60270318532999,-3.76721255625563,0
1.17855815581558,6.60113419338927,-3.76783723372337,0
1.17897460746075,6.59956494130059,-3.76846191119112,0
1.17939105910591,6.59799542906396,-3.76908658865887,0
1.17980751075108,6.59642565667936,-3.76971126612661,0
1.18022396239624,6.59485562414681,-3.77033594359436,0
1.1806404140414,6.5932853314663,-3.77096062106211,0
1.18105686568657,6.59171477863783,-3.77158529852985,0
1.18147331733173,6.5901439656614,-3.7722099759976,0
1.1818897689769,6.58857289253701,-3.77283465346535,0
1.18230622062206,6.58700155926466,-3.77345933093309,0
1.18272267226723,6.58542996584435,-3.77408400840084,0
1.18313912391239,6.58385811227608,-3.77470868586859,0
1.18355557555756,6.58228599855985,-3.77533336333633,0
1.18397202720272,6.58071362469567,-3.77595804080408,0
1.18438847884788,6.57914099068353,-3.77658271827183,0
1.18480493049305,6.57756809652342,-3.77720739573957,0
1.18522138213821,6.57599494221536,-3.77783207320732,0
1.18563783378338,6.57442152775934,-3.77845675067507,0
1.18605428542854,6.57284785315536,-3.77908142814281,0
1.18647073707371,6.57127391840342,-3.77970610561056,0
1.18688718871887,6.56969972350351,-3.78033078307831,0
1.18730364036404,6.56812526845566,-3.78095546054605,0
1.1877200920092,6.56655055325984,-3.7815801380138,0
1.18813654365437,6.56497557791606,-3.78220481548155,0
1.18855299529953,6.56340034242433,-3.7828294929493,0
1.18896944694469,6.56182484678463,-3.78345417041704,0
1.18938589858986,6.56024909099698,-3.78407884788479,0
1.18980235023502,6.55867307506136,-3.78470352535254,0
1.19021880188019,6.55709679897779,-3.78532820282028,0
1.19063525352535,6.55552026274626,-3.78595288028803,0
1.19105170517052,6.55394346636677,-3.78657755775578,0
1.19146815681568,6.55236640983932,-3.78720223522352,0
1.19188460846085,6.55078909316391,-3.78782691269127,0
1.19230106010601,6.54921151634054,-3.78845159015902,0
1.19271751175118,6.54763367936921,-3.78907626762676,0
1.19313396339634,6.54605558224993,-3.78970094509451,0
1.1935504150415,6.54447722498268,-3.79032562256226,0
1.19396686668667,6.54289860756748,-3.79095030003,0
1.19438331833183,6.54131973000431,-3.79157497749775,0
1.194799769977,6.53974059229319,-3.7921996549655,0
1.19521622162216,6.53816119443411,-3.79282433243324,0
1.19563267326733,6.53658153642707,-3.79344900990099,0
1.19604912491249,6.53500161827206,-3.79407368736874,0
1.19646557655766,6.53342143996911,-3.79469836483648,0
1.19688202820282,6.53184100151819,-3.79532304230423,0
1.19729847984798,6.53026030291931,-3.79594771977198,0
1.19771493149315,6.52867934417247,-3.79657239723972,0
1.19813138313831,6.52709812527768,-3.79719707470747,0
1.19854783478348,6.52551664623492,-3.79782175217522,0
1.19896428642864,6.52393490704421,-3.79844642964296,0
1.19938073807381,6.52235290770553,-3.79907110711071,0
1.19979718971897,6.5207706482189,-3.79969578457846,0
1.20021364136414,6.51918812858431,-3.8003204620462,0
1.2006300930093,6.51760534880176,-3.80094513951395,0
1.20104654465447,6.51602230887125,-3.8015698169817,0
1.20146299629963,6.51443900879278,-3.80219449444945,0
1.20187944794479,6.51285544856635,-3.80281917191719,0
1.20229589958996,6.51127162819196,-3.80344384938494,0
1.20271235123512,6.50968754766961,-3.80406852685269,0
1.20312880288029,6.50810320699931,-3.80469320432043,0
1.20354525452545,6.50651860618104,-3.80531788178818,0
1.20396170617062,6.50493374521482,-3.80594255925593,0
1.20437815781578,6.50334862410064,-3.80656723672367,0
1.20479460946095,6.50176324283849,-3.80719191419142,0
1.20521106110611,6.50017760142839,-3.80781659165917,0
1.20562751275128,6.49859169987033,-3.80844126912691,0
1.20604396439644,6.49700553816431,-3.80906594659466,0
1.2064604160416,6.49541911631033,-3.80969062406241,0
1.20687686768677,6.49383243430839,-3.81031530153015,0
1.20729331933193,6.4922454921585,-3.8109399789979,0
1.2077097709771,6.49065828986064,-3.81156465646565,0
1.20812622262226,6.48907082741482,-3.81218933393339,0
1.20854267426743,6.48748310482105,-3.81281401140114,0
1.20895912591259,6.48589512207931,-3.81343868886889,0
1.20937557755776,6.48430687918962,-3.81406336633663,0
1.20979202920292,6.48271837615197,-3.81468804380438,0
1.21020848084808,6.48112961296636,-3.81531272127213,0
1.21062493249325,6.47954058963279,-3.81593739873987,0
1.21104138413841,6.47795130615126,-3.81656207620762,0
1.21145783578358,6.47636176252177,-3.81718675367537,0
1.21187428742874,6.47477195874432,-3.81781143114311,0
1.21229073907391,6.47318189481891,-3.81843610861086,0
1.21270719071907,6.47159157074555,-3.81906078607861,0
1.21312364236424,6.47000098652422,-3.81968546354635,0
1.2135400940094,6.46841014215494,-3.8203101410141,0
1.21395654565457,6.46681903763769,-3.82093481848185,0
1.21437299729973,6.46522767297249,-3.8215594959496,0
1.21478944894489,6.46363604815933,-3.82218417341734,0
1.21520590059006,6.46204416319821,-3.82280885088509,0
1.21562235223522,6.46045201808913,-3.82343352835284,0
1.21603880388039,6.45885961283209,-3.82405820582058,0
1.21645525552555,6.45726694742709,-3.82468288328833,0
1.21687170717072,6.45567402187413,-3.82530756075608,0
1.21728815881588,6.45408083617322,-3.82593223822382,0
1.21770461046105,6.45248739032434,-3.82655691569157,0
1.21812106210621,6.45089368432751,-3.82718159315932,0
1.21853751375138,6.44929971818271,-3.82780627062706,0
1.21895396539654,6.44770549188996,-3.82843094809481,0
1.2193704170417,6.44611100544925,-3.82905562556256,0
1.21978686868687,6.44451625886058,-3.8296803030303,0
1.22020332033203,6.44292125212394,-3.83030498049805,0
1.2206197719772,6.44132598523935,-3.8309296579658,0
1.22103622362236,6.4397304582068,-3.83155433543354,0
1.22145267526753,6.4381346710263,-3.83217901290129,0
1.22186912691269,6.43653862369783,-3.83280369036904,0
1.22228557855786,6.4349423162214,-3.83342836783678,0
1.22270203020302,6.43334574859702,-3.83405304530453,0
1.22311848184819,6.43174892082467,-3.83467772277228,0
1.22353493349335,6.43015183290437,-3.83530240024002,0
1.22395138513851,6.42855448483611,-3.83592707770777,0
1.22436783678368,6.42695687661988,-3.83655175517552,0
1.22478428842884,6.4253590082557,-3.83717643264326,0
1.22520074007401,6.42376087974356,-3.83780111011101,0
1.22561719171917,6.42216249108346,-3.83842578757876,0
1.22603364336434,6.4205638422754,-3.8390504650465,0
1.2264500950095,6.41896493331939,-3.83967514251425,0
1.22686654665467,6.41736576421541,-3.840299819982,0
1.22728299829983,6.41576633496347,-3.84092449744975,0
1.22769944994499,6.41416664556358,-3.84154917491749,0
1.22811590159016,6.41256669601573,-3.84217385238524,0
1.22853235323532,6.41096648631991,-3.84279852985299,0
1.22894880488049,6.40936601647614,-3.84342320732073,0
1.22936525652565,6.40776528648441,-3.84404788478848,0
1.22978170817082,6.40616429634472,-3.84467256225623,0
1.23019815981598,6.40456304605707,-3.84529723972397,0
1.23061461146115,6.40296153562146,-3.84592191719172,0
1.23103106310631,6.40135976503789,-3.84654659465947,0
1.23144751475148,6.39975773430636,-3.84717127212721,0
1.23186396639664,6.39815544342687,-3.84779594959496,0
1.2322804180418,6.39655289239943,-3.84842062706271,0
1.23269686968697,6.39495008122402,-3.84904530453045,0
1.23311332133213,6.39334700990066,-3.8496699819982,0
1.2335297729773,6.39174367842934,-3.85029465946595,0
1.23394622462246,6.39014008681005,-3.85091933693369,0
1.23436267626763,6.38853623504281,-3.85154401440144,0
1.23477912791279,6.38693212312761,-3.85216869186919,0
1.23519557955796,6.38532775106445,-3.85279336933693,0
1.23561203120312,6.38372311885333,-3.85341804680468,0
1.23602848284828,6.38211822649426,-3.85404272427243,0
1.23644493449345,6.38051307398722,-3.85466740174017,0
1.23686138613861,6.37890766133222,-3.85529207920792,0
1.23727783778378,6.37730198852927,-3.85591675667567,0
1.23769428942894,6.37569605557835,-3.85654143414341,0
1.23811074107411,6.37408986247948,-3.85716611161116,0
1.23852719271927,6.37248340923265,-3.85779078907891,0
1.23894364436444,6.37087669583785,-3.85841546654665,0
1.2393600960096,6.3692697222951,-3.8590401440144,0
1.23977654765477,6.36766248860439,-3.85966482148215,0
1.24019299929993,6.36605499476572,-3.8602894989499,0
1.24060945094509,6.36444724077909,-3.86091417641764,0
1.24102590259026,6.36283922664451,-3.86153885388539,0
1.24144235423542,6.36123095236196,-3.86216353135314,0
1.24185880588059,6.35962241793145,-3.86278820882088,0
1.24227525752575,6.35801362335299,-3.86341288628863,0
1.24269170917092,6.35640456862656,-3.86403756375638,0
1.24310816081608,6.35479525375218,-3.86466224122412,0
1.24352461246125,6.35318567872984,-3.86528691869187,0
1.24394106410641,6.35157584355954,-3.86591159615962,0
1.24435751575158,6.34996574824128,-3.86653627362736,0
1.24477396739674,6.34835539277506,-3.86716095109511,0
1.2451904190419,6.34674477716088,-3.86778562856286,0
1.24560687068707,6.34513390139874,-3.8684103060306,0
1.24602332233223,6.34352276548864,-3.86903498349835,0
1.2464397739774,6.34191136943058,-3.8696596609661,0
1.24685622562256,6.34029971322457,-3.87028433843384,0
1.24727267726773,6.33868779687059,-3.87090901590159,0
1.24768912891289,6.33707562036866,-3.87153369336934,0
1.24810558055806,6.33546318371877,-3.87215837083708,0
1.24852203220322,6.33385048692091,-3.87278304830483,0
1.24893848384839,6.3322375299751,-3.87340772577258,0
1.24935493549355,6.33062431288133,-3.87403240324032,0
1.24977138713871,6.3290108356396,-3.87465708070807,0
1.25018783878388,6.32739709824991,-3.87528175817582,0
1.25060429042904,6.32578310071227,-3.87590643564356,0
1.25102074207421,6.32416884302666,-3.87653111311131,0
1.25143719371937,6.32255432519309,-3.87715579057906,0
1.25185364536454,6.32093954721157,-3.8777804680468,0
1.2522700970097,6.31932450908208,-3.87840514551455,0
1.25268654865487,6.31770921080464,-3.8790298229823,0
1.25310300030003,6.31609365237924,-3.87965450045005,0
1.25351945194519,6.31447783380588,-3.88027917791779,0
1.25393590359036,6.31286175508455,-3.88090385538554,0
1.25435235523552,6.31124541621527,-3.88152853285329,0
1.25476880688069,6.30962881719803,-3.88215321032103,0
1.25518525852585,6.30801195803284,-3.88277788778878,0
1.25560171017102,6.30639483871968,-3.88340256525653,0
1.25601816181618,6.30477745925856,-3.88402724272427,0
1.25643461346135,6.30315981964949,-3.88465192019202,0
1.25685106510651,6.30154191989245,-3.88527659765977,0
1.25726751675168,6.29992375998746,-3.88590127512751,0
1.25768396839684,6.2983053399345,-3.88652595259526,0
1.258100420042,6.29668665973359,-3.88715063006301,0
1.25851687168717,6.29506771938472,-3.88777530753075,0
1.25893332333233,6.29344851888789,-3.8883999849985,0
1.2593497749775,6.2918290582431,-3.88902466246625,0
1.25976622662266,6.29020933745035,-3.88964933993399,0
1.26018267826783,6.28858935650964,-3.89027401740174,0
1.26059912991299,6.28696911542097,-3.89089869486949,0
1.26101558155816,6.28534861418435,-3.89152337233723,0
1.26143203320332,6.28372785279976,-3.89214804980498,0
1.26184848484848,6.28210683126722,-3.89277272727273,0
1.26226493649365,6.28048554958671,-3.89339740474047,0
1.26268138813881,6.27886400775825,-3.89402208220822,0
1.26309783978398,6.27724220578183,-3.89464675967597,0
1.26351429142914,6.27562014365745,-3.89527143714371,0
1.26393074307431,6.27399782138511,-3.89589611461146,0
1.26434719471947,6.27237523896481,-3.89652079207921,0
1.26476364636464,6.27075239639655,-3.89714546954695,0
1.2651800980098,6.26912929368033,-3.8977701470147,0
1.26559654965497,6.26750593081615,-3.89839482448245,0
1.26601300130013,6.26588230780402,-3.8990195019502,0
1.26642945294529,6.26425842464392,-3.89964417941794,0
1.26684590459046,6.26263428133587,-3.90026885688569,0
1.26726235623562,6.26100987787985,-3.90089353435344,0
1.26767880788079,6.25938521427588,-3.90151821182118,0
1.26809525952595,6.25776029052395,-3.90214288928893,0
1.26851171117112,6.25613510662406,-3.90276756675668,0
1.26892816281628,6.25450966257621,-3.90339224422442,0
1.26934461446145,6.2528839583804,-3.90401692169217,0
1.26976106610661,6.25125799403663,-3.90464159915992,0
1.27017751775178,6.2496317695449,-3.90526627662766,0
1.27059396939694,6.24800528490522,-3.90589095409541,0
1.2710104210421,6.24637854011757,-3.90651563156316,0
1.27142687268727,6.24475153518197,-3.9071403090309,0
1.27184332433243,6.2431242700984,-3.90776498649865,0
1.2722597759776,6.24149674486688,-3.9083896639664,0
1.27267622762276,6.2398689594874,-3.90901434143414,0
1.27309267926793,6.23824091395995,-3.90963901890189,0
1.27350913091309,6.23661260828455,-3.91026369636964,0
1.27392558255826,6.23498404246119,-3.91088837383738,0
1.27434203420342,6.23335521648988,-3.91151305130513,0
1.27475848584858,6.2317261303706,-3.91213772877288,0
1.27517493749375,6.23009678410336,-3.91276240624062,0
1.27559138913891,6.22846717768816,-3.91338708370837,0
1.27600784078408,6.22683731112501,-3.91401176117612,0
1.27642429242924,6.22520718441389,-3.91463643864386,0
1.27684074407441,6.22357679755482,-3.91526111611161,0
1.27725719571957,6.22194615054779,-3.91588579357936,0
1.27767364736474,6.2203152433928,-3.91651047104711,0
1.2780900990099,6.21868407608984,-3.91713514851485,0
1.27850655065507,6.21705264863893,-3.9177598259826,0
1.27892300230023,6.21542096104006,-3.91838450345035,0
1.27933945394539,6.21378901329324,-3.91900918091809,0
1.27975590559056,6.21215680539845,-3.91963385838584,0
1.28017235723572,6.2105243373557,-3.92025853585359,0
1.28058880888089,6.20889160916499,-3.92088321332133,0
1.28100526052605,6.20725862082633,-3.92150789078908,0
1.28142171217122,6.20562537233971,-3.92213256825683,0
1.28183816381638,6.20399186370512,-3.92275724572457,0
1.28225461546155,6.20235809492258,-3.92338192319232,0
1.28267106710671,6.20072406599208,-3.92400660066007,0
1.28308751875188,6.19908977691362,-3.92463127812781,0
1.28350397039704,6.1974552276872,-3.92525595559556,0
1.2839204220422,6.19582041831282,-3.92588063306331,0
1.28433687368737,6.19418534879048,-3.92650531053105,0
1.28475332533253,6.19255001912018,-3.9271299879988,0
1.2851697769777,6.19091442930192,-3.92775466546655,0
1.28558622862286,6.18927857933571,-3.92837934293429,0
1.28600268026803,6.18764246922153,-3.92900402040204,0
1.28641913191319,6.1860060989594,-3.92962869786979,0
1.28683558355836,6.18436946854931,-3.93025337533753,0
1.28725203520352,6.18273257799126,-3.93087805280528,0
1.28766848684868,6.18109542728524,-3.93150273027303,0
1.28808493849385,6.17945801643127,-3.93212740774077,0
1.28850139013901,6.17782034542934,-3.93275208520852,0
1.28891784178418,6.17618241427946,-3.93337676267627,0
1.28933429342934,6.17454422298161,-3.93400144014401,0
1.28975074507451,6.1729057715358,-3.93462611761176,0
1.29016719671967,6.17126705994203,-3.93525079507951,0
1.29058364836484,6.16962808820031,-3.93587547254725,0
1.29100010001,6.16798885631062,-3.936500150015,0
1.29141655165517,6.16634936427298,-3.93712482748275,0
1.29183300330033,6.16470961208738,-3.93774950495049,0
1.29224945494549,6.16306959975381,-3.93837418241824,0
1.29266590659066,6.16142932727229,-3.93899885988599,0
1.29308235823582,6.15978879464281,-3.93962353735374,0
1.29349880988099,6.15814800186537,-3.94024821482148,0
1.29391526152615,6.15650694893998,-3.94087289228923,0
1.29433171317132,6.15486563586662,-3.94149756975698,0
1.29474816481648,6.1532240626453,-3.94212224722472,0
1.29516461646165,6.15158222927603,-3.94274692469247,0
1.29558106810681,6.14994013575879,-3.94337160216022,0
1.29599751975198,6.1482977820936,-3.94399627962796,0
1.29641397139714,6.14665516828044,-3.94462095709571,0
1.2968304230423,6.14501229431933,-3.94524563456346,0
1.29724687468747,6.14336916021026,-3.9458703120312,0
1.29766332633263,6.14172576595323,-3.94649498949895,0
1.2980797779778,6.14008211154824,-3.9471196669667,0
1.29849622962296,6.13843819699529,-3.94774434443444,0
1.29891268126813,6.13679402229438,-3.94836902190219,0
1.29932913291329,6.13514958744551,-3.94899369936994,0
1.29974558455846,6.13350489244869,-3.94961837683768,0
1.30016203620362,6.1318599373039,-3.95024305430543,0
1.30057848784879,6.13021472201116,-3.95086773177318,0
1.30099493949395,6.12856924657045,-3.95149240924092,0
1.30141139113911,6.12692351098179,-3.95211708670867,0
1.30182784278428,6.12527751524517,-3.95274176417642,0
1.30224429442944,6.12363125936058,-3.95336644164416,0
1.30266074607461,6.12198474332804,-3.95399111911191,0
1.30307719771977,6.12033796714755,-3.95461579657966,0
1.30349364936494,6.11869093081909,-3.95524047404741,0
1.3039101010101,6.11704363434267,-3.95586515151515,0
1.30432655265527,6.11539607771829,-3.9564898289829,0
1.30474300430043,6.11374826094596,-3.95711450645065,0
1.30515945594559,6.11210018402566,-3.95773918391839,0
1.30557590759076,6.11045184695741,-3.95836386138614,0
1.30599235923592,6.10880324974119,-3.95898853885389,0
1.30640881088109,6.10715439237702,-3.95961321632163,0
1.30682526252625,6.10550527486489,-3.96023789378938,0
1.30724171417142,6.1038558972048,-3.96086257125713,0
1.30765816581658,6.10220625939675,-3.96148724872487,0
1.30807461746175,6.10055636144074,-3.96211192619262,0
1.30849106910691,6.09890620333677,-3.96273660366037,0
1.30890752075208,6.09725578508484,-3.96336128112811,0
1.30932397239724,6.09560510668495,-3.96398595859586,0
1.3097404240424,6.09395416813711,-3.96461063606361,0
1.31015687568757,6.0923029694413,-3.96523531353135,0
1.31057332733273,6.09065151059754,-3.9658599909991,0
1.3109897789779,6.08899979160582,-3.96648466846685,0
1.31140623062306,6.08734781246613,-3.96710934593459,0
1.31182268226823,6.08569557317849,-3.96773402340234,0
1.31223913391339,6.08404307374289,-3.96835870087009,0
1.31265558555856,6.08239031415933,-3.96898337833783,0
1.31307203720372,6.08073729442781,-3.96960805580558,0
1.31348848884888,6.07908401454833,-3.97023273327333,0
1.31390494049405,6.0774304745209,-3.97085741074107,0
1.31432139213921,6.0757766743455,-3.97148208820882,0
1.31473784378438,6.07412261402215,-3.97210676567657,0
1.31515429542954,6.07246829355083,-3.97273144314431,0
1.31557074707471,6.07081371293156,-3.97335612061206,0
1.31598719871987,6.06915887216432,-3.97398079807981,0
1.31640365036504,6.06750377124913,-3.97460547554755,0
1.3168201020102,6.06584841018598,-3.9752301530153,0
1.31723655365537,6.06419278897487,-3.97585483048305,0
1.31765300530053,6.0625369076158,-3.9764795079508,0
1.31806945694569,6.06088076610877,-3.97710418541854,0
1.31848590859086,6.05922436445378,-3.97772886288629,0
1.31890236023602,6.05756770265084,-3.97835354035404,0
1.31931881188119,6.05591078069993,-3.97897821782178,0
1.31973526352635,6.05425359860106,-3.97960289528953,0
1.32015171517152,6.05259615635424,-3.98022757275728,0
1.32056816681668,6.05093845395946,-3.98085225022502,0
1.32098461846185,6.04928049141671,-3.98147692769277,0
1.32140107010701,6.04762226872601,-3.98210160516052,0
1.32181752175218,6.04596378588735,-3.98272628262826,0
1.32223397339734,6.04430504290073,-3.98335096009601,0
1.3226504250425,6.04264603976615,-3.98397563756376,0
1.32306687668767,6.04098677648361,-3.9846003150315,0
1.32348332833283,6.03932725305312,-3.98522499249925,0
1.323899779978,6.03766746947466,-3.985849669967,0
1.32431623162316,6.03600742574825,-3.98647434743474,0
1.32473268326833,6.03434712187387,-3.98709902490249,0
1.32514913491349,6.03268655785154,-3.98772370237024,0
1.32556558655866,6.03102573368124,-3.98834837983798,0
1.32598203820382,6.02936464936299,-3.98897305730573,0
1.32639848984899,6.02770330489678,-3.98959773477348,0
1.32681494149415,6.02604170028261,-3.99022241224122,0
1.32723139313931,6.02437983552048,-3.99084708970897,0
1.32764784478448,6.02271771061039,-3.99147176717672,0
1.32806429642964,6.02105532555234,-3.99209644464446,0
1.32848074807481,6.01939268034633,-3.99272112211221,0
1.32889719971997,6.01772977499237,-3.99334579957996,0
1.32931365136514,6.01606660949044,-3.9939704770477,0
1.3297301030103,6.01440318384056,-3.99459515451545,0
1.33014655465547,6.01273949804271,-3.9952198319832,0
1.33056300630063,6.01107555209691,-3.99584450945095,0
1.33097945794579,6.00941134600315,-3.99646918691869,0
1.33139590959096,6.00774687976143,-3.99709386438644,0
1.33181236123612,6.00608215337175,-3.99771854185419,0
1.33222881288129,6.00441716683411,-3.99834321932193,0
1.33264526452645,6.00275192014851,-3.99896789678968,0
1.33306171617162,6.00108641331495,-3.99959257425743,0
1.33347816781678,5.99942064633344,-4.00021725172517,0
1.33389461946195,5.99775461920396,-4.00084192919292,0
1.33431107110711,5.99608833192652,-4.00146660666067,0
1.33472752275228,5.99442178450113,-4.00209128412841,0
1.33514397439744,5.99275497692778,-4.00271596159616,0
1.3355604260426,5.99108790920646,-4.00334063906391,0
1.33597687768777,5.98942058133719,-4.00396531653165,0
1.33639332933293,5.98775299331996,-4.0045899939994,0
1.3368097809781,5.98608514515477,-4.00521467146715,0
1.33722623262326,5.98441703684162,-4.00583934893489,0
1.33764268426843,5.98274866838051,-4.00646402640264,0
1.33805913591359,5.98108003977145,-4.00708870387039,0
1.33847558755876,5.97941115101442,-4.00771338133813,0
1.33889203920392,5.97774200210943,-4.00833805880588,0
1.33930849084909,5.97607259305649,-4.00896273627363,0
1.33972494249425,5.97440292385559,-4.00958741374137,0
1.34014139413941,5.97273299450672,-4.01021209120912,0
1.34055784578458,5.9710628050099,-4.01083676867687,0
1.34097429742974,5.96939235536512,-4.01146144614462,0
1.34139074907491,5.96772164557238,-4.01208612361236,0
1.34180720072007,5.96605067563168,-4.01271080108011,0
1.34222365236524,5.96437944554302,-4.01333547854786,0
1.3426401040104,5.9627079553064,-4.0139601560156,0
1.34305655565557,5.96103620492182,-4.01458483348335,0
1.34347300730073,5.95936419438929,-4.0152095109511,0
1.34388945894589,5.95769192370879,-4.01583418841884,0
1.34430591059106,5.95601939288034,-4.01645886588659,0
1.34472236223622,5.95434660190393,-4.01708354335434,0
1.34513881388139,5.95267355077955,-4.01770822082208,0
1.34555526552655,5.95100023950722,-4.01833289828983,0
1.34597171717172,5.94932666808693,-4.01895757575758,0
1.34638816881688,5.94765283651868,-4.01958225322532,0
1.34680462046205,5.94597874480247,-4.02020693069307,0
1.34722107210721,5.9443043929383,-4.02083160816082,0
1.34763752375238,5.94262978092617,-4.02145628562856,0
1.34805397539754,5.94095490876609,-4.02208096309631,0
1.3484704270427,5.93927977645804,-4.02270564056406,0
1.34888687868787,5.93760438400204,-4.0233303180318,0
1.34930333033303,5.93592873139807,-4.02395499549955,0
1.3497197819782,5.93425281864615,-4.0245796729673,0
1.35013623362336,5.93257664574627,-4.02520435043504,0
1.35055268526853,5.93090021269842,-4.02582902790279,0
1.35096913691369,5.92922351950262,-4.02645370537054,0
1.35138558855886,5.92754656615886,-4.02707838283828,0
1.35180204020402,5.92586935266714,-4.02770306030603,0
1.35221849184919,5.92419187902747,-4.02832773777378,0
1.35263494349435,5.92251414523983,-4.02895241524152,0
1.35305139513951,5.92083615130423,-4.02957709270927,0
1.35346784678468,5.91915789722068,-4.03020177017702,0
1.35388429842984,5.91747938298916,-4.03082644764477,0
1.35430075007501,5.91580060860969,-4.03145112511251,0
1.35471720172017,5.91412157408226,-4.03207580258026,0
1.35513365336534,5.91244227940686,-4.03270048004801,0
1.3555501050105,5.91076272458351,-4.03332515751575,0
1.35596655665567,5.9090829096122,-4.0339498349835,0
1.35638300830083,5.90740283449293,-4.03457451245125,0
1.35679945994599,5.9057224992257,-4.03519918991899,0
1.35721591159116,5.90404190381052,-4.03582386738674,0
1.35763236323632,5.90236104824737,-4.03644854485449,0
1.35804881488149,5.90067993253626,-4.03707322232223,0
1.35846526652665,5.8989985566772,-4.03769789978998,0
1.35888171817182,5.89731692067017,-4.03832257725773,0
1.35929816981698,5.89563502451519,-4.03894725472547,0
1.35971462146215,5.89395286821225,-4.03957193219322,0
1.36013107310731,5.89227045176134,-4.04019660966097,0
1.36054752475248,5.89058777516248,-4.04082128712871,0
1.36096397639764,5.88890483841566,-4.04144596459646,0
1.3613804280428,5.88722164152088,-4.04207064206421,0
1.36179687968797,5.88553818447815,-4.04269531953195,0
1.36221333133313,5.88385446728745,-4.0433199969997,0
1.3626297829783,5.88217048994879,-4.04394467446745,0
1.36304623462346,5.88048625246218,-4.04456935193519,0
1.36346268626863,5.8788017548276,-4.04519402940294,0
1.36387913791379,5.87711699704507,-4.04581870687069,0
1.36429558955896,5.87543197911457,-4.04644338433843,0
1.36471204120412,5.87374670103612,-4.04706806180618,0
1.36512849284929,5.87206116280971,-4.04769273927393,0
1.36554494449445,5.87037536443534,-4.04831741674167,0
1.36596139613961,5.86868930591301,-4.04894209420942,0
1.36637784778478,5.86700298724272,-4.04956677167717,0
1.36679429942994,5.86531640842447,-4.05019144914491,0
1.36721075107511,5.86362956945826,-4.05081612661266,0
1.36762720272027,5.8619424703441,-4.05144080408041,0
1.36804365436544,5.86025511108197,-4.05206548154815,0
1.3684601060106,5.85856749167189,-4.0526901590159,0
1.36887655765577,5.85687961211384,-4.05331483648365,0
1.36929300930093,5.85519147240784,-4.05393951395139,0
1.36970946094609,5.85350307255388,-4.05456419141914,0
1.37012591259126,5.85181441255196,-4.05518886888689,0
1.37054236423642,5.85012549240208,-4.05581354635464,0
1.37095881588159,5.84843631210424,-4.05643822382238,0
1.37137526752675,5.84674687165844,-4.05706290129013,0
1.37179171917192,5.84505717106468,-4.05768757875788,0
1.37220817081708,5.84336721032297,-4.05831225622562,0
1.37262462246225,5.84167698943329,-4.05893693369337,0
1.37304107410741,5.83998650839565,-4.05956161116112,0
1.37345752575258,5.83829576721006,-4.06018628862886,0
1.37387397739774,5.83660476587651,-4.06081096609661,0
1.3742904290429,5.83491350439499,-4.06143564356436,0
1.37470688068807,5.83322198276552,-4.0620603210321,0
1.37512333233323,5.83153020098809,-4.06268499849985,0
1.3755397839784,5.8298381590627,-4.0633096759676,0
1.37595623562356,5.82814585698935,-4.06393435343534,0
1.37637268726873,5.82645329476804,-4.06455903090309,0
1.37678913891389,5.82476047239878,-4.06518370837084,0
1.37720559055906,5.82306738988155,-4.06580838583858,0
1.37762204220422,5.82137404721636,-4.06643306330633,0
1.37803849384939,5.81968044440322,-4.06705774077408,0
1.37845494549455,5.81798658144212,-4.06768241824182,0
1.37887139713971,5.81629245833305,-4.06830709570957,0
1.37928784878488,5.81459807507603,-4.06893177317732,0
1.37970430043004,5.81290343167105,-4.06955645064506,0
1.38012075207521,5.81120852811811,-4.07018112811281,0
1.38053720372037,5.80951336441721,-4.07080580558056,0
1.38095365536554,5.80781794056835,-4.0714304830483,0
1.3813701070107,5.80612225657153,-4.07205516051605,0
1.38178655865587,5.80442631242675,-4.0726798379838,0
1.38220301030103,5.80273010813402,-4.07330451545155,0
1.38261946194619,5.80103364369332,-4.07392919291929,0
1.38303591359136,5.79933691910467,-4.07455387038704,0
1.38345236523652,5.79763993436805,-4.07517854785479,0
1.38386881688169,5.79594268948348,-4.07580322532253,0
1.38428526852685,5.79424518445095,-4.07642790279028,0
1.38470172017202,5.79254741927046,-4.07705258025803,0
1.38511817181718,5.79084939394201,-4.07767725772577,0
1.38553462346235,5.7891511084656,-4.07830193519352,0
1.38595107510751,5.78745256284123,-4.07892661266127,0
1.38636752675268,5.7857537570689,-4.07955129012901,0
1.38678397839784,5.78405469114862,-4.08017596759676,0
1.387200430043,5.78235536508037,-4.08080064506451,0
1.38761688168817,5.78065577886416,-4.08142532253225,0
1.38803333333333,5.7789559325,-4.08205,0
1.3884497849785,5.77725582598788,-4.08267467746775,0
1.38886623662366,5.77555545932779,-4.08329935493549,0
1.38928268826883,5.77385483251975,-4.08392403240324,0
1.38969913991399,5.77215394556375,-4.08454870987099,0
1.39011559155916,5.77045279845979,-4.08517338733873,0
1.39053204320432,5.76875139120787,-4.08579806480648,0
1.39094849484949,5.76704972380799,-4.08642274227423,0
1.39136494649465,5.76534779626016,-4.08704741974197,0
1.39178139813981,5.76364560856436,-4.08767209720972,0
1.39219784978498,5.76194316072061,-4.08829677467747,0
1.39261430143014,5.76024045272889,-4.08892145214521,0
1.39303075307531,5.75853748458922,-4.08954612961296,0
1.39344720472047,5.75683425630158,-4.09017080708071,0
1.39386365636564,5.75513076786599,-4.09079548454845,0
1.3942801080108,5.75342701928244,-4.0914201620162,0
1.39469655965597,5.75172301055093,-4.09204483948395,0
1.39511301130113,5.75001874167146,-4.09266951695169,0
1.39552946294629,5.74831421264403,-4.09329419441944,0
1.39594591459146,5.74660942346864,-4.09391887188719,0
1.39636236623662,5.7449043741453,-4.09454354935494,0
1.39677881788179,5.74319906467399,-4.09516822682268,0
1.39719526952695,5.74149349505472,-4.09579290429043,0
1.39761172117212,5.7397876652875,-4.09641758175818,0
1.39802817281728,5.73808157537232,-4.09704225922592,0
1.39844462446245,5.73637522530917,-4.09766693669367,0
1.39886107610761,5.73466861509807,-4.09829161416142,0
1.39927752775278,5.73296174473901,-4.09891629162916,0
1.39969397939794,5.73125461423199,-4.09954096909691,0
1.4001104310431,5.72954722357701,-4.10016564656466,0
1.40052688268827,5.72783957277407,-4.1007903240324,0
1.40094333433343,5.72613166182317,-4.10141500150015,0
1.4013597859786,5.72442349072432,-4.1020396789679,0
1.40177623762376,5.7227150594775,-4.10266435643564,0
1.40219268926893,5.72100636808273,-4.10328903390339,0
1.40260914091409,5.71929741653999,-4.10391371137114,0
1.40302559255926,5.7175882048493,-4.10453838883888,0
1.40344204420442,5.71587873301065,-4.10516306630663,0
1.40385849584959,5.71416900102403,-4.10578774377438,0
1.40427494749475,5.71245900888946,-4.10641242124212,0
1.40469139913991,5.71074875660693,-4.10703709870987,0
1.40510785078508,5.70903824417645,-4.10766177617762,0
1.40552430243024,5.707327471598,-4.10828645364536,0
1.40594075407541,5.70561643887159,-4.10891113111311,0
1.40635720572057,5.70390514599722,-4.10953580858086,0
1.40677365736574,5.7021935929749,-4.11016048604861,0
1.4071901090109,5.70048177980461,-4.11078516351635,0
1.40760656065607,5.69876970648637,-4.1114098409841,0
1.40802301230123,5.69705737302017,-4.11203451845185,0
1.40843946394639,5.695344779406,-4.11265919591959,0
1.40885591559156,5.69363192564388,-4.11328387338734,0
1.40927236723672,5.6919188117338,-4.11390855085509,0
1.40968881888189,5.69020543767576,-4.11453322832283,0
1.41010527052705,5.68849180346977,-4.11515790579058,0
1.41052172217222,5.68677790911581,-4.11578258325833,0
1.41093817381738,5.68506375461389,-4.11640726072607,0
1.41135462546255,5.68334933996401,-4.11703193819382,0
1.41177107710771,5.68163466516618,-4.11765661566157,0
1.41218752875288,5.67991973022038,-4.11828129312931,0
1.41260398039804,5.67820453512663,-4.11890597059706,0
1.4130204320432,5.67648907988492,-4.11953064806481,0
1.41343688368837,5.67477336449525,-4.12015532553255,0
1.41385333533353,5.67305738895762,-4.1207800030003,0
1.4142697869787,5.67134115327203,-4.12140468046805,0
1.41468623862386,5.66962465743848,-4.12202935793579,0
1.41510269026903,5.66790790145697,-4.12265403540354,0
1.41551914191419,5.6661909066197,-4.12292128712871,3
1.41593559355936,5.66447403934076,-4.12229660966097,3
1.41635204520452,5.6627574322098,-4.12167193219322,3
1.41676849684968,5.66104108522678,-4.12104725472547,3
1.41718494849485,5.65932499839173,-4.12042257725773,3
1.41760140014001,5.65760917170464,-4.11979789978998,3
1.41801785178518,5.65589360516551,-4.11917322232223,3
1.41843430343034,5.65417829877433,-4.11854854485449,3
1.41885075507551,5.65246325253112,-4.11792386738674,3
1.41926720672067,5.65074846643586,-4.11729918991899,3
1.41968365836584,5.64903394048857,-4.11667451245124,3
1.420100110011,5.64731967468923,-4.1160498349835,3
1.42051656165617,5.64560566903785,-4.11542515751575,3
1.42093301330133,5.64389192353443,-4.114800480048,3
1.42134946494649,5.64217843817897,-4.11417580258026,3
1.42176591659166,5.64046521297147,-4.11355112511251,3
1.42218236823682,5.63875224791193,-4.11292644764476,3
1.42259881988199,5.63703954300034,-4.11230177017702,3
1.42301527152715,5.63532709823672,-4.11167709270927,3
1.42343172317232,5.63361491362106,-4.11105241524152,3
1.42384817481748,5.63190298915335,-4.11042773777378,3
1.42426462646265,5.63019132483361,-4.10980306030603,3
1.42468107810781,5.62847992066182,-4.10917838283828,3
1.42509752975298,5.62676877663799,-4.10855370537054,3
1.42551398139814,5.62505789276212,-4.10792902790279,3
1.4259304330433,5.62334726903421,-4.10730435043504,3
1.42634688468847,5.62163690545426,-4.1066796729673,3
1.42676333633363,5.61992680202227,-4.10605499549955,3
1.4271797879788,5.61821695873824,-4.1054303180318,3
1.42759623962396,5.61650737560216,-4.10480564056406,3
1.42801269126913,5.61479805261405,-4.10418096309631,3
1.42842914291429,5.6130889897739,-4.10355628562856,3
1.42884559455946,5.6113801870817,-4.10293160816082,3
1.42926204620462,5.60967164453746,-4.10230693069307,3
1.42967849784979,5.60796336214119,-4.10168225322532,3
1.43009494949495,5.60625533989287,-4.10105757575758,3
1.43051140114011,5.60454757779251,-4.10043289828983,3
1.43092785278528,5.60284007584011,-4.09980822082208,3
1.43134430443044,5.60113283403567,-4.09918354335434,3
1.43176075607561,5.59942585237919,-4.09855886588659,3
1.43217720772077,5.59771913087066,-4.09793418841884,3
1.43259365936594,5.5960126695101,-4.09730951095109,3
1.4330101110111,5.5943064682975,-4.09668483348335,3
1.43342656265627,5.59260052723285,-4.0960601560156,3
1.43384301430143,5.59089484631617,-4.09543547854785,3
1.43425946594659,5.58918942554744,-4.09481080108011,3
1.43467591759176,5.58748426492667,-4.09418612361236,3
1.43509236923692,5.58577936445386,-4.09356144614461,3
1.43550882088209,5.58407472412901,-4.09293676867687,3
1.43592527252725,5.58237034395212,-4.09231209120912,3
1.43634172417242,5.58066622392319,-4.09168741374137,3
1.43675817581758,5.57896236404222,-4.09106273627363,3
1.43717462746275,5.57725876430921,-4.09043805880588,3
1.43759107910791,5.57555542472415,-4.08981338133813,3
1.43800753075308,5.57385234528706,-4.08918870387039,3
1.43842398239824,5.57214952599792,-4.08856402640264,3
1.4388404340434,5.57044696685675,-4.08793934893489,3
1.43925688568857,5.56874466786353,-4.08731467146715,3
1.43967333733373,5.56704262901827,-4.0866899939994,3
1.4400897889789,5.56534085032097,-4.08606531653165,3
1.44050624062406,5.56363933177163,-4.08544063906391,3
1.44092269226923,5.56193807337025,-4.08481596159616,3
1.44133914391439,5.56023707511683,-4.08419128412841,3
1.44175559555956,5.55853633701137,-4.08356660666067,3
1.44217204720472,5.55683585905387,-4.08294192919292,3
1.44258849884989,5.55513564124432,-4.08231725172517,3
1.44300495049505,5.55343568358274,-4.08169257425743,3
1.44342140214021,5.55173598606911,-4.08106789678968,3
1.44383785378538,5.55003654870344,-4.08044321932193,3
1.44425430543054,5.54833737148574,-4.07981854185419,3
1.44467075707571,5.54663845441599,-4.07919386438644,3
1.44508720872087,5.5449397974942,-4.07856918691869,3
1.44550366036604,5.54324140072037,-4.07794450945094,3
1.4459201120112,5.5415432640945,-4.0773198319832,3
1.44633656365637,5.53984538761659,-4.07669515451545,3
1.44675301530153,5.53814777128663,-4.0760704770477,3
1.44716946694669,5.53645041510464,-4.07544579957996,3
1.44758591859186,5.53475331907061,-4.07482112211221,3
1.44800237023702,5.53305648318453,-4.07419644464446,3
1.44841882188219,5.53135990744642,-4.07357176717672,3
1.44883527352735,5.52966359185626,-4.07294708970897,3
1.44925172517252,5.52796753641406,-4.07232241224122,3
1.44966817681768,5.52627174111982,-4.07169773477348,3
1.45008462846285,5.52457620597354,-4.07107305730573,3
1.45050108010801,5.52288093097522,-4.07044837983798,3
1.45091753175318,5.52118591612486,-4.06982370237024,3
1.45133398339834,5.51949116142246,-4.06919902490249,3
1.4517504350435,5.51779666686802,-4.06857434743474,3
1.45216688668867,5.51610243246153,-4.067949669967,3
1.45258333833383,5.51440845820301,-4.06732499249925,3
1.452999789979,5.51271474409244,-4.0667003150315,3
1.45341624162416,5.51102129012984,-4.06607563756376,3
1.45383269326933,5.50932809631519,-4.06545096009601,3
1.45424914491449,5.5076351626485,-4.06482628262826,3
1.45466559655966,5.50594248912977,-4.06420160516052,3
1.45508204820482,5.504250075759,-4.06357692769277,3
1.45549849984999,5.50255792253619,-4.06295225022502,3
1.45591495149515,5.50086602946134,-4.06232757275728,3
1.45633140314031,5.49917439653445,-4.06170289528953,3
1.45674785478548,5.49748302375551,-4.06107821782178,3
1.45716430643064,5.49579191112454,-4.06045354035404,3
1.45758075807581,5.49410105864153,-4.05982886288629,3
1.45799720972097,5.49241046630647,-4.05920418541854,3
1.45841366136614,5.49072013411937,-4.05857950795079,3
1.4588301130113,5.48903006208023,-4.05795483048305,3
1.45924656465647,5.48734025018906,-4.0573301530153,3
1.45966301630163,5.48565069844584,-4.05670547554755,3
1.46007946794679,5.48396140685058,-4.05608079807981,3
1.46049591959196,5.48227237540328,-4.05545612061206,3
1.46091237123712,5.48058360410394,-4.05483144314431,3
1.46132882288229,5.47889509295255,-4.05420676567657,3
1.46174527452745,5.47720684194913,-4.05358208820882,3
1.46216172617262,5.47551885109366,-4.05295741074107,3
1.46257817781778,5.47383112038616,-4.05233273327333,3
1.46299462946295,5.47214364982661,-4.05170805580558,3
1.46341108110811,5.47045643941503,-4.05108337833783,3
1.46382753275328,5.4687694891514,-4.05045870087009,3
1.46424398439844,5.46708279903573,-4.04983402340234,3
1.4646604360436,5.46539636906802,-4.04920934593459,3
1.46507688768877,5.46371019924827,-4.04858466846685,3
1.46549333933393,5.46202428957648,-4.0479599909991,3
1.4659097909791,5.46033864005265,-4.04733531353135,3
1.46632624262426,5.45865325067677,-4.04671063606361,3
1.46674269426943,5.45696812144886,-4.04608595859586,3
1.46715914591459,5.4552832523689,-4.04546128112811,3
1.46757559755976,5.45359864343691,-4.04483660366037,3
1.46799204920492,5.45191429465287,-4.04421192619262,3
1.46840850085009,5.45023020601679,-4.04358724872487,3
1.46882495249525,5.44854637752868,-4.04296257125713,3
1.46924140414041,5.44686280918852,-4.04233789378938,3
1.46965785578558,5.44517950099632,-4.04171321632163,3
1.47007430743074,5.44349645295208,-4.04108853885389,3
1.47049075907591,5.44181366505579,-4.04046386138614,3
1.47090721072107,5.44013113730747,-4.03983918391839,3
1.47132366236624,5.43844886970711,-4.03921450645064,3
1.4717401140114,5.43676686225471,-4.0385898289829,3
1.47215656565657,5.43508511495026,-4.03796515151515,3
1.47257301730173,5.43340362779377,-4.0373404740474,3
1.47298946894689,5.43172240078525,-4.03671579657966,3
1.47340592059206,5.43004143392468,-4.03609111911191,3
1.47382237223722,5.42836072721207,-4.03546644164416,3
1.47423882388239,5.42668028064742,-4.03484176417642,3
1.47465527552755,5.42500009423073,-4.03421708670867,3
1.47507172717272,5.423320167962,-4.03359240924092,3
1.47548817881788,5.42164050184123,-4.03296773177318,3
1.47590463046305,5.41996109586842,-4.03234305430543,3
1.47632108210821,5.41828195004356,-4.03171837683768,3
1.47673753375338,5.41660306436667,-4.03109369936994,3
1.47715398539854,5.41492443883773,-4.03046902190219,3
1.4775704370437,5.41324607345676,-4.02984434443444,3
1.47798688868887,5.41156796822374,-4.0292196669667,3
1.47840334033403,5.40989012313868,-4.02859498949895,3
1.4788197919792,5.40821253820158,-4.0279703120312,3
1.47923624362436,5.40653521341244,-4.02734563456346,3
1.47965269526953,5.40485814877126,-4.02672095709571,3
1.48006914691469,5.40318134427804,-4.02609627962796,3
1.48048559855986,5.40150479993278,-4.02547160216022,3
1.48090205020502,5.39982851573548,-4.02484692469247,3
1.48131850185019,5.39815249168613,-4.02422224722472,3
1.48173495349535,5.39647672778475,-4.02359756975698,3
1.48215140514051,5.39480122403132,-4.02297289228923,3
1.48256785678568,5.39312598042585,-4.02234821482148,3
1.48298430843084,5.39145099696835,-4.02172353735374,3
1.48340076007601,5.3897762736588,-4.02109885988599,3
1.48381721172117,5.38810181049721,-4.02047418241824,3
1.48423366336634,5.38642760748358,-4.01984950495049,3
1.4846501150115,5.38475366461791,-4.01922482748275,3
1.48506656665667,5.3830799819002,-4.018600150015,3
1.48548301830183,5.38140655933045,-4.01797547254725,3
1.48589946994699,5.37973339690865,-4.01735079507951,3
1.48631592159216,5.37806049463482,-4.01672611761176,3
1.48673237323732,5.37638785250894,-4.01610144014401,3
1.48714882488249,5.37471547053103,-4.01547676267627,3
1.48756527652765,5.37304334870107,-4.01485208520852,3
1.48798172817282,5.37137148701907,-4.01422740774077,3
1.48839817981798,5.36969988548503,-4.01360273027303,3
1.48881463146315,5.36802854409895,-4.01297805280528,3
1.48923108310831,5.36635746286083,-4.01235337533753,3
1.48964753475348,5.36468664177067,-4.01172869786979,3
1.49006398639864,5.36301608082847,-4.01110402040204,3
1.4904804380438,5.36134578003423,-4.01047934293429,3
1.49089688968897,5.35967573938794,-4.00985466546655,3
1.49131334133413,5.35800595888962,-4.0092299879988,3
1.4917297929793,5.35633643853925,-4.00860531053105,3
1.49214624462446,5.35466717833685,-4.00798063306331,3
1.49256269626963,5.3529981782824,-4.00735595559556,3
1.49297914791479,5.35132943837591,-4.00673127812781,3
1.49339559955996,5.34966095861738,-4.00610660066007,3
1.49381205120512,5.34799273900681,-4.00548192319232,3
1.49422850285029,5.3463247795442,-4.00485724572457,3
1.49464495449545,5.34465708022955,-4.00423256825683,3
1.49506140614061,5.34298964106286,-4.00360789078908,3
1.49547785778578,5.34132246204413,-4.00298321332133,3
1.49589430943094,5.33965554317335,-4.00235853585358,3
1.49631076107611,5.33798888445054,-4.00173385838584,3
1.49672721272127,5.33632248587568,-4.00110918091809,3
1.49714366436644,5.33465634744879,-4.00048450345034,3
1.4975601160116,5.33299046916985,-3.9998598259826,3
1.49797656765677,5.33132485103887,-3.99923514851485,3
1.49839301930193,5.32965949305585,-3.9986104710471,3
1.49880947094709,5.32799439522079,-3.99798579357936,3
1.49922592259226,5.32632955753369,-3.99736111611161,3
1.49964237423742,5.32466497999455,-3.99673643864386,3
1.50005882588259,5.32300066260336,-3.99611176117612,3
1.50047527752775,5.32133660536014,-3.99548708370837,3
1.50089172917292,5.31967280826488,-3.99486240624062,3
1.50130818081808,5.31800927131757,-3.99423772877288,3
1.50172463246325,5.31634599451823,-3.99361305130513,3
1.50214108410841,5.31468297786684,-3.99298837383738,3
1.50255753575358,5.31302022136341,-3.99236369636964,3
1.50297398739874,5.31135772500794,-3.99173901890189,3
1.5033904390439,5.30969548880043,-3.99111434143414,3
1.50380689068907,5.30803351274088,-3.9904896639664,3
1.50422334233423,5.30637179682929,-3.98986498649865,3
1.5046397939794,5.30471034106566,-3.9892403090309,3
1.50505624562456,5.30304914544999,-3.98861563156316,3
1.50547269726973,5.30138820998227,-3.98799095409541,3
1.50588914891489,5.29972753466252,-3.98736627662766,3
1.50630560056006,5.29806711949072,-3.98674159915992,3
1.50672205220522,5.29640696446689,-3.98611692169217,3
1.50713850385039,5.29474706959101,-3.98549224422442,3
1.50755495549555,5.29308743486309,-3.98486756675668,3
1.50797140714071,5.29142806028313,-3.98424288928893,3
1.50838785878588,5.28976894585113,-3.98361821182118,3
1.50880431043104,5.28811009156709,-3.98299353435344,3
1.50922076207621,5.28645149743101,-3.98236885688569,3
1.50963721372137,5.28479316344289,-3.98174417941794,3
1.51005366536654,5.28313508960272,-3.98111950195019,3
1.5104701170117,5.28147727591052,-3.98049482448245,3
1.51088656865687,5.27981972236627,-3.9798701470147,3
1.51130302030203,5.27816242896999,-3.97924546954695,3
1.51171947194719,5.27650539572166,-3.97862079207921,3
1.51213592359236,5.27484862262129,-3.97799611461146,3
1.51255237523752,5.27319210966889,-3.97737143714371,3
1.51296882688269,5.27153585686444,-3.97674675967597,3
1.51338527852785,5.26987986420795,-3.97612208220822,3
1.51380173017302,5.26822413169942,-3.97549740474047,3
1.51421818181818,5.26656865933884,-3.97487272727273,3
1.51463463346335,5.26491344712623,-3.97424804980498,3
1.51505108510851,5.26325849506158,-3.97362337233723,3
1.51546753675368,5.26160380314488,-3.97299869486949,3
1.51588398839884,5.25994937137615,-3.97237401740174,3
1.516300440044,5.25829519975537,-3.97174933993399,3
1.51671689168917,5.25664128828255,-3.97112466246625,3
1.51713334333433,5.2549876369577,-3.9704999849985,3
1.5175497949795,5.2533342457808,-3.96987530753075,3
1.51796624662466,5.25168111475186,-3.96925063006301,3
1.51838269826983,5.25002824387088,-3.96862595259526,3
1.51879914991499,5.24837563313785,-3.96800127512751,3
1.51921560156016,5.24672328255279,-3.96737659765977,3
1.51963205320532,5.24507119211569,-3.96675192019202,3
1.52004850485049,5.24341936182654,-3.96612724272427,3
1.52046495649565,5.24176779168536,-3.96550256525653,3
1.52088140814081,5.24011648169214,-3.96487788778878,3
1.52129785978598,5.23846543184687,-3.96425321032103,3
1.52171431143114,5.23681464214956,-3.96362853285328,3
1.52213076307631,5.23516411260021,-3.96300385538554,3
1.52254721472147,5.23351384319882,-3.96237917791779,3
1.52296366636664,5.23186383394539,-3.96175450045004,3
1.5233801180118,5.23021408483992,-3.9611298229823,3
1.52379656965697,5.22856459588241,-3.96050514551455,3
1.52421302130213,5.22691536707286,-3.9598804680468,3
1.52462947294729,5.22526639841127,-3.95925579057906,3
1.52504592459246,5.22361768989763,-3.95863111311131,3
1.52546237623762,5.22196924153196,-3.95800643564356,3
1.52587882788279,5.22032105331424,-3.95738175817582,3
1.52629527952795,5.21867312524448,-3.95675708070807,3
1.52671173117312,5.21702545732269,-3.95613240324032,3
1.52712818281828,5.21537804954885,-3.95550772577258,3
1.52754463446345,5.21373090192297,-3.95488304830483,3
1.52796108610861,5.21208401444505,-3.95425837083708,3
1.52837753775378,5.21043738711509,-3.95363369336934,3
1.52879398939894,5.20879101993309,-3.95300901590159,3
1.5292104410441,5.20714491289904,-3.95238433843384,3
1.52962689268927,5.20549906601296,-3.9517596609661,3
1.53004334433443,5.20385347927484,-3.95113498349835,3
1.5304597959796,5.20220815268467,-3.9505103060306,3
1.53087624762476,5.20056308624246,-3.94988562856286,3
1.53129269926993,5.19891827994822,-3.94926095109511,3
1.53170915091509,5.19727373380193,-3.94863627362736,3
1.53212560256026,5.1956294478036,-3.94801159615962,3
1.53254205420542,5.19398542195323,-3.94738691869187,3
1.53295850585059,5.19234165625082,-3.94676224122412,3
1.53337495749575,5.19069815069637,-3.94613756375638,3
1.53379140914091,5.18905490528988,-3.94551288628863,3
1.53420786078608,5.18741192003134,-3.94488820882088,3
1.53462431243124,5.18576919492077,-3.94426353135314,3
1.53504076407641,5.18412672995815,-3.94363885388539,3
1.53545721572157,5.1824845251435,-3.94301417641764,3
1.53587366736674,5.1808425804768,-3.94238949894989,3
1.5362901190119,5.17920089595806,-3.94176482148215,3
1.53670657065707,5.17755947158729,-3.9411401440144,3
1.53712302230223,5.17591830736447,-3.94051546654665,3
1.53753947394739,5.17427740328961,-3.93989078907891,3
1.53795592559256,5.1726367593627,-3.93926611161116,3
1.53837237723772,5.17099637558376,-3.93864143414341,3
1.53878882888289,5.16935625195278,-3.93801675667567,3
1.53920528052805,5.16771638846976,-3.93739207920792,3
1.53962173217322,5.16607678513469,-3.93676740174017,3
1.54003818381838,5.16443744194759,-3.93614272427243,3
1.54045463546355,5.16279835890844,-3.93551804680468,3
1.54087108710871,5.16115953601726,-3.93489336933693,3
1.54128753875388,5.15952097327403,-3.93426869186919,3
1.54170399039904,5.15788267067876,-3.93364401440144,3
1.5421204420442,5.15624462823145,-3.93301933693369,3
1.54253689368937,5.1546068459321,-3.93239465946595,3
1.54295334533453,5.15296932378071,-3.9317699819982,3
1.5433697969797,5.15133206177728,-3.93114530453045,3
1.54378624862486,5.1496950599218,-3.93052062706271,3
1.54420270027003,5.14805831821429,-3.92989594959496,3
1.54461915191519,5.14642183665473,-3.92927127212721,3
1.54503560356036,5.14478561524314,-3.92864659465947,3
1.54545205520552,5.1431496539795,-3.92802191719172,3
1.54586850685069,5.14151395286382,-3.92739723972397,3
1.54628495849585,5.13987851189611,-3.92677256225623,3
1.54670141014101,5.13824333107635,-3.92614788478848,3
1.54711786178618,5.13660841040455,-3.92552320732073,3
1.54753431343134,5.13497374988071,-3.92489852985299,3
1.54795076507651,5.13333934950483,-3.92427385238524,3
1.54836721672167,5.13170520927691,-3.92364917491749,3
1.54878366836684,5.13007132919694,-3.92302449744974,3
1.549200120012,5.12843770926494,-3.922399819982,3
1.54961657165717,5.12680434948089,-3.92177514251425,3
1.55003302330233,5.12517124984481,-3.9211504650465,3
1.55044947494749,5.12353841035668,-3.92052578757876,3
1.55086592659266,5.12190583101651,-3.91990111011101,3
1.55128237823782,5.1202735118243,-3.91927643264326,3
1.55169882988299,5.11864145278006,-3.91865175517552,3
1.55211528152815,5.11700965388376,-3.91802707770777,3
1.55253173317332,5.11537811513543,-3.91740240024002,3
1.55294818481848,5.11374683653506,-3.91677772277228,3
1.55336463646365,5.11211581808265,-3.91615304530453,3
1.55378108810881,5.1104850597782,-3.91552836783678,3
1.55419753975398,5.1088545616217,-3.91490369036904,3
1.55461399139914,5.10722432361317,-3.91427901290129,3
1.5550304430443,5.10559434575259,-3.91365433543354,3
1.55544689468947,5.10396462803997,-3.9130296579658,3
1.55586334633463,5.10233517047532,-3.91240498049805,3
1.5562797979798,5.10070597305862,-3.9117803030303,3
1.55669624962496,5.09907703578988,-3.91115562556256,3
1.55711270127013,5.0974483586691,-3.91053094809481,3
1.55752915291529,5.09581994169628,-3.90990627062706,3
1.55794560456046,5.09419178487141,-3.90928159315932,3
1.55836205620562,5.09256388819451,-3.90865691569157,3
1.55877850785079,5.09093625166557,-3.90803223822382,3
1.55919495949595,5.08930887528458,-3.90740756075608,3
1.55961141114111,5.08768175905155,-3.90678288328833,3
1.56002786278628,5.08605490296649,-3.90615820582058,3
1.56044431443144,5.08442830702938,-3.90553352835283,3
1.56086076607661,5.08280197124023,-3.90490885088509,3
1.56127721772177,5.08117589559904,-3.90428417341734,3
1.56169366936694,5.07955008010581,-3.90365949594959,3
1.5621101210121,5.07792452476054,-3.90303481848185,3
1.56252657265727,5.07629922956323,-3.9024101410141,3
1.56294302430243,5.07467419451388,-3.90178546354635,3
1.56335947594759,5.07304941961249,-3.90116078607861,3
1.56377592759276,5.07142490485905,-3.90053610861086,3
1.56419237923792,5.06980065025358,-3.89991143114311,3
1.56460883088309,5.06817665579606,-3.89928675367537,3
1.56502528252825,5.06655292148651,-3.89866207620762,3
1.56544173417342,5.06492944732491,-3.89803739873987,3
1.56585818581858,5.06330623331127,-3.89741272127213,3
1.56627463746375,5.06168327944559,-3.89678804380438,3
1.56669108910891,5.06006058572787,-3.89616336633663,3
1.56710754075408,5.05843815215811,-3.89553868886889,3
1.56752399239924,5.05681597873631,-3.89491401140114,3
1.5679404440444,5.05519406546246,-3.89428933393339,3
1.56835689568957,5.05357241233658,-3.89366465646565,3
1.56877334733473,5.05195101935866,-3.8930399789979,3
1.5691897989799,5.05032988652869,-3.89241530153015,3
1.56960625062506,5.04870901384668,-3.89179062406241,3
1.57002270227023,5.04708840131264,-3.89116594659466,3
1.57043915391539,5.04546804892655,-3.89054126912691,3
1.57085560556056,5.04384795668842,-3.88991659165917,3
1.57127205720572,5.04222812459825,-3.88929191419142,3
1.57168850885089,5.04060855265604,-3.88866723672367,3
1.57210496049605,5.03898924086179,-3.88804255925593,3
1.57252141214121,5.0373701892155,-3.88741788178818,3
1.57293786378638,5.03575139771716,-3.88679320432043,3
1.57335431543154,5.03413286636679,-3.88616852685269,3
1.57377076707671,5.03251459516438,-3.88554384938494,3
1.57418721872187,5.03089658410992,-3.88491917191719,3
1.57460367036704,5.02927883320342,-3.88429449444944,3
1.5750201220122,5.02766134244489,-3.8836698169817,3
1.57543657365737,5.02604411183431,-3.88304513951395,3
1.57585302530253,5.02442714137169,-3.8824204620462,3
1.57626947694769,5.02281043105703,-3.88179578457846,3
1.57668592859286,5.02119398089033,-3.88117110711071,3
1.57710238023802,5.01957779087159,-3.88054642964296,3
1.57751883188319,5.0179618610008,-3.87992175217522,3
1.57793528352835,5.01634619127798,-3.87929707470747,3
1.57835173517352,5.01473078170311,-3.87867239723972,3
1.57876818681868,5.01311563227621,-3.87804771977198,3
1.57918463846385,5.01150074299726,-3.87742304230423,3
1.57960109010901,5.00988611386628,-3.87679836483648,3
1.58001754175418,5.00827174488325,-3.87617368736874,3
1.58043399339934,5.00665763604818,-3.87554900990099,3
1.5808504450445,5.00504378736107,-3.87492433243324,3
1.58126689668967,5.00343019882192,-3.8742996549655,3
1.58168334833483,5.00181687043073,-3.87367497749775,3
1.58209979998,5.0002038021875,-3.87305030003,3
1.58251625162516,4.99859099409223,-3.87242562256226,3
1.58293270327033,4.99697844614491,-3.87180094509451,3
1.58334915491549,4.99536615834556,-3.87117626762676,3
1.58376560656066,4.99375413069416,-3.87055159015902,3
1.58418205820582,4.99214236319073,-3.86992691269127,3
1.58459850985099,4.99053085583525,-3.86930223522352,3
1.58501496149615,4.98891960862773,-3.86867755775578,3
1.58543141314131,4.98730862156817,-3.86805288028803,3
1.58584786478648,4.98569789465657,-3.86742820282028,3
1.58626431643164,4.98408742789293,-3.86680352535254,3
1.58668076807681,4.98247722127725,-3.86617884788479,3
1.58709721972197,4.98086727480953,-3.86555417041704,3
1.58751367136714,4.97925758848976,-3.86492949294929,3
1.5879301230123,4.97764816231796,-3.86430481548155,3
1.58834657465747,4.97603899629412,-3.8636801380138,3
1.58876302630263,4.97443009041823,-3.86305546054605,3
1.58917947794779,4.9728214446903,-3.86243078307831,3
1.58959592959296,4.97121305911034,-3.86180610561056,3
1.59001238123812,4.96960493367833,-3.86118142814281,3
1.59042883288329,4.96799706839428,-3.86055675067507,3
1.59084528452845,4.96638946325819,-3.85993207320732,3
1.59126173617362,4.96478211827006,-3.85930739573957,3
1.59167818781878,4.96317503342988,-3.85868271827183,3
1.59209463946395,4.96156820873767,-3.85805804080408,3
1.59251109110911,4.95996164419342,-3.85743336333633,3
1.59292754275428,4.95835533979712,-3.85680868586859,3
1.59334399439944,4.95674929554879,-3.85618400840084,3
1.5937604460446,4.95514351144841,-3.85555933093309,3
1.59417689768977,4.953537987496,-3.85493465346535,3
1.59459334933493,4.95193272369154,-3.8543099759976,3
1.5950098009801,4.95032772003504,-3.85368529852985,3
1.59542625262526,4.9487229765265,-3.85306062106211,3
1.59584270427043,4.94711849316592,-3.85243594359436,3
1.59625915591559,4.9455142699533,-3.85181126612661,3
1.59667560756076,4.94391030688864,-3.85118658865887,3
1.59709205920592,4.94230660397193,-3.85056191119112,3
1.59750851085109,4.94070316120319,-3.84993723372337,3
1.59792496249625,4.93909997858241,-3.84931255625562,3
1.59834141414141,4.93749705610958,-3.84868787878788,3
1.59875786578658,4.93589439378471,-3.84806320132013,3
1.59917431743174,4.93429199160781,-3.84743852385238,3
1.59959076907691,4.93268984957886,-3.84681384638464,3
1.60000722072207,4.93108796769787,-3.84618916891689,3
1.60042367236724,4.92948634596484,-3.84556449144914,3
1.6008401240124,4.92788498437977,-3.8449398139814,3
1.60125657565757,4.92628388294266,-3.84431513651365,3
1.60167302730273,4.92468304165351,-3.8436904590459,3
1.60208947894789,4.92308246051231,-3.84306578157816,3
1.60250593059306,4.92148213951908,-3.84244110411041,3
1.60292238223822,4.9198820786738,-3.84181642664266,3
1.60333883388339,4.91828227797649,-3.84119174917492,3
1.60375528552855,4.91668273742713,-3.84056707170717,3
1.60417173717372,4.91508345702573,-3.83994239423942,3
1.60458818881888,4.91348443677229,-3.83931771677168,3
1.60500464046405,4.91188567666681,-3.83869303930393,3
1.60542109210921,4.91028717670929,-3.83806836183618,3
1.60583754375438,4.90868893689973,-3.83744368436844,3
1.60625399539954,4.90709095723813,-3.83681900690069,3
1.6066704470447,4.90549323772449,-3.83619432943294,3
1.60708689868987,4.90389577835881,-3.8355696519652,3
1.60750335033503,4.90229857914108,-3.83494497449745,3
1.6079198019802,4.90070164007132,-3.8343202970297,3
1.60833625362536,4.89910496114951,-3.83369561956196,3
1.60875270527053,4.89750854237566,-3.83307094209421,3
1.60916915691569,4.89591238374978,-3.83244626462646,3
1.60958560856086,4.89431648527185,-3.83182158715872,3
1.61000206020602,4.89272084694188,-3.83119690969097,3
1.61041851185119,4.89112546875987,-3.83057223222322,3
1.61083496349635,4.88953035072582,-3.82994755475548,3
1.61125141514151,4.88793549283972,-3.82932287728773,3
1.61166786678668,4.88634089510159,-3.82869819981998,3
1.61208431843184,4.88474655751142,-3.82807352235224,3
1.61250077007701,4.8831524800692,-3.82744884488449,3
1.61291722172217,4.88155866277495,-3.82682416741674,3
1.61333367336734,4.87996510562865,-3.82619948994899,3
1.6137501250125,4.87837180863031,-3.82557481248125,3
1.61416657665767,4.87677877177993,-3.8249501350135,3
1.61458302830283,4.87518599507752,-3.82432545754575,3
1.61499947994799,4.87359347852306,-3.82370078007801,3
1.61541593159316,4.87200122211656,-3.82307610261026,3
1.61583238323832,4.87040922585801,-3.82245142514251,3
1.61624883488349,4.86881748974743,-3.82182674767477,3
1.61666528652865,4.86722601378481,-3.82120207020702,3
1.61708173817382,4.86563479797014,-3.82057739273927,3
1.61749818981898,4.86404384230344,-3.81995271527153,3
1.61791464146415,4.86245314678469,-3.81932803780378,3
1.61833109310931,4.8608627114139,-3.81870336033603,3
1.61874754475448,4.85927253619108,-3.81807868286829,3
1.61916399639964,4.85768262111621,-3.81745400540054,3
1.6195804480448,4.8560929661893,-3.81682932793279,3
1.61999689968997,4.85450357141035,-3.81620465046505,3
1.62041335133513,4.85291443677936,-3.8155799729973,3
1.6208298029803,4.85132556229632,-3.81495529552955,3
1.62124625462546,4.84973694796125,-3.81433061806181,3
1.62166270627063,4.84814859377414,-3.81370594059406,3
1.62207915791579,4.84656049973499,-3.81308126312631,3
1.62249560956096,4.84497266584379,-3.81245658565857,3
1.62291206120612,4.84338509210055,-3.81183190819082,3
1.62332851285129,4.84179777850528,-3.81120723072307,3
1.62374496449645,4.84021072505796,-3.81058255325533,3
1.62416141614161,4.8386239317586,-3.80995787578758,3
1.62457786778678,4.8370373986072,-3.80933319831983,3
1.62499431943194,4.83545112560376,-3.80870852085208,3
1.62541077107711,4.83386511274828,-3.80808384338434,3
1.62582722272227,4.83227936004076,-3.80745916591659,3
1.62624367436744,4.83069386748119,-3.80683448844884,3
1.6266601260126,4.82910863506959,-3.8062098109811,3
1.62707657765777,4.82752366280594,-3.80558513351335,3
1.62749302930293,4.82593895069026,-3.8049604560456,3
1.62790948094809,4.82435449872253,-3.80433577857786,3
1.62832593259326,4.82277030690276,-3.80371110111011,3
1.62874238423842,4.82118637523095,-3.80308642364236,3
1.62915883588359,4.81960270370711,-3.80246174617462,3
1.62957528752875,4.81801929233122,-3.80183706870687,3
1.62999173917392,4.81643614110329,-3.80121239123912,3
1.63040819081908,4.81485325002332,-3.80058771377138,3
1.63082464246425,4.8132706190913,-3.79996303630363,3
1.63124109410941,4.81168824830725,-3.79933835883588,3
1.63165754575458,4.81010613767115,-3.79871368136814,3
1.63207399739974,4.80852428718302,-3.79808900390039,3
1.6324904490449,4.80694269684284,-3.79746432643264,3
1.63290690069007,4.80536136665063,-3.7968396489649,3
1.63332335233523,4.80378029660637,-3.79621497149715,3
1.6337398039804,4.80219948671007,-3.7955902940294,3
1.63415625562556,4.80061893696173,-3.79496561656166,3
1.63457270727073,4.79903864736135,-3.79434093909391,3
1.63498915891589,4.79745861790893,-3.79371626162616,3
1.63540561056106,4.79587884860447,-3.79309158415842,3
1.63582206220622,4.79429933944796,-3.79246690669067,3
1.63623851385139,4.79272009043942,-3.79184222922292,3
1.63665496549655,4.79114110157884,-3.79121755175518,3
1.63707141714171,4.78956237286621,-3.79059287428743,3
1.63748786878688,4.78798390430154,-3.78996819681968,3
1.63790432043204,4.78640569588484,-3.78934351935193,3
1.63832077207721,4.78482774761609,-3.78871884188419,3
1.63873722372237,4.7832500594953,-3.78809416441644,3
1.63915367536754,4.78167263152247,-3.78746948694869,3
1.6395701270127,4.7800954636976,-3.78684480948095,3
1.63998657865787,4.77851855602069,-3.7862201320132,3
1.64040303030303,4.77694190849174,-3.78559545454545,3
1.64081948194819,4.77536552111074,-3.78497077707771,3
1.64123593359336,4.77378939387771,-3.78434609960996,3
1.64165238523852,4.77221352679263,-3.78372142214221,3
1.64206883688369,4.77063791985552,-3.78309674467447,3
1.64248528852885,4.76906257306636,-3.78247206720672,3
1.64290174017402,4.76748748642516,-3.78184738973897,3
1.64331819181918,4.76591265993192,-3.78122271227123,3
1.64373464346435,4.76433809358665,-3.78059803480348,3
1.64415109510951,4.76276378738933,-3.77997335733573,3
1.64456754675468,4.76118974133997,-3.77934867986799,3
1.64498399839984,4.75961595543856,-3.77872400240024,3
1.645400450045,4.75804242968512,-3.77809932493249,3
1.64581690169017,4.75646916407964,-3.77747464746475,3
1.64623335333533,4.75489615862211,-3.776849969997,3
1.6466498049805,4.75332341331255,-3.77622529252925,3
1.64706625662566,4.75175092815094,-3.77560061506151,3
1.64748270827083,4.75017870313729,-3.77497593759376,3
1.64789915991599,4.74860673827161,-3.77435126012601,3
1.64831561156116,4.74703503355388,-3.77372658265827,3
1.64873206320632,4.74546358898411,-3.77310190519052,3
1.64914851485149,4.7438924045623,-3.77247722772277,3
1.64956496649665,4.74232148028845,-3.77185255025503,3
1.64998141814181,4.74075081616255,-3.77122787278728,3
1.65039786978698,4.73918041218462,-3.77060319531953,3
1.65081432143214,4.73761026835465,-3.76997851785178,3
1.65123077307731,4.73604038467263,-3.76935384038404,3
1.65164722472247,4.73447076113858,-3.76872916291629,3
1.65206367636764,4.73290139775248,-3.76810448544854,3
1.6524801280128,4.73133229451434,-3.7674798079808,3
1.65289657965797,4.72976345142417,-3.76685513051305,3
1.65331303130313,4.72819486848195,-3.7662304530453,3
1.65372948294829,4.72662654568769,-3.76560577557756,3
1.65414593459346,4.72505848304139,-3.76498109810981,3
1.65456238623862,4.72349068054304,-3.76435642064206,3
1.65497883788379,4.72192313819266,-3.76373174317432,3
1.65539528952895,4.72035585599024,-3.76310706570657,3
1.65581174117412,4.71878883393577,-3.76248238823882,3
1.65622819281928,4.71722207202927,-3.76185771077108,3
1.65664464446445,4.71565557027072,-3.76123303330333,3
1.65706109610961,4.71408932866014,-3.76060835583558,3
1.65747754775478,4.71252334719751,-3.75998367836784,3
1.65789399939994,4.71095762588284,-3.75935900090009,3
1.6583104510451,4.70939216471613,-3.75873432343234,3
1.65872690269027,4.70782696369738,-3.7581096459646,3
1.65914335433543,4.70626202282659,-3.75748496849685,3
1.6595598059806,4.70469734210376,-3.7568602910291,3
1.65997625762576,4.70313292152889,-3.75623561356136,3
1.66039270927093,4.70156876110197,-3.75561093609361,3
1.66080916091609,4.70000486082302,-3.75498625862586,3
1.66122561256126,4.69844122069202,-3.75436158115812,3
1.66164206420642,4.69687784070899,-3.75373690369037,3
1.66205851585159,4.69531472087391,-3.75311222622262,3
1.66247496749675,4.69375186118679,-3.75248754875488,3
1.66289141914191,4.69218926164763,-3.75186287128713,3
1.66330787078708,4.69062692225643,-3.75123819381938,3
1.66372432243224,4.68906484301319,-3.75061351635164,3
1.66414077407741,4.68750302391791,-3.74998883888389,3
1.66455722572257,4.68594146497059,-3.74936416141614,3
1.66497367736774,4.68438016617123,-3.74873948394839,3
1.6653901290129,4.68281912751982,-3.74811480648065,3
1.66580658065807,4.68125834901638,-3.7474901290129,3
1.66622303230323,4.67969783066089,-3.74686545154515,3
1.66663948394839,4.67813757245336,-3.74624077407741,3
1.66705593559356,4.6765775743938,-3.74561609660966,3
1.66747238723872,4.67501783648219,-3.74499141914191,3
1.66788883888389,4.67345835871854,-3.74436674167417,3
1.66830529052905,4.67189914110285,-3.74374206420642,3
1.66872174217422,4.67034018363512,-3.74311738673867,3
1.66913819381938,4.66878148631535,-3.74249270927093,3
1.66955464546455,4.66722304914354,-3.74186803180318,3
1.66997109710971,4.66566487211968,-3.74124335433543,3
1.67038754875488,4.66410695524379,-3.74061867686769,3
1.67080400040004,4.66254929851585,-3.73999399939994,3
1.6712204520452,4.66099190193588,-3.73936932193219,3
1.67163690369037,4.65943476550386,-3.73874464446445,3
1.67205335533553,4.6578778892198,-3.7381199669967,3
1.6724698069807,4.65632127308371,-3.73749528952895,3
1.67288625862586,4.65476491709556,-3.73687061206121,3
1.67330271027103,4.65320882125538,-3.73624593459346,3
1.67371916191619,4.65165298556316,-3.73562125712571,3
1.67413561356136,4.6500974100189,-3.73499657965797,3
1.67455206520652,4.6485420946226,-3.73437190219022,3
1.67496851685169,4.64698703937425,-3.73374722472247,3
1.67538496849685,4.64543224427387,-3.73312254725472,3
1.67580142014201,4.64387770932145,-3.73249786978698,3
1.67621787178718,4.64232343451698,-3.73187319231923,3
1.67663432343234,4.64076941986047,-3.73124851485148,3
1.67705077507751,4.63921566535192,-3.73062383738374,3
1.67746722672267,4.63766217099133,-3.72999915991599,3
1.67788367836784,4.6361089367787,-3.72937448244824,3
1.678300130013,4.63455596271403,-3.7287498049805,3
1.67871658165817,4.63300324879732,-3.72812512751275,3
1.67913303330333,4.63145079502857,-3.727500450045,3
1.6795494849485,4.62989860140778,-3.72687577257726,3
1.67996593659366,4.62834666793494,-3.72625109510951,3
1.68038238823882,4.62679499461007,-3.72562641764176,3
1.68079883988399,4.62524358143315,-3.72500174017402,3
1.68121529152915,4.6236924284042,-3.72437706270627,3
1.68163174317432,4.6221415355232,-3.72375238523852,3
1.68204819481948,4.62059090279016,-3.72312770777078,3
1.68246464646465,4.61904053020508,-3.72250303030303,3
1.68288109810981,4.61749041776796,-3.72187835283528,3
1.68329754975498,4.6159405654788,-3.72125367536754,3
1.68371400140014,4.6143909733376,-3.72062899789979,3
1.6841304530453,4.61284164134436,-3.72000432043204,3
1.68454690469047,4.61129256949907,-3.7193796429643,3
1.68496335633563,4.60974375780175,-3.71875496549655,3
1.6853798079808,4.60819520625238,-3.7181302880288,3
1.68579625962596,4.60664691485098,-3.71750561056106,3
1.68621271127113,4.60509888359753,-3.71688093309331,3
1.68662916291629,4.60355111249204,-3.71625625562556,3
1.68704561456146,4.60200360153451,-3.71563157815782,3
1.68746206620662,4.60045635072494,-3.71500690069007,3
1.68787851785179,4.59890936006333,-3.71438222322232,3
1.68829496949695,4.59736262954968,-3.71375754575458,3
1.68871142114211,4.59581615918399,-3.71313286828683,3
1.68912787278728,4.59426994896626,-3.71250819081908,3
1.68954432443244,4.59272399889648,-3.71188351335134,3
1.68996077607761,4.59117830897467,-3.71125883588359,3
1.69037722772277,4.58963287920081,-3.71063415841584,3
1.69079367936794,4.58808770957492,-3.71000948094809,3
1.6912101310131,4.58654280009698,-3.70938480348035,3
1.69162658265827,4.584998150767,-3.7087601260126,3
1.69204303430343,4.58345376158498,-3.70813544854485,3
1.6924594859486,4.58190963255092,-3.70751077107711,3
1.69287593759376,4.58036576366482,-3.70688609360936,3
1.69329238923892,4.57882215492668,-3.70626141614161,3
1.69370884088409,4.5772788063365,-3.70563673867387,3
1.69412529252925,4.57573571789428,-3.70501206120612,3
1.69454174417442,4.57419288960001,-3.70438738373837,3
1.69495819581958,4.57265032145371,-3.70376270627063,3
1.69537464746475,4.57110801345536,-3.70313802880288,3
1.69579109910991,4.56956596560497,-3.70251335133513,3
1.69620755075508,4.56802417790255,-3.70188867386739,3
1.69662400240024,4.56648265034808,-3.70126399639964,3
1.6970404540454,4.56494138294157,-3.70063931893189,3
1.69745690569057,4.56340037568302,-3.70001464146415,3
1.69787335733573,4.56185962857243,-3.6993899639964,3
1.6982898089809,4.5603191416098,-3.69876528652865,3
1.69870626062606,4.55877891479512,-3.69814060906091,3
1.69912271227123,4.55723894812841,-3.69751593159316,3
1.69953916391639,4.55569924160966,-3.69689125412541,3
1.69995561556156,4.55415979523886,-3.69626657665767,3
1.70037206720672,4.55262060901602,-3.69564189918992,3
1.70078851885189,4.55108168294115,-3.69501722172217,3
1.70120497049705,4.54954301701423,-3.69439254425443,3
1.70162142214221,4.54800461123527,-3.69376786678668,3
1.70203787378738,4.54646646560427,-3.69314318931893,3
1.70245432543254,4.54492858012123,-3.69251851185118,3
1.70287077707771,4.54339095478615,-3.69189383438344,3
1.70328722872287,4.54185358959903,-3.69126915691569,3
1.70370368036804,4.54031648455986,-3.69064447944794,3
1.7041201320132,4.53877963966866,-3.6900198019802,3
1.70453658365837,4.53724305492542,-3.68939512451245,3
1.70495303530353,4.53570673033013,-3.6887704470447,3
1.70536948694869,4.5341706658828,-3.68814576957696,3
1.70578593859386,4.53263486158344,-3.68752109210921,3
1.70620239023902,4.53109931743203,-3.68689641464146,3
1.70661884188419,4.52956403342858,-3.68627173717372,3
1.70703529352935,4.52802900957309,-3.68564705970597,3
1.70745174517452,4.52649424586556,-3.68502238223822,3
1.70786819681968,4.52495974230598,-3.68439770477048,3
1.70828464846485,4.52342549889437,-3.68377302730273,3
1.70870110011001,4.52189151563072,-3.68314834983498,3
1.70911755175518,4.52035779251503,-3.68252367236724,3
1.70953400340034,4.51882432954729,-3.68189899489949,3
1.7099504550455,4.51729112672752,-3.68127431743174,3
1.71036690669067,4.5157581840557,-3.680649639964,3
1.71078335833583,4.51422550153184,-3.68002496249625,3
1.711199809981,4.51269307915594,-3.6794002850285,3
1.71161626162616,4.511160916928,-3.67877560756076,3
1.71203271327133,4.50962901484802,-3.67815093009301,3
1.71244916491649,4.508097372916,-3.67752625262526,3
1.71286561656166,4.50656599113194,-3.67690157515752,3
1.71328206820682,4.50503486949584,-3.67627689768977,3
1.71369851985199,4.50350400800769,-3.67565222022202,3
1.71411497149715,4.50197340666751,-3.67502754275428,3
1.71453142314231,4.50044306547528,-3.67440286528653,3
1.71494787478748,4.49891298443102,-3.67377818781878,3
1.71536432643264,4.49738316353471,-3.67315351035103,3
1.71578077807781,4.49585360278636,-3.67252883288329,3
1.71619722972297,4.49432430218597,-3.67190415541554,3
1.71661368136814,4.49279526173354,-3.67127947794779,3
1.7170301330133,4.49126648142907,-3.67065480048005,3
1.71744658465847,4.48973796127256,-3.6700301230123,3
1.71786303630363,4.48820970126401,-3.66940544554455,3
1.71827948794879,4.48668170140342,-3.66878076807681,3
1.71869593959396,4.48515396169078,-3.66815609060906,3
1.71911239123912,4.48362648212611,-3.66753141314131,3
1.71952884288429,4.48209926270939,-3.66690673567357,3
1.71994529452945,4.48057230344064,-3.66628205820582,3
1.72036174617462,4.47904560431984,-3.66565738073807,3
1.72077819781978,4.477519165347,-3.66503270327033,3
1.72119464946495,4.47599298652212,-3.66440802580258,3
1.72161110111011,4.4744670678452,-3.66378334833483,3
1.72202755275528,4.47294140931624,-3.66315867086709,3
1.72244400440044,4.47141601093524,-3.66253399339934,3
1.7228604560456,4.46989087270219,-3.66190931593159,3
1.72327690769077,4.46836599461711,-3.66128463846385,3
1.72369335933593,4.46684137667999,-3.6606599609961,3
1.7241098109811,4.46531701889082,-3.66003528352835,3
1.72452626262626,4.46379292124962,-3.65941060606061,3
1.72494271427143,4.46226908375637,-3.65878592859286,3
1.72535916591659,4.46074550641108,-3.65816125112511,3
1.72577561756176,4.45922218921375,-3.65753657365737,3
1.72619206920692,4.45769913216439,-3.65691189618962,3
1.72660852085209,4.45617633526297,-3.65628721872187,3
1.72702497249725,4.45465379850952,-3.65566254125413,3
1.72744142414241,4.45313152190403,-3.65503786378638,3
1.72785787578758,4.4516095054465,-3.65441318631863,3
1.72827432743274,4.45008774913692,-3.65378850885088,3
1.72869077907791,4.44856625297531,-3.65316383138314,3
1.72910723072307,4.44704501696165,-3.65253915391539,3
1.72952368236824,4.44552404109596,-3.65191447644764,3
1.7299401340134,4.44400332537822,-3.6512897989799,3
1.73035658565857,4.44248286980844,-3.65066512151215,3
1.73077303730373,4.44096267438662,-3.6500404440444,3
1.7311894889489,4.43944273911276,-3.64941576657666,3
1.73160594059406,4.43792306398686,-3.64879108910891,3
1.73202239223922,4.43640364900892,-3.64816641164116,3
1.73243884388439,4.43488449417894,-3.64754173417342,3
1.73285529552955,4.43336559949692,-3.64691705670567,3
1.73327174717472,4.43184696496285,-3.64629237923792,3
1.73368819881988,4.43032859057675,-3.64566770177018,3
1.73410465046505,4.4288104763386,-3.64504302430243,3
1.73452110211021,4.42729262224842,-3.64441834683468,3
1.73493755375538,4.42577502830619,-3.64379366936694,3
1.73535400540054,4.42425769451192,-3.64316899189919,3
1.7357704570457,4.42274062086561,-3.64254431443144,3
1.73618690869087,4.42122380736726,-3.6419196369637,3
1.73660336033603,4.41970725401687,-3.64129495949595,3
1.7370198119812,4.41819096081444,-3.6406702820282,3
1.73743626362636,4.41667492775997,-3.64004560456046,3
1.73785271527153,4.41515915485345,-3.63942092709271,3
1.73826916691669,4.4136436420949,-3.63879624962496,3
1.73868561856186,4.4121283894843,-3.63817157215722,3
1.73910207020702,4.41061339702166,-3.63754689468947,3
1.73951852185219,4.40909866470699,-3.63692221722172,3
1.73993497349735,4.40758419254027,-3.63629753975398,3
1.74035142514251,4.40606998052151,-3.63567286228623,3
1.74076787678768,4.40455602865071,-3.63504818481848,3
1.74118432843284,4.40304233692787,-3.63442350735074,3
1.74160078007801,4.40152890535299,-3.63379882988299,3
1.74201723172317,4.40001573392607,-3.63317415241524,3
1.74243368336834,4.39850282264711,-3.63254947494749,3
1.7428501350135,4.3969901715161,-3.63192479747975,3
1.74326658665867,4.39547778053306,-3.631300120012,3
1.74368303830383,4.39396564969797,-3.63067544254425,3
1.74409948994899,4.39245377901085,-3.63005076507651,3
1.74451594159416,4.39094216847168,-3.62942608760876,3
1.74493239323932,4.38943081808047,-3.62880141014101,3
1.74534884488449,4.38791972783722,-3.62817673267327,3
1.74576529652965,4.38640889774193,-3.62755205520552,3
1.74618174817482,4.3848983277946,-3.62692737773777,3
1.74659819981998,4.38338801799523,-3.62630270027003,3
1.74701465146515,4.38187796834382,-3.62567802280228,3
1.74743110311031,4.38036817884036,-3.62505334533453,3
1.74784755475548,4.37885864948487,-3.62442866786679,3
1.74826400640064,4.37734938027734,-3.62380399039904,3
1.7486804580458,4.37584037121776,-3.62317931293129,3
1.74909690969097,4.37433162230614,-3.62255463546355,3
1.74951336133613,4.37282313354248,-3.6219299579958,3
1.7499298129813,4.37131490492679,-3.62130528052805,3
1.75034626462646,4.36980693645905,-3.62068060306031,3
1.75076271627163,4.36829922813927,-3.62005592559256,3
1.75117916791679,4.36679177996744,-3.61943124812481,3
1.75159561956196,4.36528459194358,-3.61880657065707,3
1.75201207120712,4.36377766406768,-3.61818189318932,3
1.75242852285229,4.36227099633974,-3.61755721572157,3
1.75284497449745,4.36076458875975,-3.61693253825382,3
1.75326142614261,4.35925844132773,-3.61630786078608,3
1.75367787778778,4.35775255404366,-3.61568318331833,3
1.75409432943294,4.35624692690756,-3.61505850585058,3
1.75451078107811,4.35474155991941,-3.61443382838284,3
1.75492723272327,4.35323645307922,-3.61380915091509,3
1.75534368436844,4.35173160638699,-3.61318447344734,3
1.7557601360136,4.35022701984272,-3.6125597959796,3
1.75617658765877,4.34872269344641,-3.61193511851185,3
1.75659303930393,4.34721862719806,-3.6113104410441,3
1.7570094909491,4.34571482109766,-3.61068576357636,3
1.75742594259426,4.34421127514523,-3.61006108610861,3
1.75784239423942,4.34270798934075,-3.60943640864086,3
1.75825884588459,4.34120496368424,-3.60881173117312,3
1.75867529752975,4.33970219817568,-3.60818705370537,3
1.75909174917492,4.33819969281508,-3.60756237623762,3
1.75950820082008,4.33669744760244,-3.60693769876988,3
1.75992465246525,4.33519546253777,-3.60631302130213,3
1.76034110411041,4.33369373762105,-3.60568834383438,3
1.76075755575558,4.33219227285229,-3.60506366636664,3
1.76117400740074,4.33069106823148,-3.60443898889889,3
1.7615904590459,4.32919012375864,-3.60381431143114,3
1.76200691069107,4.32768943943376,-3.6031896339634,3
1.76242336233623,4.32618901525684,-3.60256495649565,3
1.7628398139814,4.32468885122787,-3.6019402790279,3
1.76325626562656,4.32318894734686,-3.60131560156016,3
1.76367271727173,4.32168930361382,-3.60069092409241,3
1.76408916891689,4.32018992002873,-3.60006624662466,3
1.76450562056206,4.3186907965916,-3.59944156915692,3
1.76492207220722,4.31719193330243,-3.59881689168917,3
1.76533852385239,4.31569333016122,-3.59819221422142,3
1.76575497549755,4.31419498716797,-3.59756753675368,3
1.76617142714271,4.31269690432268,-3.59694285928593,3
1.76658787878788,4.31119908162534,-3.59631818181818,3
1.76700433043304,4.30970151907597,-3.59569350435043,3
1.76742078207821,4.30820421667456,-3.59506882688269,3
1.76783723372337,4.3067071744211,-3.59444414941494,3
1.76825368536854,4.3052103923156,-3.59381947194719,3
1.7686701370137,4.30371387035807,-3.59319479447945,3
1.76908658865887,4.30221760854849,-3.5925701170117,3
1.76950304030403,4.30072160688687,-3.59194543954395,3
1.7699194919492,4.29922586537321,-3.59132076207621,3
1.77033594359436,4.29773038400751,-3.59069608460846,3
1.77075239523952,4.29623516278977,-3.59007140714071,3
1.77116884688469,4.29474020171999,-3.58944672967297,3
1.77158529852985,4.29324550079816,-3.58882205220522,3
1.77200175017502,4.2917510600243,-3.58819737473747,3
1.77241820182018,4.2902568793984,-3.58757269726973,3
1.77283465346535,4.28876295892045,-3.58694801980198,3
1.77325110511051,4.28726929859046,-3.58632334233423,3
1.77366755675568,4.28577589840843,-3.58569866486649,3
1.77408400840084,4.28428275837437,-3.58507398739874,3
1.774500460046,4.28278987848826,-3.58444930993099,3
1.77491691169117,4.28129725875011,-3.58382463246325,3
1.77533336333633,4.27980489915992,-3.5831999549955,3
1.7757498149815,4.27831279971769,-3.58257527752775,3
1.77616626662666,4.27682096042341,-3.58195060006001,3
1.77658271827183,4.2753293812771,-3.58132592259226,3
1.77699916991699,4.27383806227875,-3.58070124512451,3
1.77741562156216,4.27234700342835,-3.58007656765677,3
1.77783207320732,4.27085620472591,-3.57945189018902,3
1.77824852485249,4.26936566617144,-3.57882721272127,3
1.77866497649765,4.26787538776492,-3.57820253525353,3
1.77908142814281,4.26638536950636,-3.57757785778578,3
1.77949787978798,4.26489561139576,-3.57695318031803,3
1.77991433143314,4.26340611343312,-3.57632850285028,3
1.78033078307831,4.26191687561844,-3.57570382538254,3
1.78074723472347,4.26042789795172,-3.57507914791479,3
1.78116368636864,4.25893918043295,-3.57445447044704,3
1.7815801380138,4.25745072306215,-3.5738297929793,3
1.78199658965897,4.25596252583931,-3.57320511551155,3
1.78241304130413,4.25447458876442,-3.5725804380438,3
1.78282949294929,4.25298691183749,-3.57195576057606,3
1.78324594459446,4.25149949505853,-3.57133108310831,3
1.78366239623962,4.25001233842752,-3.57070640564056,3
1.78407884788479,4.24852544194447,-3.57008172817282,3
1.78449529952995,4.24703880560938,-3.56945705070507,3
1.78491175117512,4.24555242942225,-3.56883237323732,3
1.78532820282028,4.24406631338308,-3.56820769576958,3
1.78574465446545,4.24258045749187,-3.56758301830183,3
1.78616110611061,4.24109486174861,-3.56695834083408,3
1.78657755775578,4.23960952615332,-3.56633366336634,3
1.78699400940094,4.23812445070598,-3.56570898589859,3
1.7874104610461,4.23663963540661,-3.56508430843084,3
1.78782691269127,4.23515508025519,-3.5644596309631,3
1.78824336433643,4.23367078525173,-3.56383495349535,3
1.7886598159816,4.23218675039623,-3.5632102760276,3
1.78907626762676,4.2307029756887,-3.56258559855986,3
1.78949271927193,4.22921946112912,-3.56196092109211,3
1.78990917091709,4.22773620671749,-3.56133624362436,3
1.79032562256226,4.22625321245383,-3.56071156615662,3
1.79074207420742,4.22477047833813,-3.56008688868887,3
1.79115852585259,4.22328800437039,-3.55946221122112,3
1.79157497749775,4.2218057905506,-3.55883753375338,3
1.79199142914291,4.22032383687878,-3.55821285628563,3
1.79240788078808,4.21884214335491,-3.55758817881788,3
1.79282433243324,4.217360709979,-3.55696350135013,3
1.79324078407841,4.21587953675106,-3.55633882388239,3
1.79365723572357,4.21439862367107,-3.55571414641464,3
1.79407368736874,4.21291797073904,-3.55508946894689,3
1.7944901390139,4.21143757795497,-3.55446479147915,3
1.79490659065907,4.20995744531886,-3.5538401140114,3
1.79532304230423,4.2084775728307,-3.55321543654365,3
1.79573949394939,4.20699796049051,-3.55259075907591,3
1.79615594559456,4.20551860829828,-3.55196608160816,3
1.79657239723972,4.204039516254,-3.55134140414041,3
1.79698884888489,4.20256068435769,-3.55071672667267,3
1.79740530053005,4.20108211260933,-3.55009204920492,3
1.79782175217522,4.19960380100893,-3.54946737173717,3
1.79823820382038,4.1981257495565,-3.54884269426943,3
1.79865465546555,4.19664795825202,-3.54821801680168,3
1.79907110711071,4.1951704270955,-3.54759333933393,3
1.79948755875588,4.19369315608693,-3.54696866186619,3
1.79990401040104,4.19221614522633,-3.54634398439844,3
1.8003204620462,4.19073939451369,-3.54571930693069,3
1.80073691369137,4.18926290394901,-3.54509462946295,3
1.80115336533653,4.18778667353228,-3.5444699519952,3
1.8015698169817,4.18631070326352,-3.54384527452745,3
1.80198626862686,4.18483499314271,-3.54322059705971,3
1.80240272027203,4.18335954316987,-3.54259591959196,3
1.80281917191719,4.18188435334498,-3.54197124212421,3
1.80323562356236,4.18040942366805,-3.54134656465647,3
1.80365207520752,4.17893475413908,-3.54072188718872,3
1.80406852685269,4.17746034475807,-3.54009720972097,3
1.80448497849785,4.17598619552502,-3.53947253225323,3
1.80490143014301,4.17451230643993,-3.53884785478548,3
1.80531788178818,4.1730386775028,-3.53822317731773,3
1.80573433343334,4.17156530871362,-3.53759849984998,3
1.80615078507851,4.17009220007241,-3.53697382238224,3
1.80656723672367,4.16861935157915,-3.53634914491449,3
1.80698368836884,4.16714676323386,-3.53572446744674,3
1.807400140014,4.16567443503652,-3.535099789979,3
1.80781659165917,4.16420236698714,-3.53447511251125,3
1.80823304330433,4.16273055908572,-3.5338504350435,3
1.8086494949495,4.16125901133226,-3.53322575757576,3
1.80906594659466,4.15978772372676,-3.53260108010801,3
1.80948239823982,4.15831669626922,-3.53197640264026,3
1.80989884988499,4.15684592895964,-3.53135172517252,3
1.81031530153015,4.15537542179802,-3.53072704770477,3
1.81073175317532,4.15390517478435,-3.53010237023702,3
1.81114820482048,4.15243518791864,-3.52947769276928,3
1.81156465646565,4.1509654612009,-3.52885301530153,3
1.81198110811081,4.14949599463111,-3.52822833783378,3
1.81239755975598,4.14802678820929,-3.52760366036604,3
1.81281401140114,4.14655784193542,-3.52697898289829,3
1.8132304630463,4.14508915580951,-3.52635430543054,3
1.81364691469147,4.14362072983156,-3.5257296279628,3
1.81406336633663,4.14215256400157,-3.52510495049505,3
1.8144798179818,4.14068465831954,-3.5244802730273,3
1.81489626962696,4.13921701278546,-3.52385559555956,3
1.81531272127213,4.13774962739935,-3.52323091809181,3
1.81572917291729,4.1362825021612,-3.52260624062406,3
1.81614562456246,4.134815637071,-3.52198156315632,3
1.81656207620762,4.13334903212877,-3.52135688568857,3
1.81697852785279,4.13188268733449,-3.52073220822082,3
1.81739497949795,4.13041660268817,-3.52010753075307,3
1.81781143114311,4.12895077818981,-3.51948285328533,3
1.81822788278828,4.12748521383941,-3.51885817581758,3
1.81864433443344,4.12601990963697,-3.51823349834984,3
1.81906078607861,4.12455486558249,-3.51760882088209,3
1.81947723772377,4.12309008167597,-3.51698414341434,3
1.81989368936894,4.12162555791741,-3.51635946594659,3
1.8203101410141,4.1201612943068,-3.51573478847885,3
1.82072659265927,4.11869729084416,-3.5151101110111,3
1.82114304430443,4.11723354752947,-3.51448543354335,3
1.8215594959496,4.11577006436275,-3.51386075607561,3
1.82197594759476,4.11430684134398,-3.51323607860786,3
1.82239239923992,4.11284387847317,-3.51261140114011,3
1.82280885088509,4.11138117575032,-3.51198672367237,3
1.82322530253025,4.10991873317543,-3.51136204620462,3
1.82364175417542,4.1084565507485,-3.51073736873687,3
1.82405820582058,4.10699462846953,-3.51011269126913,3
1.82447465746575,4.10553296633852,-3.50948801380138,3
1.82489110911091,4.10407156435547,-3.50886333633363,3
1.82530756075608,4.10261042252037,-3.50823865886589,3
1.82572401240124,4.10114954083324,-3.50761398139814,3
1.8261404640464,4.09968891929406,-3.50698930393039,3
1.82655691569157,4.09822855790284,-3.50636462646265,3
1.82697336733673,4.09676845665959,-3.5057399489949,3
1.8273898189819,4.09530861556429,-3.50511527152715,3
1.82780627062706,4.09384903461695,-3.50449059405941,3
1.82822272227223,4.09238971381757,-3.50386591659166,3
1.82863917391739,4.09093065316615,-3.50324123912391,3
1.82905562556256,4.08947185266269,-3.50261656165617,3
1.82947207720772,4.08801331230718,-3.50199188418842,3
1.82988852885289,4.08655503209964,-3.50136720672067,3
1.83030498049805,4.08509701204006,-3.50074252925292,3
1.83072143214321,4.08363925212843,-3.50011785178518,3
1.83113788378838,4.08218175236476,-3.49949317431743,3
1.83155433543354,4.08072451274906,-3.49886849684968,3
1.83197078707871,4.07926753328131,-3.49824381938194,3
1.83238723872387,4.07781081396152,-3.49761914191419,3
1.83280369036904,4.07635435478969,-3.49699446444644,3
1.8332201420142,4.07489815576582,-3.4963697869787,3
1.83363659365937,4.07344221688991,-3.49574510951095,3
1.83405304530453,4.07198653816196,-3.4951204320432,3
1.8344694969497,4.07053111958196,-3.49449575457546,3
1.83488594859486,4.06907596114993,-3.49387107710771,3
1.83530240024002,4.06762106286586,-3.49324639963996,3
1.83571885188519,4.06616642472974,-3.49262172217222,3
1.83613530353035,4.06471204674158,-3.49199704470447,3
1.83655175517552,4.06325792890139,-3.49137236723672,3
1.83696820682068,4.06180407120915,-3.49074768976898,3
1.83738465846585,4.06035047366487,-3.49012301230123,3
1.83780111011101,4.05889713626855,-3.48949833483348,3
1.83821756175618,4.05744405902019,-3.48887365736574,3
1.83863401340134,4.05599124191979,-3.48824897989799,3
1.8390504650465,4.05453868496735,-3.48762430243024,3
1.83946691669167,4.05308638816286,-3.4869996249625,3
1.83988336833683,4.05163435150634,-3.48637494749475,3
1.840299819982,4.05018257499777,-3.485750270027,3
1.84071627162716,4.04873105863717,-3.48512559255926,3
1.84113272327233,4.04727980242452,-3.48450091509151,3
1.84154917491749,4.04582880635984,-3.48387623762376,3
1.84196562656266,4.04437807044311,-3.48325156015602,3
1.84238207820782,4.04292759467434,-3.48262688268827,3
1.84279852985299,4.04147737905352,-3.48200220522052,3
1.84321498149815,4.04002742358067,-3.48137752775278,3
1.84363143314331,4.03857772825578,-3.48075285028503,3
1.84404788478848,4.03712829307885,-3.48012817281728,3
1.84446433643364,4.03567911804988,-3.47950349534953,3
1.84488078807881,4.03423020316886,-3.47887881788179,3
1.84529723972397,4.03278154843581,-3.47825414041404,3
1.84571369136914,4.03133315385071,-3.47762946294629,3
1.8461301430143,4.02988501941357,-3.47700478547855,3
1.84654659465947,4.02843714512439,-3.4763801080108,3
1.84696304630463,4.02698953098318,-3.47575543054305,3
1.8473794979498,4.02554217698992,-3.47513075307531,3
1.84779594959496,4.02409508314462,-3.47450607560756,3
1.84821240124012,4.02264824944728,-3.47388139813981,3
1.84862885288529,4.0212016758979,-3.47325672067207,3
1.84904530453045,4.01975536249647,-3.47263204320432,3
1.84946175617562,4.01830930924301,-3.47200736573657,3
1.84987820782078,4.0168635161375,-3.47138268826883,3
1.85029465946595,4.01541798317996,-3.47075801080108,3
1.85071111111111,4.01397271037037,-3.47013333333333,3
1.85112756275628,4.01252769770874,-3.46950865586559,3
1.85154401440144,4.01108294519507,-3.46888397839784,3
1.8519604660466,4.00963845282937,-3.46825930093009,3
1.85237691769177,4.00819422061162,-3.46763462346235,3
1.85279336933693,4.00675024854182,-3.4670099459946,3
1.8532098209821,4.00530653661999,-3.46638526852685,3
1.85362627262726,4.00386308484612,-3.46576059105911,3
1.85404272427243,4.00241989322021,-3.46513591359136,3
1.85445917591759,4.00097696174225,-3.46451123612361,3
1.85487562756276,3.99953429041226,-3.46388655865587,3
1.85529207920792,3.99809187923022,-3.46326188118812,3
1.85570853085309,3.99664972819614,-3.46263720372037,3
1.85612498249825,3.99520783731003,-3.46201252625263,3
1.85654143414341,3.99376620657187,-3.46138784878488,3
1.85695788578858,3.99232483598167,-3.46076317131713,3
1.85737433743374,3.99088372553943,-3.46013849384938,3
1.85779078907891,3.98944287524515,-3.45951381638164,3
1.85820724072407,3.98800228509883,-3.45888913891389,3
1.85862369236924,3.98656195510046,-3.45826446144614,3
1.8590401440144,3.98512188525006,-3.4576397839784,3
1.85945659565957,3.98368207554762,-3.45701510651065,3
1.85987304730473,3.98224252599313,-3.4563904290429,3
1.8602894989499,3.9808032365866,-3.45576575157516,3
1.86070595059506,3.97936420732804,-3.45514107410741,3
1.86112240224022,3.97792543821743,-3.45451639663966,3
1.86153885388539,3.97648692925478,-3.45389171917192,3
1.86195530553055,3.97504868044009,-3.45326704170417,3
1.86237175717572,3.97361069177336,-3.45264236423642,3
1.86278820882088,3.97217296325459,-3.45201768676868,3
1.86320466046605,3.97073549488378,-3.45139300930093,3
1.86362111211121,3.96929828666092,-3.45076833183318,3
1.86403756375638,3.96786133858603,-3.45014365436544,3
1.86445401540154,3.96642465065909,-3.44951897689769,3
1.8648704670467,3.96498822288012,-3.44889429942994,3
1.86528691869187,3.9635520552491,-3.4482696219622,3
1.86570337033703,3.96211614776605,-3.44764494449445,3
1.8661198219822,3.96068050043094,-3.4470202670267,3
1.86653627362736,3.95924511324381,-3.44639558955896,3
1.86695272527253,3.95780998620463,-3.44577091209121,3
1.86736917691769,3.95637511931341,-3.44514623462346,3
1.86778562856286,3.95494051257014,-3.44452155715571,3
1.86820208020802,3.95350616597484,-3.44389687968797,3
1.86861853185319,3.9520720795275,-3.44327220222022,3
1.86903498349835,3.95063825322811,-3.44264752475248,3
1.86945143514351,3.94920468707669,-3.44202284728473,3
1.86986788678868,3.94777138107322,-3.44139816981698,3
1.87028433843384,3.94633833521772,-3.44077349234923,3
1.87070079007901,3.94490554951017,-3.44014881488149,3
1.87111724172417,3.94347302395058,-3.43952413741374,3
1.87153369336934,3.94204075853895,-3.43889945994599,3
1.8719501450145,3.94060875327528,-3.43827478247825,3
1.87236659665967,3.93917700815957,-3.4376501050105,3
1.87278304830483,3.93774552319182,-3.43702542754275,3
1.87319949995,3.93631429837203,-3.43640075007501,3
1.87361595159516,3.93488333370019,-3.43577607260726,3
1.87403240324032,3.93345262917632,-3.43515139513951,3
1.87444885488549,3.9320221848004,-3.43452671767177,3
1.87486530653065,3.93059200057245,-3.43390204020402,3
1.87528175817582,3.92916207649245,-3.43327736273627,3
1.87569820982098,3.92773241256041,-3.43265268526853,3
1.87611466146615,3.92630300877633,-3.43202800780078,3
1.87653111311131,3.92487386514021,-3.43140333033303,3
1.87694756475648,3.92344498165205,-3.43077865286529,3
1.87736401640164,3.92201635831185,-3.43015397539754,3
1.8777804680468,3.92058799511961,-3.42952929792979,3
1.87819691969197,3.91915989207532,-3.42890462046205,3
1.87861337133713,3.917732049179,-3.4282799429943,3
1.8790298229823,3.91630446643063,-3.42765526552655,3
1.87944627462746,3.91487714383023,-3.42703058805881,3
1.87986272627263,3.91345008137778,-3.42640591059106,3
1.88027917791779,3.9120232790733,-3.42578123312331,3
1.88069562956296,3.91059673691677,-3.42515655565557,3
1.88111208120812,3.9091704549082,-3.42453187818782,3
1.88152853285329,3.90774443304759,-3.42390720072007,3
1.88194498449845,3.90631867133493,-3.42328252325232,3
1.88236143614361,3.90489316977025,-3.42265784578458,3
1.88277788778878,3.90346792835351,-3.42203316831683,3
1.88319433943394,3.90204294708474,-3.42140849084908,3
1.88361079107911,3.90061822596392,-3.42078381338134,3
1.88402724272427,3.89919376499107,-3.42015913591359,3
1.88444369436944,3.89776956416617,-3.41953445844584,3
1.8848601460146,3.89634562348923,-3.4189097809781,3
1.88527659765977,3.89492194296026,-3.41828510351035,3
1.88569304930493,3.89349852257924,-3.4176604260426,3
1.8861095009501,3.89207536234618,-3.41703574857486,3
1.88652595259526,3.89065246226108,-3.41641107110711,3
1.88694240424042,3.88922982232394,-3.41578639363936,3
1.88735885588559,3.88780744253475,-3.41516171617162,3
1.88777530753075,3.88638532289353,-3.41453703870387,3
1.88819175917592,3.88496346340027,-3.41391236123612,3
1.88860821082108,3.88354186405496,-3.41328768376838,3
1.88902466246625,3.88212052485762,-3.41266300630063,3
1.88944111411141,3.88069944580823,-3.41203832883288,3
1.88985756575658,3.8792786269068,-3.41141365136514,3
1.89027401740174,3.87785806815334,-3.41078897389739,3
1.89069046904691,3.87643776954783,-3.41016429642964,3
1.89110692069207,3.87501773109028,-3.4095396189619,3
1.89152337233723,3.87359795278068,-3.40891494149415,3
1.8919398239824,3.87217843461906,-3.4082902640264,3
1.89235627562756,3.87075917660538,-3.40766558655866,3
1.89277272727273,3.86934017873967,-3.40704090909091,3
1.89318917891789,3.86792144102191,-3.40641623162316,3
1.89360563056306,3.86650296345212,-3.40579155415542,3
1.89402208220822,3.86508474603028,-3.40516687668767,3
1.89443853385339,3.86366678875641,-3.40454219921992,3
1.89485498549855,3.86224909163049,-3.40391752175217,3
1.89527143714371,3.86083165465253,-3.40329284428443,3
1.89568788878888,3.85941447782253,-3.40266816681668,3
1.89610434043404,3.85799756114049,-3.40204348934893,3
1.89652079207921,3.85658090460641,-3.40141881188119,3
1.89693724372437,3.85516450822029,-3.40079413441344,3
1.89735369536954,3.85374837198212,-3.40016945694569,3
1.8977701470147,3.85233249589192,-3.39954477947795,3
1.89818659865987,3.85091687994968,-3.3989201020102,3
1.89860305030503,3.84950152415539,-3.39829542454245,3
1.8990195019502,3.84808642850907,-3.39767074707471,3
1.89943595359536,3.8466715930107,-3.39704606960696,3
1.89985240524052,3.84525701766029,-3.39642139213921,3
1.90026885688569,3.84384270245784,-3.39579671467147,3
1.90068530853085,3.84242864740335,-3.39517203720372,3
1.90110176017602,3.84101485249682,-3.39454735973597,3
1.90151821182118,3.83960131773825,-3.39392268226823,3
1.90193466346635,3.83818804312764,-3.39329800480048,3
1.90235111511151,3.83677502866498,-3.39267332733273,3
1.90276756675668,3.83536227435029,-3.39204864986499,3
1.90318401840184,3.83394978018356,-3.39142397239724,3
1.903600470047,3.83253754616478,-3.39079929492949,3
1.90401692169217,3.83112557229397,-3.39017461746175,3
1.90443337333733,3.82971385857111,-3.389549939994,3
1.9048498249825,3.82830240499621,-3.38892526252625,3
1.90526627662766,3.82689121156927,-3.38830058505851,3
1.90568272827283,3.82548027829029,-3.38767590759076,3
1.90609917991799,3.82406960515927,-3.38705123012301,3
1.90651563156316,3.82265919217621,-3.38642655265527,3
1.90693208320832,3.8212490393411,-3.38580187518752,3
1.90734853485349,3.81983914665396,-3.38517719771977,3
1.90776498649865,3.81842951411478,-3.38455252025202,3
1.90818143814381,3.81702014172355,-3.38392784278428,3
1.90859788978898,3.81561102948029,-3.38330316531653,3
1.90901434143414,3.81420217738498,-3.38267848784878,3
1.90943079307931,3.81279358543763,-3.38205381038104,3
1.90984724472447,3.81138525363824,-3.38142913291329,3
1.91026369636964,3.80997718198681,-3.38080445544554,3
1.9106801480148,3.80856937048334,-3.3801797779778,3
1.91109659965997,3.80716181912783,-3.37955510051005,3
1.91151305130513,3.80575452792028,-3.3789304230423,3
1.9119295029503,3.80434749686069,-3.37830574557456,3
1.91234595459546,3.80294072594906,-3.37768106810681,3
1.91276240624062,3.80153421518538,-3.37705639063906,3
1.91317885788579,3.80012796456966,-3.37643171317132,3
1.91359530953095,3.79872197410191,-3.37580703570357,3
1.91401176117612,3.79731624378211,-3.37518235823582,3
1.91442821282128,3.79591077361027,-3.37455768076808,3
1.91484466446645,3.79450556358639,-3.37393300330033,3
1.91526111611161,3.79310061371048,-3.37330832583258,3
1.91567756775678,3.79169592398252,-3.37268364836484,3
1.91609401940194,3.79029149440251,-3.37205897089709,3
1.9165104710471,3.78888732497047,-3.37143429342934,3
1.91692692269227,3.78748341568639,-3.3708096159616,3
1.91734337433743,3.78607976655027,-3.37018493849385,3
1.9177598259826,3.7846763775621,-3.3695602610261,3
1.91817627762776,3.78327324872189,-3.36893558355836,3
1.91859272927293,3.78187038002965,-3.36831090609061,3
1.91900918091809,3.78046777148536,-3.36768622862286,3
1.91942563256326,3.77906542308903,-3.36706155115511,3
1.91984208420842,3.77766333484066,-3.36643687368737,3
1.92025853585359,3.77626150674025,-3.36581219621962,3
1.92067498749875,3.7748599387878,-3.36518751875187,3
1.92109143914391,3.77345863098331,-3.36456284128413,3
1.92150789078908,3.77205758332678,-3.36393816381638,3
1.92192434243424,3.7706567958182,-3.36331348634863,3
1.92234079407941,3.76925626845759,-3.36268880888089,3
1.92275724572457,3.76785600124493,-3.36206413141314,3
1.92317369736974,3.76645599418024,-3.36143945394539,3
1.9235901490149,3.7650562472635,-3.36081477647765,3
1.92400660066007,3.76365676049472,-3.3601900990099,3
1.92442305230523,3.7622575338739,-3.35956542154215,3
1.9248395039504,3.76085856740104,-3.35894074407441,3
1.92525595559556,3.75945986107615,-3.35831606660666,3
1.92567240724072,3.7580614148992,-3.35769138913891,3
1.92608885888589,3.75666322887022,-3.35706671167117,3
1.92650531053105,3.7552653029892,-3.35644203420342,3
1.92692176217622,3.75386763725614,-3.35581735673567,3
1.92733821382138,3.75247023167103,-3.35519267926793,3
1.92775466546655,3.75107308623388,-3.35456800180018,3
1.92817111711171,3.7496762009447,-3.35394332433243,3
1.92858756875688,3.74827957580347,-3.35331864686469,3
1.92900402040204,3.7468832108102,-3.35269396939694,3
1.9294204720472,3.74548710596489,-3.35206929192919,3
1.92983692369237,3.74409126126754,-3.35144461446145,3
1.93025337533753,3.74269567671815,-3.3508199369937,3
1.9306698269827,3.74130035231672,-3.35019525952595,3
1.93108627862786,3.73990528806325,-3.34957058205821,3
1.93150273027303,3.73851048395774,-3.34894590459046,3
1.93191918191819,3.73711594000018,-3.34832122712271,3
1.93233563356336,3.73572165619059,-3.34769654965497,3
1.93275208520852,3.73432763252895,-3.34707187218722,3
1.93316853685369,3.73293386901527,-3.34644719471947,3
1.93358498849885,3.73154036564956,-3.34582251725173,3
1.93400144014401,3.7301471224318,-3.34519783978398,3
1.93441789178918,3.728754139362,-3.34457316231623,3
1.93483434343434,3.72736141644016,-3.34394848484848,3
1.93525079507951,3.72596895366628,-3.34332380738074,3
1.93566724672467,3.72457675104036,-3.34269912991299,3
1.93608369836984,3.72318480856239,-3.34207445244524,3
1.936500150015,3.72179312623239,-3.3414497749775,3
1.93691660166017,3.72040170405035,-3.34082509750975,3
1.93733305330533,3.71901054201626,-3.340200420042,3
1.9377495049505,3.71761964013013,-3.33957574257426,3
1.93816595659566,3.71622899839197,-3.33895106510651,3
1.93858240824082,3.71483861680176,-3.33832638763876,3
1.93899885988599,3.71344849535951,-3.33770171017102,3
1.93941531153115,3.71205863406522,-3.33707703270327,3
1.93983176317632,3.71066903291889,-3.33645235523552,3
1.94024821482148,3.70927969192052,-3.33582767776778,3
1.94066466646665,3.70789061107011,-3.33520300030003,3
1.94108111811181,3.70650179036765,-3.33457832283228,3
1.94149756975698,3.70511322981316,-3.33395364536454,3
1.94191402140214,3.70372492940663,-3.33332896789679,3
1.9423304730473,3.70233688914805,-3.33270429042904,3
1.94274692469247,3.70094910903743,-3.3320796129613,3
1.94316337633763,3.69956158907478,-3.33145493549355,3
1.9435798279828,3.69817432926008,-3.3308302580258,3
1.94399627962796,3.69678732959334,-3.33020558055806,3
1.94441273127313,3.69540059007456,-3.32958090309031,3
1.94482918291829,3.69401411070374,-3.32895622562256,3
1.94524563456346,3.69262789148088,-3.32833154815481,3
1.94566208620862,3.69124193240597,-3.32770687068707,3
1.94607853785379,3.68985623347903,-3.32708219321932,3
1.94649498949895,3.68847079470005,-3.32645751575157,3
1.94691144114411,3.68708561606902,-3.32583283828383,3
1.94732789278928,3.68570069758596,-3.32520816081608,3
1.94774434443444,3.68431603925085,-3.32458348334833,3
1.94816079607961,3.6829316410637,-3.32395880588059,3
1.94857724772477,3.68154750302451,-3.32333412841284,3
1.94899369936994,3.68016362513328,-3.32270945094509,3
1.9494101510151,3.67878000739001,-3.32208477347735,3
1.94982660266027,3.6773966497947,-3.3214600960096,3
1.95024305430543,3.67601355234735,-3.32083541854185,3
1.9506595059506,3.67463071504796,-3.32021074107411,3
1.95107595759576,3.67324813789652,-3.31958606360636,3
1.95149240924092,3.67186582089305,-3.31896138613861,3
1.95190886088609,3.67048376403753,-3.31833670867087,3
1.95232531253125,3.66910196732998,-3.31771203120312,3
1.95274176417642,3.66772043077038,-3.31708735373537,3
1.95315821582158,3.66633915435874,-3.31646267626763,3
1.95357466746675,3.66495813809506,-3.31583799879988,3
1.95399111911191,3.66357738197934,-3.31521332133213,3
1.95440757075708,3.66219688601158,-3.31458864386439,3
1.95482402240224,3.66081665019178,-3.31396396639664,3
1.9552404740474,3.65943667451994,-3.31333928892889,3
1.95565692569257,3.65805695899606,-3.31271461146115,3
1.95607337733773,3.65667750362013,-3.3120899339934,3
1.9564898289829,3.65529830839217,-3.31146525652565,3
1.95690628062806,3.65391937331216,-3.31084057905791,3
1.95732273227323,3.65254069838012,-3.31021590159016,3
1.95773918391839,3.65116228359603,-3.30959122412241,3
1.95815563556356,3.6497841289599,-3.30896654665467,3
1.95857208720872,3.64840623447173,-3.30834186918692,3
1.95898853885389,3.64702860013152,-3.30771719171917,3
1.95940499049905,3.64565122593927,-3.30709251425142,3
1.95982144214421,3.64427411189498,-3.30646783678368,3
1.96023789378938,3.64289725799865,-3.30584315931593,3
1.96065434543454,3.64152066425027,-3.30521848184818,3
1.96107079707971,3.64014433064986,-3.30459380438044,3
1.96148724872487,3.6387682571974,-3.30396912691269,3
1.96190370037004,3.63739244389291,-3.30334444944494,3
1.9623201520152,3.63601689073637,-3.3027197719772,3
1.96273660366037,3.63464159772779,-3.30209509450945,3
1.96315305530553,3.63326656486718,-3.3014704170417,3
1.9635695069507,3.63189179215452,-3.30084573957396,3
1.96398595859586,3.63051727958981,-3.30022106210621,3
1.96440241024102,3.62914302717307,-3.29959638463846,3
1.96481886188619,3.62776903490429,-3.29897170717072,3
1.96523531353135,3.62639530278347,-3.29834702970297,3
1.96565176517652,3.6250218308106,-3.29772235223522,3
1.96606821682168,3.6236486189857,-3.29709767476748,3
1.96648466846685,3.62227566730875,-3.29647299729973,3
1.96690112011201,3.62090297577977,-3.29584831983198,3
1.96731757175718,3.61953054439874,-3.29522364236424,3
1.96773402340234,3.61815837316567,-3.29459896489649,3
1.9681504750475,3.61678646208056,-3.29397428742874,3
1.96856692669267,3.61541481114342,-3.293349609961,3
1.96898337833783,3.61404342035422,-3.29272493249325,3
1.969399829983,3.61267228971299,-3.2921002550255,3
1.96981628162816,3.61130141921972,-3.29147557755776,3
1.97023273327333,3.60993080887441,-3.29085090009001,3
1.97064918491849,3.60856045867705,-3.29022622262226,3
1.97106563656366,3.60719036862766,-3.28960154515452,3
1.97148208820882,3.60582053872622,-3.28897686768677,3
1.97189853985399,3.60445096897275,-3.28835219021902,3
1.97231499149915,3.60308165936723,-3.28772751275127,3
1.97273144314431,3.60171260990967,-3.28710283528353,3
1.97314789478948,3.60034382060007,-3.28647815781578,3
1.97356434643464,3.59897529143843,-3.28585348034803,3
1.97398079807981,3.59760702242475,-3.28522880288029,3
1.97439724972497,3.59623901355903,-3.28460412541254,3
1.97481370137014,3.59487126484126,-3.28397944794479,3
1.9752301530153,3.59350377627146,-3.28335477047705,3
1.97564660466047,3.59213654784962,-3.2827300930093,3
1.97606305630563,3.59076957957573,-3.28210541554155,3
1.9764795079508,3.58940287144981,-3.28148073807381,3
1.97689595959596,3.58803642347184,-3.28085606060606,3
1.97731241124112,3.58667023564183,-3.28023138313831,3
1.97772886288629,3.58530430795978,-3.27960670567057,3
1.97814531453145,3.58393864042569,-3.27898202820282,3
1.97856176617662,3.58257323303956,-3.27835735073507,3
1.97897821782178,3.58120808580139,-3.27773267326733,3
1.97939466946695,3.57984319871118,-3.27710799579958,3
1.97981112111211,3.57847857176893,-3.27648331833183,3
1.98022757275728,3.57711420497463,-3.27585864086409,3
1.98064402440244,3.5757500983283,-3.27523396339634,3
1.9810604760476,3.57438625182992,-3.27460928592859,3
1.98147692769277,3.57302266547951,-3.27398460846085,3
1.98189337933793,3.57165933927705,-3.2733599309931,3
1.9823098309831,3.57029627322255,-3.27273525352535,3
1.98272628262826,3.56893346731601,-3.27211057605761,3
1.98314273427343,3.56757092155743,-3.27148589858986,3
1.98355918591859,3.56620863594681,-3.27086122112211,3
1.98397563756376,3.56484661048415,-3.27023654365437,3
1.98439208920892,3.56348484516945,-3.26961186618662,3
1.98480854085409,3.5621233400027,-3.26898718871887,3
1.98522499249925,3.56076209498392,-3.26836251125112,3
1.98564144414441,3.55940111011309,-3.26773783378338,3
1.98605789578958,3.55804038539023,-3.26711315631563,3
1.98647434743474,3.55667992081532,-3.26648847884788,3
1.98689079907991,3.55531971638838,-3.26586380138014,3
1.98730725072507,3.55395977210939,-3.26523912391239,3
1.98772370237024,3.55260008797836,-3.26461444644464,3
1.9881401540154,3.55124066399529,-3.2639897689769,3
1.98855660566057,3.54988150016018,-3.26336509150915,3
1.98897305730573,3.54852259647302,-3.2627404140414,3
1.9893895089509,3.54716395293383,-3.26211573657366,3
1.98980596059606,3.5458055695426,-3.26149105910591,3
1.99022241224122,3.54444744629932,-3.26086638163816,3
1.99063886388639,3.54308958320401,-3.26024170417042,3
1.99105531553155,3.54173198025665,-3.25961702670267,3
1.99147176717672,3.54037463745725,-3.25899234923492,3
1.99188821882188,3.53901755480582,-3.25836767176718,3
1.99230467046705,3.53766073230234,-3.25774299429943,3
1.99272112211221,3.53630416994682,-3.25711831683168,3
1.99313757375738,3.53494786773926,-3.25649363936394,3
1.99355402540254,3.53359182567966,-3.25586896189619,3
1.9939704770477,3.53223604376802,-3.25524428442844,3
1.99438692869287,3.53088052200433,-3.2546196069607,3
1.99480338033803,3.52952526038861,-3.25399492949295,3
1.9952198319832,3.52817025892084,-3.2533702520252,3
1.99563628362836,3.52681551760104,-3.25274557455746,3
1.99605273527353,3.52546103642919,-3.25212089708971,3
1.99646918691869,3.5241068154053,-3.25149621962196,3
1.99688563856386,3.52275285452938,-3.25087154215421,3
1.99730209020902,3.52139915380141,-3.25024686468647,3
1.99771854185419,3.5200457132214,-3.24962218721872,3
1.99813499349935,3.51869253278935,-3.24899750975097,3
1.99855144514451,3.51733961250525,-3.24837283228323,3
1.99896789678968,3.51598695236912,-3.24774815481548,3
1.99938434843484,3.51463455238095,-3.24712347734773,3
1.99980080008001,3.51328241254074,-3.24649879987999,3
2.00021725172517,3.51193053284848,-3.24587412241224,3
2.00063370337034,3.51057891330418,-3.24524944494449,3
2.0010501550155,3.50922755390785,-3.24462476747675,3
2.00146660666067,3.50787645465947,-3.244000090009,3
2.00188305830583,3.50652561555905,-3.24337541254125,3
2.002299509951,3.50517503660659,-3.24275073507351,3
2.00271596159616,3.50382471780209,-3.24212605760576,3
2.00313241324132,3.50247465914555,-3.24150138013801,3
2.00354886488649,3.50112486063697,-3.24087670267027,3
2.00396531653165,3.49977532227635,-3.24025202520252,3
2.00438176817682,3.49842604406368,-3.23962734773477,3
2.00479821982198,3.49707702599898,-3.23900267026703,3
2.00521467146715,3.49572826808223,-3.23837799279928,3
2.00563112311231,3.49437977031344,-3.23775331533153,3
2.00604757475748,3.49303153269262,-3.23712863786379,3
2.00646402640264,3.49168355521975,-3.23650396039604,3
2.00688047804781,3.49033583789484,-3.23587928292829,3
2.00729692969297,3.48898838071789,-3.23525460546055,3
2.00771338133813,3.4876411836889,-3.2346299279928,3
2.0081298329833,3.48629424680787,-3.23400525052505,3
2.00854628462846,3.4849475700748,-3.23338057305731,3
2.00896273627363,3.48360115348968,-3.23275589558956,3
2.00937918791879,3.48225499705253,-3.23213121812181,3
2.00979563956396,3.48090910076333,-3.23150654065406,3
2.01021209120912,3.4795634646221,-3.23088186318632,3
2.01062854285429,3.47821808862882,-3.23025718571857,3
2.01104499449945,3.47687297278351,-3.22963250825083,3
2.01146144614461,3.47552811708615,-3.22900783078308,3
2.01187789778978,3.47418352153675,-3.22838315331533,3
2.01229434943494,3.47283918613531,-3.22775847584758,3
2.01271080108011,3.47149511088183,-3.22713379837984,3
2.01312725272527,3.4701512957763,-3.22650912091209,3
2.01354370437044,3.46880774081874,-3.22588444344434,3
2.0139601560156,3.46746444600914,-3.2252597659766,3
2.01437660766077,3.4661214113475,-3.22463508850885,3
2.01479305930593,3.46477863683381,-3.2240104110411,3
2.0152095109511,3.46343612246809,-3.22338573357336,3
2.01562596259626,3.46209386825032,-3.22276105610561,3
2.01604241424142,3.46075187418051,-3.22213637863786,3
2.01645886588659,3.45941014025866,-3.22151170117012,3
2.01687531753175,3.45806866648477,-3.22088702370237,3
2.01729176917692,3.45672745285884,-3.22026234623462,3
2.01770822082208,3.45538649938087,-3.21963766876688,3
2.01812467246725,3.45404580605086,-3.21901299129913,3
2.01854112411241,3.4527053728688,-3.21838831383138,3
2.01895757575758,3.45136519983471,-3.21776363636364,3
2.01937402740274,3.45002528694858,-3.21713895889589,3
2.0197904790479,3.4486856342104,-3.21651428142814,3
2.02020693069307,3.44734624162018,-3.2158896039604,3
2.02062338233823,3.44600710917793,-3.21526492649265,3
2.0210398339834,3.44466823688363,-3.2146402490249,3
2.02145628562856,3.44332962473729,-3.21401557155716,3
2.02187273727373,3.44199127273891,-3.21339089408941,3
2.02228918891889,3.44065318088849,-3.21276621662166,3
2.02270564056406,3.43931534918603,-3.21214153915392,3
2.02312209220922,3.43797777763153,-3.21151686168617,3
2.02353854385439,3.43664046622498,-3.21089218421842,3
2.02395499549955,3.4353034149664,-3.21026750675067,3
2.02437144714471,3.43396662385577,-3.20964282928293,3
2.02478789878988,3.43263009289311,-3.20901815181518,3
2.02520435043504,3.4312938220784,-3.20839347434743,3
2.02562080208021,3.42995781141165,-3.20776879687969,3
2.02603725372537,3.42862206089286,-3.20714411941194,3
2.02645370537054,3.42728657052204,-3.20651944194419,3
2.0268701570157,3.42595134029916,-3.20589476447645,3
2.02728660866087,3.42461637022425,-3.2052700870087,3
2.02770306030603,3.4232816602973,-3.20464540954095,3
2.0281195119512,3.42194721051831,-3.20402073207321,3
2.02853596359636,3.42061302088728,-3.20339605460546,3
2.02895241524152,3.4192790914042,-3.20277137713771,3
2.02936886688669,3.41794542206909,-3.20214669966997,3
2.02978531853185,3.41661201288193,-3.20152202220222,3
2.03020177017702,3.41527886384273,-3.20089734473447,3
2.03061822182218,3.4139459749515,-3.20027266726673,3
2.03103467346735,3.41261334620822,-3.19964798979898,3
2.03145112511251,3.4112809776129,-3.19902331233123,3
2.03186757675768,3.40994886916554,-3.19839863486349,3
2.03228402840284,3.40861702086614,-3.19777395739574,3
2.03270048004801,3.40728543271469,-3.19714927992799,3
2.03311693169317,3.40595410471121,-3.19652460246025,3
2.03353338333833,3.40462303685569,-3.1958999249925,3
2.0339498349835,3.40329222914812,-3.19527524752475,3
2.03436628662866,3.40196168158852,-3.19465057005701,3
2.03478273827383,3.40063139417687,-3.19402589258926,3
2.03519918991899,3.39930136691318,-3.19340121512151,3
2.03561564156416,3.39797159979746,-3.19277653765377,3
2.03603209320932,3.39664209282969,-3.19215186018602,3
2.03644854485449,3.39531284600988,-3.19152718271827,3
2.03686499649965,3.39398385933803,-3.19090250525052,3
2.03728144814481,3.39265513281413,-3.19027782778278,3
2.03769789978998,3.3913266664382,-3.18965315031503,3
2.03811435143514,3.38999846021023,-3.18902847284728,3
2.03853080308031,3.38867051413022,-3.18840379537954,3
2.03894725472547,3.38734282819816,-3.18777911791179,3
2.03936370637064,3.38601540241406,-3.18715444044404,3
2.0397801580158,3.38468823677793,-3.1865297629763,3
2.04019660966097,3.38336133128975,-3.18590508550855,3
2.04061306130613,3.38203468594953,-3.1852804080408,3
2.0410295129513,3.38070830075727,-3.18465573057306,3
2.04144596459646,3.37938217571297,-3.18403105310531,3
2.04186241624162,3.37805631081663,-3.18340637563756,3
2.04227886788679,3.37673070606825,-3.18278169816982,3
2.04269531953195,3.37540536146782,-3.18215702070207,3
2.04311177117712,3.37408027701536,-3.18153234323432,3
2.04352822282228,3.37275545271086,-3.18090766576658,3
2.04394467446745,3.37143088855431,-3.18028298829883,3
2.04436112611261,3.37010658454573,-3.17965831083108,3
2.04477757775778,3.3687825406851,-3.17903363336334,3
2.04519402940294,3.36745875697243,-3.17840895589559,3
2.04561048104811,3.36613523340772,-3.17778427842784,3
2.04602693269327,3.36481196999097,-3.1771596009601,3
2.04644338433843,3.36348896672218,-3.17653492349235,3
2.0468598359836,3.36216622360135,-3.1759102460246,3
2.04727628762876,3.36084374062848,-3.17528556855686,3
2.04769273927393,3.35952151780356,-3.17466089108911,3
2.04810919091909,3.35819955512661,-3.17403621362136,3
2.04852564256426,3.35687785259762,-3.17341153615362,3
2.04894209420942,3.35555641021658,-3.17278685868587,3
2.04935854585459,3.3542352279835,-3.17216218121812,3
2.04977499749975,3.35291430589839,-3.17153750375037,3
2.05019144914491,3.35159364396123,-3.17091282628263,3
2.05060790079008,3.35027324217203,-3.17028814881488,3
2.05102435243524,3.34895310053079,-3.16966347134713,3
2.05144080408041,3.34763321903751,-3.16903879387939,3
2.05185725572557,3.34631359769219,-3.16841411641164,3
2.05227370737074,3.34499423649482,-3.16778943894389,3
2.0526901590159,3.34367513544542,-3.16716476147615,3
2.05310661066107,3.34235629454398,-3.1665400840084,3
2.05352306230623,3.34103771379049,-3.16591540654065,3
2.0539395139514,3.33971939318497,-3.16529072907291,3
2.05435596559656,3.3384013327274,-3.16466605160516,3
2.05477241724172,3.33708353241779,-3.16404137413741,3
2.05518886888689,3.33576599225614,-3.16341669666967,3
2.05560532053205,3.33444871224245,-3.16279201920192,3
2.05602177217722,3.33313169237672,-3.16216734173417,3
2.05643822382238,3.33181493265895,-3.16154266426643,3
2.05685467546755,3.33049843308914,-3.16091798679868,3
2.05727112711271,3.32918219366729,-3.16029330933093,3
2.05768757875788,3.32786621439339,-3.15966863186319,3
2.05810403040304,3.32655049526746,-3.15904395439544,3
2.05852048204821,3.32523503628948,-3.15841927692769,3
2.05893693369337,3.32391983745947,-3.15779459945995,3
2.05935338533853,3.32260489877741,-3.1571699219922,3
2.0597698369837,3.32129022024331,-3.15654524452445,3
2.06018628862886,3.31997580185717,-3.15592056705671,3
2.06060274027403,3.31866164361899,-3.15529588958896,3
2.06101919191919,3.31734774552877,-3.15467121212121,3
2.06143564356436,3.31603410758651,-3.15404653465346,3
2.06185209520952,3.31472072979221,-3.15342185718572,3
2.06226854685469,3.31340761214587,-3.15279717971797,3
2.06268499849985,3.31209475464748,-3.15217250225023,3
2.06310145014501,3.31078215729706,-3.15154782478248,3
2.06351790179018,3.30946982009459,-3.15092314731473,3
2.06393435343534,3.30815774304008,-3.15029846984698,3
2.06435080508051,3.30684592613354,-3.14967379237924,3
2.06476725672567,3.30553436937495,-3.14904911491149,3
2.06518370837084,3.30422307276432,-3.14842443744374,3
2.065600160016,3.30291203630165,-3.147799759976,3
2.06601661166117,3.30160125998694,-3.14717508250825,3
2.06643306330633,3.30029074382019,-3.1465504050405,3
2.0668495149515,3.29898048780139,-3.14592572757276,3
2.06726596659666,3.29767049193056,-3.14530105010501,3
2.06768241824182,3.29636075620769,-3.14467637263726,3
2.06809886988699,3.29505128063277,-3.14405169516952,3
2.06851532153215,3.29374206520582,-3.14342701770177,3
2.06893177317732,3.29243310992682,-3.14280234023402,3
2.06934822482248,3.29112441479578,-3.14217766276628,3
2.06976467646765,3.2898159798127,-3.14155298529853,3
2.07018112811281,3.28850780497758,-3.14092830783078,3
2.07059757975798,3.28719989029042,-3.14030363036304,3
2.07101403140314,3.28589223575122,-3.13967895289529,3
2.0714304830483,3.28458484135998,-3.13905427542754,3
2.07184693469347,3.2832777071167,-3.1384295979598,3
2.07226338633863,3.28197083302137,-3.13780492049205,3
2.0726798379838,3.28066421907401,-3.1371802430243,3
2.07309628962896,3.2793578652746,-3.13655556555656,3
2.07351274127413,3.27805177162315,-3.13593088808881,3
2.07392919291929,3.27674593811967,-3.13530621062106,3
2.07434564456446,3.27544036476414,-3.13468153315331,3
2.07476209620962,3.27413505155657,-3.13405685568557,3
2.07517854785479,3.27282999849696,-3.13343217821782,3
2.07559499949995,3.27152520558531,-3.13280750075007,3
2.07601145114511,3.27022067282162,-3.13218282328233,3
2.07642790279028,3.26891640020589,-3.13155814581458,3
2.07684435443544,3.26761238773811,-3.13093346834683,3
2.07726080608061,3.2663086354183,-3.13030879087909,3
2.07767725772577,3.26500514324644,-3.12968411341134,3
2.07809370937094,3.26370191122255,-3.12905943594359,3
2.0785101610161,3.26239893934661,-3.12843475847585,3
2.07892661266127,3.26109622761863,-3.1278100810081,3
2.07934306430643,3.25979377603861,-3.12718540354035,3
2.0797595159516,3.25849158460656,-3.12656072607261,3
2.08017596759676,3.25718965332246,-3.12593604860486,3
2.08059241924192,3.25588798218632,-3.12531137113711,3
2.08100887088709,3.25458657119813,-3.12468669366937,3
2.08142532253225,3.25328542035791,-3.12406201620162,3
2.08184177417742,3.25198452966564,-3.12343733873387,3
2.08225822582258,3.25068389912134,-3.12281266126613,3
2.08267467746775,3.249383528725,-3.12218798379838,3
2.08309112911291,3.24808341847661,-3.12156330633063,3
2.08350758075808,3.24678356837618,-3.12093862886289,3
2.08392403240324,3.24548397842372,-3.12031395139514,3
2.0843404840484,3.24418464861921,-3.11968927392739,3
2.08475693569357,3.24288557896266,-3.11906459645965,3
2.08517338733873,3.24158676945407,-3.1184399189919,3
2.0855898389839,3.24028822009344,-3.11781524152415,3
2.08600629062906,3.23898993088076,-3.11719056405641,3
2.08642274227423,3.23769190181605,-3.11656588658866,3
2.08683919391939,3.2363941328993,-3.11594120912091,3
2.08725564556456,3.2350966241305,-3.11531653165317,3
2.08767209720972,3.23379937550967,-3.11469185418542,3
2.08808854885489,3.23250238703679,-3.11406717671767,3
2.08850500050005,3.23120565871187,-3.11344249924992,3
2.08892145214521,3.22990919053492,-3.11281782178218,3
2.08933790379038,3.22861298250592,-3.11219314431443,3
2.08975435543554,3.22731703462488,-3.11156846684668,3
2.09017080708071,3.2260213468918,-3.11094378937894,3
2.09058725872587,3.22472591930667,-3.11031911191119,3
2.09100371037104,3.22343075186951,-3.10969443444344,3
2.0914201620162,3.22213584458031,-3.1090697569757,3
2.09183661366137,3.22084119743906,-3.10844507950795,3
2.09225306530653,3.21954681044578,-3.1078204020402,3
2.0926695169517,3.21825268360045,-3.10719572457246,3
2.09308596859686,3.21695881690309,-3.10657104710471,3
2.09350242024202,3.21566521035368,-3.10594636963696,3
2.09391887188719,3.21437186395223,-3.10532169216922,3
2.09433532353235,3.21307877769874,-3.10469701470147,3
2.09475177517752,3.21178595159321,-3.10407233723372,3
2.09516822682268,3.21049338563564,-3.10344765976598,3
2.09558467846785,3.20920107982603,-3.10282298229823,3
2.09600113011301,3.20790903416438,-3.10219830483048,3
2.09641758175818,3.20661724865068,-3.10157362736274,3
2.09683403340334,3.20532572328495,-3.10094894989499,3
2.09725048504851,3.20403445806717,-3.10032427242724,3
2.09766693669367,3.20274345299736,-3.0996995949595,3
2.09808338833883,3.2014527080755,-3.09907491749175,3
2.098499839984,3.2001622233016,-3.098450240024,3
2.09891629162916,3.19887199867566,-3.09782556255626,3
2.09933274327433,3.19758203419768,-3.09720088508851,3
2.09974919491949,3.19629232986766,-3.09657620762076,3
2.10016564656466,3.1950028856856,-3.09595153015302,3
2.10058209820982,3.1937137016515,-3.09532685268527,3
2.10099854985499,3.19242477776535,-3.09470217521752,3
2.10141500150015,3.19113611402717,-3.09407749774978,3
2.10183145314531,3.18984771043695,-3.09345282028203,3
2.10224790479048,3.18855956699468,-3.09282814281428,3
2.10266435643564,3.18727168370037,-3.09220346534653,3
2.10308080808081,3.18598406055402,-3.09157878787879,3
2.10349725972597,3.18469669755564,-3.09095411041104,3
2.10391371137114,3.18340959470521,-3.09032943294329,3
2.1043301630163,3.18212275200274,-3.08970475547555,3
2.10474661466147,3.18083616944823,-3.0890800780078,3
2.10516306630663,3.17954984704167,-3.08845540054005,3
2.1055795179518,3.17826378478308,-3.08783072307231,3
2.10599596959696,3.17697798267245,-3.08720604560456,3
2.10641242124212,3.17569244070977,-3.08658136813681,3
2.10682887288729,3.17440715889506,-3.08595669066907,3
2.10724532453245,3.1731221372283,-3.08533201320132,3
2.10766177617762,3.17183737570951,-3.08470733573357,3
2.10807822782278,3.17055287433867,-3.08408265826583,3
2.10849467946795,3.16926863311579,-3.08345798079808,3
2.10891113111311,3.16798465204087,-3.08283330333033,3
2.10932758275828,3.16670093111391,-3.08220862586259,3
2.10974403440344,3.16541747033491,-3.08158394839484,3
2.1101604860486,3.16413426970387,-3.08095927092709,3
2.11057693769377,3.16285132922079,-3.08033459345935,3
2.11099338933893,3.16156864888566,-3.0797099159916,3
2.1114098409841,3.1602862286985,-3.07908523852385,3
2.11182629262926,3.15900406865929,-3.07846056105611,3
2.11224274427443,3.15772216876804,-3.07783588358836,3
2.11265919591959,3.15644052902476,-3.07721120612061,3
2.11307564756476,3.15515914942943,-3.07658652865286,3
2.11349209920992,3.15387802998206,-3.07596185118512,3
2.11390855085509,3.15259717068265,-3.07533717371737,3
2.11432500250025,3.1513165715312,-3.07471249624962,3
2.11474145414541,3.15003623252771,-3.07408781878188,3
2.11515790579058,3.14875615367218,-3.07346314131413,3
2.11557435743574,3.1474763349646,-3.07283846384638,3
2.11599080908091,3.14619677640499,-3.07221378637864,3
2.11640726072607,3.14491747799333,-3.07158910891089,3
2.11682371237124,3.14363843972964,-3.07096443144314,3
2.1172401640164,3.1423596616139,-3.0703397539754,3
2.11765661566157,3.14108114364612,-3.06971507650765,3
2.11807306730673,3.13980288582631,-3.0690903990399,3
2.1184895189519,3.13852488815445,-3.06846572157216,3
2.11890597059706,3.13724715063055,-3.06784104410441,3
2.11932242224222,3.13596967325461,-3.06721636663666,3
2.11973887388739,3.13469245602662,-3.06659168916892,3
2.12015532553255,3.1334154989466,-3.06596701170117,3
2.12057177717772,3.13213880201454,-3.06534233423342,3
2.12098822882288,3.13086236523043,-3.06471765676568,3
2.12140468046805,3.12958618859429,-3.06409297929793,3
2.12182113211321,3.1283102721061,-3.06346830183018,3
2.12223758375838,3.12703461576588,-3.06284362436244,3
2.12265403540354,3.12575921957361,-3.06221894689469,3
2.12307048704871,3.1244840835293,-3.06159426942694,3
2.12348693869387,3.12320920763295,-3.0609695919592,3
2.12390339033903,3.12193459188456,-3.06034491449145,3
2.1243198419842,3.12066023628413,-3.0597202370237,3
2.12473629362936,3.11938614083165,-3.05909555955595,3
2.12515274527453,3.11811230552714,-3.05847088208821,3
2.12556919691969,3.11683873037059,-3.05784620462046,3
2.12598564856486,3.11556541536199,-3.05722152715272,3
2.12640210021002,3.11429236050136,-3.05659684968497,3
2.12681855185519,3.11301956578868,-3.05597217221722,3
2.12723500350035,3.11174703122396,-3.05534749474947,3
2.12765145514551,3.11047475680721,-3.05472281728173,3
2.12806790679068,3.10920274253841,-3.05409813981398,3
2.12848435843584,3.10793098841757,-3.05347346234623,3
2.12890081008101,3.10665949444469,-3.05284878487849,3
2.12931726172617,3.10538826061977,-3.05222410741074,3
2.12973371337134,3.1041172869428,-3.05159942994299,3
2.1301501650165,3.1028465734138,-3.05097475247525,3
2.13056661666167,3.10157612003275,-3.0503500750075,3
2.13098306830683,3.10030592679967,-3.04972539753975,3
2.131399519952,3.09903599371454,-3.04910072007201,3
2.13181597159716,3.09776632077738,-3.04847604260426,3
2.13223242324232,3.09649690798817,-3.04785136513651,3
2.13264887488749,3.09522775534692,-3.04722668766877,3
2.13306532653265,3.09395886285363,-3.04660201020102,3
2.13348177817782,3.0926902305083,-3.04597733273327,3
2.13389822982298,3.09142185831093,-3.04535265526553,3
2.13431468146815,3.09015374626152,-3.04472797779778,3
2.13473113311331,3.08888589436007,-3.04410330033003,3
2.13514758475848,3.08761830260657,-3.04347862286229,3
2.13556403640364,3.08635097100104,-3.04285394539454,3
2.1359804880488,3.08508389954346,-3.04222926792679,3
2.13639693969397,3.08381708823385,-3.04160459045905,3
2.13681339133913,3.08255053707219,-3.0409799129913,3
2.1372298429843,3.08128424605849,-3.04035523552355,3
2.13764629462946,3.08001821519275,-3.03973055805581,3
2.13806274627463,3.07875244447497,-3.03910588058806,3
2.13847919791979,3.07748693390515,-3.03848120312031,3
2.13889564956496,3.07622168348329,-3.03785652565256,3
2.13931210121012,3.07495669320939,-3.03723184818482,3
2.13972855285529,3.07369196308344,-3.03660717071707,3
2.14014500450045,3.07242749310546,-3.03598249324932,3
2.14056145614561,3.07116328327544,-3.03535781578158,3
2.14097790779078,3.06989933359337,-3.03473313831383,3
2.14139435943594,3.06863564405927,-3.03410846084608,3
2.14181081108111,3.06737221467312,-3.03348378337834,3
2.14222726272627,3.06610904543493,-3.03285910591059,3
2.14264371437144,3.0648461363447,-3.03223442844284,3
2.1430601660166,3.06358348740243,-3.0316097509751,3
2.14347661766177,3.06232109860812,-3.03098507350735,3
2.14389306930693,3.06105896996177,-3.0303603960396,3
2.1443095209521,3.05979710146338,-3.02973571857186,3
2.14472597259726,3.05853549311294,-3.02911104110411,3
2.14514242424242,3.05727414491047,-3.02848636363636,3
2.14555887588759,3.05601305685595,-3.02786168616862,3
2.14597532753275,3.0547522289494,-3.02723700870087,3
2.14639177917792,3.0534916611908,-3.02661233123312,3
2.14680823082308,3.05223135358016,-3.02598765376538,3
2.14722468246825,3.05097130611749,-3.02536297629763,3
2.14764113411341,3.04971151880276,-3.02473829882988,3
2.14805758575858,3.048451991636,-3.02411362136214,3
2.14847403740374,3.0471927246172,-3.02348894389439,3
2.14889048904891,3.04593371774636,-3.02286426642664,3
2.14930694069407,3.04467497102348,-3.02223958895889,3
2.14972339233923,3.04341648444856,-3.02161491149115,3
2.1501398439844,3.04215825802159,-3.0209902340234,3
2.15055629562956,3.04090029174258,-3.02036555655566,3
2.15097274727473,3.03964258561154,-3.01974087908791,3
2.15138919891989,3.03838513962845,-3.01911620162016,3
2.15180565056506,3.03712795379332,-3.01849152415241,3
2.15222210221022,3.03587102810615,-3.01786684668467,3
2.15263855385539,3.03461436256694,-3.01724216921692,3
2.15305500550055,3.0333579571757,-3.01661749174917,3
2.15347145714571,3.0321018119324,-3.01599281428143,3
2.15388790879088,3.03084592683707,-3.01536813681368,3
2.15430436043604,3.0295903018897,-3.01474345934593,3
2.15472081208121,3.02833493709028,-3.01411878187819,3
2.15513726372637,3.02707983243883,-3.01349410441044,3
2.15555371537154,3.02582498793533,-3.01286942694269,3
2.1559701670167,3.0245704035798,-3.01224474947495,3
2.15638661866187,3.02331607937222,-3.0116200720072,3
2.15680307030703,3.0220620153126,-3.01099539453945,3
2.1572195219522,3.02080821140094,-3.01037071707171,3
2.15763597359736,3.01955466763724,-3.00974603960396,3
2.15805242524252,3.0183013840215,-3.00912136213621,3
2.15846887688769,3.01704836055372,-3.00849668466847,3
2.15888532853285,3.0157955972339,-3.00787200720072,3
2.15930178017802,3.01454309406203,-3.00724732973297,3
2.15971823182318,3.01329085103813,-3.00662265226523,3
2.16013468346835,3.01203886816218,-3.00599797479748,3
2.16055113511351,3.0107871454342,-3.00537329732973,3
2.16096758675868,3.00953568285417,-3.00474861986199,3
2.16138403840384,3.0082844804221,-3.00412394239424,3
2.161800490049,3.00703353813799,-3.00349926492649,3
2.16221694169417,3.00578285600184,-3.00287458745875,3
2.16263339333933,3.00453243401365,-3.002249909991,3
2.1630498449845,3.00328227217342,-3.00162523252325,3
2.16346629662966,3.00203237048115,-3.00100055505551,3
2.16388274827483,3.00078272893684,-3.00037587758776,3
2.16429919991999,2.99953334754048,-2.99975120012001,3
2.16471565156516,2.99828422629209,-2.99912652265226,3
2.16513210321032,2.99703536519165,-2.99850184518452,3
2.16554855485549,2.99578676423918,-2.99787716771677,3
2.16596500650065,2.99453842343466,-2.99725249024902,3
2.16638145814581,2.9932903427781,-2.99662781278128,3
2.16679790979098,2.9920425222695,-2.99600313531353,3
2.16721436143614,2.99079496190886,-2.99537845784578,3
2.16763081308131,2.98954766169618,-2.99475378037804,3
2.16804726472647,2.98830062163146,-2.99412910291029,3
2.16846371637164,2.9870538417147,-2.99350442544254,3
2.1688801680168,2.9858073219459,-2.9928797479748,3
2.16929661966197,2.98456106232505,-2.99225507050705,3
2.16971307130713,2.98331506285217,-2.9916303930393,3
2.1701295229523,2.98206932352724,-2.99100571557156,3
2.17054597459746,2.98082384435027,-2.99038103810381,3
2.17096242624262,2.97957862532127,-2.98975636063606,3
2.17137887788779,2.97833366644022,-2.98913168316832,3
2.17179532953295,2.97708896770713,-2.98850700570057,3
2.17221178117812,2.975844529122,-2.98788232823282,3
2.17262823282328,2.97460035068483,-2.98725765076508,3
2.17304468446845,2.97335643239562,-2.98663297329733,3
2.17346113611361,2.97211277425436,-2.98600829582958,3
2.17387758775878,2.97086937626107,-2.98538361836184,3
2.17429403940394,2.96962623841574,-2.98475894089409,3
2.17471049104911,2.96838336071836,-2.98413426342634,3
2.17512694269427,2.96714074316894,-2.9835095859586,3
2.17554339433943,2.96589838576749,-2.98288490849085,3
2.1759598459846,2.96465628851399,-2.9822602310231,3
2.17637629762976,2.96341445140845,-2.98163555355536,3
2.17679274927493,2.96217287445087,-2.98101087608761,3
2.17720920092009,2.96093155764125,-2.98038619861986,3
2.17762565256526,2.95969050097959,-2.97976152115212,3
2.17804210421042,2.95844970446588,-2.97913684368437,3
2.17845855585559,2.95720916810015,-2.97851216621662,3
2.17887500750075,2.95596889188236,-2.97788748874887,3
2.17929145914591,2.95472887581254,-2.97726281128113,3
2.17970791079108,2.95348911989067,-2.97663813381338,3
2.18012436243624,2.95224962411676,-2.97601345634563,3
2.18054081408141,2.95101038849082,-2.97538877887789,3
2.18095726572657,2.94977141301283,-2.97476410141014,3
2.18137371737174,2.9485326976828,-2.97413942394239,3
2.1817901690169,2.94729424250073,-2.97351474647465,3
2.18220662066207,2.94605604746662,-2.9728900690069,3
2.18262307230723,2.94481811258047,-2.97226539153915,3
2.1830395239524,2.94358043784227,-2.97164071407141,3
2.18345597559756,2.94234302325204,-2.97101603660366,3
2.18387242724272,2.94110586880977,-2.97039135913591,3
2.18428887888789,2.93986897451545,-2.96976668166817,3
2.18470533053305,2.93863234036909,-2.96914200420042,3
2.18512178217822,2.9373959663707,-2.96851732673267,3
2.18553823382338,2.93615985252026,-2.96789264926493,3
2.18595468546855,2.93492399881778,-2.96726797179718,3
2.18637113711371,2.93368840526326,-2.96664329432943,3
2.18678758875888,2.9324530718567,-2.96601861686169,3
2.18720404040404,2.9312179985981,-2.96539393939394,3
2.18762049204921,2.92998318548746,-2.96476926192619,3
2.18803694369437,2.92874863252478,-2.96414458445845,3
2.18845339533953,2.92751433971005,-2.9635199069907,3
2.1888698469847,2.92628030704329,-2.96289522952295,3
2.18928629862986,2.92504653452448,-2.96227055205521,3
2.18970275027503,2.92381302215364,-2.96164587458746,3
2.19011920192019,2.92257976993075,-2.96102119711971,3
2.19053565356536,2.92134677785582,-2.96039651965197,3
2.19095210521052,2.92011404592885,-2.95977184218422,3
2.19136855685569,2.91888157414984,-2.95914716471647,3
2.19178500850085,2.91764936251879,-2.95852248724872,3
2.19220146014601,2.9164174110357,-2.95789780978098,3
2.19261791179118,2.91518571970057,-2.95727313231323,3
2.19303436343634,2.9139542885134,-2.95664845484548,3
2.19345081508151,2.91272311747418,-2.95602377737774,3
2.19386726672667,2.91149220658293,-2.95539909990999,3
2.19428371837184,2.91026155583963,-2.95477442244224,3
2.194700170017,2.9090311652443,-2.9541497449745,3
2.19511662166217,2.90780103479692,-2.95352506750675,3
2.19553307330733,2.9065711644975,-2.952900390039,3
2.1959495249525,2.90534155434604,-2.95227571257126,3
2.19636597659766,2.90411220434254,-2.95165103510351,3
2.19678242824282,2.902883114487,-2.95102635763576,3
2.19719887988799,2.90165428477942,-2.95040168016802,3
2.19761533153315,2.9004257152198,-2.94977700270027,3
2.19803178317832,2.89919740580813,-2.94915232523252,3
2.19844823482348,2.89796935654443,-2.94852764776478,3
2.19886468646865,2.89674156742868,-2.94790297029703,3
2.19928113811381,2.8955140384609,-2.94727829282928,3
2.19969758975898,2.89428676964107,-2.94665361536154,3
2.20011404140414,2.8930597609692,-2.94602893789379,3
2.20053049304931,2.89183301244529,-2.94540426042604,3
2.20094694469447,2.89060652406934,-2.9447795829583,3
2.20136339633963,2.88938029584136,-2.94415490549055,3
2.2017798479848,2.88815432776132,-2.9435302280228,3
2.20219629962996,2.88692861982925,-2.94290555055505,3
2.20261275127513,2.88570317204514,-2.94228087308731,3
2.20302920292029,2.88447798440898,-2.94165619561956,3
2.20344565456546,2.88325305692079,-2.94103151815181,3
2.20386210621062,2.88202838958055,-2.94040684068407,3
2.20427855785579,2.88080398238828,-2.93978216321632,3
2.20469500950095,2.87957983534396,-2.93915748574857,3
2.20511146114611,2.8783559484476,-2.93853280828083,3
2.20552791279128,2.8771323216992,-2.93790813081308,3
2.20594436443644,2.87590895509877,-2.93728345334533,3
2.20636081608161,2.87468584864628,-2.93665877587759,3
2.20677726772677,2.87346300234176,-2.93603409840984,3
2.20719371937194,2.8722404161852,-2.93540942094209,3
2.2076101710171,2.8710180901766,-2.93478474347435,3
2.20802662266227,2.86979602431595,-2.9341600660066,3
2.20844307430743,2.86857421860327,-2.93353538853885,3
2.2088595259526,2.86735267303854,-2.93291071107111,3
2.20927597759776,2.86613138762178,-2.93228603360336,3
2.20969242924292,2.86491036235297,-2.93166135613561,3
2.21010888088809,2.86368959723212,-2.93103667866787,3
2.21052533253325,2.86246909225923,-2.93041200120012,3
2.21094178417842,2.8612488474343,-2.92978732373237,3
2.21135823582358,2.86002886275733,-2.92916264626463,3
2.21177468746875,2.85880913822832,-2.92853796879688,3
2.21219113911391,2.85758967384727,-2.92791329132913,3
2.21260759075908,2.85637046961417,-2.92728861386139,3
2.21302404240424,2.85515152552904,-2.92666393639364,3
2.21344049404941,2.85393284159186,-2.92603925892589,3
2.21385694569457,2.85271441780264,-2.92541458145815,3
2.21427339733973,2.85149625416139,-2.9247899039904,3
2.2146898489849,2.85027835066809,-2.92416522652265,3
2.21510630063006,2.84906070732275,-2.92354054905491,3
2.21552275227523,2.84784332412537,-2.92291587158716,3
2.21593920392039,2.84662620107595,-2.92229119411941,3
2.21635565556556,2.84540933817449,-2.92166651665167,3
2.21677210721072,2.84419273542099,-2.92104183918392,3
2.21718855885589,2.84297639281545,-2.92041716171617,3
2.21760501050105,2.84176031035786,-2.91979248424842,3
2.21802146214621,2.84054448804824,-2.91916780678068,3
2.21843791379138,2.83932892588657,-2.91854312931293,3
2.21885436543654,2.83811362387287,-2.91791845184518,3
2.21927081708171,2.83689858200712,-2.91729377437744,3
2.21968726872687,2.83568380028933,-2.91666909690969,3
2.22010372037204,2.8344692787195,-2.91604441944194,3
2.2205201720172,2.83325501729763,-2.9154197419742,3
2.22093662366237,2.83204101602372,-2.91479506450645,3
2.22135307530753,2.83082727489777,-2.9141703870387,3
2.2217695269527,2.82961379391978,-2.91354570957096,3
2.22218597859786,2.82840057308974,-2.91292103210321,3
2.22260243024302,2.82718761240767,-2.91229635463546,3
2.22301888188819,2.82597491187355,-2.91167167716772,3
2.22343533353335,2.8247624714874,-2.91104699969997,3
2.22385178517852,2.8235502912492,-2.91042232223222,3
2.22426823682368,2.82233837115896,-2.90979764476448,3
2.22468468846885,2.82112671121669,-2.90917296729673,3
2.22510114011401,2.81991531142237,-2.90854828982898,3
2.22551759175918,2.81870417177601,-2.90792361236124,3
2.22593404340434,2.81749329227761,-2.90729893489349,3
2.2263504950495,2.81628267292716,-2.90667425742574,3
2.22676694669467,2.81507231372468,-2.906049579958,3
2.22718339833983,2.81386221467016,-2.90542490249025,3
2.227599849985,2.81265237576359,-2.9048002250225,3
2.22801630163016,2.81144279700499,-2.90417554755475,3
2.22843275327533,2.81023347839434,-2.90355087008701,3
2.22884920492049,2.80902441993166,-2.90292619261926,3
2.22926565656566,2.80781562161692,-2.90230151515151,3
2.22968210821082,2.80660708345016,-2.90167683768377,3
2.23009855985599,2.80539880543135,-2.90105216021602,3
2.23051501150115,2.8041907875605,-2.90042748274827,3
2.23093146314632,2.80298302983761,-2.89980280528053,3
2.23134791479148,2.80177553226267,-2.89917812781278,3
2.23176436643664,2.8005682948357,-2.89855345034503,3
2.23218081808181,2.79936131755669,-2.89792877287729,3
2.23259726972697,2.79815460042563,-2.89730409540954,3
2.23301372137214,2.79694814344254,-2.89667941794179,3
2.2334301730173,2.7957419466074,-2.89605474047405,3
2.23384662466247,2.79453600992022,-2.8954300630063,3
2.23426307630763,2.793330333381,-2.89480538553855,3
2.2346795279528,2.79212491698975,-2.89418070807081,3
2.23509597959796,2.79091976074645,-2.89355603060306,3
2.23551243124312,2.7897148646511,-2.89293135313531,3
2.23592888288829,2.78851022870372,-2.89230667566757,3
2.23634533453345,2.7873058529043,-2.89168199819982,3
2.23676178617862,2.78610173725284,-2.89105732073207,3
2.23717823782378,2.78489788174933,-2.89043264326433,3
2.23759468946895,2.78369428639379,-2.88980796579658,3
2.23801114111411,2.7824909511862,-2.88918328832883,3
2.23842759275928,2.78128787612658,-2.88855861086109,3
2.23884404440444,2.78008506121491,-2.88793393339334,3
2.23926049604961,2.7788825064512,-2.88730925592559,3
2.23967694769477,2.77768021183545,-2.88668457845785,3
2.24009339933993,2.77647817736766,-2.8860599009901,3
2.2405098509851,2.77527640304783,-2.88543522352235,3
2.24092630263026,2.77407488887596,-2.88481054605461,3
2.24134275427543,2.77287363485204,-2.88418586858686,3
2.24175920592059,2.77167264097609,-2.88356119111911,3
2.24217565756576,2.7704719072481,-2.88293651365136,3
2.24259210921092,2.76927143366806,-2.88231183618362,3
2.24300856085609,2.76807122023598,-2.88168715871587,3
2.24342501250125,2.76687126695187,-2.88106248124812,3
2.24384146414641,2.76567157381571,-2.88043780378038,3
2.24425791579158,2.76447214082751,-2.87981312631263,3
2.24467436743674,2.76327296798727,-2.87918844884488,3
2.24509081908191,2.76207405529499,-2.87856377137714,3
2.24550727072707,2.76087540275067,-2.87793909390939,3
2.24592372237224,2.75967701035431,-2.87731441644164,3
2.2463401740174,2.7584788781059,-2.8766897389739,3
2.24675662566257,2.75728100600546,-2.87606506150615,3
2.24717307730773,2.75608339405298,-2.8754403840384,3
2.2475895289529,2.75488604224845,-2.87481570657066,3
2.24800598059806,2.75368895059188,-2.87419102910291,3
2.24842243224322,2.75249211908327,-2.87356635163516,3
2.24883888388839,2.75129554772263,-2.87294167416742,3
2.24925533553355,2.75009923650994,-2.87231699669967,3
2.24967178717872,2.74890318544521,-2.87169231923192,3
2.25008823882388,2.74770739452844,-2.87106764176418,3
2.25050469046905,2.74651186375962,-2.87044296429643,3
2.25092114211421,2.74531659313877,-2.86981828682868,3
2.25133759375938,2.74412158266588,-2.86919360936094,3
2.25175404540454,2.74292683234094,-2.86856893189319,3
2.25217049704971,2.74173234216397,-2.86794425442544,3
2.25258694869487,2.74053811213495,-2.8673195769577,3
2.25300340034003,2.7393441422539,-2.86669489948995,3
2.2534198519852,2.7381504325208,-2.8660702220222,3
2.25383630363036,2.73695698293566,-2.86544554455446,3
2.25425275527553,2.73576379349848,-2.86482086708671,3
2.25466920692069,2.73457086420926,-2.86419618961896,3
2.25508565856586,2.733378195068,-2.86357151215122,3
2.25550211021102,2.7321857860747,-2.86294683468347,3
2.25591856185619,2.73099363722935,-2.86232215721572,3
2.25633501350135,2.72980174853197,-2.86169747974797,3
2.25675146514651,2.72861011998254,-2.86107280228023,3
2.25716791679168,2.72741875158108,-2.86044812481248,3
2.25758436843684,2.72622764332757,-2.85982344734473,3
2.25800082008201,2.72503679522203,-2.85919876987699,3
2.25841727172717,2.72384620726444,-2.85857409240924,3
2.25883372337234,2.72265587945481,-2.85794941494149,3
2.2592501750175,2.72146581179314,-2.85732473747375,3
2.25966662666267,2.72027600427943,-2.856700060006,3
2.26008307830783,2.71908645691368,-2.85607538253825,3
2.260499529953,2.71789716969588,-2.85545070507051,3
2.26091598159816,2.71670814262605,-2.85482602760276,3
2.26133243324332,2.71551937570418,-2.85420135013501,3
2.26174888488849,2.71433086893026,-2.85357667266727,3
2.26216533653365,2.71314262230431,-2.85295199519952,3
2.26258178817882,2.71195463582631,-2.85232731773177,3
2.26299823982398,2.71076690949627,-2.85170264026403,3
2.26341469146915,2.70957944331419,-2.85107796279628,3
2.26383114311431,2.70839223728008,-2.85045328532853,3
2.26424759475948,2.70720529139392,-2.84982860786079,3
2.26466404640464,2.70601860565571,-2.84920393039304,3
2.26508049804981,2.70483218006547,-2.84857925292529,3
2.26549694969497,2.70364601462319,-2.84795457545755,3
2.26591340134013,2.70246010932886,-2.8473298979898,3
2.2663298529853,2.7012744641825,-2.84670522052205,3
2.26674630463046,2.7000890791841,-2.8460805430543,3
2.26716275627563,2.69890395433365,-2.84545586558656,3
2.26757920792079,2.69771908963116,-2.84483118811881,3
2.26799565956596,2.69653448507663,-2.84420651065106,3
2.26841211121112,2.69535014067007,-2.84358183318332,3
2.26882856285629,2.69416605641146,-2.84295715571557,3
2.26924501450145,2.69298223230081,-2.84233247824782,3
2.26966146614661,2.69179866833812,-2.84170780078008,3
2.27007791779178,2.69061536452338,-2.84108312331233,3
2.27049436943694,2.68943232085661,-2.84045844584458,3
2.27091082108211,2.6882495373378,-2.83983376837684,3
2.27132727272727,2.68706701396694,-2.83920909090909,3
2.27174372437244,2.68588475074405,-2.83858441344134,3
2.2721601760176,2.68470274766911,-2.8379597359736,3
2.27257662766277,2.68352100474213,-2.83733505850585,3
2.27299307930793,2.68233952196312,-2.8367103810381,3
2.2734095309531,2.68115829933205,-2.83608570357036,3
2.27382598259826,2.67997733684896,-2.83546102610261,3
2.27424243424342,2.67879663451381,-2.83483634863486,3
2.27465888588859,2.67761619232664,-2.83421167116712,3
2.27507533753375,2.67643601028741,-2.83358699369937,3
2.27549178917892,2.67525608839615,-2.83296231623162,3
2.27590824082408,2.67407642665284,-2.83233763876388,3
2.27632469246925,2.6728970250575,-2.83171296129613,3
2.27674114411441,2.67171788361011,-2.83108828382838,3
2.27715759575958,2.67053900231069,-2.83046360636064,3
2.27757404740474,2.66936038115922,-2.82983892889289,3
2.2779904990499,2.66818202015571,-2.82921425142514,3
2.27840695069507,2.66700391930016,-2.8285895739574,3
2.27882340234023,2.66582607859257,-2.82796489648965,3
2.2792398539854,2.66464849803294,-2.8273402190219,3
2.27965630563056,2.66347117762127,-2.82671554155416,3
2.28007275727573,2.66229411735755,-2.82609086408641,3
2.28048920892089,2.6611173172418,-2.82546618661866,3
2.28090566056606,2.65994077727401,-2.82484150915091,3
2.28132211221122,2.65876449745417,-2.82421683168317,3
2.28173856385639,2.65758847778229,-2.82359215421542,3
2.28215501550155,2.65641271825838,-2.82296747674767,3
2.28257146714671,2.65523721888242,-2.82234279927993,3
2.28298791879188,2.65406197965442,-2.82171812181218,3
2.28340437043704,2.65288700057438,-2.82109344434443,3
2.28382082208221,2.6517122816423,-2.82046876687669,3
2.28423727372737,2.65053782285818,-2.81984408940894,3
2.28465372537254,2.64936362422202,-2.81921941194119,3
2.2850701770177,2.64818968573381,-2.81859473447345,3
2.28548662866287,2.64701600739357,-2.8179700570057,3
2.28590308030803,2.64584258920129,-2.81734537953795,3
2.2863195319532,2.64466943115696,-2.81672070207021,3
2.28673598359836,2.64349653326059,-2.81609602460246,3
2.28715243524352,2.64232389551218,-2.81547134713471,3
2.28756888688869,2.64115151791174,-2.81484666966697,3
2.28798533853385,2.63997940045925,-2.81422199219922,3
2.28840179017902,2.63880754315472,-2.81359731473147,3
2.28881824182418,2.63763594599815,-2.81297263726373,3
2.28923469346935,2.63646460898953,-2.81234795979598,3
2.28965114511451,2.63529353212888,-2.81172328232823,3
2.29006759675968,2.63412271541619,-2.81109860486049,3
2.29048404840484,2.63295215885146,-2.81047392739274,3
2.29090050005001,2.63178186243468,-2.80984924992499,3
2.29131695169517,2.63061182616586,-2.80922457245725,3
2.29173340334033,2.62944205004501,-2.8085998949895,3
2.2921498549855,2.62827253407211,-2.80797521752175,3
2.29256630663066,2.62710327824717,-2.80735054005401,3
2.29298275827583,2.62593428257019,-2.80672586258626,3
2.29339920992099,2.62476554704117,-2.80610118511851,3
2.29381566156616,2.62359707166011,-2.80547650765076,3
2.29423211321132,2.62242885642701,-2.80485183018302,3
2.29464856485649,2.62126090134187,-2.80422715271527,3
2.29506501650165,2.62009320640468,-2.80360247524752,3
2.29548146814681,2.61892577161546,-2.80297779777978,3
2.29589791979198,2.61775859697419,-2.80235312031203,3
2.29631437143714,2.61659168248089,-2.80172844284428,3
2.29673082308231,2.61542502813554,-2.80110376537654,3
2.29714727472747,2.61425863393815,-2.80047908790879,3
2.29756372637264,2.61309249988872,-2.79985441044104,3
2.2979801780178,2.61192662598725,-2.7992297329733,3
2.29839662966297,2.61076101223374,-2.79860505550555,3
2.29881308130813,2.60959565862819,-2.7979803780378,3
2.2992295329533,2.6084305651706,-2.79735570057006,3
2.29964598459846,2.60726573186096,-2.79673102310231,3
2.30006243624362,2.60610115869929,-2.79610634563456,3
2.30047888788879,2.60493684568558,-2.79548166816682,3
2.30089533953395,2.60377279281982,-2.79485699069907,3
2.30131179117912,2.60260900010202,-2.79423231323132,3
2.30172824282428,2.60144546753219,-2.79360763576358,3
2.30214469446945,2.60028219511031,-2.79298295829583,3
2.30256114611461,2.59911918283639,-2.79235828082808,3
2.30297759775978,2.59795643071043,-2.79173360336034,3
2.30339404940494,2.59679393873243,-2.79110892589259,3
2.30381050105011,2.59563170690238,-2.79048424842484,3
2.30422695269527,2.5944697352203,-2.7898595709571,3
2.30464340434043,2.59330802368618,-2.78923489348935,3
2.3050598559856,2.59214657230001,-2.7886102160216,3
2.30547630763076,2.59098538106181,-2.78798553855386,3
2.30589275927593,2.58982444997156,-2.78736086108611,3
2.30630921092109,2.58866377902928,-2.78673618361836,3
2.30672566256626,2.58750336823495,-2.78611150615061,3
2.30714211421142,2.58634321758858,-2.78548682868287,3
2.30755856585659,2.58518332709017,-2.78486215121512,3
2.30797501750175,2.58402369673972,-2.78423747374737,3
2.30839146914691,2.58286432653723,-2.78361279627963,3
2.30880792079208,2.5817052164827,-2.78298811881188,3
2.30922437243724,2.58054636657612,-2.78236344134413,3
2.30964082408241,2.57938777681751,-2.78173876387639,3
2.31005727572757,2.57822944720685,-2.78111408640864,3
2.31047372737274,2.57707137774416,-2.78048940894089,3
2.3108901790179,2.57591356842942,-2.77986473147315,3
2.31130663066307,2.57475601926265,-2.7792400540054,3
2.31172308230823,2.57359873024383,-2.77861537653765,3
2.3121395339534,2.57244170137297,-2.77799069906991,3
2.31255598559856,2.57128493265007,-2.77736602160216,3
2.31297243724372,2.57012842407513,-2.77674134413441,3
2.31338888888889,2.56897217564815,-2.77611666666667,3
2.31380534053405,2.56781618736913,-2.77549198919892,3
2.31422179217922,2.56666045923806,-2.77486731173117,3
2.31463824382438,2.56550499125496,-2.77424263426343,3
2.31505469546955,2.56434978341981,-2.77361795679568,3
2.31547114711471,2.56319483573263,-2.77299327932793,3
2.31588759875988,2.5620401481934,-2.77236860186019,3
2.31630405040504,2.56088572080213,-2.77174392439244,3
2.31672050205021,2.55973155355882,-2.77111924692469,3
2.31713695369537,2.55857764646348,-2.77049456945695,3
2.31755340534053,2.55742399951609,-2.7698698919892,3
2.3179698569857,2.55627061271665,-2.76924521452145,3
2.31838630863086,2.55511748606518,-2.7686205370537,3
2.31880276027603,2.55396461956167,-2.76799585958596,3
2.31921921192119,2.55281201320611,-2.76737118211821,3
2.31963566356636,2.55165966699852,-2.76674650465046,3
2.32005211521152,2.55050758093889,-2.76612182718272,3
2.32046856685669,2.54935575502721,-2.76549714971497,3
2.32088501850185,2.54820418926349,-2.76487247224722,3
2.32130147014702,2.54705288364773,-2.76424779477948,3
2.32171792179218,2.54590183817994,-2.76362311731173,3
2.32213437343734,2.5447510528601,-2.76299843984398,3
2.32255082508251,2.54360052768822,-2.76237376237624,3
2.32296727672767,2.5424502626643,-2.76174908490849,3
2.32338372837284,2.54130025778833,-2.76112440744074,3
2.323800180018,2.54015051306033,-2.760499729973,3
2.32421663166317,2.53900102848029,-2.75987505250525,3
2.32463308330833,2.5378518040482,-2.7592503750375,3
2.3250495349535,2.53670283976408,-2.75862569756976,3
2.32546598659866,2.53555413562791,-2.75800102010201,3
2.32588243824382,2.5344056916397,-2.75737634263426,3
2.32629888988899,2.53325750779945,-2.75675166516652,3
2.32671534153415,2.53210958410716,-2.75612698769877,3
2.32713179317932,2.53096192056283,-2.75550231023102,3
2.32754824482448,2.52981451716646,-2.75487763276328,3
2.32796469646965,2.52866737391805,-2.75425295529553,3
2.32838114811481,2.5275204908176,-2.75362827782778,3
2.32879759975998,2.52637386786511,-2.75300360036004,3
2.32921405140514,2.52522750506057,-2.75237892289229,3
2.32963050305031,2.524081402404,-2.75175424542454,3
2.33004695469547,2.52293555989538,-2.7511295679568,3
2.33046340634063,2.52178997753473,-2.75050489048905,3
2.3308798579858,2.52064465532203,-2.7498802130213,3
2.33129630963096,2.51949959325729,-2.74925553555355,3
2.33171276127613,2.51835479134051,-2.74863085808581,3
2.33212921292129,2.51721024957169,-2.74800618061806,3
2.33254566456646,2.51606596795083,-2.74738150315032,3
2.33296211621162,2.51492194647793,-2.74675682568257,3
2.33337856785679,2.51377818515298,-2.74613214821482,3
2.33379501950195,2.512634683976,-2.74550747074707,3
2.33421147114711,2.51149144294697,-2.74488279327933,3
2.33462792279228,2.51034846206591,-2.74425811581158,3
2.33504437443744,2.5092057413328,-2.74363343834383,3
2.33546082608261,2.50806328074766,-2.74300876087609,3
2.33587727772777,2.50692108031047,-2.74238408340834,3
2.33629372937294,2.50577914002124,-2.74175940594059,3
2.3367101810181,2.50463745987997,-2.74113472847285,3
2.33712663266327,2.50349603988666,-2.7405100510051,3
2.33754308430843,2.50235488004131,-2.73988537353735,3
2.3379595359536,2.50121398034392,-2.73926069606961,3
2.33837598759876,2.50007334079448,-2.73863601860186,3
2.33879243924392,2.49893296139301,-2.73801134113411,3
2.33920889088909,2.49779284213949,-2.73738666366637,3
2.33962534253425,2.49665298303394,-2.73676198619862,3
2.34004179417942,2.49551338407634,-2.73613730873087,3
2.34045824582458,2.4943740452667,-2.73551263126313,3
2.34087469746975,2.49323496660502,-2.73488795379538,3
2.34129114911491,2.49209614809131,-2.73426327632763,3
2.34170760076008,2.49095758972555,-2.73363859885989,3
2.34212405240524,2.48981929150775,-2.73301392139214,3
2.34254050405041,2.4886812534379,-2.73238924392439,3
2.34295695569557,2.48754347551602,-2.73176456645665,3
2.34337340734073,2.4864059577421,-2.7311398889889,3
2.3437898589859,2.48526870011613,-2.73051521152115,3
2.34420631063106,2.48413170263813,-2.72989053405341,3
2.34462276227623,2.48299496530808,-2.72926585658566,3
2.34503921392139,2.481858488126,-2.72864117911791,3
2.34545566556656,2.48072227109187,-2.72801650165016,3
2.34587211721172,2.4795863142057,-2.72739182418242,3
2.34628856885689,2.47845061746749,-2.72676714671467,3
2.34670502050205,2.47731518087724,-2.72614246924692,3
2.34712147214721,2.47618000443495,-2.72551779177918,3
2.34753792379238,2.47504508814062,-2.72489311431143,3
2.34795437543754,2.47391043199424,-2.72426843684368,3
2.34837082708271,2.47277603599583,-2.72364375937594,3
2.34878727872787,2.47164190014538,-2.72301908190819,3
2.34920373037304,2.47050802444288,-2.72239440444044,3
2.3496201820182,2.46937440888834,-2.7217697269727,3
2.35003663366337,2.46824105348177,-2.72114504950495,3
2.35045308530853,2.46710795822315,-2.7205203720372,3
2.3508695369537,2.46597512311249,-2.71989569456946,3
2.35128598859886,2.46484254814979,-2.71927101710171,3
2.35170244024402,2.46371023333505,-2.71864633963396,3
2.35211889188919,2.46257817866827,-2.71802166216622,3
2.35253534353435,2.46144638414945,-2.71739698469847,3
2.35295179517952,2.46031484977858,-2.71677230723072,3
2.35336824682468,2.45918357555568,-2.71614762976298,3
2.35378469846985,2.45805256148073,-2.71552295229523,3
2.35420115011501,2.45692180755375,-2.71489827482748,3
2.35461760176018,2.45579131377472,-2.71427359735974,3
2.35503405340534,2.45466108014365,-2.71364891989199,3
2.35545050505051,2.45353110666055,-2.71302424242424,3
2.35586695669567,2.4524013933254,-2.7123995649565,3
2.35628340834083,2.45127194013821,-2.71177488748875,3
2.356699859986,2.45014274709898,-2.711150210021,3
2.35711631163116,2.4490138142077,-2.71052553255326,3
2.35753276327633,2.44788514146439,-2.70990085508551,3
2.35794921492149,2.44675672886904,-2.70927617761776,3
2.35836566656666,2.44562857642164,-2.70865150015001,3
2.35878211821182,2.44450068412221,-2.70802682268227,3
2.35919856985699,2.44337305197073,-2.70740214521452,3
2.35961502150215,2.44224567996721,-2.70677746774677,3
2.36003147314731,2.44111856811166,-2.70615279027903,3
2.36044792479248,2.43999171640406,-2.70552811281128,3
2.36086437643764,2.43886512484442,-2.70490343534353,3
2.36128082808281,2.43773879343274,-2.70427875787579,3
2.36169727972797,2.43661272216902,-2.70365408040804,3
2.36211373137314,2.43548691105325,-2.70302940294029,3
2.3625301830183,2.43436136008545,-2.70240472547255,3
2.36294663466347,2.43323606926561,-2.7017800480048,3
2.36336308630863,2.43211103859372,-2.70115537053705,3
2.3637795379538,2.4309862680698,-2.70053069306931,3
2.36419598959896,2.42986175769383,-2.69990601560156,3
2.36461244124412,2.42873750746582,-2.69928133813381,3
2.36502889288929,2.42761351738577,-2.69865666066607,3
2.36544534453445,2.42648978745369,-2.69803198319832,3
2.36586179617962,2.42536631766956,-2.69740730573057,3
2.36627824782478,2.42424310803339,-2.69678262826283,3
2.36669469946995,2.42312015854517,-2.69615795079508,3
2.36711115111511,2.42199746920492,-2.69553327332733,3
2.36752760276028,2.42087504001263,-2.69490859585959,3
2.36794405440544,2.41975287096829,-2.69428391839184,3
2.3683605060506,2.41863096207192,-2.69365924092409,3
2.36877695769577,2.4175093133235,-2.69303456345635,3
2.36919340934093,2.41638792472305,-2.6924098859886,3
2.3696098609861,2.41526679627055,-2.69178520852085,3
2.37002631263126,2.41414592796601,-2.69116053105311,3
2.37044276427643,2.41302531980943,-2.69053585358536,3
2.37085921592159,2.41190497180081,-2.68991117611761,3
2.37127566756676,2.41078488394015,-2.68928649864986,3
2.37169211921192,2.40966505622745,-2.68866182118212,3
2.37210857085709,2.4085454886627,-2.68803714371437,3
2.37252502250225,2.40742618124592,-2.68741246624662,3
2.37294147414742,2.4063071339771,-2.68678778877888,3
2.37335792579258,2.40518834685623,-2.68616311131113,3
2.37377437743774,2.40406981988333,-2.68553843384338,3
2.37419082908291,2.40295155305838,-2.68491375637564,3
2.37460728072807,2.40183354638139,-2.68428907890789,3
2.37502373237324,2.40071579985236,-2.68366440144014,3
2.3754401840184,2.39959831347129,-2.6830397239724,3
2.37585663566357,2.39848108723818,-2.68241504650465,3
2.37627308730873,2.39736412115303,-2.6817903690369,3
2.3766895389539,2.39624741521584,-2.68116569156916,3
2.37710599059906,2.3951309694266,-2.68054101410141,3
2.37752244224422,2.39401478378533,-2.67991633663366,3
2.37793889388939,2.39289885829202,-2.67929165916592,3
2.37835534553455,2.39178319294666,-2.67866698169817,3
2.37877179717972,2.39066778774926,-2.67804230423042,3
2.37918824882488,2.38955264269983,-2.67741762676268,3
2.37960470047005,2.38843775779835,-2.67679294929493,3
2.38002115211521,2.38732313304483,-2.67616827182718,3
2.38043760376038,2.38620876843927,-2.67554359435944,3
2.38085405540554,2.38509466398167,-2.67491891689169,3
2.38127050705071,2.38398081967203,-2.67429423942394,3
2.38168695869587,2.38286723551034,-2.67366956195619,3
2.38210341034103,2.38175391149662,-2.67304488448845,3
2.3825198619862,2.38064084763086,-2.6724202070207,3
2.38293631363136,2.37952804391305,-2.67179552955295,3
2.38335276527653,2.37841550034321,-2.67117085208521,3
2.38376921692169,2.37730321692132,-2.67054617461746,3
2.38418566856686,2.37619119364739,-2.66992149714971,3
2.38460212021202,2.37507943052142,-2.66929681968197,3
2.38501857185719,2.37396792754341,-2.66867214221422,3
2.38543502350235,2.37285668471336,-2.66804746474647,3
2.38585147514752,2.37174570203127,-2.66742278727873,3
2.38626792679268,2.37063497949714,-2.66679810981098,3
2.38668437843784,2.36952451711097,-2.66617343234323,3
2.38710083008301,2.36841431487275,-2.66554875487549,3
2.38751728172817,2.3673043727825,-2.66492407740774,3
2.38793373337334,2.3661946908402,-2.66429939993999,3
2.3883501850185,2.36508526904587,-2.66367472247225,3
2.38876663666367,2.36397610739949,-2.6630500450045,3
2.38918308830883,2.36286720590107,-2.66242536753675,3
2.389599539954,2.36175856455061,-2.66180069006901,3
2.39001599159916,2.36065018334811,-2.66117601260126,3
2.39043244324432,2.35954206229357,-2.66055133513351,3
2.39084889488949,2.35843420138699,-2.65992665766577,3
2.39126534653465,2.35732660062837,-2.65930198019802,3
2.39168179817982,2.35621926001771,-2.65867730273027,3
2.39209824982498,2.355112179555,-2.65805262526253,3
2.39251470147015,2.35400535924026,-2.65742794779478,3
2.39293115311531,2.35289879907347,-2.65680327032703,3
2.39334760476048,2.35179249905464,-2.65617859285929,3
2.39376405640564,2.35068645918378,-2.65555391539154,3
2.39418050805081,2.34958067946087,-2.65492923792379,3
2.39459695969597,2.34847515988592,-2.65430456045605,3
2.39501341134113,2.34736990045893,-2.6536798829883,3
2.3954298629863,2.3462649011799,-2.65305520552055,3
2.39584631463146,2.34516016204883,-2.6524305280528,3
2.39626276627663,2.34405568306572,-2.65180585058506,3
2.39667921792179,2.34295146423056,-2.65118117311731,3
2.39709566956696,2.34184750554337,-2.65055649564956,3
2.39751212121212,2.34074380700413,-2.64993181818182,3
2.39792857285729,2.33964036861286,-2.64930714071407,3
2.39834502450245,2.33853719036954,-2.64868246324632,3
2.39876147614761,2.33743427227418,-2.64805778577858,3
2.39917792779278,2.33633161432678,-2.64743310831083,3
2.39959437943794,2.33522921652735,-2.64680843084308,3
2.40001083108311,2.33412707887586,-2.64618375337534,3
2.40042728272827,2.33302520137234,-2.64555907590759,3
2.40084373437344,2.33192358401678,-2.64493439843984,3
2.4012601860186,2.33082222680918,-2.6443097209721,3
2.40167663766377,2.32972112974953,-2.64368504350435,3
2.40209308930893,2.32862029283785,-2.6430603660366,3
2.4025095409541,2.32751971607412,-2.64243568856886,3
2.40292599259926,2.32641939945836,-2.64181101110111,3
2.40334244424442,2.32531934299055,-2.64118633363336,3
2.40375889588959,2.3242195466707,-2.64056165616562,3
2.40417534753475,2.32312001049881,-2.63993697869787,3
2.40459179917992,2.32202073447488,-2.63931230123012,3
2.40500825082508,2.32092171859891,-2.63868762376238,3
2.40542470247025,2.3198229628709,-2.63806294629463,3
2.40584115411541,2.31872446729085,-2.63743826882688,3
2.40625760576058,2.31762623185875,-2.63681359135914,3
2.40667405740574,2.31652825657462,-2.63618891389139,3
2.40709050905091,2.31543054143845,-2.63556423642364,3
2.40750696069607,2.31433308645023,-2.6349395589559,3
2.40792341234123,2.31323589160997,-2.63431488148815,3
2.4083398639864,2.31213895691768,-2.6336902040204,3
2.40875631563156,2.31104228237334,-2.63306552655266,3
2.40917276727673,2.30994586797696,-2.63244084908491,3
2.40958921892189,2.30884971372854,-2.63181617161716,3
2.41000567056706,2.30775381962808,-2.63119149414941,3
2.41042212221222,2.30665818567558,-2.63056681668167,3
2.41083857385739,2.30556281187103,-2.62994213921392,3
2.41125502550255,2.30446769821445,-2.62931746174617,3
2.41167147714771,2.30337284470582,-2.62869278427843,3
2.41208792879288,2.30227825134516,-2.62806810681068,3
2.41250438043804,2.30118391813245,-2.62744342934293,3
2.41292083208321,2.30008984506771,-2.62681875187519,3
2.41333728372837,2.29899603215092,-2.62619407440744,3
2.41375373537354,2.29790247938209,-2.62556939693969,3
2.4141701870187,2.29680918676122,-2.62494471947195,3
2.41458663866387,2.29571615428831,-2.6243200420042,3
2.41500309030903,2.29462338196336,-2.62369536453645,3
2.4154195419542,2.29353086978637,-2.62307068706871,3
2.41583599359936,2.29243861775733,-2.62244600960096,3
2.41625244524452,2.29134662587626,-2.62182133213321,3
2.41666889688969,2.29025489414314,-2.62119665466547,3
2.41708534853485,2.28916342255799,-2.62057197719772,3
2.41750180018002,2.28807221112079,-2.61994729972997,3
2.41791825182518,2.28698125983156,-2.61932262226223,3
2.41833470347035,2.28589056869028,-2.61869794479448,3
2.41875115511551,2.28480013769696,-2.61807326732673,3
2.41916760676068,2.2837099668516,-2.61744858985899,3
2.41958405840584,2.2826200561542,-2.61682391239124,3
2.42000051005101,2.28153040560476,-2.61619923492349,3
2.42041696169617,2.28044101520327,-2.61557455745575,3
2.42083341334133,2.27935188494975,-2.614949879988,3
2.4212498649865,2.27826301484419,-2.61432520252025,3
2.42166631663166,2.27717440488658,-2.6137005250525,3
2.42208276827683,2.27608605507693,-2.61307584758476,3
2.42249921992199,2.27499796541525,-2.61245117011701,3
2.42291567156716,2.27391013590152,-2.61182649264927,3
2.42333212321232,2.27282256653575,-2.61120181518152,3
2.42374857485749,2.27173525731794,-2.61057713771377,3
2.42416502650265,2.27064820824809,-2.60995246024602,3
2.42458147814781,2.2695614193262,-2.60932778277828,3
2.42499792979298,2.26847489055227,-2.60870310531053,3
2.42541438143814,2.26738862192629,-2.60807842784278,3
2.42583083308331,2.26630261344828,-2.60745375037504,3
2.42624728472847,2.26521686511823,-2.60682907290729,3
2.42666373637364,2.26413137693613,-2.60620439543954,3
2.4270801880188,2.263046148902,-2.6055797179718,3
2.42749663966397,2.26196118101582,-2.60495504050405,3
2.42791309130913,2.2608764732776,-2.6043303630363,3
2.4283295429543,2.25979202568734,-2.60370568556856,3
2.42874599459946,2.25870783824504,-2.60308100810081,3
2.42916244624462,2.2576239109507,-2.60245633063306,3
2.42957889788979,2.25654024380432,-2.60183165316532,3
2.42999534953495,2.2554568368059,-2.60120697569757,3
2.43041180118012,2.25437368995544,-2.60058229822982,3
2.43082825282528,2.25329080325293,-2.59995762076208,3
2.43124470447045,2.25220817669839,-2.59933294329433,3
2.43166115611561,2.2511258102918,-2.59870826582658,3
2.43207760776078,2.25004370403318,-2.59808358835884,3
2.43249405940594,2.24896185792251,-2.59745891089109,3
2.43291051105111,2.2478802719598,-2.59683423342334,3
2.43332696269627,2.24679894614505,-2.5962095559556,3
2.43374341434143,2.24571788047826,-2.59558487848785,3
2.4341598659866,2.24463707495943,-2.5949602010201,3
2.43457631763176,2.24355652958856,-2.59433552355235,3
2.43499276927693,2.24247624436564,-2.59371084608461,3
2.43540922092209,2.24139621929069,-2.59308616861686,3
2.43582567256726,2.2403164543637,-2.59246149114911,3
2.43624212421242,2.23923694958466,-2.59183681368137,3
2.43665857585759,2.23815770495359,-2.59121213621362,3
2.43707502750275,2.23707872047047,-2.59058745874587,3
2.43749147914792,2.23599999613531,-2.58996278127813,3
2.43790793079308,2.23492153194811,-2.58933810381038,3
2.43832438243824,2.23384332790888,-2.58871342634263,3
2.43874083408341,2.23276538401759,-2.58808874887489,3
2.43915728572857,2.23168770027427,-2.58746407140714,3
2.43957373737374,2.23061027667891,-2.58683939393939,3
2.4399901890189,2.22953311323151,-2.58621471647165,3
2.44040664066407,2.22845620993206,-2.5855900390039,3
2.44082309230923,2.22737956678058,-2.58496536153615,3
2.4412395439544,2.22630318377705,-2.58434068406841,3
2.44165599559956,2.22522706092149,-2.58371600660066,3
2.44207244724472,2.22415119821388,-2.58309132913291,3
2.44248889888989,2.22307559565423,-2.58246665166517,3
2.44290535053505,2.22200025324254,-2.58184197419742,3
2.44332180218022,2.22092517097881,-2.58121729672967,3
2.44373825382538,2.21985034886304,-2.58059261926193,3
2.44415470547055,2.21877578689523,-2.57996794179418,3
2.44457115711571,2.21770148507538,-2.57934326432643,3
2.44498760876088,2.21662744340349,-2.57871858685869,3
2.44540406040604,2.21555366187955,-2.57809390939094,3
2.44582051205121,2.21448014050358,-2.57746923192319,3
2.44623696369637,2.21340687927556,-2.57684455445544,3
2.44665341534153,2.2123338781955,-2.5762198769877,3
2.4470698669867,2.21126113726341,-2.57559519951995,3
2.44748631863186,2.21018865647927,-2.57497052205221,3
2.44790277027703,2.20911643584309,-2.57434584458446,3
2.44831922192219,2.20804447535487,-2.57372116711671,3
2.44873567356736,2.20697277501461,-2.57309648964896,3
2.44915212521252,2.20590133482231,-2.57247181218122,3
2.44956857685769,2.20483015477796,-2.57184713471347,3
2.44998502850285,2.20375923488158,-2.57122245724572,3
2.45040148014801,2.20268857513316,-2.57059777977798,3
2.45081793179318,2.20161817553269,-2.56997310231023,3
2.45123438343834,2.20054803608019,-2.56934842484248,3
2.45165083508351,2.19947815677564,-2.56872374737474,3
2.45206728672867,2.19840853761905,-2.56809906990699,3
2.45248373837384,2.19733917861042,-2.56747439243924,3
2.452900190019,2.19627007974975,-2.5668497149715,3
2.45331664166417,2.19520124103704,-2.56622503750375,3
2.45373309330933,2.19413266247229,-2.565600360036,3
2.4541495449545,2.1930643440555,-2.56497568256826,3
2.45456599659966,2.19199628578667,-2.56435100510051,3
2.45498244824482,2.19092848766579,-2.56372632763276,3
2.45539889988999,2.18986094969287,-2.56310165016502,3
2.45581535153515,2.18879367186792,-2.56247697269727,3
2.45623180318032,2.18772665419093,-2.56185229522952,3
2.45664825482548,2.18665989666189,-2.56122761776178,3
2.45706470647065,2.18559339928081,-2.56060294029403,3
2.45748115811581,2.18452716204769,-2.55997826282628,3
2.45789760976098,2.18346118496253,-2.55935358535854,3
2.45831406140614,2.18239546802533,-2.55872890789079,3
2.45873051305131,2.18133001123609,-2.55810423042304,3
2.45914696469647,2.18026481459481,-2.5574795529553,3
2.45956341634163,2.17919987810148,-2.55685487548755,3
2.4599798679868,2.17813520175612,-2.5562301980198,3
2.46039631963196,2.17707078555871,-2.55560552055205,3
2.46081277127713,2.17600662950927,-2.55498084308431,3
2.46122922292229,2.17494273360778,-2.55435616561656,3
2.46164567456746,2.17387909785425,-2.55373148814881,3
2.46206212621262,2.17281572224868,-2.55310681068107,3
2.46247857785779,2.17175260679108,-2.55248213321332,3
2.46289502950295,2.17068975148143,-2.55185745574557,3
2.46331148114812,2.16962715631973,-2.55123277827783,3
2.46372793279328,2.168564821306,-2.55060810081008,3
2.46414438443844,2.16750274644023,-2.54998342334233,3
2.46456083608361,2.16644093172242,-2.54935874587459,3
2.46497728772877,2.16537937715256,-2.54873406840684,3
2.46539373937394,2.16431808273067,-2.54810939093909,3
2.4658101910191,2.16325704845673,-2.54748471347135,3
2.46622664266427,2.16219627433075,-2.5468600360036,3
2.46664309430943,2.16113576035274,-2.54623535853585,3
2.4670595459546,2.16007550652268,-2.54561068106811,3
2.46747599759976,2.15901551284058,-2.54498600360036,3
2.46789244924492,2.15795577930644,-2.54436132613261,3
2.46830890089009,2.15689630592026,-2.54373664866487,3
2.46872535253525,2.15583709268203,-2.54311197119712,3
2.46914180418042,2.15477813959177,-2.54248729372937,3
2.46955825582558,2.15371944664947,-2.54186261626163,3
2.46997470747075,2.15266101385512,-2.54123793879388,3
2.47039115911591,2.15160284120874,-2.54061326132613,3
2.47080761076108,2.15054492871031,-2.53998858385838,3
2.47122406240624,2.14948727635984,-2.53936390639064,3
2.47164051405141,2.14842988415733,-2.53873922892289,3
2.47205696569657,2.14737275210278,-2.53811455145515,3
2.47247341734173,2.14631588019619,-2.5374898739874,3
2.4728898689869,2.14525926843756,-2.53686519651965,3
2.47330632063206,2.14420291682689,-2.5362405190519,3
2.47372277227723,2.14314682536418,-2.53561584158416,3
2.47413922392239,2.14209099404943,-2.53499116411641,3
2.47455567556756,2.14103542288263,-2.53436648664866,3
2.47497212721272,2.1399801118638,-2.53374180918092,3
2.47538857885789,2.13892506099292,-2.53311713171317,3
2.47580503050305,2.13787027027,-2.53249245424542,3
2.47622148214821,2.13681573969505,-2.53186777677768,3
2.47663793379338,2.13576146926805,-2.53124309930993,3
2.47705438543854,2.13470745898901,-2.53061842184218,3
2.47747083708371,2.13365370885793,-2.52999374437444,3
2.47788728872887,2.13260021887481,-2.52936906690669,3
2.47830374037404,2.13154698903965,-2.52874438943894,3
2.4787201920192,2.13049401935244,-2.5281197119712,3
2.47913664366437,2.1294413098132,-2.52749503450345,3
2.47955309530953,2.12838886042191,-2.5268703570357,3
2.4799695469547,2.12733667117859,-2.52624567956796,3
2.48038599859986,2.12628474208322,-2.52562100210021,3
2.48080245024502,2.12523307313582,-2.52499632463246,3
2.48121890189019,2.12418166433637,-2.52437164716472,3
2.48163535353535,2.12313051568488,-2.52374696969697,3
2.48205180518052,2.12207962718135,-2.52312229222922,3
2.48246825682568,2.12102899882578,-2.52249761476148,3
2.48288470847085,2.11997863061817,-2.52187293729373,3
2.48330116011601,2.11892852255851,-2.52124825982598,3
2.48371761176118,2.11787867464682,-2.52062358235824,3
2.48413406340634,2.11682908688309,-2.51999890489049,3
2.48455051505151,2.11577975926731,-2.51937422742274,3
2.48496696669667,2.1147306917995,-2.518749549955,3
2.48538341834183,2.11368188447964,-2.51812487248725,3
2.485799869987,2.11263333730774,-2.5175001950195,3
2.48621632163216,2.11158505028381,-2.51687551755175,3
2.48663277327733,2.11053702340783,-2.51625084008401,3
2.48704922492249,2.10948925667981,-2.51562616261626,3
2.48746567656766,2.10844175009974,-2.51500148514851,3
2.48788212821282,2.10739450366764,-2.51437680768077,3
2.48829857985799,2.1063475173835,-2.51375213021302,3
2.48871503150315,2.10530079124732,-2.51312745274527,3
2.48913148314832,2.10425432525909,-2.51250277527753,3
2.48954793479348,2.10320811941883,-2.51187809780978,3
2.48996438643864,2.10216217372652,-2.51125342034203,3
2.49038083808381,2.10111648818217,-2.51062874287429,3
2.49079728972897,2.10007106278579,-2.51000406540654,3
2.49121374137414,2.09902589753736,-2.50937938793879,3
2.4916301930193,2.09798099243689,-2.50875471047105,3
2.49204664466447,2.09693634748438,-2.5081300330033,3
2.49246309630963,2.09589196267983,-2.50750535553555,3
2.4928795479548,2.09484783802324,-2.50688067806781,3
2.49329599959996,2.0938039735146,-2.50625600060006,3
2.49371245124512,2.09276036915393,-2.50563132313231,3
2.49412890289029,2.09171702494121,-2.50500664566457,3
2.49454535453545,2.09067394087646,-2.50438196819682,3
2.49496180618062,2.08963111695966,-2.50375729072907,3
2.49537825782578,2.08858855319082,-2.50313261326133,3
2.49579470947095,2.08754624956995,-2.50250793579358,3
2.49621116111611,2.08650420609703,-2.50188325832583,3
2.49662761276128,2.08546242277207,-2.50125858085809,3
2.49704406440644,2.08442089959507,-2.50063390339034,3
2.49746051605161,2.08337963656603,-2.50000922592259,3
2.49787696769677,2.08233863368494,-2.49938454845485,3
2.49829341934193,2.08129789095182,-2.4987598709871,3
2.4987098709871,2.08025740836666,-2.49813519351935,3
2.49912632263226,2.07921718592945,-2.49751051605161,3
2.49954277427743,2.07817722364021,-2.49688583858386,3
2.49995922592259,2.07713752149892,-2.49626116111611,3
2.50037567756776,2.07609807950559,-2.49563648364836,3
2.50079212921292,2.07505889766022,-2.49501180618062,3
2.50120858085809,2.07401997596281,-2.49438712871287,3
2.50162503250325,2.07298131441337,-2.49376245124512,3
2.50204148414841,2.07194291301187,-2.49313777377738,3
2.50245793579358,2.07090477175834,-2.49251309630963,3
2.50287438743874,2.06986689065277,-2.49188841884188,3
2.50329083908391,2.06882926969515,-2.49126374137414,3
2.50370729072907,2.0677919088855,-2.49063906390639,3
2.50412374237424,2.06675480822381,-2.49001438643864,3
2.5045401940194,2.06571796771007,-2.4893897089709,3
2.50495664566457,2.06468138734429,-2.48876503150315,3
2.50537309730973,2.06364506712648,-2.4881403540354,3
2.5057895489549,2.06260900705661,-2.48751567656766,3
2.50620600060006,2.06157320713472,-2.48689099909991,3
2.50662245224522,2.06053766736077,-2.48626632163216,3
2.50703890389039,2.0595023877348,-2.48564164416442,3
2.50745535553555,2.05846736825677,-2.48501696669667,3
2.50787180718072,2.05743260892671,-2.48439228922892,3
2.50828825882588,2.05639810974461,-2.48376761176118,3
2.50870471047105,2.05536387071046,-2.48314293429343,3
2.50912116211621,2.05432989182428,-2.48251825682568,3
2.50953761376138,2.05329617308605,-2.48189357935794,3
2.50995406540654,2.05226271449578,-2.48126890189019,3
2.51037051705171,2.05122951605347,-2.48064422442244,3
2.51078696869687,2.05019657775912,-2.4800195469547,3
2.51120342034203,2.04916389961274,-2.47939486948695,3
2.5116198719872,2.0481314816143,-2.4787701920192,3
2.51203632363236,2.04709932376383,-2.47814551455146,3
2.51245277527753,2.04606742606132,-2.47752083708371,3
2.51286922692269,2.04503578850677,-2.47689615961596,3
2.51328567856786,2.04400441110017,-2.47627148214821,3
2.51370213021302,2.04297329384154,-2.47564680468047,3
2.51411858185819,2.04194243673086,-2.47502212721272,3
2.51453503350335,2.04091183976815,-2.47439744974497,3
2.51495148514852,2.03988150295339,-2.47377277227723,3
2.51536793679368,2.03885142628659,-2.47314809480948,3
2.51578438843884,2.03782160976775,-2.47252341734173,3
2.51620084008401,2.03679205339687,-2.47189873987399,3
2.51661729172917,2.03576275717395,-2.47127406240624,3
2.51703374337434,2.03473372109899,-2.47064938493849,3
2.5174501950195,2.03370494517198,-2.47002470747075,3
2.51786664666467,2.03267642939294,-2.469400030003,3
2.51828309830983,2.03164817376186,-2.46877535253525,3
2.518699549955,2.03062017827873,-2.46815067506751,3
2.51911600160016,2.02959244294356,-2.46752599759976,3
2.51953245324532,2.02856496775636,-2.46690132013201,3
2.51994890489049,2.02753775271711,-2.46627664266427,3
2.52036535653565,2.02651079782582,-2.46565196519652,3
2.52078180818082,2.02548410308249,-2.46502728772877,3
2.52119825982598,2.02445766848712,-2.46440261026103,3
2.52161471147115,2.02343149403971,-2.46377793279328,3
2.52203116311631,2.02240557974025,-2.46315325532553,3
2.52244761476148,2.02137992558876,-2.46252857785779,3
2.52286406640664,2.02035453158523,-2.46190390039004,3
2.52328051805181,2.01932939772965,-2.46127922292229,3
2.52369696969697,2.01830452402204,-2.46065454545454,3
2.52411342134213,2.01727991046238,-2.4600298679868,3
2.5245298729873,2.01625555705068,-2.45940519051905,3
2.52494632463246,2.01523146378695,-2.4587805130513,3
2.52536277627763,2.01420763067117,-2.45815583558356,3
2.52577922792279,2.01318405770335,-2.45753115811581,3
2.52619567956796,2.01216074488349,-2.45690648064806,3
2.52661213121312,2.01113769221158,-2.45628180318032,3
2.52702858285829,2.01011489968764,-2.45565712571257,3
2.52744503450345,2.00909236731166,-2.45503244824482,3
2.52786148614862,2.00807009508363,-2.45440777077708,3
2.52827793779378,2.00704808300357,-2.45378309330933,3
2.52869438943894,2.00602633107146,-2.45315841584158,3
2.52911084108411,2.00500483928732,-2.45253373837384,3
2.52952729272927,2.00398360765113,-2.45190906090609,3
2.52994374437444,2.0029626361629,-2.45128438343834,3
2.5303601960196,2.00194192482263,-2.4506597059706,3
2.53077664766477,2.00092147363032,-2.45003502850285,3
2.53119309930993,1.99990128258597,-2.4494103510351,3
2.5316095509551,1.99888135168958,-2.44878567356736,3
2.53202600260026,1.99786168094115,-2.44816099609961,3
2.53244245424542,1.99684227034067,-2.44753631863186,3
2.53285890589059,1.99582311988816,-2.44691164116412,3
2.53327535753575,1.9948042295836,-2.44628696369637,3
2.53369180918092,1.993785599427,-2.44566228622862,3
2.53410826082608,1.99276722941837,-2.44503760876088,3
2.53452471247125,1.99174911955769,-2.44441293129313,3
2.53494116411641,1.99073126984497,-2.44378825382538,3
2.53535761576158,1.98971368028021,-2.44316357635764,3
2.53577406740674,1.98869635086341,-2.44253889888989,3
2.53619051905191,1.98767928159457,-2.44191422142214,3
2.53660697069707,1.98666247247369,-2.4412895439544,3
2.53702342234223,1.98564592350076,-2.44066486648665,3
2.5374398739874,1.9846296346758,-2.4400401890189,3
2.53785632563256,1.98361360599879,-2.43941551155115,3
2.53827277727773,1.98259783746975,-2.43879083408341,3
2.53868922892289,1.98158232908866,-2.43816615661566,3
2.53910568056806,1.98056708085553,-2.43754147914791,3
2.53952213221322,1.97955209277037,-2.43691680168017,3
2.53993858385839,1.97853736483316,-2.43629212421242,3
2.54035503550355,1.97752289704391,-2.43566744674467,3
2.54077148714872,1.97650868940262,-2.43504276927693,3
2.54118793879388,1.97549474190928,-2.43441809180918,3
2.54160439043904,1.97448105456391,-2.43379341434143,3
2.54202084208421,1.9734676273665,-2.43316873687369,3
2.54243729372937,1.97245446031704,-2.43254405940594,3
2.54285374537454,1.97144155341555,-2.43191938193819,3
2.5432701970197,1.97042890666201,-2.43129470447045,3
2.54368664866487,1.96941652005643,-2.4306700270027,3
2.54410310031003,1.96840439359882,-2.43004534953495,3
2.5445195519552,1.96739252728916,-2.42942067206721,3
2.54493600360036,1.96638092112746,-2.42879599459946,3
2.54535245524552,1.96536957511372,-2.42817131713171,3
2.54576890689069,1.96435848924794,-2.42754663966397,3
2.54618535853585,1.96334766353012,-2.42692196219622,3
2.54660181018102,1.96233709796025,-2.42629728472847,3
2.54701826182618,1.96132679253835,-2.42567260726073,3
2.54743471347135,1.9603167472644,-2.42504792979298,3
2.54785116511651,1.95930696213842,-2.42442325232523,3
2.54826761676168,1.95829743716039,-2.42379857485749,3
2.54868406840684,1.95728817233033,-2.42317389738974,3
2.54910052005201,1.95627916764822,-2.42254921992199,3
2.54951697169717,1.95527042311407,-2.42192454245424,3
2.54993342334233,1.95426193872788,-2.4212998649865,3
2.5503498749875,1.95325371448965,-2.42067518751875,3
2.55076632663266,1.95224575039938,-2.420050510051,3
2.55118277827783,1.95123804645706,-2.41942583258326,3
2.55159922992299,1.95023060266271,-2.41880115511551,3
2.55201568156816,1.94922341901632,-2.41817647764776,3
2.55243213321332,1.94821649551788,-2.41755180018002,3
2.55284858485849,1.94720983216741,-2.41692712271227,3
2.55326503650365,1.94620342896489,-2.41630244524452,3
2.55368148814881,1.94519728591033,-2.41567776777678,3
2.55409793979398,1.94419140300373,-2.41505309030903,3
2.55451439143914,1.94318578024509,-2.41442841284128,3
2.55493084308431,1.94218041763441,-2.41380373537354,3
2.55534729472947,1.94117531517169,-2.41317905790579,3
2.55576374637464,1.94017047285693,-2.41255438043804,3
2.5561801980198,1.93916589069013,-2.4119297029703,3
2.55659664966497,1.93816156867128,-2.41130502550255,3
2.55701310131013,1.9371575068004,-2.4106803480348,3
2.5574295529553,1.93615370507747,-2.41005567056706,3
2.55784600460046,1.93515016350251,-2.40943099309931,3
2.55826245624562,1.9341468820755,-2.40880631563156,3
2.55867890789079,1.93314386079646,-2.40818163816382,3
2.55909535953595,1.93214109966536,-2.40755696069607,3
2.55951181118112,1.93113859868224,-2.40693228322832,3
2.55992826282628,1.93013635784706,-2.40630760576058,3
2.56034471447145,1.92913437715985,-2.40568292829283,3
2.56076116611661,1.9281326566206,-2.40505825082508,3
2.56117761776178,1.92713119622931,-2.40443357335733,3
2.56159406940694,1.92612999598597,-2.40380889588959,3
2.56201052105211,1.9251290558906,-2.40318421842184,3
2.56242697269727,1.92412837594319,-2.4025595409541,3
2.56284342434243,1.92312795614373,-2.40193486348635,3
2.5632598759876,1.92212779649223,-2.4013101860186,3
2.56367632763276,1.92112789698869,-2.40068550855085,3
2.56409277927793,1.92012825763311,-2.40006083108311,3
2.56450923092309,1.91912887842549,-2.39943615361536,3
2.56492568256826,1.91812975936583,-2.39881147614761,3
2.56534213421342,1.91713090045413,-2.39818679867987,3
2.56575858585859,1.91613230169039,-2.39756212121212,3
2.56617503750375,1.9151339630746,-2.39693744374437,3
2.56659148914891,1.91413588460678,-2.39631276627663,3
2.56700794079408,1.91313806628692,-2.39568808880888,3
2.56742439243924,1.91214050811501,-2.39506341134113,3
2.56784084408441,1.91114321009106,-2.39443873387339,3
2.56825729572957,1.91014617221508,-2.39381405640564,3
2.56867374737474,1.90914939448705,-2.39318937893789,3
2.5690901990199,1.90815287690698,-2.39256470147015,3
2.56950665066507,1.90715661947487,-2.3919400240024,3
2.56992310231023,1.90616062219072,-2.39131534653465,3
2.5703395539554,1.90516488505452,-2.39069066906691,3
2.57075600560056,1.90416940806629,-2.39006599159916,3
2.57117245724573,1.90317419122602,-2.38944131413141,3
2.57158890889089,1.9021792345337,-2.38881663666367,3
2.57200536053605,1.90118453798935,-2.38819195919592,3
2.57242181218122,1.90019010159295,-2.38756728172817,3
2.57283826382638,1.89919592534451,-2.38694260426043,3
2.57325471547155,1.89820200924404,-2.38631792679268,3
2.57367116711671,1.89720835329152,-2.38569324932493,3
2.57408761876188,1.89621495748696,-2.38506857185719,3
2.57450407040704,1.89522182183036,-2.38444389438944,3
2.57492052205221,1.89422894632172,-2.38381921692169,3
2.57533697369737,1.89323633096103,-2.38319453945395,3
2.57575342534253,1.89224397574831,-2.3825698619862,3
2.5761698769877,1.89125188068354,-2.38194518451845,3
2.57658632863286,1.89026004576674,-2.38132050705071,3
2.57700278027803,1.8892684709979,-2.38069582958296,3
2.57741923192319,1.88827715637701,-2.38007115211521,3
2.57783568356836,1.88728610190408,-2.37944647464746,3
2.57825213521352,1.88629530757911,-2.37882179717972,3
2.57866858685869,1.88530477340211,-2.37819711971197,3
2.57908503850385,1.88431449937305,-2.37757244224422,3
2.57950149014902,1.88332448549196,-2.37694776477648,3
2.57991794179418,1.88233473175883,-2.37632308730873,3
2.58033439343934,1.88134523817366,-2.37569840984098,3
2.58075084508451,1.88035600473644,-2.37507373237324,3
2.58116729672967,1.87936703144719,-2.37444905490549,3
2.58158374837484,1.8783783183059,-2.37382437743774,3
2.58200020002,1.87738986531256,-2.37319969997,3
2.58241665166517,1.87640167246718,-2.37257502250225,3
2.58283310331033,1.87541373976977,-2.3719503450345,3
2.5832495549555,1.87442606722031,-2.37132566756676,3
2.58366600660066,1.87343865481881,-2.37070099009901,3
2.58408245824582,1.87245150256527,-2.37007631263126,3
2.58449890989099,1.87146461045969,-2.36945163516352,3
2.58491536153615,1.87047797850206,-2.36882695769577,3
2.58533181318132,1.8694916066924,-2.36820228022802,3
2.58574826482648,1.8685054950307,-2.36757760276028,3
2.58616471647165,1.86751964351695,-2.36695292529253,3
2.58658116811681,1.86653405215117,-2.36632824782478,3
2.58699761976198,1.86554872093334,-2.36570357035704,3
2.58741407140714,1.86456364986348,-2.36507889288929,3
2.58783052305231,1.86357883894157,-2.36445421542154,3
2.58824697469747,1.86259428816762,-2.36382953795379,3
2.58866342634263,1.86160999754163,-2.36320486048605,3
2.5890798779878,1.8606259670636,-2.3625801830183,3
2.58949632963296,1.85964219673352,-2.36195550555055,3
2.58991278127813,1.85865868655141,-2.36133082808281,3
2.59032923292329,1.85767543651726,-2.36070615061506,3
2.59074568456846,1.85669244663107,-2.36008147314731,3
2.59116213621362,1.85570971689283,-2.35945679567957,3
2.59157858785879,1.85472724730256,-2.35883211821182,3
2.59199503950395,1.85374503786024,-2.35820744074407,3
2.59241149114912,1.85276308856588,-2.35758276327633,3
2.59282794279428,1.85178139941948,-2.35695808580858,3
2.59324439443944,1.85079997042105,-2.35633340834083,3
2.59366084608461,1.84981880157056,-2.35570873087309,3
2.59407729772977,1.84883789286804,-2.35508405340534,3
2.59449374937494,1.84785724431348,-2.35445937593759,3
2.5949102010201,1.84687685590688,-2.35383469846985,3
2.59532665266527,1.84589672764823,-2.3532100210021,3
2.59574310431043,1.84491685953755,-2.35258534353435,3
2.5961595559556,1.84393725157482,-2.35196066606661,3
2.59657600760076,1.84295790376006,-2.35133598859886,3
2.59699245924592,1.84197881609325,-2.35071131113111,3
2.59740891089109,1.8409999885744,-2.35008663366337,3
2.59782536253625,1.84002142120351,-2.34946195619562,3
2.59824181418142,1.83904311398058,-2.34883727872787,3
2.59865826582658,1.83806506690562,-2.34821260126013,3
2.59907471747175,1.83708727997861,-2.34758792379238,3
2.59949116911691,1.83610975319955,-2.34696324632463,3
2.59990762076208,1.83513248656846,-2.34633856885689,3
2.60032407240724,1.83415548008533,-2.34571389138914,3
2.60074052405241,1.83317873375015,-2.34508921392139,3
2.60115697569757,1.83220224756293,-2.34446453645364,3
2.60157342734273,1.83122602152368,-2.3438398589859,3
2.6019898789879,1.83025005563238,-2.34321518151815,3
2.60240633063306,1.82927434988904,-2.3425905040504,3
2.60282278227823,1.82829890429366,-2.34196582658266,3
2.60323923392339,1.82732371884624,-2.34134114911491,3
2.60365568556856,1.82634879354679,-2.34071647164716,3
2.60407213721372,1.82537412839528,-2.34009179417942,3
2.60448858885889,1.82439972339174,-2.33946711671167,3
2.60490504050405,1.82342557853616,-2.33884243924392,3
2.60532149214922,1.82245169382853,-2.33821776177618,3
2.60573794379438,1.82147806926887,-2.33759308430843,3
2.60615439543954,1.82050470485716,-2.33696840684068,3
2.60657084708471,1.81953160059342,-2.33634372937294,3
2.60698729872987,1.81855875647762,-2.33571905190519,3
2.60740375037504,1.8175861725098,-2.33509437443744,3
2.6078202020202,1.81661384868993,-2.3344696969697,3
2.60823665366537,1.81564178501802,-2.33384501950195,3
2.60865310531053,1.81466998149407,-2.3332203420342,3
2.6090695569557,1.81369843811808,-2.33259566456646,3
2.60948600860086,1.81272715489004,-2.33197098709871,3
2.60990246024602,1.81175613180997,-2.33134630963096,3
2.61031891189119,1.81078536887786,-2.33072163216322,3
2.61073536353635,1.8098148660937,-2.33009695469547,3
2.61115181518152,1.8088446234575,-2.32947227722772,3
2.61156826682668,1.80787464096927,-2.32884759975998,3
2.61198471847185,1.80690491862899,-2.32822292229223,3
2.61240117011701,1.80593545643667,-2.32759824482448,3
2.61281762176218,1.80496625439231,-2.32697356735674,3
2.61323407340734,1.80399731249591,-2.32634888988899,3
2.61365052505251,1.80302863074747,-2.32572421242124,3
2.61406697669767,1.80206020914699,-2.3250995349535,3
2.61448342834283,1.80109204769446,-2.32447485748575,3
2.614899879988,1.8001241463899,-2.323850180018,3
2.61531633163316,1.7991565052333,-2.32322550255025,3
2.61573278327833,1.79818912422465,-2.32260082508251,3
2.61614923492349,1.79722200336396,-2.32197614761476,3
2.61656568656866,1.79625514265124,-2.32135147014701,3
2.61698213821382,1.79528854208647,-2.32072679267927,3
2.61739858985899,1.79432220166966,-2.32010211521152,3
2.61781504150415,1.79335612140081,-2.31947743774377,3
2.61823149314932,1.79239030127992,-2.31885276027603,3
2.61864794479448,1.79142474130698,-2.31822808280828,3
2.61906439643964,1.79045944148201,-2.31760340534053,3
2.61948084808481,1.789494401805,-2.31697872787279,3
2.61989729972997,1.78852962227595,-2.31635405040504,3
2.62031375137514,1.78756510289485,-2.31572937293729,3
2.6207302030203,1.78660084366171,-2.31510469546955,3
2.62114665466547,1.78563684457654,-2.3144800180018,3
2.62156310631063,1.78467310563932,-2.31385534053405,3
2.6219795579558,1.78370962685006,-2.31323066306631,3
2.62239600960096,1.78274640820876,-2.31260598559856,3
2.62281246124612,1.78178344971542,-2.31198130813081,3
2.62322891289129,1.78082075137004,-2.31135663066307,3
2.62364536453645,1.77985831317262,-2.31073195319532,3
2.62406181618162,1.77889613512316,-2.31010727572757,3
2.62447826782678,1.77793421722165,-2.30948259825983,3
2.62489471947195,1.77697255946811,-2.30885792079208,3
2.62531117111711,1.77601116186252,-2.30823324332433,3
2.62572762276228,1.7750500244049,-2.30760856585658,3
2.62614407440744,1.77408914709523,-2.30698388838884,3
2.62656052605261,1.77312852993352,-2.30635921092109,3
2.62697697769777,1.77216817291977,-2.30573453345335,3
2.62739342934293,1.77120807605398,-2.3051098559856,3
2.6278098809881,1.77024823933615,-2.30448517851785,3
2.62822633263326,1.76928866276628,-2.3038605010501,3
2.62864278427843,1.76832934634437,-2.30323582358236,3
2.62905923592359,1.76737029007042,-2.30261114611461,3
2.62947568756876,1.76641149394442,-2.30198646864686,3
2.62989213921392,1.76545295796639,-2.30136179117912,3
2.63030859085909,1.76449468213631,-2.30073711371137,3
2.63072504250425,1.76353666645419,-2.30011243624362,3
2.63114149414942,1.76257891092004,-2.29948775877588,3
2.63155794579458,1.76162141553384,-2.29886308130813,3
2.63197439743974,1.7606641802956,-2.29823840384038,3
2.63239084908491,1.75970720520532,-2.29761372637264,3
2.63280730073007,1.758750490263,-2.29698904890489,3
2.63322375237524,1.75779403546863,-2.29636437143714,3
2.6336402040204,1.75683784082223,-2.2957396939694,3
2.63405665566557,1.75588190632379,-2.29511501650165,3
2.63447310731073,1.7549262319733,-2.2944903390339,3
2.6348895589559,1.75397081777078,-2.29386566156616,3
2.63530601060106,1.75301566371622,-2.29324098409841,3
2.63572246224622,1.75206076980961,-2.29261630663066,3
2.63613891389139,1.75110613605096,-2.29199162916292,3
2.63655536553655,1.75015176244027,-2.29136695169517,3
2.63697181718172,1.74919764897754,-2.29074227422742,3
2.63738826882688,1.74824379566277,-2.29011759675968,3
2.63780472047205,1.74729020249596,-2.28949291929193,3
2.63822117211721,1.74633686947711,-2.28886824182418,3
2.63863762376238,1.74538379660622,-2.28824356435643,3
2.63905407540754,1.74443098388328,-2.28761888688869,3
2.63947052705271,1.74347843130831,-2.28699420942094,3
2.63988697869787,1.74252613888129,-2.28636953195319,3
2.64030343034303,1.74157410660224,-2.28574485448545,3
2.6407198819882,1.74062233447114,-2.2851201770177,3
2.64113633363336,1.739670822488,-2.28449549954995,3
2.64155278527853,1.73871957065282,-2.28387082208221,3
2.64196923692369,1.7377685789656,-2.28324614461446,3
2.64238568856886,1.73681784742634,-2.28262146714671,3
2.64280214021402,1.73586737603504,-2.28199678967897,3
2.64321859185919,1.73491716479169,-2.28137211221122,3
2.64363504350435,1.73396721369631,-2.28074743474347,3
2.64405149514952,1.73301752274889,-2.28012275727573,3
2.64446794679468,1.73206809194943,-2.27949807980798,3
2.64488439843984,1.73111892129792,-2.27887340234023,3
2.64530085008501,1.73017001079437,-2.27824872487249,3
2.64571730173017,1.72922136043879,-2.27762404740474,3
2.64613375337534,1.72827297023116,-2.27699936993699,3
2.6465502050205,1.72732484017149,-2.27637469246925,3
2.64696665666567,1.72637697025977,-2.2757500150015,3
2.64738310831083,1.72542936049602,-2.27512533753375,3
2.647799559956,1.72448201088023,-2.27450066006601,3
2.64821601160116,1.7235349214124,-2.27387598259826,3
2.64863246324632,1.72258809209253,-2.27325130513051,3
2.64904891489149,1.72164152292061,-2.27262662766277,3
2.64946536653665,1.72069521389666,-2.27200195019502,3
2.64988181818182,1.71974916502066,-2.27137727272727,3
2.65029826982698,1.71880337629262,-2.27075259525953,3
2.65071472147215,1.71785784771255,-2.27012791779178,3
2.65113117311731,1.71691257928043,-2.26950324032403,3
2.65154762476248,1.71596757099627,-2.26887856285629,3
2.65196407640764,1.71502282286007,-2.26825388538854,3
2.65238052805281,1.71407833487183,-2.26762920792079,3
2.65279697969797,1.71313410703154,-2.26700453045304,3
2.65321343134313,1.71219013933922,-2.2663798529853,3
2.6536298829883,1.71124643179486,-2.26575517551755,3
2.65404633463346,1.71030298439845,-2.26513049804981,3
2.65446278627863,1.70935979715001,-2.26450582058206,3
2.65487923792379,1.70841687004952,-2.26388114311431,3
2.65529568956896,1.70747420309699,-2.26325646564656,3
2.65571214121412,1.70653179629243,-2.26263178817882,3
2.65612859285929,1.70558964963582,-2.26200711071107,3
2.65654504450445,1.70464776312717,-2.26138243324332,3
2.65696149614962,1.70370613676648,-2.26075775577558,3
2.65737794779478,1.70276477055375,-2.26013307830783,3
2.65779439943994,1.70182366448897,-2.25950840084008,3
2.65821085108511,1.70088281857216,-2.25888372337234,3
2.65862730273027,1.6999422328033,-2.25825904590459,3
2.65904375437544,1.69900190718241,-2.25763436843684,3
2.6594602060206,1.69806184170947,-2.2570096909691,3
2.65987665766577,1.6971220363845,-2.25638501350135,3
2.66029310931093,1.69618249120748,-2.2557603360336,3
2.6607095609561,1.69524320617842,-2.25513565856586,3
2.66112601260126,1.69430418129732,-2.25451098109811,3
2.66154246424643,1.69336541656418,-2.25388630363036,3
2.66195891589159,1.692426911979,-2.25326162616262,3
2.66237536753675,1.69148866754178,-2.25263694869487,3
2.66279181918192,1.69055068325251,-2.25201227122712,3
2.66320827082708,1.68961295911121,-2.25138759375938,3
2.66362472247225,1.68867549511786,-2.25076291629163,3
2.66404117411741,1.68773829127248,-2.25013823882388,3
2.66445762576258,1.68680134757506,-2.24951356135614,3
2.66487407740774,1.68586466402559,-2.24888888388839,3
2.66529052905291,1.68492824062408,-2.24826420642064,3
2.66570698069807,1.68399207737053,-2.2476395289529,3
2.66612343234323,1.68305617426494,-2.24701485148515,3
2.6665398839884,1.68212053130731,-2.2463901740174,3
2.66695633563356,1.68118514849764,-2.24576549654966,3
2.66737278727873,1.68025002583593,-2.24514081908191,3
2.66778923892389,1.67931516332218,-2.24451614161416,3
2.66820569056906,1.67838056095638,-2.24389146414641,3
2.66862214221422,1.67744621873855,-2.24326678667867,3
2.66903859385939,1.67651213666867,-2.24264210921092,3
2.66945504550455,1.67557831474675,-2.24201743174317,3
2.66987149714972,1.6746447529728,-2.24139275427543,3
2.67028794879488,1.6737114513468,-2.24076807680768,3
2.67070440044004,1.67277840986876,-2.24014339933993,3
2.67112085208521,1.67184562853868,-2.23951872187219,3
2.67153730373037,1.67091310735656,-2.23889404440444,3
2.67195375537554,1.6699808463224,-2.23826936693669,3
2.6723702070207,1.66904884543619,-2.23764468946895,3
2.67278665866587,1.66811710469795,-2.2370200120012,3
2.67320311031103,1.66718562410767,-2.23639533453345,3
2.6736195619562,1.66625440366534,-2.23577065706571,3
2.67403601360136,1.66532344337097,-2.23514597959796,3
2.67445246524652,1.66439274322457,-2.23452130213021,3
2.67486891689169,1.66346230322612,-2.23389662466247,3
2.67528536853685,1.66253212337563,-2.23327194719472,3
2.67570182018202,1.6616022036731,-2.23264726972697,3
2.67611827182718,1.66067254411853,-2.23202259225923,3
2.67653472347235,1.65974314471192,-2.23139791479148,3
2.67695117511751,1.65881400545327,-2.23077323732373,3
2.67736762676268,1.65788512634257,-2.23014855985599,3
2.67778407840784,1.65695650737984,-2.22952388238824,3
2.67820053005301,1.65602814856507,-2.22889920492049,3
2.67861698169817,1.65510004989825,-2.22827452745274,3
2.67903343334333,1.6541722113794,-2.227649849985,3
2.6794498849885,1.6532446330085,-2.22702517251725,3
2.67986633663366,1.65231731478556,-2.2264004950495,3
2.68028278827883,1.65139025671058,-2.22577581758176,3
2.68069923992399,1.65046345878356,-2.22515114011401,3
2.68111569156916,1.6495369210045,-2.22452646264626,3
2.68153214321432,1.6486106433734,-2.22390178517852,3
2.68194859485949,1.64768462589026,-2.22327710771077,3
2.68236504650465,1.64675886855508,-2.22265243024302,3
2.68278149814982,1.64583337136785,-2.22202775277528,3
2.68319794979498,1.64490813432858,-2.22140307530753,3
2.68361440144014,1.64398315743728,-2.22077839783978,3
2.68403085308531,1.64305844069393,-2.22015372037204,3
2.68444730473047,1.64213398409854,-2.21952904290429,3
2.68486375637564,1.64120978765112,-2.21890436543654,3
2.6852802080208,1.64028585135165,-2.2182796879688,3
2.68569665966597,1.63936217520014,-2.21765501050105,3
2.68611311131113,1.63843875919659,-2.2170303330333,3
2.6865295629563,1.637515603341,-2.21640565556556,3
2.68694601460146,1.63659270763336,-2.21578097809781,3
2.68736246624662,1.63567007207369,-2.21515630063006,3
2.68777891789179,1.63474769666198,-2.21453162316232,3
2.68819536953695,1.63382558139822,-2.21390694569457,3
2.68861182118212,1.63290372628242,-2.21328226822682,3
2.68902827282728,1.63198213131459,-2.21265759075908,3
2.68944472447245,1.63106079649471,-2.21203291329133,3
2.68986117611761,1.63013972182279,-2.21140823582358,3
2.69027762776278,1.62921890729883,-2.21078355835584,3
2.69069407940794,1.62829835292283,-2.21015888088809,3
2.69111053105311,1.62737805869479,-2.20953420342034,3
2.69152698269827,1.62645802461471,-2.2089095259526,3
2.69194343434343,1.62553825068258,-2.20828484848485,3
2.6923598859886,1.62461873689842,-2.2076601710171,3
2.69277633763376,1.62369948326221,-2.20703549354935,3
2.69319278927893,1.62278048977397,-2.20641081608161,3
2.69360924092409,1.62186175643368,-2.20578613861386,3
2.69402569256926,1.62094328324135,-2.20516146114611,3
2.69444214421442,1.62002507019699,-2.20453678367837,3
2.69485859585959,1.61910711730058,-2.20391210621062,3
2.69527504750475,1.61818942455213,-2.20328742874287,3
2.69569149914992,1.61727199195164,-2.20266275127513,3
2.69610795079508,1.61635481949911,-2.20203807380738,3
2.69652440244024,1.61543790719454,-2.20141339633963,3
2.69694085408541,1.61452125503792,-2.20078871887189,3
2.69735730573057,1.61360486302927,-2.20016404140414,3
2.69777375737574,1.61268873116857,-2.19953936393639,3
2.6981902090209,1.61177285945584,-2.19891468646865,3
2.69860666066607,1.61085724789106,-2.1982900090009,3
2.69902311231123,1.60994189647424,-2.19766533153315,3
2.6994395639564,1.60902680520539,-2.19704065406541,3
2.69985601560156,1.60811197408449,-2.19641597659766,3
2.70027246724672,1.60719740311154,-2.19579129912991,3
2.70068891889189,1.60628309228656,-2.19516662166217,3
2.70110537053705,1.60536904160954,-2.19454194419442,3
2.70152182218222,1.60445525108048,-2.19391726672667,3
2.70193827382738,1.60354172069938,-2.19329258925893,3
2.70235472547255,1.60262845046623,-2.19266791179118,3
2.70277117711771,1.60171544038105,-2.19204323432343,3
2.70318762876288,1.60080269044382,-2.19141855685568,3
2.70360408040804,1.59989020065455,-2.19079387938794,3
2.70402053205321,1.59897797101324,-2.19016920192019,3
2.70443698369837,1.59806600151989,-2.18954452445244,3
2.70485343534353,1.5971542921745,-2.1889198469847,3
2.7052698869887,1.59624284297708,-2.18829516951695,3
2.70568633863386,1.59533165392761,-2.1876704920492,3
2.70610279027903,1.59442072502609,-2.18704581458146,3
2.70651924192419,1.59351005627254,-2.18642113711371,3
2.70693569356936,1.59259964766695,-2.18579645964596,3
2.70735214521452,1.59168949920931,-2.18517178217822,3
2.70776859685969,1.59077961089963,-2.18454710471047,3
2.70818504850485,1.58986998273792,-2.18392242724272,3
2.70860150015001,1.58896061472416,-2.18329774977498,3
2.70901795179518,1.58805150685836,-2.18267307230723,3
2.70943440344034,1.58714265914052,-2.18204839483948,3
2.70985085508551,1.58623407157064,-2.18142371737174,3
2.71026730673067,1.58532574414872,-2.18079903990399,3
2.71068375837584,1.58441767687476,-2.18017436243624,3
2.711100210021,1.58350986974876,-2.1795496849685,3
2.71151666166617,1.58260232277072,-2.17892500750075,3
2.71193311331133,1.58169503594063,-2.178300330033,3
2.7123495649565,1.58078800925851,-2.17767565256526,3
2.71276601660166,1.57988124272434,-2.17705097509751,3
2.71318246824683,1.57897473633813,-2.17642629762976,3
2.71359891989199,1.57806849009988,-2.17580162016202,3
2.71401537153715,1.5771625040096,-2.17517694269427,3
2.71443182318232,1.57625677806727,-2.17455226522652,3
2.71484827482748,1.5753513122729,-2.17392758775878,3
2.71526472647265,1.57444610662649,-2.17330291029103,3
2.71568117811781,1.57354116112803,-2.17267823282328,3
2.71609762976298,1.57263647577754,-2.17205355535554,3
2.71651408140814,1.571732050575,-2.17142887788779,3
2.71693053305331,1.57082788552043,-2.17080420042004,3
2.71734698469847,1.56992398061382,-2.17017952295229,3
2.71776343634363,1.56902033585516,-2.16955484548455,3
2.7181798879888,1.56811695124446,-2.1689301680168,3
2.71859633963396,1.56721382678172,-2.16830549054905,3
2.71901279127913,1.56631096246694,-2.16768081308131,3
2.71942924292429,1.56540835830013,-2.16705613561356,3
2.71984569456946,1.56450601428127,-2.16643145814581,3
2.72026214621462,1.56360393041037,-2.16580678067807,3
2.72067859785979,1.56270210668742,-2.16518210321032,3
2.72109504950495,1.56180054311244,-2.16455742574257,3
2.72151150115012,1.56089923968542,-2.16393274827483,3
2.72192795279528,1.55999819640635,-2.16330807080708,3
2.72234440444044,1.55909741327524,-2.16268339333933,3
2.72276085608561,1.5581968902921,-2.16205871587159,3
2.72317730773077,1.55729662745691,-2.16143403840384,3
2.72359375937594,1.55639662476968,-2.16080936093609,3
2.7240102110211,1.55549688223041,-2.16018468346835,3
2.72442666266627,1.5545973998391,-2.1595600060006,3
2.72484311431143,1.55369817759575,-2.15893532853285,3
2.7252595659566,1.55279921550036,-2.15831065106511,3
2.72567601760176,1.55190051355293,-2.15768597359736,3
2.72609246924692,1.55100207175346,-2.15706129612961,3
2.72650892089209,1.55010389010194,-2.15643661866187,3
2.72692537253725,1.54920596859839,-2.15581194119412,3
2.72734182418242,1.54830830724279,-2.15518726372637,3
2.72775827582758,1.54741090603515,-2.15456258625863,3
2.72817472747275,1.54651376497547,-2.15393790879088,3
2.72859117911791,1.54561688406376,-2.15331323132313,3
2.72900763076308,1.5447202633,-2.15268855385539,3
2.72942408240824,1.5438239026842,-2.15206387638764,3
2.72984053405341,1.54292780221636,-2.15143919891989,3
2.73025698569857,1.54203196189647,-2.15081452145215,3
2.73067343734373,1.54113638172455,-2.1501898439844,3
2.7310898889889,1.54024106170059,-2.14956516651665,3
2.73150634063406,1.53934600182458,-2.1489404890489,3
2.73192279227923,1.53845120209654,-2.14831581158116,3
2.73233924392439,1.53755666251645,-2.14769113411341,3
2.73275569556956,1.53666238308432,-2.14706645664566,3
2.73317214721472,1.53576836380016,-2.14644177917792,3
2.73358859885989,1.53487460466394,-2.14581710171017,3
2.73400505050505,1.5339811056757,-2.14519242424242,3
2.73442150215022,1.53308786683541,-2.14456774677468,3
2.73483795379538,1.53219488814308,-2.14394306930693,3
2.73525440544054,1.5313021695987,-2.14331839183918,3
2.73567085708571,1.53040971120229,-2.14269371437144,3
2.73608730873087,1.52951751295383,-2.14206903690369,3
2.73650376037604,1.52862557485334,-2.14144435943594,3
2.7369202120212,1.5277338969008,-2.1408196819682,3
2.73733666366637,1.52684247909623,-2.14019500450045,3
2.73775311531153,1.52595132143961,-2.1395703270327,3
2.7381695669567,1.52506042393095,-2.13894564956496,3
2.73858601860186,1.52416978657025,-2.13832097209721,3
2.73900247024703,1.52327940935751,-2.13769629462946,3
2.73941892189219,1.52238929229273,-2.13707161716172,3
2.73983537353735,1.52149943537591,-2.13644693969397,3
2.74025182518252,1.52060983860705,-2.13582226222622,3
2.74066827682768,1.51972050198614,-2.13519758475848,3
2.74108472847285,1.5188314255132,-2.13457290729073,3
2.74150118011801,1.51794260918821,-2.13394822982298,3
2.74191763176318,1.51705405301119,-2.13332355235524,3
2.74233408340834,1.51616575698212,-2.13269887488749,3
2.74275053505351,1.51527772110101,-2.13207419741974,3
2.74316698669867,1.51438994536786,-2.13144951995199,3
2.74358343834383,1.51350242978268,-2.13082484248425,3
2.743999889989,1.51261517434545,-2.1302001650165,3
2.74441634163416,1.51172817905617,-2.12957548754876,3
2.74483279327933,1.51084144391486,-2.12895081008101,3
2.74524924492449,1.50995496892151,-2.12832613261326,3
2.74566569656966,1.50906875407611,-2.12770145514551,3
2.74608214821482,1.50818279937868,-2.12707677767777,3
2.74649859985999,1.5072971048292,-2.12645210021002,3
2.74691505150515,1.50641167042768,-2.12582742274227,3
2.74733150315032,1.50552649617413,-2.12520274527453,3
2.74774795479548,1.50464158206853,-2.12457806780678,3
2.74816440644064,1.50375692811089,-2.12395339033903,3
2.74858085808581,1.50287253430121,-2.12332871287129,3
2.74899730973097,1.50198840063949,-2.12270403540354,3
2.74941376137614,1.50110452712573,-2.12207935793579,3
2.7498302130213,1.50022091375993,-2.12145468046805,3
2.75024666466647,1.49933756054208,-2.1208300030003,3
2.75066311631163,1.4984544674722,-2.12020532553255,3
2.7510795679568,1.49757163455027,-2.11958064806481,3
2.75149601960196,1.49668906177631,-2.11895597059706,3
2.75191247124712,1.4958067491503,-2.11833129312931,3
2.75232892289229,1.49492469667226,-2.11770661566157,3
2.75274537453745,1.49404290434217,-2.11708193819382,3
2.75316182618262,1.49316137216003,-2.11645726072607,3
2.75357827782778,1.49228010012587,-2.11583258325833,3
2.75399472947295,1.49139908823965,-2.11520790579058,3
2.75441118111811,1.4905183365014,-2.11458322832283,3
2.75482763276328,1.48963784491111,-2.11395855085509,3
2.75524408440844,1.48875761346878,-2.11333387338734,3
2.75566053605361,1.4878776421744,-2.11270919591959,3
2.75607698769877,1.48699793102799,-2.11208451845184,3
2.75649343934393,1.48611848002953,-2.1114598409841,3
2.7569098909891,1.48523928917903,-2.11083516351635,3
2.75732634263426,1.4843603584765,-2.1102104860486,3
2.75774279427943,1.48348168792192,-2.10958580858086,3
2.75815924592459,1.4826032775153,-2.10896113111311,3
2.75857569756976,1.48172512725663,-2.10833645364536,3
2.75899214921492,1.48084723714594,-2.10771177617762,3
2.75940860086009,1.47996960718319,-2.10708709870987,3
2.75982505250525,1.47909223736841,-2.10646242124212,3
2.76024150415042,1.47821512770158,-2.10583774377438,3
2.76065795579558,1.47733827818272,-2.10521306630663,3
2.76107440744074,1.47646168881182,-2.10458838883888,3
2.76149085908591,1.47558535958887,-2.10396371137114,3
2.76190731073107,1.47470929051388,-2.10333903390339,3
2.76232376237624,1.47383348158685,-2.10271435643564,3
2.7627402140214,1.47295793280778,-2.1020896789679,3
2.76315666566657,1.47208264417668,-2.10146500150015,3
2.76357311731173,1.47120761569352,-2.1008403240324,3
2.7639895689569,1.47033284735833,-2.10021564656466,3
2.76440602060206,1.4694583391711,-2.09959096909691,3
2.76482247224722,1.46858409113183,-2.09896629162916,3
2.76523892389239,1.46771010324051,-2.09834161416142,3
2.76565537553755,1.46683637549716,-2.09771693669367,3
2.76607182718272,1.46596290790176,-2.09709225922592,3
2.76648827882788,1.46508970045432,-2.09646758175818,3
2.76690473047305,1.46421675315485,-2.09584290429043,3
2.76732118211821,1.46334406600333,-2.09521822682268,3
2.76773763376338,1.46247163899977,-2.09459354935493,3
2.76815408540854,1.46159947214417,-2.09396887188719,3
2.76857053705371,1.46072756543653,-2.09334419441944,3
2.76898698869887,1.45985591887685,-2.0927195169517,3
2.76940344034403,1.45898453246512,-2.09209483948395,3
2.7698198919892,1.45811340620136,-2.0914701620162,3
2.77023634363436,1.45724254008555,-2.09084548454845,3
2.77065279527953,1.45637193411771,-2.09022080708071,3
2.77106924692469,1.45550158829782,-2.08959612961296,3
2.77148569856986,1.4546315026259,-2.08897145214521,3
2.77190215021502,1.45376167710193,-2.08834677467747,3
2.77231860186019,1.45289211172592,-2.08772209720972,3
2.77273505350535,1.45202280649787,-2.08709741974197,3
2.77315150515052,1.45115376141778,-2.08647274227423,3
2.77356795679568,1.45028497648565,-2.08584806480648,3
2.77398440844084,1.44941645170148,-2.08522338733873,3
2.77440086008601,1.44854818706526,-2.08459870987099,3
2.77481731173117,1.44768018257701,-2.08397403240324,3
2.77523376337634,1.44681243823671,-2.08334935493549,3
2.7756502150215,1.44594495404438,-2.08272467746775,3
2.77606666666667,1.44507773,-2.0821,3
2.77648311831183,1.44421076610358,-2.08147532253225,3
2.776899569957,1.44334406235512,-2.08085064506451,3
2.77731602160216,1.44247761875463,-2.08022596759676,3
2.77773247324732,1.44161143530209,-2.07960129012901,3
2.77814892489249,1.4407455119975,-2.07897661266127,3
2.77856537653765,1.43987984884088,-2.07835193519352,3
2.77898182818282,1.43901444583222,-2.07772725772577,3
2.77939827982798,1.43814930297152,-2.07710258025803,3
2.77981473147315,1.43728442025877,-2.07647790279028,3
2.78023118311831,1.43641979769399,-2.07585322532253,3
2.78064763476348,1.43555543527716,-2.07522854785478,3
2.78106408640864,1.4346913330083,-2.07460387038704,3
2.78148053805381,1.43382749088739,-2.07397919291929,3
2.78189698969897,1.43296390891444,-2.07335451545154,3
2.78231344134413,1.43210058708945,-2.0727298379838,3
2.7827298929893,1.43123752541242,-2.07210516051605,3
2.78314634463446,1.43037472388335,-2.0714804830483,3
2.78356279627963,1.42951218250223,-2.07085580558056,3
2.78397924792479,1.42864990126908,-2.07023112811281,3
2.78439569956996,1.42778788018389,-2.06960645064506,3
2.78481215121512,1.42692611924665,-2.06898177317732,3
2.78522860286029,1.42606461845738,-2.06835709570957,3
2.78564505450545,1.42520337781606,-2.06773241824182,3
2.78606150615062,1.4243423973227,-2.06710774077408,3
2.78647795779578,1.4234816769773,-2.06648306330633,3
2.78689440944094,1.42262121677987,-2.06585838583858,3
2.78731086108611,1.42176101673039,-2.06523370837084,3
2.78772731273127,1.42090107682887,-2.06460903090309,3
2.78814376437644,1.4200413970753,-2.06398435343534,3
2.7885602160216,1.4191819774697,-2.0633596759676,3
2.78897666766677,1.41832281801206,-2.06273499849985,3
2.78939311931193,1.41746391870237,-2.0621103210321,3
2.7898095709571,1.41660527954065,-2.06148564356436,3
2.79022602260226,1.41574690052689,-2.06086096609661,3
2.79064247424742,1.41488878166108,-2.06023628862886,3
2.79105892589259,1.41403092294323,-2.05961161116112,3
2.79147537753775,1.41317332437334,-2.05898693369337,3
2.79189182918292,1.41231598595141,-2.05836225622562,3
2.79230828082808,1.41145890767744,-2.05773757875787,3
2.79272473247325,1.41060208955143,-2.05711290129013,3
2.79314118411841,1.40974553157338,-2.05648822382238,3
2.79355763576358,1.40888923374328,-2.05586354635464,3
2.79397408740874,1.40803319606115,-2.05523886888689,3
2.79439053905391,1.40717741852698,-2.05461419141914,3
2.79480699069907,1.40632190114076,-2.05398951395139,3
2.79522344234423,1.40546664390251,-2.05336483648365,3
2.7956398939894,1.40461164681221,-2.0527401590159,3
2.79605634563456,1.40375690986987,-2.05211548154815,3
2.79647279727973,1.40290243307549,-2.05149080408041,3
2.79688924892489,1.40204821642907,-2.05086612661266,3
2.79730570057006,1.40119425993061,-2.05024144914491,3
2.79772215221522,1.40034056358011,-2.04961677167717,3
2.79813860386039,1.39948712737757,-2.04899209420942,3
2.79855505550555,1.39863395132299,-2.04836741674167,3
2.79897150715072,1.39778103541637,-2.04774273927393,3
2.79938795879588,1.3969283796577,-2.04711806180618,3
2.79980441044104,1.39607598404699,-2.04649338433843,3
2.80022086208621,1.39522384858425,-2.04586870687069,3
2.80063731373137,1.39437197326946,-2.04524402940294,3
2.80105376537654,1.39352035810263,-2.04461935193519,3
2.8014702170217,1.39266900308376,-2.04399467446745,3
2.80188666866687,1.39181790821285,-2.0433699969997,3
2.80230312031203,1.3909670734899,-2.04274531953195,3
2.8027195719572,1.39011649891491,-2.04212064206421,3
2.80313602360236,1.38926618448788,-2.04149596459646,3
2.80355247524753,1.3884161302088,-2.04087128712871,3
2.80396892689269,1.38756633607769,-2.04024660966097,3
2.80438537853785,1.38671680209453,-2.03962193219322,3
2.80480183018302,1.38586752825934,-2.03899725472547,3
2.80521828182818,1.3850185145721,-2.03837257725773,3
2.80563473347335,1.38416976103282,-2.03774789978998,3
2.80605118511851,1.38332126764151,-2.03712322232223,3
2.80646763676368,1.38247303439814,-2.03649854485449,3
2.80688408840884,1.38162506130274,-2.03587386738674,3
2.80730054005401,1.3807773483553,-2.03524918991899,3
2.80771699169917,1.37992989555582,-2.03462451245124,3
2.80813344334433,1.3790827029043,-2.0339998349835,3
2.8085498949895,1.37823577040074,-2.03337515751575,3
2.80896634663466,1.37738909804513,-2.032750480048,3
2.80938279827983,1.37654268583749,-2.03212580258026,3
2.80979924992499,1.3756965337778,-2.03150112511251,3
2.81021570157016,1.37485064186607,-2.03087644764476,3
2.81063215321532,1.37400501010231,-2.03025177017702,3
2.81104860486049,1.3731596384865,-2.02962709270927,3
2.81146505650565,1.37231452701865,-2.02900241524152,3
2.81188150815082,1.37146967569875,-2.02837773777378,3
2.81229795979598,1.37062508452682,-2.02775306030603,3
2.81271441144114,1.36978075350285,-2.02712838283828,3
2.81313086308631,1.36893668262684,-2.02650370537054,3
2.81354731473147,1.36809287189879,-2.02587902790279,3
2.81396376637664,1.36724932131869,-2.02525435043504,3
2.8143802180218,1.36640603088656,-2.0246296729673,3
2.81479666966697,1.36556300060238,-2.02400499549955,3
2.81521312131213,1.36472023046616,-2.0233803180318,3
2.8156295729573,1.3638777204779,-2.02275564056406,3
2.81604602460246,1.3630354706376,-2.02213096309631,3
2.81646247624762,1.36219348094527,-2.02150628562856,3
2.81687892789279,1.36135175140088,-2.02088160816082,3
2.81729537953795,1.36051028200446,-2.02025693069307,3
2.81771183118312,1.359669072756,-2.01963225322532,3
2.81812828282828,1.3588281236555,-2.01900757575758,3
2.81854473447345,1.35798743470295,-2.01838289828983,3
2.81896118611861,1.35714700589836,-2.01775822082208,3
2.81937763776378,1.35630683724174,-2.01713354335434,3
2.81979408940894,1.35546692873307,-2.01650886588659,3
2.82021054105411,1.35462728037237,-2.01588418841884,3
2.82062699269927,1.35378789215962,-2.0152595109511,3
2.82104344434443,1.35294876409483,-2.01463483348335,3
2.8214598959896,1.35210989617799,-2.0140101560156,3
2.82187634763476,1.35127128840912,-2.01338547854785,3
2.82229279927993,1.35043294078821,-2.01276080108011,3
2.82270925092509,1.34959485331526,-2.01213612361236,3
2.82312570257026,1.34875702599027,-2.01151144614461,3
2.82354215421542,1.34791945881323,-2.01088676867687,3
2.82395860586059,1.34708215178416,-2.01026209120912,3
2.82437505750575,1.34624510490304,-2.00963741374137,3
2.82479150915092,1.34540831816988,-2.00901273627363,3
2.82520796079608,1.34457179158469,-2.00838805880588,3
2.82562441244124,1.34373552514745,-2.00776338133813,3
2.82604086408641,1.34289951885816,-2.00713870387039,3
2.82645731573157,1.34206377271684,-2.00651402640264,3
2.82687376737674,1.34122828672348,-2.00588934893489,3
2.8272902190219,1.34039306087808,-2.00526467146715,3
2.82770667066707,1.33955809518064,-2.0046399939994,3
2.82812312231223,1.33872338963116,-2.00401531653165,3
2.8285395739574,1.33788894422963,-2.00339063906391,3
2.82895602560256,1.33705475897606,-2.00276596159616,3
2.82937247724773,1.33622083387046,-2.00214128412841,3
2.82978892889289,1.33538716891281,-2.00151660666067,3
2.83020538053805,1.33455376410312,-2.00089192919292,3
2.83062183218322,1.33372061944139,-2.00026725172517,3
2.83103828382838,1.33288773492762,-1.99964257425743,3
2.83145473547355,1.33205511056181,-1.99901789678968,3
2.83187118711871,1.33122274634396,-1.99839321932193,3
2.83228763876388,1.33039064227407,-1.99776854185419,3
2.83270409040904,1.32955879835213,-1.99714386438644,3
2.83312054205421,1.32872721457816,-1.99651918691869,3
2.83353699369937,1.32789589095214,-1.99589450945095,3
2.83395344534453,1.32706482747409,-1.9952698319832,3
2.8343698969897,1.32623402414399,-1.99464515451545,3
2.83478634863486,1.32540348096185,-1.9940204770477,3
2.83520280028003,1.32457319792767,-1.99339579957996,3
2.83561925192519,1.32374317504145,-1.99277112211221,3
2.83603570357036,1.32291341230319,-1.99214644464446,3
2.83645215521552,1.32208390971289,-1.99152176717672,3
2.83686860686069,1.32125466727055,-1.99089708970897,3
2.83728505850585,1.32042568497616,-1.99027241224122,3
2.83770151015102,1.31959696282974,-1.98964773477348,3
2.83811796179618,1.31876850083128,-1.98902305730573,3
2.83853441344134,1.31794029898077,-1.98839837983798,3
2.83895086508651,1.31711235727823,-1.98777370237024,3
2.83936731673167,1.31628467572364,-1.98714902490249,3
2.83978376837684,1.31545725431701,-1.98652434743474,3
2.840200220022,1.31463009305834,-1.985899669967,3
2.84061667166717,1.31380319194763,-1.98527499249925,3
2.84103312331233,1.31297655098488,-1.9846503150315,3
2.8414495749575,1.31215017017009,-1.98402563756376,3
2.84186602660266,1.31132404950326,-1.98340096009601,3
2.84228247824782,1.31049818898439,-1.98277628262826,3
2.84269892989299,1.30967258861347,-1.98215160516052,3
2.84311538153815,1.30884724839051,-1.98152692769277,3
2.84353183318332,1.30802216831552,-1.98090225022502,3
2.84394828482848,1.30719734838848,-1.98027757275728,3
2.84436473647365,1.30637278860941,-1.97965289528953,3
2.84478118811881,1.30554848897829,-1.97902821782178,3
2.84519763976398,1.30472444949513,-1.97840354035404,3
2.84561409140914,1.30390067015993,-1.97777886288629,3
2.84603054305431,1.30307715097268,-1.97715418541854,3
2.84644699469947,1.3022538919334,-1.97652950795079,3
2.84686344634463,1.30143089304208,-1.97590483048305,3
2.8472798979898,1.30060815429872,-1.9752801530153,3
2.84769634963496,1.29978567570331,-1.97465547554755,3
2.84811280128013,1.29896345725587,-1.97403079807981,3
2.84852925292529,1.29814149895638,-1.97340612061206,3
2.84894570457046,1.29731980080485,-1.97278144314431,3
2.84936215621562,1.29649836280129,-1.97215676567657,3
2.84977860786079,1.29567718494568,-1.97153208820882,3
2.85019505950595,1.29485626723803,-1.97090741074107,3
2.85061151115112,1.29403560967834,-1.97028273327333,3
2.85102796279628,1.29321521226661,-1.96965805580558,3
2.85144441444144,1.29239507500284,-1.96903337833783,3
2.85186086608661,1.29157519788702,-1.96840870087009,3
2.85227731773177,1.29075558091917,-1.96778402340234,3
2.85269376937694,1.28993622409927,-1.96715934593459,3
2.8531102210221,1.28911712742734,-1.96653466846685,3
2.85352667266727,1.28829829090336,-1.9659099909991,3
2.85394312431243,1.28747971452734,-1.96528531353135,3
2.8543595759576,1.28666139829929,-1.96466063606361,3
2.85477602760276,1.28584334221918,-1.96403595859586,3
2.85519247924793,1.28502554628705,-1.96341128112811,3
2.85560893089309,1.28420801050287,-1.96278660366037,3
2.85602538253825,1.28339073486664,-1.96216192619262,3
2.85644183418342,1.28257371937838,-1.96153724872487,3
2.85685828582858,1.28175696403808,-1.96091257125713,3
2.85727473747375,1.28094046884573,-1.96028789378938,3
2.85769118911891,1.28012423380135,-1.95966321632163,3
2.85810764076408,1.27930825890492,-1.95903853885388,3
2.85852409240924,1.27849254415645,-1.95841386138614,3
2.85894054405441,1.27767708955595,-1.95778918391839,3
2.85935699569957,1.2768618951034,-1.95716450645064,3
2.85977344734473,1.27604696079881,-1.9565398289829,3
2.8601898989899,1.27523228664218,-1.95591515151515,3
2.86060635063506,1.27441787263351,-1.9552904740474,3
2.86102280228023,1.2736037187728,-1.95466579657966,3
2.86143925392539,1.27278982506004,-1.95404111911191,3
2.86185570557056,1.27197619149525,-1.95341644164416,3
2.86227215721572,1.27116281807841,-1.95279176417642,3
2.86268860886089,1.27034970480954,-1.95216708670867,3
2.86310506050605,1.26953685168862,-1.95154240924092,3
2.86352151215122,1.26872425871566,-1.95091773177318,3
2.86393796379638,1.26791192589067,-1.95029305430543,3
2.86435441544154,1.26709985321363,-1.94966837683768,3
2.86477086708671,1.26628804068455,-1.94904369936994,3
2.86518731873187,1.26547648830343,-1.94841902190219,3
2.86560377037704,1.26466519607027,-1.94779434443444,3
2.8660202220222,1.26385416398507,-1.9471696669667,3
2.86643667366737,1.26304339204782,-1.94654498949895,3
2.86685312531253,1.26223288025854,-1.9459203120312,3
2.8672695769577,1.26142262861721,-1.94529563456346,3
2.86768602860286,1.26061263712385,-1.94467095709571,3
2.86810248024803,1.25980290577844,-1.94404627962796,3
2.86851893189319,1.25899343458099,-1.94342160216022,3
2.86893538353835,1.25818422353151,-1.94279692469247,3
2.86935183518352,1.25737527262998,-1.94217224722472,3
2.86976828682868,1.25656658187641,-1.94154756975698,3
2.87018473847385,1.2557581512708,-1.94092289228923,3
2.87060119011901,1.25494998081314,-1.94029821482148,3
2.87101764176418,1.25414207050345,-1.93967353735373,3
2.87143409340934,1.25333442034172,-1.93904885988599,3
2.87185054505451,1.25252703032794,-1.93842418241824,3
2.87226699669967,1.25171990046213,-1.93779950495049,3
2.87268344834483,1.25091303074427,-1.93717482748275,3
2.87309989999,1.25010642117438,-1.936550150015,3
2.87351635163516,1.24930007175244,-1.93592547254725,3
2.87393280328033,1.24849398247846,-1.93530079507951,3
2.87434925492549,1.24768815335244,-1.93467611761176,3
2.87476570657066,1.24688258437438,-1.93405144014401,3
2.87518215821582,1.24607727554428,-1.93342676267627,3
2.87559860986099,1.24527222686213,-1.93280208520852,3
2.87601506150615,1.24446743832795,-1.93217740774077,3
2.87643151315132,1.24366290994173,-1.93155273027303,3
2.87684796479648,1.24285864170346,-1.93092805280528,3
2.87726441644164,1.24205463361316,-1.93030337533753,3
2.87768086808681,1.24125088567081,-1.92967869786979,3
2.87809731973197,1.24044739787642,-1.92905402040204,3
2.87851377137714,1.23964417023,-1.92842934293429,3
2.8789302230223,1.23884120273153,-1.92780466546655,3
2.87934667466747,1.23803849538102,-1.9271799879988,3
2.87976312631263,1.23723604817847,-1.92655531053105,3
2.8801795779578,1.23643386112387,-1.92593063306331,3
2.88059602960296,1.23563193421724,-1.92530595559556,3
2.88101248124813,1.23483026745857,-1.92468127812781,3
2.88142893289329,1.23402886084786,-1.92405660066007,3
2.88184538453845,1.2332277143851,-1.92343192319232,3
2.88226183618362,1.23242682807031,-1.92280724572457,3
2.88267828782878,1.23162620190347,-1.92218256825682,3
2.88309473947395,1.23082583588459,-1.92155789078908,3
2.88351119111911,1.23002573001367,-1.92093321332133,3
2.88392764276428,1.22922588429071,-1.92030853585358,3
2.88434409440944,1.22842629871571,-1.91968385838584,3
2.88476054605461,1.22762697328867,-1.91905918091809,3
2.88517699769977,1.22682790800959,-1.91843450345034,3
2.88559344934493,1.22602910287847,-1.9178098259826,3
2.8860099009901,1.2252305578953,-1.91718514851485,3
2.88642635263526,1.2244322730601,-1.9165604710471,3
2.88684280428043,1.22363424837285,-1.91593579357936,3
2.88725925592559,1.22283648383357,-1.91531111611161,3
2.88767570757076,1.22203897944224,-1.91468643864386,3
2.88809215921592,1.22124173519887,-1.91406176117612,3
2.88850861086109,1.22044475110346,-1.91343708370837,3
2.88892506250625,1.21964802715602,-1.91281240624062,3
2.88934151415142,1.21885156335652,-1.91218772877288,3
2.88975796579658,1.21805535970499,-1.91156305130513,3
2.89017441744174,1.21725941620142,-1.91093837383738,3
2.89059086908691,1.21646373284581,-1.91031369636964,3
2.89100732073207,1.21566830963816,-1.90968901890189,3
2.89142377237724,1.21487314657846,-1.90906434143414,3
2.8918402240224,1.21407824366672,-1.9084396639664,3
2.89225667566757,1.21328360090295,-1.90781498649865,3
2.89267312731273,1.21248921828713,-1.9071903090309,3
2.8930895789579,1.21169509581927,-1.90656563156316,3
2.89350603060306,1.21090123349937,-1.90594095409541,3
2.89392248224822,1.21010763132743,-1.90531627662766,3
2.89433893389339,1.20931428930345,-1.90469159915992,3
2.89475538553855,1.20852120742743,-1.90406692169217,3
2.89517183718372,1.20772838569937,-1.90344224422442,3
2.89558828882888,1.20693582411926,-1.90281756675668,3
2.89600474047405,1.20614352268712,-1.90219288928893,3
2.89642119211921,1.20535148140294,-1.90156821182118,3
2.89683764376438,1.20455970026671,-1.90094353435344,3
2.89725409540954,1.20376817927844,-1.90031885688569,3
2.89767054705471,1.20297691843814,-1.89969417941794,3
2.89808699869987,1.20218591774579,-1.89906950195019,3
2.89850345034503,1.2013951772014,-1.89844482448245,3
2.8989199019902,1.20060469680497,-1.8978201470147,3
2.89933635363536,1.1998144765565,-1.89719546954695,3
2.89975280528053,1.19902451645599,-1.89657079207921,3
2.90016925692569,1.19823481650343,-1.89594611461146,3
2.90058570857086,1.19744537669884,-1.89532143714371,3
2.90100216021602,1.19665619704221,-1.89469675967597,3
2.90141861186119,1.19586727753353,-1.89407208220822,3
2.90183506350635,1.19507861817281,-1.89344740474047,3
2.90225151515152,1.19429021896006,-1.89282272727273,3
2.90266796679668,1.19350207989526,-1.89219804980498,3
2.90308441844184,1.19271420097842,-1.89157337233723,3
2.90350087008701,1.19192658220954,-1.89094869486949,3
2.90391732173217,1.19113922358862,-1.89032401740174,3
2.90433377337734,1.19035212511566,-1.88969933993399,3
2.9047502250225,1.18956528679065,-1.88907466246625,3
2.90516667666767,1.18877870861361,-1.8884499849985,3
2.90558312831283,1.18799239058453,-1.88782530753075,3
2.905999579958,1.1872063327034,-1.88720063006301,3
2.90641603160316,1.18642053497024,-1.88657595259526,3
2.90683248324832,1.18563499738503,-1.88595127512751,3
2.90724893489349,1.18484971994778,-1.88532659765977,3
2.90766538653865,1.18406470265849,-1.88470192019202,3
2.90808183818382,1.18327994551717,-1.88407724272427,3
2.90849828982898,1.1824954485238,-1.88345256525653,3
2.90891474147415,1.18171121167838,-1.88282788778878,3
2.90933119311931,1.18092723498093,-1.88220321032103,3
2.90974764476448,1.18014351843144,-1.88157853285328,3
2.91016409640964,1.17936006202991,-1.88095385538554,3
2.91058054805481,1.17857686577633,-1.88032917791779,3
2.91099699969997,1.17779392967072,-1.87970450045004,3
2.91141345134513,1.17701125371307,-1.8790798229823,3
2.9118299029903,1.17622883790336,-1.87845514551455,3
2.91224635463546,1.17544668224163,-1.8778304680468,3
2.91266280628063,1.17466478672785,-1.87720579057906,3
2.91307925792579,1.17388315136203,-1.87658111311131,3
2.91349570957096,1.17310177614417,-1.87595643564356,3
2.91391216121612,1.17232066107427,-1.87533175817582,3
2.91432861286129,1.17153980615233,-1.87470708070807,3
2.91474506450645,1.17075921137834,-1.87408240324032,3
2.91516151615162,1.16997887675232,-1.87345772577258,3
2.91557796779678,1.16919880227426,-1.87283304830483,3
2.91599441944194,1.16841898794415,-1.87220837083708,3
2.91641087108711,1.167639433762,-1.87158369336934,3
2.91682732273227,1.16686013972781,-1.87095901590159,3
2.91724377437744,1.16608110584159,-1.87033433843384,3
2.9176602260226,1.16530233210332,-1.8697096609661,3
2.91807667766777,1.16452381851301,-1.86908498349835,3
2.91849312931293,1.16374556507066,-1.8684603060306,3
2.9189095809581,1.16296757177627,-1.86783562856286,3
2.91932603260326,1.16218983862983,-1.86721095109511,3
2.91974248424843,1.16141236563136,-1.86658627362736,3
2.92015893589359,1.16063515278085,-1.86596159615962,3
2.92057538753875,1.15985820007829,-1.86533691869187,3
2.92099183918392,1.15908150752369,-1.86471224122412,3
2.92140829082908,1.15830507511706,-1.86408756375638,3
2.92182474247425,1.15752890285838,-1.86346288628863,3
2.92224119411941,1.15675299074766,-1.86283820882088,3
2.92265764576458,1.1559773387849,-1.86221353135313,3
2.92307409740974,1.15520194697011,-1.86158885388539,3
2.92349054905491,1.15442681530326,-1.86096417641764,3
2.92390700070007,1.15365194378438,-1.86033949894989,3
2.92432345234523,1.15287733241346,-1.85971482148215,3
2.9247399039904,1.1521029811905,-1.8590901440144,3
2.92515635563556,1.15132889011549,-1.85846546654665,3
2.92557280728073,1.15055505918845,-1.85784078907891,3
2.92598925892589,1.14978148840936,-1.85721611161116,3
2.92640571057106,1.14900817777823,-1.85659143414341,3
2.92682216221622,1.14823512729507,-1.85596675667567,3
2.92723861386139,1.14746233695986,-1.85534207920792,3
2.92765506550655,1.14668980677261,-1.85471740174017,3
2.92807151715172,1.14591753673332,-1.85409272427243,3
2.92848796879688,1.14514552684198,-1.85346804680468,3
2.92890442044204,1.14437377709861,-1.85284336933693,3
2.92932087208721,1.1436022875032,-1.85221869186919,3
2.92973732373237,1.14283105805575,-1.85159401440144,3
2.93015377537754,1.14206008875625,-1.85096933693369,3
2.9305702270227,1.14128937960471,-1.85034465946595,3
2.93098667866787,1.14051893060114,-1.8497199819982,3
2.93140313031303,1.13974874174552,-1.84909530453045,3
2.9318195819582,1.13897881303786,-1.84847062706271,3
2.93223603360336,1.13820914447816,-1.84784594959496,3
2.93265248524852,1.13743973606643,-1.84722127212721,3
2.93306893689369,1.13667058780265,-1.84659659465947,3
2.93348538853885,1.13590169968682,-1.84597191719172,3
2.93390184018402,1.13513307171896,-1.84534723972397,3
2.93431829182918,1.13436470389906,-1.84472256225622,3
2.93473474347435,1.13359659622711,-1.84409788478848,3
2.93515119511951,1.13282874870313,-1.84347320732073,3
2.93556764676468,1.1320611613271,-1.84284852985298,3
2.93598409840984,1.13129383409904,-1.84222385238524,3
2.93640055005501,1.13052676701893,-1.84159917491749,3
2.93681700170017,1.12975996008678,-1.84097449744974,3
2.93723345334534,1.12899341330259,-1.840349819982,3
2.9376499049905,1.12822712666636,-1.83972514251425,3
2.93806635663566,1.12746110017809,-1.8391004650465,3
2.93848280828083,1.12669533383778,-1.83847578757876,3
2.93889925992599,1.12592982764543,-1.83785111011101,3
2.93931571157116,1.12516458160103,-1.83722643264326,3
2.93973216321632,1.1243995957046,-1.83660175517552,3
2.94014861486149,1.12363486995612,-1.83597707770777,3
2.94056506650665,1.12287040435561,-1.83535240024002,3
2.94098151815182,1.12210619890305,-1.83472772277228,3
2.94139796979698,1.12134225359845,-1.83410304530453,3
2.94181442144214,1.12057856844181,-1.83347836783678,3
2.94223087308731,1.11981514343313,-1.83285369036904,3
2.94264732473247,1.11905197857241,-1.83222901290129,3
2.94306377637764,1.11828907385965,-1.83160433543354,3
2.9434802280228,1.11752642929485,-1.8309796579658,3
2.94389667966797,1.116764044878,-1.83035498049805,3
2.94431313131313,1.11600192060912,-1.8297303030303,3
2.9447295829583,1.1152400564882,-1.82910562556256,3
2.94514603460346,1.11447845251523,-1.82848094809481,3
2.94556248624863,1.11371710869022,-1.82785627062706,3
2.94597893789379,1.11295602501318,-1.82723159315932,3
2.94639538953895,1.11219520148409,-1.82660691569157,3
2.94681184118412,1.11143463810296,-1.82598223822382,3
2.94722829282928,1.11067433486979,-1.82535756075607,3
2.94764474447445,1.10991429178458,-1.82473288328833,3
2.94806119611961,1.10915450884733,-1.82410820582058,3
2.94847764776478,1.10839498605803,-1.82348352835283,3
2.94889409940994,1.1076357234167,-1.82285885088509,3
2.94931055105511,1.10687672092333,-1.82223417341734,3
2.94972700270027,1.10611797857791,-1.82160949594959,3
2.95014345434543,1.10535949638045,-1.82098481848185,3
2.9505599059906,1.10460127433096,-1.8203601410141,3
2.95097635763576,1.10384331242942,-1.81973546354635,3
2.95139280928093,1.10308561067584,-1.81911078607861,3
2.95180926092609,1.10232816907023,-1.81848610861086,3
2.95222571257126,1.10157098761256,-1.81786143114311,3
2.95264216421642,1.10081406630286,-1.81723675367537,3
2.95305861586159,1.10005740514112,-1.81661207620762,3
2.95347506750675,1.09930100412734,-1.81598739873987,3
2.95389151915192,1.09854486326151,-1.81536272127213,3
2.95430797079708,1.09778898254365,-1.81473804380438,3
2.95472442244224,1.09703336197374,-1.81411336633663,3
2.95514087408741,1.0962780015518,-1.81348868886889,3
2.95555732573257,1.09552290127781,-1.81286401140114,3
2.95597377737774,1.09476806115178,-1.81223933393339,3
2.9563902290229,1.09401348117371,-1.81161465646565,3
2.95680668066807,1.0932591613436,-1.8109899789979,3
2.95722313231323,1.09250510166145,-1.81036530153015,3
2.9576395839584,1.09175130212726,-1.80974062406241,3
2.95805603560356,1.09099776274103,-1.80911594659466,3
2.95847248724873,1.09024448350275,-1.80849126912691,3
2.95888893889389,1.08949146441244,-1.80786659165916,3
2.95930539053905,1.08873870547009,-1.80724191419142,3
2.95972184218422,1.08798620667569,-1.80661723672367,3
2.96013829382938,1.08723396802926,-1.80599255925592,3
2.96055474547455,1.08648198953078,-1.80536788178818,3
2.96097119711971,1.08573027118026,-1.80474320432043,3
2.96138764876488,1.0849788129777,-1.80411852685268,3
2.96180410041004,1.0842276149231,-1.80349384938494,3
2.96222055205521,1.08347667701646,-1.80286917191719,3
2.96263700370037,1.08272599925778,-1.80224449444944,3
2.96305345534553,1.08197558164706,-1.8016198169817,3
2.9634699069907,1.08122542418429,-1.80099513951395,3
2.96388635863586,1.08047552686949,-1.8003704620462,3
2.96430281028103,1.07972588970264,-1.79974578457846,3
2.96471926192619,1.07897651268376,-1.79912110711071,3
2.96513571357136,1.07822739581283,-1.79849642964296,3
2.96555216521652,1.07747853908986,-1.79787175217522,3
2.96596861686169,1.07672994251485,-1.79724707470747,3
2.96638506850685,1.07598160608781,-1.79662239723972,3
2.96680152015202,1.07523352980872,-1.79599771977198,3
2.96721797179718,1.07448571367758,-1.79537304230423,3
2.96763442344234,1.07373815769441,-1.79474836483648,3
2.96805087508751,1.0729908618592,-1.79412368736874,3
2.96846732673267,1.07224382617195,-1.79349900990099,3
2.96888377837784,1.07149705063265,-1.79287433243324,3
2.969300230023,1.07075053524131,-1.7922496549655,3
2.96971668166817,1.07000427999794,-1.79162497749775,3
2.97013313331333,1.06925828490252,-1.79100030003,3
2.9705495849585,1.06851254995506,-1.79037562256226,3
2.97096603660366,1.06776707515556,-1.78975094509451,3
2.97138248824883,1.06702186050402,-1.78912626762676,3
2.97179893989399,1.06627690600044,-1.78850159015902,3
2.97221539153915,1.06553221164482,-1.78787691269127,3
2.97263184318432,1.06478777743716,-1.78725223522352,3
2.97304829482948,1.06404360337746,-1.78662755775578,3
2.97346474647465,1.06329968946571,-1.78600288028803,3
2.97388119811981,1.06255603570193,-1.78537820282028,3
2.97429764976498,1.0618126420861,-1.78475352535254,3
2.97471410141014,1.06106950861823,-1.78412884788479,3
2.97513055305531,1.06032663529833,-1.78350417041704,3
2.97554700470047,1.05958402212638,-1.78287949294929,3
2.97596345634563,1.05884166910239,-1.78225481548155,3
2.9763799079908,1.05809957622636,-1.7816301380138,3
2.97679635963596,1.05735774349829,-1.78100546054605,3
2.97721281128113,1.05661617091818,-1.78038078307831,3
2.97762926292629,1.05587485848602,-1.77975610561056,3
2.97804571457146,1.05513380620183,-1.77913142814281,3
2.97846216621662,1.0543930140656,-1.77850675067507,3
2.97887861786179,1.05365248207732,-1.77788207320732,3
2.97929506950695,1.052912210237,-1.77725739573957,3
2.97971152115212,1.05217219854465,-1.77663271827183,3
2.98012797279728,1.05143244700025,-1.77600804080408,3
2.98054442444244,1.05069295560381,-1.77538336333633,3
2.98096087608761,1.04995372435533,-1.77475868586859,3
2.98137732773277,1.04921475325481,-1.77413400840084,3
2.98179377937794,1.04847604230225,-1.77350933093309,3
2.9822102310231,1.04773759149765,-1.77288465346535,3
2.98262668266827,1.046999400841,-1.7722599759976,3
2.98304313431343,1.04626147033232,-1.77163529852985,3
2.9834595859586,1.04552379997159,-1.77101062106211,3
2.98387603760376,1.04478638975883,-1.77038594359436,3
2.98429248924892,1.04404923969403,-1.76976126612661,3
2.98470894089409,1.04331234977717,-1.76913658865887,3
2.98512539253925,1.04257572000829,-1.76851191119112,3
2.98554184418442,1.04183935038736,-1.76788723372337,3
2.98595829582958,1.04110324091439,-1.76726255625563,3
2.98637474747475,1.04036739158938,-1.76663787878788,3
2.98679119911991,1.03963180241233,-1.76601320132013,3
2.98720765076508,1.03889647338324,-1.76538852385239,3
2.98762410241024,1.0381614045021,-1.76476384638464,3
2.98804055405541,1.03742659576893,-1.76413916891689,3
2.98845700570057,1.03669204718371,-1.76351449144915,3
2.98887345734573,1.03595775874646,-1.7628898139814,3
2.9892899089909,1.03522373045716,-1.76226513651365,3
2.98970636063606,1.03448996231582,-1.7616404590459,3
2.99012281228123,1.03375645432244,-1.76101578157816,3
2.99053926392639,1.03302320647702,-1.76039110411041,3
2.99095571557156,1.03229021877956,-1.75976642664266,3
2.99137216721672,1.03155749123006,-1.75914174917492,3
2.99178861886189,1.03082502382852,-1.75851707170717,3
2.99220507050705,1.03009281657494,-1.75789239423942,3
2.99262152215222,1.02936086946931,-1.75726771677168,3
2.99303797379738,1.02862918251165,-1.75664303930393,3
2.99345442544254,1.02789775570194,-1.75601836183618,3
2.99387087708771,1.0271665890402,-1.75539368436844,3
2.99428732873287,1.02643568252641,-1.75476900690069,3
2.99470378037804,1.02570503616058,-1.75414432943294,3
2.9951202320232,1.02497464994271,-1.7535196519652,3
2.99553668366837,1.02424452387281,-1.75289497449745,3
2.99595313531353,1.02351465795086,-1.7522702970297,3
2.9963695869587,1.02278505217686,-1.75164561956196,3
2.99678603860386,1.02205570655083,-1.75102094209421,3
2.99720249024903,1.02132662107276,-1.75039626462646,3
2.99761894189419,1.02059779574264,-1.74977158715872,3
2.99803539353935,1.01986923056049,-1.74914690969097,3
2.99845184518452,1.01914092552629,-1.74852223222322,3
2.99886829682968,1.01841288064006,-1.74789755475548,3
2.99928474847485,1.01768509590178,-1.74727287728773,3
2.99970120012001,1.01695757131146,-1.74664819981998,3
3.00011765176518,1.0162303068691,-1.74602352235223,3
3.00053410341034,1.0155033025747,-1.74539884488449,3
3.00095055505551,1.01477655842826,-1.74477416741674,3
3.00136700670067,1.01405007442978,-1.74414948994899,3
3.00178345834584,1.01332385057926,-1.74352481248125,3
3.002199909991,1.01259788687669,-1.7429001350135,3
3.00261636163616,1.01187218332209,-1.74227545754575,3
3.00303281328133,1.01114673991545,-1.74165078007801,3
3.00344926492649,1.01042155665676,-1.74102610261026,3
3.00386571657166,1.00969663354603,-1.74040142514251,3
3.00428216821682,1.00897197058326,-1.73977674767477,3
3.00469861986199,1.00824756776846,-1.73915207020702,3
3.00511507150715,1.00752342510161,-1.73852739273927,3
3.00553152315232,1.00679954258272,-1.73790271527153,3
3.00594797479748,1.00607592021179,-1.73727803780378,3
3.00636442644264,1.00535255798881,-1.73665336033603,3
3.00678087808781,1.0046294559138,-1.73602868286829,3
3.00719732973297,1.00390661398675,-1.73540400540054,3
3.00761378137814,1.00318403220765,-1.73477932793279,3
3.0080302330233,1.00246171057651,-1.73415465046505,3
3.00844668466847,1.00173964909334,-1.7335299729973,3
3.00886313631363,1.00101784775812,-1.73290529552955,3
3.0092795879588,1.00029630657087,-1.73228061806181,3
3.00969603960396,0.999575025531565,-1.73165594059406,3
3.01011249124913,0.998854004640226,-1.73103126312631,3
3.01052894289429,0.998133243896847,-1.73040658565857,3
3.01094539453945,0.997412743301421,-1.72978190819082,3
3.01136184618462,0.996692502853961,-1.72915723072307,3
3.01177829782978,0.99597252255446,-1.72853255325533,3
3.01219474947495,0.995252802402913,-1.72790787578758,3
3.01261120112011,0.994533342399329,-1.72728319831983,3
3.01302765276528,0.993814142543703,-1.72665852085209,3
3.01344410441044,0.993095202836038,-1.72603384338434,3
3.01386055605561,0.992376523276327,-1.72540916591659,3
3.01427700770077,0.99165810386458,-1.72478448844884,3
3.01469345934593,0.990939944600793,-1.7241598109811,3
3.0151099109911,0.990222045484961,-1.72353513351335,3
3.01552636263626,0.989504406517089,-1.7229104560456,3
3.01594281428143,0.98878702769718,-1.72228577857786,3
3.01635926592659,0.988069909025226,-1.72166110111011,3
3.01677571757176,0.98735305050123,-1.72103642364236,3
3.01719216921692,0.986636452125198,-1.72041174617462,3
3.01760862086209,0.985920113897125,-1.71978706870687,3
3.01802507250725,0.985204035817009,-1.71916239123912,3
3.01844152415242,0.98448821788485,-1.71853771377138,3
3.01885797579758,0.983772660100653,-1.71791303630363,3
3.01927442744274,0.983057362464415,-1.71728835883588,3
3.01969087908791,0.982342324976136,-1.71666368136814,3
3.02010733073307,0.981627547635814,-1.71603900390039,3
3.02052378237824,0.980913030443453,-1.71541432643264,3
3.0209402340234,0.980198773399049,-1.7147896489649,3
3.02135668566857,0.979484776502607,-1.71416497149715,3
3.02177313731373,0.978771039754125,-1.7135402940294,3
3.0221895889589,0.9780575631536,-1.71291561656166,3
3.02260604060406,0.977344346701033,-1.71229093909391,3
3.02302249224923,0.976631390396426,-1.71166626162616,3
3.02343894389439,0.97591869423978,-1.71104158415842,3
3.02385539553955,0.975206258231093,-1.71041690669067,3
3.02427184718472,0.974494082370363,-1.70979222922292,3
3.02468829882988,0.973782166657593,-1.70916755175517,3
3.02510475047505,0.973070511092784,-1.70854287428743,3
3.02552120212021,0.972359115675928,-1.70791819681968,3
3.02593765376538,0.971647980407038,-1.70729351935193,3
3.02635410541054,0.970937105286106,-1.70666884188419,3
3.02677055705571,0.970226490313131,-1.70604416441644,3
3.02718700870087,0.969516135488117,-1.70541948694869,3
3.02760346034603,0.968806040811062,-1.70479480948095,3
3.0280199119912,0.968096206281965,-1.7041701320132,3
3.02843636363636,0.967386631900824,-1.70354545454545,3
3.02885281528153,0.966677317667646,-1.70292077707771,3
3.02926926692669,0.965968263582429,-1.70229609960996,3
3.02968571857186,0.965259469645167,-1.70167142214221,3
3.03010217021702,0.964550935855868,-1.70104674467447,3
3.03051862186219,0.963842662214526,-1.70042206720672,3
3.03093507350735,0.963134648721145,-1.69979738973897,3
3.03135152515252,0.962426895375717,-1.69917271227123,3
3.03176797679768,0.961719402178254,-1.69854803480348,3
3.03218442844284,0.96101216912875,-1.69792335733573,3
3.03260088008801,0.960305196227205,-1.69729867986799,3
3.03301733173317,0.959598483473616,-1.69667400240024,3
3.03343378337834,0.95889203086799,-1.69604932493249,3
3.0338502350235,0.958185838410321,-1.69542464746475,3
3.03426668666867,0.957479906100609,-1.694799969997,3
3.03468313831383,0.956774233938859,-1.69417529252925,3
3.035099589959,0.956068821925069,-1.6935506150615,3
3.03551604160416,0.955363670059239,-1.69292593759376,3
3.03593249324933,0.954658778341363,-1.69230126012601,3
3.03634894489449,0.953954146771451,-1.69167658265827,3
3.03676539653965,0.953249775349494,-1.69105190519052,3
3.03718184818482,0.952545664075497,-1.69042722772277,3
3.03759829982998,0.951841812949461,-1.68980255025502,3
3.03801475147515,0.951138221971386,-1.68917787278728,3
3.03843120312031,0.950434891141269,-1.68855319531953,3
3.03884765476548,0.949731820459109,-1.68792851785178,3
3.03926410641064,0.949029009924908,-1.68730384038404,3
3.03968055805581,0.948326459538668,-1.68667916291629,3
3.04009700970097,0.947624169300385,-1.68605448544854,3
3.04051346134613,0.946922139210063,-1.6854298079808,3
3.0409299129913,0.946220369267699,-1.68480513051305,3
3.04134636463646,0.945518859473296,-1.6841804530453,3
3.04176281628163,0.944817609826851,-1.68355577557756,3
3.04217926792679,0.944116620328366,-1.68293109810981,3
3.04259571957196,0.943415890977839,-1.68230642064206,3
3.04301217121712,0.942715421775269,-1.68168174317432,3
3.04342862286229,0.942015212720662,-1.68105706570657,3
3.04384507450745,0.941315263814012,-1.68043238823882,3
3.04426152615262,0.940615575055322,-1.67980771077108,3
3.04467797779778,0.939916146444588,-1.67918303330333,3
3.04509442944294,0.93921697798182,-1.67855835583558,3
3.04551088108811,0.938518069667008,-1.67793367836784,3
3.04592733273327,0.937819421500151,-1.67730900090009,3
3.04634378437844,0.937121033481258,-1.67668432343234,3
3.0467602360236,0.936422905610323,-1.6760596459646,3
3.04717668766877,0.935725037887348,-1.67543496849685,3
3.04759313931393,0.93502743031233,-1.6748102910291,3
3.0480095909591,0.934330082885273,-1.67418561356136,3
3.04842604260426,0.933632995606173,-1.67356093609361,3
3.04884249424942,0.932936168475033,-1.67293625862586,3
3.04925894589459,0.932239601491851,-1.67231158115812,3
3.04967539753975,0.931543294656631,-1.67168690369037,3
3.05009184918492,0.930847247969369,-1.67106222622262,3
3.05050830083008,0.930151461430064,-1.67043754875488,3
3.05092475247525,0.929455935038723,-1.66981287128713,3
3.05134120412041,0.92876066879534,-1.66918819381938,3
3.05175765576558,0.928065662699909,-1.66856351635164,3
3.05217410741074,0.927370916752444,-1.66793883888389,3
3.05259055905591,0.926676430952938,-1.66731416141614,3
3.05300701070107,0.925982205301391,-1.66668948394839,3
3.05342346234624,0.925288239797798,-1.66606480648065,3
3.0538399139914,0.92459453444217,-1.6654401290129,3
3.05425636563656,0.923901089234501,-1.66481545154515,3
3.05467281728173,0.923207904174784,-1.66419077407741,3
3.05508926892689,0.922514979263035,-1.66356609660966,3
3.05550572057206,0.921822314499241,-1.66294141914191,3
3.05592217221722,0.921129909883408,-1.66231674167417,3
3.05633862386239,0.92043776541553,-1.66169206420642,3
3.05675507550755,0.919745881095615,-1.66106738673867,3
3.05717152715272,0.91905425692366,-1.66044270927093,3
3.05758797879788,0.91836289289966,-1.65981803180318,3
3.05800443044304,0.917671789023622,-1.65919335433543,3
3.05842088208821,0.916980945295544,-1.65856867686769,3
3.05883733373337,0.916290361715422,-1.65794399939994,3
3.05925378537854,0.915600038283261,-1.65731932193219,3
3.0596702370237,0.914909974999059,-1.65669464446445,3
3.06008668866887,0.914220171862819,-1.6560699669967,3
3.06050314031403,0.913530628874533,-1.65544528952895,3
3.0609195919592,0.912841346034208,-1.65482061206121,3
3.06133604360436,0.912152323341843,-1.65419593459346,3
3.06175249524953,0.911463560797438,-1.65357125712571,3
3.06216894689469,0.910775058400986,-1.65294657965797,3
3.06258539853985,0.9100868161525,-1.65232190219022,3
3.06300185018502,0.909398834051974,-1.65169722472247,3
3.06341830183018,0.908711112099402,-1.65107254725473,3
3.06383475347535,0.908023650294792,-1.65044786978698,3
3.06425120512051,0.907336448638141,-1.64982319231923,3
3.06466765676568,0.906649507129448,-1.64919851485148,3
3.06508410841084,0.905962825768714,-1.64857383738374,3
3.06550056005601,0.90527640455594,-1.64794915991599,3
3.06591701170117,0.904590243491127,-1.64732448244824,3
3.06633346334633,0.903904342574268,-1.6466998049805,3
3.0667499149915,0.903218701805374,-1.64607512751275,3
3.06716636663666,0.902533321184436,-1.645450450045,3
3.06758281828183,0.901848200711459,-1.64482577257726,3
3.06799926992699,0.901163340386436,-1.64420109510951,3
3.06841572157216,0.900478740209378,-1.64357641764176,3
3.06883217321732,0.899794400180278,-1.64295174017402,3
3.06924862486249,0.899110320299135,-1.64232706270627,3
3.06966507650765,0.898426500565952,-1.64170238523852,3
3.07008152815282,0.897742940980731,-1.64107770777078,3
3.07049797979798,0.897059641543468,-1.64045303030303,3
3.07091443144314,0.896376602254158,-1.63982835283528,3
3.07133088308831,0.895693823112813,-1.63920367536754,3
3.07174733473347,0.895011304119427,-1.63857899789979,3
3.07216378637864,0.894329045273999,-1.63795432043204,3
3.0725802380238,0.893647046576531,-1.6373296429643,3
3.07299668966897,0.892965308027021,-1.63670496549655,3
3.07341314131413,0.892283829625468,-1.6360802880288,3
3.0738295929593,0.891602611371878,-1.63545561056106,3
3.07424604460446,0.890921653266247,-1.63483093309331,3
3.07466249624963,0.890240955308574,-1.63420625562556,3
3.07507894789479,0.889560517498859,-1.63358157815782,3
3.07549539953995,0.888880339837105,-1.63295690069007,3
3.07591185118512,0.88820042232331,-1.63233222322232,3
3.07632830283028,0.887520764957475,-1.63170754575458,3
3.07674475447545,0.886841367739596,-1.63108286828683,3
3.07716120612061,0.886162230669678,-1.63045819081908,3
3.07757765776578,0.88548335374772,-1.62983351335133,3
3.07799410941094,0.88480473697372,-1.62920883588359,3
3.07841056105611,0.884126380347677,-1.62858415841584,3
3.07882701270127,0.883448283869598,-1.62795948094809,3
3.07924346434644,0.882770447539476,-1.62733480348035,3
3.0796599159916,0.88209287135731,-1.6267101260126,3
3.08007636763676,0.881415555323105,-1.62608544854485,3
3.08049281928193,0.880738499436863,-1.62546077107711,3
3.08090927092709,0.880061703698575,-1.62483609360936,3
3.08132572257226,0.87938516810825,-1.62421141614161,3
3.08174217421742,0.878708892665882,-1.62358673867387,3
3.08215862586259,0.878032877371476,-1.62296206120612,3
3.08257507750775,0.877357122225021,-1.62233738373837,3
3.08299152915292,0.876681627226533,-1.62171270627063,3
3.08340798079808,0.876006392376002,-1.62108802880288,3
3.08382443244324,0.875331417673429,-1.62046335133513,3
3.08424088408841,0.874656703118818,-1.61983867386739,3
3.08465733573357,0.873982248712167,-1.61921399639964,3
3.08507378737874,0.873308054453471,-1.61858931893189,3
3.0854902390239,0.872634120342735,-1.61796464146415,3
3.08590669066907,0.871960446379958,-1.6173399639964,3
3.08632314231423,0.871287032565142,-1.61671528652865,3
3.0867395939594,0.870613878898284,-1.61609060906091,3
3.08715604560456,0.869940985379383,-1.61546593159316,3
3.08757249724973,0.869268352008445,-1.61484125412541,3
3.08798894889489,0.868595978785464,-1.61421657665767,3
3.08840540054005,0.867923865710441,-1.61359189918992,3
3.08882185218522,0.867252012783382,-1.61296722172217,3
3.08923830383038,0.866580420004279,-1.61234254425442,3
3.08965475547555,0.865909087373133,-1.61171786678668,3
3.09007120712071,0.865238014889947,-1.61109318931893,3
3.09048765876588,0.864567202554724,-1.61046851185119,3
3.09090411041104,0.863896650367458,-1.60984383438344,3
3.09132056205621,0.863226358328149,-1.60921915691569,3
3.09173701370137,0.862556326436801,-1.60859447944794,3
3.09215346534653,0.861886554693413,-1.6079698019802,3
3.0925699169917,0.861217043097984,-1.60734512451245,3
3.09298636863686,0.860547791650511,-1.6067204470447,3
3.09340282028203,0.859878800351002,-1.60609576957696,3
3.09381927192719,0.859210069199447,-1.60547109210921,3
3.09423572357236,0.858541598195853,-1.60484641464146,3
3.09465217521752,0.857873387340218,-1.60422173717372,3
3.09506862686269,0.857205436632546,-1.60359705970597,3
3.09548507850785,0.85653774607283,-1.60297238223822,3
3.09590153015302,0.855870315661072,-1.60234770477048,3
3.09631798179818,0.855203145397276,-1.60172302730273,3
3.09673443344334,0.854536235281438,-1.60109834983498,3
3.09715088508851,0.853869585313555,-1.60047367236724,3
3.09756733673367,0.853203195493636,-1.59984899489949,3
3.09798378837884,0.852537065821675,-1.59922431743174,3
3.098400240024,0.851871196297671,-1.598599639964,3
3.09881669166917,0.851205586921628,-1.59797496249625,3
3.09923314331433,0.850540237693547,-1.5973502850285,3
3.0996495949595,0.849875148613423,-1.59672560756076,3
3.10006604660466,0.849210319681255,-1.59610093009301,3
3.10048249824983,0.848545750897049,-1.59547625262526,3
3.10089894989499,0.847881442260803,-1.59485157515752,3
3.10131540154015,0.847217393772517,-1.59422689768977,3
3.10173185318532,0.846553605432186,-1.59360222022202,3
3.10214830483048,0.845890077239817,-1.59297754275427,3
3.10256475647565,0.845226809195404,-1.59235286528653,3
3.10298120812081,0.844563801298953,-1.59172818781878,3
3.10339765976598,0.843901053550463,-1.59110351035103,3
3.10381411141114,0.84323856594993,-1.59047883288329,3
3.10423056305631,0.842576338497352,-1.58985415541554,3
3.10464701470147,0.84191437119274,-1.58922947794779,3
3.10506346634663,0.841252664036084,-1.58860480048005,3
3.1054799179918,0.84059121702739,-1.5879801230123,3
3.10589636963696,0.839930030166649,-1.58735544554455,3
3.10631282128213,0.839269103453873,-1.58673076807681,3
3.10672927292729,0.838608436889054,-1.58610609060906,3
3.10714572457246,0.837948030472194,-1.58548141314131,3
3.10756217621762,0.837287884203292,-1.58485673567357,3
3.10797862786279,0.836627998082349,-1.58423205820582,3
3.10839507950795,0.835968372109368,-1.58360738073807,3
3.10881153115312,0.835309006284344,-1.58298270327033,3
3.10922798279828,0.83464990060728,-1.58235802580258,3
3.10964443444344,0.833991055078176,-1.58173334833483,3
3.11006088608861,0.833332469697027,-1.58110867086709,3
3.11047733773377,0.832674144463841,-1.58048399339934,3
3.11089378937894,0.832016079378613,-1.57985931593159,3
3.1113102410241,0.831358274441346,-1.57923463846385,3
3.11172669266927,0.830700729652037,-1.5786099609961,3
3.11214314431443,0.830043445010686,-1.57798528352835,3
3.1125595959596,0.829386420517295,-1.57736060606061,3
3.11297604760476,0.828729656171861,-1.57673592859286,3
3.11339249924993,0.82807315197439,-1.57611125112511,3
3.11380895089509,0.827416907924874,-1.57548657365736,3
3.11422540254025,0.826760924023322,-1.57486189618962,3
3.11464185418542,0.826105200269726,-1.57423721872187,3
3.11505830583058,0.825449736664089,-1.57361254125412,3
3.11547475747575,0.824794533206413,-1.57298786378638,3
3.11589120912091,0.824139589896696,-1.57236318631863,3
3.11630766076608,0.823484906734935,-1.57173850885088,3
3.11672411241124,0.822830483721134,-1.57111383138314,3
3.11714056405641,0.822176320855295,-1.57048915391539,3
3.11755701570157,0.821522418137413,-1.56986447644764,3
3.11797346734673,0.82086877556749,-1.5692397989799,3
3.1183899189919,0.820215393145528,-1.56861512151215,3
3.11880637063706,0.819562270871522,-1.5679904440444,3
3.11922282228223,0.818909408745476,-1.56736576657666,3
3.11963927392739,0.818256806767392,-1.56674108910891,3
3.12005572557256,0.817604464937265,-1.56611641164116,3
3.12047217721772,0.816952383255096,-1.56549173417342,3
3.12088862886289,0.81630056172089,-1.56486705670567,3
3.12130508050805,0.815649000334641,-1.56424237923792,3
3.12172153215322,0.814997699096351,-1.56361770177018,3
3.12213798379838,0.814346658006018,-1.56299302430243,3
3.12255443544354,0.813695877063648,-1.56236834683468,3
3.12297088708871,0.813045356269235,-1.56174366936694,3
3.12338733873387,0.812395095622779,-1.56111899189919,3
3.12380379037904,0.811745095124287,-1.56049431443144,3
3.1242202420242,0.811095354773752,-1.5598696369637,3
3.12463669366937,0.810445874571174,-1.55924495949595,3
3.12505314531453,0.809796654516557,-1.5586202820282,3
3.1254695969597,0.809147694609901,-1.55799560456046,3
3.12588604860486,0.808498994851202,-1.55737092709271,3
3.12630250025003,0.80785055524046,-1.55674624962496,3
3.12671895189519,0.807202375777681,-1.55612157215722,3
3.12713540354035,0.806554456462862,-1.55549689468947,3
3.12755185518552,0.805906797295997,-1.55487221722172,3
3.12796830683068,0.805259398277094,-1.55424753975398,3
3.12838475847585,0.80461225940615,-1.55362286228623,3
3.12880121012101,0.803965380683167,-1.55299818481848,3
3.12921766176618,0.803318762108139,-1.55237350735073,3
3.12963411341134,0.802672403681074,-1.55174882988299,3
3.13005056505651,0.802026305401968,-1.55112415241524,3
3.13046701670167,0.801380467270818,-1.55049947494749,3
3.13088346834683,0.800734889287629,-1.54987479747975,3
3.131299919992,0.8000895714524,-1.549250120012,3
3.13171637163716,0.799444513765131,-1.54862544254425,3
3.13213282328233,0.798799716225817,-1.54800076507651,3
3.13254927492749,0.798155178834463,-1.54737608760876,3
3.13296572657266,0.797510901591075,-1.54675141014101,3
3.13338217821782,0.796866884495635,-1.54612673267327,3
3.13379862986299,0.796223127548163,-1.54550205520552,3
3.13421508150815,0.795579630748646,-1.54487737773777,3
3.13463153315332,0.794936394097091,-1.54425270027003,3
3.13504798479848,0.79429341759349,-1.54362802280228,3
3.13546443644364,0.793650701237853,-1.54300334533453,3
3.13588088808881,0.793008245030176,-1.54237866786679,3
3.13629733973397,0.792366048970456,-1.54175399039904,3
3.13671379137914,0.791724113058693,-1.54112931293129,3
3.1371302430243,0.791082437294891,-1.54050463546355,3
3.13754669466947,0.790441021679051,-1.5398799579958,3
3.13796314631463,0.789799866211162,-1.53925528052805,3
3.1383795979598,0.78915897089124,-1.53863060306031,3
3.13879604960496,0.788518335719276,-1.53800592559256,3
3.13921250125013,0.787877960695269,-1.53738124812481,3
3.13962895289529,0.78723784581922,-1.53675657065707,3
3.14004540454045,0.786597991091135,-1.53613189318932,3
3.14046185618562,0.785958396511006,-1.53550721572157,3
3.14087830783078,0.785319062078834,-1.53488253825383,3
3.14129475947595,0.784679987794624,-1.53425786078608,3
3.14171121112111,0.784041173658373,-1.53363318331833,3
3.14212766276628,0.783402619670079,-1.53300850585059,3
3.14254411441144,0.782764325829749,-1.53238382838284,3
3.14296056605661,0.782126292137374,-1.53175915091509,3
3.14337701770177,0.781488518592962,-1.53113447344734,3
3.14379346934694,0.780851005196503,-1.5305097959796,3
3.1442099209921,0.780213751948008,-1.52988511851185,3
3.14462637263726,0.779576758847469,-1.5292604410441,3
3.14504282428243,0.77894002589489,-1.52863576357636,3
3.14545927592759,0.778303553090272,-1.52801108610861,3
3.14587572757276,0.777667340433613,-1.52738640864086,3
3.14629217921792,0.777031387924913,-1.52676173117312,3
3.14670863086309,0.776395695564169,-1.52613705370537,3
3.14712508250825,0.775760263351385,-1.52551237623762,3
3.14754153415342,0.775125091286565,-1.52488769876988,3
3.14795798579858,0.7744901793697,-1.52426302130213,3
3.14837443744374,0.773855527600794,-1.52363834383438,3
3.14879088908891,0.773221135979849,-1.52301366636664,3
3.14920734073407,0.772587004506864,-1.52238898889889,3
3.14962379237924,0.771953133181832,-1.52176431143114,3
3.1500402440244,0.771319522004765,-1.5211396339634,3
3.15045669566957,0.770686170975656,-1.52051495649565,3
3.15087314731473,0.770053080094506,-1.5198902790279,3
3.1512895989599,0.769420249361314,-1.51926560156016,3
3.15170605060506,0.768787678776084,-1.51864092409241,3
3.15212250225023,0.76815536833881,-1.51801624662466,3
3.15253895389539,0.767523318049495,-1.51739156915692,3
3.15295540554055,0.76689152790814,-1.51676689168917,3
3.15337185718572,0.766259997914746,-1.51614221422142,3
3.15378830883088,0.765628728069309,-1.51551753675367,3
3.15420476047605,0.764997718371831,-1.51489285928593,3
3.15462121212121,0.764366968822314,-1.51426818181818,3
3.15503766376638,0.763736479420755,-1.51364350435043,3
3.15545411541154,0.763106250167155,-1.51301882688269,3
3.15587056705671,0.762476281061513,-1.51239414941494,3
3.15628701870187,0.761846572103835,-1.51176947194719,3
3.15670347034703,0.761217123294109,-1.51114479447945,3
3.1571199219922,0.760587934632348,-1.5105201170117,3
3.15753637363736,0.759959006118542,-1.50989543954395,3
3.15795282528253,0.759330337752701,-1.50927076207621,3
3.15836927692769,0.758701929534812,-1.50864608460846,3
3.15878572857286,0.758073781464887,-1.50802140714071,3
3.15920218021802,0.757445893542918,-1.50739672967297,3
3.15961863186319,0.756818265768912,-1.50677205220522,3
3.16003508350835,0.75619089814286,-1.50614737473747,3
3.16045153515352,0.755563790664773,-1.50552269726973,3
3.16086798679868,0.754936943334641,-1.50489801980198,3
3.16128443844384,0.754310356152468,-1.50427334233423,3
3.16170089008901,0.753684029118254,-1.50364866486649,3
3.16211734173417,0.753057962232003,-1.50302398739874,3
3.16253379337934,0.752432155493709,-1.50239930993099,3
3.1629502450245,0.751806608903372,-1.50177463246325,3
3.16336669666967,0.751181322460997,-1.5011499549955,3
3.16378314831483,0.750556296166582,-1.50052527752775,3
3.16419959996,0.74993153002012,-1.49990060006001,3
3.16461605160516,0.749307024021624,-1.49927592259226,3
3.16503250325033,0.748682778171084,-1.49865124512451,3
3.16544895489549,0.748058792468502,-1.49802656765677,3
3.16586540654065,0.74743506691388,-1.49740189018902,3
3.16628185818582,0.746811601507222,-1.49677721272127,3
3.16669830983098,0.746188396248519,-1.49615253525353,3
3.16711476147615,0.745565451137772,-1.49552785778578,3
3.16753121312131,0.744942766174988,-1.49490318031803,3
3.16794766476648,0.744320341360163,-1.49427850285028,3
3.16836411641164,0.743698176693298,-1.49365382538254,3
3.16878056805681,0.743076272174388,-1.49302914791479,3
3.16919701970197,0.742454627803442,-1.49240447044704,3
3.16961347134713,0.741833243580452,-1.4917797929793,3
3.1700299229923,0.741212119505422,-1.49115511551155,3
3.17044637463746,0.740591255578352,-1.4905304380438,3
3.17086282628263,0.739970651799242,-1.48990576057606,3
3.17127927792779,0.739350308168087,-1.48928108310831,3
3.17169572957296,0.738730224684893,-1.48865640564056,3
3.17211218121812,0.738110401349662,-1.48803172817282,3
3.17252863286329,0.737490838162387,-1.48740705070507,3
3.17294508450845,0.73687153512307,-1.48678237323732,3
3.17336153615362,0.736252492231714,-1.48615769576958,3
3.17377798779878,0.735633709488315,-1.48553301830183,3
3.17419443944394,0.735015186892879,-1.48490834083408,3
3.17461089108911,0.734396924445395,-1.48428366336634,3
3.17502734273427,0.733778922145877,-1.48365898589859,3
3.17544379437944,0.733161179994319,-1.48303430843084,3
3.1758602460246,0.732543697990714,-1.4824096309631,3
3.17627669766977,0.731926476135072,-1.48178495349535,3
3.17669314931493,0.731309514427389,-1.4811602760276,3
3.1771096009601,0.730692812867666,-1.48053559855986,3
3.17752605260526,0.730076371455898,-1.47991092109211,3
3.17794250425043,0.729460190192093,-1.47928624362436,3
3.17835895589559,0.728844269076248,-1.47866156615662,3
3.17877540754075,0.728228608108356,-1.47803688868887,3
3.17919185918592,0.727613207288428,-1.47741221122112,3
3.17960831083108,0.726998066616458,-1.47678753375337,3
3.18002476247625,0.726383186092447,-1.47616285628563,3
3.18044121412141,0.725768565716395,-1.47553817881788,3
3.18085766576658,0.725154205488305,-1.47491350135013,3
3.18127411741174,0.724540105408174,-1.47428882388239,3
3.18169056905691,0.723926265475997,-1.47366414641464,3
3.18210702070207,0.723312685691782,-1.47303946894689,3
3.18252347234723,0.722699366055529,-1.47241479147915,3
3.1829399239924,0.722086306567233,-1.4717901140114,3
3.18335637563756,0.721473507226893,-1.47116543654365,3
3.18377282728273,0.720860968034515,-1.47054075907591,3
3.18418927892789,0.720248688990097,-1.46991608160816,3
3.18460573057306,0.719636670093635,-1.46929140414041,3
3.18502218221822,0.719024911345137,-1.46866672667267,3
3.18543863386339,0.718413412744594,-1.46804204920492,3
3.18585508550855,0.717802174292011,-1.46741737173717,3
3.18627153715372,0.717191195987386,-1.46679269426943,3
3.18668798879888,0.716580477830725,-1.46616801680168,3
3.18710444044404,0.71597001982202,-1.46554333933393,3
3.18752089208921,0.715359821961274,-1.46491866186619,3
3.18793734373437,0.714749884248487,-1.46429398439844,3
3.18835379537954,0.714140206683659,-1.46366930693069,3
3.1887702470247,0.713530789266791,-1.46304462946295,3
3.18918669866987,0.71292163199788,-1.4624199519952,3
3.18960315031503,0.71231273487693,-1.46179527452745,3
3.1900196019602,0.71170409790394,-1.46117059705971,3
3.19043605360536,0.711095721078907,-1.46054591959196,3
3.19085250525052,0.710487604401836,-1.45992124212421,3
3.19126895689569,0.709879747872723,-1.45929656465647,3
3.19168540854085,0.709272151491565,-1.45867188718872,3
3.19210186018602,0.70866481525837,-1.45804720972097,3
3.19251831183118,0.708057739173135,-1.45742253225322,3
3.19293476347635,0.707450923235857,-1.45679785478548,3
3.19335121512151,0.706844367446537,-1.45617317731773,3
3.19376766676668,0.706238071805181,-1.45554849984998,3
3.19418411841184,0.705632036311782,-1.45492382238224,3
3.19460057005701,0.705026260966338,-1.45429914491449,3
3.19501702170217,0.704420745768857,-1.45367446744674,3
3.19543347334734,0.703815490719336,-1.453049789979,3
3.1958499249925,0.703210495817773,-1.45242511251125,3
3.19626637663766,0.702605761064167,-1.4518004350435,3
3.19668282828283,0.702001286458524,-1.45117575757576,3
3.19709927992799,0.701397072000839,-1.45055108010801,3
3.19751573157316,0.700793117691113,-1.44992640264026,3
3.19793218321832,0.700189423529345,-1.44930172517252,3
3.19834863486349,0.699585989515535,-1.44867704770477,3
3.19876508650865,0.698982815649689,-1.44805237023702,3
3.19918153815382,0.698379901931796,-1.44742769276928,3
3.19959798979898,0.697777248361866,-1.44680301530153,3
3.20001444144414,0.697174854939895,-1.44617833783378,3
3.20043089308931,0.696572721665881,-1.44555366036604,3
3.20084734473447,0.695970848539828,-1.44492898289829,3
3.20126379637964,0.695369235561735,-1.44430430543054,3
3.2016802480248,0.6947678827316,-1.4436796279628,3
3.20209669966997,0.694166790049422,-1.44305495049505,3
3.20251315131513,0.693565957515206,-1.4424302730273,3
3.2029296029603,0.69296538512895,-1.44180559555956,3
3.20334605460546,0.692365072890652,-1.44118091809181,3
3.20376250625063,0.691765020800311,-1.44055624062406,3
3.20417895789579,0.69116522885793,-1.43993156315631,3
3.20459540954095,0.69056569706351,-1.43930688568857,3
3.20501186118612,0.689966425417047,-1.43868220822082,3
3.20542831283128,0.689367413918543,-1.43805753075307,3
3.20584476447645,0.688768662568002,-1.43743285328533,3
3.20626121612161,0.688170171365416,-1.43680817581758,3
3.20667766776678,0.687571940310789,-1.43618349834983,3
3.20709411941194,0.686973969404125,-1.43555882088209,3
3.20751057105711,0.686376258645417,-1.43493414341434,3
3.20792702270227,0.685778808034668,-1.43430946594659,3
3.20834347434744,0.685181617571878,-1.43368478847885,3
3.2087599259926,0.684584687257052,-1.4330601110111,3
3.20917637763776,0.683988017090178,-1.43243543354335,3
3.20959282928293,0.683391607071266,-1.43181075607561,3
3.21000928092809,0.682795457200315,-1.43118607860786,3
3.21042573257326,0.682199567477323,-1.43056140114011,3
3.21084218421842,0.681603937902286,-1.42993672367237,3
3.21125863586359,0.681008568475212,-1.42931204620462,3
3.21167508750875,0.680413459196098,-1.42868736873687,3
3.21209153915392,0.67981861006494,-1.42806269126913,3
3.21250799079908,0.679224021081742,-1.42743801380138,3
3.21292444244424,0.678629692246506,-1.42681333633363,3
3.21334089408941,0.678035623559225,-1.42618865886589,3
3.21375734573457,0.677441815019908,-1.42556398139814,3
3.21417379737974,0.676848266628543,-1.42493930393039,3
3.2145902490249,0.676254978385144,-1.42431462646265,3
3.21500670067007,0.675661950289697,-1.4236899489949,3
3.21542315231523,0.675069182342215,-1.42306527152715,3
3.2158396039604,0.674476674542692,-1.42244059405941,3
3.21625605560556,0.673884426891128,-1.42181591659166,3
3.21667250725073,0.67329243938752,-1.42119123912391,3
3.21708895889589,0.672700712031872,-1.42056656165616,3
3.21750541054105,0.672109244824187,-1.41994188418842,3
3.21792186218622,0.671518037764457,-1.41931720672067,3
3.21833831383138,0.670927090852686,-1.41869252925293,3
3.21875476547655,0.670336404088877,-1.41806785178518,3
3.21917121712171,0.669745977473028,-1.41744317431743,3
3.21958766876688,0.669155811005131,-1.41681849684968,3
3.22000412041204,0.668565904685201,-1.41619381938194,3
3.22042057205721,0.667976258513226,-1.41556914191419,3
3.22083702370237,0.667386872489212,-1.41494446444644,3
3.22125347534754,0.666797746613156,-1.4143197869787,3
3.2216699269927,0.66620888088506,-1.41369510951095,3
3.22208637863786,0.665620275304924,-1.4130704320432,3
3.22250283028303,0.665031929872743,-1.41244575457546,3
3.22291928192819,0.664443844588524,-1.41182107710771,3
3.22333573357336,0.663856019452266,-1.41119639963996,3
3.22375218521852,0.663268454463964,-1.41057172217222,3
3.22416863686369,0.662681149623623,-1.40994704470447,3
3.22458508850885,0.66209410493124,-1.40932236723672,3
3.22500154015402,0.661507320386818,-1.40869768976898,3
3.22541799179918,0.660920795990352,-1.40807301230123,3
3.22583444344434,0.660334531741848,-1.40744833483348,3
3.22625089508951,0.659748527641302,-1.40682365736574,3
3.22666734673467,0.659162783688718,-1.40619897989799,3
3.22708379837984,0.658577299884087,-1.40557430243024,3
3.227500250025,0.657992076227419,-1.4049496249625,3
3.22791670167017,0.657407112718712,-1.40432494749475,3
3.22833315331533,0.656822409357959,-1.403700270027,3
3.2287496049605,0.656237966145168,-1.40307559255926,3
3.22916605660566,0.655653783080339,-1.40245091509151,3
3.22958250825083,0.655069860163465,-1.40182623762376,3
3.22999895989599,0.654486197394551,-1.40120156015602,3
3.23041541154115,0.653902794773597,-1.40057688268827,3
3.23083186318632,0.653319652300603,-1.39995220522052,3
3.23124831483148,0.652736769975563,-1.39932752775277,3
3.23166476647665,0.652154147798488,-1.39870285028503,3
3.23208121812181,0.65157178576937,-1.39807817281728,3
3.23249766976698,0.650989683888213,-1.39745349534953,3
3.23291412141214,0.650407842155012,-1.39682881788179,3
3.23333057305731,0.649826260569771,-1.39620414041404,3
3.23374702470247,0.64924493913249,-1.39557946294629,3
3.23416347634764,0.648663877843164,-1.39495478547855,3
3.2345799279928,0.648083076701804,-1.3943301080108,3
3.23499637963796,0.6475025357084,-1.39370543054305,3
3.23541283128313,0.646922254862957,-1.39308075307531,3
3.23582928292829,0.646342234165468,-1.39245607560756,3
3.23624573457346,0.645762473615944,-1.39183139813981,3
3.23666218621862,0.645182973214377,-1.39120672067207,3
3.23707863786379,0.644603732960766,-1.39058204320432,3
3.23749508950895,0.644024752855117,-1.38995736573657,3
3.23791154115412,0.64344603289743,-1.38933268826883,3
3.23832799279928,0.642867573087699,-1.38870801080108,3
3.23874444444444,0.642289373425925,-1.38808333333333,3
3.23916089608961,0.641711433912114,-1.38745865586559,3
3.23957734773477,0.641133754546262,-1.38683397839784,3
3.23999379937994,0.640556335328364,-1.38620930093009,3
3.2404102510251,0.63997917625843,-1.38558462346235,3
3.24082670267027,0.639402277336455,-1.3849599459946,3
3.24124315431543,0.638825638562439,-1.38433526852685,3
3.2416596059606,0.638249259936378,-1.3837105910591,3
3.24207605760576,0.637673141458283,-1.38308591359136,3
3.24249250925093,0.637097283128142,-1.38246123612361,3
3.24290896089609,0.636521684945961,-1.38183655865587,3
3.24332541254125,0.635946346911741,-1.38121188118812,3
3.24374186418642,0.63537126902548,-1.38058720372037,3
3.24415831583158,0.634796451287176,-1.37996252625262,3
3.24457476747675,0.634221893696832,-1.37933784878488,3
3.24499121912191,0.633647596254448,-1.37871317131713,3
3.24540767076708,0.633073558960024,-1.37808849384938,3
3.24582412241224,0.632499781813554,-1.37746381638164,3
3.24624057405741,0.631926264815048,-1.37683913891389,3
3.24665702570257,0.631353007964501,-1.37621446144614,3
3.24707347734773,0.630780011261912,-1.3755897839784,3
3.2474899289929,0.630207274707281,-1.37496510651065,3
3.24790638063806,0.629634798300611,-1.3743404290429,3
3.24832283228323,0.629062582041902,-1.37371575157516,3
3.24873928392839,0.628490625931146,-1.37309107410741,3
3.24915573557356,0.627918929968354,-1.37246639663966,3
3.24957218721872,0.627347494153522,-1.37184171917192,3
3.24998863886389,0.626776318486648,-1.37121704170417,3
3.25040509050905,0.626205402967729,-1.37059236423642,3
3.25082154215422,0.625634747596774,-1.36996768676868,3
3.25123799379938,0.625064352373776,-1.36934300930093,3
3.25165444544454,0.624494217298736,-1.36871833183318,3
3.25207089708971,0.623924342371659,-1.36809365436544,3
3.25248734873487,0.623354727592538,-1.36746897689769,3
3.25290380038004,0.622785372961378,-1.36684429942994,3
3.2533202520252,0.622216278478174,-1.3662196219622,3
3.25373670367037,0.621647444142933,-1.36559494449445,3
3.25415315531553,0.621078869955651,-1.3649702670267,3
3.2545696069607,0.620510555916324,-1.36434558955896,3
3.25498605860586,0.619942502024958,-1.36372091209121,3
3.25540251025103,0.619374708281553,-1.36309623462346,3
3.25581896189619,0.618807174686108,-1.36247155715571,3
3.25623541354135,0.618239901238617,-1.36184687968797,3
3.25665186518652,0.61767288793909,-1.36122220222022,3
3.25706831683168,0.617106134787523,-1.36059752475247,3
3.25748476847685,0.616539641783909,-1.35997284728473,3
3.25790122012201,0.615973408928259,-1.35934816981698,3
3.25831767176718,0.615407436220568,-1.35872349234923,3
3.25873412341234,0.614841723660835,-1.35809881488149,3
3.25915057505751,0.614276271249059,-1.35747413741374,3
3.25956702670267,0.613711078985245,-1.35684945994599,3
3.25998347834784,0.613146146869392,-1.35622478247825,3
3.260399929993,0.612581474901493,-1.3556001050105,3
3.26081638163816,0.612017063081558,-1.35497542754275,3
3.26123283328333,0.611452911409579,-1.35435075007501,3
3.26164928492849,0.610889019885562,-1.35372607260726,3
3.26206573657366,0.610325388509498,-1.35310139513951,3
3.26248218821882,0.609762017281399,-1.35247671767177,3
3.26289863986399,0.609198906201257,-1.35185204020402,3
3.26331509150915,0.608636055269073,-1.35122736273627,3
3.26373154315432,0.608073464484852,-1.35060268526853,3
3.26414799479948,0.60751113384859,-1.34997800780078,3
3.26456444644464,0.606949063360284,-1.34935333033303,3
3.26498089808981,0.606387253019935,-1.34872865286529,3
3.26539734973497,0.605825702827548,-1.34810397539754,3
3.26581380138014,0.605264412783123,-1.34747929792979,3
3.2662302530253,0.604703382886655,-1.34685462046205,3
3.26664670467047,0.604142613138144,-1.3462299429943,3
3.26706315631563,0.603582103537594,-1.34560526552655,3
3.2674796079608,0.603021854085002,-1.34498058805881,3
3.26789605960596,0.60246186478037,-1.34435591059106,3
3.26831251125113,0.6019021356237,-1.34373123312331,3
3.26872896289629,0.601342666614986,-1.34310655565556,3
3.26914541454145,0.600783457754229,-1.34248187818782,3
3.26956186618662,0.600224509041436,-1.34185720072007,3
3.26997831783178,0.5996658204766,-1.34123252325232,3
3.27039476947695,0.599107392059723,-1.34060784578458,3
3.27081122112211,0.598549223790805,-1.33998316831683,3
3.27122767276728,0.597991315669846,-1.33935849084908,3
3.27164412441244,0.597433667696848,-1.33873381338134,3
3.27206057605761,0.596876279871807,-1.33810913591359,3
3.27247702770277,0.596319152194726,-1.33748445844584,3
3.27289347934793,0.595762284665604,-1.3368597809781,3
3.2733099309931,0.59520567728444,-1.33623510351035,3
3.27372638263826,0.594649330051235,-1.3356104260426,3
3.27414283428343,0.59409324296599,-1.33498574857486,3
3.27455928592859,0.593537416028706,-1.33436107110711,3
3.27497573757376,0.592981849239379,-1.33373639363936,3
3.27539218921892,0.592426542598012,-1.33311171617162,3
3.27580864086409,0.591871496104602,-1.33248703870387,3
3.27622509250925,0.591316709759157,-1.33186236123612,3
3.27664154415442,0.590762183561662,-1.33123768376838,3
3.27705799579958,0.590207917512133,-1.33061300630063,3
3.27747444744475,0.589653911610561,-1.32998832883288,3
3.27789089908991,0.589100165856948,-1.32936365136514,3
3.27830735073507,0.588546680251296,-1.32873897389739,3
3.27872380238024,0.587993454793605,-1.32811429642964,3
3.2791402540254,0.587440489483868,-1.3274896189619,3
3.27955670567057,0.586887784322089,-1.32686494149415,3
3.27997315731573,0.586335339308276,-1.3262402640264,3
3.2803896089609,0.585783154442417,-1.32561558655865,3
3.28080606060606,0.585231229724521,-1.32499090909091,3
3.28122251225123,0.584679565154577,-1.32436623162316,3
3.28163896389639,0.584128160732599,-1.32374155415541,3
3.28205541554155,0.583577016458577,-1.32311687668767,3
3.28247186718672,0.583026132332513,-1.32249219921992,3
3.28288831883188,0.582475508354412,-1.32186752175217,3
3.28330477047705,0.58192514452427,-1.32124284428443,3
3.28372122212221,0.581375040842083,-1.32061816681668,3
3.28413767376738,0.580825197307858,-1.31999348934893,3
3.28455412541254,0.580275613921593,-1.31936881188119,3
3.28497057705771,0.579726290683285,-1.31874413441344,3
3.28538702870287,0.579177227592936,-1.31811945694569,3
3.28580348034804,0.578628424650548,-1.31749477947795,3
3.2862199319932,0.578079881856119,-1.3168701020102,3
3.28663638363836,0.577531599209648,-1.31624542454245,3
3.28705283528353,0.576983576711136,-1.31562074707471,3
3.28746928692869,0.576435814360586,-1.31499606960696,3
3.28788573857386,0.575888312157993,-1.31437139213921,3
3.28830219021902,0.575341070103358,-1.31374671467147,3
3.28871864186419,0.574794088196683,-1.31312203720372,3
3.28913509350935,0.574247366437968,-1.31249735973597,3
3.28955154515452,0.573700904827213,-1.31187268226823,3
3.28996799679968,0.573154703364413,-1.31124800480048,3
3.29038444844484,0.572608762049576,-1.31062332733273,3
3.29080090009001,0.572063080882698,-1.30999864986499,3
3.29121735173517,0.571517659863774,-1.30937397239724,3
3.29163380338034,0.570972498992816,-1.30874929492949,3
3.2920502550255,0.570427598269815,-1.30812461746175,3
3.29246670667067,0.569882957694769,-1.307499939994,3
3.29288315831583,0.569338577267686,-1.30687526252625,3
3.293299609961,0.568794456988563,-1.30625058505851,3
3.29371606160616,0.568250596857398,-1.30562590759076,3
3.29413251325133,0.56770699687419,-1.30500123012301,3
3.29454896489649,0.567163657038945,-1.30437655265527,3
3.29496541654165,0.566620577351657,-1.30375187518752,3
3.29538186818682,0.566077757812328,-1.30312719771977,3
3.29579831983198,0.565535198420958,-1.30250252025203,3
3.29621477147715,0.564992899177549,-1.30187784278428,3
3.29663122312231,0.564450860082097,-1.30125316531653,3
3.29704767476748,0.563909081134607,-1.30062848784879,3
3.29746412641264,0.563367562335074,-1.30000381038104,3
3.29788057805781,0.562826303683499,-1.29937913291329,3
3.29829702970297,0.562285305179886,-1.29875445544554,3
3.29871348134813,0.561744566824229,-1.2981297779778,3
3.2991299329933,0.561204088616533,-1.29750510051005,3
3.29954638463846,0.560663870556798,-1.2968804230423,3
3.29996283628363,0.560123912645016,-1.29625574557456,3
3.30037928792879,0.5595842148812,-1.29563106810681,3
3.30079573957396,0.55904477726534,-1.29500639063906,3
3.30121219121912,0.558505599797439,-1.29438171317132,3
3.30162864286429,0.557966682477495,-1.29375703570357,3
3.30204509450945,0.557428025305516,-1.29313235823582,3
3.30246154615462,0.556889628281493,-1.29250768076808,3
3.30287799779978,0.556351491405426,-1.29188300330033,3
3.30329444944494,0.555813614677321,-1.29125832583258,3
3.30371090109011,0.555275998097178,-1.29063364836484,3
3.30412735273527,0.554738641664988,-1.29000897089709,3
3.30454380438044,0.55420154538076,-1.28938429342934,3
3.3049602560256,0.553664709244494,-1.2887596159616,3
3.30537670767077,0.553128133256186,-1.28813493849385,3
3.30579315931593,0.552591817415834,-1.2875102610261,3
3.3062096109611,0.552055761723445,-1.28688558355836,3
3.30662606260626,0.551519966179011,-1.28626090609061,3
3.30704251425143,0.550984430782538,-1.28563622862286,3
3.30745896589659,0.550449155534025,-1.28501155115512,3
3.30787541754175,0.54991414043347,-1.28438687368737,3
3.30829186918692,0.549379385480876,-1.28376219621962,3
3.30870832083208,0.548844890676239,-1.28313751875188,3
3.30912477247725,0.548310656019563,-1.28251284128413,3
3.30954122412241,0.547776681510847,-1.28188816381638,3
3.30995767576758,0.547242967150087,-1.28126348634863,3
3.31037412741274,0.546709512937287,-1.28063880888089,3
3.31079057905791,0.546176318872448,-1.28001413141314,3
3.31120703070307,0.545643384955566,-1.27938945394539,3
3.31162348234824,0.545110711186641,-1.27876477647765,3
3.3120399339934,0.54457829756568,-1.2781400990099,3
3.31245638563856,0.544046144092679,-1.27751542154215,3
3.31287283728373,0.543514250767629,-1.27689074407441,3
3.31328928892889,0.542982617590544,-1.27626606660666,3
3.31370574057406,0.542451244561418,-1.27564138913891,3
3.31412219221922,0.541920131680254,-1.27501671167117,3
3.31453864386439,0.541389278947042,-1.27439203420342,3
3.31495509550955,0.540858686361794,-1.27376735673567,3
3.31537154715472,0.540328353924505,-1.27314267926793,3
3.31578799879988,0.539798281635173,-1.27251800180018,3
3.31620445044504,0.539268469493802,-1.27189332433243,3
3.31662090209021,0.538738917500389,-1.27126864686469,3
3.31703735373537,0.538209625654938,-1.27064396939694,3
3.31745380538054,0.537680593957441,-1.27001929192919,3
3.3178702570257,0.537151822407909,-1.26939461446145,3
3.31828670867087,0.536623311006332,-1.2687699369937,3
3.31870316031603,0.536095059752716,-1.26814525952595,3
3.3191196119612,0.535567068647058,-1.26752058205821,3
3.31953606360636,0.53503933768936,-1.26689590459046,3
3.31995251525153,0.534511866879621,-1.26627122712271,3
3.32036896689669,0.533984656217838,-1.26564654965497,3
3.32078541854185,0.533457705704018,-1.26502187218722,3
3.32120187018702,0.532931015338159,-1.26439719471947,3
3.32161832183218,0.532404585120252,-1.26377251725172,3
3.32203477347735,0.53187841505031,-1.26314783978398,3
3.32245122512251,0.531352505128327,-1.26252316231623,3
3.32286767676768,0.530826855354302,-1.26189848484848,3
3.32328412841284,0.530301465728233,-1.26127380738074,3
3.32370058005801,0.529776336250126,-1.26064912991299,3
3.32411703170317,0.52925146691998,-1.26002445244524,3
3.32453348334833,0.528726857737791,-1.2593997749775,3
3.3249499349935,0.528202508703561,-1.25877509750975,3
3.32536638663866,0.52767841981729,-1.258150420042,3
3.32578283828383,0.527154591078979,-1.25752574257426,3
3.32619928992899,0.526631022488626,-1.25690106510651,3
3.32661574157416,0.526107714046233,-1.25627638763876,3
3.32703219321932,0.525584665751801,-1.25565171017102,3
3.32744864486449,0.525061877605324,-1.25502703270327,3
3.32786509650965,0.524539349606808,-1.25440235523552,3
3.32828154815482,0.524017081756254,-1.25377767776778,3
3.32869799979998,0.523495074053656,-1.25315300030003,3
3.32911445144514,0.522973326499017,-1.25252832283228,3
3.32953090309031,0.522451839092339,-1.25190364536454,3
3.32994735473547,0.521930611833621,-1.25127896789679,3
3.33036380638064,0.521409644722858,-1.25065429042904,3
3.3307802580258,0.520888937760057,-1.2500296129613,3
3.33119670967097,0.520368490945215,-1.24940493549355,3
3.33161316131613,0.519848304278332,-1.2487802580258,3
3.3320296129613,0.519328377759404,-1.24815558055805,3
3.33244606460646,0.51880871138844,-1.24753090309031,3
3.33286251625163,0.518289305165435,-1.24690622562256,3
3.33327896789679,0.517770159090386,-1.24628154815482,3
3.33369541954195,0.5172512731633,-1.24565687068707,3
3.33411187118712,0.51673264738417,-1.24503219321932,3
3.33452832283228,0.516214281753001,-1.24440751575158,3
3.33494477447745,0.515696176269792,-1.24378283828383,3
3.33536122612261,0.515178330934541,-1.24315816081608,3
3.33577767776778,0.51466074574725,-1.24253348334833,3
3.33619412941294,0.514143420707914,-1.24190880588059,3
3.33661058105811,0.513626355816543,-1.24128412841284,3
3.33702703270327,0.513109551073129,-1.24065945094509,3
3.33744348434844,0.512593006477672,-1.24003477347735,3
3.3378599359936,0.512076722030177,-1.2394100960096,3
3.33827638763876,0.511560697730639,-1.23878541854185,3
3.33869283928393,0.511044933579061,-1.23816074107411,3
3.33910929092909,0.510529429575444,-1.23753606360636,3
3.33952574257426,0.510014185719783,-1.23691138613861,3
3.33994219421942,0.509499202012083,-1.23628670867087,3
3.34035864586459,0.508984478452341,-1.23566203120312,3
3.34077509750975,0.50847001504056,-1.23503735373537,3
3.34119154915492,0.507955811776736,-1.23441267626763,3
3.34160800080008,0.507441868660873,-1.23378799879988,3
3.34202445244524,0.506928185692965,-1.23316332133213,3
3.34244090409041,0.506414762873019,-1.23253864386439,3
3.34285735573557,0.505901600201035,-1.23191396639664,3
3.34327380738074,0.505388697677008,-1.23128928892889,3
3.3436902590259,0.504876055300937,-1.23066461146115,3
3.34410671067107,0.504363673072827,-1.2300399339934,3
3.34452316231623,0.50385155099268,-1.22941525652565,3
3.3449396139614,0.503339689060489,-1.22879057905791,3
3.34535606560656,0.502828087276255,-1.22816590159016,3
3.34577251725173,0.502316745639984,-1.22754122412241,3
3.34618896889689,0.50180566415167,-1.22691654665467,3
3.34660542054205,0.501294842811316,-1.22629186918692,3
3.34702187218722,0.50078428161892,-1.22566719171917,3
3.34743832383238,0.500273980574484,-1.22504251425142,3
3.34785477547755,0.499763939678006,-1.22441783678368,3
3.34827122712271,0.499254158929489,-1.22379315931593,3
3.34868767876788,0.498744638328933,-1.22316848184818,3
3.34910413041304,0.498235377876332,-1.22254380438044,3
3.34952058205821,0.497726377571691,-1.22191912691269,3
3.34993703370337,0.497217637415011,-1.22129444944494,3
3.35035348534854,0.496709157406288,-1.2206697719772,3
3.3507699369937,0.496200937545526,-1.22004509450945,3
3.35118638863886,0.495692977832721,-1.2194204170417,3
3.35160284028403,0.495185278267877,-1.21879573957396,3
3.35201929192919,0.494677838850993,-1.21817106210621,3
3.35243574357436,0.494170659582062,-1.21754638463846,3
3.35285219521952,0.493663740461095,-1.21692170717072,3
3.35326864686469,0.493157081488091,-1.21629702970297,3
3.35368509850985,0.492650682663042,-1.21567235223522,3
3.35410155015502,0.492144543985951,-1.21504767476748,3
3.35451800180018,0.49163866545682,-1.21442299729973,3
3.35493445344534,0.491133047075646,-1.21379831983198,3
3.35535090509051,0.490627688842435,-1.21317364236424,3
3.35576735673567,0.490122590757181,-1.21254896489649,3
3.35618380838084,0.489617752819889,-1.21192428742874,3
3.356600260026,0.489113175030553,-1.211299609961,3
3.35701671167117,0.488608857389178,-1.21067493249325,3
3.35743316331633,0.488104799895762,-1.2100502550255,3
3.3578496149615,0.487601002550303,-1.20942557755775,3
3.35826606660666,0.487097465352806,-1.20880090009001,3
3.35868251825183,0.486594188303265,-1.20817622262226,3
3.35909896989699,0.486091171401686,-1.20755154515451,3
3.35951542154215,0.485588414648067,-1.20692686768677,3
3.35993187318732,0.485085918042403,-1.20630219021902,3
3.36034832483248,0.484583681584702,-1.20567751275127,3
3.36076477647765,0.484081705274958,-1.20505283528353,3
3.36118122812281,0.483579989113171,-1.20442815781578,3
3.36159767976798,0.483078533099349,-1.20380348034803,3
3.36201413141314,0.482577337233483,-1.20317880288029,3
3.36243058305831,0.482076401515574,-1.20255412541254,3
3.36284703470347,0.481575725945625,-1.20192944794479,3
3.36326348634864,0.481075310523639,-1.20130477047705,3
3.3636799379938,0.480575155249607,-1.2006800930093,3
3.36409638963896,0.480075260123536,-1.20005541554155,3
3.36451284128413,0.479575625145426,-1.19943073807381,3
3.36492929292929,0.479076250315277,-1.19880606060606,3
3.36534574457446,0.478577135633079,-1.19818138313831,3
3.36576219621962,0.478078281098846,-1.19755670567057,3
3.36617864786479,0.477579686712573,-1.19693202820282,3
3.36659509950995,0.477081352474258,-1.19630735073507,3
3.36701155115512,0.476583278383899,-1.19568267326733,3
3.36742800280028,0.476085464441503,-1.19505799579958,3
3.36784445444545,0.475587910647064,-1.19443331833183,3
3.36826090609061,0.475090617000586,-1.19380864086409,3
3.36867735773577,0.474593583502065,-1.19318396339634,3
3.36909380938094,0.474096810151504,-1.19255928592859,3
3.3695102610261,0.473600296948906,-1.19193460846085,3
3.36992671267127,0.473104043894262,-1.1913099309931,3
3.37034316431643,0.472608050987578,-1.19068525352535,3
3.3707596159616,0.472112318228854,-1.19006057605761,3
3.37117606760676,0.47161684561809,-1.18943589858986,3
3.37159251925193,0.471121633155283,-1.18881122112211,3
3.37200897089709,0.470626680840436,-1.18818654365437,3
3.37242542254225,0.47013198867355,-1.18756186618662,3
3.37284187418742,0.469637556654618,-1.18693718871887,3
3.37325832583258,0.469143384783649,-1.18631251125112,3
3.37367477747775,0.468649473060642,-1.18568783378338,3
3.37409122912291,0.468155821485592,-1.18506315631563,3
3.37450768076808,0.467662430058496,-1.18443847884788,3
3.37492413241324,0.467169298779364,-1.18381380138014,3
3.37534058405841,0.466676427648192,-1.18318912391239,3
3.37575703570357,0.466183816664977,-1.18256444644464,3
3.37617348734874,0.465691465829719,-1.1819397689769,3
3.3765899389939,0.465199375142424,-1.18131509150915,3
3.37700639063906,0.464707544603087,-1.1806904140414,3
3.37742284228423,0.46421597421171,-1.18006573657366,3
3.37783929392939,0.463724663968289,-1.17944105910591,3
3.37825574557456,0.463233613872832,-1.17881638163816,3
3.37867219721972,0.462742823925328,-1.17819170417042,3
3.37908864886489,0.46225229412579,-1.17756702670267,3
3.37950510051005,0.461762024474208,-1.17694234923492,3
3.37992155215522,0.461272014970586,-1.17631767176718,3
3.38033800380038,0.46078226561492,-1.17569299429943,3
3.38075445544554,0.460292776407215,-1.17506831683168,3
3.38117090709071,0.45980354734747,-1.17444363936394,3
3.38158735873587,0.459314578435681,-1.17381896189619,3
3.38200381038104,0.458825869671855,-1.17319428442844,3
3.3824202620262,0.458337421055989,-1.1725696069607,3
3.38283671367137,0.45784923258808,-1.17194492949295,3
3.38325316531653,0.457361304268126,-1.1713202520252,3
3.3836696169617,0.456873636096139,-1.17069557455746,3
3.38408606860686,0.456386228072107,-1.17007089708971,3
3.38450252025203,0.455899080196032,-1.16944621962196,3
3.38491897189719,0.455412192467918,-1.16882154215421,3
3.38533542354235,0.454925564887768,-1.16819686468647,3
3.38575187518752,0.454439197455569,-1.16757218721872,3
3.38616832683268,0.453953090171332,-1.16694750975097,3
3.38658477847785,0.453467243035057,-1.16632283228323,3
3.38700123012301,0.452981656046742,-1.16569815481548,3
3.38741768176818,0.452496329206379,-1.16507347734773,3
3.38783413341334,0.452011262513981,-1.16444879987999,3
3.38825058505851,0.451526455969542,-1.16382412241224,3
3.38866703670367,0.45104190957306,-1.16319944494449,3
3.38908348834883,0.450557623324539,-1.16257476747675,3
3.389499939994,0.450073597223975,-1.161950090009,3
3.38991639163916,0.449589831271371,-1.16132541254125,3
3.39033284328433,0.449106325466726,-1.16070073507351,3
3.39074929492949,0.448623079810041,-1.16007605760576,3
3.39116574657466,0.448140094301316,-1.15945138013801,3
3.39158219821982,0.447657368940551,-1.15882670267027,3
3.39199864986499,0.447174903727738,-1.15820202520252,3
3.39241510151015,0.446692698662892,-1.15757734773477,3
3.39283155315532,0.446210753746001,-1.15695267026703,3
3.39324800480048,0.445729068977071,-1.15632799279928,3
3.39366445644565,0.445247644356098,-1.15570331533153,3
3.39408090809081,0.444766479883089,-1.15507863786379,3
3.39449735973597,0.444285575558032,-1.15445396039604,3
3.39491381138114,0.443804931380939,-1.15382928292829,3
3.3953302630263,0.443324547351803,-1.15320460546054,3
3.39574671467147,0.44284442347063,-1.1525799279928,3
3.39616316631663,0.442364559737412,-1.15195525052505,3
3.3965796179618,0.441884956152155,-1.15133057305731,3
3.39699606960696,0.441405612714856,-1.15070589558956,3
3.39741252125213,0.440926529425516,-1.15008121812181,3
3.39782897289729,0.440447706284138,-1.14945654065407,3
3.39824542454245,0.439969143290716,-1.14883186318632,3
3.39866187618762,0.439490840445254,-1.14820718571857,3
3.39907832783278,0.43901279774775,-1.14758250825082,3
3.39949477947795,0.438535015198209,-1.14695783078308,3
3.39991123112311,0.438057492796624,-1.14633315331533,3
3.40032768276828,0.437580230542999,-1.14570847584758,3
3.40074413441344,0.437103228437334,-1.14508379837984,3
3.40116058605861,0.436626486479627,-1.14445912091209,3
3.40157703770377,0.436150004669878,-1.14383444344434,3
3.40199348934894,0.43567378300809,-1.1432097659766,3
3.4024099409941,0.43519782149426,-1.14258508850885,3
3.40282639263926,0.43472212012839,-1.1419604110411,3
3.40324284428443,0.434246678910476,-1.14133573357336,3
3.40365929592959,0.433771497840524,-1.14071105610561,3
3.40407574757476,0.433296576918535,-1.14008637863786,3
3.40449219921992,0.432821916144499,-1.13946170117012,3
3.40490865086509,0.432347515518423,-1.13883702370237,3
3.40532510251025,0.431873375040308,-1.13821234623462,3
3.40574155415542,0.431399494710153,-1.13758766876688,3
3.40615800580058,0.430925874527954,-1.13696299129913,3
3.40657445744574,0.430452514493716,-1.13633831383138,3
3.40699090909091,0.429979414607438,-1.13571363636364,3
3.40740736073607,0.429506574869118,-1.13508895889589,3
3.40782381238124,0.429033995278756,-1.13446428142814,3
3.4082402640264,0.428561675836356,-1.1338396039604,3
3.40865671567157,0.428089616541914,-1.13321492649265,3
3.40907316731673,0.427617817395429,-1.1325902490249,3
3.4094896189619,0.427146278396906,-1.13196557155716,3
3.40990607060706,0.426674999546341,-1.13134089408941,3
3.41032252225223,0.426203980843734,-1.13071621662166,3
3.41073897389739,0.425733222289088,-1.13009153915392,3
3.41115542554255,0.425262723882401,-1.12946686168617,3
3.41157187718772,0.424792485623673,-1.12884218421842,3
3.41198832883288,0.424322507512905,-1.12821750675067,3
3.41240478047805,0.423852789550091,-1.12759282928293,3
3.41282123212321,0.423383331735243,-1.12696815181518,3
3.41323768376838,0.422914134068352,-1.12634347434743,3
3.41365413541354,0.422445196549418,-1.12571879687969,3
3.41407058705871,0.421976519178443,-1.12509411941194,3
3.41448703870387,0.42150810195543,-1.12446944194419,3
3.41490349034903,0.421039944880373,-1.12384476447645,3
3.4153199419942,0.420572047953277,-1.1232200870087,3
3.41573639363936,0.42010441117414,-1.12259540954095,3
3.41615284528453,0.419637034542966,-1.12197073207321,3
3.41656929692969,0.419169918059744,-1.12134605460546,3
3.41698574857486,0.418703061724484,-1.12072137713771,3
3.41740220022002,0.418236465537184,-1.12009669966997,3
3.41781865186519,0.417770129497843,-1.11947202220222,3
3.41823510351035,0.417304053606461,-1.11884734473447,3
3.41865155515552,0.416838237863038,-1.11822266726673,3
3.41906800680068,0.416372682267575,-1.11759798979898,3
3.41948445844584,0.415907386820068,-1.11697331233123,3
3.41990091009101,0.415442351520523,-1.11634863486349,3
3.42031736173617,0.414977576368937,-1.11572395739574,3
3.42073381338134,0.414513061365311,-1.11509927992799,3
3.4211502650265,0.414048806509641,-1.11447460246025,3
3.42156671667167,0.413584811801933,-1.1138499249925,3
3.42198316831683,0.413121077242184,-1.11322524752475,3
3.422399619962,0.412657602830393,-1.112600570057,3
3.42281607160716,0.412194388566562,-1.11197589258926,3
3.42323252325233,0.411731434450687,-1.11135121512151,3
3.42364897489749,0.411268740482775,-1.11072653765376,3
3.42406542654265,0.410806306662819,-1.11010186018602,3
3.42448187818782,0.410344132990826,-1.10947718271827,3
3.42489832983298,0.409882219466791,-1.10885250525052,3
3.42531478147815,0.409420566090709,-1.10822782778278,3
3.42573123312331,0.408959172862593,-1.10760315031503,3
3.42614768476848,0.408498039782437,-1.10697847284728,3
3.42656413641364,0.408037166850239,-1.10635379537954,3
3.42698058805881,0.407576554065995,-1.10572911791179,3
3.42739703970397,0.407116201429714,-1.10510444044404,3
3.42781349134913,0.406656108941391,-1.1044797629763,3
3.4282299429943,0.40619627660103,-1.10385508550855,3
3.42864639463946,0.405736704408627,-1.1032304080408,3
3.42906284628463,0.405277392364182,-1.10260573057306,3
3.42947929792979,0.404818340467695,-1.10198105310531,3
3.42989574957496,0.404359548719169,-1.10135637563756,3
3.43031220122012,0.403901017118605,-1.10073169816982,3
3.43072865286529,0.403442745665997,-1.10010702070207,3
3.43114510451045,0.402984734361347,-1.09948234323432,3
3.43156155615562,0.402526983204657,-1.09885766576658,3
3.43197800780078,0.402069492195928,-1.09823298829883,3
3.43239445944595,0.401612261335156,-1.09760831083108,3
3.43281091109111,0.401155290622341,-1.09698363336334,3
3.43322736273627,0.40069858005749,-1.09635895589559,3
3.43364381438144,0.400242129640597,-1.09573427842784,3
3.4340602660266,0.399785939371659,-1.09510960096009,3
3.43447671767177,0.399330009250683,-1.09448492349235,3
3.43489316931693,0.398874339277668,-1.0938602460246,3
3.4353096209621,0.398418929452612,-1.09323556855685,3
3.43572607260726,0.397963779775511,-1.09261089108911,3
3.43614252425243,0.397508890246373,-1.09198621362136,3
3.43655897589759,0.397054260865193,-1.09136153615362,3
3.43697542754275,0.39659989163197,-1.09073685868587,3
3.43739187918792,0.396145782546709,-1.09011218121812,3
3.43780833083308,0.395691933609408,-1.08948750375037,3
3.43822478247825,0.395238344820063,-1.08886282628263,3
3.43864123412341,0.394785016178679,-1.08823814881488,3
3.43905768576858,0.394331947685256,-1.08761347134713,3
3.43947413741374,0.39387913933979,-1.08698879387939,3
3.43989058905891,0.393426591142282,-1.08636411641164,3
3.44030704070407,0.392974303092734,-1.08573943894389,3
3.44072349234924,0.392522275191146,-1.08511476147615,3
3.4411399439944,0.392070507437516,-1.0844900840084,3
3.44155639563956,0.391618999831845,-1.08386540654065,3
3.44197284728473,0.391167752374134,-1.08324072907291,3
3.44238929892989,0.390716765064385,-1.08261605160516,3
3.44280575057506,0.390266037902588,-1.08199137413741,3
3.44322220222022,0.389815570888757,-1.08136669666967,3
3.44363865386539,0.389365364022883,-1.08074201920192,3
3.44405510551055,0.388915417304966,-1.08011734173417,3
3.44447155715572,0.388465730735007,-1.07949266426643,3
3.44488800880088,0.388016304313012,-1.07886798679868,3
3.44530446044604,0.387567138038975,-1.07824330933093,3
3.44572091209121,0.387118231912893,-1.07761863186319,3
3.44613736373637,0.386669585934774,-1.07699395439544,3
3.44655381538154,0.386221200104616,-1.07636927692769,3
3.4469702670267,0.385773074422412,-1.07574459945995,3
3.44738671867187,0.385325208888169,-1.0751199219922,3
3.44780317031703,0.384877603501888,-1.07449524452445,3
3.4482196219622,0.384430258263565,-1.07387056705671,3
3.44863607360736,0.383983173173199,-1.07324588958896,3
3.44905252525253,0.383536348230793,-1.07262121212121,3
3.44946897689769,0.383089783436347,-1.07199653465347,3
3.44988542854285,0.382643478789857,-1.07137185718572,3
3.45030188018802,0.38219743429133,-1.07074717971797,3
3.45071833183318,0.38175164994076,-1.07012250225022,3
3.45113478347835,0.381306125738151,-1.06949782478248,3
3.45155123512351,0.380860861683502,-1.06887314731473,3
3.45196768676868,0.380415857776809,-1.06824846984698,3
3.45238413841384,0.379971114018076,-1.06762379237924,3
3.45280059005901,0.379526630407304,-1.06699911491149,3
3.45321704170417,0.379082406944487,-1.06637443744374,3
3.45363349334934,0.378638443629633,-1.065749759976,3
3.4540499449945,0.378194740462735,-1.06512508250825,3
3.45446639663966,0.377751297443798,-1.0645004050405,3
3.45488284828483,0.37730811457282,-1.06387572757276,3
3.45529929992999,0.376865191849804,-1.06325105010501,3
3.45571575157516,0.376422529274745,-1.06262637263726,3
3.45613220322032,0.375980126847642,-1.06200169516952,3
3.45654865486549,0.375537984568499,-1.06137701770177,3
3.45696510651065,0.37509610243732,-1.06075234023402,3
3.45738155815582,0.374654480454096,-1.06012766276628,3
3.45779800980098,0.374213118618833,-1.05950298529853,3
3.45821446144615,0.373772016931527,-1.05887830783078,3
3.45863091309131,0.373331175392181,-1.05825363036304,3
3.45904736473647,0.372890594000795,-1.05762895289529,3
3.45946381638164,0.372450272757368,-1.05700427542754,3
3.4598802680268,0.372010211661902,-1.0563795979598,3
3.46029671967197,0.371570410714389,-1.05575492049205,3
3.46071317131713,0.371130869914841,-1.0551302430243,3
3.4611296229623,0.370691589263251,-1.05450556555656,3
3.46154607460746,0.37025256875962,-1.05388088808881,3
3.46196252625263,0.369813808403945,-1.05325621062106,3
3.46237897789779,0.369375308196233,-1.05263153315332,3
3.46279542954295,0.368937068136479,-1.05200685568557,3
3.46321188118812,0.368499088224681,-1.05138217821782,3
3.46362833283328,0.368061368460848,-1.05075750075008,3
3.46404478447845,0.367623908844973,-1.05013282328233,3
3.46446123612361,0.367186709377055,-1.04950814581458,3
3.46487768776878,0.366749770057092,-1.04888346834683,3
3.46529413941394,0.366313090885097,-1.04825879087909,3
3.46571059105911,0.365876671861056,-1.04763411341134,3
3.46612704270427,0.365440512984975,-1.04700943594359,3
3.46654349434944,0.365004614256851,-1.04638475847585,3
3.4669599459946,0.364568975676692,-1.0457600810081,3
3.46737639763976,0.364133597244486,-1.04513540354035,3
3.46779284928493,0.363698478960242,-1.04451072607261,3
3.46820930093009,0.363263620823956,-1.04388604860486,3
3.46862575257526,0.362829022835632,-1.04326137113711,3
3.46904220422042,0.362394684995262,-1.04263669366937,3
3.46945865586559,0.361960607302855,-1.04201201620162,3
3.46987510751075,0.361526789758408,-1.04138733873387,3
3.47029155915592,0.361093232361917,-1.04076266126613,3
3.47070801080108,0.360659935113386,-1.04013798379838,3
3.47112446244624,0.360226898012815,-1.03951330633063,3
3.47154091409141,0.359794121060203,-1.03888862886289,3
3.47195736573657,0.359361604255547,-1.03826395139514,3
3.47237381738174,0.358929347598856,-1.03763927392739,3
3.4727902690269,0.358497351090122,-1.03701459645965,3
3.47320672067207,0.358065614729346,-1.0363899189919,3
3.47362317231723,0.357634138516527,-1.03576524152415,3
3.4740396239624,0.357202922451672,-1.03514056405641,3
3.47445607560756,0.356771966534774,-1.03451588658866,3
3.47487252725273,0.356341270765835,-1.03389120912091,3
3.47528897889789,0.355910835144854,-1.03326653165316,3
3.47570543054305,0.355480659671834,-1.03264185418542,3
3.47612188218822,0.355050744346769,-1.03201717671767,3
3.47653833383338,0.354621089169667,-1.03139249924992,3
3.47695478547855,0.354191694140525,-1.03076782178218,3
3.47737123712371,0.353762559259344,-1.03014314431443,3
3.47778768876888,0.353333684526115,-1.02951846684668,3
3.47820414041404,0.352905069940849,-1.02889378937894,3
3.47862059205921,0.352476715503544,-1.02826911191119,3
3.47903704370437,0.352048621214195,-1.02764443444344,3
3.47945349534954,0.351620787072807,-1.0270197569757,3
3.4798699469947,0.351193213079377,-1.02639507950795,3
3.48028639863986,0.350765899233908,-1.0257704020402,3
3.48070285028503,0.350338845536395,-1.02514572457246,3
3.48111930193019,0.349912051986845,-1.02452104710471,3
3.48153575357536,0.349485518585253,-1.02389636963696,3
3.48195220522052,0.349059245331619,-1.02327169216922,3
3.48236865686569,0.348633232225943,-1.02264701470147,3
3.48278510851085,0.348207479268229,-1.02202233723372,3
3.48320156015602,0.347781986458472,-1.02139765976598,3
3.48361801180118,0.347356753796676,-1.02077298229823,3
3.48403446344634,0.346931781282837,-1.02014830483048,3
3.48445091509151,0.346507068916958,-1.01952362736274,3
3.48486736673667,0.346082616699039,-1.01889894989499,3
3.48528381838184,0.345658424629075,-1.01827427242724,3
3.485700270027,0.345234492707077,-1.0176495949595,3
3.48611672167217,0.344810820933034,-1.01702491749175,3
3.48653317331733,0.344387409306949,-1.016400240024,3
3.4869496249625,0.343964257828823,-1.01577556255625,3
3.48736607660766,0.343541366498663,-1.01515088508851,3
3.48778252825283,0.343118735316455,-1.01452620762076,3
3.48819897989799,0.342696364282208,-1.01390153015302,3
3.48861543154315,0.342274253395921,-1.01327685268527,3
3.48903188318832,0.341852402657596,-1.01265217521752,3
3.48944833483348,0.341430812067223,-1.01202749774977,3
3.48986478647865,0.341009481624813,-1.01140282028203,3
3.49028123812381,0.340588411330362,-1.01077814281428,3
3.49069768976898,0.34016760118387,-1.01015346534653,3
3.49111414141414,0.339747051185338,-1.00952878787879,3
3.49153059305931,0.339326761334766,-1.00890411041104,3
3.49194704470447,0.33890673163215,-1.00827943294329,3
3.49236349634964,0.338486962077496,-1.00765475547555,3
3.4927799479948,0.338067452670799,-1.0070300780078,3
3.49319639963996,0.337648203412062,-1.00640540054005,3
3.49361285128513,0.337229214301287,-1.00578072307231,3
3.49402930293029,0.336810485338464,-1.00515604560456,3
3.49444575457546,0.336392016523607,-1.00453136813681,3
3.49486220622062,0.335973807856707,-1.00390669066907,3
3.49527865786579,0.335555859337767,-1.00328201320132,3
3.49569510951095,0.335138170966781,-1.00265733573357,3
3.49611156115612,0.334720742743761,-1.00203265826583,3
3.49652801280128,0.334303574668697,-1.00140798079808,3
3.49694446444644,0.33388666674159,-1.00078330333033,3
3.49736091609161,0.333470018962446,-1.00015862586259,3
3.49777736773677,0.333053631331261,-0.99953394839484,3
3.49819381938194,0.33263750384803,-0.998909270927093,3
3.4986102710271,0.332221636512763,-0.998284593459346,3
3.49902672267227,0.331806029325454,-0.997659915991598,3
3.49944317431743,0.331390682286107,-0.997035238523852,3
3.4998596259626,0.330975595394714,-0.996410561056105,3
3.50027607760776,0.330560768651283,-0.995785883588359,3
3.50069252925293,0.330146202055811,-0.995161206120612,3
3.50110898089809,0.329731895608298,-0.994536528652866,3
3.50152543254325,0.329317849308744,-0.993911851185118,3
3.50194188418842,0.328904063157148,-0.993287173717371,3
3.50235833583358,0.328490537153511,-0.992662496249624,3
3.50277478747875,0.328077271297836,-0.992037818781878,3
3.50319123912391,0.327664265590119,-0.991413141314132,3
3.50360769076908,0.327251520030361,-0.990788463846384,3
3.50402414241424,0.326839034618562,-0.990163786378637,3
3.50444059405941,0.32642680935472,-0.989539108910892,3
3.50485704570457,0.32601484423884,-0.988914431443144,3
3.50527349734974,0.325603139270919,-0.988289753975397,3
3.5056899489949,0.325191694450954,-0.98766507650765,3
3.50610640064006,0.32478050977895,-0.987040399039904,3
3.50652285228523,0.324369585254908,-0.986415721572158,3
3.50693930393039,0.32395892087882,-0.98579104410441,3
3.50735575557556,0.323548516650694,-0.985166366636663,3
3.50777220722072,0.323138372570529,-0.984541689168917,3
3.50818865886589,0.322728488638322,-0.98391701170117,3
3.50860511051105,0.32231886485407,-0.983292334233423,3
3.50902156215622,0.321909501217782,-0.982667656765676,3
3.50943801380138,0.32150039772945,-0.98204297929793,3
3.50985446544654,0.32109155438908,-0.981418301830183,3
3.51027091709171,0.320682971196668,-0.980793624362436,3
3.51068736873687,0.320274648152214,-0.980168946894689,3
3.51110382038204,0.319866585255721,-0.979544269426942,3
3.5115202720272,0.319458782507185,-0.978919591959196,3
3.51193672367237,0.319051239906612,-0.978294914491449,3
3.51235317531753,0.318643957453995,-0.977670237023702,3
3.5127696269627,0.318236935149338,-0.977045559555955,3
3.51318607860786,0.317830172992638,-0.976420882088209,3
3.51360253025303,0.317423670983901,-0.975796204620462,3
3.51401898189819,0.317017429123121,-0.975171527152714,3
3.51443543354335,0.316611447410297,-0.974546849684968,3
3.51485188518852,0.316205725845437,-0.973922172217222,3
3.51526833683368,0.315800264428535,-0.973297494749475,3
3.51568478847885,0.315395063159588,-0.972672817281728,3
3.51610124012401,0.314990122038605,-0.97204813981398,3
3.51651769176918,0.314585441065583,-0.971423462346235,3
3.51693414341434,0.314181020240518,-0.970798784878488,3
3.51735059505951,0.313776859563408,-0.97017410741074,3
3.51776704670467,0.313372959034261,-0.969549429942994,3
3.51818349834984,0.312969318653074,-0.968924752475247,3
3.518599949995,0.312565938419844,-0.968300075007501,3
3.51901640164016,0.312162818334572,-0.967675397539754,3
3.51943285328533,0.311759958397262,-0.967050720072006,3
3.51984930493049,0.311357358607909,-0.96642604260426,3
3.52026575657566,0.310955018966517,-0.965801365136513,3
3.52068220822082,0.310552939473084,-0.965176687668766,3
3.52109865986599,0.31015112012761,-0.96455201020102,3
3.52151511151115,0.309749560930094,-0.963927332733274,3
3.52193156315632,0.309348261880537,-0.963302655265526,3
3.52234801480148,0.308947222978942,-0.962677977797779,3
3.52276446644665,0.308546444225303,-0.962053300330032,3
3.52318091809181,0.308145925619623,-0.961428622862286,3
3.52359736973697,0.307745667161905,-0.960803945394539,3
3.52401382138214,0.307345668852147,-0.960179267926792,3
3.5244302730273,0.306945930690343,-0.959554590459045,3
3.52484672467247,0.306546452676502,-0.9589299129913,3
3.52526317631763,0.306147234810618,-0.958305235523552,3
3.5256796279628,0.305748277092695,-0.957680558055805,3
3.52609607960796,0.305349579522726,-0.957055880588058,3
3.52651253125313,0.304951142100723,-0.956431203120312,3
3.52692898289829,0.304552964826676,-0.955806525652565,3
3.52734543454345,0.304155047700586,-0.955181848184818,3
3.52776188618862,0.30375739072246,-0.954557170717071,3
3.52817833783378,0.303359993892293,-0.953932493249325,3
3.52859478947895,0.302962857210083,-0.953307815781578,3
3.52901124112411,0.30256598067583,-0.952683138313831,3
3.52942769276928,0.302169364289538,-0.952058460846084,3
3.52984414441444,0.301773008051207,-0.951433783378338,3
3.53026059605961,0.30137691196083,-0.95080910591059,3
3.53067704770477,0.300981076018418,-0.950184428442844,3
3.53109349934994,0.300585500223963,-0.949559750975097,3
3.5315099509951,0.300190184577467,-0.94893507350735,3
3.53192640264026,0.29979512907893,-0.948310396039604,3
3.53234285428543,0.299400333728352,-0.947685718571856,3
3.53275930593059,0.299005798525734,-0.947061041104109,3
3.53317575757576,0.298611523471076,-0.946436363636363,3
3.53359220922092,0.298217508564376,-0.945811686168617,3
3.53400866086609,0.297823753805634,-0.94518700870087,3
3.53442511251125,0.297430259194851,-0.944562331233122,3
3.53484156415642,0.297037024732029,-0.943937653765375,3
3.53525801580158,0.296644050417164,-0.94331297629763,3
3.53567446744675,0.296251336250261,-0.942688298829882,3
3.53609091909191,0.295858882231313,-0.942063621362136,3
3.53650737073707,0.295466688360328,-0.941438943894388,3
3.53692382238224,0.295074754637302,-0.940814266426643,3
3.5373402740274,0.294683081062233,-0.940189588958896,3
3.53775672567257,0.294291667635122,-0.939564911491148,3
3.53817317731773,0.293900514355974,-0.938940234023401,3
3.5385896289629,0.293509621224786,-0.938315556555655,3
3.53900608060806,0.293118988241552,-0.937690879087908,3
3.53942253225323,0.292728615406279,-0.937066201620162,3
3.53983898389839,0.292338502718966,-0.936441524152414,3
3.54025543554355,0.291948650179611,-0.935816846684668,3
3.54067188718872,0.291559057788216,-0.935192169216921,3
3.54108833883388,0.29116972554478,-0.934567491749174,3
3.54150479047905,0.290780653449305,-0.933942814281427,3
3.54192124212421,0.290391841501785,-0.933318136813681,3
3.54233769376938,0.290003289702229,-0.932693459345934,3
3.54275414541454,0.289614998050631,-0.932068781878187,3
3.54317059705971,0.289226966546989,-0.93144410441044,3
3.54358704870487,0.288839195191308,-0.930819426942694,3
3.54400350035004,0.288451683983586,-0.930194749474947,3
3.5444199519952,0.288064432923825,-0.9295700720072,3
3.54483640364036,0.287677442012022,-0.928945394539452,3
3.54525285528553,0.287290711248176,-0.928320717071707,3
3.54566930693069,0.286904240632293,-0.92769603960396,3
3.54608575857586,0.286518030164366,-0.927071362136213,3
3.54650221022102,0.286132079844396,-0.926446684668466,3
3.54691866186619,0.28574638967239,-0.92582200720072,3
3.54733511351135,0.285360959648342,-0.925197329732973,3
3.54775156515652,0.284975789772252,-0.924572652265226,3
3.54816801680168,0.284590880044121,-0.923947974797479,3
3.54858446844684,0.284206230463951,-0.923323297329732,3
3.54900092009201,0.283821841031736,-0.922698619861986,3
3.54941737173717,0.283437711747485,-0.922073942394239,3
3.54983382338234,0.28305384261119,-0.921449264926492,3
3.5502502750275,0.282670233622859,-0.920824587458746,3
3.55066672667267,0.282286884782479,-0.920199909990998,3
3.55108317831783,0.281903796090063,-0.919575232523251,3
3.551499629963,0.281520967545609,-0.918950555055505,3
3.55191608160816,0.281138399149109,-0.918325877587758,3
3.55233253325333,0.280756090900571,-0.917701200120012,3
3.55274898489849,0.280374042799989,-0.917076522652264,3
3.55316543654365,0.27999225484737,-0.916451845184517,3
3.55358188818882,0.279610727042709,-0.91582716771677,3
3.55399833983398,0.279229459386006,-0.915202490249024,3
3.55441479147915,0.278848451877263,-0.914577812781278,3
3.55483124312431,0.27846770451648,-0.91395313531353,3
3.55524769476948,0.278087217303652,-0.913328457845783,3
3.55566414641464,0.277706990238789,-0.912703780378038,3
3.55608059805981,0.277327023321881,-0.91207910291029,3
3.55649704970497,0.276947316552933,-0.911454425442543,3
3.55691350135014,0.276567869931942,-0.910829747974796,3
3.5573299529953,0.276188683458916,-0.91020507050705,3
3.55774640464046,0.275809757133842,-0.909580393039304,3
3.55816285628563,0.275431090956733,-0.908955715571556,3
3.55857930793079,0.27505268492758,-0.908331038103809,3
3.55899575957596,0.274674539046391,-0.907706360636063,3
3.55941221122112,0.274296653313154,-0.907081683168316,3
3.55982866286629,0.27391902772788,-0.906457005700569,3
3.56024511451145,0.273541662290565,-0.905832328232822,3
3.56066156615662,0.273164557001211,-0.905207650765076,3
3.56107801780178,0.272787711859813,-0.904582973297329,3
3.56149446944695,0.272411126866375,-0.903958295829582,3
3.56191092109211,0.272034802020896,-0.903333618361835,3
3.56232737273727,0.271658737323374,-0.902708940894089,3
3.56274382438244,0.271282932773815,-0.902084263426342,3
3.5631602760276,0.270907388372216,-0.901459585958595,3
3.56357672767277,0.270532104118573,-0.900834908490848,3
3.56399317931793,0.27015708001289,-0.900210231023102,3
3.5644096309631,0.269782316055165,-0.899585553555355,3
3.56482608260826,0.269407812245401,-0.898960876087608,3
3.56524253425343,0.269033568583595,-0.898336198619861,3
3.56565898589859,0.268659585069749,-0.897711521152115,3
3.56607543754375,0.268285861703861,-0.897086843684368,3
3.56649188918892,0.267912398485933,-0.896462166216621,3
3.56690834083408,0.267539195415962,-0.895837488748874,3
3.56732479247925,0.267166252493954,-0.895212811281128,3
3.56774124412441,0.266793569719905,-0.894588133813381,3
3.56815769576958,0.266421147093812,-0.893963456345634,3
3.56857414741474,0.266048984615677,-0.893338778877887,3
3.56899059905991,0.265677082285507,-0.892714101410141,3
3.56940705070507,0.265305440103292,-0.892089423942394,3
3.56982350235024,0.264934058069034,-0.891464746474647,3
3.5702399539954,0.26456293618274,-0.8908400690069,3
3.57065640564056,0.264192074444404,-0.890215391539153,3
3.57107285728573,0.263821472854024,-0.889590714071407,3
3.57148930893089,0.263451131411607,-0.88896603660366,3
3.57190576057606,0.263081050117147,-0.888341359135913,3
3.57232221222122,0.262711228970648,-0.887716681668167,3
3.57273866386639,0.262341667972105,-0.88709200420042,3
3.57315511551155,0.261972367121524,-0.886467326732673,3
3.57357156715672,0.261603326418902,-0.885842649264926,3
3.57398801880188,0.261234545864237,-0.885217971797179,3
3.57440447044704,0.260866025457533,-0.884593294329433,3
3.57482092209221,0.260497765198789,-0.883968616861686,3
3.57523737373737,0.260129765088003,-0.883343939393939,3
3.57565382538254,0.259762025125172,-0.882719261926192,3
3.5760702770277,0.259394545310307,-0.882094584458446,3
3.57648672867287,0.259027325643398,-0.881469906990699,3
3.57690318031803,0.258660366124449,-0.880845229522952,3
3.5773196319632,0.258293666753456,-0.880220552055205,3
3.57773608360836,0.257927227530427,-0.879595874587459,3
3.57815253525353,0.257561048455354,-0.878971197119712,3
3.57856898689869,0.25719512952824,-0.878346519651965,3
3.57898543854385,0.256829470749086,-0.877721842184218,3
3.57940189018902,0.256464072117893,-0.877097164716472,3
3.57981834183418,0.256098933634654,-0.876472487248725,3
3.58023479347935,0.255734055299378,-0.875847809780978,3
3.58065124512451,0.25536943711206,-0.875223132313231,3
3.58106769676968,0.255005079072706,-0.874598454845485,3
3.58148414841484,0.254640981181304,-0.873973777377737,3
3.58190060006001,0.254277143437864,-0.873349099909991,3
3.58231705170517,0.253913565842383,-0.872724422442244,3
3.58273350335033,0.253550248394861,-0.872099744974498,3
3.5831499549955,0.253187191095298,-0.871475067506751,3
3.58356640664066,0.252824393943694,-0.870850390039003,3
3.58398285828583,0.252461856940052,-0.870225712571256,3
3.58439930993099,0.252099580084364,-0.869601035103511,3
3.58481576157616,0.25173756337664,-0.868976357635763,3
3.58523221322132,0.251375806816874,-0.868351680168017,3
3.58564866486649,0.251014310405067,-0.867727002700269,3
3.58606511651165,0.250653074141217,-0.867102325232524,3
3.58648156815682,0.250292098025326,-0.866477647764777,3
3.58689801980198,0.249931382057397,-0.865852970297029,3
3.58731447144715,0.249570926237427,-0.865228292829282,3
3.58773092309231,0.249210730565412,-0.864603615361536,3
3.58814737473747,0.248850795041362,-0.86397893789379,3
3.58856382638264,0.248491119665266,-0.863354260426043,3
3.5889802780278,0.24813170443713,-0.862729582958295,3
3.58939672967297,0.247772549356958,-0.862104905490549,3
3.58981318131813,0.24741365442474,-0.861480228022802,3
3.5902296329633,0.247055019640481,-0.860855550555055,3
3.59064608460846,0.246696645004183,-0.860230873087309,3
3.59106253625363,0.246338530515846,-0.859606195619561,3
3.59147898789879,0.245980676175463,-0.858981518151815,3
3.59189543954395,0.245623081983045,-0.858356840684068,3
3.59231189118912,0.245265747938584,-0.857732163216321,3
3.59272834283428,0.244908674042081,-0.857107485748574,3
3.59314479447945,0.244551860293537,-0.856482808280828,3
3.59356124612461,0.244195306692953,-0.855858130813081,3
3.59397769776978,0.243839013240329,-0.855233453345334,3
3.59439414941494,0.243482979935665,-0.854608775877587,3
3.59481060106011,0.243127206778956,-0.853984098409841,3
3.59522705270527,0.242771693770209,-0.853359420942094,3
3.59564350435044,0.242416440909421,-0.852734743474347,3
3.5960599559956,0.242061448196592,-0.852110066006599,3
3.59647640764076,0.241706715631722,-0.851485388538854,3
3.59689285928593,0.241352243214811,-0.850860711071107,3
3.59730931093109,0.24099803094586,-0.85023603360336,3
3.59772576257626,0.240644078824864,-0.849611356135613,3
3.59814221422142,0.240290386851832,-0.848986678667867,3
3.59855866586659,0.23993695502676,-0.84836200120012,3
3.59897511751175,0.239583783349641,-0.847737323732373,3
3.59939156915692,0.239230871820485,-0.847112646264625,3
3.59980802080208,0.23887822043929,-0.846487968796879,3
3.60022447244724,0.238525829206051,-0.845863291329133,3
3.60064092409241,0.238173698120772,-0.845238613861386,3
3.60105737573757,0.237821827183453,-0.844613936393639,3
3.60147382738274,0.23747021639409,-0.843989258925893,3
3.6018902790279,0.23711886575269,-0.843364581458145,3
3.60230673067307,0.236767775259249,-0.842739903990398,3
3.60272318231823,0.236416944913767,-0.842115226522652,3
3.6031396339634,0.236066374716241,-0.841490549054905,3
3.60355608560856,0.235716064666677,-0.840865871587159,3
3.60397253725373,0.235366014765074,-0.840241194119411,3
3.60438898889889,0.235016225011426,-0.839616516651664,3
3.60480544054405,0.234666695405737,-0.838991839183919,3
3.60522189218922,0.23431742594801,-0.838367161716171,3
3.60563834383438,0.233968416638241,-0.837742484248424,3
3.60605479547955,0.233619667476432,-0.837117806780677,3
3.60647124712471,0.23327117846258,-0.836493129312932,3
3.60688769876988,0.23292294959669,-0.835868451845185,3
3.60730415041504,0.232574980878757,-0.835243774377437,3
3.60772060206021,0.232227272308783,-0.83461909690969,3
3.60813705370537,0.23187982388677,-0.833994419441944,3
3.60855350535054,0.231532635612714,-0.833369741974197,3
3.6089699569957,0.231185707486617,-0.832745064506451,3
3.60938640864086,0.23083903950848,-0.832120387038703,3
3.60980286028603,0.230492631678304,-0.831495709570957,3
3.61021931193119,0.230146483996087,-0.83087103210321,3
3.61063576357636,0.229800596461825,-0.830246354635463,3
3.61105221522152,0.229454969075524,-0.829621677167716,3
3.61146866686669,0.229109601837184,-0.828996999699969,3
3.61188511851185,0.2287644947468,-0.828372322232223,3
3.61230157015702,0.22841964780438,-0.827747644764476,3
3.61271802180218,0.228075061009916,-0.827122967296729,3
3.61313447344735,0.227730734363412,-0.826498289828982,3
3.61355092509251,0.227386667864865,-0.825873612361236,3
3.61396737673767,0.227042861514279,-0.825248934893489,3
3.61438382838284,0.226699315311652,-0.824624257425741,3
3.614800280028,0.226356029256987,-0.823999579957995,3
3.61521673167317,0.226013003350275,-0.823374902490249,3
3.61563318331833,0.225670237591526,-0.822750225022502,3
3.6160496349635,0.225327731980737,-0.822125547554755,3
3.61646608660866,0.224985486517905,-0.821500870087007,3
3.61688253825383,0.224643501203033,-0.820876192619262,3
3.61729898989899,0.224301776036119,-0.820251515151515,3
3.61771544154416,0.223960311017166,-0.819626837683767,3
3.61813189318932,0.223619106146169,-0.819002160216021,3
3.61854834483448,0.223278161423135,-0.818377482748275,3
3.61896479647965,0.22293747684806,-0.817752805280528,3
3.61938124812481,0.222597052420939,-0.817128127812781,3
3.61979769976998,0.222256888141782,-0.816503450345033,3
3.62021415141514,0.221916984010585,-0.815878772877287,3
3.62063060306031,0.221577340027345,-0.81525409540954,3
3.62104705470547,0.221237956192063,-0.814629417941794,3
3.62146350635064,0.220898832504741,-0.814004740474047,3
3.6218799579958,0.220559968965377,-0.813380063006301,3
3.62229640964096,0.220221365573973,-0.812755385538553,3
3.62271286128613,0.21988302233053,-0.812130708070806,3
3.62312931293129,0.219544939235044,-0.811506030603059,3
3.62354576457646,0.219207116287517,-0.810881353135313,3
3.62396221622162,0.21886955348795,-0.810256675667566,3
3.62437866786679,0.218532250836345,-0.809631998199819,3
3.62479511951195,0.218195208332697,-0.809007320732072,3
3.62521157115712,0.217858425977006,-0.808382643264327,3
3.62562802280228,0.217521903769276,-0.807757965796579,3
3.62604447444745,0.217185641709506,-0.807133288328832,3
3.62646092609261,0.216849639797694,-0.806508610861085,3
3.62687737773777,0.21651389803384,-0.805883933393339,3
3.62729382938294,0.216178416417947,-0.805259255925592,3
3.6277102810281,0.215843194950013,-0.804634578457845,3
3.62812673267327,0.215508233630034,-0.804009900990098,3
3.62854318431843,0.215173532458021,-0.803385223522352,3
3.6289596359636,0.214839091433964,-0.802760546054605,3
3.62937608760876,0.214504910557867,-0.802135868586858,3
3.62979253925393,0.214170989829725,-0.801511191119111,3
3.63020899089909,0.213837329249547,-0.800886513651364,3
3.63062544254425,0.213503928817325,-0.800261836183618,3
3.63104189418942,0.213170788533063,-0.799637158715871,3
3.63145834583458,0.212837908396761,-0.799012481248124,3
3.63187479747975,0.212505288408419,-0.798387803780377,3
3.63229124912491,0.212172928568034,-0.797763126312631,3
3.63270770077008,0.211840828875609,-0.797138448844883,3
3.63312415241524,0.211508989331143,-0.796513771377137,3
3.63354060406041,0.211177409934638,-0.79588909390939,3
3.63395705570557,0.21084609068609,-0.795264416441644,3
3.63437350735074,0.210515031585501,-0.794639738973897,3
3.6347899589959,0.210184232632873,-0.794015061506149,3
3.63520641064106,0.209853693828203,-0.793390384038402,3
3.63562286228623,0.209523415171491,-0.792765706570657,3
3.63603931393139,0.209193396662739,-0.792141029102909,3
3.63645576557656,0.208863638301949,-0.791516351635163,3
3.63687221722172,0.208534140089114,-0.790891674167415,3
3.63728866886689,0.208204902024239,-0.79026699669967,3
3.63770512051205,0.207875924107324,-0.789642319231923,3
3.63812157215722,0.207547206338369,-0.789017641764175,3
3.63853802380238,0.207218748717368,-0.788392964296428,3
3.63895447544754,0.206890551244333,-0.787768286828682,3
3.63937092709271,0.206562613919255,-0.787143609360935,3
3.63978737873787,0.206234936742133,-0.786518931893189,3
3.64020383038304,0.205907519712973,-0.785894254425441,3
3.6406202820282,0.205580362831775,-0.785269576957695,3
3.64103673367337,0.205253466098529,-0.784644899489948,3
3.64145318531853,0.204926829513246,-0.784020222022201,3
3.6418696369637,0.204600453075923,-0.783395544554454,3
3.64228608860886,0.204274336786561,-0.782770867086708,3
3.64270254025403,0.203948480645153,-0.782146189618961,3
3.64311899189919,0.203622884651708,-0.781521512151214,3
3.64353544354435,0.203297548806221,-0.780896834683467,3
3.64395189518952,0.202972473108691,-0.780272157215721,3
3.64436834683468,0.202647657559123,-0.779647479747974,3
3.64478479847985,0.202323102157512,-0.779022802280227,3
3.64520125012501,0.201998806903863,-0.77839812481248,3
3.64561770177018,0.201674771798171,-0.777773447344734,3
3.64603415341534,0.201350996840439,-0.777148769876987,3
3.64645060506051,0.201027482030666,-0.77652409240924,3
3.64686705670567,0.200704227368853,-0.775899414941494,3
3.64728350835084,0.200381232854996,-0.775274737473747,3
3.647699959996,0.200058498489101,-0.774650060006,3
3.64811641164116,0.199736024271164,-0.774025382538253,3
3.64853286328633,0.199413810201186,-0.773400705070507,3
3.64894931493149,0.199091856279169,-0.77277602760276,3
3.64936576657666,0.198770162505109,-0.772151350135013,3
3.64978221822182,0.19844872887901,-0.771526672667266,3
3.65019866986699,0.198127555400866,-0.77090199519952,3
3.65061512151215,0.197806642070685,-0.770277317731772,3
3.65103157315732,0.197485988888465,-0.769652640264026,3
3.65144802480248,0.1971655958542,-0.769027962796279,3
3.65186447644765,0.196845462967893,-0.768403285328533,3
3.65228092809281,0.19652559022955,-0.767778607860786,3
3.65269737973797,0.196205977639162,-0.767153930393039,3
3.65311383138314,0.195886625196735,-0.766529252925292,3
3.6535302830283,0.195567532902267,-0.765904575457545,3
3.65394673467347,0.195248700755759,-0.765279897989798,3
3.65436318631863,0.194930128757209,-0.764655220522052,3
3.6547796379638,0.194611816906619,-0.764030543054306,3
3.65519608960896,0.194293765203989,-0.763405865586558,3
3.65561254125413,0.193975973649316,-0.762781188118811,3
3.65602899289929,0.193658442242603,-0.762156510651065,3
3.65644544454445,0.19334117098385,-0.761531833183318,3
3.65686189618962,0.193024159873055,-0.760907155715571,3
3.65727834783478,0.192707408910216,-0.760282478247824,3
3.65769479947995,0.192390918095342,-0.759657800780078,3
3.65811125112511,0.192074687428427,-0.759033123312332,3
3.65852770277028,0.191758716909469,-0.758408445844584,3
3.65894415441544,0.191443006538465,-0.757783768376837,3
3.65936060606061,0.191127556315427,-0.757159090909091,3
3.65977705770577,0.190812366240348,-0.756534413441344,3
3.66019350935094,0.190497436313226,-0.755909735973597,3
3.6606099609961,0.190182766534061,-0.75528505850585,3
3.66102641264126,0.18986835690286,-0.754660381038104,3
3.66144286428643,0.189554207419613,-0.754035703570357,3
3.66185931593159,0.189240318084329,-0.75341102610261,3
3.66227576757676,0.188926688897002,-0.752786348634863,3
3.66269221922192,0.188613319857639,-0.752161671167117,3
3.66310867086709,0.188300210966228,-0.75153699369937,3
3.66352512251225,0.187987362222779,-0.750912316231623,3
3.66394157415742,0.187674773627291,-0.750287638763876,3
3.66435802580258,0.18736244517976,-0.74966296129613,3
3.66477447744774,0.187050376880189,-0.749038283828383,3
3.66519092909291,0.186738568728577,-0.748413606360636,3
3.66560738073807,0.186427020724926,-0.747788928892888,3
3.66602383238324,0.186115732869231,-0.747164251425143,3
3.6664402840284,0.185804705161496,-0.746539573957396,3
3.66685673567357,0.185493937601722,-0.745914896489649,3
3.66727318731873,0.185183430189905,-0.745290219021902,3
3.6676896389639,0.184873182926047,-0.744665541554156,3
3.66810609060906,0.184563195810151,-0.744040864086409,3
3.66852254225423,0.184253468842211,-0.743416186618662,3
3.66893899389939,0.183944002022233,-0.742791509150914,3
3.66935544554455,0.183634795350212,-0.742166831683168,3
3.66977189718972,0.183325848826151,-0.741542154215421,3
3.67018834883488,0.183017162450046,-0.740917476747675,3
3.67060480048005,0.182708736221903,-0.740292799279928,3
3.67102125212521,0.18240057014172,-0.73966812181218,3
3.67143770377038,0.182092664209495,-0.739043444344434,3
3.67185415541554,0.181785018425227,-0.738418766876687,3
3.67227060706071,0.181477632788921,-0.73779408940894,3
3.67268705870587,0.181170507300576,-0.737169411941194,3
3.67310351035103,0.180863641960187,-0.736544734473448,3
3.6735199619962,0.180557036767759,-0.7359200570057,3
3.67393641364136,0.180250691723288,-0.735295379537953,3
3.67435286528653,0.179944606826776,-0.734670702070206,3
3.67476931693169,0.179638782078225,-0.73404602460246,3
3.67518576857686,0.179333217477632,-0.733421347134713,3
3.67560222022202,0.179027913024999,-0.732796669666966,3
3.67601867186719,0.178722868720326,-0.732171992199219,3
3.67643512351235,0.17841808456361,-0.731547314731474,3
3.67685157515752,0.178113560554856,-0.730922637263726,3
3.67726802680268,0.177809296694058,-0.730297959795979,3
3.67768447844785,0.17750529298122,-0.729673282328232,3
3.67810093009301,0.17720154941634,-0.729048604860486,3
3.67851738173817,0.176898065999421,-0.728423927392739,3
3.67893383338334,0.176594842730463,-0.727799249924992,3
3.6793502850285,0.176291879609458,-0.727174572457245,3
3.67976673667367,0.175989176636419,-0.726549894989499,3
3.68018318831883,0.175686733811336,-0.725925217521752,3
3.680599639964,0.17538455113421,-0.725300540054005,3
3.68101609160916,0.175082628605045,-0.724675862586258,3
3.68143254325433,0.174780966223842,-0.724051185118512,3
3.68184899489949,0.174479563990596,-0.723426507650764,3
3.68226544654465,0.174178421905307,-0.722801830183018,3
3.68268189818982,0.173877539967979,-0.722177152715271,3
3.68309834983498,0.173576918178611,-0.721552475247525,3
3.68351480148015,0.1732765565372,-0.720927797779778,3
3.68393125312531,0.172976455043749,-0.72030312031203,3
3.68434770477048,0.172676613698258,-0.719678442844283,3
3.68476415641564,0.172377032500725,-0.719053765376538,3
3.68518060806081,0.172077711451152,-0.718429087908791,3
3.68559705970597,0.171778650549538,-0.717804410441044,3
3.68601351135114,0.171479849795885,-0.717179732973296,3
3.6864299629963,0.171181309190187,-0.716555055505551,3
3.68684641464146,0.170883028732451,-0.715930378037804,3
3.68726286628663,0.170585008422673,-0.715305700570056,3
3.68767931793179,0.170287248260857,-0.71468102310231,3
3.68809576957696,0.169989748246994,-0.714056345634563,3
3.68851222122212,0.169692508381097,-0.713431668166817,3
3.68892867286729,0.169395528663156,-0.71280699069907,3
3.68934512451245,0.169098809093175,-0.712182313231322,3
3.68976157615762,0.168802349671148,-0.711557635763575,3
3.69017802780278,0.168506150397087,-0.710932958295829,3
3.69059447944795,0.168210211270985,-0.710308280828082,3
3.69101093109311,0.167914532292837,-0.709683603360336,3
3.69142738273827,0.167619113462649,-0.709058925892588,3
3.69184383438344,0.167323954780427,-0.708434248424842,3
3.6922602860286,0.167029056246156,-0.707809570957095,3
3.69267673767377,0.166734417859846,-0.707184893489348,3
3.69309318931893,0.166440039621497,-0.706560216021601,3
3.6935096409641,0.166145921531109,-0.705935538553855,3
3.69392609260926,0.165852063588675,-0.705310861086108,3
3.69434254425443,0.165558465794204,-0.704686183618361,3
3.69475899589959,0.165265128147691,-0.704061506150614,3
3.69517544754475,0.164972050649137,-0.703436828682868,3
3.69559189918992,0.164679233298541,-0.702812151215121,3
3.69600835083508,0.164386676095907,-0.702187473747374,3
3.69642480248025,0.164094379041231,-0.701562796279626,3
3.69684125412541,0.163802342134511,-0.700938118811881,3
3.69725770577058,0.163510565375756,-0.700313441344134,3
3.69767415741574,0.163219048764956,-0.699688763876387,3
3.69809060906091,0.162927792302117,-0.69906408640864,3
3.69850706070607,0.162636795987236,-0.698439408940894,3
3.69892351235124,0.162346059820315,-0.697814731473147,3
3.6993399639964,0.162055583801351,-0.6971900540054,3
3.69975641564156,0.161765367930347,-0.696565376537653,3
3.70017286728673,0.161475412207304,-0.695940699069906,3
3.70058931893189,0.161185716632222,-0.69531602160216,3
3.70100577057706,0.16089628120509,-0.694691344134413,3
3.70142222222222,0.160607105925925,-0.694066666666666,3
3.70183867386739,0.160318190794721,-0.69344198919892,3
3.70225512551255,0.160029535811471,-0.692817311731172,3
3.70267157715772,0.15974114097618,-0.692192634263425,3
3.70308802880288,0.15945300628885,-0.691567956795679,3
3.70350448044804,0.159165131749479,-0.690943279327933,3
3.70392093209321,0.158877517358066,-0.690318601860186,3
3.70433738373837,0.158590163114614,-0.689693924392438,3
3.70475383538354,0.158303069019121,-0.689069246924691,3
3.7051702870287,0.158016235071585,-0.688444569456946,3
3.70558673867387,0.157729661272011,-0.687819891989198,3
3.70600319031903,0.157443347620394,-0.687195214521451,3
3.7064196419642,0.15715729411674,-0.686570537053704,3
3.70683609360936,0.156871500761039,-0.685945859585959,3
3.70725254525453,0.156585967553301,-0.685321182118212,3
3.70766899689969,0.156300694493522,-0.684696504650464,3
3.70808544854486,0.156015681581703,-0.684071827182717,3
3.70850190019002,0.155730928817839,-0.683447149714971,3
3.70891835183518,0.155446436201938,-0.682822472247224,3
3.70933480348035,0.155162203733996,-0.682197794779478,3
3.70975125512551,0.154878231414008,-0.68157311731173,3
3.71016770677068,0.154594519241984,-0.680948439843983,3
3.71058415841584,0.154311067217922,-0.680323762376237,3
3.71100061006101,0.154027875341814,-0.67969908490849,3
3.71141706170617,0.153744943613665,-0.679074407440743,3
3.71183351335134,0.153462272033478,-0.678449729972996,3
3.7122499649965,0.15317986060125,-0.67782505250525,3
3.71266641664166,0.152897709316978,-0.677200375037503,3
3.71308286828683,0.152615818180667,-0.676575697569756,3
3.71349931993199,0.152334187192315,-0.675951020102009,3
3.71391577157716,0.152052816351922,-0.675326342634263,3
3.71433222322232,0.151771705659488,-0.674701665166516,3
3.71474867486749,0.151490855115014,-0.674076987698768,3
3.71516512651265,0.151210264718502,-0.673452310231022,3
3.71558157815782,0.150929934469945,-0.672827632763276,3
3.71599802980298,0.150649864369349,-0.672202955295529,3
3.71641448144815,0.15037005441671,-0.671578277827782,3
3.71683093309331,0.150090504612033,-0.670953600360034,3
3.71724738473847,0.149811214955312,-0.670328922892289,3
3.71766383638364,0.149532185446551,-0.669704245424542,3
3.7180802880288,0.149253416085752,-0.669079567956795,3
3.71849673967397,0.14897490687291,-0.668454890489048,3
3.71891319131913,0.148696657808026,-0.667830213021302,3
3.7193296429643,0.148418668891104,-0.667205535553555,3
3.71974609460946,0.14814094012214,-0.666580858085808,3
3.72016254625463,0.147863471501129,-0.665956180618061,3
3.72057899789979,0.147586263028087,-0.665331503150314,3
3.72099544954495,0.147309314703,-0.664706825682567,3
3.72141190119012,0.147032626525871,-0.664082148214821,3
3.72182835283528,0.1467561984967,-0.663457470747074,3
3.72224480448045,0.146480030615495,-0.662832793279328,3
3.72266125612561,0.146204122882244,-0.66220811581158,3
3.72307770777078,0.145928475296948,-0.661583438343833,3
3.72349415941594,0.145653087859616,-0.660958760876087,3
3.72391061106111,0.145377960570247,-0.66033408340834,3
3.72432706270627,0.14510309342883,-0.659709405940593,3
3.72474351435144,0.144828486435376,-0.659084728472846,3
3.7251599659966,0.144554139589879,-0.6584600510051,3
3.72557641764176,0.144280052892343,-0.657835373537354,3
3.72599286928693,0.144006226342766,-0.657210696069606,3
3.72640932093209,0.143732659941147,-0.65658601860186,3
3.72682577257726,0.143459353687488,-0.655961341134113,3
3.72724222422242,0.143186307581788,-0.655336663666366,3
3.72765867586759,0.142913521624047,-0.65471198619862,3
3.72807512751275,0.142640995814267,-0.654087308730873,3
3.72849157915792,0.142368730152445,-0.653462631263126,3
3.72890803080308,0.142096724638579,-0.652837953795379,3
3.72932448244824,0.141824979272675,-0.652213276327632,3
3.72974093409341,0.141553494054731,-0.651588598859886,3
3.73015738573857,0.141282268984742,-0.650963921392139,3
3.73057383738374,0.141011304062715,-0.650339243924392,3
3.7309902890289,0.14074059928865,-0.649714566456645,3
3.73140674067407,0.140470154662541,-0.649089888988899,3
3.73182319231923,0.140199970184391,-0.648465211521152,3
3.7322396439644,0.139930045854198,-0.647840534053405,3
3.73265609560956,0.13966038167197,-0.647215856585658,3
3.73307254725473,0.139390977637699,-0.646591179117911,3
3.73348899889989,0.139121833751384,-0.645966501650165,3
3.73390545054506,0.13885295001303,-0.645341824182418,3
3.73432190219022,0.138584326422635,-0.644717146714672,3
3.73473835383538,0.138315962980201,-0.644092469246925,3
3.73515480548055,0.138047859685724,-0.643467791779177,3
3.73557125712571,0.137780016539207,-0.64284311431143,3
3.73598770877088,0.137512433540646,-0.642218436843685,3
3.73640416041604,0.137245110690049,-0.641593759375937,3
3.73682061206121,0.136978047987411,-0.640969081908191,3
3.73723706370637,0.13671124543273,-0.640344404440443,3
3.73765351535154,0.136444703026008,-0.639719726972698,3
3.7380699669967,0.136178420767244,-0.639095049504951,3
3.73848641864186,0.135912398656442,-0.638470372037203,3
3.73890287028703,0.135646636693599,-0.637845694569456,3
3.73931932193219,0.135381134878712,-0.63722101710171,3
3.73973577357736,0.135115893211788,-0.636596339633964,3
3.74015222522252,0.134850911692823,-0.635971662166217,3
3.74056867686769,0.13458619032181,-0.635346984698469,3
3.74098512851285,0.134321729098765,-0.634722307230723,3
3.74140158015802,0.134057528023677,-0.634097629762976,3
3.74181803180318,0.133793587096546,-0.633472952295229,3
3.74223448344835,0.133529906317374,-0.632848274827483,3
3.74265093509351,0.133266485686162,-0.632223597359736,3
3.74306738673867,0.133003325202907,-0.631598919891989,3
3.74348383838384,0.132740424867615,-0.630974242424242,3
3.743900290029,0.13247778468028,-0.630349564956495,3
3.74431674167417,0.132215404640908,-0.629724887488749,3
3.74473319331933,0.131953284749489,-0.629100210021002,3
3.7451496449645,0.131691425006032,-0.628475532553255,3
3.74556609660966,0.131429825410535,-0.627850855085508,3
3.74598254825483,0.131168485962998,-0.627226177617762,3
3.74639899989999,0.130907406663416,-0.626601500150015,3
3.74681545154515,0.130646587511796,-0.625976822682268,3
3.74723190319032,0.130386028508134,-0.625352145214521,3
3.74764835483548,0.130125729652431,-0.624727467746775,3
3.74806480648065,0.129865690944689,-0.624102790279028,3
3.74848125812581,0.129605912384907,-0.623478112811281,3
3.74889770977098,0.129346393973082,-0.622853435343534,3
3.74931416141614,0.129087135709213,-0.622228757875787,3
3.74973061306131,0.12882813759331,-0.621604080408041,3
3.75014706470647,0.128569399625363,-0.620979402940294,3
3.75056351635164,0.128310921805374,-0.620354725472547,3
3.7509799679968,0.128052704133342,-0.619730048004799,3
3.75139641964196,0.127794746609275,-0.619105370537053,3
3.75181287128713,0.127537049233165,-0.618480693069307,3
3.75222932293229,0.12727961200501,-0.61785601560156,3
3.75264577457746,0.127022434924818,-0.617231338133813,3
3.75306222622262,0.126765517992588,-0.616606660666067,3
3.75347867786779,0.126508861208311,-0.615981983198319,3
3.75389512951295,0.126252464571996,-0.615357305730572,3
3.75431158115812,0.125996328083641,-0.614732628262826,3
3.75472803280328,0.125740451743246,-0.614107950795079,3
3.75514448444844,0.125484835550806,-0.613483273327333,3
3.75556093609361,0.125229479506327,-0.612858595859585,3
3.75597738773877,0.124974383609809,-0.612233918391838,3
3.75639383938394,0.124719547861247,-0.611609240924093,3
3.7568102910291,0.124464972260647,-0.610984563456345,3
3.75722674267427,0.124210656808005,-0.610359885988598,3
3.75764319431943,0.123956601503323,-0.609735208520851,3
3.7580596459646,0.1237028063466,-0.609110531053106,3
3.75847609760976,0.123449271337835,-0.608485853585359,3
3.75889254925493,0.12319599647703,-0.607861176117611,3
3.75930900090009,0.122942981764183,-0.607236498649864,3
3.75972545254525,0.122690227199296,-0.606611821182118,3
3.76014190419042,0.122437732782368,-0.605987143714371,3
3.76055835583558,0.122185498513399,-0.605362466246625,3
3.76097480748075,0.121933524392388,-0.604737788778877,3
3.76139125912591,0.121681810419339,-0.604113111311131,3
3.76180771077108,0.121430356594249,-0.603488433843384,3
3.76222416241624,0.121179162917116,-0.602863756375637,3
3.76264061406141,0.120928229387941,-0.60223907890789,3
3.76305706570657,0.120677556006729,-0.601614401440144,3
3.76347351735174,0.120427142773474,-0.600989723972397,3
3.7638899689969,0.120176989688176,-0.60036504650465,3
3.76430642064206,0.119927096750841,-0.599740369036903,3
3.76472287228723,0.119677463961466,-0.599115691569157,3
3.76513932393239,0.119428091320042,-0.59849101410141,3
3.76555577557756,0.119178978826586,-0.597866336633663,3
3.76597222722272,0.118930126481086,-0.597241659165915,3
3.76638867886789,0.118681534283546,-0.59661698169817,3
3.76680513051305,0.118433202233962,-0.595992304230423,3
3.76722158215822,0.118185130332341,-0.595367626762676,3
3.76763803380338,0.117937318578678,-0.594742949294929,3
3.76805448544854,0.117689766972973,-0.594118271827183,3
3.76847093709371,0.117442475515228,-0.593493594359436,3
3.76888738873887,0.117195444205443,-0.592868916891689,3
3.76930384038404,0.116948673043616,-0.592244239423941,3
3.7697202920292,0.116702162029744,-0.591619561956195,3
3.77013674367437,0.11645591116384,-0.590994884488449,3
3.77055319531953,0.11620992044589,-0.590370207020702,3
3.7709696469647,0.1159641898759,-0.589745529552955,3
3.77138609860986,0.115718719453866,-0.589120852085207,3
3.77180255025503,0.115473509179797,-0.588496174617461,3
3.77221900190019,0.115228559053683,-0.587871497149714,3
3.77263545354535,0.114983869075528,-0.587246819681968,3
3.77305190519052,0.114739439245334,-0.586622142214221,3
3.77346835683568,0.114495269563101,-0.585997464746475,3
3.77388480848085,0.11425136002882,-0.585372787278727,3
3.77430126012601,0.114007710642504,-0.58474810981098,3
3.77471771177118,0.113764321404147,-0.584123432343233,3
3.77513416341634,0.113521192313751,-0.583498754875487,3
3.77555061506151,0.113278323371308,-0.58287407740774,3
3.77596706670667,0.113035714576828,-0.582249399939993,3
3.77638351835184,0.112793365930306,-0.581624722472246,3
3.776799969997,0.112551277431743,-0.581000045004501,3
3.77721642164216,0.11230944908114,-0.580375367536753,3
3.77763287328733,0.112067880878497,-0.579750690069006,3
3.77804932493249,0.111826572823812,-0.579126012601259,3
3.77846577657766,0.111585524917086,-0.578501335133513,3
3.77888222822282,0.111344737158319,-0.577876657665766,3
3.77929867986799,0.111104209547513,-0.577251980198019,3
3.77971513151315,0.110863942084665,-0.576627302730272,3
3.78013158315832,0.110623934769775,-0.576002625262526,3
3.78054803480348,0.110384187602845,-0.575377947794779,3
3.78096448644865,0.110144700583874,-0.574753270327032,3
3.78138093809381,0.109905473712862,-0.574128592859285,3
3.78179738973897,0.109666506989809,-0.573503915391539,3
3.78221384138414,0.109427800414718,-0.572879237923792,3
3.7826302930293,0.109189353987579,-0.572254560456045,3
3.78304674467447,0.108951167708405,-0.571629882988298,3
3.78346319631963,0.10871324157719,-0.571005205520552,3
3.7838796479648,0.108475575593934,-0.570380528052805,3
3.78429609960996,0.108238169758632,-0.569755850585057,3
3.78471255125513,0.108001024071296,-0.569131173117311,3
3.78512900290029,0.107764138531916,-0.568506495649565,3
3.78554545454545,0.107527513140495,-0.567881818181818,3
3.78596190619062,0.107291147897033,-0.567257140714071,3
3.78637835783578,0.107055042801534,-0.566632463246323,3
3.78679480948095,0.106819197853987,-0.566007785778578,3
3.78721126112611,0.106583613054404,-0.565383108310831,3
3.78762771277128,0.106348288402781,-0.564758430843083,3
3.78804416441644,0.106113223899117,-0.564133753375337,3
3.78846061606161,0.10587841954341,-0.563509075907589,3
3.78887706770677,0.105643875335662,-0.562884398439844,3
3.78929351935194,0.105409591275874,-0.562259720972097,3
3.7897099709971,0.105175567364046,-0.561635043504349,3
3.79012642264227,0.104941803600177,-0.561010366036602,3
3.79054287428743,0.104708299984264,-0.560385688568856,3
3.79095932593259,0.104475056516312,-0.559761011101109,3
3.79137577757776,0.104242073196323,-0.559136333633363,3
3.79179222922292,0.104009350024286,-0.558511656165615,3
3.79220868086809,0.103776887000214,-0.557886978697869,3
3.79262513251325,0.103544684124099,-0.557262301230122,3
3.79304158415842,0.103312741395941,-0.556637623762375,3
3.79345803580358,0.103081058815743,-0.556012946294628,3
3.79387448744875,0.102849636383509,-0.555388268826882,3
3.79429093909391,0.102618474099229,-0.554763591359135,3
3.79470739073907,0.102387571962907,-0.554138913891388,3
3.79512384238424,0.102156929974548,-0.553514236423641,3
3.7955402940294,0.101926548134147,-0.552889558955895,3
3.79595674567457,0.101696426441706,-0.552264881488148,3
3.79637319731973,0.101466564897223,-0.551640204020401,3
3.7967896489649,0.1012369635007,-0.551015526552654,3
3.79720610061006,0.101007622252133,-0.550390849084908,3
3.79762255225523,0.100778541151531,-0.549766171617161,3
3.79803900390039,0.100549720198885,-0.549141494149414,3
3.79845545554556,0.100321159394198,-0.548516816681667,3
3.79887190719072,0.100092858737469,-0.547892139213921,3
3.79928835883588,0.0998648182286992,-0.547267461746174,3
3.79970481048105,0.0996370378678915,-0.546642784278427,3
3.80012126212621,0.099409517655042,-0.54601810681068,3
3.80053771377138,0.0991822575901473,-0.545393429342933,3
3.80095416541654,0.098955257673218,-0.544768751875187,3
3.80137061706171,0.0987285179042452,-0.54414407440744,3
3.80178706870687,0.0985020382832307,-0.543519396939693,3
3.80220352035204,0.0982758188101762,-0.542894719471947,3
3.8026199719972,0.09804985948508,-0.542270042004199,3
3.80303642364236,0.0978241603079439,-0.541645364536453,3
3.80345287528753,0.0975987212787643,-0.541020687068706,3
3.80386932693269,0.0973735423975484,-0.54039600960096,3
3.80428577857786,0.0971486236642907,-0.539771332133213,3
3.80470223022302,0.0969239650789859,-0.539146654665466,3
3.80511868186819,0.0966995666416466,-0.538521977197719,3
3.80553513351335,0.0964754283522673,-0.537897299729973,3
3.80595158515852,0.0962515502108445,-0.537272622262225,3
3.80636803680368,0.09602793221738,-0.536647944794479,3
3.80678448844885,0.0958045743718756,-0.536023267326732,3
3.80720094009401,0.0955814766743295,-0.535398589858986,3
3.80761739173917,0.0953586391247434,-0.534773912391239,3
3.80803384338434,0.0951360617231174,-0.534149234923492,3
3.8084502950295,0.0949137444694497,-0.533524557455745,3
3.80886674667467,0.094691687363742,-0.532899879987998,3
3.80928319831983,0.0944698904059909,-0.532275202520252,3
3.809699649965,0.0942483535962015,-0.531650525052505,3
3.81011610161016,0.0940270769343705,-0.531025847584758,3
3.81053255325533,0.0938060604204995,-0.530401170117011,3
3.81094900490049,0.0935853040545851,-0.529776492649265,3
3.81136545654565,0.0933648078366325,-0.529151815181518,3
3.81178190819082,0.0931445717666399,-0.528527137713771,3
3.81219835983598,0.0929245958446003,-0.527902460246024,3
3.81261481148115,0.0927048800705261,-0.527277782778278,3
3.81303126312631,0.0924854244444102,-0.526653105310531,3
3.81344771477148,0.092266228966249,-0.526028427842784,3
3.81386416641664,0.0920472936360497,-0.525403750375037,3
3.81428061806181,0.091828618453814,-0.524779072907291,3
3.81469706970697,0.091610203419533,-0.524154395439544,3
3.81511352135214,0.0913920485332085,-0.523529717971797,3
3.8155299729973,0.0911741537948476,-0.52290504050405,3
3.81594642464246,0.0909565192044433,-0.522280363036304,3
3.81636287628763,0.090739144761999,-0.521655685568557,3
3.81677932793279,0.0905220304675147,-0.52103100810081,3
3.81719577957796,0.0903051763209888,-0.520406330633062,3
3.81761223122312,0.0900885823224229,-0.519781653165317,3
3.81802868286829,0.0898722484718153,-0.51915697569757,3
3.81844513451345,0.0896561747691678,-0.518532298229823,3
3.81886158615862,0.0894403612144785,-0.517907620762076,3
3.81927803780378,0.0892248078077476,-0.51728294329433,3
3.81969448944895,0.0890095145489784,-0.516658265826583,3
3.82011094109411,0.0887944814381658,-0.516033588358836,3
3.82052739273927,0.0885797084753133,-0.515408910891088,3
3.82094384438444,0.088365195660419,-0.514784233423342,3
3.8213602960296,0.0881509429934866,-0.514159555955595,3
3.82177674767477,0.0879369504745107,-0.513534878487849,3
3.82219319931993,0.0877232181034913,-0.512910201020102,3
3.8226096509651,0.0875097458804373,-0.512285523552356,3
3.82302610261026,0.0872965338053397,-0.511660846084608,3
3.82344255425543,0.0870835818782023,-0.511036168616861,3
3.82385900590059,0.0868708900990196,-0.510411491149114,3
3.82427545754575,0.0866584584678023,-0.509786813681368,3
3.82469190919092,0.0864462869845379,-0.509162136213622,3
3.82510836083608,0.0862343756492372,-0.508537458745874,3
3.82552481248125,0.0860227244618947,-0.507912781278127,3
3.82594126412641,0.0858113334225123,-0.507288103810382,3
3.82635771577158,0.0856002025310847,-0.506663426342634,3
3.82677416741674,0.0853893317876189,-0.506038748874887,3
3.82719061906191,0.0851787211921149,-0.50541407140714,3
3.82760707070707,0.0849683707445692,-0.504789393939394,3
3.82802352235224,0.0847582804449782,-0.504164716471648,3
3.8284399739974,0.0845484502933509,-0.5035400390039,3
3.82885642564256,0.0843388802896818,-0.502915361536153,3
3.82927287728773,0.0841295704339693,-0.502290684068406,3
3.82968932893289,0.0839205207262168,-0.50166600660066,3
3.83010578057806,0.0837117311664262,-0.501041329132913,3
3.83052223222322,0.0835032017545938,-0.500416651665166,3
3.83093868386839,0.0832949324907197,-0.499791974197419,3
3.83135513551355,0.0830869233748039,-0.499167296729673,3
3.83177158715872,0.0828791744068482,-0.498542619261926,3
3.83218803880388,0.0826716855868526,-0.497917941794179,3
3.83260449044905,0.0824644569148099,-0.497293264326432,3
3.83302094209421,0.0822574883907343,-0.496668586858686,3
3.83343739373937,0.0820507800146171,-0.496043909390938,3
3.83385384538454,0.0818443317864546,-0.495419231923192,3
3.8342702970297,0.0816381437062539,-0.494794554455445,3
3.83468674867487,0.081432215774015,-0.494169876987699,3
3.83510320032003,0.0812265479897274,-0.493545199519952,3
3.8355196519652,0.0810211403534051,-0.492920522052204,3
3.83593610361036,0.0808159928650412,-0.492295844584457,3
3.83635255525553,0.0806111055246372,-0.491671167116712,3
3.83676900690069,0.0804064783321898,-0.491046489648965,3
3.83718545854585,0.0802021112877043,-0.490421812181218,3
3.83760191019102,0.0799980043911752,-0.48979713471347,3
3.83801836183618,0.0797941576426062,-0.489172457245725,3
3.83843481348135,0.0795905710419973,-0.488547779777978,3
3.83885126512651,0.0793872445893467,-0.48792310231023,3
3.83926771677168,0.0791841782846561,-0.487298424842484,3
3.83968416841684,0.078981372127922,-0.486673747374737,3
3.84010062006201,0.0787788261191515,-0.486049069906991,3
3.84051707170717,0.0785765402583376,-0.485424392439244,3
3.84093352335234,0.0783745145454837,-0.484799714971496,3
3.8413499749975,0.0781727489805863,-0.48417503750375,3
3.84176642664266,0.077971243563649,-0.483550360036003,3
3.84218287828783,0.0777699982946736,-0.482925682568256,3
3.84259932993299,0.0775690131736528,-0.48230100510051,3
3.84301578157816,0.0773682882005957,-0.481676327632763,3
3.84343223322332,0.0771678233754969,-0.481051650165016,3
3.84384868486849,0.0769676186983563,-0.480426972697269,3
3.84426513651365,0.0767676741691705,-0.479802295229522,3
3.84468158815882,0.0765679897879501,-0.479177617761776,3
3.84509803980398,0.076368565554688,-0.478552940294029,3
3.84551449144915,0.0761694014693859,-0.477928262826282,3
3.84593094309431,0.0759704975320368,-0.477303585358535,3
3.84634739473947,0.0757718537426531,-0.47667890789079,3
3.84676384638464,0.0755734701012241,-0.476054230423042,3
3.8471802980298,0.0753753466077569,-0.475429552955295,3
3.84759674967497,0.075177483262248,-0.474804875487548,3
3.84801320132013,0.0749798800646992,-0.4741801980198,3
3.8484296529653,0.074782537015107,-0.473555520552055,3
3.84884610461046,0.0745854541134783,-0.472930843084308,3
3.84926255625563,0.0743886313598061,-0.472306165616561,3
3.84967900790079,0.074192068754094,-0.471681488148814,3
3.85009545954595,0.0739957662963384,-0.471056810681068,3
3.85051191119112,0.0737997239865464,-0.470432133213321,3
3.85092836283628,0.073603941824711,-0.469807455745574,3
3.85134481448145,0.073408419810832,-0.469182778277827,3
3.85176126612661,0.0732131579449167,-0.46855810081008,3
3.85217771777178,0.0730181562269596,-0.467933423342334,3
3.85259416941694,0.0728234146569626,-0.467308745874587,3
3.85301062106211,0.0726289332349186,-0.46668406840684,3
3.85342707270727,0.0724347119608399,-0.466059390939094,3
3.85384352435244,0.0722407508347196,-0.465434713471346,3
3.8542599759976,0.0720470498565575,-0.464810036003599,3
3.85467642764276,0.071853609026352,-0.464185358535853,3
3.85509287928793,0.07166042834411,-0.463560681068106,3
3.85550933093309,0.0714675078098228,-0.46293600360036,3
3.85592578257826,0.0712748474234974,-0.462311326132612,3
3.85634223422342,0.0710824471851303,-0.461686648664865,3
3.85675868586859,0.0708903070947251,-0.46106197119712,3
3.85717513751375,0.0706984271522746,-0.460437293729372,3
3.85759158915892,0.0705068073577859,-0.459812616261625,3
3.85800804080408,0.0703154477112573,-0.459187938793878,3
3.85842449244924,0.0701243482126852,-0.458563261326133,3
3.85884094409441,0.0699335088620749,-0.457938583858386,3
3.85925739573957,0.069742929659423,-0.457313906390638,3
3.85967384738474,0.0695526106047293,-0.456689228922891,3
3.8600902990299,0.0693625516979939,-0.456064551455145,3
3.86050675067507,0.0691727529392203,-0.455439873987398,3
3.86092320232023,0.0689832143284033,-0.454815196519652,3
3.8613396539654,0.0687939358655481,-0.454190519051904,3
3.86175610561056,0.0686049175506493,-0.453565841584158,3
3.86217255725573,0.0684161593837107,-0.452941164116411,3
3.86258900890089,0.0682276613647304,-0.452316486648664,3
3.86300546054606,0.0680394234937118,-0.451691809180917,3
3.86342191219122,0.0678514457706498,-0.451067131713171,3
3.86383836383638,0.0676637281955479,-0.450442454245424,3
3.86425481548155,0.0674762707684025,-0.449817776777677,3
3.86467126712671,0.0672890734892189,-0.44919309930993,3
3.86508771877188,0.0671021363579971,-0.448568421842184,3
3.86550417041704,0.0669154593747336,-0.447943744374437,3
3.86592062206221,0.0667290425394231,-0.44731906690669,3
3.86633707370737,0.0665428858520762,-0.446694389438942,3
3.86675352535254,0.0663569893126912,-0.446069711971197,3
3.8671699769977,0.0661713529212591,-0.44544503450345,3
3.86758642864286,0.0659859766777906,-0.444820357035703,3
3.86800288028803,0.0658008605822786,-0.444195679567956,3
3.86841933193319,0.0656160046347285,-0.443571002100208,3
3.86883578357836,0.0654314088351349,-0.442946324632463,3
3.86925223522352,0.0652470731835031,-0.442321647164716,3
3.86966868686869,0.0650629976798296,-0.441696969696969,3
3.87008513851385,0.0648791823241144,-0.441072292229222,3
3.87050159015902,0.0646956271163575,-0.440447614761476,3
3.87091804180418,0.0645123320565624,-0.439822937293729,3
3.87133449344935,0.0643292971447238,-0.439198259825982,3
3.87175094509451,0.0641465223808471,-0.438573582358234,3
3.87216739673967,0.0639640077649268,-0.437948904890488,3
3.87258384838484,0.0637817532969667,-0.437324227422741,3
3.87300030003,0.0635997589769666,-0.436699549954995,3
3.87341675167517,0.0634180248049212,-0.436074872487248,3
3.87383320332033,0.0632365507808412,-0.435450195019502,3
3.8742496549655,0.0630553369047178,-0.434825517551754,3
3.87466610661066,0.0628743831765544,-0.434200840084007,3
3.87508255825583,0.0626936895963457,-0.43357616261626,3
3.87549900990099,0.0625132561641024,-0.432951485148514,3
3.87591546154616,0.0623330828798156,-0.432326807680767,3
3.87633191319132,0.0621531697434854,-0.43170213021302,3
3.87674836483648,0.0619735167551188,-0.431077452745273,3
3.87716481648165,0.0617941239147122,-0.430452775277528,3
3.87758126812681,0.0616149912222568,-0.42982809780978,3
3.87799771977198,0.0614361186777668,-0.429203420342033,3
3.87841417141714,0.0612575062812351,-0.428578742874286,3
3.87883062306231,0.0610791540326598,-0.42795406540654,3
3.87924707470747,0.0609010619320483,-0.427329387938794,3
3.87966352635264,0.0607232299793949,-0.426704710471046,3
3.8800799779978,0.0605456581746981,-0.426080033003299,3
3.88049642964296,0.0603683465179614,-0.425455355535553,3
3.88091288128813,0.0601912950091847,-0.424830678067806,3
3.88132933293329,0.0600145036483664,-0.424206000600059,3
3.88174578457846,0.0598379724355098,-0.423581323132312,3
3.88216223622362,0.0596617013706062,-0.422956645664566,3
3.88257868786879,0.059485690453668,-0.422331968196819,3
3.88299513951395,0.0593099396846863,-0.421707290729072,3
3.88341159115912,0.0591344490636629,-0.421082613261325,3
3.88382804280428,0.0589592185905996,-0.420457935793579,3
3.88424449444945,0.0587842482654963,-0.419833258325832,3
3.88466094609461,0.0586095380883513,-0.419208580858085,3
3.88507739773977,0.0584350880591629,-0.418583903390338,3
3.88549384938494,0.058260898177938,-0.417959225922592,3
3.8859103010301,0.0580869684446714,-0.417334548454845,3
3.88632675267527,0.0579132988593614,-0.416709870987098,3
3.88674320432043,0.0577398894220114,-0.416085193519351,3
3.8871596559656,0.0575667401326232,-0.415460516051605,3
3.88757610761076,0.0573938509911933,-0.414835838583858,3
3.88799255925593,0.0572212219977182,-0.414211161116111,3
3.88840901090109,0.0570488531522066,-0.413586483648364,3
3.88882546254626,0.0568767444546534,-0.412961806180617,3
3.88924191419142,0.0567048959050567,-0.412337128712871,3
3.88965836583658,0.0565333075034218,-0.411712451245124,3
3.89007481748175,0.056361979249747,-0.411087773777377,3
3.89049126912691,0.0561909111440304,-0.41046309630963,3
3.89090772077208,0.0560201031862704,-0.409838418841884,3
3.89132417241724,0.055849555376474,-0.409213741374137,3
3.89174062406241,0.0556792677146341,-0.40858906390639,3
3.89215707570757,0.0555092402007542,-0.407964386438643,3
3.89257352735274,0.0553394728348326,-0.407339708970897,3
3.8929899789979,0.0551699656168712,-0.40671503150315,3
3.89340643064306,0.0550007185468679,-0.406090354035403,3
3.89382288228823,0.0548317316248212,-0.405465676567657,3
3.89423933393339,0.0546630048507382,-0.40484099909991,3
3.89465578557856,0.0544945382246134,-0.404216321632163,3
3.89507223722372,0.0543263317464433,-0.403591644164416,3
3.89548868886889,0.0541583854162369,-0.402966966696669,3
3.89590514051405,0.0539906992339922,-0.402342289228923,3
3.89632159215922,0.0538232731997024,-0.401717611761176,3
3.89673804380438,0.053656107313369,-0.401092934293429,3
3.89715449544955,0.0534892015749993,-0.400468256825682,3
3.89757094709471,0.0533225559845896,-0.399843579357936,3
3.89798739873987,0.0531561705421364,-0.399218901890189,3
3.89840385038504,0.0529900452476433,-0.398594224422442,3
3.8988203020302,0.0528241801011085,-0.397969546954695,3
3.89923675367537,0.0526585751025319,-0.397344869486949,3
3.89965320532053,0.0524932302519154,-0.396720192019202,3
3.9000696569657,0.0523281455492608,-0.396095514551455,3
3.90048610861086,0.0521633209945644,-0.395470837083708,3
3.90090256025603,0.0519987565878246,-0.394846159615962,3
3.90131901190119,0.0518344523290466,-0.394221482148215,3
3.90173546354636,0.0516704082182251,-0.393596804680468,3
3.90215191519152,0.0515066242553637,-0.392972127212721,3
3.90256836683668,0.0513431004404605,-0.392347449744975,3
3.90298481848185,0.0511798367735192,-0.391722772277227,3
3.90340127012701,0.0510168332545362,-0.391098094809481,3
3.90381772177218,0.0508540898835097,-0.390473417341734,3
3.90423417341734,0.0506916066604468,-0.389848739873988,3
3.90465062506251,0.0505293835853404,-0.389224062406241,3
3.90506707670767,0.0503674206581941,-0.388599384938493,3
3.90548352835284,0.0502057178790025,-0.387974707470746,3
3.905899979998,0.0500442752477746,-0.387350030003001,3
3.90631643164316,0.0498830927645066,-0.386725352535253,3
3.90673288328833,0.0497221704291935,-0.386100675067507,3
3.90714933493349,0.0495615082418421,-0.385475997599759,3
3.90756578657866,0.0494011062024509,-0.384851320132012,3
3.90798223822382,0.0492409643110161,-0.384226642664267,3
3.90839868986899,0.0490810825675432,-0.383601965196519,3
3.90881514151415,0.0489214609720285,-0.382977287728772,3
3.90923159315932,0.048762099524474,-0.382352610261025,3
3.90964804480448,0.0486029982248759,-0.38172793279328,3
3.91006449644965,0.0484441570732397,-0.381103255325533,3
3.91048094809481,0.0482855760695617,-0.380478577857785,3
3.91089739973997,0.0481272552138421,-0.379853900390038,3
3.91131385138514,0.0479691945060807,-0.379229222922292,3
3.9117303030303,0.0478113939462812,-0.378604545454545,3
3.91214675467547,0.0476538535344382,-0.377979867986798,3
3.91256320632063,0.0474965732705588,-0.377355190519051,3
3.9129796579658,0.0473395531546341,-0.376730513051305,3
3.91339610961096,0.0471827931866695,-0.376105835583558,3
3.91381256125613,0.047026293366665,-0.375481158115811,3
3.91422901290129,0.0468700536946187,-0.374856480648064,3
3.91464546454645,0.0467140741705308,-0.374231803180318,3
3.91506191619162,0.0465583547944028,-0.373607125712571,3
3.91547836783678,0.0464028955662332,-0.372982448244824,3
3.91589481948195,0.0462476964860237,-0.372357770777077,3
3.91631127112711,0.046092757553776,-0.371733093309331,3
3.91672772277228,0.0459380787694847,-0.371108415841584,3
3.91714417441744,0.0457836601331501,-0.370483738373837,3
3.91756062606261,0.0456295016447772,-0.369859060906089,3
3.91797707770777,0.0454756033043662,-0.369234383438344,3
3.91839352935294,0.0453219651119081,-0.368609705970597,3
3.9188099809981,0.0451685870674137,-0.36798502850285,3
3.91922643264326,0.0450154691708775,-0.367360351035103,3
3.91964288428843,0.0448626114222996,-0.366735673567357,3
3.92005933593359,0.0447100138216818,-0.36611099609961,3
3.92047578757876,0.0445576763690241,-0.365486318631863,3
3.92089223922392,0.0444055990643246,-0.364861641164115,3
3.92130869086909,0.0442537819075817,-0.364236963696369,3
3.92172514251425,0.0441022248988023,-0.363612286228623,3
3.92214159415942,0.0439509280379795,-0.362987608760876,3
3.92255804580458,0.0437998913251185,-0.362362931293129,3
3.92297449744974,0.0436491147602123,-0.361738253825383,3
3.92339094909491,0.0434985983432679,-0.361113576357635,3
3.92380740074007,0.0433483420742817,-0.360488898889888,3
3.92422385238524,0.0431983459532539,-0.359864221422142,3
3.9246403040304,0.0430486099801879,-0.359239543954395,3
3.92505675567557,0.0428991341550802,-0.358614866486649,3
3.92547320732073,0.0427499184779307,-0.357990189018901,3
3.9258896589659,0.0426009629487378,-0.357365511551154,3
3.92630611061106,0.0424522675675103,-0.356740834083409,3
3.92672256225623,0.0423038323342393,-0.356116156615661,3
3.92713901390139,0.0421556572489266,-0.355491479147914,3
3.92755546554655,0.0420077423115703,-0.354866801680167,3
3.92797191719172,0.0418600875221777,-0.35424212421242,3
3.92838836883688,0.0417126928807399,-0.353617446744675,3
3.92880482048205,0.0415655583872638,-0.352992769276927,3
3.92922127212721,0.0414186840417479,-0.35236809180918,3
3.92963772377238,0.0412720698441902,-0.351743414341433,3
3.93005417541754,0.041125715794589,-0.351118736873687,3
3.93047062706271,0.0409796218929515,-0.35049405940594,3
3.93088707870787,0.0408337881392704,-0.349869381938193,3
3.93130353035304,0.0406882145335512,-0.349244704470446,3
3.9317199819982,0.0405429010757867,-0.3486200270027,3
3.93213643364336,0.0403978477659859,-0.347995349534953,3
3.93255288528853,0.0402530546041415,-0.347370672067206,3
3.93296933693369,0.0401085215902572,-0.346745994599459,3
3.93338578857886,0.0399642487243312,-0.346121317131713,3
3.93380224022402,0.0398202360063653,-0.345496639663966,3
3.93421869186919,0.0396764834363577,-0.344871962196219,3
3.93463514351435,0.0395329910143083,-0.344247284728472,3
3.93505159515952,0.0393897587402208,-0.343622607260726,3
3.93546804680468,0.0392467866140915,-0.342997929792979,3
3.93588449844985,0.0391040746359206,-0.342373252325231,3
3.93630095009501,0.0389616228057061,-0.341748574857485,3
3.93671740174017,0.0388194311234553,-0.341123897389739,3
3.93713385338534,0.038677499589161,-0.340499219921992,3
3.9375503050305,0.0385358282028267,-0.339874542454245,3
3.93796675667567,0.0383944169644526,-0.339249864986497,3
3.93838320832083,0.0382532658740384,-0.338625187518752,3
3.938799659966,0.038112374931579,-0.338000510051005,3
3.93921611161116,0.0379717441370815,-0.337375832583257,3
3.93963256325633,0.037831373490544,-0.336751155115511,3
3.94004901490149,0.0376912629919666,-0.336126477647764,3
3.94046546654665,0.0375514126413439,-0.335501800180018,3
3.94088191819182,0.037411822438683,-0.334877122712271,3
3.94129836983698,0.0372724923839822,-0.334252445244523,3
3.94171482148215,0.0371334224772379,-0.333627767776777,3
3.94213127312731,0.0369946127184555,-0.33300309030903,3
3.94254772477248,0.0368560631076296,-0.332378412841283,3
3.94296417641764,0.0367177736447672,-0.331753735373537,3
3.94338062806281,0.0365797443298597,-0.331129057905791,3
3.94379707970797,0.0364419751629121,-0.330504380438043,3
3.94421353135314,0.0363044661439247,-0.329879702970296,3
3.9446299829983,0.0361672172728973,-0.329255025502549,3
3.94504643464346,0.0360302285498246,-0.328630348034803,3
3.94546288628863,0.0358934999747156,-0.328005670567056,3
3.94587933793379,0.0357570315475666,-0.327380993099309,3
3.94629578957896,0.0356208232683706,-0.326756315631562,3
3.94671224122412,0.0354848751371399,-0.326131638163817,3
3.94712869286929,0.0353491871538658,-0.325506960696069,3
3.94754514451445,0.0352137593185482,-0.324882283228322,3
3.94796159615962,0.0350785916311924,-0.324257605760575,3
3.94837804780478,0.0349436840917967,-0.323632928292828,3
3.94879449944995,0.0348090367003628,-0.323008250825082,3
3.94921095109511,0.0346746494568819,-0.322383573357335,3
3.94962740274027,0.0345405223613611,-0.321758895889588,3
3.95004385438544,0.0344066554138038,-0.321134218421841,3
3.9504603060306,0.0342730486142013,-0.320509540954095,3
3.95087675767577,0.0341397019625589,-0.319884863486348,3
3.95129320932093,0.0340066154588765,-0.319260186018601,3
3.9517096609661,0.033873789103156,-0.318635508550854,3
3.95212611261126,0.0337412228953902,-0.318010831083107,3
3.95254256425643,0.0336089168355862,-0.317386153615361,3
3.95295901590159,0.0334768709237387,-0.316761476147614,3
3.95337546754676,0.0333450851598531,-0.316136798679867,3
3.95379191919192,0.033213559543924,-0.315512121212121,3
3.95420837083708,0.0330822940759568,-0.314887443744373,3
3.95462482248225,0.032951288755946,-0.314262766276626,3
3.95504127412741,0.0328205435838953,-0.31363808880888,3
3.95545772577258,0.0326900585598047,-0.313013411341134,3
3.95587417741774,0.0325598336836741,-0.312388733873387,3
3.95629062906291,0.0324298689555018,-0.311764056405639,3
3.95670708070807,0.032300164375286,-0.311139378937892,3
3.95712353235324,0.0321707199430321,-0.310514701470147,3
3.9575399839984,0.0320415356587382,-0.309890024002399,3
3.95795643564356,0.0319126115223991,-0.309265346534653,3
3.95837288728873,0.0317839475340218,-0.308640669066905,3
3.95878933893389,0.0316555436936063,-0.30801599159916,3
3.95920579057906,0.0315274000011456,-0.307391314131413,3
3.95962224222422,0.031399516456645,-0.306766636663665,3
3.96003869386939,0.0312718930601044,-0.306141959195918,3
3.96045514551455,0.0311445298115274,-0.305517281728172,3
3.96087159715972,0.0310174267108998,-0.304892604260425,3
3.96128804880488,0.0308905837582394,-0.304267926792679,3
3.96170450045005,0.0307640009535355,-0.303643249324931,3
3.96212095209521,0.0306376782967881,-0.303018571857185,3
3.96253740374037,0.0305116157880025,-0.302393894389438,3
3.96295385538554,0.0303858134271771,-0.301769216921691,3
3.9633703070307,0.0302602712143099,-0.301144539453944,3
3.96378675867587,0.0301349891494009,-0.300519861986198,3
3.96420321032103,0.0300099672324521,-0.299895184518451,3
3.9646196619662,0.0298852054634633,-0.299270507050704,3
3.96503611361136,0.0297607038424328,-0.298645829582957,3
3.96545256525653,0.0296364623693588,-0.298021152115211,3
3.96586901690169,0.0295124810442484,-0.297396474647464,3
3.96628546854686,0.0293887598670945,-0.296771797179717,3
3.96670192019202,0.0292652988379007,-0.29614711971197,3
3.96711837183718,0.0291420979566634,-0.295522442244224,3
3.96753482348235,0.0290191572233898,-0.294897764776477,3
3.96795127512751,0.028896476638069,-0.29427308730873,3
3.96836772677268,0.0287740562007119,-0.293648409840984,3
3.96878417841784,0.0286518959113131,-0.293023732373236,3
3.96920063006301,0.0285299957698761,-0.29239905490549,3
3.96961708170817,0.0284083557763921,-0.291774377437743,3
3.97003353335334,0.0282869759308735,-0.291149699969997,3
3.9704499849985,0.0281658562333114,-0.29052502250225,3
3.97086643664366,0.0280449966837075,-0.289900345034503,3
3.97128288828883,0.0279243972820638,-0.289275667566756,3
3.97169933993399,0.02780405802838,-0.28865099009901,3
3.97211579157916,0.0276839789226546,-0.288026312631262,3
3.97253224322432,0.0275641599648857,-0.287401635163516,3
3.97294869486949,0.0274446011550804,-0.286776957695769,3
3.97336514651465,0.0273253024932334,-0.286152280228023,3
3.97378159815982,0.0272062639793447,-0.285527602760276,3
3.97419804980498,0.0270874856134142,-0.284902925292529,3
3.97461450145015,0.0269689673954439,-0.284278247824782,3
3.97503095309531,0.0268507093254318,-0.283653570357035,3
3.97544740474047,0.0267327114033797,-0.283028892889288,3
3.97586385638564,0.026614973629286,-0.282404215421542,3
3.9762803080308,0.0264974960031523,-0.281779537953796,3
3.97669675967597,0.0263802785249752,-0.281154860486048,3
3.97711321132113,0.0262633211947598,-0.280530183018301,3
3.9775296629663,0.0261466240125046,-0.279905505550555,3
3.97794611461146,0.0260301869782076,-0.279280828082808,3
3.97836256625663,0.0259140100918671,-0.278656150615061,3
3.97877901790179,0.0257980933534885,-0.278031473147314,3
3.97919546954695,0.0256824367630699,-0.277406795679568,3
3.97961192119212,0.0255670403206061,-0.276782118211822,3
3.98002837283728,0.0254519040261059,-0.276157440744074,3
3.98044482448245,0.0253370278795639,-0.275532763276327,3
3.98086127612761,0.0252224118809785,-0.274908085808581,3
3.98127772777278,0.0251080560303532,-0.274283408340834,3
3.98169417941794,0.0249939603276896,-0.273658730873087,3
3.98211063106311,0.0248801247729844,-0.27303405340534,3
3.98252708270827,0.0247665493662339,-0.272409375937594,3
3.98294353435344,0.0246532341074488,-0.271784698469847,3
3.9833599859986,0.0245401789966202,-0.2711600210021,3
3.98377643764376,0.0244273840337517,-0.270535343534353,3
3.98419288928893,0.0243148492188396,-0.269910666066607,3
3.98460934093409,0.0242025745518877,-0.26928598859886,3
3.98502579257926,0.0240905600328976,-0.268661311131112,3
3.98544224422442,0.0239788056618657,-0.268036633663366,3
3.98585869586959,0.0238673114387904,-0.26741195619562,3
3.98627514751475,0.0237560773636751,-0.266787278727873,3
3.98669159915992,0.0236451034365217,-0.266162601260126,3
3.98710805080508,0.0235343896573212,-0.265537923792378,3
3.98752450245025,0.0234239360260844,-0.264913246324631,3
3.98794095409541,0.0233137425428076,-0.264288568856886,3
3.98835740574057,0.0232038092074873,-0.263663891389139,3
3.98877385738574,0.0230941360201271,-0.263039213921392,3
3.9891903090309,0.022984722980727,-0.262414536453644,3
3.98960676067607,0.0228755700892869,-0.261789858985899,3
3.99002321232123,0.0227666773458015,-0.261165181518152,3
3.9904396639664,0.0226580447502798,-0.260540504050404,3
3.99085611561156,0.0225496723027163,-0.259915826582658,3
3.99127256725673,0.0224415600031094,-0.259291149114911,3
3.99168901890189,0.0223337078514643,-0.258666471647165,3
3.99210547054706,0.0222261158477792,-0.258041794179418,3
3.99252192219222,0.0221187839920525,-0.25741711671167,3
3.99293837383738,0.0220117122842804,-0.256792439243924,3
3.99335482548255,0.021904900724472,-0.256167761776177,3
3.99377127712771,0.0217983493126219,-0.25554308430843,3
3.99418772877288,0.0216920580487319,-0.254918406840684,3
3.99460418041804,0.0215860269327983,-0.254293729372937,3
3.99502063206321,0.0214802559648266,-0.25366905190519,3
3.99543708370837,0.0213747451448132,-0.253044374437443,3
3.99585353535354,0.0212694944727598,-0.252419696969696,3
3.9962699869987,0.021164503948663,-0.25179501950195,3
3.99668643864386,0.021059773572528,-0.251170342034203,3
3.99710289028903,0.0209553033443513,-0.250545664566456,3
3.99751934193419,0.020851093264131,-0.249920987098709,3
3.99793579357936,0.0207471433318744,-0.249296309630964,3
3.99835224522452,0.0206434535475744,-0.248671632163216,3
3.99876869686969,0.0205400239112308,-0.248046954695469,3
3.99918514851485,0.0204368544228508,-0.247422277227722,3
3.99960160016002,0.0203339450824309,-0.246797599759976,3
4.00001805180518,0.0202312958899658,-0.24617292229223,3
4.00043450345035,0.0201289068454606,-0.245548244824482,3
4.00085095509551,0.0200267779489174,-0.244923567356735,3
4.00126740674067,0.0199249092003306,-0.244298889888988,3
4.00168385838584,0.0198233005997039,-0.243674212421242,3
4.002100310031,0.0197219521470373,-0.243049534953496,3
4.00251676167617,0.019620863842329,-0.242424857485748,3
4.00293321332133,0.0195200356855771,-0.241800180018002,3
4.0033496649665,0.0194194676767889,-0.241175502550254,3
4.00376611661166,0.0193191598159572,-0.240550825082508,3
4.00418256825683,0.0192191121030874,-0.23992614761476,3
4.00459901990199,0.019119324538174,-0.239301470147015,3
4.00501547154716,0.0190197971212207,-0.238676792679267,3
4.00543192319232,0.0189205298522275,-0.23805211521152,3
4.00584837483748,0.0188215227311908,-0.237427437743774,3
4.00626482648265,0.0187227757581141,-0.236802760276028,3
4.00668127812781,0.0186242889330011,-0.236178082808281,3
4.00709772977298,0.018526062255841,-0.235553405340533,3
4.00751418141814,0.0184280957266409,-0.234928727872786,3
4.00793063306331,0.0183303893454045,-0.23430405040504,3
4.00834708470847,0.0182329431121246,-0.233679372937294,3
4.00876353635364,0.0181357570267995,-0.233054695469547,3
4.0091799879988,0.0180388310894379,-0.232430018001799,3
4.00959643964396,0.0179421653000365,-0.231805340534052,3
4.01001289128913,0.0178457596585933,-0.231180663066306,3
4.01042934293429,0.0177496141651083,-0.23055598559856,3
4.01084579457946,0.0176537288195835,-0.229931308130813,3
4.01126224622462,0.0175581036220152,-0.229306630663065,3
4.01167869786979,0.0174627385724087,-0.22868195319532,3
4.01209514951495,0.0173676336707622,-0.228057275727572,3
4.01251160116012,0.0172727889170723,-0.227432598259826,3
4.01292805280528,0.0171782043113424,-0.226807920792078,3
4.01334450445044,0.0170838798535708,-0.226183243324332,3
4.01376095609561,0.0169898155437593,-0.225558565856584,3
4.01417740774077,0.0168960113819061,-0.224933888388838,3
4.01459385938594,0.0168024673680165,-0.224309210921092,3
4.0150103110311,0.0167091835020798,-0.223684533453345,3
4.01542676267627,0.0166161597841068,-0.223059855985598,3
4.01584321432143,0.0165233962140903,-0.22243517851785,3
4.0162596659666,0.0164308927920302,-0.221810501050104,3
4.01667611761176,0.0163386495179338,-0.221185823582358,3
4.01709256925693,0.0162466663917975,-0.220561146114611,3
4.01750902090209,0.0161549434136159,-0.219936468646864,3
4.01792547254726,0.0160634805833944,-0.219311791179116,3
4.01834192419242,0.0159722779011382,-0.218687113711372,3
4.01875837583758,0.015881335366835,-0.218062436243624,3
4.01917482748275,0.0157906529804901,-0.217437758775877,3
4.01959127912791,0.0157002307421052,-0.216813081308129,3
4.02000773077308,0.0156100686516858,-0.216188403840384,3
4.02042418241824,0.0155201667092175,-0.215563726372638,3
4.02084063406341,0.0154305249147111,-0.21493904890489,3
4.02125708570857,0.0153411432681665,-0.214314371437143,3
4.02167353735374,0.0152520217695802,-0.213689693969396,3
4.0220899889989,0.0151631604189486,-0.21306501650165,3
4.02250644064407,0.0150745592162789,-0.212440339033902,3
4.02292289228923,0.014986218161571,-0.211815661566156,3
4.02333934393439,0.0148981372548214,-0.211190984098409,3
4.02375579557956,0.0148103164960265,-0.210566306630662,3
4.02417224722472,0.0147227558851952,-0.209941629162916,3
4.02458869886989,0.0146354554223187,-0.209316951695168,3
4.02500515051505,0.014548415107404,-0.208692274227423,3
4.02542160216022,0.0144616349404494,-0.208067596759675,3
4.02583805380538,0.014375114921453,-0.207442919291928,3
4.02625450545055,0.014288855050415,-0.206818241824182,3
4.02667095709571,0.0142028553273335,-0.206193564356434,3
4.02708740874087,0.0141171157522191,-0.205568886888689,3
4.02750386038604,0.0140316363250594,-0.204944209420941,3
4.0279203120312,0.0139464170458581,-0.204319531953194,3
4.02833676367637,0.0138614579146132,-0.203694854485446,3
4.02875321532153,0.0137767589313356,-0.203070177017702,3
4.0291696669667,0.0136923200960126,-0.202445499549954,3
4.02958611861186,0.0136081414086462,-0.201820822082207,3
4.03000257025703,0.0135242228692398,-0.20119614461446,3
4.03041902190219,0.0134405644777971,-0.200571467146714,3
4.03083547354735,0.013357166234309,-0.199946789678968,3
4.03125192519252,0.0132740281387793,-0.19932211221122,3
4.03166837683768,0.0131911501912132,-0.198697434743473,3
4.03208482848285,0.0131085323916036,-0.198072757275726,3
4.03250128012801,0.0130261747399523,-0.19744807980798,3
4.03291773177318,0.0129440772362628,-0.196823402340234,3
4.03333418341834,0.0128622398805298,-0.196198724872486,3
4.03375063506351,0.0127806626727569,-0.19557404740474,3
4.03416708670867,0.0126993456129423,-0.194949369936992,3
4.03458353835384,0.0126182887010913,-0.194324692469246,3
4.034999989999,0.0125374919371914,-0.1937000150015,3
4.03541644164416,0.0124569553212588,-0.193075337533753,3
4.03583289328933,0.0123766788532809,-0.192450660066006,3
4.03624934493449,0.012296662533263,-0.191825982598258,3
4.03666579657966,0.0122169063612017,-0.191201305130512,3
4.03708224822482,0.0121374103371039,-0.190576627662766,3
4.03749869986999,0.0120581744609645,-0.189951950195019,3
4.03791515151515,0.0119791987327851,-0.189327272727271,3
4.03833160316032,0.0119004831525586,-0.188702595259524,3
4.03874805480548,0.0118220277202994,-0.18807791779178,3
4.03916450645065,0.0117438324359949,-0.187453240324032,3
4.03958095809581,0.0116658972996468,-0.186828562856285,3
4.03999740974097,0.0115882223112624,-0.186203885388537,3
4.04041386138614,0.0115108074708381,-0.185579207920792,3
4.0408303130313,0.0114336527783685,-0.184954530453044,3
4.04124676467647,0.0113567582338607,-0.184329852985298,3
4.04166321632163,0.011280123837313,-0.183705175517551,3
4.0420796679668,0.0112037495887236,-0.183080498049804,3
4.04249611961196,0.0111276354880907,-0.182455820582058,3
4.04291257125713,0.0110517815354179,-0.18183114311431,3
4.04332902290229,0.0109761877307069,-0.181206465646564,3
4.04374547454746,0.0109008540739541,-0.180581788178817,3
4.04416192619262,0.0108257805651597,-0.17995711071107,3
4.04457837783778,0.0107509672043253,-0.179332433243324,3
4.04499482948295,0.0106764139914475,-0.178707755775577,3
4.04541128112811,0.0106021209265315,-0.178083078307831,3
4.04582773277328,0.0105280880095719,-0.177458400840083,3
4.04624418441844,0.0104543152405761,-0.176833723372336,3
4.04666063606361,0.0103808026195367,-0.176209045904589,3
4.04707708770877,0.0103075501464538,-0.175584368436843,3
4.04749353935394,0.0102345578213345,-0.174959690969096,3
4.0479099909991,0.0101618256441718,-0.17433501350135,3
4.04832644264426,0.0100893536149673,-0.173710336033603,3
4.04874289428943,0.0100171417337229,-0.173085658565855,3
4.04915934593459,0.00994519000044392,-0.17246098109811,3
4.04957579757976,0.00987349841511787,-0.171836303630363,3
4.04999224922492,0.00980206697774832,-0.171211626162616,3
4.05040870087009,0.0097308956883424,-0.170586948694869,3
4.05082515251525,0.00965998454689654,-0.169962271227122,3
4.05124160416042,0.00958933355340541,-0.169337593759376,3
4.05165805580558,0.00951894270787434,-0.168712916291629,3
4.05207450745075,0.00944881201030512,-0.168088238823882,3
4.05249095909591,0.00937894146069596,-0.167463561356135,3
4.05290741074107,0.00930933105904153,-0.166838883888389,3
4.05332386238624,0.00923998080535071,-0.166214206420642,3
4.0537403140314,0.00917089069961463,-0.165589528952895,3
4.05415676567657,0.00910206074184039,-0.164964851485149,3
4.05457321732173,0.00903349093202266,-0.164340174017401,3
4.0549896689669,0.00896518127016677,-0.163715496549655,3
4.05540612061206,0.00889713175626916,-0.163090819081907,3
4.05582257225723,0.00882934239033162,-0.162466141614162,3
4.05623902390239,0.00876181317235236,-0.161841464146414,3
4.05665547554756,0.00869454410233317,-0.161216786678667,3
4.05707192719272,0.00862753518027048,-0.160592109210921,3
4.05748837883788,0.00856078640617142,-0.159967431743175,3
4.05790483048305,0.00849429778002708,-0.159342754275428,3
4.05832128212821,0.00842806930184281,-0.15871807680768,3
4.05873773377338,0.00836210097161683,-0.158093399339933,3
4.05915418541854,0.00829639278935446,-0.157468721872187,3
4.05957063706371,0.00823094475505037,-0.156844044404441,3
4.05998708870887,0.00816575686869925,-0.156219366936694,3
4.06040354035404,0.00810082913031174,-0.155594689468946,3
4.0608199919992,0.00803616153988784,-0.154970012001201,3
4.06123644364436,0.00797175409741513,-0.154345334533453,3
4.06165289528953,0.00790760680290248,-0.153720657065707,3
4.06206934693469,0.00784371965635344,-0.153095979597959,3
4.06248579857986,0.00778009265775736,-0.152471302130213,3
4.06290225022502,0.00771672580712846,-0.151846624662467,3
4.06331870187019,0.00765361910445428,-0.151221947194719,3
4.06373515351535,0.00759077254974017,-0.150597269726973,3
4.06415160516052,0.00752818614298256,-0.149972592259226,3
4.06456805680568,0.00746585988418857,-0.149347914791479,3
4.06498450845085,0.00740379377334932,-0.148723237323731,3
4.06540096009601,0.00734198781047368,-0.148098559855985,3
4.06581741174117,0.007280441995551,-0.147473882388239,3
4.06623386338634,0.00721915632859371,-0.146849204920492,3
4.0666503150315,0.00715813080959649,-0.146224527452745,3
4.06706676667667,0.00709736543855222,-0.145599849984997,3
4.06748321832183,0.00703686021546801,-0.144975172517251,3
4.067899669967,0.00697661514034564,-0.144350495049505,3
4.06831612161216,0.00691663021318334,-0.143725817581758,3
4.06873257325733,0.00685690543397577,-0.143101140114011,3
4.06914902490249,0.00679744080273181,-0.142476462646263,3
4.06956547654765,0.00673823631944614,-0.141851785178519,3
4.06998192819282,0.00667929198411699,-0.141227107710771,3
4.07039837983798,0.00662060779674789,-0.140602430243024,3
4.07081483148315,0.00656218375733708,-0.139977752775276,3
4.07123128312831,0.00650401986589166,-0.139353075307531,3
4.07164773477348,0.0064461161223992,-0.138728397839783,3
4.07206418641864,0.00638847252686503,-0.138103720372037,3
4.07248063806381,0.00633108907929447,-0.13747904290429,3
4.07289708970897,0.00627396577967687,-0.136854365436543,3
4.07331354135414,0.00621710262802644,-0.136229687968797,3
4.0737299929993,0.00616049962432896,-0.135605010501049,3
4.07414644464447,0.00610415676859333,-0.134980333033303,3
4.07456289628963,0.0060480740608142,-0.134355655565556,3
4.07497934793479,0.00599225150099869,-0.133730978097809,3
4.07539579957996,0.00593668908914147,-0.133106300630063,3
4.07581225122512,0.00588138682524075,-0.132481623162315,3
4.07622870287029,0.00582634470930188,-0.13185694569457,3
4.07664515451545,0.00577156274131951,-0.131232268226822,3
4.07706160616062,0.00571704092129721,-0.130607590759075,3
4.07747805780578,0.00566277924923142,-0.129982913291329,3
4.07789450945095,0.00560877772512924,-0.129358235823583,3
4.07831096109611,0.00555503634898713,-0.128733558355836,3
4.07872741274127,0.00550155512080153,-0.128108880888088,3
4.07914386438644,0.00544833404057243,-0.127484203420341,3
4.0795603160316,0.00539537310830696,-0.126859525952595,3
4.07997676767677,0.00534267232399799,-0.126234848484849,3
4.08039321932193,0.00529023168764908,-0.125610171017101,3
4.0808096709671,0.00523805119925669,-0.124985493549354,3
4.08122612261226,0.00518613085882969,-0.124360816081607,3
4.08164257425743,0.00513447066635919,-0.123736138613861,3
4.08205902590259,0.00508307062184343,-0.123111461146115,3
4.08247547754776,0.00503193072529129,-0.122486783678367,3
4.08289192919292,0.00498105097669566,-0.121862106210621,3
4.08330838083808,0.00493043137606364,-0.121237428742873,3
4.08372483248325,0.00488007192338458,-0.120612751275127,3
4.08414128412841,0.00482997261866913,-0.119988073807381,3
4.08455773577358,0.0047801334619102,-0.119363396339634,3
4.08497418741874,0.0047305544531131,-0.118738718871887,3
4.08539063906391,0.00468123559227251,-0.118114041404139,3
4.08580709070907,0.00463217687939377,-0.117489363936393,3
4.08622354235424,0.00458337831447331,-0.116864686468645,3
4.0866399939994,0.00453483989751113,-0.1162400090009,3
4.08705644564456,0.0044865616285108,-0.115615331533153,3
4.08747289728973,0.00443854350746342,-0.114990654065405,3
4.08788934893489,0.00439078553437611,-0.114365976597659,3
4.08830580058006,0.00434328770925418,-0.113741299129913,3
4.08872225222522,0.00429605003208877,-0.113116621662166,3
4.08913870387039,0.00424907250288165,-0.112491944194418,3
4.08955515551555,0.00420235512163103,-0.111867266726671,3
4.08997160716072,0.00415589788834581,-0.111242589258925,3
4.09038805880588,0.00410970080301354,-0.110617911791179,3
4.09080451045105,0.00406376386564133,-0.109993234323432,3
4.09122096209621,0.00401808707623097,-0.109368556855684,3
4.09163741374137,0.00397267043477889,-0.108743879387939,3
4.09205386538654,0.00392751394128865,-0.108119201920191,3
4.0924703170317,0.00388261759575137,-0.107494524452445,3
4.09288676867687,0.0038379813981777,-0.106869846984698,3
4.09330322032203,0.00379360534856232,-0.106245169516951,3
4.0937196719672,0.00374948944690345,-0.105620492049205,3
4.09413612361236,0.0037056336932082,-0.104995814581457,3
4.09455257525753,0.00366203808747123,-0.104371137113711,3
4.09496902690269,0.00361870262969077,-0.103746459645964,3
4.09538547854785,0.00357562731987038,-0.103121782178217,3
4.09580193019302,0.00353281215801182,-0.102497104710471,3
4.09621838183818,0.003490257144108,-0.101872427242723,3
4.09663483348335,0.00344796227816602,-0.101247749774978,3
4.09705128512851,0.0034059275601841,-0.10062307230723,3
4.09746773677368,0.00336415299015869,-0.0999983948394831,3
4.09788418841884,0.00332263856809334,-0.0993737173717353,3
4.09830064006401,0.00328138429398628,-0.098749039903991,3
4.09871709170917,0.00324039016783928,-0.0981243624362431,3
4.09913354335434,0.00319965618965412,-0.0974996849684961,3
4.0995499949995,0.00315918235942192,-0.0968750075007492,3
4.09996644664466,0.00311896867715689,-0.0962503300330031,3
4.10038289828983,0.00307901514284481,-0.095625652565257,3
4.10079934993499,0.00303932175649635,-0.0950009750975092,3
4.10121580158016,0.00299988851810085,-0.0943762976297622,3
4.10163225322532,0.00296071542766896,-0.0937516201620152,3
4.10204870487049,0.00292180248519358,-0.0931269426942691,3
4.10246515651565,0.00288314969067827,-0.0925022652265231,3
4.10288160816082,0.00284475704412301,-0.0918775877587752,3
4.10329805980598,0.00280662454552605,-0.0912529102910291,3
4.10371451145115,0.00276875219488915,-0.0906282328232813,3
4.10413096309631,0.00273113999221231,-0.0900035553555352,3
4.10454741474148,0.00269378793749198,-0.0893788778877873,3
4.10496386638664,0.00265669603073349,-0.0887542004200421,3
4.1053803180318,0.00261986427193328,-0.0881295229522951,3
4.10579676967697,0.00258329266108959,-0.0875048454845473,3
4.10621322132213,0.00254698119821128,-0.0868801680168012,3
4.1066296729673,0.00251092988328594,-0.0862554905490533,3
4.10704612461246,0.00247513871632066,-0.0856308130813082,3
4.10746257625763,0.00243960769731899,-0.0850061356135603,3
4.10787902790279,0.00240433682627383,-0.0843814581458133,3
4.10829547954796,0.00236932610318341,-0.0837567806780672,3
4.10871193119312,0.0023345755280566,-0.0831321032103212,3
4.10912838283828,0.00230008510089164,-0.0825074257425742,3
4.10954483448345,0.0022658548216814,-0.0818827482748263,3
4.10996128612861,0.00223188469042768,-0.0812580708070794,3
4.11037773777378,0.00219817470713934,-0.0806333933393333,3
4.11079418941894,0.00216472487180752,-0.0800087158715872,3
4.11121064106411,0.00213153518443576,-0.0793840384038402,3
4.11162709270927,0.00209860564502051,-0.0787593609360924,3
4.11204354435444,0.00206593625356533,-0.0781346834683472,3
4.1124599959996,0.0020335270100702,-0.0775100060005993,3
4.11287644764476,0.00200137791453514,-0.0768853285328532,3
4.11329289928993,0.00196948896695659,-0.0762606510651054,3
4.11370935093509,0.0019378601673381,-0.0756359735973593,3
4.11412580258026,0.00190649151568145,-0.0750112961296114,3
4.11454225422542,0.00187538301198309,-0.0743866186618654,3
4.11495870587059,0.00184453465624301,-0.0737619411941193,3
4.11537515751575,0.00181394644846122,-0.0731372637263723,3
4.11579160916092,0.0017836183886395,-0.0725125862586253,3
4.11620806080608,0.00175355047677606,-0.0718879087908775,3
4.11662451245125,0.00172374271287268,-0.0712632313231314,3
4.11704096409641,0.00169419509692759,-0.0706385538553853,3
4.11745741574157,0.00166490762894256,-0.0700138763876383,3
4.11787386738674,0.00163588030891759,-0.0693891989198914,3
4.1182903190319,0.00160711313684914,-0.0687645214521435,3
4.11870677067707,0.00157860611273897,-0.0681398439843992,3
4.11912322232223,0.00155035923658886,-0.0675151665166513,3
4.1195396739674,0.00152237250840059,-0.0668904890489044,3
4.11995612561256,0.00149464592816884,-0.0662658115811574,3
4.12037257725773,0.00146717949589892,-0.0656411341134113,3
4.12078902890289,0.00143997321158551,-0.0650164566456652,3
4.12120548054806,0.00141302707523394,-0.0643917791779174,3
4.12162193219322,0.00138634108683888,-0.0637671017101704,3
4.12203838383838,0.00135991524640566,-0.0631424242424234,3
4.12245483548355,0.0013337495539254,-0.0625177467746774,3
4.12287128712871,0.00130784400941231,-0.0618930693069295,3
4.12328773877388,0.00128219861285217,-0.0612683918391834,3
4.12370419041904,0.00125681336425743,-0.0606437143714365,3
4.12412064206421,0.00123168826361564,-0.0600190369036895,3
4.12453709370937,0.00120682331093391,-0.0593943594359434,3
4.12495354535454,0.00118221850621403,-0.0587696819681955,3
4.1253699969997,0.00115787384945243,-0.0581450045004503,3
4.12578644864486,0.00113378934064912,-0.0575203270327025,3
4.12620290029003,0.00110996497980587,-0.0568956495649555,3
4.12661935193519,0.00108640076692268,-0.0562709720972094,3
4.12703580358036,0.00106309670199778,-0.0556462946294616,3
4.12745225522552,0.00104005278502939,-0.0550216171617164,3
4.12786870687069,0.00101726901602461,-0.0543969396939685,3
4.12828515851585,0.000994745394978125,-0.0537722622262216,3
4.12870161016102,0.000972481921888146,-0.0531475847584737,3
4.12911806180618,0.000950478596758231,-0.0525229072907294,3
4.12953451345135,0.000928735419588378,-0.0518982298229824,3
4.12995096509651,0.000907252390376811,-0.0512735523552346,3
4.13036741674167,0.000886029509123532,-0.0506488748874876,3
4.13078386838684,0.000865066775830314,-0.0500241974197415,3
4.131200320032,0.000844364190495384,-0.0493995199519954,3
4.13161677167717,0.000823921753122292,-0.0487748424842476,3
4.13203322332233,0.00080373946370571,-0.0481501650165006,3
4.1324496749675,0.000783817322249192,-0.0475254875487536,3
4.13286612661266,0.000764155328750959,-0.0469008100810075,3
4.13328257825783,0.00074475348321279,-0.0462761326132615,3
4.13369902990299,0.000725611785634683,-0.0456514551455136,3
4.13411548154815,0.000706730236013087,-0.0450267776777675,3
4.13453193319332,0.000688108834353329,-0.0444021002100197,3
4.13494838483848,0.000669747580651858,-0.0437774227422736,3
4.13536483648365,0.000651646474912226,-0.0431527452745275,3
4.13578128812881,0.000633805517125552,-0.0425280678067805,3
4.13619773977398,0.000616224707300717,-0.0419033903390336,3
4.13661419141914,0.00059890404543772,-0.0412787128712857,3
4.13703064306431,0.000581843531531234,-0.0406540354035396,3
4.13744709470947,0.000565043165583035,-0.0400293579357935,3
4.13786354635464,0.00054850294759845,-0.0394046804680466,3
4.1382799979998,0.000532222877566824,-0.0387800030002987,3
4.13869644964497,0.000516202955498812,-0.0381553255325517,3
4.13911290129013,0.000500443181390864,-0.0375306480648074,3
4.13952935293529,0.000484943555237649,-0.0369059705970596,3
4.13994580458046,0.000469704077046273,-0.0362812931293126,3
4.14036225622562,0.000454724746814961,-0.0356566156615648,3
4.14077870787079,0.000440005564540158,-0.0350319381938196,3
4.14119515951595,0.000425546530223642,-0.0344072607260717,3
4.14161161116112,0.000411347643865412,-0.0337825832583256,3
4.14202806280628,0.00039740890547435,-0.0331579057905786,3
4.14244451445145,0.000383730315036246,-0.0325332283228317,3
4.14286096609661,0.000370311872556428,-0.0319085508550856,3
4.14327741774177,0.000357153578036673,-0.0312838733873377,3
4.14369386938694,0.000344255431478757,-0.0306591959195917,3
4.1441103210321,0.000331617432877351,-0.0300345184518447,3
4.14452677267727,0.000319239582236008,-0.0294098409840977,3
4.14494322432243,0.000307121879554728,-0.0287851635163516,3
4.1453596759676,0.000295264324831734,-0.0281604860486038,3
4.14577612761276,0.000283666918068803,-0.0275358085808577,3
4.14619257925793,0.000272329659260606,-0.0269111311131107,3
4.14660903090309,0.000261252548416024,-0.0262864536453637,3
4.14702548254826,0.000250435585529729,-0.0256617761776159,3
4.14744193419342,0.000239878770603497,-0.0250370987098698,3
4.14785838583858,0.000229582103635551,-0.0244124212421246,3
4.14827483748375,0.000219545584624115,-0.0237877437743768,3
4.14869128912891,0.000209769213576294,-0.0231630663066298,3
4.14910774077408,0.000200252990484984,-0.0225383888388819,3
4.14952419241924,0.000190996915353736,-0.0219137113711376,3
4.14994064406441,0.000182000988178999,-0.0212890339033898,3
4.15035709570957,0.000173265208967877,-0.0206643564356428,3
4.15077354735474,0.000164789577711488,-0.0200396789678958,3
4.1511899989999,0.000156574094418716,-0.0194150015001497,3
4.15160645064506,0.000148618759080676,-0.0187903240324037,3
4.15202290229023,0.000140923571706253,-0.0181656465646558,3
4.15243935393539,0.000133488532286563,-0.0175409690969088,3
4.15285580558056,0.000126313640830489,-0.0169162916291619,3
4.15327225722572,0.000119398897329148,-0.0162916141614158,3
4.15368870887089,0.00011274430178787,-0.0156669366936697,3
4.15410516051605,0.000106349854206655,-0.0150422592259218,3
4.15452161216122,0.000100215554583727,-0.0144175817581758,3
4.15493806380638,9.43414029208611e-05,-0.0137929042904279,3
4.15535451545155,8.87273992198345e-05,-0.0131682268226818,3
4.15577096709671,8.3373543475318e-05,-0.012543549354934,3
4.15618741874187,7.82798356873116e-05,-0.0119188718871888,3
4.15660387038704,7.34462758593679e-05,-0.0112941944194409,3
4.1570203220322,6.88728639950398e-05,-0.0106695169516939,3
4.15743677367737,6.45596000889981e-05,-0.0100448394839479,3
4.15785322532253,6.05064841359138e-05,-0.00942016201620177,3
4.1582696769677,5.67135161482213e-05,-0.0087954845484548,3
4.15868612861286,5.31806961170389e-05,-0.00817080708070694,3
4.15910258025803,4.99080240459193e-05,-0.00754612961295997,3
4.15951903190319,4.68954999313098e-05,-0.00692145214521389,3
4.15993548354836,4.41431237803158e-05,-0.00629677467746781,3
4.16035193519352,4.16508955822792e-05,-0.00567209720972084,3
4.16076838683868,3.94188153514108e-05,-0.00504741974197298,3
4.16118483848385,3.74468830770525e-05,-0.00442274227422779,3
4.16160129012901,3.57350987592042e-05,-0.00379806480647993,3
4.16201774177418,3.42834623996424e-05,-0.00317338733873385,3
4.16243419341934,3.30919740001434e-05,-0.00254870987098688,3
4.16285064506451,3.21606335642599e-05,-0.00192403240323991,3
4.16326709670967,3.14894410831101e-05,-0.00129935493549382,3
4.16368354835484,3.10783965602468e-05,-0.000674677467745965,3
4.1641,3.0927500000999e-05,-4.99999999998835e-05,3


==> MoonLander/case1/results/sparse_optimal_solution.csv <==
t,x,v,a
0,10,-2,0
0.0420616161616162,9.91454988301117,-2.06309242424242,0
0.0841232323232323,9.82644599669115,-2.12618484848485,0
0.126184848484848,9.73568834103994,-2.18927727272727,0
0.168246464646465,9.64227691605755,-2.2523696969697,0
0.210308080808081,9.54621172174395,-2.31546212121212,0
0.252369696969697,9.44749275809917,-2.37855454545455,0
0.294431313131313,9.3461200251232,-2.44164696969697,0
0.336492929292929,9.24209352281604,-2.50473939393939,0
0.378554545454545,9.13541325117769,-2.56783181818182,0
0.420616161616162,9.02607921020814,-2.63092424242424,0
0.462677777777778,8.91409139990741,-2.69401666666667,0
0.504739393939394,8.79944982027548,-2.75710909090909,0
0.54680101010101,8.68215447131237,-2.82020151515152,0
0.588862626262626,8.56220535301806,-2.88329393939394,0
0.630924242424242,8.43960246539256,-2.94638636363636,0
0.672985858585859,8.31434580843587,-3.00947878787879,0
0.715047474747475,8.18643538214799,-3.07257121212121,0
0.757109090909091,8.05587118652893,-3.13566363636364,0
0.799170707070707,7.92265322157867,-3.19875606060606,0
0.841232323232323,7.78678148729721,-3.26184848484848,0
0.883293939393939,7.64825598368457,-3.32494090909091,0
0.925355555555556,7.50707671074074,-3.38803333333333,0
0.967417171717172,7.36324366846572,-3.45112575757576,0
1.00947878787879,7.2167568568595,-3.51421818181818,0
1.0515404040404,7.0676162759221,-3.57731060606061,0
1.09360202020202,6.91582192565351,-3.64040303030303,0
1.13566363636364,6.76137380605372,-3.70349545454545,0
1.17772525252525,6.60427191712274,-3.76658787878788,0
1.21978686868687,6.44451625886058,-3.8296803030303,0
1.26184848484848,6.28210683126722,-3.89277272727273,0
1.3039101010101,6.11704363434267,-3.95586515151515,0
1.34597171717172,5.94932666808693,-4.01895757575758,0
1.38803333333333,5.7789559325,-4.08205,0
1.43009494949495,5.60625533989287,-4.10105757575758,3
1.47215656565657,5.43508511495026,-4.03796515151515,3
1.51421818181818,5.26656865933884,-3.97487272727273,3
1.5562797979798,5.10070597305862,-3.9117803030303,3
1.59834141414141,4.93749705610958,-3.84868787878788,3
1.64040303030303,4.77694190849174,-3.78559545454545,3
1.68246464646465,4.61904053020508,-3.72250303030303,3
1.72452626262626,4.46379292124962,-3.65941060606061,3
1.76658787878788,4.31119908162534,-3.59631818181818,3
1.8086494949495,4.16125901133226,-3.53322575757576,3
1.85071111111111,4.01397271037037,-3.47013333333333,3
1.89277272727273,3.86934017873967,-3.40704090909091,3
1.93483434343434,3.72736141644016,-3.34394848484848,3
1.97689595959596,3.58803642347184,-3.28085606060606,3
2.01895757575758,3.45136519983471,-3.21776363636364,3
2.06101919191919,3.31734774552877,-3.15467121212121,3
2.10308080808081,3.18598406055402,-3.09157878787879,3
2.14514242424242,3.05727414491047,-3.02848636363636,3
2.18720404040404,2.9312179985981,-2.96539393939394,3
2.22926565656566,2.80781562161692,-2.90230151515151,3
2.27132727272727,2.68706701396694,-2.83920909090909,3
2.31338888888889,2.56897217564815,-2.77611666666667,3
2.35545050505051,2.45353110666055,-2.71302424242424,3
2.39751212121212,2.34074380700413,-2.64993181818182,3
2.43957373737374,2.23061027667891,-2.58683939393939,3
2.48163535353535,2.12313051568488,-2.52374696969697,3
2.52369696969697,2.01830452402204,-2.46065454545454,3
2.56575858585859,1.91613230169039,-2.39756212121212,3
2.6078202020202,1.81661384868993,-2.3344696969697,3
2.64988181818182,1.71974916502066,-2.27137727272727,3
2.69194343434343,1.62553825068258,-2.20828484848485,3
2.73400505050505,1.53398110567569,-2.14519242424242,3
2.77606666666667,1.44507773,-2.0821,3
2.81812828282828,1.3588281236555,-2.01900757575758,3
2.8601898989899,1.27523228664218,-1.95591515151515,3
2.90225151515152,1.19429021896006,-1.89282272727273,3
2.94431313131313,1.11600192060912,-1.8297303030303,3
2.98637474747475,1.04036739158938,-1.76663787878788,3
3.02843636363636,0.967386631900824,-1.70354545454545,3
3.07049797979798,0.897059641543468,-1.64045303030303,3
3.1125595959596,0.829386420517293,-1.5773606060606,3
3.15462121212121,0.764366968822314,-1.51426818181818,3
3.19668282828283,0.702001286458524,-1.45117575757576,3
3.23874444444444,0.642289373425925,-1.38808333333333,3
3.28080606060606,0.585231229724517,-1.32499090909091,3
3.32286767676768,0.530826855354302,-1.26189848484848,3
3.36492929292929,0.479076250315273,-1.19880606060606,3
3.40699090909091,0.429979414607439,-1.13571363636364,3
3.44905252525253,0.383536348230793,-1.07262121212121,3
3.49111414141414,0.339747051185338,-1.00952878787879,3
3.53317575757576,0.298611523471074,-0.946436363636364,3
3.57523737373737,0.260129765088003,-0.883343939393939,3
3.61729898989899,0.224301776036119,-0.820251515151515,3
3.65936060606061,0.191127556315427,-0.757159090909091,3
3.70142222222222,0.160607105925926,-0.694066666666666,3
3.74348383838384,0.132740424867615,-0.630974242424242,3
3.78554545454545,0.107527513140495,-0.567881818181818,3
3.82760707070707,0.0849683707445692,-0.504789393939394,3
3.86966868686869,0.0650629976798296,-0.441696969696969,3
3.9117303030303,0.047811393946283,-0.378604545454546,3
3.95379191919192,0.033213559543924,-0.315512121212121,3
3.99585353535354,0.0212694944727581,-0.252419696969697,3
4.03791515151515,0.0119791987327815,-0.189327272727272,3
4.07997676767677,0.00534267232399799,-0.126234848484849,3
4.12203838383838,0.00135991524640566,-0.0631424242424234,3
4.1641,3.0927500000999e-05,-4.99999999998835e-05,3


==> MoonLander/case1/results/st_ctr.csv <==
t,x,v,a,xcs,vcs
0.0,10.0,-2.0,4.8149592159945145e-8,0.3670606964700132,-0.45297112103023196
0.016962210112152043,9.965852298164537,-2.0255812815953456,4.390918061500306e-9,0.3670606963935212,-0.4591972815780327
0.056680853223680217,9.884247526778534,-2.0846680553287364,2.4911630073206953e-9,0.3670606964352329,-0.4737764341337047
0.11859338408804176,9.752231913049735,-2.1785333343857647,1.8259320458483821e-9,0.36706069642473743,-0.4965020904509289
0.2020165957817297,9.565408810037278,-2.302003001606663,1.5117934859044843e-9,0.36706069635677385,-0.5271234721207559
0.3060356195677325,9.317615398108039,-2.460572710576011,1.356330905758041e-9,0.3670606963358322,-0.5653047667948062
0.42951055237358204,9.002713297364492,-2.6420743811773377,1.2988804747793894e-9,0.36706069628163507,-0.6106275608660028
0.5710884838992811,8.613092443042225,-2.859777608081238,1.3228263148953992e-9,0.3670606962460081,-0.6625952541459876
0.7292182154198801,8.14291087847528,-3.089226375198309,1.439796321375781e-9,0.3670606962244607,-0.7206384625625704
0.9021672238939276,7.5849960437569575,-3.3603435104417856,1.7020219919441324e-9,0.3670606962038553,-0.7841212450109121
1.088040632570834,6.9364576725936224,-3.619815615154361,2.272654280738984e-9,0.36706069618315046,-0.852348066720414
1.2848019669809227,6.191276055842069,-3.954888627553818,3.8176083221946e-9,0.36706069616159814,-0.9245714179681991
1.4902954648301072,5.3640404746657895,-4.005963293500271,2.5776430696482637,0.3670606961435984,-1.000000003158645
1.7022696939204507,4.547611370114648,-3.6819314751840726,2.9999999946421636,0.3670606961337264,-1.0778074100359694
1.9184022187589527,3.784912227888962,-3.3785427680579097,2.999999996476564,0.36706069612395686,-1.1571411638240425
2.136325045353968,3.0856834735538405,-3.0354970840982345,2.999999998069925,0.3670606961143436,-1.237132067014752
2.3536505653084747,2.4603679735795096,-2.722665716282232,2.9999999987829873,0.36706069610839315,-1.316903722418344
2.5679977149122806,1.9120160718963979,-2.390006992305287,2.999999999058174,0.3670606961028829,-1.395582135145928
2.7770180626153933,1.444638382228665,-2.0861577674973644,2.9999999991587716,0.3670606960984195,-1.472305288292311
2.9784215390785596,1.0553246426112257,-1.7754874697391947,2.999999999267962,0.367060696095762,-1.546232587423447
3.1700015279514338,0.7424154134768824,-1.4957837977603512,2.9999999993159197,0.36706069609335557,-1.6165540704177777
3.349659042604742,0.498068464405548,-1.2193860149581222,2.9999999993360422,0.36706069609218855,-1.6824992817936752
3.5154257242183125,0.3164671850081195,-0.9769895830571033,2.9999999993277977,0.36706069609078334,-1.7433457144032105
3.665485409945367,0.18674274183896872,-0.7462399704784223,2.999999999305582,0.3670606960906317,-1.7984267262580325
3.798194036679594,0.10099383360718876,-0.5522836554752993,2.999999999253161,0.3670606960895749,-1.847138846418739
3.9120976678507215,0.047687634683090466,-0.37685542498277735,2.999999999158044,0.3670606960901818,-1.888948391923568
4.005948465254092,0.01909494084266493,-0.24011787251161118,2.9999999989914823,0.3670606960886891,-1.9233973304201326
4.078718518764743,0.005400346683893604,-0.12748228460939037,2.9999999986805173,0.36706069609035713,-1.9501083565077573
4.12961195397949,0.001050922332844223,-0.05400418752944893,2.999999997988892,0.36706069608763614,-1.9687893359785347
4.1580826222227465,-4.9185467772150195e-5,-0.009194353468177322,2.999999995313105,0.3670606960931568,-1.9792397991224526
4.164770735307483,-0.0,-0.0,NaN,NaN,NaN


==> MoonLander/case1/results/st_ctr_poly.csv <==
t,x,v,a,xcs,vcs
0.0,10.0,-2.0,4.8149592159945145e-8,0.3670606964700132,-0.45297112103023196
0.042068391265732155,9.914544301746643,-2.0628839383630395,0.01682284890140825,0.36706069641356354,-0.46841277376068663
0.08413678253146431,9.826423154755288,-2.1262781276967235,-0.02508288082256196,0.36706069644986417,-0.4838544264983006
0.12620517379719645,9.735607455589227,-2.189915986368617,0.00914576860740811,0.367060696416349,-0.49929607923590197
0.16827356506292862,9.642215593466538,-2.2519631932255484,0.029614611499351854,0.367060696374753,-0.514737731972974
0.21034195632866076,9.546190167457592,-2.314531110288505,-0.009590494450362988,0.3670606963542786,-0.5301793847099538
0.2524103475943929,9.4474298034066,-2.3788073067155904,-0.038306844047444284,0.36706069634714733,-0.545621037447127
0.2944787388601251,9.345954198814658,-2.4431606934791414,-0.013104040876781292,0.36706069633918825,-0.5610626901845971
0.33654713012585724,9.241864967820769,-2.505815488864592,0.03279518670159146,0.367060696324435,-0.5765043429223699
0.3786155213915894,9.135219635534085,-2.5670943279194476,0.045494353748539176,0.3670606963048973,-0.5919459956603967
0.4206839126573215,9.025974141470428,-2.6288823106806056,0.010773610319723894,0.36706069628535853,-0.6073876483986161
0.46275230392305367,8.91402940359053,-2.6926070280243546,-0.03881635651850279,0.3670606962693319,-0.6228293011369941
0.5048206951887858,8.799319651620877,-2.757927309564659,-0.05900457521226566,0.3670606962577684,-0.638270953875551
0.546889086454518,8.68186554922848,-2.8230864341217985,-0.03134791039824099,0.3670606962497012,-0.6537126066143533
0.5889574777202502,8.561758832427582,-2.8863567575745965,0.025026506881259538,0.36706069624350746,-0.6691542593534846
0.6310258689859823,8.439097941275392,-2.9473507802123207,0.06993279066590485,0.3670606962378758,-0.6845959120930011
0.6730942602517145,8.313921517915292,-3.0073119073314722,0.07066322105718442,0.36706069623218146,-0.7000375648329029
0.7151626515174466,8.186180749431646,-3.068306084603548,0.02288699000136107,0.36706069622638293,-0.7154792175731276
0.7572310427831788,8.055764233869741,-3.131912449185208,-0.04725202739785425,0.3670606962207127,-0.7309208703135681
0.7992994340489109,7.922559195824591,-3.198220312613848,-0.0986725161075756,0.36706069621539095,-0.7463625230541141
0.841367825314643,7.7865154525966,-3.2656814430955565,-0.09838407102714758,0.3670606962104749,-0.7618041757946709
0.8834362165803752,7.647679319682549,-3.3318677076317624,-0.0396083555600485,0.3670606962058615,-0.7772458285351936
0.9255046078461073,7.506180368441145,-3.3947272689401964,0.053511444723770465,0.3670606962013642,-0.7926874812756747
0.9675729991118396,7.362175850517203,-3.453717864305371,0.1361004853064147,0.367060696196819,-0.8081291340161494
1.0096413903775716,7.215776053321284,-3.51027879072006,0.1625328314642551,0.36706069619214254,-0.8235707867566666
1.0517097816433039,7.066982075995052,-3.5674073231161234,0.10747821482693436,0.36706069618734244,-0.8390124394972683
1.093778172909036,6.915663448382008,-3.62848031728607,-0.020463592913078248,0.36706069618248893,-0.8544540922379824
1.1358465641747681,6.7615891595877295,-3.6957553706045405,-0.1776181893259297,0.36706069617767045,-0.8698957449788148
1.1779149554405004,6.604507505494652,-3.769098840101926,-0.2967917216009727,0.36706069617295317,-0.8853373977197525
1.2199833467062324,6.444253961431388,-3.845398963770777,-0.3072944079994974,0.3670606961683722,-0.9007790504607782
1.2620517379719647,6.280857008374146,-3.918881857871665,-0.15661975472695716,0.3670606961639356,-0.9162207032018781
1.3041201292376967,6.114611852277663,-3.9822504351961663,0.17314899004674675,0.3670606961596495,-0.9316623559430525
1.346188520503429,5.946100674221526,-4.028312267509308,0.6590471861532768,0.36706069615553605,-0.9471040086843102
1.388256911769161,5.7761523996679385,-4.051627386709541,1.2425083793070286,0.3670606961516478,-0.9625456614256769
1.4303253030348932,5.605750641800594,-4.0497212656266885,1.8441563400219734,0.3670606961480577,-0.9779873141671752
1.4723936943006253,5.435911148008233,-4.023554046309659,2.3834589293318844,0.3670606961448401,-0.9934289669088217
1.5144620855663575,5.26755663027334,-3.977160212917058,2.797575610882706,0.36706069614204845,-1.0088706196506247
1.5565304768320898,5.101416039279589,-3.916602655122631,3.054409228127027,0.3670606961396868,-1.0243122723925726
1.5985988680978218,4.937967911142654,-3.8485563420164968,3.1568787216440555,0.36706069613770476,-1.0397539251346455
1.640667259363554,4.777435756123378,-3.778907643440256,3.1380682069001606,0.3670606961360006,-1.0551955778768203
1.682735650629286,4.61983081129069,-3.7117157823855393,3.0493891400901023,0.3670606961344407,-1.070637230619076
1.7248040418950183,4.465027049594081,-3.648754295198739,2.945555271066116,0.3670606961328876,-1.0860788833614026
1.7668724331607504,4.312847500680926,-3.5896761176325533,2.87064528773103,0.3670606961312308,-1.1015205361038078
1.8089408244264826,4.163140722639245,-3.532677472250922,2.848803796933838,0.36706069612940495,-1.1169621888463075
1.8510092156922147,4.015831214645022,-3.4754179891517882,2.881518892606185,0.36706069612740344,-1.1324038415889326
1.893077606957947,3.8709359803036034,-3.4159143523966393,2.9514333737394187,0.36706069612527087,-1.1478454943317116
1.9351459982236792,3.7285489217040393,-3.353165643418133,3.0308667268377025,0.36706069612308795,-1.163287147074664
1.9772143894894112,3.5888027837420706,-3.2873715922140243,3.092111601043998,0.3670606961209474,-1.178728799817791
2.0192827807551432,3.4518230572818647,-3.219736025968462,3.1163679983495958,0.36706069611893366,-1.194170452561077
2.0613511720208755,3.3176886707378457,-3.151968013964703,3.098870298176692,0.3670606961171037,-1.2096121053044906
2.1034195632866077,3.186410700835821,-3.085669785530228,3.0490847573569644,0.3670606961154785,-1.2250537580479826
2.14548795455234,3.057933990762822,-3.021815328701251,2.986392133842729,0.3670606961140466,-1.2404954107915085
2.187556345818072,2.932159392818695,-2.9604771838849526,2.932973174200928,0.3670606961127711,-1.2559370635350278
2.229624737083804,2.8089783751705966,-2.900869188986898,2.9063270173045614,0.367060696111604,-1.2713787162785202
2.2716931283495363,2.6883085404439573,-2.8416690383234804,2.9138021045764564,0.3670606961104981,-1.286820369021981
2.3137615196152685,2.5701189530322286,-2.7814982566984026,2.95075856938041,0.3670606961094163,-1.302262021765427
2.355829910881001,2.45443780480268,-2.7193936832999204,3.002764965950696,0.36706069610833714,-1.3177036745088921
2.3978983021467326,2.3413406911563706,-2.655115246971432,3.0509398610591836,0.36706069610725156,-1.3331453272524116
2.439966693412465,2.2309238710451225,-2.589194472930736,3.0785733817709504,0.36706069610616054,-1.3485869799960208
2.482035084678197,2.123271515676216,-2.522716765473455,3.0767984176966445,0.3670606961050698,-1.3640286327397422
2.5241034759439294,2.0184277224262757,-2.4569193911452647,3.047433176249859,0.3670606961039892,-1.3794702854835885
2.566171867209661,1.9163824402956187,-2.3927476571736905,3.0020743846540796,0.36706069610292824,-1.3949119382275523
2.6082402584753934,1.8170758994624296,-2.33052435652958,2.957782415258812,0.3670606961018991,-1.4103535909716176
2.6503086497411257,1.7204200462671093,-2.269847664049571,2.9308621215315718,0.36706069610091774,-1.4257952437157653
2.692377041006858,1.6263297659895983,-2.209752894503033,2.930921090566136,0.3670606961000012,-1.4412368964599722
2.73444543227259,1.5347532010554308,-2.1490800725473167,2.957336342424841,0.3670606960991678,-1.4566785492042291
2.776513823538322,1.4456904886679922,-2.0869139912711856,2.999465141190485,0.36706069609842784,-1.4721202019485267
2.8185822148040542,1.3591939303532612,-2.022933593573444,3.0406290050965166,0.3670606960977809,-1.487561854692871
2.8606506060697865,1.27534893609483,-1.9575361289858255,3.0645085834636445,0.36706069609721126,-1.503003507437265
2.9027189973355187,1.1942420433254248,-1.8916817696558212,3.0616040578458197,0.36706069609668923,-1.5184451601817122
2.9447873886012506,1.1159274736899127,-1.8265100589483663,3.033237735108834,0.3670606960961802,-1.533886812926212
2.986855779866983,1.040405014723191,-1.762872659678523,2.9913501093774477,0.36706069609565406,-1.5493284656707538
3.028924171132715,0.9676186052069656,-1.7009700487426258,2.9538785175561357,0.3670606960951017,-1.5647701184153344
3.0709925623984473,0.8974776070590234,-1.640250695126834,2.937300876629207,0.3670606960945343,-1.5802117711599375
3.1130609536641796,0.829893733626481,-1.5796332929890482,2.949289203581412,0.36706069609398784,-1.595653423904561
3.1551293449299114,0.7648193530647032,-1.5179778660304168,2.9847185050516063,0.36706069609350495,-1.6110950766492078
3.1971977361956436,0.7022706539398075,-1.454612698317682,3.0272080915928252,0.3670606960931164,-1.6265367293938842
3.239266127461376,0.6423237452418503,-1.3896762083438103,3.0561488393015948,0.36706069609282405,-1.6419783821386014
3.281334518727108,0.5850824185432418,-1.3240901694475147,3.056564614952034,0.3670606960925919,-1.6574200348833614
3.32340290999284,0.5306294264454054,-1.2591358815984197,3.0273071836809007,0.36706069609236,-1.6728616876281635
3.365471301258572,0.47898311245208464,-1.1958022704208748,2.9830762782139266,0.3670606960920705,-1.6883033403729926
3.4075396925243044,0.4300824453960255,-1.1342235849997144,2.9480837255719448,0.367060696091703,-1.7037449931178332
3.4496080837900367,0.3838130667278344,-1.0735336002498286,2.9432911463316587,0.3670606960912944,-1.7191866458626723
3.491676475055769,0.34006708559954957,-1.0122902107570833,2.9733382184492894,0.3670606960909321,-1.7346282986075188
3.5337448663215008,0.29880819322332947,-0.9493154585172274,3.0211377612592787,0.3670606960907059,-1.750069951352394
3.575813257587233,0.2601031699292236,-0.884495731450187,3.0556169966130007,0.3670606960906455,-1.7655116040973282
3.6178816488529653,0.22409148060091946,-0.8189916968950154,3.0510175990232495,0.36706069609067815,-1.7809532568423418
3.6599500401186975,0.1908980389350765,-0.7545632268886902,3.0072823894914578,0.3670606960906489,-1.7963949095874294
3.7020184313844293,0.16053720868702046,-0.6922870459290869,2.955976649455478,0.36706069609042014,-1.811836562332547
3.7440868226501616,0.1328811026982916,-0.6315383708677821,2.9411435152211567,0.3670606960900067,-1.827278215077632
3.786155213915894,0.10774180034452145,-0.5702302295596632,2.9816613922920605,0.36706069608963127,-1.8427198678226477
3.828223605181626,0.08503571289235293,-0.5065550760287544,3.043688265889548,0.36706069608958697,-1.8581615205676028
3.8702919964473583,0.06489778653862359,-0.4410149388793057,3.0595041376830463,0.3670606960899189,-1.8736031733125778
3.91236038771309,0.04758868485136481,-0.3764614129415876,2.9994841537758505,0.367060696090182,-1.8890448260576511
3.9544287789788224,0.0331931810285222,-0.31494883290956105,2.9347480782412605,0.36706069608975056,-1.9044864788028317
3.9964971702445546,0.021420710201890146,-0.25417889861506554,2.975925073253847,0.3670606960888206,-1.9199281315480443
4.0385655615102865,0.011957819943224653,-0.18987566785118717,3.071499342360077,0.36706069608893577,-1.9353697842932398
4.080633952776019,0.005159600311932551,-0.12461669238168395,2.992085889685285,0.367060696090398,-1.950811437038504
4.122702344041751,0.0014434440662552893,-0.06419604094874308,2.9525523853342293,0.3670606960883288,-1.9662530897838497
4.164770735307483,0.0,0.0,2.710106596888603,0.3670606961002201,-1.9816947425295233


==> MoonLander/multi1/results/NL_mult_int2.csv <==
"Nck","t_opt_ave","mea"
1,5.215158939361572,2.353696710396836
2,0.0024840831756591797,0.8463566537949032
3,0.002907991409301758,0.07591929945555265
4,0.003422975540161133,0.2552127007594964
5,0.0035169124603271484,0.35135962817232613
6,0.004151105880737305,0.0697019011330795
7,0.004722118377685547,0.15727259663204451
8,0.005124092102050781,0.22017858361864695
9,0.005521059036254883,0.06367834476352474
10,0.00621795654296875,0.11799644797395192


==> MoonLander/multi1/results/NL_mult_int3.csv <==
"Nck","t_opt_ave","mea"
1,0.5532829761505127,1.0580470429563764
2,0.011096000671386719,0.2934137078916965
3,0.0033698081970214844,0.06826045475299747
4,0.0038797855377197266,0.29317314366896374
5,0.004882097244262695,0.13062057832002383
6,0.0063970088958740234,0.05532009966259821
7,0.00734400749206543,0.17225053949266567
8,0.014833927154541016,0.0899134713535128
9,0.008867025375366211,0.04346457197546627
10,0.009351968765258789,0.12143352850875999


==> MoonLander/multi1/results/optimal_solution.csv <==
"t","h","v","u"
0.0,10.0,-2.0,0.0
0.00041645164516451646,9.999166966635691,-2.000624677467747,0.0
0.0008329032903290329,9.998333673123424,-2.0012493549354935,0.0
0.0012493549354935494,9.997500119463197,-2.0018740324032405,0.0
0.0016658065806580658,9.99666630565501,-2.002498709870987,0.0
0.0020822582258225824,9.995832231698866,-2.003123387338734,0.0
0.002498709870987099,9.99499789759476,-2.0037480648064805,0.0
0.0029151615161516153,9.994163303342697,-2.0043727422742275,0.0
0.0033316131613161317,9.993328448942675,-2.004997419741974,0.0
0.003748064806480648,9.992493334394693,-2.005622097209721,0.0
0.004164516451645165,9.991657959698752,-2.006246774677468,0.0
0.004580968096809681,9.990822324854852,-2.0068714521452145,0.0
0.004997419741974198,9.989986429862993,-2.0074961296129614,0.0
0.005413871387138714,9.989150274723174,-2.008120807080708,0.0
0.0058303230323032305,9.988313859435397,-2.008745484548455,0.0
0.006246774677467747,9.987477183999662,-2.0093701620162014,0.0
0.006663226322632263,9.986640248415965,-2.0099948394839484,0.0
0.00707967796779678,9.985803052684311,-2.0106195169516954,0.0
0.007496129612961296,9.984965596804697,-2.011244194419442,0.0
0.007912581258125813,9.984127880777123,-2.011868871887189,0.0
0.00832903290329033,9.983289904601591,-2.0124935493549354,0.0
0.008745484548454845,9.9824516682781,-2.0131182268226824,0.0
0.009161936193619363,9.98161317180665,-2.013742904290429,0.0
0.009578387838783878,9.98077441518724,-2.014367581758176,0.0
0.009994839483948395,9.97993539841987,-2.0149922592259224,0.0
0.010411291129112911,9.979096121504544,-2.0156169366936694,0.0
0.010827742774277428,9.978256584441256,-2.0162416141614163,0.0
0.011244194419441944,9.977416787230009,-2.016866291629163,0.0
0.011660646064606461,9.976576729870803,-2.01749096909691,0.0
0.012077097709770977,9.97573641236364,-2.0181156465646564,0.0
0.012493549354935494,9.974895834708516,-2.0187403240324033,0.0
0.01291000100010001,9.974054996905434,-2.01936500150015,0.0
0.013326452645264527,9.973213898954391,-2.019989678967897,0.0
0.013742904290429042,9.97237254085539,-2.0206143564356434,0.0
0.01415935593559356,9.97153092260843,-2.0212390339033903,0.0
0.014575807580758075,9.970689044213511,-2.0218637113711373,0.0
0.014992259225922592,9.969846905670632,-2.022488388838884,0.0
0.01540871087108711,9.969004506979795,-2.023113066306631,0.0
0.015825162516251625,9.968161848140998,-2.0237377437743773,0.0
0.016241614161416142,9.967318929154242,-2.0243624212421243,0.0
0.01665806580658066,9.966475750019526,-2.024987098709871,0.0
0.017074517451745173,9.965632310736853,-2.025611776177618,0.0
0.01749096909690969,9.964788611306219,-2.0262364536453648,0.0
0.017907420742074208,9.963944651727626,-2.0268611311131113,0.0
0.018323872387238725,9.963100432001074,-2.0274858085808583,0.0
0.01874032403240324,9.962255952126563,-2.0281104860486048,0.0
0.019156775677567756,9.961411212104094,-2.0287351635163517,0.0
0.019573227322732274,9.960566211933665,-2.0293598409840983,0.0
0.01998967896789679,9.959720951615276,-2.0299845184518452,0.0
0.020406130613061305,9.958875431148929,-2.0306091959195918,0.0
0.020822582258225822,9.958029650534623,-2.0312338733873387,0.0
0.02123903390339034,9.957183609772358,-2.0318585508550857,0.0
0.021655485548554856,9.956337308862132,-2.0324832283228322,0.0
0.02207193719371937,9.955490747803948,-2.033107905790579,0.0
0.022488388838883887,9.954643926597806,-2.0337325832583257,0.0
0.022904840484048405,9.953796845243703,-2.0343572607260727,0.0
0.023321292129212922,9.952949503741642,-2.0349819381938192,0.0
0.02373774377437744,9.952101902091622,-2.035606615661566,0.0
0.024154195419541953,9.951254040293643,-2.0362312931293127,0.0
0.02457064706470647,9.950405918347704,-2.0368559705970597,0.0
0.024987098709870988,9.949557536253806,-2.0374806480648067,0.0
0.025403550355035505,9.948708894011949,-2.038105325532553,0.0
0.02582000200020002,9.947859991622133,-2.0387300030003,0.0
0.026236453645364536,9.947010829084357,-2.0393546804680467,0.0
0.026652905290529053,9.946161406398623,-2.0399793579357937,0.0
0.02706935693569357,9.945311723564929,-2.04060403540354,0.0
0.027485808580858084,9.944461780583277,-2.041228712871287,0.0
0.0279022602260226,9.943611577453664,-2.0418533903390337,0.0
0.02831871187118712,9.942761114176093,-2.0424780678067807,0.0
0.028735163516351636,9.941910390750563,-2.0431027452745276,0.0
0.02915161516151615,9.941059407177073,-2.043727422742274,0.0
0.029568066806680667,9.940208163455626,-2.044352100210021,0.0
0.029984518451845184,9.939356659586219,-2.0449767776777676,0.0
0.030400970097009702,9.938504895568851,-2.0456014551455146,0.0
0.03081742174217422,9.937652871403525,-2.046226132613261,0.0
0.031233873387338733,9.936800587090241,-2.046850810081008,0.0
0.03165032503250325,9.935948042628997,-2.047475487548755,0.0
0.03206677667766777,9.935095238019793,-2.0481001650165016,0.0
0.032483228322832285,9.93424217326263,-2.0487248424842486,0.0
0.0328996799679968,9.93338884835751,-2.049349519951995,0.0
0.03331613161316132,9.932535263304429,-2.049974197419742,0.0
0.03373258325832583,9.931681418103388,-2.0505988748874886,0.0
0.03414903490349035,9.93082731275439,-2.0512235523552356,0.0
0.034565486548654864,9.929972947257431,-2.051848229822982,0.0
0.03498193819381938,9.929118321612513,-2.052472907290729,0.0
0.0353983898389839,9.928263435819638,-2.053097584758476,0.0
0.035814841484148416,9.927408289878802,-2.0537222622262226,0.0
0.03623129312931293,9.926552883790007,-2.0543469396939695,0.0
0.03664774477447745,9.925697217553253,-2.054971617161716,0.0
0.03706419641964197,9.92484129116854,-2.055596294629463,0.0
0.03748064806480648,9.923985104635868,-2.0562209720972096,0.0
0.037897099709970995,9.923128657955237,-2.0568456495649565,0.0
0.03831355135513551,9.922271951126646,-2.0574703270327035,0.0
0.03873000300030003,9.921414984150097,-2.05809500450045,0.0
0.03914645464546455,9.92055775702559,-2.058719681968197,0.0
0.039562906290629064,9.919700269753122,-2.0593443594359435,0.0
0.03997935793579358,9.918842522332694,-2.0599690369036905,0.0
0.0403958095809581,9.917984514764308,-2.060593714371437,0.0
0.04081226122612261,9.917126247047962,-2.061218391839184,0.0
0.041228712871287126,9.916267719183658,-2.0618430693069305,0.0
0.041645164516451644,9.915408931171395,-2.0624677467746775,0.0
0.04206161616161616,9.914549883011173,-2.0630924242424244,0.0
0.04247806780678068,9.91369057470299,-2.063717101710171,0.0
0.042894519451945196,9.912831006246849,-2.064341779177918,0.0
0.04331097109710971,9.91197117764275,-2.0649664566456645,0.0
0.04372742274227423,9.91111108889069,-2.0655911341134114,0.0
0.04414387438743874,9.910250739990673,-2.066215811581158,0.0
0.04456032603260326,9.909390130942695,-2.066840489048905,0.0
0.044976777677767775,9.908529261746757,-2.0674651665166515,0.0
0.04539322932293229,9.907668132402863,-2.0680898439843984,0.0
0.04580968096809681,9.906806742911007,-2.0687145214521454,0.0
0.04622613261326133,9.905945093271193,-2.069339198919892,0.0
0.046642584258425844,9.90508318348342,-2.069963876387639,0.0
0.04705903590359036,9.904221013547687,-2.0705885538553854,0.0
0.04747548754875488,9.903358583463996,-2.0712132313231324,0.0
0.04789193919391939,9.902495893232345,-2.071837908790879,0.0
0.048308390839083906,9.901632942852736,-2.072462586258626,0.0
0.04872484248424842,9.900769732325166,-2.0730872637263724,0.0
0.04914129412941294,9.899906261649638,-2.0737119411941194,0.0
0.04955774577457746,9.899042530826152,-2.0743366186618664,0.0
0.049974197419741975,9.898178539854706,-2.074961296129613,0.0
0.05039064906490649,9.8973142887353,-2.07558597359736,0.0
0.05080710071007101,9.896449777467936,-2.0762106510651064,0.0
0.05122355235523552,9.895585006052611,-2.0768353285328534,0.0
0.05164000400040004,9.894719974489329,-2.0774600060006,0.0
0.052056455645564555,9.893854682778088,-2.078084683468347,0.0
0.05247290729072907,9.892989130918886,-2.078709360936094,0.0
0.05288935893589359,9.892123318911725,-2.0793340384038403,0.0
0.053305810581058106,9.891257246756606,-2.0799587158715873,0.0
0.053722262226222624,9.890390914453528,-2.080583393339334,0.0
0.05413871387138714,9.88952432200249,-2.081208070807081,0.0
0.05455516551655166,9.888657469403492,-2.0818327482748273,0.0
0.05497161716171617,9.887790356656536,-2.0824574257425743,0.0
0.055388068806880686,9.886922983761622,-2.083082103210321,0.0
0.0558045204520452,9.886055350718747,-2.083706780678068,0.0
0.05622097209720972,9.885187457527914,-2.0843314581458148,0.0
0.05663742374237424,9.884319304189122,-2.0849561356135613,0.0
0.057053875387538755,9.88345089070237,-2.0855808130813083,0.0
0.05747032703270327,9.88258221706766,-2.086205490549055,0.0
0.05788677867786779,9.88171328328499,-2.0868301680168018,0.0
0.0583032303230323,9.88084408935436,-2.0874548454845483,0.0
0.05871968196819682,9.879974635275772,-2.0880795229522953,0.0
0.059136133613361334,9.879104921049224,-2.088704200420042,0.0
0.05955258525852585,9.878234946674718,-2.0893288778877888,0.0
0.05996903690369037,9.877364712152252,-2.0899535553555357,0.0
0.060385488548854886,9.876494217481827,-2.0905782328232823,0.0
0.060801940194019403,9.875623462663443,-2.0912029102910292,0.0
0.06121839183918392,9.8747524476971,-2.0918275877587758,0.0
0.06163484348434844,9.873881172582799,-2.0924522652265227,0.0
0.06205129512951295,9.873009637320537,-2.0930769426942692,0.0
0.062467746774677466,9.872137841910316,-2.093701620162016,0.0
0.06288419841984198,9.871265786352136,-2.094326297629763,0.0
0.0633006500650065,9.870393470645997,-2.0949509750975097,0.0
0.06371710171017102,9.8695208947919,-2.0955756525652567,0.0
0.06413355335533553,9.868648058789843,-2.096200330033003,0.0
0.06455000500050005,9.867774962639826,-2.09682500750075,0.0
0.06496645664566457,9.866901606341852,-2.0974496849684967,0.0
0.06538290829082909,9.866027989895917,-2.0980743624362437,0.0
0.0657993599359936,9.865154113302022,-2.09869903990399,0.0
0.06621581158115812,9.86427997656017,-2.099323717371737,0.0
0.06663226322632264,9.863405579670358,-2.099948394839484,0.0
0.06704871487148716,9.862530922632587,-2.1005730723072307,0.0
0.06746516651665166,9.861656005446857,-2.1011977497749776,0.0
0.06788161816181618,9.860780828113167,-2.101822427242724,0.0
0.0682980698069807,9.85990539063152,-2.102447104710471,0.0
0.06871452145214521,9.859029693001911,-2.1030717821782177,0.0
0.06913097309730973,9.858153735224345,-2.1036964596459646,0.0
0.06954742474247425,9.857277517298819,-2.104321137113711,0.0
0.06996387638763876,9.856401039225334,-2.104945814581458,0.0
0.07038032803280328,9.85552430100389,-2.105570492049205,0.0
0.0707967796779678,9.854647302634486,-2.1061951695169516,0.0
0.07121323132313231,9.853770044117123,-2.1068198469846986,0.0
0.07162968296829683,9.852892525451802,-2.107444524452445,0.0
0.07204613461346135,9.852014746638522,-2.108069201920192,0.0
0.07246258625862587,9.851136707677282,-2.1086938793879386,0.0
0.07287903790379038,9.850258408568083,-2.1093185568556856,0.0
0.0732954895489549,9.849379849310925,-2.1099432343234326,0.0
0.07371194119411942,9.848501029905806,-2.110567911791179,0.0
0.07412839283928394,9.84762195035273,-2.111192589258926,0.0
0.07454484448444844,9.846742610651695,-2.1118172667266726,0.0
0.07496129612961296,9.8458630108027,-2.1124419441944196,0.0
0.07537774777477747,9.844983150805746,-2.113066621662166,0.0
0.07579419941994199,9.844103030660834,-2.113691299129913,0.0
0.07621065106510651,9.843222650367961,-2.1143159765976596,0.0
0.07662710271027103,9.84234200992713,-2.1149406540654065,0.0
0.07704355435543554,9.84146110933834,-2.1155653315331535,0.0
0.07746000600060006,9.84057994860159,-2.1161900090009,0.0
0.07787645764576458,9.839698527716882,-2.116814686468647,0.0
0.0782929092909291,9.838816846684214,-2.1174393639363935,0.0
0.07870936093609361,9.837934905503587,-2.1180640414041405,0.0
0.07912581258125813,9.837052704175,-2.118688718871887,0.0
0.07954226422642265,9.836170242698454,-2.119313396339634,0.0
0.07995871587158716,9.835287521073951,-2.119938073807381,0.0
0.08037516751675168,9.834404539301488,-2.1205627512751275,0.0
0.0807916191619162,9.833521297381065,-2.1211874287428745,0.0
0.0812080708070807,9.832637795312683,-2.121812106210621,0.0
0.08162452245224522,9.831754033096342,-2.122436783678368,0.0
0.08204097409740974,9.830870010732042,-2.1230614611461145,0.0
0.08245742574257425,9.829985728219782,-2.1236861386138615,0.0
0.08287387738773877,9.829101185559564,-2.124310816081608,0.0
0.08329032903290329,9.828216382751387,-2.124935493549355,0.0
0.0837067806780678,9.827331319795249,-2.125560171017102,0.0
0.08412323232323232,9.826445996691154,-2.1261848484848485,0.0
0.08453968396839684,9.8255604134391,-2.1268095259525954,0.0
0.08495613561356136,9.824674570039084,-2.127434203420342,0.0
0.08537258725872587,9.823788466491111,-2.128058880888089,0.0
0.08578903890389039,9.82290210279518,-2.1286835583558354,0.0
0.08620549054905491,9.822015478951288,-2.1293082358235824,0.0
0.08662194219421943,9.821128594959436,-2.129932913291329,0.0
0.08703839383938394,9.820241450819628,-2.130557590759076,0.0
0.08745484548454846,9.819354046531858,-2.131182268226823,0.0
0.08787129712971298,9.81846638209613,-2.1318069456945694,0.0
0.08828774877487748,9.817578457512443,-2.1324316231623164,0.0
0.088704200420042,9.816690272780797,-2.133056300630063,0.0
0.08912065206520652,9.815801827901192,-2.13368097809781,0.0
0.08953710371037103,9.814913122873627,-2.1343056555655564,0.0
0.08995355535553555,9.814024157698103,-2.1349303330333034,0.0
0.09037000700070007,9.81313493237462,-2.13555501050105,0.0
0.09078645864586458,9.812245446903178,-2.136179687968797,0.0
0.0912029102910291,9.811355701283777,-2.136804365436544,0.0
0.09161936193619362,9.810465695516417,-2.1374290429042904,0.0
0.09203581358135814,9.809575429601097,-2.1380537203720373,0.0
0.09245226522652265,9.808684903537818,-2.138678397839784,0.0
0.09286871687168717,9.80779411732658,-2.139303075307531,0.0
0.09328516851685169,9.806903070967383,-2.1399277527752774,0.0
0.0937016201620162,9.806011764460228,-2.1405524302430243,0.0
0.09411807180718072,9.805120197805113,-2.141177107710771,0.0
0.09453452345234524,9.804228371002038,-2.141801785178518,0.0
0.09495097509750976,9.803336284051005,-2.142426462646265,0.0
0.09536742674267426,9.802443936952011,-2.1430511401140113,0.0
0.09578387838783878,9.80155132970506,-2.1436758175817583,0.0
0.0962003300330033,9.80065846231015,-2.144300495049505,0.0
0.09661678167816781,9.79976533476728,-2.144925172517252,0.0
0.09703323332333233,9.79887194707645,-2.1455498499849983,0.0
0.09744968496849685,9.797978299237663,-2.1461745274527453,0.0
0.09786613661366136,9.797084391250914,-2.146799204920492,0.0
0.09828258825882588,9.796190223116207,-2.147423882388239,0.0
0.0986990399039904,9.795295794833542,-2.1480485598559858,0.0
0.09911549154915492,9.794401106402917,-2.1486732373237323,0.0
0.09953194319431943,9.793506157824334,-2.1492979147914792,0.0
0.09994839483948395,9.79261094909779,-2.1499225922592258,0.0
0.10036484648464847,9.791715480223289,-2.1505472697269727,0.0
0.10078129812981299,9.790819751200827,-2.1511719471947197,0.0
0.1011977497749775,9.789923762030405,-2.1517966246624662,0.0
0.10161420142014202,9.789027512712027,-2.152421302130213,0.0
0.10203065306530654,9.788131003245688,-2.1530459795979597,0.0
0.10244710471047104,9.78723423363139,-2.1536706570657067,0.0
0.10286355635563556,9.786337203869133,-2.1542953345334532,0.0
0.10328000800080007,9.785439913958916,-2.1549200120012,0.0
0.10369645964596459,9.78454236390074,-2.1555446894689467,0.0
0.10411291129112911,9.783644553694606,-2.1561693669366937,0.0
0.10452936293629363,9.782746483340512,-2.1567940444044407,0.0
0.10494581458145814,9.78184815283846,-2.157418721872187,0.0
0.10536226622662266,9.780949562188447,-2.158043399339934,0.0
0.10577871787178718,9.780050711390476,-2.1586680768076807,0.0
0.1061951695169517,9.779151600444546,-2.1592927542754277,0.0
0.10661162116211621,9.778252229350656,-2.159917431743174,0.0
0.10702807280728073,9.777352598108807,-2.160542109210921,0.0
0.10744452445244525,9.776452706719,-2.1611667866786677,0.0
0.10786097609760976,9.775552555181234,-2.1617914641464147,0.0
0.10827742774277428,9.774652143495508,-2.1624161416141616,0.0
0.1086938793879388,9.773751471661823,-2.163040819081908,0.0
0.10911033103310332,9.772850539680178,-2.163665496549655,0.0
0.10952678267826782,9.771949347550574,-2.1642901740174016,0.0
0.10994323432343234,9.771047895273012,-2.1649148514851486,0.0
0.11035968596859685,9.77014618284749,-2.165539528952895,0.0
0.11077613761376137,9.76924421027401,-2.166164206420642,0.0
0.11119258925892589,9.76834197755257,-2.1667888838883886,0.0
0.1116090409040904,9.767439484683171,-2.1674135613561356,0.0
0.11202549254925492,9.766536731665813,-2.1680382388238826,0.0
0.11244194419441944,9.765633718500496,-2.168662916291629,0.0
0.11285839583958396,9.764730445187219,-2.169287593759376,0.0
0.11327484748474848,9.763826911725983,-2.1699122712271226,0.0
0.11369129912991299,9.762923118116788,-2.1705369486948696,0.0
0.11410775077507751,9.762019064359635,-2.171161626162616,0.0
0.11452420242024203,9.76111475045452,-2.171786303630363,0.0
0.11494065406540654,9.760210176401449,-2.1724109810981096,0.0
0.11535710571057106,9.759305342200419,-2.1730356585658566,0.0
0.11577355735573558,9.758400247851428,-2.1736603360336035,0.0
0.1161900090009001,9.757494893354478,-2.17428501350135,0.0
0.1166064606460646,9.75658927870957,-2.174909690969097,0.0
0.11702291229122912,9.7556834039167,-2.1755343684368436,0.0
0.11743936393639363,9.754777268975873,-2.1761590459045905,0.0
0.11785581558155815,9.753870873887088,-2.176783723372337,0.0
0.11827226722672267,9.752964218650343,-2.177408400840084,0.0
0.11868871887188719,9.752057303265639,-2.1780330783078306,0.0
0.1191051705170517,9.751150127732975,-2.1786577557755775,0.0
0.11952162216221622,9.750242692052352,-2.1792824332433245,0.0
0.11993807380738074,9.74933499622377,-2.179907110711071,0.0
0.12035452545254526,9.748427040247229,-2.180531788178818,0.0
0.12077097709770977,9.747518824122729,-2.1811564656465645,0.0
0.12118742874287429,9.74661034785027,-2.1817811431143115,0.0
0.12160388038803881,9.745701611429851,-2.182405820582058,0.0
0.12202033203320332,9.744792614861474,-2.183030498049805,0.0
0.12243678367836784,9.743883358145137,-2.183655175517552,0.0
0.12285323532353236,9.742973841280842,-2.1842798529852985,0.0
0.12326968696869688,9.742064064268586,-2.1849045304530454,0.0
0.12368613861386138,9.741154027108372,-2.185529207920792,0.0
0.1241025902590259,9.740243729800198,-2.186153885388539,0.0
0.12451904190419041,9.739333172344066,-2.1867785628562855,0.0
0.12493549354935493,9.738422354739974,-2.1874032403240324,0.0
0.12535194519451945,9.737511276987924,-2.1880279177917794,0.0
0.12576839683968397,9.736599939087913,-2.188652595259526,0.0
0.12618484848484848,9.735688341039944,-2.189277272727273,0.0
0.126601300130013,9.734776482844017,-2.1899019501950194,0.0
0.12701775177517752,9.73386436450013,-2.1905266276627664,0.0
0.12743420342034203,9.732951986008283,-2.191151305130513,0.0
0.12785065506550655,9.732039347368477,-2.19177598259826,0.0
0.12826710671067107,9.731126448580714,-2.1924006600660064,0.0
0.1286835583558356,9.73021328964499,-2.1930253375337534,0.0
0.1291000100010001,9.729299870561306,-2.1936500150015004,0.0
0.12951646164616462,9.728386191329664,-2.194274692469247,0.0
0.12993291329132914,9.727472251950063,-2.194899369936994,0.0
0.13034936493649366,9.726558052422503,-2.1955240474047404,0.0
0.13076581658165817,9.725643592746982,-2.1961487248724874,0.0
0.1311822682268227,9.724728872923505,-2.196773402340234,0.0
0.1315987198719872,9.723813892952066,-2.197398079807981,0.0
0.13201517151715172,9.722898652832669,-2.1980227572757274,0.0
0.13243162316231624,9.721983152565313,-2.1986474347434743,0.0
0.13284807480748076,9.721067392149997,-2.1992721122112213,0.0
0.13326452645264528,9.720151371586724,-2.199896789678968,0.0
0.1336809780978098,9.71923509087549,-2.200521467146715,0.0
0.1340974297429743,9.718318550016297,-2.2011461446144613,0.0
0.1345138813881388,9.717401749009145,-2.2017708220822083,0.0
0.13493033303330332,9.716484687854035,-2.202395499549955,0.0
0.13534678467846784,9.715567366550964,-2.203020177017702,0.0
0.13576323632363235,9.714649785099935,-2.2036448544854483,0.0
0.13617968796879687,9.713731943500948,-2.2042695319531953,0.0
0.1365961396139614,9.712813841754,-2.2048942094209423,0.0
0.1370125912591259,9.711895479859093,-2.205518886888689,0.0
0.13742904290429042,9.710976857816227,-2.2061435643564358,0.0
0.13784549454945494,9.710057975625402,-2.2067682418241823,0.0
0.13826194619461946,9.709138833286618,-2.2073929192919293,0.0
0.13867839783978397,9.708219430799875,-2.208017596759676,0.0
0.1390948494849485,9.707299768165173,-2.2086422742274228,0.0
0.139511301130113,9.70637984538251,-2.2092669516951693,0.0
0.13992775277527753,9.70545966245189,-2.2098916291629163,0.0
0.14034420442044204,9.704539219373311,-2.2105163066306632,0.0
0.14076065606560656,9.703618516146772,-2.2111409840984098,0.0
0.14117710771077108,9.702697552772275,-2.2117656615661567,0.0
0.1415935593559356,9.701776329249817,-2.2123903390339033,0.0
0.1420100110011001,9.7008548455794,-2.2130150165016502,0.0
0.14242646264626463,9.699933101761024,-2.2136396939693967,0.0
0.14284291429142915,9.69901109779469,-2.2142643714371437,0.0
0.14325936593659366,9.698088833680396,-2.2148890489048907,0.0
0.14367581758175818,9.697166309418144,-2.215513726372637,0.0
0.1440922692269227,9.696243525007931,-2.216138403840384,0.0
0.14450872087208722,9.69532048044976,-2.2167630813081307,0.0
0.14492517251725173,9.69439717574363,-2.2173877587758777,0.0
0.14534162416241625,9.69347361088954,-2.218012436243624,0.0
0.14575807580758077,9.692549785887492,-2.218637113711371,0.0
0.14617452745274528,9.691625700737484,-2.219261791179118,0.0
0.1465909790979098,9.690701355439517,-2.2198864686468647,0.0
0.14700743074307432,9.689776749993591,-2.2205111461146116,0.0
0.14742388238823884,9.688851884399707,-2.221135823582358,0.0
0.14784033403340335,9.687926758657863,-2.221760501050105,0.0
0.14825678567856787,9.687001372768059,-2.2223851785178517,0.0
0.14867323732373236,9.686075726730296,-2.2230098559855986,0.0
0.14908968896889688,9.685149820544574,-2.223634533453345,0.0
0.1495061406140614,9.684223654210893,-2.224259210921092,0.0
0.1499225922592259,9.683297227729254,-2.224883888388839,0.0
0.15033904390439043,9.682370541099655,-2.2255085658565856,0.0
0.15075549554955495,9.681443594322097,-2.2261332433243326,0.0
0.15117194719471946,9.68051638739658,-2.226757920792079,0.0
0.15158839883988398,9.679588920323102,-2.227382598259826,0.0
0.1520048504850485,9.678661193101666,-2.2280072757275726,0.0
0.15242130213021302,9.677733205732272,-2.2286319531953196,0.0
0.15283775377537753,9.676804958214918,-2.229256630663066,0.0
0.15325420542054205,9.675876450549605,-2.229881308130813,0.0
0.15367065706570657,9.674947682736333,-2.23050598559856,0.0
0.15408710871087108,9.6740186547751,-2.2311306630663066,0.0
0.1545035603560356,9.673089366665911,-2.2317553405340536,0.0
0.15492001200120012,9.67215981840876,-2.2323800180018,0.0
0.15533646364636464,9.671230010003653,-2.233004695469547,0.0
0.15575291529152915,9.670299941450583,-2.2336293729372936,0.0
0.15616936693669367,9.669369612749557,-2.2342540504050405,0.0
0.1565858185818582,9.668439023900572,-2.234878727872787,0.0
0.1570022702270227,9.667508174903626,-2.235503405340534,0.0
0.15741872187218722,9.666577065758721,-2.236128082808281,0.0
0.15783517351735174,9.665645696465857,-2.2367527602760275,0.0
0.15825162516251626,9.664714067025034,-2.2373774377437745,0.0
0.15866807680768077,9.663782177436252,-2.238002115211521,0.0
0.1590845284528453,9.66285002769951,-2.238626792679268,0.0
0.1595009800980098,9.661917617814812,-2.2392514701470145,0.0
0.15991743174317433,9.660984947782152,-2.2398761476147615,0.0
0.16033388338833884,9.660052017601533,-2.240500825082508,0.0
0.16075033503350336,9.659118827272955,-2.241125502550255,0.0
0.16116678667866788,9.65818537679642,-2.241750180018002,0.0
0.1615832383238324,9.657251666171923,-2.2423748574857485,0.0
0.1619996899689969,9.656317695399467,-2.2429995349534955,0.0
0.1624161416141614,9.655383464479053,-2.243624212421242,0.0
0.16283259325932592,9.65444897341068,-2.244248889888989,0.0
0.16324904490449044,9.653514222194348,-2.2448735673567355,0.0
0.16366549654965495,9.652579210830057,-2.2454982448244825,0.0
0.16408194819481947,9.651643939317806,-2.246122922292229,0.0
0.164498399839984,9.650708407657596,-2.246747599759976,0.0
0.1649148514851485,9.649772615849427,-2.247372277227723,0.0
0.16533130313031302,9.648836563893298,-2.2479969546954695,0.0
0.16574775477547754,9.647900251789212,-2.2486216321632164,0.0
0.16616420642064206,9.646963679537164,-2.249246309630963,0.0
0.16658065806580657,9.64602684713716,-2.24987098709871,0.0
0.1669971097109711,9.645089754589193,-2.250495664566457,0.0
0.1674135613561356,9.64415240189327,-2.2511203420342034,0.0
0.16783001300130013,9.643214789049388,-2.25174501950195,0.0
0.16824646464646464,9.642276916057545,-2.252369696969697,0.0
0.16866291629162916,9.641338782917744,-2.252994374437444,0.0
0.16907936793679368,9.640400389629983,-2.2536190519051904,0.0
0.1694958195819582,9.639461736194264,-2.2542437293729374,0.0
0.1699122712271227,9.638522822610586,-2.254868406840684,0.0
0.17032872287228723,9.637583648878948,-2.255493084308431,0.0
0.17074517451745175,9.63664421499935,-2.256117761776178,0.0
0.17116162616261626,9.635704520971794,-2.2567424392439244,0.0
0.17157807780778078,9.634764566796278,-2.2573671167116713,0.0
0.1719945294529453,9.633824352472804,-2.257991794179418,0.0
0.17241098109810982,9.63288387800137,-2.258616471647165,0.0
0.17282743274327433,9.631943143381978,-2.2592411491149114,0.0
0.17324388438843885,9.631002148614627,-2.2598658265826583,0.0
0.17366033603360337,9.630060893699316,-2.260490504050405,0.0
0.17407678767876789,9.629119378636045,-2.261115181518152,0.0
0.1744932393239324,9.628177603424815,-2.261739858985899,0.0
0.17490969096909692,9.627235568065627,-2.2623645364536453,0.0
0.17532614261426144,9.62629327255848,-2.2629892139213923,0.0
0.17574259425942595,9.625350716903373,-2.263613891389139,0.0
0.17615904590459047,9.624407901100307,-2.264238568856886,0.0
0.17657549754975496,9.623464825149282,-2.2648632463246323,0.0
0.17699194919491948,9.622521489050298,-2.2654879237923793,0.0
0.177408400840084,9.621577892803355,-2.266112601260126,0.0
0.1778248524852485,9.620634036408452,-2.266737278727873,0.0
0.17824130413041303,9.619689919865591,-2.2673619561956198,0.0
0.17865775577557755,9.61874554317477,-2.2679866336633663,0.0
0.17907420742074207,9.61780090633599,-2.2686113111311133,0.0
0.17949065906590658,9.616856009349252,-2.2692359885988598,0.0
0.1799071107110711,9.615910852214554,-2.2698606660666067,0.0
0.18032356235623562,9.614965434931896,-2.2704853435343533,0.0
0.18074001400140013,9.61401975750128,-2.2711100210021002,0.0
0.18115646564656465,9.613073819922704,-2.2717346984698468,0.0
0.18157291729172917,9.61212762219617,-2.2723593759375937,0.0
0.1819893689368937,9.611181164321676,-2.2729840534053407,0.0
0.1824058205820582,9.610234446299224,-2.2736087308730872,0.0
0.18282227222722272,9.60928746812881,-2.274233408340834,0.0
0.18323872387238724,9.60834022981044,-2.2748580858085807,0.0
0.18365517551755176,9.60739273134411,-2.2754827632763277,0.0
0.18407162716271627,9.60644497272982,-2.2761074407440742,0.0
0.1844880788078808,9.605496953967572,-2.276732118211821,0.0
0.1849045304530453,9.604548675057364,-2.2773567956795677,0.0
0.18532098209820982,9.603600135999196,-2.2779814731473147,0.0
0.18573743374337434,9.60265133679307,-2.2786061506150617,0.0
0.18615388538853886,9.601702277438985,-2.279230828082808,0.0
0.18657033703370338,9.60075295793694,-2.279855505550555,0.0
0.1869867886788679,9.599803378286937,-2.2804801830183017,0.0
0.1874032403240324,9.598853538488974,-2.2811048604860487,0.0
0.18781969196919693,9.597903438543053,-2.2817295379537956,0.0
0.18823614361436145,9.596953078449172,-2.282354215421542,0.0
0.18865259525952596,9.596002458207332,-2.282978892889289,0.0
0.18906904690469048,9.595051577817532,-2.2836035703570357,0.0
0.189485498549855,9.594100437279774,-2.2842282478247826,0.0
0.18990195019501951,9.593149036594058,-2.284852925292529,0.0
0.19031840184018403,9.59219737576038,-2.285477602760276,0.0
0.19073485348534852,9.591245454778745,-2.2861022802280226,0.0
0.19115130513051304,9.59029327364915,-2.2867269576957696,0.0
0.19156775677567756,9.589340832371596,-2.2873516351635166,0.0
0.19198420842084207,9.588388130946083,-2.287976312631263,0.0
0.1924006600660066,9.587435169372611,-2.2886009900990096,0.0
0.1928171117111711,9.58648194765118,-2.2892256675667566,0.0
0.19323356335633562,9.585528465781788,-2.2898503450345036,0.0
0.19365001500150014,9.584574723764439,-2.29047502250225,0.0
0.19406646664666466,9.58362072159913,-2.291099699969997,0.0
0.19448291829182918,9.582666459285862,-2.2917243774377436,0.0
0.1948993699369937,9.581711936824634,-2.2923490549054906,0.0
0.1953158215821582,9.580757154215448,-2.2929737323732375,0.0
0.19573227322732273,9.579802111458303,-2.293598409840984,0.0
0.19614872487248725,9.578846808553198,-2.294223087308731,0.0
0.19656517651765176,9.577891245500135,-2.2948477647764776,0.0
0.19698162816281628,9.576935422299112,-2.2954724422442245,0.0
0.1973980798079808,9.57597933895013,-2.296097119711971,0.0
0.19781453145314531,9.575022995453189,-2.296721797179718,0.0
0.19823098309830983,9.574066391808289,-2.2973464746474646,0.0
0.19864743474347435,9.57310952801543,-2.2979711521152115,0.0
0.19906388638863887,9.572152404074611,-2.2985958295829585,0.0
0.19948033803380338,9.571195019985833,-2.299220507050705,0.0
0.1998967896789679,9.570237375749096,-2.299845184518452,0.0
0.20031324132413242,9.5692794713644,-2.3004698619861985,0.0
0.20072969296929694,9.568321306831745,-2.3010945394539455,0.0
0.20114614461446145,9.56736288215113,-2.301719216921692,0.0
0.20156259625962597,9.566404197322557,-2.302343894389439,0.0
0.2019790479047905,9.565445252346025,-2.3029685718571855,0.0
0.202395499549955,9.564486047221534,-2.3035932493249325,0.0
0.20281195119511952,9.563526581949082,-2.3042179267926794,0.0
0.20322840284028404,9.562566856528672,-2.304842604260426,0.0
0.20364485448544856,9.561606870960304,-2.305467281728173,0.0
0.20406130613061307,9.560646625243976,-2.3060919591959195,0.0
0.2044777577757776,9.559686119379688,-2.3067166366636664,0.0
0.20489420942094208,9.558725353367441,-2.307341314131413,0.0
0.2053106610661066,9.557764327207236,-2.30796599159916,0.0
0.20572711271127112,9.556803040899071,-2.3085906690669065,0.0
0.20614356435643563,9.555841494442946,-2.3092153465346534,0.0
0.20656001600160015,9.554879687838863,-2.3098400240024004,0.0
0.20697646764676467,9.553917621086821,-2.310464701470147,0.0
0.20739291929192918,9.55295529418682,-2.311089378937894,0.0
0.2078093709370937,9.55199270713886,-2.3117140564056404,0.0
0.20822582258225822,9.55102985994294,-2.3123387338733874,0.0
0.20864227422742274,9.550066752599061,-2.312963411341134,0.0
0.20905872587258725,9.549103385107223,-2.313588088808881,0.0
0.20947517751775177,9.548139757467426,-2.3142127662766274,0.0
0.2098916291629163,9.54717586967967,-2.3148374437443744,0.0
0.2103080808080808,9.546211721743955,-2.3154621212121214,0.0
0.21072453245324532,9.54524731366028,-2.316086798679868,0.0
0.21114098409840984,9.544282645428646,-2.316711476147615,0.0
0.21155743574357436,9.543317717049053,-2.3173361536153614,0.0
0.21197388738873887,9.542352528521501,-2.3179608310831084,0.0
0.2123903390339034,9.541387079845991,-2.3185855085508553,0.0
0.2128067906790679,9.540421371022521,-2.319210186018602,0.0
0.21322324232423243,9.539455402051091,-2.319834863486349,0.0
0.21363969396939694,9.538489172931703,-2.3204595409540953,0.0
0.21405614561456146,9.537522683664355,-2.3210842184218423,0.0
0.21447259725972598,9.536555934249048,-2.321708895889589,0.0
0.2148890489048905,9.535588924685783,-2.322333573357336,0.0
0.215305500550055,9.534621654974558,-2.3229582508250823,0.0
0.21572195219521953,9.533654125115374,-2.3235829282928293,0.0
0.21613840384038405,9.532686335108231,-2.3242076057605763,0.0
0.21655485548554856,9.531718284953127,-2.324832283228323,0.0
0.21697130713071308,9.530749974650066,-2.3254569606960698,0.0
0.2173877587758776,9.529781404199046,-2.3260816381638163,0.0
0.21780421042104212,9.528812573600066,-2.3267063156315633,0.0
0.21822066206620663,9.527843482853127,-2.32733099309931,0.0
0.21863711371137115,9.526874131958229,-2.3279556705670568,0.0
0.21905356535653564,9.525904520915372,-2.3285803480348033,0.0
0.21947001700170016,9.524934649724555,-2.3292050255025503,0.0
0.21988646864686467,9.52396451838578,-2.3298297029702972,0.0
0.2203029202920292,9.522994126899045,-2.3304543804380438,0.0
0.2207193719371937,9.522023475264351,-2.3310790579057907,0.0
0.22113582358235823,9.521052563481698,-2.3317037353735373,0.0
0.22155227522752274,9.520081391551086,-2.3323284128412842,0.0
0.22196872687268726,9.519109959472514,-2.3329530903090308,0.0
0.22238517851785178,9.518138267245984,-2.3335777677767777,0.0
0.2228016301630163,9.517166314871494,-2.3342024452445242,0.0
0.2232180818081808,9.516194102349045,-2.334827122712271,0.0
0.22363453345334533,9.515221629678638,-2.335451800180018,0.0
0.22405098509850985,9.514248896860272,-2.3360764776477647,0.0
0.22446743674367436,9.513275903893945,-2.3367011551155117,0.0
0.22488388838883888,9.51230265077966,-2.337325832583258,0.0
0.2253003400340034,9.511329137517414,-2.337950510051005,0.0
0.22571679167916792,9.51035536410721,-2.3385751875187517,0.0
0.22613324332433243,9.509381330549049,-2.3391998649864987,0.0
0.22654969496949695,9.508407036842927,-2.339824542454245,0.0
0.22696614661466147,9.507432482988847,-2.340449219921992,0.0
0.22738259825982599,9.506457668986807,-2.341073897389739,0.0
0.2277990499049905,9.505482594836806,-2.3416985748574857,0.0
0.22821550155015502,9.504507260538848,-2.3423232523252326,0.0
0.22863195319531954,9.50353166609293,-2.342947929792979,0.0
0.22904840484048405,9.502555811499054,-2.343572607260726,0.0
0.22946485648564857,9.501579696757219,-2.344197284728473,0.0
0.2298813081308131,9.500603321867423,-2.3448219621962196,0.0
0.2302977597759776,9.49962668682967,-2.345446639663966,0.0
0.23071421142114212,9.498649791643956,-2.346071317131713,0.0
0.23113066306630664,9.497672636310284,-2.34669599459946,0.0
0.23154711471147116,9.496695220828652,-2.3473206720672066,0.0
0.23196356635663568,9.495717545199062,-2.3479453495349536,0.0
0.2323800180018002,9.494739609421512,-2.3485700270027,0.0
0.2327964696469647,9.493761413496003,-2.349194704470447,0.0
0.2332129212921292,9.492782957422534,-2.3498193819381936,0.0
0.23362937293729372,9.491804241201107,-2.3504440594059406,0.0
0.23404582458245823,9.490825264831722,-2.351068736873687,0.0
0.23446227622762275,9.489846028314377,-2.351693414341434,0.0
0.23487872787278727,9.488866531649071,-2.352318091809181,0.0
0.23529517951795179,9.487886774835808,-2.3529427692769276,0.0
0.2357116311631163,9.486906757874586,-2.3535674467446746,0.0
0.23612808280828082,9.485926480765402,-2.354192124212421,0.0
0.23654453445344534,9.484945943508261,-2.354816801680168,0.0
0.23696098609860985,9.483965146103161,-2.355441479147915,0.0
0.23737743774377437,9.482984088550102,-2.3560661566156615,0.0
0.2377938893889389,9.482002770849084,-2.3566908340834085,0.0
0.2382103410341034,9.481021193000105,-2.357315511551155,0.0
0.23862679267926792,9.480039355003168,-2.357940189018902,0.0
0.23904324432443244,9.479057256858272,-2.3585648664866485,0.0
0.23945969596959696,9.478074898565417,-2.3591895439543955,0.0
0.23987614761476148,9.477092280124603,-2.359814221422142,0.0
0.240292599259926,9.47610940153583,-2.360438898889889,0.0
0.2407090509050905,9.475126262799098,-2.361063576357636,0.0
0.24112550255025503,9.474142863914405,-2.3616882538253825,0.0
0.24154195419541954,9.473159204881755,-2.3623129312931295,0.0
0.24195840584058406,9.472175285701145,-2.362937608760876,0.0
0.24237485748574858,9.471191106372576,-2.363562286228623,0.0
0.2427913091309131,9.470206666896047,-2.3641869636963695,0.0
0.24320776077607761,9.46922196727156,-2.3648116411641165,0.0
0.24362421242124213,9.468237007499113,-2.365436318631863,0.0
0.24404066406640665,9.467251787578707,-2.36606099609961,0.0
0.24445711571157117,9.466266307510342,-2.366685673567357,0.0
0.24487356735673568,9.465280567294018,-2.3673103510351035,0.0
0.2452900190019002,9.464294566929736,-2.3679350285028504,0.0
0.24570647064706472,9.463308306417494,-2.368559705970597,0.0
0.24612292229222923,9.462321785757291,-2.369184383438344,0.0
0.24653937393739375,9.461335004949131,-2.3698090609060904,0.0
0.24695582558255827,9.460347963993012,-2.3704337383738374,0.0
0.24737227722772276,9.459360662888933,-2.371058415841584,0.0
0.24778872887288728,9.458373101636894,-2.371683093309331,0.0
0.2482051805180518,9.457385280236897,-2.372307770777078,0.0
0.2486216321632163,9.456397198688942,-2.3729324482448244,0.0
0.24903808380838083,9.455408856993026,-2.3735571257125714,0.0
0.24945453545354535,9.45442025514915,-2.374181803180318,0.0
0.24987098709870986,9.453431393157317,-2.374806480648065,0.0
0.2502874387438744,9.452442271017524,-2.3754311581158114,0.0
0.2507038903890389,9.451452888729772,-2.3760558355835584,0.0
0.2511203420342034,9.450463246294062,-2.376680513051305,0.0
0.25153679367936793,9.449473343710391,-2.377305190519052,0.0
0.25195324532453245,9.448483180978762,-2.377929867986799,0.0
0.25236969696969697,9.447492758099173,-2.3785545454545454,0.0
0.2527861486148615,9.446502075071626,-2.3791792229222923,0.0
0.253202600260026,9.445511131896119,-2.379803900390039,0.0
0.2536190519051905,9.444519928572653,-2.380428577857786,0.0
0.25403550355035504,9.443528465101227,-2.381053255325533,0.0
0.25445195519551955,9.442536741481844,-2.3816779327932793,0.0
0.25486840684068407,9.441544757714501,-2.382302610261026,0.0
0.2552848584858486,9.440552513799197,-2.382927287728773,0.0
0.2557013101310131,9.439560009735937,-2.38355196519652,0.0
0.2561177617761776,9.438567245524716,-2.3841766426642663,0.0
0.25653421342134214,9.437574221165535,-2.3848013201320133,0.0
0.25695066506650666,9.436580936658396,-2.38542599759976,0.0
0.2573671167116712,9.435587392003299,-2.386050675067507,0.0
0.2577835683568357,9.434593587200242,-2.3866753525352538,0.0
0.2582000200020002,9.433599522249224,-2.3873000300030003,0.0
0.2586164716471647,9.432605197150249,-2.3879247074707473,0.0
0.25903292329232924,9.431610611903315,-2.388549384938494,0.0
0.25944937493749376,9.43061576650842,-2.3891740624062408,0.0
0.2598658265826583,9.429620660965567,-2.3897987398739873,0.0
0.2602822782278228,9.428625295274756,-2.3904234173417342,0.0
0.2606987298729873,9.427629669435984,-2.3910480948094808,0.0
0.26111518151815183,9.426633783449253,-2.3916727722772277,0.0
0.26153163316331635,9.425637637314564,-2.3922974497449747,0.0
0.26194808480848086,9.424641231031915,-2.3929221272127212,0.0
0.2623645364536454,9.423644564601307,-2.393546804680468,0.0
0.2627809880988099,9.42264763802274,-2.3941714821482147,0.0
0.2631974397439744,9.421650451296214,-2.3947961596159617,0.0
0.26361389138913893,9.420653004421728,-2.3954208370837082,0.0
0.26403034303430345,9.419655297399284,-2.396045514551455,0.0
0.26444679467946797,9.41865733022888,-2.3966701920192017,0.0
0.2648632463246325,9.417659102910518,-2.3972948694869487,0.0
0.265279697969797,9.416660615444195,-2.3979195469546957,0.0
0.2656961496149615,9.415661867829915,-2.398544224422442,0.0
0.26611260126012604,9.414662860067676,-2.399168901890189,0.0
0.26652905290529055,9.413663592157475,-2.3997935793579357,0.0
0.26694550455045507,9.412664064099317,-2.4004182568256827,0.0
0.2673619561956196,9.4116642758932,-2.4010429342934296,0.0
0.2677784078407841,9.410664227539122,-2.401667611761176,0.0
0.2681948594859486,9.409663919037087,-2.4022922892289227,0.0
0.2686113111311131,9.408663350387092,-2.4029169666966697,0.0
0.2690277627762776,9.407662521589138,-2.4035416441644166,0.0
0.2694442144214421,9.406661432643224,-2.404166321632163,0.0
0.26986066606660664,9.405660083549352,-2.40479099909991,0.0
0.27027711771177115,9.40465847430752,-2.4054156765676566,0.0
0.27069356935693567,9.40365660491773,-2.4060403540354036,0.0
0.2711100210021002,9.40265447537998,-2.40666503150315,0.0
0.2715264726472647,9.401652085694272,-2.407289708970897,0.0
0.2719429242924292,9.400649435860604,-2.4079143864386436,0.0
0.27235937593759374,9.399646525878977,-2.4085390639063906,0.0
0.27277582758275826,9.398643355749389,-2.4091637413741376,0.0
0.2731922792279228,9.397639925471843,-2.409788418841884,0.0
0.2736087308730873,9.396636235046339,-2.410413096309631,0.0
0.2740251825182518,9.395632284472875,-2.4110377737773776,0.0
0.2744416341634163,9.394628073751452,-2.4116624512451246,0.0
0.27485808580858084,9.393623602882071,-2.412287128712871,0.0
0.27527453745374536,9.392618871864729,-2.412911806180618,0.0
0.2756909890989099,9.39161388069943,-2.4135364836483646,0.0
0.2761074407440744,9.390608629386168,-2.4141611611161116,0.0
0.2765238923892389,9.38960311792495,-2.4147858385838585,0.0
0.27694034403440343,9.388597346315773,-2.415410516051605,0.0
0.27735679567956795,9.387591314558636,-2.416035193519352,0.0
0.27777324732473246,9.38658502265354,-2.4166598709870986,0.0
0.278189698969897,9.385578470600485,-2.4172845484548455,0.0
0.2786061506150615,9.38457165839947,-2.4179092259225925,0.0
0.279022602260226,9.383564586050497,-2.418533903390339,0.0
0.27943905390539053,9.382557253553564,-2.4191585808580855,0.0
0.27985550555055505,9.381549660908671,-2.4197832583258325,0.0
0.28027195719571957,9.380541808115822,-2.4204079357935795,0.0
0.2806884088408841,9.379533695175011,-2.421032613261326,0.0
0.2811048604860486,9.378525322086242,-2.421657290729073,0.0
0.2815213121312131,9.377516688849514,-2.4222819681968195,0.0
0.28193776377637764,9.376507795464827,-2.4229066456645665,0.0
0.28235421542154215,9.375498641932179,-2.4235313231323135,0.0
0.28277066706670667,9.374489228251575,-2.42415600060006,0.0
0.2831871187118712,9.373479554423009,-2.424780678067807,0.0
0.2836035703570357,9.372469620446484,-2.4254053555355535,0.0
0.2840200220022002,9.371459426322001,-2.4260300330033004,0.0
0.28443647364736474,9.370448972049559,-2.426654710471047,0.0
0.28485292529252926,9.369438257629158,-2.427279387938794,0.0
0.2852693769376938,9.368427283060797,-2.4279040654065405,0.0
0.2856858285828583,9.367416048344477,-2.4285287428742874,0.0
0.2861022802280228,9.3664045534802,-2.4291534203420344,0.0
0.2865187318731873,9.36539279846796,-2.429778097809781,0.0
0.28693518351835184,9.364380783307764,-2.430402775277528,0.0
0.28735163516351636,9.363368507999608,-2.4310274527452744,0.0
0.2877680868086809,9.362355972543492,-2.4316521302130214,0.0
0.2881845384538454,9.361343176939418,-2.432276807680768,0.0
0.2886009900990099,9.360330121187383,-2.432901485148515,0.0
0.28901744174417443,9.35931680528739,-2.4335261626162614,0.0
0.28943389338933895,9.35830322923944,-2.4341508400840084,0.0
0.28985034503450346,9.357289393043528,-2.4347755175517554,0.0
0.290266796679668,9.356275296699657,-2.435400195019502,0.0
0.2906832483248325,9.355260940207828,-2.436024872487249,0.0
0.291099699969997,9.35424632356804,-2.4366495499549954,0.0
0.29151615161516153,9.353231446780292,-2.4372742274227424,0.0
0.29193260326032605,9.352216309844584,-2.4378989048904893,0.0
0.29234905490549057,9.351200912760918,-2.438523582358236,0.0
0.2927655065506551,9.350185255529293,-2.4391482598259824,0.0
0.2931819581958196,9.349169338149709,-2.4397729372937293,0.0
0.2935984098409841,9.348153160622166,-2.4403976147614763,0.0
0.29401486148614864,9.347136722946663,-2.441022292229223,0.0
0.29443131313131315,9.346120025123202,-2.44164696969697,0.0
0.29484776477647767,9.345103067151781,-2.4422716471647163,0.0
0.2952642164216422,9.344085849032401,-2.4428963246324633,0.0
0.2956806680668067,9.343068370765062,-2.4435210021002103,0.0
0.2960971197119712,9.342050632349764,-2.444145679567957,0.0
0.29651357135713574,9.341032633786506,-2.444770357035704,0.0
0.2969300230023002,9.34001437507529,-2.4453950345034503,0.0
0.2973464746474647,9.338995856216114,-2.4460197119711973,0.0
0.29776292629262924,9.33797707720898,-2.446644389438944,0.0
0.29817937793779375,9.336958038053885,-2.4472690669066908,0.0
0.29859582958295827,9.335938738750832,-2.4478937443744373,0.0
0.2990122812281228,9.33491917929982,-2.4485184218421843,0.0
0.2994287328732873,9.33389935970085,-2.449143099309931,0.0
0.2998451845184518,9.332879279953918,-2.4497677767776778,0.0
0.30026163616361634,9.331858940059028,-2.4503924542454243,0.0
0.30067808780878086,9.330838340016179,-2.4510171317131713,0.0
0.3010945394539454,9.329817479825373,-2.4516418091809182,0.0
0.3015109910991099,9.328796359486605,-2.4522664866486648,0.0
0.3019274427442744,9.327774978999878,-2.4528911641164117,0.0
0.3023438943894389,9.326753338365194,-2.4535158415841583,0.0
0.30276034603460344,9.325731437582549,-2.4541405190519052,0.0
0.30317679767976796,9.324709276651944,-2.454765196519652,0.0
0.3035932493249325,9.323686855573381,-2.4553898739873987,0.0
0.304009700970097,9.32266417434686,-2.4560145514551452,0.0
0.3044261526152615,9.321641232972379,-2.456639228922892,0.0
0.30484260426042603,9.32061803144994,-2.457263906390639,0.0
0.30525905590559055,9.31959456977954,-2.4578885838583857,0.0
0.30567550755075507,9.318570847961182,-2.4585132613261327,0.0
0.3060919591959196,9.317546865994863,-2.459137938793879,0.0
0.3065084108410841,9.316522623880587,-2.459762616261626,0.0
0.3069248624862486,9.31549812161835,-2.460387293729373,0.0
0.30734131413141313,9.314473359208156,-2.4610119711971197,0.0
0.30775776577657765,9.313448336650001,-2.4616366486648666,0.0
0.30817421742174217,9.312423053943888,-2.462261326132613,0.0
0.3085906690669067,9.311397511089815,-2.46288600360036,0.0
0.3090071207120712,9.310371708087784,-2.4635106810681067,0.0
0.3094235723572357,9.309345644937794,-2.4641353585358536,0.0
0.30984002400240024,9.308319321639843,-2.4647600360036,0.0
0.31025647564756476,9.307292738193935,-2.465384713471347,0.0
0.3106729272927293,9.306265894600067,-2.466009390939094,0.0
0.3110893789378938,9.305238790858239,-2.4666340684068406,0.0
0.3115058305830583,9.304211426968452,-2.4672587458745876,0.0
0.3119222822282228,9.303183802930707,-2.467883423342334,0.0
0.31233873387338734,9.302155918745003,-2.468508100810081,0.0
0.31275518551855186,9.301127774411338,-2.4691327782778276,0.0
0.3131716371637164,9.300099369929715,-2.4697574557455746,0.0
0.3135880888088809,9.299070705300133,-2.470382133213321,0.0
0.3140045404540454,9.298041780522592,-2.471006810681068,0.0
0.31442099209920993,9.297012595597092,-2.471631488148815,0.0
0.31483744374437445,9.295983150523632,-2.4722561656165616,0.0
0.31525389538953896,9.294953445302212,-2.4728808430843086,0.0
0.3156703470347035,9.293923479932836,-2.473505520552055,0.0
0.316086798679868,9.292893254415498,-2.474130198019802,0.0
0.3165032503250325,9.291862768750203,-2.474754875487549,0.0
0.31691970197019703,9.290832022936947,-2.4753795529552955,0.0
0.31733615361536155,9.289801016975733,-2.476004230423042,0.0
0.31775260526052607,9.288769750866559,-2.476628907890789,0.0
0.3181690569056906,9.287738224609427,-2.477253585358536,0.0
0.3185855085508551,9.286706438204334,-2.4778782628262825,0.0
0.3190019601960196,9.285674391651284,-2.4785029402940295,0.0
0.31941841184118414,9.284642084950274,-2.479127617761776,0.0
0.31983486348634865,9.283609518101304,-2.479752295229523,0.0
0.32025131513151317,9.282576691104376,-2.48037697269727,0.0
0.3206677667766777,9.281543603959488,-2.4810016501650165,0.0
0.3210842184218422,9.280510256666641,-2.4816263276327635,0.0
0.3215006700670067,9.279476649225836,-2.48225100510051,0.0
0.32191712171217124,9.278442781637072,-2.482875682568257,0.0
0.32233357335733576,9.277408653900347,-2.4835003600360035,0.0
0.3227500250025003,9.276374266015663,-2.4841250375037505,0.0
0.3231664766476648,9.275339617983022,-2.484749714971497,0.0
0.3235829282928293,9.27430470980242,-2.485374392439244,0.0
0.3239993799379938,9.273269541473859,-2.485999069906991,0.0
0.32441583158315834,9.272234112997339,-2.4866237473747375,0.0
0.3248322832283228,9.27119842437286,-2.487248424842484,0.0
0.3252487348734873,9.270162475600422,-2.487873102310231,0.0
0.32566518651865184,9.269126266680026,-2.488497779777978,0.0
0.32608163816381636,9.268089797611669,-2.4891224572457245,0.0
0.3264980898089809,9.267053068395354,-2.4897471347134714,0.0
0.3269145414541454,9.266016079031079,-2.490371812181218,0.0
0.3273309930993099,9.264978829518846,-2.490996489648965,0.0
0.3277474447444744,9.263941319858652,-2.491621167116712,0.0
0.32816389638963894,9.262903550050499,-2.4922458445844584,0.0
0.32858034803480346,9.26186552009439,-2.492870522052205,0.0
0.328996799679968,9.26082722999032,-2.493495199519952,0.0
0.3294132513251325,9.25978867973829,-2.494119876987699,0.0
0.329829702970297,9.2587498693383,-2.4947445544554454,0.0
0.33024615461546153,9.257710798790352,-2.4953692319231924,0.0
0.33066260626062605,9.256671468094446,-2.495993909390939,0.0
0.33107905790579056,9.255631877250579,-2.496618586858686,0.0
0.3314955095509551,9.254592026258754,-2.497243264326433,0.0
0.3319119611961196,9.25355191511897,-2.4978679417941794,0.0
0.3323284128412841,9.252511543831227,-2.4984926192619263,0.0
0.33274486448644863,9.251470912395524,-2.499117296729673,0.0
0.33316131613161315,9.250430020811862,-2.49974197419742,0.0
0.33357776777677767,9.249388869080242,-2.5003666516651664,0.0
0.3339942194219422,9.248347457200662,-2.5009913291329133,0.0
0.3344106710671067,9.247305785173122,-2.50161600660066,0.0
0.3348271227122712,9.246263852997624,-2.502240684068407,0.0
0.33524357435743574,9.245221660674167,-2.502865361536154,0.0
0.33566002600260025,9.24417920820275,-2.5034900390039003,0.0
0.33607647764776477,9.243136495583373,-2.5041147164716473,0.0
0.3364929292929293,9.24209352281604,-2.504739393939394,0.0
0.3369093809380938,9.241050289900745,-2.505364071407141,0.0
0.3373258325832583,9.240006796837491,-2.5059887488748878,0.0
0.33774228422842284,9.23896304362628,-2.5066134263426343,0.0
0.33815873587358736,9.237919030267108,-2.507238103810381,0.0
0.3385751875187519,9.236874756759978,-2.507862781278128,0.0
0.3389916391639164,9.235830223104887,-2.5084874587458748,0.0
0.3394080908090809,9.234785429301839,-2.5091121362136213,0.0
0.3398245424542454,9.23374037535083,-2.5097368136813683,0.0
0.34024099409940994,9.232695061251864,-2.5103614911491148,0.0
0.34065744574457446,9.231649487004939,-2.5109861686168617,0.0
0.341073897389739,9.230603652610052,-2.5116108460846087,0.0
0.3414903490349035,9.229557558067208,-2.5122355235523552,0.0
0.341906800680068,9.228511203376405,-2.5128602010201018,0.0
0.34232325232523253,9.227464588537641,-2.5134848784878487,0.0
0.34273970397039705,9.22641771355092,-2.5141095559555957,0.0
0.34315615561556156,9.225370578416237,-2.5147342334233422,0.0
0.3435726072607261,9.224323183133597,-2.515358910891089,0.0
0.3439890589058906,9.223275527702999,-2.5159835883588357,0.0
0.3444055105510551,9.22222761212444,-2.5166082658265827,0.0
0.34482196219621963,9.221179436397922,-2.5172329432943297,0.0
0.34523841384138415,9.220131000523445,-2.517857620762076,0.0
0.34565486548654867,9.21908230450101,-2.5184822982298227,0.0
0.3460713171317132,9.218033348330614,-2.5191069756975697,0.0
0.3464877687768777,9.21698413201226,-2.5197316531653167,0.0
0.3469042204220422,9.215934655545947,-2.520356330633063,0.0
0.34732067206720674,9.214884918931673,-2.52098100810081,0.0
0.34773712371237125,9.213834922169443,-2.5216056855685567,0.0
0.34815357535753577,9.212784665259251,-2.5222303630363037,0.0
0.3485700270027003,9.211734148201103,-2.5228550405040506,0.0
0.3489864786478648,9.210683370994992,-2.523479717971797,0.0
0.3494029302930293,9.209632333640926,-2.524104395439544,0.0
0.34981938193819384,9.208581036138897,-2.5247290729072907,0.0
0.35023583358335836,9.207529478488912,-2.5253537503750376,0.0
0.3506522852285229,9.206477660690965,-2.5259784278427846,0.0
0.3510687368736874,9.205425582745061,-2.526603105310531,0.0
0.3514851885188519,9.204373244651197,-2.5272277827782776,0.0
0.3519016401640164,9.203320646409374,-2.5278524602460246,0.0
0.35231809180918094,9.202267788019592,-2.5284771377137716,0.0
0.35273454345434546,9.20121466948185,-2.529101815181518,0.0
0.3531509950995099,9.20016129079615,-2.5297264926492646,0.0
0.35356744674467444,9.199107651962489,-2.5303511701170116,0.0
0.35398389838983896,9.198053752980872,-2.5309758475847586,0.0
0.3544003500350035,9.196999593851293,-2.531600525052505,0.0
0.354816801680168,9.195945174573756,-2.532225202520252,0.0
0.3552332533253325,9.19489049514826,-2.5328498799879986,0.0
0.355649704970497,9.193835555574804,-2.5334745574557456,0.0
0.35606615661566154,9.19278035585339,-2.5340992349234925,0.0
0.35648260826082606,9.191724895984017,-2.534723912391239,0.0
0.3568990599059906,9.190669175966685,-2.5353485898589856,0.0
0.3573155115511551,9.189613195801392,-2.5359732673267326,0.0
0.3577319631963196,9.18855695548814,-2.5365979447944795,0.0
0.35814841484148413,9.187500455026932,-2.537222622262226,0.0
0.35856486648664865,9.186443694417761,-2.537847299729973,0.0
0.35898131813181317,9.185386673660632,-2.5384719771977196,0.0
0.3593977697769777,9.184329392755545,-2.5390966546654665,0.0
0.3598142214221422,9.183271851702498,-2.5397213321332135,0.0
0.3602306730673067,9.182214050501493,-2.54034600960096,0.0
0.36064712471247123,9.181155989152527,-2.540970687068707,0.0
0.36106357635763575,9.180097667655604,-2.5415953645364535,0.0
0.36148002800280027,9.17903908601072,-2.5422200420042005,0.0
0.3618964796479648,9.177980244217878,-2.5428447194719475,0.0
0.3623129312931293,9.176921142277077,-2.543469396939694,0.0
0.3627293829382938,9.175861780188315,-2.5440940744074405,0.0
0.36314583458345834,9.174802157951596,-2.5447187518751875,0.0
0.36356228622862286,9.173742275566918,-2.5453434293429344,0.0
0.3639787378737874,9.172682133034279,-2.545968106810681,0.0
0.3643951895189519,9.171621730353682,-2.546592784278428,0.0
0.3648116411641164,9.170561067525124,-2.5472174617461745,0.0
0.3652280928092809,9.169500144548609,-2.5478421392139214,0.0
0.36564454445444544,9.168438961424135,-2.5484668166816684,0.0
0.36606099609960996,9.167377518151701,-2.549091494149415,0.0
0.3664774477447745,9.166315814731307,-2.5497161716171615,0.0
0.366893899389939,9.165253851162955,-2.5503408490849084,0.0
0.3673103510351035,9.164191627446645,-2.5509655265526554,0.0
0.36772680268026803,9.163129143582374,-2.551590204020402,0.0
0.36814325432543255,9.162066399570145,-2.552214881488149,0.0
0.36855970597059706,9.161003395409956,-2.5528395589558954,0.0
0.3689761576157616,9.15994013110181,-2.5534642364236424,0.0
0.3693926092609261,9.158876606645702,-2.5540889138913894,0.0
0.3698090609060906,9.157812822041635,-2.554713591359136,0.0
0.37022551255125513,9.15674877728961,-2.5553382688268824,0.0
0.37064196419641965,9.155684472389625,-2.5559629462946294,0.0
0.37105841584158417,9.154619907341683,-2.5565876237623764,0.0
0.3714748674867487,9.153555082145779,-2.557212301230123,0.0
0.3718913191319132,9.152489996801918,-2.55783697869787,0.0
0.3723077707770777,9.151424651310096,-2.5584616561656164,0.0
0.37272422242224224,9.150359045670317,-2.5590863336333634,0.0
0.37314067406740675,9.149293179882578,-2.5597110111011103,0.0
0.37355712571257127,9.14822705394688,-2.560335688568857,0.0
0.3739735773577358,9.147160667863222,-2.560960366036604,0.0
0.3743900290029003,9.146094021631605,-2.5615850435043503,0.0
0.3748064806480648,9.145027115252029,-2.5622097209720973,0.0
0.37522293229322934,9.143959948724493,-2.5628343984398443,0.0
0.37563938393839386,9.142892522049,-2.563459075907591,0.0
0.3760558355835584,9.141824835225547,-2.5640837533753373,0.0
0.3764722872287229,9.140756888254135,-2.5647084308430843,0.0
0.3768887388738874,9.139688681134762,-2.5653331083108313,0.0
0.3773051905190519,9.138620213867434,-2.565957785778578,0.0
0.37772164216421644,9.137551486452143,-2.5665824632463248,0.0
0.37813809380938096,9.136482498888894,-2.5672071407140713,0.0
0.3785545454545455,9.135413251177686,-2.5678318181818183,0.0
0.37897099709971,9.134343743318519,-2.5684564956495652,0.0
0.3793874487448745,9.133273975311392,-2.5690811731173118,0.0
0.37980390039003903,9.132203947156308,-2.5697058505850583,0.0
0.38022035203520355,9.131133658853262,-2.5703305280528053,0.0
0.38063680368036806,9.130063110402258,-2.5709552055205522,0.0
0.3810532553255326,9.128992301803295,-2.5715798829882988,0.0
0.38146970697069704,9.127921233056373,-2.5722045604560453,0.0
0.38188615861586156,9.126849904161492,-2.5728292379237923,0.0
0.3823026102610261,9.125778315118652,-2.5734539153915392,0.0
0.3827190619061906,9.124706465927853,-2.5740785928592858,0.0
0.3831355135513551,9.123634356589093,-2.5747032703270327,0.0
0.38355196519651963,9.122561987102376,-2.5753279477947792,0.0
0.38396841684168415,9.1214893574677,-2.575952625262526,0.0
0.38438486848684866,9.120416467685065,-2.576577302730273,0.0
0.3848013201320132,9.119343317754469,-2.5772019801980197,0.0
0.3852177717771777,9.118269907675915,-2.5778266576657667,0.0
0.3856342234223422,9.1171962374494,-2.578451335133513,0.0
0.38605067506750673,9.116122307074928,-2.57907601260126,0.0
0.38646712671267125,9.115048116552497,-2.579700690069007,0.0
0.38688357835783577,9.113973665882106,-2.5803253675367537,0.0
0.3873000300030003,9.112898955063756,-2.5809500450045,0.0
0.3877164816481648,9.111823984097446,-2.581574722472247,0.0
0.3881329332933293,9.110748752983179,-2.582199399939994,0.0
0.38854938493849384,9.109673261720951,-2.5828240774077407,0.0
0.38896583658365835,9.108597510310764,-2.5834487548754876,0.0
0.38938228822882287,9.107521498752618,-2.584073432343234,0.0
0.3897987398739874,9.106445227046514,-2.584698109810981,0.0
0.3902151915191519,9.10536869519245,-2.585322787278728,0.0
0.3906316431643164,9.104291903190427,-2.5859474647464746,0.0
0.39104809480948094,9.103214851040445,-2.586572142214221,0.0
0.39146454645464546,9.102137538742504,-2.587196819681968,0.0
0.39188099809981,9.101059966296603,-2.587821497149715,0.0
0.3922974497449745,9.099982133702742,-2.5884461746174616,0.0
0.392713901390139,9.098904040960925,-2.5890708520852086,0.0
0.3931303530353035,9.097825688071147,-2.589695529552955,0.0
0.39354680468046804,9.09674707503341,-2.590320207020702,0.0
0.39396325632563256,9.095668201847714,-2.590944884488449,0.0
0.3943797079707971,9.094589068514058,-2.5915695619561956,0.0
0.3947961596159616,9.093509675032443,-2.592194239423942,0.0
0.3952126112611261,9.092430021402869,-2.592818916891689,0.0
0.39562906290629063,9.091350107625336,-2.593443594359436,0.0
0.39604551455145515,9.090269933699844,-2.5940682718271826,0.0
0.39646196619661966,9.089189499626393,-2.5946929492949296,0.0
0.3968784178417842,9.088108805404984,-2.595317626762676,0.0
0.3972948694869487,9.087027851035614,-2.595942304230423,0.0
0.3977113211321132,9.085946636518285,-2.59656698169817,0.0
0.39812777277727773,9.084865161852997,-2.5971916591659165,0.0
0.39854422442244225,9.083783427039752,-2.5978163366336635,0.0
0.39896067606760677,9.082701432078546,-2.59844101410141,0.0
0.3993771277127713,9.08161917696938,-2.599065691569157,0.0
0.3997935793579358,9.080536661712255,-2.599690369036904,0.0
0.4002100310031003,9.079453886307173,-2.6003150465046505,0.0
0.40062648264826484,9.07837085075413,-2.600939723972397,0.0
0.40104293429342935,9.077287555053129,-2.601564401440144,0.0
0.40145938593859387,9.076203999204168,-2.602189078907891,0.0
0.4018758375837584,9.075120183207247,-2.6028137563756375,0.0
0.4022922892289229,9.07403610706237,-2.6034384338433845,0.0
0.4027087408740874,9.07295177076953,-2.604063111311131,0.0
0.40312519251925194,9.071867174328734,-2.604687788778878,0.0
0.40354164416441646,9.070782317739976,-2.605312466246625,0.0
0.403958095809581,9.069697201003262,-2.6059371437143715,0.0
0.4043745474547455,9.068611824118586,-2.606561821182118,0.0
0.40479099909991,9.067526187085953,-2.607186498649865,0.0
0.4052074507450745,9.06644028990536,-2.607811176117612,0.0
0.40562390239023904,9.065354132576807,-2.6084358535853585,0.0
0.40604035403540356,9.064267715100296,-2.6090605310531054,0.0
0.4064568056805681,9.063181037475825,-2.609685208520852,0.0
0.4068732573257326,9.062094099703396,-2.610309885988599,0.0
0.4072897089708971,9.061006901783006,-2.610934563456346,0.0
0.40770616061606163,9.059919443714659,-2.6115592409240924,0.0
0.40812261226122615,9.058831725498353,-2.612183918391839,0.0
0.40853906390639066,9.057743747134086,-2.612808595859586,0.0
0.4089555155515552,9.05665550862186,-2.613433273327333,0.0
0.4093719671967197,9.055567009961676,-2.6140579507950794,0.0
0.40978841884188416,9.054478251153533,-2.6146826282628264,0.0
0.4102048704870487,9.05338923219743,-2.615307305730573,0.0
0.4106213221322132,9.05229995309337,-2.61593198319832,0.0
0.4110377737773777,9.051210413841348,-2.616556660666067,0.0
0.41145422542254223,9.050120614441367,-2.6171813381338134,0.0
0.41187067706770675,9.049030554893427,-2.61780601560156,0.0
0.41228712871287126,9.04794023519753,-2.618430693069307,0.0
0.4127035803580358,9.046849655353672,-2.619055370537054,0.0
0.4131200320032003,9.045758815361856,-2.6196800480048004,0.0
0.4135364836483648,9.04466771522208,-2.6203047254725473,0.0
0.41395293529352933,9.043576354934345,-2.620929402940294,0.0
0.41436938693869385,9.04248473449865,-2.621554080408041,0.0
0.41478583858385837,9.041392853914997,-2.622178757875788,0.0
0.4152022902290229,9.040300713183385,-2.6228034353435343,0.0
0.4156187418741874,9.039208312303813,-2.623428112811281,0.0
0.4160351935193519,9.038115651276282,-2.624052790279028,0.0
0.41645164516451644,9.037022730100793,-2.624677467746775,0.0
0.41686809680968095,9.035929548777343,-2.6253021452145213,0.0
0.41728454845484547,9.034836107305935,-2.6259268226822683,0.0
0.41770100010001,9.033742405686569,-2.626551500150015,0.0
0.4181174517451745,9.032648443919243,-2.627176177617762,0.0
0.418533903390339,9.031554222003956,-2.6278008550855088,0.0
0.41895035503550354,9.030459739940712,-2.6284255325532553,0.0
0.41936680668066806,9.029364997729509,-2.629050210021002,0.0
0.4197832583258326,9.028269995370346,-2.629674887488749,0.0
0.4201997099709971,9.027174732863223,-2.6302995649564958,0.0
0.4206161616161616,9.026079210208142,-2.6309242424242423,0.0
0.4210326132613261,9.024983427405102,-2.6315489198919892,0.0
0.42144906490649064,9.023887384454103,-2.6321735973597358,0.0
0.42186551655165516,9.022791081355143,-2.6327982748274827,0.0
0.4222819681968197,9.021694518108227,-2.6334229522952297,0.0
0.4226984198419842,9.020597694713349,-2.6340476297629762,0.0
0.4231148714871487,9.019500611170512,-2.634672307230723,0.0
0.42353132313231323,9.018403267479718,-2.6352969846984697,0.0
0.42394777477747775,9.017305663640963,-2.6359216621662167,0.0
0.42436422642264227,9.01620779965425,-2.6365463396339637,0.0
0.4247806780678068,9.015109675519577,-2.63717101710171,0.0
0.4251971297129713,9.014011291236946,-2.6377956945694567,0.0
0.4256135813581358,9.012912646806354,-2.6384203720372037,0.0
0.42603003300330033,9.011813742227805,-2.6390450495049507,0.0
0.42644648464846485,9.010714577501295,-2.639669726972697,0.0
0.42686293629362937,9.009615152626827,-2.640294404440444,0.0
0.4272793879387939,9.008515467604399,-2.6409190819081907,0.0
0.4276958395839584,9.007415522434012,-2.6415437593759377,0.0
0.4281122912291229,9.006315317115668,-2.6421684368436846,0.0
0.42852874287428744,9.005214851649363,-2.642793114311431,0.0
0.42894519451945196,9.004114126035098,-2.6434177917791777,0.0
0.4293616461646165,9.003013140272875,-2.6440424692469247,0.0
0.429778097809781,9.001911894362692,-2.6446671467146716,0.0
0.4301945494549455,9.00081038830455,-2.645291824182418,0.0
0.43061100110011,8.999708622098451,-2.645916501650165,0.0
0.43102745274527454,8.998606595744391,-2.6465411791179116,0.0
0.43144390439043906,8.997504309242371,-2.6471658565856586,0.0
0.4318603560356036,8.996401762592395,-2.6477905340534056,0.0
0.4322768076807681,8.995298955794457,-2.648415211521152,0.0
0.4326932593259326,8.99419588884856,-2.6490398889888986,0.0
0.43310971097109713,8.993092561754706,-2.6496645664566456,0.0
0.43352616261626165,8.991988974512891,-2.6502892439243926,0.0
0.43394261426142616,8.990885127123118,-2.650913921392139,0.0
0.4343590659065907,8.989781019585385,-2.651538598859886,0.0
0.4347755175517552,8.988676651899691,-2.6521632763276326,0.0
0.4351919691969197,8.987572024066042,-2.6527879537953796,0.0
0.43560842084208423,8.98646713608443,-2.6534126312631265,0.0
0.43602487248724875,8.985361987954862,-2.654037308730873,0.0
0.43644132413241327,8.984256579677332,-2.65466198619862,0.0
0.4368577757775778,8.983150911251846,-2.6552866636663666,0.0
0.4372742274227423,8.9820449826784,-2.6559113411341135,0.0
0.4376906790679068,8.980938793956993,-2.6565360186018605,0.0
0.4381071307130713,8.979832345087628,-2.657160696069607,0.0
0.4385235823582358,8.978725636070303,-2.6577853735373536,0.0
0.4389400340034003,8.97761866690502,-2.6584100510051005,0.0
0.43935648564856483,8.976511437591776,-2.6590347284728475,0.0
0.43977293729372935,8.975403948130575,-2.659659405940594,0.0
0.44018938893889387,8.974296198521415,-2.6602840834083405,0.0
0.4406058405840584,8.973188188764295,-2.6609087608760875,0.0
0.4410222922292229,8.972079918859215,-2.6615334383438345,0.0
0.4414387438743874,8.970971388806177,-2.662158115811581,0.0
0.44185519551955194,8.96986259860518,-2.662782793279328,0.0
0.44227164716471645,8.968753548256224,-2.6634074707470745,0.0
0.44268809880988097,8.967644237759307,-2.6640321482148215,0.0
0.4431045504550455,8.966534667114432,-2.6646568256825685,0.0
0.44352100210021,8.9654248363216,-2.665281503150315,0.0
0.4439374537453745,8.964314745380806,-2.6659061806180615,0.0
0.44435390539053904,8.963204394292054,-2.6665308580858085,0.0
0.44477035703570356,8.962093783055343,-2.6671555355535554,0.0
0.4451868086808681,8.960982911670673,-2.667780213021302,0.0
0.4456032603260326,8.959871780138043,-2.668404890489049,0.0
0.4460197119711971,8.958760388457453,-2.6690295679567955,0.0
0.4464361636163616,8.957648736628906,-2.6696542454245424,0.0
0.44685261526152614,8.9565368246524,-2.6702789228922894,0.0
0.44726906690669066,8.955424652527933,-2.670903600360036,0.0
0.4476855185518552,8.954312220255506,-2.671528277827783,0.0
0.4481019701970197,8.953199527835123,-2.6721529552955294,0.0
0.4485184218421842,8.95208657526678,-2.6727776327632764,0.0
0.44893487348734873,8.950973362550476,-2.6734023102310234,0.0
0.44935132513251325,8.949859889686214,-2.67402698769877,0.0
0.44976777677767776,8.948746156673993,-2.6746516651665164,0.0
0.4501842284228423,8.947632163513813,-2.6752763426342634,0.0
0.4506006800680068,8.946517910205674,-2.6759010201020104,0.0
0.4510171317131713,8.945403396749576,-2.676525697569757,0.0
0.45143358335833583,8.944288623145518,-2.677150375037504,0.0
0.45185003500350035,8.943173589393501,-2.6777750525052504,0.0
0.45226648664866487,8.942058295493524,-2.6783997299729974,0.0
0.4526829382938294,8.940942741445589,-2.6790244074407443,0.0
0.4530993899389939,8.939826927249696,-2.679649084908491,0.0
0.4535158415841584,8.938710852905842,-2.6802737623762374,0.0
0.45393229322932294,8.93759451841403,-2.6808984398439843,0.0
0.45434874487448745,8.936477923774259,-2.6815231173117313,0.0
0.45476519651965197,8.935361068986527,-2.682147794779478,0.0
0.4551816481648165,8.934243954050839,-2.682772472247225,0.0
0.455598099809981,8.933126578967189,-2.6833971497149713,0.0
0.4560145514551455,8.93200894373558,-2.6840218271827183,0.0
0.45643100310031004,8.930891048356013,-2.6846465046504653,0.0
0.45684745474547456,8.929772892828487,-2.685271182118212,0.0
0.4572639063906391,8.928654477153001,-2.6858958595859583,0.0
0.4576803580358036,8.927535801329556,-2.6865205370537053,0.0
0.4580968096809681,8.926416865358153,-2.6871452145214523,0.0
0.4585132613261326,8.92529766923879,-2.687769891989199,0.0
0.45892971297129714,8.924178212971468,-2.6883945694569458,0.0
0.45934616461646166,8.923058496556187,-2.6890192469246923,0.0
0.4597626162616262,8.921938519992946,-2.6896439243924393,0.0
0.4601790679067907,8.920818283281747,-2.6902686018601862,0.0
0.4605955195519552,8.919697786422589,-2.6908932793279328,0.0
0.46101197119711973,8.91857702941547,-2.6915179567956797,0.0
0.46142842284228425,8.917456012260393,-2.6921426342634263,0.0
0.46184487448744876,8.916334734957356,-2.6927673117311732,0.0
0.4622613261326133,8.915213197506361,-2.69339198919892,0.0
0.4626777777777778,8.914091399907408,-2.6940166666666667,0.0
0.4630942294229423,8.912969342160494,-2.6946413441344133,0.0
0.46351068106810683,8.91184702426562,-2.6952660216021602,0.0
0.46392713271327135,8.910724446222789,-2.695890699069907,0.0
0.46434358435843587,8.909601608031998,-2.6965153765376537,0.0
0.4647600360036004,8.908478509693248,-2.6971400540054007,0.0
0.4651764876487649,8.90735515120654,-2.697764731473147,0.0
0.4655929392939294,8.906231532571871,-2.698389408940894,0.0
0.46600939093909394,8.905107653789242,-2.699014086408641,0.0
0.4664258425842584,8.903983514858657,-2.6996387638763877,0.0
0.4668422942294229,8.90285911578011,-2.700263441344134,0.0
0.46725874587458743,8.901734456553605,-2.700888118811881,0.0
0.46767519751975195,8.900609537179141,-2.701512796279628,0.0
0.46809164916491647,8.899484357656718,-2.7021374737473747,0.0
0.468508100810081,8.898358917986336,-2.702762151215121,0.0
0.4689245524552455,8.897233218167994,-2.703386828682868,0.0
0.46934100410041,8.896107258201694,-2.704011506150615,0.0
0.46975745574557454,8.894981038087435,-2.7046361836183617,0.0
0.47017390739073905,8.893854557825215,-2.7052608610861086,0.0
0.47059035903590357,8.892727817415038,-2.705885538553855,0.0
0.4710068106810681,8.8916008168569,-2.706510216021602,0.0
0.4714232623262326,8.890473556150804,-2.707134893489349,0.0
0.4718397139713971,8.889346035296748,-2.7077595709570956,0.0
0.47225616561656164,8.888218254294733,-2.7083842484248426,0.0
0.47267261726172616,8.88709021314476,-2.709008925892589,0.0
0.4730890689068907,8.885961911846827,-2.709633603360336,0.0
0.4735055205520552,8.884833350400935,-2.710258280828083,0.0
0.4739219721972197,8.883704528807083,-2.7108829582958296,0.0
0.4743384238423842,8.882575447065273,-2.711507635763576,0.0
0.47475487548754874,8.881446105175504,-2.712132313231323,0.0
0.47517132713271326,8.880316503137776,-2.71275699069907,0.0
0.4755877787778778,8.879186640952089,-2.7133816681668166,0.0
0.4760042304230423,8.878056518618441,-2.7140063456345636,0.0
0.4764206820682068,8.876926136136834,-2.71463102310231,0.0
0.47683713371337133,8.875795493507269,-2.715255700570057,0.0
0.47725358535853585,8.874664590729745,-2.715880378037804,0.0
0.47767003700370037,8.873533427804261,-2.7165050555055505,0.0
0.4780864886488649,8.87240200473082,-2.717129732973297,0.0
0.4785029402940294,8.871270321509417,-2.717754410441044,0.0
0.4789193919391939,8.870138378140057,-2.718379087908791,0.0
0.47933584358435843,8.869006174622736,-2.7190037653765375,0.0
0.47975229522952295,8.867873710957458,-2.7196284428442845,0.0
0.48016874687468747,8.866740987144219,-2.720253120312031,0.0
0.480585198519852,8.865608003183022,-2.720877797779778,0.0
0.4810016501650165,8.864474759073865,-2.721502475247525,0.0
0.481418101810181,8.86334125481675,-2.7221271527152715,0.0
0.48183455345534554,8.862207490411675,-2.722751830183018,0.0
0.48225100510051006,8.861073465858642,-2.723376507650765,0.0
0.4826674567456746,8.859939181157648,-2.724001185118512,0.0
0.4830839083908391,8.858804636308696,-2.7246258625862585,0.0
0.4835003600360036,8.857669831311783,-2.7252505400540055,0.0
0.4839168116811681,8.856534766166913,-2.725875217521752,0.0
0.48433326332633264,8.855399440874084,-2.726499894989499,0.0
0.48474971497149716,8.854263855433295,-2.727124572457246,0.0
0.4851661666166617,8.853128009844546,-2.7277492499249925,0.0
0.4855826182618262,8.85199190410784,-2.7283739273927394,0.0
0.4859990699069907,8.850855538223174,-2.728998604860486,0.0
0.48641552155215523,8.849718912190548,-2.729623282328233,0.0
0.48683197319731975,8.848582026009964,-2.73024795979598,0.0
0.48724842484248426,8.84744487968142,-2.7308726372637264,0.0
0.4876648764876488,8.846307473204917,-2.731497314731473,0.0
0.4880813281328133,8.845169806580454,-2.73212199219922,0.0
0.4884977797779778,8.844031879808034,-2.732746669666967,0.0
0.48891423142314233,8.842893692887653,-2.7333713471347134,0.0
0.48933068306830685,8.841755245819314,-2.7339960246024604,0.0
0.48974713471347137,8.840616538603015,-2.734620702070207,0.0
0.4901635863586359,8.839477571238758,-2.735245379537954,0.0
0.4905800380038004,8.83833834372654,-2.735870057005701,0.0
0.4909964896489649,8.837198856066365,-2.7364947344734474,0.0
0.49141294129412944,8.83605910825823,-2.737119411941194,0.0
0.49182939293929395,8.834919100302136,-2.737744089408941,0.0
0.49224584458445847,8.833778832198083,-2.738368766876688,0.0
0.492662296229623,8.832638303946071,-2.7389934443444344,0.0
0.4930787478747875,8.831497515546099,-2.7396181218121813,0.0
0.493495199519952,8.830356466998168,-2.740242799279928,0.0
0.49391165116511654,8.829215158302278,-2.740867476747675,0.0
0.494328102810281,8.828073589458429,-2.7414921542154214,0.0
0.4947445544554455,8.826931760466621,-2.7421168316831683,0.0
0.49516100610061003,8.825789671326854,-2.742741509150915,0.0
0.49557745774577455,8.824647322039127,-2.743366186618662,0.0
0.49599390939093907,8.823504712603441,-2.743990864086409,0.0
0.4964103610361036,8.822361843019797,-2.7446155415541553,0.0
0.4968268126812681,8.821218713288193,-2.7452402190219023,0.0
0.4972432643264326,8.82007532340863,-2.745864896489649,0.0
0.49765971597159714,8.818931673381108,-2.746489573957396,0.0
0.49807616761676166,8.817787763205626,-2.7471142514251428,0.0
0.4984926192619262,8.816643592882185,-2.7477389288928893,0.0
0.4989090709070907,8.815499162410786,-2.748363606360636,0.0
0.4993255225522552,8.814354471791427,-2.748988283828383,0.0
0.4997419741974197,8.81320952102411,-2.7496129612961298,0.0
0.5001584258425843,8.812064310108832,-2.7502376387638767,0.0
0.5005748774877488,8.810918839045597,-2.7508623162316233,0.0
0.5009913291329133,8.8097731078344,-2.7514869936993698,0.0
0.5014077807780778,8.808627116475247,-2.7521116711671167,0.0
0.5018242324232424,8.807480864968133,-2.7527363486348637,0.0
0.5022406840684068,8.80633435331306,-2.7533610261026102,0.0
0.5026571357135714,8.805187581510028,-2.753985703570357,0.0
0.5030735873587359,8.804040549559037,-2.7546103810381037,0.0
0.5034900390039004,8.802893257460088,-2.7552350585058507,0.0
0.5039064906490649,8.801745705213179,-2.7558597359735972,0.0
0.5043229422942295,8.80059789281831,-2.756484413441344,0.0
0.5047393939393939,8.799449820275482,-2.7571090909090907,0.0
0.5051558455845585,8.798301487584695,-2.7577337683768377,0.0
0.505572297229723,8.797152894745949,-2.7583584458445847,0.0
0.5059887488748875,8.796004041759245,-2.758983123312331,0.0
0.506405200520052,8.79485492862458,-2.7596078007800777,0.0
0.5068216521652166,8.793705555341957,-2.7602324782478247,0.0
0.507238103810381,8.792555921911374,-2.7608571557155717,0.0
0.5076545554555456,8.791406028332833,-2.7614818331833186,0.0
0.5080710071007101,8.790255874606332,-2.762106510651065,0.0
0.5084874587458745,8.789105460731873,-2.7627311881188117,0.0
0.5089039103910391,8.787954786709454,-2.7633558655865587,0.0
0.5093203620362036,8.786803852539077,-2.7639805430543056,0.0
0.5097368136813681,8.785652658220739,-2.764605220522052,0.0
0.5101532653265326,8.784501203754441,-2.7652298979897987,0.0
0.5105697169716972,8.783349489140186,-2.7658545754575456,0.0
0.5109861686168616,8.782197514377971,-2.7664792529252926,0.0
0.5114026202620262,8.781045279467797,-2.7671039303930396,0.0
0.5118190719071907,8.779892784409665,-2.767728607860786,0.0
0.5122355235523552,8.778740029203572,-2.7683532853285326,0.0
0.5126519751975197,8.777587013849521,-2.7689779627962796,0.0
0.5130684268426843,8.776433738347512,-2.7696026402640266,0.0
0.5134848784878487,8.775280202697541,-2.770227317731773,0.0
0.5139013301330133,8.774126406899613,-2.77085199519952,0.0
0.5143177817781778,8.772972350953726,-2.7714766726672666,0.0
0.5147342334233423,8.771818034859878,-2.7721013501350136,0.0
0.5151506850685068,8.770663458618072,-2.77272602760276,0.0
0.5155671367136714,8.769508622228308,-2.773350705070507,0.0
0.5159835883588358,8.768353525690582,-2.7739753825382536,0.0
0.5164000400040004,8.7671981690049,-2.7746000600060006,0.0
0.5168164916491649,8.766042552171257,-2.7752247374737475,0.0
0.5172329432943295,8.764886675189654,-2.775849414941494,0.0
0.5176493949394939,8.763730538060095,-2.7764740924092406,0.0
0.5180658465846585,8.762574140782574,-2.7770987698769876,0.0
0.518482298229823,8.761417483357095,-2.7777234473447345,0.0
0.5188987498749875,8.760260565783657,-2.7783481248124815,0.0
0.519315201520152,8.75910338806226,-2.778972802280228,0.0
0.5197316531653166,8.757945950192902,-2.7795974797479746,0.0
0.520148104810481,8.756788252175587,-2.7802221572157215,0.0
0.5205645564556456,8.755630294010311,-2.7808468346834685,0.0
0.52098100810081,8.754472075697077,-2.781471512151215,0.0
0.5213974597459746,8.753313597235884,-2.782096189618962,0.0
0.5218139113911391,8.752154858626731,-2.7827208670867085,0.0
0.5222303630363037,8.75099585986962,-2.7833455445544555,0.0
0.5226468146814681,8.74983660096455,-2.7839702220222025,0.0
0.5230632663266327,8.74867708191152,-2.784594899489949,0.0
0.5234797179717972,8.74751730271053,-2.7852195769576955,0.0
0.5238961696169617,8.746357263361583,-2.7858442544254425,0.0
0.5243126212621262,8.745196963864677,-2.7864689318931894,0.0
0.5247290729072908,8.744036404219809,-2.7870936093609364,0.0
0.5251455245524552,8.742875584426985,-2.787718286828683,0.0
0.5255619761976198,8.7417145044862,-2.7883429642964295,0.0
0.5259784278427843,8.740553164397456,-2.7889676417641764,0.0
0.5263948794879488,8.739391564160753,-2.7895923192319234,0.0
0.5268113311331133,8.738229703776092,-2.79021699669967,0.0
0.5272277827782779,8.73706758324347,-2.790841674167417,0.0
0.5276442344234423,8.73590520256289,-2.7914663516351634,0.0
0.5280606860686069,8.73474256173435,-2.7920910291029104,0.0
0.5284771377137714,8.733579660757853,-2.792715706570657,0.0
0.5288935893589359,8.732416499633395,-2.793340384038404,0.0
0.5293100410041004,8.731253078360977,-2.7939650615061504,0.0
0.529726492649265,8.7300893969406,-2.7945897389738974,0.0
0.5301429442944294,8.728925455372266,-2.7952144164416444,0.0
0.530559395939594,8.727761253655972,-2.795839093909391,0.0
0.5309758475847585,8.726596791791719,-2.7964637713771374,0.0
0.531392299229923,8.725432069779506,-2.7970884488448844,0.0
0.5318087508750875,8.724267087619335,-2.7977131263126314,0.0
0.5322252025202521,8.723101845311204,-2.7983378037803783,0.0
0.5326416541654165,8.721936342855113,-2.798962481248125,0.0
0.5330581058105811,8.720770580251065,-2.7995871587158714,0.0
0.5334745574557456,8.719604557499057,-2.8002118361836184,0.0
0.5338910091009101,8.71843827459909,-2.8008365136513653,0.0
0.5343074607460746,8.717271731551163,-2.801461191119112,0.0
0.5347239123912392,8.716104928355277,-2.802085868586859,0.0
0.5351403640364036,8.714937865011432,-2.8027105460546053,0.0
0.5355568156815682,8.713770541519628,-2.8033352235223523,0.0
0.5359732673267327,8.712602957879865,-2.8039599009900993,0.0
0.5363897189718972,8.711435114092142,-2.804584578457846,0.0
0.5368061706170617,8.71026701015646,-2.8052092559255923,0.0
0.5372226222622262,8.709098646072821,-2.8058339333933393,0.0
0.5376390739073907,8.707930021841221,-2.8064586108610863,0.0
0.5380555255525552,8.706761137461662,-2.807083288328833,0.0
0.5384719771977198,8.705591992934144,-2.8077079657965798,0.0
0.5388884288428842,8.704422588258668,-2.8083326432643263,0.0
0.5393048804880488,8.703252923435231,-2.8089573207320733,0.0
0.5397213321332133,8.702082998463835,-2.80958199819982,0.0
0.5401377837783778,8.70091281334448,-2.8102066756675668,0.0
0.5405542354235423,8.699742368077167,-2.8108313531353133,0.0
0.5409706870687069,8.698571662661895,-2.8114560306030603,0.0
0.5413871387138713,8.697400697098663,-2.8120807080708072,0.0
0.5418035903590359,8.696229471387472,-2.8127053855385538,0.0
0.5422200420042004,8.695057985528322,-2.8133300630063003,0.0
0.542636493649365,8.693886239521213,-2.8139547404740473,0.0
0.5430529452945294,8.692714233366143,-2.8145794179417942,0.0
0.543469396939694,8.691541967063117,-2.815204095409541,0.0
0.5438858485848584,8.69036944061213,-2.8158287728772877,0.0
0.544302300230023,8.689196654013184,-2.8164534503450342,0.0
0.5447187518751875,8.688023607266278,-2.817078127812781,0.0
0.545135203520352,8.686850300371415,-2.817702805280528,0.0
0.5455516551655165,8.685676733328592,-2.8183274827482747,0.0
0.5459681068106811,8.684502906137809,-2.8189521602160217,0.0
0.5463845584558455,8.683328818799067,-2.819576837683768,0.0
0.5468010101010101,8.682154471312366,-2.820201515151515,0.0
0.5472174617461746,8.680979863677706,-2.820826192619262,0.0
0.5476339133913392,8.679804995895086,-2.8214508700870087,0.0
0.5480503650365036,8.67862986796451,-2.822075547554755,0.0
0.5484668166816682,8.677454479885972,-2.822700225022502,0.0
0.5488832683268327,8.676278831659475,-2.823324902490249,0.0
0.5492997199719972,8.675102923285019,-2.823949579957996,0.0
0.5497161716171617,8.673926754762604,-2.8245742574257426,0.0
0.5501326232623263,8.672750326092231,-2.825198934893489,0.0
0.5505490749074907,8.671573637273898,-2.825823612361236,0.0
0.5509655265526553,8.670396688307605,-2.826448289828983,0.0
0.5513819781978198,8.669219479193355,-2.8270729672967296,0.0
0.5517984298429843,8.668042009931144,-2.8276976447644766,0.0
0.5522148814881488,8.666864280520976,-2.828322322232223,0.0
0.5526313331333134,8.665686290962846,-2.82894699969997,0.0
0.5530477847784778,8.664508041256758,-2.8295716771677166,0.0
0.5534642364236424,8.663329531402711,-2.8301963546354636,0.0
0.5538806880688069,8.662150761400705,-2.83082103210321,0.0
0.5542971397139714,8.66097173125074,-2.831445709570957,0.0
0.5547135913591359,8.659792440952815,-2.832070387038704,0.0
0.5551300430043005,8.658612890506932,-2.8326950645064506,0.0
0.5555464946494649,8.657433079913089,-2.833319741974197,0.0
0.5559629462946295,8.656253009171287,-2.833944419441944,0.0
0.556379397939794,8.655072678281526,-2.834569096909691,0.0
0.5567958495849585,8.653892087243806,-2.835193774377438,0.0
0.557212301230123,8.652711236058128,-2.8358184518451846,0.0
0.5576287528752876,8.651530124724488,-2.836443129312931,0.0
0.558045204520452,8.650348753242891,-2.837067806780678,0.0
0.5584616561656166,8.649167121613335,-2.837692484248425,0.0
0.5588781078107811,8.647985229835818,-2.8383171617161715,0.0
0.5592945594559456,8.646803077910343,-2.8389418391839185,0.0
0.5597110111011101,8.64562066583691,-2.839566516651665,0.0
0.5601274627462747,8.644437993615517,-2.840191194119412,0.0
0.5605439143914391,8.643255061246164,-2.840815871587159,0.0
0.5609603660366037,8.642071868728852,-2.8414405490549055,0.0
0.5613768176817682,8.640888416063582,-2.842065226522652,0.0
0.5617932693269327,8.639704703250352,-2.842689903990399,0.0
0.5622097209720972,8.638520730289162,-2.843314581458146,0.0
0.5626261726172618,8.637336497180016,-2.843939258925893,0.0
0.5630426242624262,8.636152003922907,-2.8445639363936395,0.0
0.5634590759075908,8.63496725051784,-2.845188613861386,0.0
0.5638755275527553,8.633782236964816,-2.845813291329133,0.0
0.5642919791979198,8.63259696326383,-2.84643796879688,0.0
0.5647084308430843,8.631411429414888,-2.8470626462646265,0.0
0.5651248824882488,8.630225635417984,-2.847687323732373,0.0
0.5655413341334133,8.629039581273123,-2.84831200120012,0.0
0.5659577857785778,8.627853266980301,-2.848936678667867,0.0
0.5663742374237424,8.626666692539521,-2.8495613561356135,0.0
0.5667906890689068,8.625479857950781,-2.85018603360336,0.0
0.5672071407140714,8.624292763214083,-2.850810711071107,0.0
0.5676235923592359,8.623105408329426,-2.851435388538854,0.0
0.5680400440044004,8.621917793296808,-2.852060066006601,0.0
0.5684564956495649,8.620729918116233,-2.8526847434743474,0.0
0.5688729472947295,8.619541782787698,-2.853309420942094,0.0
0.5692893989398939,8.618353387311203,-2.853934098409841,0.0
0.5697058505850585,8.61716473168675,-2.854558775877588,0.0
0.570122302230223,8.615975815914336,-2.8551834533453344,0.0
0.5705387538753875,8.614786639993966,-2.8558081308130814,0.0
0.570955205520552,8.613597203925634,-2.856432808280828,0.0
0.5713716571657166,8.612407507709344,-2.857057485748575,0.0
0.571788108810881,8.611217551345096,-2.857682163216322,0.0
0.5722045604560456,8.610027334832886,-2.8583068406840684,0.0
0.5726210121012101,8.608836858172719,-2.858931518151815,0.0
0.5730374637463747,8.607646121364592,-2.859556195619562,0.0
0.5734539153915391,8.606455124408507,-2.860180873087309,0.0
0.5738703670367037,8.605263867304462,-2.860805550555056,0.0
0.5742868186818681,8.604072350052459,-2.8614302280228023,0.0
0.5747032703270327,8.602880572652495,-2.862054905490549,0.0
0.5751197219721972,8.601688535104573,-2.862679582958296,0.0
0.5755361736173618,8.600496237408692,-2.863304260426043,0.0
0.5759526252625262,8.599303679564851,-2.8639289378937893,0.0
0.5763690769076908,8.598110861573051,-2.8645536153615363,0.0
0.5767855285528553,8.596917783433291,-2.865178292829283,0.0
0.5772019801980198,8.595724445145574,-2.86580297029703,0.0
0.5776184318431843,8.594530846709898,-2.8664276477647763,0.0
0.5780348834883489,8.59333698812626,-2.8670523252325233,0.0
0.5784513351335133,8.592142869394666,-2.86767700270027,0.0
0.5788677867786779,8.59094849051511,-2.868301680168017,0.0
0.5792842384238424,8.589753851487597,-2.8689263576357638,0.0
0.5797006900690069,8.588558952312123,-2.8695510351035103,0.0
0.5801171417141714,8.587363792988693,-2.870175712571257,0.0
0.580533593359336,8.586168373517301,-2.870800390039004,0.0
0.5809500450045004,8.584972693897951,-2.8714250675067508,0.0
0.581366496649665,8.583776754130641,-2.8720497449744977,0.0
0.5817829482948295,8.582580554215372,-2.8726744224422442,0.0
0.582199399939994,8.581384094152146,-2.8732990999099908,0.0
0.5826158515851585,8.580187373940959,-2.8739237773777377,0.0
0.5830323032303231,8.578990393581812,-2.8745484548454847,0.0
0.5834487548754875,8.577793153074708,-2.8751731323132312,0.0
0.5838652065206521,8.576595652419643,-2.875797809780978,0.0
0.5842816581658166,8.57539789161662,-2.8764224872487247,0.0
0.5846981098109811,8.574199870665637,-2.8770471647164717,0.0
0.5851145614561456,8.573001589566696,-2.8776718421842187,0.0
0.5855310131013102,8.571803048319795,-2.878296519651965,0.0
0.5859474647464746,8.570604246924935,-2.8789211971197117,0.0
0.5863639163916392,8.569405185382116,-2.8795458745874587,0.0
0.5867803680368037,8.568205863691338,-2.8801705520552057,0.0
0.5871968196819682,8.5670062818526,-2.8807952295229526,0.0
0.5876132713271327,8.565806439865904,-2.881419906990699,0.0
0.5880297229722973,8.564606337731249,-2.8820445844584457,0.0
0.5884461746174617,8.563405975448633,-2.8826692619261927,0.0
0.5888626262626263,8.56220535301806,-2.8832939393939396,0.0
0.5892790779077908,8.561004470439526,-2.883918616861686,0.0
0.5896955295529553,8.559803327713034,-2.884543294329433,0.0
0.5901119811981198,8.558601924838584,-2.8851679717971797,0.0
0.5905284328432844,8.557400261816172,-2.8857926492649266,0.0
0.5909448844884488,8.556198338645803,-2.886417326732673,0.0
0.5913613361336134,8.554996155327474,-2.88704200420042,0.0
0.5917777877787779,8.553793711861186,-2.8876666816681666,0.0
0.5921942394239424,8.552591008246939,-2.8882913591359136,0.0
0.5926106910691069,8.551388044484733,-2.8889160366036606,0.0
0.5930271427142715,8.550184820574568,-2.889540714071407,0.0
0.5934435943594359,8.548981336516443,-2.8901653915391536,0.0
0.5938600460046004,8.547777592310359,-2.8907900690069006,0.0
0.594276497649765,8.546573587956317,-2.8914147464746476,0.0
0.5946929492949294,8.545369323454315,-2.892039423942394,0.0
0.595109400940094,8.544164798804355,-2.892664101410141,0.0
0.5955258525852585,8.542960014006434,-2.8932887788778876,0.0
0.595942304230423,8.541754969060554,-2.8939134563456346,0.0
0.5963587558755875,8.540549663966717,-2.8945381338133815,0.0
0.5967752075207521,8.539344098724918,-2.895162811281128,0.0
0.5971916591659165,8.53813827333516,-2.8957874887488746,0.0
0.5976081108110811,8.536932187797445,-2.8964121662166216,0.0
0.5980245624562456,8.53572584211177,-2.8970368436843685,0.0
0.5984410141014102,8.534519236278136,-2.8976615211521155,0.0
0.5988574657465746,8.533312370296544,-2.898286198619862,0.0
0.5992739173917392,8.53210524416699,-2.8989108760876086,0.0
0.5996903690369036,8.53089785788948,-2.8995355535553555,0.0
0.6001068206820682,8.529690211464008,-2.9001602310231025,0.0
0.6005232723272327,8.528482304890579,-2.900784908490849,0.0
0.6009397239723973,8.52727413816919,-2.901409585958596,0.0
0.6013561756175617,8.526065711299841,-2.9020342634263425,0.0
0.6017726272627263,8.524857024282534,-2.9026589408940895,0.0
0.6021890789078908,8.523648077117269,-2.903283618361836,0.0
0.6026055305530553,8.522438869804041,-2.903908295829583,0.0
0.6030219821982198,8.521229402342858,-2.9045329732973295,0.0
0.6034384338433844,8.520019674733714,-2.9051576507650765,0.0
0.6038548854885488,8.518809686976612,-2.9057823282328235,0.0
0.6042713371337134,8.51759943907155,-2.90640700570057,0.0
0.6046877887788779,8.516388931018527,-2.9070316831683165,0.0
0.6051042404240424,8.515178162817547,-2.9076563606360635,0.0
0.6055206920692069,8.513967134468608,-2.9082810381038104,0.0
0.6059371437143715,8.512755845971709,-2.9089057155715574,0.0
0.6063535953595359,8.511544297326852,-2.909530393039304,0.0
0.6067700470047005,8.510332488534035,-2.9101550705070505,0.0
0.607186498649865,8.509120419593259,-2.9107797479747974,0.0
0.6076029502950295,8.507908090504523,-2.9114044254425444,0.0
0.608019401940194,8.506695501267828,-2.912029102910291,0.0
0.6084358535853586,8.505482651883176,-2.912653780378038,0.0
0.608852305230523,8.504269542350563,-2.9132784578457844,0.0
0.6092687568756876,8.503056172669991,-2.9139031353135314,0.0
0.6096852085208521,8.501842542841459,-2.9145278127812784,0.0
0.6101016601660166,8.50062865286497,-2.915152490249025,0.0
0.6105181118111811,8.499414502740521,-2.9157771677167714,0.0
0.6109345634563457,8.498200092468112,-2.9164018451845184,0.0
0.6113510151015101,8.496985422047745,-2.9170265226522654,0.0
0.6117674667466747,8.495770491479417,-2.9176512001200123,0.0
0.6121839183918392,8.494555300763132,-2.918275877587759,0.0
0.6126003700370037,8.493339849898888,-2.9189005550555054,0.0
0.6130168216821682,8.492124138886684,-2.9195252325232524,0.0
0.6134332733273328,8.49090816772652,-2.9201499099909993,0.0
0.6138497249724972,8.489691936418398,-2.920774587458746,0.0
0.6142661766176618,8.488475444962315,-2.921399264926493,0.0
0.6146826282628263,8.487258693358275,-2.9220239423942393,0.0
0.6150990799079908,8.486041681606276,-2.9226486198619863,0.0
0.6155155315531553,8.484824409706317,-2.923273297329733,0.0
0.6159319831983199,8.4836068776584,-2.92389797479748,0.0
0.6163484348434843,8.482389085462522,-2.9245226522652263,0.0
0.6167648864886489,8.481171033118684,-2.9251473297329733,0.0
0.6171813381338134,8.47995272062689,-2.9257720072007203,0.0
0.617597789778978,8.478734147987135,-2.926396684668467,0.0
0.6180142414241424,8.477515315199422,-2.9270213621362133,0.0
0.618430693069307,8.476296222263748,-2.9276460396039603,0.0
0.6188471447144714,8.475076869180116,-2.9282707170717073,0.0
0.619263596359636,8.473857255948525,-2.9288953945394542,0.0
0.6196800480048005,8.472637382568974,-2.9295200720072008,0.0
0.620096499649965,8.471417249041465,-2.9301447494749473,0.0
0.6205129512951295,8.470196855365998,-2.9307694269426943,0.0
0.6209294029402941,8.468976201542569,-2.9313941044104412,0.0
0.6213458545854585,8.467755287571183,-2.9320187818781878,0.0
0.621762306230623,8.466534113451836,-2.9326434593459343,0.0
0.6221787578757876,8.465312679184532,-2.9332681368136813,0.0
0.622595209520952,8.464090984769268,-2.9338928142814282,0.0
0.6230116611661166,8.462869030206043,-2.934517491749175,0.0
0.6234281128112811,8.461646815494861,-2.9351421692169217,0.0
0.6238445644564456,8.460424340635718,-2.9357668466846683,0.0
0.6242610161016101,8.45920160562862,-2.9363915241524152,0.0
0.6246774677467747,8.457978610473559,-2.937016201620162,0.0
0.6250939193919391,8.45675535517054,-2.9376408790879087,0.0
0.6255103710371037,8.455531839719562,-2.9382655565556557,0.0
0.6259268226822682,8.454308064120625,-2.938890234023402,0.0
0.6263432743274328,8.453084028373727,-2.939514911491149,0.0
0.6267597259725972,8.451859732478871,-2.9401395889588957,0.0
0.6271761776177618,8.450635176436057,-2.9407642664266427,0.0
0.6275926292629262,8.449410360245283,-2.941388943894389,0.0
0.6280090809080908,8.44818528390655,-2.942013621362136,0.0
0.6284255325532553,8.446959947419858,-2.942638298829883,0.0
0.6288419841984199,8.445734350785205,-2.9432629762976297,0.0
0.6292584358435843,8.444508494002596,-2.943887653765376,0.0
0.6296748874887489,8.443282377072025,-2.944512331233123,0.0
0.6300913391339134,8.442055999993498,-2.94513700870087,0.0
0.6305077907790779,8.440829362767008,-2.945761686168617,0.0
0.6309242424242424,8.439602465392563,-2.9463863636363636,0.0
0.631340694069407,8.438375307870157,-2.94701104110411,0.0
0.6317571457145714,8.43714789019979,-2.947635718571857,0.0
0.632173597359736,8.435920212381466,-2.948260396039604,0.0
0.6325900490049005,8.434692274415182,-2.9488850735073506,0.0
0.633006500650065,8.43346407630094,-2.9495097509750976,0.0
0.6334229522952295,8.432235618038737,-2.950134428442844,0.0
0.6338394039403941,8.431006899628576,-2.950759105910591,0.0
0.6342558555855585,8.429777921070457,-2.951383783378338,0.0
0.6346723072307231,8.428548682364376,-2.9520084608460846,0.0
0.6350887588758876,8.427319183510338,-2.952633138313831,0.0
0.6355052105210521,8.42608942450834,-2.953257815781578,0.0
0.6359216621662166,8.424859405358385,-2.953882493249325,0.0
0.6363381138113812,8.423629126060469,-2.954507170717072,0.0
0.6367545654565456,8.422398586614593,-2.9551318481848186,0.0
0.6371710171017102,8.421167787020758,-2.955756525652565,0.0
0.6375874687468747,8.419936727278966,-2.956381203120312,0.0
0.6380039203920392,8.418705407389213,-2.957005880588059,0.0
0.6384203720372037,8.4174738273515,-2.9576305580558055,0.0
0.6388368236823683,8.416241987165831,-2.9582552355235525,0.0
0.6392532753275327,8.4150098868322,-2.958879912991299,0.0
0.6396697269726973,8.41377752635061,-2.959504590459046,0.0
0.6400861786178618,8.412544905721063,-2.9601292679267925,0.0
0.6405026302630263,8.411312024943555,-2.9607539453945395,0.0
0.6409190819081908,8.41007888401809,-2.961378622862286,0.0
0.6413355335533554,8.408845482944663,-2.962003300330033,0.0
0.6417519851985198,8.407611821723279,-2.96262797779778,0.0
0.6421684368436844,8.406377900353935,-2.9632526552655265,0.0
0.6425848884888489,8.405143718836632,-2.963877332733273,0.0
0.6430013401340134,8.40390927717137,-2.96450201020102,0.0
0.6434177917791779,8.402674575358148,-2.965126687668767,0.0
0.6438342434243425,8.401439613396969,-2.965751365136514,0.0
0.6442506950695069,8.40020439128783,-2.9663760426042605,0.0
0.6446671467146715,8.39896890903073,-2.967000720072007,0.0
0.645083598359836,8.397733166625672,-2.967625397539754,0.0
0.6455000500050005,8.396497164072656,-2.968250075007501,0.0
0.645916501650165,8.39526090137168,-2.9688747524752475,0.0
0.6463329532953296,8.394024378522744,-2.9694994299429944,0.0
0.646749404940494,8.39278759552585,-2.970124107410741,0.0
0.6471658565856586,8.391550552380997,-2.970748784878488,0.0
0.6475823082308231,8.390313249088184,-2.971373462346235,0.0
0.6479987598759877,8.389075685647411,-2.9719981398139814,0.0
0.6484152115211521,8.38783786205868,-2.972622817281728,0.0
0.6488316631663167,8.38659977832199,-2.973247494749475,0.0
0.6492481148114811,8.38536143443734,-2.973872172217222,0.0
0.6496645664566456,8.384122830404733,-2.9744968496849684,0.0
0.6500810181018102,8.382883966224165,-2.9751215271527154,0.0
0.6504974697469746,8.381644841895639,-2.975746204620462,0.0
0.6509139213921392,8.380405457419153,-2.976370882088209,0.0
0.6513303730373037,8.379165812794708,-2.9769955595559554,0.0
0.6517468246824683,8.377925908022304,-2.9776202370237024,0.0
0.6521632763276327,8.376685743101941,-2.978244914491449,0.0
0.6525797279727973,8.375445318033618,-2.978869591959196,0.0
0.6529961796179617,8.374204632817337,-2.979494269426943,0.0
0.6534126312631263,8.372963687453096,-2.9801189468946894,0.0
0.6538290829082908,8.371722481940896,-2.980743624362436,0.0
0.6542455345534554,8.370481016280737,-2.981368301830183,0.0
0.6546619861986198,8.369239290472619,-2.98199297929793,0.0
0.6550784378437844,8.367997304516543,-2.982617656765677,0.0
0.6554948894889489,8.366755058412505,-2.9832423342334233,0.0
0.6559113411341134,8.36551255216051,-2.98386701170117,0.0
0.6563277927792779,8.364269785760555,-2.984491689168917,0.0
0.6567442444244425,8.36302675921264,-2.985116366636664,0.0
0.6571606960696069,8.361783472516768,-2.9857410441044103,0.0
0.6575771477147715,8.360539925672937,-2.9863657215721573,0.0
0.657993599359936,8.359296118681145,-2.986990399039904,0.0
0.6584100510051005,8.358052051541394,-2.987615076507651,0.0
0.658826502650265,8.356807724253684,-2.9882397539753978,0.0
0.6592429542954296,8.355563136818017,-2.9888644314431443,0.0
0.659659405940594,8.354318289234389,-2.989489108910891,0.0
0.6600758575857586,8.353073181502802,-2.990113786378638,0.0
0.6604923092309231,8.351827813623256,-2.9907384638463848,0.0
0.6609087608760876,8.350582185595751,-2.9913631413141317,0.0
0.6613252125212521,8.349336297420287,-2.9919878187818783,0.0
0.6617416641664167,8.348090149096862,-2.9926124962496248,0.0
0.6621581158115811,8.34684374062548,-2.9932371737173717,0.0
0.6625745674567457,8.345597072006138,-2.9938618511851187,0.0
0.6629910191019102,8.344350143238838,-2.9944865286528652,0.0
0.6634074707470747,8.343102954323577,-2.995111206120612,0.0
0.6638239223922392,8.341855505260359,-2.9957358835883587,0.0
0.6642403740374038,8.34060779604918,-2.9963605610561057,0.0
0.6646568256825682,8.339359826690043,-2.9969852385238522,0.0
0.6650732773277328,8.338111597182946,-2.997609915991599,0.0
0.6654897289728973,8.33686310752789,-2.9982345934593457,0.0
0.6659061806180618,8.335614357724875,-2.9988592709270927,0.0
0.6663226322632263,8.3343653477739,-2.9994839483948397,0.0
0.6667390839083909,8.333116077674967,-3.000108625862586,0.0
0.6671555355535553,8.331866547428076,-3.0007333033303327,0.0
0.6675719871987199,8.330616757033225,-3.0013579807980797,0.0
0.6679884388438844,8.329366706490415,-3.0019826582658267,0.0
0.6684048904890489,8.328116395799643,-3.0026073357335736,0.0
0.6688213421342134,8.326865824960915,-3.00323201320132,0.0
0.669237793779378,8.325614993974227,-3.0038566906690667,0.0
0.6696542454245424,8.32436390283958,-3.0044813681368137,0.0
0.670070697069707,8.323112551556974,-3.0051060456045606,0.0
0.6704871487148715,8.321860940126408,-3.005730723072307,0.0
0.670903600360036,8.320609068547883,-3.006355400540054,0.0
0.6713200520052005,8.3193569368214,-3.0069800780078006,0.0
0.6717365036503651,8.318104544946957,-3.0076047554755476,0.0
0.6721529552955295,8.316851892924555,-3.0082294329432946,0.0
0.6725694069406941,8.315598980754194,-3.008854110411041,0.0
0.6729858585858586,8.314345808435874,-3.0094787878787876,0.0
0.6734023102310231,8.313092375969594,-3.0101034653465346,0.0
0.6738187618761876,8.311838683355356,-3.0107281428142816,0.0
0.6742352135213522,8.310584730593158,-3.0113528202820286,0.0
0.6746516651665166,8.309330517683001,-3.011977497749775,0.0
0.6750681168116812,8.308076044624885,-3.0126021752175216,0.0
0.6754845684568457,8.30682131141881,-3.0132268526852686,0.0
0.6759010201020103,8.305566318064777,-3.0138515301530155,0.0
0.6763174717471747,8.304311064562782,-3.014476207620762,0.0
0.6767339233923393,8.30305555091283,-3.015100885088509,0.0
0.6771503750375037,8.301799777114919,-3.0157255625562556,0.0
0.6775668266826683,8.300543743169047,-3.0163502400240025,0.0
0.6779832783278328,8.299287449075218,-3.016974917491749,0.0
0.6783997299729972,8.29803089483343,-3.0175995949594956,0.0
0.6788161816181618,8.296774080443681,-3.0182242724272426,0.0
0.6792326332633263,8.295517005905973,-3.0188489498949895,0.0
0.6796490849084909,8.294259671220306,-3.0194736273627365,0.0
0.6800655365536553,8.293002076386681,-3.020098304830483,0.0
0.6804819881988199,8.291744221405096,-3.0207229822982296,0.0
0.6808984398439843,8.290486106275551,-3.0213476597659765,0.0
0.6813148914891489,8.28922773099805,-3.0219723372337235,0.0
0.6817313431343134,8.287969095572587,-3.02259701470147,0.0
0.682147794779478,8.286710199999165,-3.023221692169217,0.0
0.6825642464246424,8.285451044277785,-3.0238463696369635,0.0
0.682980698069807,8.284191628408445,-3.0244710471047105,0.0
0.6833971497149715,8.282931952391147,-3.0250957245724575,0.0
0.683813601360136,8.281672016225889,-3.025720402040204,0.0
0.6842300530053005,8.280411819912672,-3.0263450795079505,0.0
0.6846465046504651,8.279151363451495,-3.0269697569756975,0.0
0.6850629562956295,8.27789064684236,-3.0275944344434444,0.0
0.6854794079407941,8.276629670085265,-3.0282191119111914,0.0
0.6858958595859586,8.275368433180212,-3.028843789378938,0.0
0.6863123112311231,8.274106936127199,-3.0294684668466845,0.0
0.6867287628762876,8.272845178926227,-3.0300931443144314,0.0
0.6871452145214522,8.271583161577297,-3.0307178217821784,0.0
0.6875616661666166,8.270320884080407,-3.031342499249925,0.0
0.6879781178117812,8.269058346435557,-3.031967176717672,0.0
0.6883945694569457,8.267795548642749,-3.0325918541854184,0.0
0.6888110211021102,8.26653249070198,-3.0332165316531654,0.0
0.6892274727472747,8.265269172613253,-3.033841209120912,0.0
0.6896439243924393,8.264005594376568,-3.034465886588659,0.0
0.6900603760376037,8.262741755991923,-3.0350905640564054,0.0
0.6904768276827683,8.261477657459318,-3.0357152415241524,0.0
0.6908932793279328,8.260213298778755,-3.0363399189918994,0.0
0.6913097309730973,8.258948679950233,-3.036964596459646,0.0
0.6917261826182618,8.257683800973751,-3.0375892739273924,0.0
0.6921426342634264,8.256418661849311,-3.0382139513951394,0.0
0.6925590859085908,8.255153262576911,-3.0388386288628864,0.0
0.6929755375537554,8.253887603156553,-3.0394633063306333,0.0
0.6933919891989199,8.252621683588234,-3.04008798379838,0.0
0.6938084408440844,8.251355503871956,-3.0407126612661264,0.0
0.6942248924892489,8.250089064007721,-3.0413373387338734,0.0
0.6946413441344135,8.248822363995524,-3.0419620162016203,0.0
0.6950577957795779,8.24755540383537,-3.042586693669367,0.0
0.6954742474247425,8.246288183527255,-3.043211371137114,0.0
0.695890699069907,8.245020703071184,-3.0438360486048603,0.0
0.6963071507150715,8.24375296246715,-3.0444607260726073,0.0
0.696723602360236,8.24248496171516,-3.0450854035403543,0.0
0.6971400540054006,8.241216700815208,-3.045710081008101,0.0
0.697556505650565,8.2399481797673,-3.0463347584758473,0.0
0.6979729572957296,8.238679398571431,-3.0469594359435943,0.0
0.6983894089408941,8.237410357227603,-3.0475841134113413,0.0
0.6988058605860586,8.236141055735816,-3.0482087908790882,0.0
0.6992223122312231,8.23487149409607,-3.0488334683468348,0.0
0.6996387638763877,8.233601672308364,-3.0494581458145813,0.0
0.7000552155215521,8.2323315903727,-3.0500828232823283,0.0
0.7004716671667167,8.231061248289077,-3.0507075007500752,0.0
0.7008881188118812,8.229790646057495,-3.0513321782178218,0.0
0.7013045704570458,8.228519783677953,-3.0519568556855687,0.0
0.7017210221022102,8.227248661150451,-3.0525815331533153,0.0
0.7021374737473748,8.225977278474991,-3.0532062106210622,0.0
0.7025539253925392,8.224705635651572,-3.0538308880888088,0.0
0.7029703770377038,8.223433732680194,-3.0544555655565557,0.0
0.7033868286828683,8.222161569560857,-3.0550802430243023,0.0
0.7038032803280329,8.22088914629356,-3.0557049204920492,0.0
0.7042197319731973,8.219616462878303,-3.056329597959796,0.0
0.7046361836183619,8.21834351931509,-3.0569542754275427,0.0
0.7050526352635264,8.217070315603914,-3.0575789528952892,0.0
0.7054690869086909,8.21579685174478,-3.058203630363036,0.0
0.7058855385538554,8.214523127737689,-3.058828307830783,0.0
0.7063019901990198,8.213249143582638,-3.0594529852985297,0.0
0.7067184418441844,8.211974899279628,-3.0600776627662767,0.0
0.7071348934893489,8.210700394828658,-3.060702340234023,0.0
0.7075513451345135,8.20942563022973,-3.06132701770177,0.0
0.7079677967796779,8.20815060548284,-3.061951695169517,0.0
0.7083842484248425,8.206875320587994,-3.0625763726372637,0.0
0.708800700070007,8.205599775545187,-3.06320105010501,0.0
0.7092171517151715,8.204323970354421,-3.063825727572757,0.0
0.709633603360336,8.203047905015698,-3.064450405040504,0.0
0.7100500550055006,8.201771579529012,-3.065075082508251,0.0
0.710466506650665,8.20049499389437,-3.0656997599759976,0.0
0.7108829582958296,8.199218148111768,-3.066324437443744,0.0
0.711299409940994,8.197941042181206,-3.066949114911491,0.0
0.7117158615861586,8.196663676102688,-3.067573792379238,0.0
0.7121323132313231,8.195386049876207,-3.0681984698469846,0.0
0.7125487648764877,8.194108163501769,-3.0688231473147316,0.0
0.7129652165216521,8.192830016979372,-3.069447824782478,0.0
0.7133816681668167,8.191551610309014,-3.070072502250225,0.0
0.7137981198119812,8.190272943490697,-3.0706971797179716,0.0
0.7142145714571457,8.188994016524422,-3.0713218571857186,0.0
0.7146310231023102,8.187714829410188,-3.071946534653465,0.0
0.7150474747474748,8.186435382147994,-3.072571212121212,0.0
0.7154639263926392,8.185155674737842,-3.073195889588959,0.0
0.7158803780378038,8.18387570717973,-3.0738205670567056,0.0
0.7162968296829683,8.18259547947366,-3.074445244524452,0.0
0.7167132813281328,8.18131499161963,-3.075069921992199,0.0
0.7171297329732973,8.18003424361764,-3.075694599459946,0.0
0.7175461846184619,8.178753235467692,-3.076319276927693,0.0
0.7179626362636263,8.177471967169785,-3.0769439543954396,0.0
0.7183790879087909,8.176190438723918,-3.077568631863186,0.0
0.7187955395539554,8.174908650130092,-3.078193309330933,0.0
0.7192119911991199,8.173626601388309,-3.07881798679868,0.0
0.7196284428442844,8.172344292498565,-3.0794426642664265,0.0
0.720044894489449,8.171061723460861,-3.0800673417341735,0.0
0.7204613461346134,8.169778894275199,-3.08069201920192,0.0
0.720877797779778,8.168495804941577,-3.081316696669667,0.0
0.7212942494249425,8.167212455459996,-3.081941374137414,0.0
0.721710701070107,8.165928845830457,-3.0825660516051605,0.0
0.7221271527152715,8.164644976052958,-3.083190729072907,0.0
0.7225436043604361,8.1633608461275,-3.083815406540654,0.0
0.7229600560056005,8.162076456054084,-3.084440084008401,0.0
0.7233765076507651,8.160791805832707,-3.085064761476148,0.0
0.7237929592959296,8.159506895463371,-3.0856894389438945,0.0
0.7242094109410941,8.158221724946078,-3.086314116411641,0.0
0.7246258625862586,8.156936294280824,-3.086938793879388,0.0
0.7250423142314232,8.15565060346761,-3.087563471347135,0.0
0.7254587658765876,8.154364652506437,-3.0881881488148815,0.0
0.7258752175217522,8.153078441397307,-3.0888128262826284,0.0
0.7262916691669167,8.151791970140216,-3.089437503750375,0.0
0.7267081208120812,8.150505238735168,-3.090062181218122,0.0
0.7271245724572457,8.149218247182159,-3.0906868586858685,0.0
0.7275410241024103,8.147930995481191,-3.0913115361536154,0.0
0.7279574757475747,8.146643483632264,-3.091936213621362,0.0
0.7283739273927393,8.145355711635379,-3.092560891089109,0.0
0.7287903790379038,8.144067679490533,-3.093185568556856,0.0
0.7292068306830684,8.142779387197729,-3.0938102460246024,0.0
0.7296232823282328,8.141490834756967,-3.094434923492349,0.0
0.7300397339733974,8.140202022168243,-3.095059600960096,0.0
0.7304561856185618,8.138912949431562,-3.095684278427843,0.0
0.7308726372637264,8.137623616546922,-3.09630895589559,0.0
0.7312890889088909,8.136334023514321,-3.0969336333633364,0.0
0.7317055405540555,8.135044170333762,-3.097558310831083,0.0
0.7321219921992199,8.133754057005245,-3.09818298829883,0.0
0.7325384438443845,8.132463683528767,-3.098807665766577,0.0
0.732954895489549,8.13117304990433,-3.0994323432343234,0.0
0.7333713471347135,8.129882156131934,-3.1000570207020703,0.0
0.733787798779878,8.12859100221158,-3.100681698169817,0.0
0.7342042504250426,8.127299588143266,-3.101306375637564,0.0
0.734620702070207,8.126007913926994,-3.101931053105311,0.0
0.7350371537153715,8.124715979562762,-3.1025557305730573,0.0
0.7354536053605361,8.12342378505057,-3.103180408040804,0.0
0.7358700570057005,8.122131330390419,-3.103805085508551,0.0
0.7362865086508651,8.12083861558231,-3.104429762976298,0.0
0.7367029602960296,8.11954564062624,-3.1050544404440443,0.0
0.7371194119411941,8.118252405522213,-3.1056791179117913,0.0
0.7375358635863586,8.116958910270226,-3.106303795379538,0.0
0.7379523152315232,8.11566515487028,-3.106928472847285,0.0
0.7383687668766876,8.114371139322374,-3.1075531503150313,0.0
0.7387852185218522,8.11307686362651,-3.1081778277827783,0.0
0.7392016701670167,8.111782327782686,-3.108802505250525,0.0
0.7396181218121812,8.110487531790904,-3.109427182718272,0.0
0.7400345734573457,8.109192475651161,-3.1100518601860188,0.0
0.7404510251025103,8.10789715936346,-3.1106765376537653,0.0
0.7408674767476747,8.106601582927802,-3.111301215121512,0.0
0.7412839283928393,8.10530574634418,-3.111925892589259,0.0
0.7417003800380038,8.104009649612603,-3.1125505700570057,0.0
0.7421168316831683,8.102713292733066,-3.1131752475247527,0.0
0.7425332833283328,8.101416675705568,-3.1137999249924992,0.0
0.7429497349734974,8.100119798530113,-3.1144246024602458,0.0
0.7433661866186618,8.098822661206698,-3.1150492799279927,0.0
0.7437826382638264,8.097525263735324,-3.1156739573957397,0.0
0.7441990899089909,8.09622760611599,-3.1162986348634862,0.0
0.7446155415541554,8.094929688348698,-3.116923312331233,0.0
0.7450319931993199,8.093631510433447,-3.1175479897989797,0.0
0.7454484448444845,8.092333072370236,-3.1181726672667267,0.0
0.7458648964896489,8.091034374159065,-3.1187973447344737,0.0
0.7462813481348135,8.089735415799936,-3.11942202220222,0.0
0.746697799779978,8.088436197292848,-3.1200466996699667,0.0
0.7471142514251425,8.087136718637801,-3.1206713771377137,0.0
0.747530703070307,8.085836979834795,-3.1212960546054607,0.0
0.7479471547154716,8.08453698088383,-3.1219207320732076,0.0
0.748363606360636,8.083236721784905,-3.122545409540954,0.0
0.7487800580058006,8.08193620253802,-3.1231700870087007,0.0
0.7491965096509651,8.080635423143178,-3.1237947644764477,0.0
0.7496129612961296,8.079334383600376,-3.1244194419441946,0.0
0.7500294129412941,8.078033083909615,-3.125044119411941,0.0
0.7504458645864587,8.076731524070894,-3.125668796879688,0.0
0.7508623162316231,8.075429704084215,-3.1262934743474347,0.0
0.7512787678767877,8.074127623949575,-3.1269181518151816,0.0
0.7516952195219522,8.07282528366698,-3.127542829282928,0.0
0.7521116711671167,8.071522683236422,-3.128167506750675,0.0
0.7525281228122812,8.070219822657906,-3.1287921842184216,0.0
0.7529445744574458,8.06891670193143,-3.1294168616861686,0.0
0.7533610261026102,8.067613321056996,-3.1300415391539156,0.0
0.7537774777477748,8.066309680034603,-3.130666216621662,0.0
0.7541939293929393,8.06500577886425,-3.1312908940894086,0.0
0.7546103810381039,8.063701617545938,-3.1319155715571556,0.0
0.7550268326832683,8.062397196079667,-3.1325402490249026,0.0
0.7554432843284329,8.061092514465438,-3.1331649264926495,0.0
0.7558597359735973,8.059787572703248,-3.133789603960396,0.0
0.7562761876187619,8.058482370793099,-3.1344142814281426,0.0
0.7566926392639264,8.057176908734991,-3.1350389588958896,0.0
0.757109090909091,8.055871186528925,-3.1356636363636365,0.0
0.7575255425542554,8.0545652041749,-3.136288313831383,0.0
0.75794199419942,8.053258961672915,-3.13691299129913,0.0
0.7583584458445845,8.05195245902297,-3.1375376687668766,0.0
0.758774897489749,8.050645696225068,-3.1381623462346235,0.0
0.7591913491349135,8.049338673279205,-3.1387870237023705,0.0
0.7596078007800781,8.048031390185384,-3.139411701170117,0.0
0.7600242524252425,8.046723846943603,-3.1400363786378636,0.0
0.7604407040704071,8.045416043553864,-3.1406610561056105,0.0
0.7608571557155716,8.044107980016165,-3.1412857335733575,0.0
0.7612736073607361,8.042799656330507,-3.1419104110411045,0.0
0.7616900590059006,8.041491072496889,-3.142535088508851,0.0
0.7621065106510652,8.040182228515313,-3.1431597659765975,0.0
0.7625229622962296,8.038873124385777,-3.1437844434443445,0.0
0.7629394139413941,8.037563760108284,-3.144409120912091,0.0
0.7633558655865587,8.03625413568283,-3.145033798379838,0.0
0.7637723172317231,8.034944251109417,-3.1456584758475845,0.0
0.7641887688768877,8.033634106388044,-3.1462831533153315,0.0
0.7646052205220522,8.032323701518713,-3.1469078307830785,0.0
0.7650216721672167,8.031013036501424,-3.147532508250825,0.0
0.7654381238123812,8.029702111336174,-3.1481571857185715,0.0
0.7658545754575458,8.028390926022965,-3.1487818631863185,0.0
0.7662710271027102,8.027079480561797,-3.1494065406540654,0.0
0.7666874787478748,8.025767774952671,-3.1500312181218124,0.0
0.7671039303930393,8.024455809195585,-3.150655895589559,0.0
0.7675203820382038,8.02314358329054,-3.1512805730573055,0.0
0.7679368336833683,8.021831097237536,-3.1519052505250524,0.0
0.7683532853285329,8.020518351036571,-3.1525299279927994,0.0
0.7687697369736973,8.019205344687649,-3.153154605460546,0.0
0.7691861886188619,8.017892078190767,-3.153779282928293,0.0
0.7696026402640264,8.016578551545926,-3.1544039603960394,0.0
0.7700190919091909,8.015264764753127,-3.1550286378637864,0.0
0.7704355435543554,8.013950717812367,-3.1556533153315334,0.0
0.77085199519952,8.01263641072365,-3.15627799279928,0.0
0.7712684468446844,8.011321843486972,-3.1569026702670264,0.0
0.771684898489849,8.010007016102335,-3.1575273477347734,0.0
0.7721013501350135,8.008691928569739,-3.1581520252025204,0.0
0.772517801780178,8.007376580889185,-3.1587767026702673,0.0
0.7729342534253425,8.006060973060672,-3.159401380138014,0.0
0.7733507050705071,8.004745105084197,-3.1600260576057604,0.0
0.7737671567156715,8.003428976959766,-3.1606507350735074,0.0
0.7741836083608361,8.002112588687375,-3.1612754125412543,0.0
0.7746000600060006,8.000795940267023,-3.161900090009001,0.0
0.7750165116511651,7.999479031698714,-3.162524767476748,0.0
0.7754329632963296,7.998161862982446,-3.1631494449444943,0.0
0.7758494149414942,7.996844434118218,-3.1637741224122413,0.0
0.7762658665866586,7.99552674510603,-3.164398799879988,0.0
0.7766823182318232,7.994208795945884,-3.165023477347735,0.0
0.7770987698769877,7.992890586637779,-3.1656481548154813,0.0
0.7775152215221522,7.991572117181715,-3.1662728322832283,0.0
0.7779316731673167,7.990253387577691,-3.1668975097509753,0.0
0.7783481248124813,7.988934397825708,-3.167522187218722,0.0
0.7787645764576457,7.987615147925766,-3.1681468646864683,0.0
0.7791810281028103,7.9862956378778645,-3.1687715421542153,0.0
0.7795974797479748,7.984975867682005,-3.1693962196219623,0.0
0.7800139313931393,7.983655837338185,-3.1700208970897092,0.0
0.7804303830383038,7.982335546846407,-3.1706455745574558,0.0
0.7808468346834684,7.981014996206669,-3.1712702520252023,0.0
0.7812632863286328,7.979694185418973,-3.1718949294929493,0.0
0.7816797379737974,7.9783731144833165,-3.1725196069606962,0.0
0.7820961896189619,7.977051783399702,-3.1731442844284428,0.0
0.7825126412641265,7.975730192168127,-3.1737689618961897,0.0
0.7829290929092909,7.974408340788594,-3.1743936393639363,0.0
0.7833455445544555,7.973086229261101,-3.1750183168316832,0.0
0.78376199619962,7.97176385758565,-3.17564299429943,0.0
0.7841784478447845,7.970441225762239,-3.1762676717671767,0.0
0.784594899489949,7.9691183337908695,-3.1768923492349233,0.0
0.7850113511351136,7.967795181671541,-3.17751702670267,0.0
0.785427802780278,7.966471769404253,-3.178141704170417,0.0
0.7858442544254426,7.9651480969890045,-3.178766381638164,0.0
0.786260706070607,7.963824164425799,-3.1793910591059107,0.0
0.7866771577157716,7.962499971714633,-3.180015736573657,0.0
0.7870936093609361,7.961175518855509,-3.180640414041404,0.0
0.7875100610061007,7.959850805848424,-3.181265091509151,0.0
0.7879265126512651,7.958525832693382,-3.1818897689768977,0.0
0.7883429642964297,7.957200599390379,-3.1825144464446447,0.0
0.7887594159415942,7.955875105939418,-3.183139123912391,0.0
0.7891758675867587,7.954549352340497,-3.183763801380138,0.0
0.7895923192319232,7.953223338593618,-3.1843884788478847,0.0
0.7900087708770878,7.951897064698779,-3.1850131563156316,0.0
0.7904252225222522,7.950570530655982,-3.185637833783378,0.0
0.7908416741674168,7.949243736465224,-3.186262511251125,0.0
0.7912581258125813,7.947916682126508,-3.186887188718872,0.0
0.7916745774577457,7.946589367639834,-3.1875118661866186,0.0
0.7920910291029103,7.945261793005199,-3.188136543654365,0.0
0.7925074807480748,7.943933958222606,-3.188761221122112,0.0
0.7929239323932393,7.942605863292052,-3.189385898589859,0.0
0.7933403840384038,7.941277508213541,-3.1900105760576056,0.0
0.7937568356835684,7.93994889298707,-3.1906352535253526,0.0
0.7941732873287328,7.9386200176126405,-3.191259930993099,0.0
0.7945897389738974,7.937290882090251,-3.191884608460846,0.0
0.7950061906190619,7.935961486419902,-3.192509285928593,0.0
0.7954226422642264,7.934631830601594,-3.1931339633963396,0.0
0.7958390939093909,7.933301914635328,-3.193758640864086,0.0
0.7962555455545555,7.931971738521102,-3.194383318331833,0.0
0.7966719971997199,7.930641302258917,-3.19500799579958,0.0
0.7970884488448845,7.929310605848773,-3.195632673267327,0.0
0.797504900490049,7.92797964929067,-3.1962573507350736,0.0
0.7979213521352135,7.926648432584607,-3.19688202820282,0.0
0.798337803780378,7.925316955730586,-3.197506705670567,0.0
0.7987542554255426,7.923985218728605,-3.198131383138314,0.0
0.799170707070707,7.922653221578665,-3.1987560606060605,0.0
0.7995871587158716,7.921320964280767,-3.1993807380738075,0.0
0.8000036103610361,7.919988446834909,-3.200005415541554,0.0
0.8004200620062006,7.918655669241091,-3.200630093009301,0.0
0.8008365136513651,7.9173226314993155,-3.2012547704770475,0.0
0.8012529652965297,7.915989333609579,-3.2018794479447945,0.0
0.8016694169416941,7.914655775571885,-3.202504125412541,0.0
0.8020858685868587,7.913321957386231,-3.203128802880288,0.0
0.8025023202320232,7.911987879052618,-3.203753480348035,0.0
0.8029187718771877,7.910653540571046,-3.2043781578157815,0.0
0.8033352235223522,7.909318941941515,-3.205002835283528,0.0
0.8037516751675168,7.907984083164024,-3.205627512751275,0.0
0.8041681268126812,7.906648964238575,-3.206252190219022,0.0
0.8045845784578458,7.905313585165166,-3.206876867686769,0.0
0.8050010301030103,7.903977945943799,-3.2075015451545155,0.0
0.8054174817481748,7.902642046574472,-3.208126222622262,0.0
0.8058339333933393,7.901305887057186,-3.208750900090009,0.0
0.8062503850385039,7.899969467391941,-3.209375577557756,0.0
0.8066668366836683,7.898632787578736,-3.2100002550255025,0.0
0.8070832883288329,7.897295847617572,-3.2106249324932494,0.0
0.8074997399739974,7.895958647508451,-3.211249609960996,0.0
0.807916191619162,7.894621187251368,-3.211874287428743,0.0
0.8083326432643264,7.893283466846327,-3.21249896489649,0.0
0.808749094909491,7.891945486293327,-3.2131236423642364,0.0
0.8091655465546554,7.890607245592369,-3.213748319831983,0.0
0.80958199819982,7.88926874474345,-3.21437299729973,0.0
0.8099984498449845,7.887929983746573,-3.214997674767477,0.0
0.810414901490149,7.886590962601736,-3.215622352235224,0.0
0.8108313531353135,7.88525168130894,-3.2162470297029704,0.0
0.8112478047804781,7.883912139868185,-3.216871707170717,0.0
0.8116642564256425,7.882572338279472,-3.217496384638464,0.0
0.8120807080708071,7.881232276542798,-3.218121062106211,0.0
0.8124971597159716,7.8798919546581665,-3.2187457395739574,0.0
0.8129136113611362,7.878551372625575,-3.2193704170417043,0.0
0.8133300630063006,7.877210530445025,-3.219995094509451,0.0
0.8137465146514652,7.8758694281165145,-3.220619771977198,0.0
0.8141629662966297,7.874528065640046,-3.2212444494449444,0.0
0.8145794179417942,7.8731864430156175,-3.2218691269126913,0.0
0.8149958695869587,7.871844560243231,-3.222493804380438,0.0
0.8154123212321233,7.870502417322884,-3.223118481848185,0.0
0.8158287728772877,7.869160014254579,-3.223743159315932,0.0
0.8162452245224523,7.867817351038314,-3.2243678367836783,0.0
0.8166616761676168,7.86647442767409,-3.224992514251425,0.0
0.8170781278127813,7.8651312441619075,-3.225617191719172,0.0
0.8174945794579458,7.863787800501766,-3.226241869186919,0.0
0.8179110311031104,7.862444096693665,-3.2268665466546658,0.0
0.8183274827482748,7.861100132737604,-3.2274912241224123,0.0
0.8187439343934394,7.859755908633584,-3.228115901590159,0.0
0.8191603860386039,7.858411424381607,-3.228740579057906,0.0
0.8195768376837683,7.857066679981669,-3.2293652565256528,0.0
0.8199932893289329,7.855721675433772,-3.2299899339933993,0.0
0.8204097409740974,7.854376410737916,-3.230614611461146,0.0
0.8208261926192619,7.853030885894101,-3.231239288928893,0.0
0.8212426442644264,7.851685100902326,-3.2318639663966398,0.0
0.821659095909591,7.850339055762593,-3.2324886438643867,0.0
0.8220755475547554,7.848992750474901,-3.2331133213321332,0.0
0.82249199919992,7.847646185039249,-3.2337379987998798,0.0
0.8229084508450845,7.846299359455639,-3.2343626762676267,0.0
0.823324902490249,7.8449522737240684,-3.2349873537353737,0.0
0.8237413541354135,7.84360492784454,-3.2356120312031202,0.0
0.8241578057805781,7.842257321817051,-3.236236708670867,0.0
0.8245742574257425,7.840909455641604,-3.2368613861386137,0.0
0.8249907090709071,7.839561329318197,-3.2374860636063607,0.0
0.8254071607160716,7.838212942846832,-3.2381107410741072,0.0
0.8258236123612361,7.836864296227507,-3.238735418541854,0.0
0.8262400640064006,7.835515389460223,-3.2393600960096007,0.0
0.8266565156515652,7.8341662225449795,-3.2399847734773477,0.0
0.8270729672967296,7.832816795481778,-3.2406094509450947,0.0
0.8274894189418942,7.831467108270616,-3.241234128412841,0.0
0.8279058705870587,7.830117160911496,-3.2418588058805877,0.0
0.8283223222322232,7.828766953404417,-3.2424834833483347,0.0
0.8287387738773877,7.827416485749378,-3.2431081608160817,0.0
0.8291552255225523,7.826065757946379,-3.2437328382838286,0.0
0.8295716771677167,7.824714769995422,-3.244357515751575,0.0
0.8299881288128813,7.823363521896506,-3.2449821932193217,0.0
0.8304045804580458,7.822012013649632,-3.2456068706870687,0.0
0.8308210321032103,7.820660245254796,-3.2462315481548156,0.0
0.8312374837483748,7.819308216712003,-3.246856225622562,0.0
0.8316539353935394,7.8179559280212505,-3.247480903090309,0.0
0.8320703870387038,7.8166033791825384,-3.2481055805580556,0.0
0.8324868386838684,7.815250570195867,-3.2487302580258026,0.0
0.8329032903290329,7.813897501061238,-3.2493549354935496,0.0
0.8333197419741974,7.812544171778648,-3.249979612961296,0.0
0.8337361936193619,7.811190582348099,-3.2506042904290426,0.0
0.8341526452645265,7.8098367327695914,-3.2512289678967896,0.0
0.8345690969096909,7.808482623043125,-3.2518536453645366,0.0
0.8349855485548555,7.807128253168699,-3.2524783228322836,0.0
0.83540200020002,7.805773623146314,-3.25310300030003,0.0
0.8358184518451846,7.80441873297597,-3.2537276777677766,0.0
0.836234903490349,7.803063582657667,-3.2543523552355236,0.0
0.8366513551355136,7.801708172191404,-3.2549770327032705,0.0
0.837067806780678,7.8003525015771835,-3.255601710171017,0.0
0.8374842584258426,7.798996570815002,-3.256226387638764,0.0
0.8379007100710071,7.797640379904863,-3.2568510651065106,0.0
0.8383171617161717,7.796283928846764,-3.2574757425742575,0.0
0.8387336133613361,7.794927217640705,-3.258100420042004,0.0
0.8391500650065007,7.793570246286688,-3.258725097509751,0.0
0.8395665166516652,7.7922130147847115,-3.2593497749774976,0.0
0.8399829682968297,7.790855523134776,-3.2599744524452445,0.0
0.8403994199419942,7.789497771336881,-3.2605991299129915,0.0
0.8408158715871588,7.7881397593910275,-3.261223807380738,0.0
0.8412323232323232,7.7867814872972145,-3.2618484848484846,0.0
0.8416487748774878,7.785422955055442,-3.2624731623162315,0.0
0.8420652265226523,7.784064162665711,-3.2630978397839785,0.0
0.8424816781678168,7.7827051101280205,-3.2637225172517255,0.0
0.8428981298129813,7.781345797442372,-3.264347194719472,0.0
0.8433145814581459,7.779986224608763,-3.2649718721872185,0.0
0.8437310331033103,7.778626391627195,-3.2655965496549655,0.0
0.8441474847484749,7.7772662984976675,-3.2662212271227125,0.0
0.8445639363936394,7.775905945220182,-3.266845904590459,0.0
0.8449803880388039,7.774545331794736,-3.267470582058206,0.0
0.8453968396839684,7.773184458221332,-3.2680952595259525,0.0
0.845813291329133,7.771823324499969,-3.2687199369936994,0.0
0.8462297429742974,7.7704619306306455,-3.2693446144614464,0.0
0.846646194619462,7.769100276613364,-3.269969291929193,0.0
0.8470626462646265,7.7677383624481235,-3.2705939693969395,0.0
0.8474790979097909,7.766376188134924,-3.2712186468646864,0.0
0.8478955495549555,7.765013753673764,-3.2718433243324334,0.0
0.84831200120012,7.763651059064646,-3.27246800180018,0.0
0.8487284528452845,7.762288104307569,-3.273092679267927,0.0
0.849144904490449,7.760924889402531,-3.2737173567356734,0.0
0.8495613561356136,7.759561414349536,-3.2743420342034204,0.0
0.849977807780778,7.758197679148581,-3.274966711671167,0.0
0.8503942594259426,7.756833683799667,-3.275591389138914,0.0
0.8508107110711071,7.755469428302794,-3.2762160666066604,0.0
0.8512271627162716,7.7541049126579615,-3.2768407440744074,0.0
0.8516436143614361,7.75274013686517,-3.2774654215421544,0.0
0.8520600660066007,7.751375100924419,-3.278090099009901,0.0
0.8524765176517651,7.75000980483571,-3.2787147764776474,0.0
0.8528929692969297,7.7486442485990406,-3.2793394539453944,0.0
0.8533094209420942,7.747278432214412,-3.2799641314131414,0.0
0.8537258725872587,7.745912355681825,-3.2805888088808883,0.0
0.8541423242324232,7.744546019001279,-3.281213486348635,0.0
0.8545587758775878,7.743179422172774,-3.2818381638163814,0.0
0.8549752275227522,7.741812565196309,-3.2824628412841284,0.0
0.8553916791679168,7.740445448071885,-3.2830875187518753,0.0
0.8558081308130813,7.739078070799502,-3.283712196219622,0.0
0.8562245824582458,7.73771043337916,-3.284336873687369,0.0
0.8566410341034103,7.736342535810859,-3.2849615511551153,0.0
0.8570574857485749,7.7349743780945985,-3.2855862286228623,0.0
0.8574739373937393,7.7336059602303795,-3.2862109060906093,0.0
0.8578903890389039,7.7322372822182,-3.286835583558356,0.0
0.8583068406840684,7.730868344058063,-3.2874602610261023,0.0
0.858723292329233,7.729499145749966,-3.2880849384938493,0.0
0.8591397439743974,7.72812968729391,-3.2887096159615963,0.0
0.859556195619562,7.726759968689895,-3.2893342934293432,0.0
0.8599726472647264,7.725389989937921,-3.2899589708970898,0.0
0.860389098909891,7.7240197510379875,-3.2905836483648363,0.0
0.8608055505550555,7.722649251990095,-3.2912083258325833,0.0
0.86122200220022,7.721278492794243,-3.2918330033003302,0.0
0.8616384538453845,7.719907473450432,-3.2924576807680768,0.0
0.8620549054905491,7.718536193958663,-3.2930823582358237,0.0
0.8624713571357135,7.717164654318934,-3.2937070357035703,0.0
0.8628878087808781,7.715792854531244,-3.2943317131713172,0.0
0.8633042604260426,7.714420794595598,-3.2949563906390638,0.0
0.8637207120712072,7.713048474511991,-3.2955810681068107,0.0
0.8641371637163716,7.711675894280425,-3.2962057455745573,0.0
0.8645536153615362,7.7103030539009,-3.2968304230423042,0.0
0.8649700670067006,7.708929953373417,-3.297455100510051,0.0
0.8653865186518652,7.707556592697973,-3.2980797779777977,0.0
0.8658029702970297,7.706182971874571,-3.2987044554455442,0.0
0.8662194219421943,7.704809090903209,-3.299329132913291,0.0
0.8666358735873587,7.703434949783889,-3.299953810381038,0.0
0.8670523252325233,7.702060548516609,-3.300578487848785,0.0
0.8674687768776878,7.700685887101371,-3.3012031653165317,0.0
0.8678852285228523,7.699310965538173,-3.301827842784278,0.0
0.8683016801680168,7.697935783827016,-3.302452520252025,0.0
0.8687181318131814,7.696560341967899,-3.303077197719772,0.0
0.8691345834583458,7.695184639960824,-3.3037018751875187,0.0
0.8695510351035104,7.693808677805789,-3.3043265526552656,0.0
0.8699674867486749,7.6924324555027965,-3.304951230123012,0.0
0.8703839383938394,7.691055973051843,-3.305575907590759,0.0
0.8708003900390039,7.689679230452931,-3.306200585058506,0.0
0.8712168416841685,7.68830222770606,-3.3068252625262526,0.0
0.8716332933293329,7.686924964811229,-3.307449939993999,0.0
0.8720497449744975,7.68554744176844,-3.308074617461746,0.0
0.872466196619662,7.684169658577693,-3.308699294929493,0.0
0.8728826482648265,7.682791615238984,-3.30932397239724,0.0
0.873299099909991,7.681413311752317,-3.3099486498649866,0.0
0.8737155515551556,7.680034748117691,-3.310573327332733,0.0
0.87413200320032,7.678655924335107,-3.31119800480048,0.0
0.8745484548454846,7.677276840404563,-3.311822682268227,0.0
0.8749649064906491,7.675897496326059,-3.3124473597359736,0.0
0.8753813581358136,7.674517892099597,-3.3130720372037206,0.0
0.8757978097809781,7.673138027725175,-3.313696714671467,0.0
0.8762142614261426,7.671757903202795,-3.314321392139214,0.0
0.8766307130713071,7.6703775185324545,-3.3149460696069606,0.0
0.8770471647164716,7.668996873714155,-3.315570747074707,0.0
0.8774636163616362,7.6676159687478975,-3.316195424542454,0.0
0.8778800680068006,7.66623480363368,-3.316820102010201,0.0
0.8782965196519652,7.664853378371504,-3.317444779477948,0.0
0.8787129712971297,7.663471692961368,-3.3180694569456946,0.0
0.8791294229422942,7.662089747403273,-3.318694134413441,0.0
0.8795458745874587,7.660707541697219,-3.319318811881188,0.0
0.8799623262326233,7.659325075843206,-3.319943489348935,0.0
0.8803787778777877,7.6579423498412345,-3.3205681668166815,0.0
0.8807952295229523,7.6565593636913025,-3.3211928442844285,0.0
0.8812116811681168,7.655176117393412,-3.321817521752175,0.0
0.8816281328132813,7.653792610947563,-3.322442199219922,0.0
0.8820445844584458,7.652408844353754,-3.323066876687669,0.0
0.8824610361036104,7.651024817611987,-3.3236915541554155,0.0
0.8828774877487748,7.649640530722259,-3.324316231623162,0.0
0.8832939393939394,7.648255983684573,-3.324940909090909,0.0
0.8837103910391039,7.646871176498928,-3.325565586558656,0.0
0.8841268426842684,7.645486109165323,-3.326190264026403,0.0
0.8845432943294329,7.644100781683759,-3.3268149414941495,0.0
0.8849597459745975,7.642715194054237,-3.327439618961896,0.0
0.8853761976197619,7.6413293462767555,-3.328064296429643,0.0
0.8857926492649265,7.639943238351314,-3.32868897389739,0.0
0.886209100910091,7.638556870277914,-3.3293136513651365,0.0
0.8866255525552555,7.637170242056555,-3.3299383288328834,0.0
0.88704200420042,7.635783353687236,-3.33056300630063,0.0
0.8874584558455846,7.634396205169959,-3.331187683768377,0.0
0.887874907490749,7.633008796504722,-3.3318123612361235,0.0
0.8882913591359136,7.631621127691526,-3.3324370387038704,0.0
0.8887078107810781,7.630233198730371,-3.333061716171617,0.0
0.8891242624262427,7.628845009621257,-3.333686393639364,0.0
0.8895407140714071,7.627456560364184,-3.334311071107111,0.0
0.8899571657165717,7.626067850959151,-3.3349357485748574,0.0
0.8903736173617361,7.62467888140616,-3.335560426042604,0.0
0.8907900690069007,7.62328965170521,-3.336185103510351,0.0
0.8912065206520652,7.6219001618563,-3.336809780978098,0.0
0.8916229722972298,7.6205104118594305,-3.337434458445845,0.0
0.8920394239423942,7.619120401714603,-3.3380591359135914,0.0
0.8924558755875588,7.6177301314218155,-3.338683813381338,0.0
0.8928723272327233,7.616339600981069,-3.339308490849085,0.0
0.8932887788778878,7.614948810392363,-3.339933168316832,0.0
0.8937052305230523,7.6135577596556985,-3.3405578457845784,0.0
0.8941216821682169,7.612166448771075,-3.3411825232523253,0.0
0.8945381338133813,7.610774877738493,-3.341807200720072,0.0
0.8949545854585459,7.60938304655795,-3.342431878187819,0.0
0.8953710371037104,7.6079909552294485,-3.343056555655566,0.0
0.8957874887488749,7.606598603752989,-3.3436812331233123,0.0
0.8962039403940394,7.605205992128569,-3.344305910591059,0.0
0.896620392039204,7.6038131203561905,-3.344930588058806,0.0
0.8970368436843684,7.6024199884358525,-3.345555265526553,0.0
0.897453295329533,7.601026596367555,-3.3461799429942998,0.0
0.8978697469746975,7.5996329441513,-3.3468046204620463,0.0
0.898286198619862,7.5982390317870845,-3.347429297929793,0.0
0.8987026502650265,7.59684485927491,-3.34805397539754,0.0
0.8991191019101911,7.595450426614777,-3.3486786528652868,0.0
0.8995355535553555,7.594055733806684,-3.3493033303330333,0.0
0.8999520052005201,7.592660780850633,-3.3499280078007803,0.0
0.9003684568456846,7.591265567746621,-3.350552685268527,0.0
0.9007849084908491,7.5898700944946516,-3.3511773627362738,0.0
0.9012013601360136,7.588474361094722,-3.3518020402040203,0.0
0.9016178117811782,7.587078367546834,-3.3524267176717673,0.0
0.9020342634263426,7.585682113850986,-3.353051395139514,0.0
0.9024507150715072,7.584285600007179,-3.3536760726072607,0.0
0.9028671667166717,7.582888826015414,-3.3543007500750077,0.0
0.9032836183618362,7.581491791875689,-3.3549254275427542,0.0
0.9037000700070007,7.580094497588005,-3.3555501050105008,0.0
0.9041165216521652,7.578696943152362,-3.3561747824782477,0.0
0.9045329732973297,7.577299128568759,-3.3567994599459947,0.0
0.9049494249424942,7.575901053837199,-3.3574241374137412,0.0
0.9053658765876588,7.574502718957678,-3.358048814881488,0.0
0.9057823282328232,7.573104123930198,-3.3586734923492347,0.0
0.9061987798779878,7.571705268754759,-3.3592981698169817,0.0
0.9066152315231523,7.570306153431361,-3.3599228472847287,0.0
0.9070316831683168,7.568906777960004,-3.360547524752475,0.0
0.9074481348134813,7.567507142340688,-3.3611722022202217,0.0
0.9078645864586459,7.566107246573412,-3.3617968796879687,0.0
0.9082810381038103,7.564707090658178,-3.3624215571557157,0.0
0.9086974897489749,7.563306674594984,-3.3630462346234626,0.0
0.9091139413941394,7.561905998383831,-3.363670912091209,0.0
0.9095303930393039,7.560505062024719,-3.3642955895589557,0.0
0.9099468446844684,7.559103865517648,-3.3649202670267027,0.0
0.910363296329633,7.5577024088626175,-3.3655449444944496,0.0
0.9107797479747974,7.5563006920596285,-3.366169621962196,0.0
0.911196199619962,7.5548987151086795,-3.366794299429943,0.0
0.9116126512651265,7.553496478009772,-3.3674189768976897,0.0
0.912029102910291,7.552093980762905,-3.3680436543654366,0.0
0.9124455545554555,7.550691223368079,-3.368668331833183,0.0
0.9128620062006201,7.549288205825294,-3.36929300930093,0.0
0.9132784578457845,7.54788492813455,-3.3699176867686766,0.0
0.9136949094909491,7.546481390295846,-3.3705423642364236,0.0
0.9141113611361136,7.545077592309184,-3.3711670417041706,0.0
0.9145278127812781,7.543673534174562,-3.371791719171917,0.0
0.9149442644264426,7.542269215891982,-3.3724163966396636,0.0
0.9153607160716072,7.540864637461441,-3.3730410741074106,0.0
0.9157771677167716,7.539459798882943,-3.3736657515751576,0.0
0.9161936193619362,7.538054700156485,-3.3742904290429045,0.0
0.9166100710071007,7.536649341282067,-3.374915106510651,0.0
0.9170265226522653,7.53524372225969,-3.3755397839783976,0.0
0.9174429742974297,7.533837843089355,-3.3761644614461446,0.0
0.9178594259425943,7.53243170377106,-3.3767891389138915,0.0
0.9182758775877587,7.531025304304806,-3.377413816381638,0.0
0.9186923292329233,7.529618644690593,-3.378038493849385,0.0
0.9191087808780878,7.528211724928421,-3.3786631713171316,0.0
0.9195252325232524,7.526804545018289,-3.3792878487848785,0.0
0.9199416841684168,7.525397104960199,-3.3799125262526255,0.0
0.9203581358135814,7.523989404754149,-3.380537203720372,0.0
0.9207745874587459,7.52258144440014,-3.3811618811881186,0.0
0.9211910391039104,7.521173223898172,-3.3817865586558655,0.0
0.9216074907490749,7.5197647432482455,-3.3824112361236125,0.0
0.9220239423942395,7.518356002450359,-3.3830359135913595,0.0
0.9224403940394039,7.516947001504514,-3.383660591059106,0.0
0.9228568456845685,7.515537740410709,-3.3842852685268525,0.0
0.923273297329733,7.514128219168946,-3.3849099459945995,0.0
0.9236897489748975,7.512718437779223,-3.3855346234623465,0.0
0.924106200620062,7.5113083962415415,-3.386159300930093,0.0
0.9245226522652266,7.509898094555901,-3.38678397839784,0.0
0.924939103910391,7.508487532722301,-3.3874086558655865,0.0
0.9253555555555556,7.507076710740741,-3.3880333333333335,0.0
0.9257720072007201,7.505665628611222,-3.38865801080108,0.0
0.9261884588458846,7.504254286333745,-3.389282688268827,0.0
0.9266049104910491,7.502842683908308,-3.3899073657365735,0.0
0.9270213621362137,7.501430821334912,-3.3905320432043204,0.0
0.9274378137813781,7.500018698613557,-3.3911567206720674,0.0
0.9278542654265427,7.498606315744243,-3.391781398139814,0.0
0.9282707170717072,7.4971936727269695,-3.3924060756075605,0.0
0.9286871687168717,7.495780769561737,-3.3930307530753074,0.0
0.9291036203620362,7.494367606248545,-3.3936554305430544,0.0
0.9295200720072008,7.492954182787395,-3.3942801080108014,0.0
0.9299365236523652,7.491540499178285,-3.394904785478548,0.0
0.9303529752975298,7.490126555421216,-3.3955294629462944,0.0
0.9307694269426943,7.488712351516188,-3.3961541404140414,0.0
0.9311858785878588,7.487297887463201,-3.3967788178817884,0.0
0.9316023302330233,7.485883163262255,-3.397403495349535,0.0
0.9320187818781879,7.484468178913348,-3.398028172817282,0.0
0.9324352335233523,7.4830529344164844,-3.3986528502850284,0.0
0.9328516851685168,7.48163742977166,-3.3992775277527754,0.0
0.9332681368136814,7.4802216649788775,-3.3999022052205223,0.0
0.9336845884588458,7.478805640038135,-3.400526882688269,0.0
0.9341010401040104,7.477389354949434,-3.4011515601560154,0.0
0.9345174917491749,7.475972809712774,-3.4017762376237624,0.0
0.9349339433943394,7.474556004328154,-3.4024009150915093,0.0
0.9353503950395039,7.473138938795575,-3.403025592559256,0.0
0.9357668466846685,7.4717216131150375,-3.403650270027003,0.0
0.9361832983298329,7.470304027286541,-3.4042749474947493,0.0
0.9365997499749975,7.468886181310085,-3.4048996249624963,0.0
0.937016201620162,7.4674680751856695,-3.405524302430243,0.0
0.9374326532653265,7.466049708913294,-3.40614897989799,0.0
0.937849104910491,7.464631082492961,-3.4067736573657363,0.0
0.9382655565556556,7.463212195924668,-3.4073983348334833,0.0
0.93868200820082,7.461793049208417,-3.4080230123012303,0.0
0.9390984598459846,7.460373642344205,-3.408647689768977,0.0
0.9395149114911491,7.458953975332036,-3.4092723672367233,0.0
0.9399313631363136,7.457534048171906,-3.4098970447044703,0.0
0.9403478147814781,7.456113860863818,-3.4105217221722173,0.0
0.9407642664266427,7.45469341340777,-3.4111463996399642,0.0
0.9411807180718071,7.453272705803764,-3.4117710771077108,0.0
0.9415971697169717,7.451851738051798,-3.4123957545754573,0.0
0.9420136213621362,7.4504305101518735,-3.4130204320432043,0.0
0.9424300730073008,7.449009022103989,-3.4136451095109512,0.0
0.9428465246524652,7.447587273908146,-3.4142697869786978,0.0
0.9432629762976298,7.4461652655643435,-3.4148944644464447,0.0
0.9436794279427942,7.4447429970725825,-3.4155191419141913,0.0
0.9440958795879588,7.443320468432861,-3.4161438193819382,0.0
0.9445123312331233,7.441897679645182,-3.416768496849685,0.0
0.9449287828782879,7.440474630709542,-3.4173931743174317,0.0
0.9453452345234523,7.439051321625945,-3.4180178517851783,0.0
0.9457616861686169,7.437627752394388,-3.418642529252925,0.0
0.9461781378137814,7.436203923014871,-3.419267206720672,0.0
0.9465945894589459,7.434779833487395,-3.419891884188419,0.0
0.9470110411041104,7.433355483811961,-3.4205165616561657,0.0
0.947427492749275,7.431930873988567,-3.421141239123912,0.0
0.9478439443944394,7.430506004017214,-3.421765916591659,0.0
0.948260396039604,7.429080873897902,-3.422390594059406,0.0
0.9486768476847685,7.427655483630631,-3.4230152715271527,0.0
0.949093299329933,7.4262298332154,-3.4236399489948997,0.0
0.9495097509750975,7.424803922652211,-3.424264626462646,0.0
0.9499262026202621,7.423377751941063,-3.424889303930393,0.0
0.9503426542654265,7.421951321081955,-3.4255139813981397,0.0
0.9507591059105911,7.420524630074888,-3.4261386588658866,0.0
0.9511755575557556,7.4190976789198615,-3.426763336333633,0.0
0.9515920092009201,7.417670467616876,-3.42738801380138,0.0
0.9520084608460846,7.416242996165932,-3.428012691269127,0.0
0.9524249124912492,7.414815264567029,-3.4286373687368736,0.0
0.9528413641364136,7.413387272820167,-3.42926204620462,0.0
0.9532578157815782,7.4119590209253445,-3.429886723672367,0.0
0.9536742674267427,7.410530508882564,-3.430511401140114,0.0
0.9540907190719072,7.409101736691824,-3.431136078607861,0.0
0.9545071707170717,7.407672704353125,-3.4317607560756076,0.0
0.9549236223622363,7.406243411866466,-3.432385433543354,0.0
0.9553400740074007,7.404813859231849,-3.433010111011101,0.0
0.9557565256525653,7.403384046449272,-3.433634788478848,0.0
0.9561729772977298,7.4019539735187365,-3.4342594659465946,0.0
0.9565894289428943,7.400523640440242,-3.4348841434143416,0.0
0.9570058805880588,7.399093047213788,-3.435508820882088,0.0
0.9574223322332234,7.397662193839375,-3.436133498349835,0.0
0.9578387838783878,7.396231080317003,-3.436758175817582,0.0
0.9582552355235524,7.394799706646671,-3.4373828532853286,0.0
0.9586716871687169,7.39336807282838,-3.438007530753075,0.0
0.9590881388138814,7.391936178862131,-3.438632208220822,0.0
0.9595045904590459,7.390504024747922,-3.439256885688569,0.0
0.9599210421042105,7.389071610485754,-3.439881563156316,0.0
0.9603374937493749,7.387638936075627,-3.4405062406240625,0.0
0.9607539453945394,7.386206001517541,-3.441130918091809,0.0
0.961170397039704,7.384772806811496,-3.441755595559556,0.0
0.9615868486848684,7.383339351957491,-3.4423802730273025,0.0
0.962003300330033,7.381905636955527,-3.4430049504950495,0.0
0.9624197519751975,7.380471661805604,-3.443629627962796,0.0
0.962836203620362,7.379037426507722,-3.444254305430543,0.0
0.9632526552655265,7.377602931061881,-3.44487898289829,0.0
0.9636691069106911,7.376168175468081,-3.4455036603660365,0.0
0.9640855585558555,7.374733159726322,-3.446128337833783,0.0
0.9645020102010201,7.373297883836603,-3.44675301530153,0.0
0.9649184618461846,7.371862347798926,-3.447377692769277,0.0
0.9653349134913491,7.3704265516132885,-3.448002370237024,0.0
0.9657513651365136,7.368990495279693,-3.4486270477047705,0.0
0.9661678167816782,7.367554178798137,-3.449251725172517,0.0
0.9665842684268426,7.366117602168623,-3.449876402640264,0.0
0.9670007200720072,7.36468076539115,-3.450501080108011,0.0
0.9674171717171717,7.363243668465718,-3.4511257575757575,0.0
0.9678336233623362,7.361806311392327,-3.4517504350435044,0.0
0.9682500750075007,7.360368694170976,-3.452375112511251,0.0
0.9686665266526653,7.358930816801665,-3.452999789978998,0.0
0.9690829782978297,7.357492679284396,-3.453624467446745,0.0
0.9694994299429943,7.356054281619168,-3.4542491449144914,0.0
0.9699158815881588,7.354615623805981,-3.454873822382238,0.0
0.9703323332333234,7.3531767058448345,-3.455498499849985,0.0
0.9707487848784878,7.351737527735729,-3.456123177317732,0.0
0.9711652365236524,7.350298089478664,-3.456747854785479,0.0
0.9715816881688168,7.34885839107364,-3.4573725322532254,0.0
0.9719981398139814,7.347418432520657,-3.457997209720972,0.0
0.9724145914591459,7.3459782138197145,-3.458621887188719,0.0
0.9728310431043105,7.344537734970814,-3.459246564656466,0.0
0.9732474947494749,7.343096995973953,-3.4598712421242124,0.0
0.9736639463946395,7.341655996829133,-3.4604959195919593,0.0
0.974080398039804,7.340214737536355,-3.461120597059706,0.0
0.9744968496849685,7.338773218095617,-3.461745274527453,0.0
0.974913301330133,7.33733143850692,-3.4623699519951994,0.0
0.9753297529752976,7.335889398770264,-3.4629946294629463,0.0
0.975746204620462,7.334447098885649,-3.463619306930693,0.0
0.9761626562656266,7.333004538853074,-3.46424398439844,0.0
0.976579107910791,7.331561718672541,-3.464868661866187,0.0
0.9769955595559556,7.3301186383440475,-3.4654933393339333,0.0
0.9774120112011201,7.328675297867596,-3.46611801680168,0.0
0.9778284628462847,7.327231697243185,-3.466742694269427,0.0
0.9782449144914491,7.325787836470814,-3.467367371737174,0.0
0.9786613661366137,7.324343715550485,-3.4679920492049208,0.0
0.9790778177817782,7.322899334482197,-3.4686167266726673,0.0
0.9794942694269427,7.321454693265949,-3.469241404140414,0.0
0.9799107210721072,7.320009791901743,-3.469866081608161,0.0
0.9803271727172718,7.318564630389577,-3.4704907590759078,0.0
0.9807436243624362,7.317119208729451,-3.4711154365436543,0.0
0.9811600760076008,7.315673526921367,-3.4717401140114013,0.0
0.9815765276527653,7.314227584965325,-3.472364791479148,0.0
0.9819929792979298,7.312781382861322,-3.4729894689468948,0.0
0.9824094309430943,7.311334920609361,-3.4736141464146417,0.0
0.9828258825882589,7.30988819820944,-3.4742388238823882,0.0
0.9832423342334233,7.30844121566156,-3.4748635013501348,0.0
0.9836587858785879,7.306993972965721,-3.4754881788178817,0.0
0.9840752375237524,7.305546470121923,-3.4761128562856287,0.0
0.9844916891689169,7.304098707130166,-3.4767375337533757,0.0
0.9849081408140814,7.30265068399045,-3.477362211221122,0.0
0.985324592459246,7.301202400702774,-3.4779868886888687,0.0
0.9857410441044104,7.299753857267139,-3.4786115661566157,0.0
0.986157495749575,7.298305053683546,-3.4792362436243627,0.0
0.9865739473947395,7.296855989951992,-3.479860921092109,0.0
0.986990399039904,7.295406666072481,-3.480485598559856,0.0
0.9874068506850685,7.29395708204501,-3.4811102760276027,0.0
0.9878233023302331,7.292507237869579,-3.4817349534953497,0.0
0.9882397539753975,7.29105713354619,-3.482359630963096,0.0
0.988656205620562,7.28960676907484,-3.4829843084308427,0.0
0.9890726572657266,7.288156144455533,-3.4836089858985897,0.0
0.989489108910891,7.286705259688266,-3.4842336633663367,0.0
0.9899055605560556,7.28525411477304,-3.4848583408340836,0.0
0.9903220122012201,7.283802709709855,-3.48548301830183,0.0
0.9907384638463846,7.282351044498711,-3.4861076957695767,0.0
0.9911549154915491,7.280899119139606,-3.4867323732373237,0.0
0.9915713671367137,7.279446933632544,-3.4873570507050706,0.0
0.9919878187818781,7.277994487977523,-3.487981728172817,0.0
0.9924042704270427,7.276541782174542,-3.488606405640564,0.0
0.9928207220722072,7.275088816223601,-3.4892310831083106,0.0
0.9932371737173717,7.273635590124702,-3.4898557605760576,0.0
0.9936536253625362,7.272182103877844,-3.4904804380438046,0.0
0.9940700770077008,7.270728357483026,-3.491105115511551,0.0
0.9944865286528652,7.26927435094025,-3.4917297929792976,0.0
0.9949029802980298,7.267820084249514,-3.4923544704470446,0.0
0.9953194319431943,7.266365557410819,-3.4929791479147916,0.0
0.9957358835883588,7.264910770424165,-3.4936038253825386,0.0
0.9961523352335233,7.263455723289552,-3.494228502850285,0.0
0.9965687868786879,7.2620004160069795,-3.4948531803180316,0.0
0.9969852385238523,7.260544848576448,-3.4954778577857786,0.0
0.9974016901690169,7.2590890209979575,-3.4961025352535255,0.0
0.9978181418141814,7.257632933271508,-3.496727212721272,0.0
0.998234593459346,7.256176585397099,-3.497351890189019,0.0
0.9986510451045104,7.254719977374731,-3.4979765676567656,0.0
0.999067496749675,7.253263109204404,-3.4986012451245125,0.0
0.9994839483948394,7.251805980886117,-3.499225922592259,0.0
0.999900400040004,7.250348592419872,-3.499850600060006,0.0
1.0003168516851686,7.248890943805668,-3.500475277527753,0.0
1.000733303330333,7.247433035043504,-3.5010999549954995,0.0
1.0011497549754975,7.2459748661333805,-3.5017246324632465,0.0
1.001566206620662,7.244516437075299,-3.502349309930993,0.0
1.0019826582658267,7.2430577478692575,-3.50297398739874,0.0
1.002399109910991,7.241598798515257,-3.5035986648664865,0.0
1.0028155615561556,7.240139589013298,-3.5042233423342335,0.0
1.0032320132013202,7.238680119363379,-3.5048480198019805,0.0
1.0036484648464847,7.237220389565501,-3.505472697269727,0.0
1.004064916491649,7.235760399619665,-3.5060973747374735,0.0
1.0044813681368137,7.234300149525869,-3.5067220522052205,0.0
1.0048978197819782,7.232839639284114,-3.5073467296729675,0.0
1.0053142714271428,7.231378868894399,-3.5079714071407144,0.0
1.0057307230723072,7.229917838356727,-3.5085960846084605,0.0
1.0061471747174717,7.228456547671094,-3.5092207620762075,0.0
1.0065636263626363,7.226994996837502,-3.5098454395439544,0.0
1.0069800780078009,7.225533185855951,-3.5104701170117014,0.0
1.0073965296529652,7.224071114726441,-3.511094794479448,0.0
1.0078129812981298,7.2226087834489725,-3.5117194719471945,0.0
1.0082294329432944,7.221146192023544,-3.5123441494149414,0.0
1.008645884588459,7.219683340450156,-3.5129688268826884,0.0
1.0090623362336233,7.21822022872881,-3.513593504350435,0.0
1.0094787878787879,7.216756856859504,-3.514218181818182,0.0
1.0098952395239524,7.215293224842239,-3.5148428592859284,0.0
1.010311691169117,7.213829332677015,-3.5154675367536754,0.0
1.0107281428142814,7.2123651803638325,-3.516092214221422,0.0
1.011144594459446,7.2109007679026895,-3.516716891689169,0.0
1.0115610461046105,7.209436095293588,-3.517341569156916,0.0
1.011977497749775,7.207971162536528,-3.5179662466246624,0.0
1.0123939493949394,7.206505969631509,-3.5185909240924094,0.0
1.012810401040104,7.20504051657853,-3.519215601560156,0.0
1.0132268526852686,7.203574803377592,-3.519840279027903,0.0
1.0136433043304331,7.202108830028695,-3.52046495649565,0.0
1.0140597559755975,7.200642596531839,-3.5210896339633964,0.0
1.014476207620762,7.199176102887023,-3.5217143114311433,0.0
1.0148926592659266,7.197709349094248,-3.52233898889889,0.0
1.0153091109110912,7.1962423351535145,-3.522963666366637,0.0
1.0157255625562556,7.1947750610648225,-3.5235883438343834,0.0
1.0161420142014201,7.19330752682817,-3.5242130213021303,0.0
1.0165584658465847,7.191839732443559,-3.5248376987698773,0.0
1.016974917491749,7.190371677910989,-3.5254623762376234,0.0
1.0173913691369136,7.18890336323046,-3.5260870537053703,0.0
1.0178078207820782,7.187434788401971,-3.5267117311731173,0.0
1.0182242724272428,7.185965953425524,-3.5273364086408643,0.0
1.0186407240724071,7.1844968583011175,-3.527961086108611,0.0
1.0190571757175717,7.183027503028751,-3.5285857635763573,0.0
1.0194736273627363,7.181557887608426,-3.5292104410441043,0.0
1.0198900790079009,7.180088012040142,-3.5298351185118513,0.0
1.0203065306530652,7.178617876323899,-3.530459795979598,0.0
1.0207229822982298,7.177147480459697,-3.5310844734473448,0.0
1.0211394339433943,7.175676824447534,-3.5317091509150913,0.0
1.021555885588559,7.174205908287414,-3.5323338283828383,0.0
1.0219723372337233,7.172734731979334,-3.532958505850585,0.0
1.0223887888788878,7.1712632955232944,-3.5335831833183318,0.0
1.0228052405240524,7.169791598919296,-3.5342078607860787,0.0
1.023221692169217,7.168319642167339,-3.5348325382538253,0.0
1.0236381438143813,7.166847425267424,-3.5354572157215722,0.0
1.024054595459546,7.165374948219547,-3.5360818931893188,0.0
1.0244710471047105,7.1639022110237125,-3.5367065706570657,0.0
1.024887498749875,7.162429213679919,-3.5373312481248127,0.0
1.0253039503950394,7.160955956188166,-3.5379559255925592,0.0
1.025720402040204,7.159482438548453,-3.538580603060306,0.0
1.0261368536853686,7.158008660760782,-3.5392052805280527,0.0
1.0265533053305331,7.156534622825152,-3.5398299579957997,0.0
1.0269697569756975,7.155060324741562,-3.540454635463546,0.0
1.027386208620862,7.153585766510014,-3.541079312931293,0.0
1.0278026602660266,7.152110948130506,-3.54170399039904,0.0
1.0282191119111912,7.150635869603039,-3.5423286678667867,0.0
1.0286355635563555,7.149160530927613,-3.542953345334533,0.0
1.0290520152015201,7.1476849321042275,-3.54357802280228,0.0
1.0294684668466847,7.146209073132883,-3.544202700270027,0.0
1.0298849184918493,7.1447329540135796,-3.544827377737774,0.0
1.0303013701370136,7.143256574746317,-3.54545205520552,0.0
1.0307178217821782,7.141779935331095,-3.546076732673267,0.0
1.0311342734273428,7.140303035767914,-3.546701410141014,0.0
1.0315507250725073,7.1388258760567735,-3.547326087608761,0.0
1.0319671767176717,7.1373484561976746,-3.5479507650765076,0.0
1.0323836283628363,7.135870776190616,-3.548575442544254,0.0
1.0328000800080008,7.134392836035598,-3.549200120012001,0.0
1.0332165316531654,7.132914635732622,-3.549824797479748,0.0
1.0336329832983298,7.131436175281687,-3.5504494749474946,0.0
1.0340494349434943,7.129957454682792,-3.5510741524152416,0.0
1.034465886588659,7.128478473935937,-3.551698829882988,0.0
1.0348823382338235,7.126999233041124,-3.552323507350735,0.0
1.0352987898789878,7.125519731998352,-3.5529481848184816,0.0
1.0357152415241524,7.124039970807621,-3.5535728622862286,0.0
1.036131693169317,7.122559949468929,-3.5541975397539756,0.0
1.0365481448144815,7.121079667982279,-3.554822217221722,0.0
1.036964596459646,7.119599126347671,-3.555446894689469,0.0
1.0373810481048105,7.118118324565103,-3.5560715721572156,0.0
1.037797499749975,7.116637262634575,-3.5566962496249626,0.0
1.0382139513951396,7.115155940556089,-3.5573209270927095,0.0
1.038630403040304,7.113674358329644,-3.557945604560456,0.0
1.0390468546854685,7.112192515955239,-3.558570282028203,0.0
1.039463306330633,7.110710413432875,-3.5591949594959496,0.0
1.0398797579757977,7.109228050762552,-3.5598196369636965,0.0
1.040296209620962,7.107745427944271,-3.560444314431443,0.0
1.0407126612661266,7.106262544978029,-3.56106899189919,0.0
1.0411291129112912,7.104779401863828,-3.561693669366937,0.0
1.0415455645564557,7.103295998601669,-3.5623183468346835,0.0
1.04196201620162,7.101812335191551,-3.56294302430243,0.0
1.0423784678467847,7.100328411633473,-3.563567701770177,0.0
1.0427949194919492,7.098844227927436,-3.564192379237924,0.0
1.0432113711371138,7.09735978407344,-3.564817056705671,0.0
1.0436278227822782,7.095875080071485,-3.565441734173417,0.0
1.0440442744274427,7.09439011592157,-3.566066411641164,0.0
1.0444607260726073,7.0929048916236965,-3.566691089108911,0.0
1.0448771777177719,7.091419407177864,-3.567315766576658,0.0
1.0452936293629362,7.089933662584073,-3.5679404440444045,0.0
1.0457100810081008,7.0884476578423214,-3.568565121512151,0.0
1.0461265326532654,7.086961392952611,-3.569189798979898,0.0
1.0465429842984297,7.085474867914943,-3.5698144764476445,0.0
1.0469594359435943,7.083988082729315,-3.5704391539153915,0.0
1.0473758875887589,7.082501037395727,-3.5710638313831384,0.0
1.0477923392339235,7.08101373191418,-3.571688508850885,0.0
1.0482087908790878,7.0795261662846745,-3.572313186318632,0.0
1.0486252425242524,7.078038340507209,-3.5729378637863785,0.0
1.049041694169417,7.076550254581786,-3.5735625412541254,0.0
1.0494581458145815,7.0750619085084026,-3.5741872187218724,0.0
1.0498745974597459,7.073573302287061,-3.574811896189619,0.0
1.0502910491049104,7.072084435917759,-3.575436573657366,0.0
1.050707500750075,7.070595309400498,-3.5760612511251124,0.0
1.0511239523952396,7.069105922735279,-3.5766859285928594,0.0
1.051540404040404,7.0676162759221,-3.577310606060606,0.0
1.0519568556855685,7.066126368960962,-3.577935283528353,0.0
1.052373307330733,7.064636201851865,-3.5785599609961,0.0
1.0527897589758977,7.063145774594808,-3.5791846384638464,0.0
1.053206210621062,7.061655087189793,-3.579809315931593,0.0
1.0536226622662266,7.060164139636818,-3.58043399339934,0.0
1.0540391139113912,7.0586729319358845,-3.581058670867087,0.0
1.0544555655565557,7.057181464086992,-3.581683348334834,0.0
1.05487201720172,7.055689736090141,-3.58230802580258,0.0
1.0552884688468847,7.054197747945329,-3.582932703270327,0.0
1.0557049204920492,7.052705499652559,-3.583557380738074,0.0
1.0561213721372138,7.051212991211829,-3.584182058205821,0.0
1.0565378237823781,7.049720222623141,-3.5848067356735673,0.0
1.0569542754275427,7.048227193886493,-3.585431413141314,0.0
1.0573707270727073,7.0467339050018865,-3.586056090609061,0.0
1.0577871787178719,7.0452403559693195,-3.586680768076808,0.0
1.0582036303630362,7.043746546788796,-3.5873054455445543,0.0
1.0586200820082008,7.042252477460311,-3.5879301230123013,0.0
1.0590365336533654,7.040758147983867,-3.588554800480048,0.0
1.05945298529853,7.039263558359465,-3.589179477947795,0.0
1.0598694369436943,7.0377687085871035,-3.5898041554155413,0.0
1.0602858885888589,7.036273598666783,-3.5904288328832883,0.0
1.0607023402340234,7.034778228598503,-3.5910535103510353,0.0
1.061118791879188,7.0332825983822636,-3.591678187818782,0.0
1.0615352435243524,7.031786708018066,-3.5923028652865288,0.0
1.061951695169517,7.030290557505908,-3.5929275427542753,0.0
1.0623681468146815,7.028794146845792,-3.5935522202220223,0.0
1.062784598459846,7.027297476037716,-3.5941768976897692,0.0
1.0632010501050104,7.025800545081681,-3.5948015751575157,0.0
1.063617501750175,7.024303353977688,-3.5954262526252627,0.0
1.0640339533953396,7.022805902725734,-3.5960509300930092,0.0
1.0644504050405041,7.021308191325822,-3.596675607560756,0.0
1.0648668566856685,7.019810219777951,-3.5973002850285027,0.0
1.065283308330833,7.01831198808212,-3.5979249624962497,0.0
1.0656997599759976,7.01681349623833,-3.5985496399639967,0.0
1.0661162116211622,7.015314744246582,-3.599174317431743,0.0
1.0665326632663266,7.013815732106874,-3.5997989948994897,0.0
1.0669491149114911,7.012316459819207,-3.6004236723672367,0.0
1.0673655665566557,7.010816927383581,-3.6010483498349837,0.0
1.0677820182018203,7.009317134799995,-3.6016730273027306,0.0
1.0681984698469846,7.007817082068451,-3.6022977047704767,0.0
1.0686149214921492,7.006316769188947,-3.6029223822382237,0.0
1.0690313731373138,7.004816196161484,-3.6035470597059707,0.0
1.0694478247824784,7.003315362986062,-3.6041717371737176,0.0
1.0698642764276427,7.001814269662682,-3.604796414641464,0.0
1.0702807280728073,7.0003129161913416,-3.6054210921092107,0.0
1.0706971797179718,6.998811302572042,-3.6060457695769577,0.0
1.0711136313631364,6.997309428804783,-3.6066704470447046,0.0
1.0715300830083008,6.995807294889566,-3.607295124512451,0.0
1.0719465346534653,6.994304900826389,-3.607919801980198,0.0
1.07236298629863,6.992802246615254,-3.6085444794479447,0.0
1.0727794379437945,6.991299332256158,-3.6091691569156916,0.0
1.0731958895889588,6.989796157749105,-3.609793834383438,0.0
1.0736123412341234,6.988292723094091,-3.610418511851185,0.0
1.074028792879288,6.986789028291119,-3.611043189318932,0.0
1.0744452445244523,6.9852850733401874,-3.6116678667866786,0.0
1.074861696169617,6.983780858241297,-3.6122925442544256,0.0
1.0752781478147815,6.9822763829944465,-3.612917221722172,0.0
1.075694599459946,6.980771647599638,-3.613541899189919,0.0
1.0761110511051104,6.97926665205687,-3.6141665766576656,0.0
1.076527502750275,6.977761396366143,-3.6147912541254126,0.0
1.0769439543954396,6.9762558805274555,-3.6154159315931595,0.0
1.0773604060406041,6.97475010454081,-3.616040609060906,0.0
1.0777768576857685,6.973244068406206,-3.6166652865286526,0.0
1.078193309330933,6.971737772123642,-3.6172899639963996,0.0
1.0786097609760976,6.9702312156931185,-3.6179146414641465,0.0
1.0790262126212622,6.968724399114636,-3.6185393189318935,0.0
1.0794426642664265,6.967217322388196,-3.6191639963996396,0.0
1.0798591159115911,6.965709985513795,-3.6197886738673866,0.0
1.0802755675567557,6.964202388491436,-3.6204133513351335,0.0
1.0806920192019203,6.962694531321117,-3.6210380288028805,0.0
1.0811084708470846,6.96118641400284,-3.621662706270627,0.0
1.0815249224922492,6.959678036536602,-3.6222873837383736,0.0
1.0819413741374138,6.958169398922406,-3.6229120612061205,0.0
1.0823578257825783,6.9566605011602505,-3.6235367386738675,0.0
1.0827742774277427,6.955151343250137,-3.624161416141614,0.0
1.0831907290729073,6.953641925192063,-3.624786093609361,0.0
1.0836071807180718,6.9521322469860305,-3.6254107710771075,0.0
1.0840236323632364,6.950622308632038,-3.6260354485448545,0.0
1.0844400840084008,6.949112110130088,-3.626660126012601,0.0
1.0848565356535653,6.947601651480178,-3.627284803480348,0.0
1.08527298729873,6.946090932682308,-3.627909480948095,0.0
1.0856894389438945,6.944579953736479,-3.6285341584158415,0.0
1.0861058905890588,6.943068714642693,-3.6291588358835885,0.0
1.0865223422342234,6.941557215400946,-3.629783513351335,0.0
1.086938793879388,6.94004545601124,-3.630408190819082,0.0
1.0873552455245525,6.938533436473575,-3.631032868286829,0.0
1.087771697169717,6.937021156787951,-3.6316575457545754,0.0
1.0881881488148815,6.935508616954368,-3.6322822232223224,0.0
1.088604600460046,6.933995816972826,-3.632906900690069,0.0
1.0890210521052106,6.932482756843324,-3.633531578157816,0.0
1.089437503750375,6.930969436565864,-3.6341562556255624,0.0
1.0898539553955395,6.929455856140444,-3.6347809330933094,0.0
1.090270407040704,6.927942015567065,-3.6354056105610564,0.0
1.0906868586858687,6.926427914845727,-3.636030288028803,0.0
1.091103310331033,6.92491355397643,-3.6366549654965494,0.0
1.0915197619761976,6.923398932959174,-3.6372796429642964,0.0
1.0919362136213622,6.921884051793958,-3.6379043204320434,0.0
1.0923526652665267,6.920368910480783,-3.6385289978997903,0.0
1.092769116911691,6.91885350901965,-3.6391536753675364,0.0
1.0931855685568557,6.917337847410557,-3.6397783528352834,0.0
1.0936020202020202,6.915821925653505,-3.6404030303030304,0.0
1.0940184718471848,6.914305743748493,-3.6410277077707773,0.0
1.0944349234923492,6.912789301695524,-3.641652385238524,0.0
1.0948513751375137,6.911272599494594,-3.6422770627062704,0.0
1.0952678267826783,6.909755637145706,-3.6429017401740174,0.0
1.0956842784278429,6.908238414648857,-3.6435264176417643,0.0
1.0961007300730072,6.906720932004051,-3.644151095109511,0.0
1.0965171817181718,6.905203189211285,-3.644775772577258,0.0
1.0969336333633364,6.903685186270559,-3.6454004500450043,0.0
1.097350085008501,6.902166923181875,-3.6460251275127513,0.0
1.0977665366536653,6.900648399945232,-3.646649804980498,0.0
1.0981829882988299,6.8991296165606295,-3.647274482448245,0.0
1.0985994399439944,6.897610573028068,-3.647899159915992,0.0
1.099015891589159,6.896091269347546,-3.6485238373837383,0.0
1.0994323432343234,6.894571705519067,-3.6491485148514853,0.0
1.099848794879488,6.893051881542627,-3.649773192319232,0.0
1.1002652465246525,6.89153179741823,-3.6503978697869788,0.0
1.100681698169817,6.890011453145871,-3.6510225472547257,0.0
1.1010981498149814,6.888490848725556,-3.6516472247224723,0.0
1.101514601460146,6.88696998415728,-3.6522719021902192,0.0
1.1019310531053106,6.885448859441045,-3.6528965796579658,0.0
1.102347504750475,6.8839274745768515,-3.6535212571257123,0.0
1.1027639563956395,6.882405829564698,-3.6541459345934593,0.0
1.103180408040804,6.880883924404586,-3.6547706120612062,0.0
1.1035968596859687,6.879361759096514,-3.655395289528953,0.0
1.104013311331133,6.877839333640484,-3.6560199669966993,0.0
1.1044297629762976,6.876316648036495,-3.6566446444644463,0.0
1.1048462146214622,6.874793702284546,-3.6572693219321932,0.0
1.1052626662666267,6.873270496384637,-3.65789399939994,0.0
1.105679117911791,6.8717470303367705,-3.6585186768676867,0.0
1.1060955695569556,6.870223304140945,-3.6591433543354333,0.0
1.1065120212021202,6.868699317797159,-3.65976803180318,0.0
1.1069284728472848,6.867175071305414,-3.660392709270927,0.0
1.1073449244924491,6.86565056466571,-3.6610173867386737,0.0
1.1077613761376137,6.864125797878048,-3.6616420642064207,0.0
1.1081778277827783,6.862600770942426,-3.662266741674167,0.0
1.1085942794279429,6.861075483858844,-3.662891419141914,0.0
1.1090107310731072,6.859549936627305,-3.6635160966096607,0.0
1.1094271827182718,6.858024129247806,-3.6641407740774077,0.0
1.1098436343634364,6.856498061720346,-3.6647654515451547,0.0
1.110260086008601,6.854971734044929,-3.665390129012901,0.0
1.1106765376537653,6.853445146221553,-3.666014806480648,0.0
1.1110929892989299,6.851918298250217,-3.6666394839483947,0.0
1.1115094409440944,6.850391190130921,-3.6672641614161416,0.0
1.111925892589259,6.848863821863667,-3.6678888388838886,0.0
1.1123423442344234,6.847336193448454,-3.668513516351635,0.0
1.112758795879588,6.845808304885281,-3.669138193819382,0.0
1.1131752475247525,6.8442801561741495,-3.6697628712871286,0.0
1.113591699169917,6.8427517473150585,-3.6703875487548756,0.0
1.1140081508150814,6.841223078308009,-3.671012226222622,0.0
1.114424602460246,6.839694149153,-3.671636903690369,0.0
1.1148410541054106,6.838164959850031,-3.672261581158116,0.0
1.1152575057505751,6.836635510399104,-3.6728862586258626,0.0
1.1156739573957395,6.835105800800218,-3.673510936093609,0.0
1.116090409040904,6.8335758310533725,-3.674135613561356,0.0
1.1165068606860686,6.832045601158567,-3.674760291029103,0.0
1.1169233123312332,6.830515111115803,-3.67538496849685,0.0
1.1173397639763976,6.828984360925081,-3.676009645964596,0.0
1.1177562156215621,6.827453350586399,-3.676634323432343,0.0
1.1181726672667267,6.825922080099757,-3.67725900090009,0.0
1.1185891189118913,6.824390549465156,-3.677883678367837,0.0
1.1190055705570556,6.822858758682598,-3.6785083558355836,0.0
1.1194220222022202,6.821326707752078,-3.67913303330333,0.0
1.1198384738473848,6.8197943966736005,-3.679757710771077,0.0
1.1202549254925493,6.818261825447164,-3.680382388238824,0.0
1.1206713771377137,6.8167289940727676,-3.6810070657065705,0.0
1.1210878287828783,6.815195902550412,-3.6816317431743175,0.0
1.1215042804280428,6.813662550880098,-3.682256420642064,0.0
1.1219207320732074,6.812128939061824,-3.682881098109811,0.0
1.1223371837183718,6.810595067095592,-3.6835057755775575,0.0
1.1227536353635363,6.8090609349813995,-3.6841304530453045,0.0
1.123170087008701,6.807526542719248,-3.6847551305130515,0.0
1.1235865386538655,6.805991890309138,-3.685379807980798,0.0
1.1240029902990298,6.8044569777510695,-3.686004485448545,0.0
1.1244194419441944,6.802921805045041,-3.6866291629162915,0.0
1.124835893589359,6.801386372191053,-3.6872538403840385,0.0
1.1252523452345236,6.799850679189106,-3.6878785178517854,0.0
1.125668796879688,6.798314726039202,-3.688503195319532,0.0
1.1260852485248525,6.796778512741336,-3.689127872787279,0.0
1.126501700170017,6.795242039295512,-3.6897525502550255,0.0
1.1269181518151816,6.793705305701728,-3.6903772277227724,0.0
1.127334603460346,6.792168311959987,-3.691001905190519,0.0
1.1277510551055105,6.790631058070285,-3.691626582658266,0.0
1.1281675067506751,6.789093544032624,-3.692251260126013,0.0
1.1285839583958397,6.787555769847004,-3.6928759375937594,0.0
1.129000410041004,6.7860177355134255,-3.693500615061506,0.0
1.1294168616861686,6.784479441031888,-3.694125292529253,0.0
1.1298333133313332,6.78294088640239,-3.694749969997,0.0
1.1302497649764975,6.7814020716249335,-3.6953746474647464,0.0
1.1306662166216621,6.779862996699518,-3.695999324932493,0.0
1.1310826682668267,6.7783236616261435,-3.69662400240024,0.0
1.1314991199119913,6.77678406640481,-3.697248679867987,0.0
1.1319155715571556,6.775244211035517,-3.6978733573357334,0.0
1.1323320232023202,6.773704095518265,-3.6984980348034804,0.0
1.1327484748474848,6.7721637198530535,-3.699122712271227,0.0
1.1331649264926493,6.770623084039883,-3.699747389738974,0.0
1.1335813781378137,6.7690821880787535,-3.7003720672067204,0.0
1.1339978297829783,6.767541031969666,-3.7009967446744674,0.0
1.1344142814281428,6.765999615712618,-3.7016214221422143,0.0
1.1348307330733074,6.76445793930761,-3.702246099609961,0.0
1.1352471847184717,6.762916002754644,-3.702870777077708,0.0
1.1356636363636363,6.761373806053719,-3.7034954545454544,0.0
1.136080088008801,6.759831349204835,-3.7041201320132013,0.0
1.1364965396539655,6.758288632207991,-3.7047448094809483,0.0
1.1369129912991298,6.756745655063189,-3.705369486948695,0.0
1.1373294429442944,6.755202417770427,-3.705994164416442,0.0
1.137745894589459,6.7536589203297055,-3.7066188418841883,0.0
1.1381623462346235,6.752115162741026,-3.7072435193519353,0.0
1.1385787978797879,6.750571145004387,-3.707868196819682,0.0
1.1389952495249525,6.749026867119788,-3.708492874287429,0.0
1.139411701170117,6.747482329087231,-3.7091175517551758,0.0
1.1398281528152816,6.745937530906714,-3.7097422292229223,0.0
1.140244604460446,6.744392472578239,-3.710366906690669,0.0
1.1406610561056105,6.742847154101804,-3.710991584158416,0.0
1.141077507750775,6.74130157547741,-3.7116162616261628,0.0
1.1414939593959397,6.739755736705057,-3.7122409390939097,0.0
1.141910411041104,6.7382096377847445,-3.712865616561656,0.0
1.1423268626862686,6.736663278716473,-3.713490294029403,0.0
1.1427433143314332,6.7351166595002425,-3.7141149714971498,0.0
1.1431597659765977,6.733569780136053,-3.7147396489648967,0.0
1.143576217621762,6.732022640623904,-3.7153643264326432,0.0
1.1439926692669267,6.730475240963796,-3.7159890039003898,0.0
1.1444091209120912,6.7289275811557285,-3.7166136813681367,0.0
1.1448255725572558,6.727379661199702,-3.7172383588358837,0.0
1.1452420242024202,6.725831481095717,-3.7178630363036302,0.0
1.1456584758475847,6.724283040843773,-3.718487713771377,0.0
1.1460749274927493,6.722734340443869,-3.7191123912391237,0.0
1.1464913791379139,6.7211853798960055,-3.7197370687068707,0.0
1.1469078307830782,6.719636159200184,-3.7203617461746172,0.0
1.1473242824282428,6.718086678356403,-3.720986423642364,0.0
1.1477407340734074,6.716536937364662,-3.721611101110111,0.0
1.148157185718572,6.714986936224962,-3.7222357785778577,0.0
1.1485736373637363,6.713436674937305,-3.7228604560456047,0.0
1.1489900890089009,6.711886153501687,-3.723485133513351,0.0
1.1494065406540654,6.710335371918109,-3.724109810981098,0.0
1.14982299229923,6.708784330186574,-3.724734488448845,0.0
1.1502394439443944,6.707233028307079,-3.7253591659165917,0.0
1.150655895589559,6.705681466279625,-3.7259838433843386,0.0
1.1510723472347235,6.704129644104211,-3.726608520852085,0.0
1.151488798879888,6.7025775617808385,-3.727233198319832,0.0
1.1519052505250524,6.701025219309507,-3.7278578757875787,0.0
1.152321702170217,6.699472616690216,-3.7284825532553256,0.0
1.1527381538153816,6.697919753922966,-3.7291072307230726,0.0
1.1531546054605462,6.6963666310077565,-3.729731908190819,0.0
1.1535710571057105,6.694813247944589,-3.7303565856585656,0.0
1.153987508750875,6.693259604733462,-3.7309812631263126,0.0
1.1544039603960397,6.691705701374374,-3.7316059405940596,0.0
1.1548204120412042,6.6901515378673295,-3.7322306180618066,0.0
1.1552368636863686,6.688597114212325,-3.7328552955295526,0.0
1.1556533153315331,6.6870424304093605,-3.7334799729972996,0.0
1.1560697669766977,6.685487486458437,-3.7341046504650466,0.0
1.1564862186218623,6.683932282359555,-3.7347293279327936,0.0
1.1569026702670266,6.682376818112714,-3.73535400540054,0.0
1.1573191219121912,6.680821093717913,-3.7359786828682866,0.0
1.1577355735573558,6.679265109175153,-3.7366033603360336,0.0
1.1581520252025201,6.677708864484435,-3.73722803780378,0.0
1.1585684768476847,6.676152359645758,-3.737852715271527,0.0
1.1589849284928493,6.67459559465912,-3.738477392739274,0.0
1.1594013801380139,6.673038569524524,-3.7391020702070206,0.0
1.1598178317831782,6.671481284241969,-3.7397267476747675,0.0
1.1602342834283428,6.6699237388114545,-3.740351425142514,0.0
1.1606507350735074,6.66836593323298,-3.740976102610261,0.0
1.161067186718672,6.666807867506548,-3.741600780078008,0.0
1.1614836383638363,6.665249541632156,-3.7422254575457545,0.0
1.1619000900090009,6.663690955609805,-3.7428501350135015,0.0
1.1623165416541654,6.6621321094394945,-3.743474812481248,0.0
1.16273299329933,6.660573003121225,-3.744099489948995,0.0
1.1631494449444943,6.659013636654997,-3.7447241674167415,0.0
1.163565896589659,6.6574540100408095,-3.7453488448844885,0.0
1.1639823482348235,6.655894123278663,-3.7459735223522355,0.0
1.164398799879988,6.654333976368557,-3.746598199819982,0.0
1.1648152515251524,6.652773569310492,-3.7472228772877285,0.0
1.165231703170317,6.651212902104468,-3.7478475547554755,0.0
1.1656481548154816,6.649651974750484,-3.7484722322232225,0.0
1.1660646064606461,6.648090787248542,-3.7490969096909694,0.0
1.1664810581058105,6.646529339598641,-3.7497215871587155,0.0
1.166897509750975,6.64496763180078,-3.7503462646264625,0.0
1.1673139613961396,6.64340566385496,-3.7509709420942094,0.0
1.1677304130413042,6.641843435761181,-3.7515956195619564,0.0
1.1681468646864686,6.640280947519443,-3.752220297029703,0.0
1.1685633163316331,6.6387181991297455,-3.7528449744974495,0.0
1.1689797679767977,6.637155190592089,-3.7534696519651964,0.0
1.1693962196219623,6.635591921906473,-3.7540943294329434,0.0
1.1698126712671266,6.634028393072899,-3.75471900690069,0.0
1.1702291229122912,6.632464604091365,-3.755343684368437,0.0
1.1706455745574558,6.630900554961872,-3.7559683618361834,0.0
1.1710620262026203,6.629336245684419,-3.7565930393039304,0.0
1.1714784778477847,6.627771676259009,-3.757217716771677,0.0
1.1718949294929493,6.626206846685638,-3.757842394239424,0.0
1.1723113811381138,6.624641756964309,-3.758467071707171,0.0
1.1727278327832784,6.623076407095019,-3.7590917491749174,0.0
1.1731442844284428,6.6215107970777725,-3.7597164266426644,0.0
1.1735607360736073,6.619944926912565,-3.760341104110411,0.0
1.173977187718772,6.618378796599399,-3.760965781578158,0.0
1.1743936393639365,6.616812406138273,-3.761590459045905,0.0
1.1748100910091008,6.615245755529189,-3.7622151365136514,0.0
1.1752265426542654,6.613678844772146,-3.7628398139813983,0.0
1.17564299429943,6.612111673867143,-3.763464491449145,0.0
1.1760594459445946,6.61054424281418,-3.764089168916892,0.0
1.176475897589759,6.60897655161326,-3.7647138463846384,0.0
1.1768923492349235,6.60740860026438,-3.7653385238523853,0.0
1.177308800880088,6.6058403887675405,-3.7659632013201323,0.0
1.1777252525252526,6.604271917122742,-3.766587878787879,0.0
1.178141704170417,6.602703185329985,-3.7672125562556253,0.0
1.1785581558155815,6.601134193389269,-3.7678372337233723,0.0
1.1789746074607461,6.599564941300592,-3.7684619111911193,0.0
1.1793910591059107,6.597995429063957,-3.7690865886588663,0.0
1.179807510751075,6.596425656679363,-3.7697112661266123,0.0
1.1802239623962396,6.594855624146811,-3.7703359435943593,0.0
1.1806404140414042,6.593285331466298,-3.7709606210621063,0.0
1.1810568656865688,6.591714778637826,-3.7715852985298532,0.0
1.181473317331733,6.5901439656613965,-3.7722099759975998,0.0
1.1818897689768977,6.588572892537006,-3.7728346534653463,0.0
1.1823062206220623,6.587001559264657,-3.7734593309330933,0.0
1.1827226722672268,6.585429965844349,-3.7740840084008402,0.0
1.1831391239123912,6.583858112276082,-3.7747086858685868,0.0
1.1835555755575558,6.582285998559856,-3.7753333633363337,0.0
1.1839720272027203,6.580713624695671,-3.7759580408040803,0.0
1.184388478847885,6.579140990683525,-3.7765827182718272,0.0
1.1848049304930492,6.577568096523422,-3.7772073957395738,0.0
1.1852213821382138,6.575994942215359,-3.7778320732073207,0.0
1.1856378337833784,6.574421527759337,-3.7784567506750677,0.0
1.186054285428543,6.572847853155356,-3.7790814281428142,0.0
1.1864707370737073,6.571273918403415,-3.779706105610561,0.0
1.1868871887188719,6.569699723503516,-3.7803307830783077,0.0
1.1873036403640365,6.568125268455657,-3.7809554605460547,0.0
1.1877200920092008,6.56655055325984,-3.781580138013801,0.0
1.1881365436543654,6.564975577916063,-3.782204815481548,0.0
1.18855299529953,6.563400342424327,-3.782829492949295,0.0
1.1889694469446945,6.561824846784631,-3.7834541704170417,0.0
1.1893858985898589,6.560249090996978,-3.784078847884788,0.0
1.1898023502350235,6.558673075061364,-3.784703525352535,0.0
1.190218801880188,6.557096798977791,-3.785328202820282,0.0
1.1906352535253526,6.555520262746259,-3.785952880288029,0.0
1.191051705170517,6.5539434663667695,-3.786577557755775,0.0
1.1914681568156815,6.552366409839319,-3.787202235223522,0.0
1.191884608460846,6.5507890931639094,-3.787826912691269,0.0
1.1923010601060107,6.5492115163405416,-3.788451590159016,0.0
1.192717511751175,6.5476336793692145,-3.7890762676267626,0.0
1.1931339633963396,6.546055582249927,-3.789700945094509,0.0
1.1935504150415042,6.544477224982682,-3.790325622562256,0.0
1.1939668666866687,6.542898607567476,-3.790950300030003,0.0
1.194383318331833,6.541319730004313,-3.7915749774977496,0.0
1.1947997699769977,6.53974059229319,-3.7921996549654966,0.0
1.1952162216221622,6.538161194434108,-3.792824332433243,0.0
1.1956326732673268,6.536581536427066,-3.79344900990099,0.0
1.1960491249124912,6.535001618272066,-3.7940736873687366,0.0
1.1964655765576557,6.533421439969106,-3.7946983648364836,0.0
1.1968820282028203,6.5318410015181865,-3.7953230423042306,0.0
1.1972984798479849,6.5302603029193085,-3.795947719771977,0.0
1.1977149314931492,6.528679344172472,-3.796572397239724,0.0
1.1981313831383138,6.527098125277676,-3.7971970747074706,0.0
1.1985478347834784,6.52551664623492,-3.7978217521752176,0.0
1.198964286428643,6.523934907044206,-3.7984464296429645,0.0
1.1993807380738073,6.522352907705533,-3.799071107110711,0.0
1.1997971897189719,6.5207706482189,-3.799695784578458,0.0
1.2002136413641364,6.519188128584307,-3.8003204620462046,0.0
1.200630093009301,6.517605348801756,-3.8009451395139515,0.0
1.2010465446544654,6.516022308871246,-3.801569816981698,0.0
1.20146299629963,6.514439008792777,-3.802194494449445,0.0
1.2018794479447945,6.512855448566348,-3.802819171917192,0.0
1.202295899589959,6.51127162819196,-3.8034438493849385,0.0
1.2027123512351234,6.509687547669614,-3.804068526852685,0.0
1.203128802880288,6.508103206999308,-3.804693204320432,0.0
1.2035452545254526,6.506518606181043,-3.805317881788179,0.0
1.2039617061706172,6.504933745214818,-3.805942559255926,0.0
1.2043781578157815,6.503348624100635,-3.806567236723672,0.0
1.204794609460946,6.501763242838493,-3.807191914191419,0.0
1.2052110611061106,6.5001776014283905,-3.807816591659166,0.0
1.2056275127512752,6.49859169987033,-3.808441269126913,0.0
1.2060439643964396,6.497005538164311,-3.8090659465946595,0.0
1.2064604160416041,6.495419116310331,-3.809690624062406,0.0
1.2068768676867687,6.493832434308393,-3.810315301530153,0.0
1.2072933193319333,6.492245492158496,-3.8109399789979,0.0
1.2077097709770976,6.490658289860639,-3.8115646564656465,0.0
1.2081262226222622,6.489070827414824,-3.8121893339333934,0.0
1.2085426742674268,6.487483104821049,-3.81281401140114,0.0
1.2089591259125914,6.485895122079315,-3.813438688868887,0.0
1.2093755775577557,6.484306879189623,-3.8140633663366335,0.0
1.2097920292029203,6.48271837615197,-3.8146880438043804,0.0
1.2102084808480849,6.481129612966358,-3.8153127212721274,0.0
1.2106249324932494,6.479540589632787,-3.815937398739874,0.0
1.2110413841384138,6.477951306151258,-3.816562076207621,0.0
1.2114578357835784,6.47636176252177,-3.8171867536753674,0.0
1.211874287428743,6.474771958744322,-3.8178114311431144,0.0
1.2122907390739075,6.473181894818914,-3.8184361086108614,0.0
1.2127071907190718,6.471591570745549,-3.819060786078608,0.0
1.2131236423642364,6.470000986524223,-3.819685463546355,0.0
1.213540094009401,6.468410142154939,-3.8203101410141014,0.0
1.2139565456545656,6.466819037637695,-3.8209348184818483,0.0
1.21437299729973,6.4652276729724925,-3.821559495949595,0.0
1.2147894489448945,6.463636048159331,-3.822184173417342,0.0
1.215205900590059,6.462044163198209,-3.822808850885089,0.0
1.2156223522352234,6.46045201808913,-3.823433528352835,0.0
1.216038803880388,6.45885961283209,-3.824058205820582,0.0
1.2164552555255526,6.457266947427092,-3.824682883288329,0.0
1.2168717071707171,6.455674021874134,-3.825307560756076,0.0
1.2172881588158815,6.454080836173218,-3.8259322382238223,0.0
1.217704610461046,6.452487390324341,-3.826556915691569,0.0
1.2181210621062106,6.450893684327507,-3.827181593159316,0.0
1.2185375137513752,6.449299718182712,-3.827806270627063,0.0
1.2189539653965396,6.44770549188996,-3.8284309480948093,0.0
1.2193704170417041,6.446111005449247,-3.8290556255625563,0.0
1.2197868686868687,6.444516258860576,-3.829680303030303,0.0
1.2202033203320333,6.442921252123945,-3.83030498049805,0.0
1.2206197719771976,6.441325985239356,-3.8309296579657963,0.0
1.2210362236223622,6.439730458206806,-3.8315543354335433,0.0
1.2214526752675268,6.438134671026297,-3.8321790129012903,0.0
1.2218691269126913,6.43653862369783,-3.832803690369037,0.0
1.2222855785578557,6.434942316221404,-3.8334283678367838,0.0
1.2227020302030203,6.433345748597018,-3.8340530453045303,0.0
1.2231184818481848,6.431748920824674,-3.8346777227722773,0.0
1.2235349334933494,6.43015183290437,-3.8353024002400242,0.0
1.2239513851385138,6.428554484836107,-3.8359270777077707,0.0
1.2243678367836783,6.426956876619886,-3.8365517551755177,0.0
1.224784288428843,6.425359008255704,-3.8371764326432642,0.0
1.2252007400740075,6.423760879743563,-3.837801110111011,0.0
1.2256171917191718,6.422162491083465,-3.8384257875787577,0.0
1.2260336433643364,6.420563842275405,-3.8390504650465047,0.0
1.226450095009501,6.418964933319387,-3.8396751425142517,0.0
1.2268665466546655,6.41736576421541,-3.840299819981998,0.0
1.22728299829983,6.415766334963475,-3.8409244974497447,0.0
1.2276994499449945,6.414166645563579,-3.8415491749174917,0.0
1.228115901590159,6.412566696015725,-3.8421738523852387,0.0
1.2285323532353236,6.410966486319911,-3.8427985298529856,0.0
1.228948804880488,6.409366016476139,-3.8434232073207317,0.0
1.2293652565256525,6.407765286484407,-3.8440478847884787,0.0
1.2297817081708171,6.406164296344716,-3.8446725622562257,0.0
1.2301981598159817,6.404563046057066,-3.8452972397239726,0.0
1.230614611461146,6.402961535621458,-3.845921917191719,0.0
1.2310310631063106,6.401359765037888,-3.8465465946594657,0.0
1.2314475147514752,6.399757734306361,-3.8471712721272127,0.0
1.2318639663966398,6.398155443426875,-3.8477959495949596,0.0
1.232280418041804,6.396552892399429,-3.848420627062706,0.0
1.2326968696869687,6.3949500812240245,-3.849045304530453,0.0
1.2331133213321332,6.39334700990066,-3.8496699819981997,0.0
1.2335297729772978,6.391743678429337,-3.8502946594659466,0.0
1.2339462246224622,6.390140086810055,-3.850919336933693,0.0
1.2343626762676267,6.388536235042813,-3.85154401440144,0.0
1.2347791279127913,6.386932123127613,-3.852168691869187,0.0
1.235195579557956,6.385327751064452,-3.8527933693369336,0.0
1.2356120312031202,6.383723118853334,-3.8534180468046806,0.0
1.2360284828482848,6.382118226494256,-3.854042724272427,0.0
1.2364449344934494,6.380513073987219,-3.854667401740174,0.0
1.236861386138614,6.378907661332222,-3.855292079207921,0.0
1.2372778377837783,6.3773019885292666,-3.8559167566756676,0.0
1.2376942894289429,6.375696055578352,-3.8565414341434145,0.0
1.2381107410741075,6.374089862479479,-3.857166111611161,0.0
1.238527192719272,6.372483409232645,-3.857790789078908,0.0
1.2389436443644364,6.370876695837854,-3.8584154665466546,0.0
1.239360096009601,6.369269722295103,-3.8590401440144015,0.0
1.2397765476547655,6.367662488604392,-3.8596648214821485,0.0
1.24019299929993,6.366054994765722,-3.860289498949895,0.0
1.2406094509450944,6.364447240779095,-3.8609141764176416,0.0
1.241025902590259,6.362839226644507,-3.8615388538853885,0.0
1.2414423542354236,6.36123095236196,-3.8621635313531355,0.0
1.2418588058805882,6.359622417931453,-3.8627882088208825,0.0
1.2422752575257525,6.3580136233529885,-3.8634128862886286,0.0
1.242691709170917,6.356404568626564,-3.8640375637563755,0.0
1.2431081608160817,6.354795253752181,-3.8646622412241225,0.0
1.243524612461246,6.353185678729838,-3.865286918691869,0.0
1.2439410641064106,6.351575843559537,-3.865911596159616,0.0
1.2443575157515752,6.349965748241276,-3.8665362736273625,0.0
1.2447739673967397,6.348355392775056,-3.8671609510951095,0.0
1.245190419041904,6.346744777160877,-3.867785628562856,0.0
1.2456068706870687,6.345133901398739,-3.868410306030603,0.0
1.2460233223322332,6.3435227654886415,-3.86903498349835,0.0
1.2464397739773978,6.341911369430584,-3.8696596609660965,0.0
1.2468562256225622,6.340299713224569,-3.8702843384338435,0.0
1.2472726772677267,6.338687796870595,-3.87090901590159,0.0
1.2476891289128913,6.33707562036866,-3.871533693369337,0.0
1.2481055805580559,6.335463183718767,-3.872158370837084,0.0
1.2485220322032202,6.333850486920915,-3.8727830483048304,0.0
1.2489384838483848,6.332237529975104,-3.8734077257725774,0.0
1.2493549354935494,6.3306243128813335,-3.874032403240324,0.0
1.249771387138714,6.329010835639603,-3.874657080708071,0.0
1.2501878387838783,6.327397098249915,-3.8752817581758174,0.0
1.2506042904290429,6.3257831007122665,-3.8759064356435644,0.0
1.2510207420742074,6.324168843026659,-3.8765311131113114,0.0
1.251437193719372,6.322554325193093,-3.877155790579058,0.0
1.2518536453645364,6.320939547211569,-3.8777804680468044,0.0
1.252270097009701,6.319324509082084,-3.8784051455145514,0.0
1.2526865486548655,6.31770921080464,-3.8790298229822984,0.0
1.25310300030003,6.316093652379237,-3.8796545004500453,0.0
1.2535194519451944,6.314477833805876,-3.8802791779177914,0.0
1.253935903590359,6.312861755084555,-3.8809038553855384,0.0
1.2543523552355236,6.311245416215274,-3.8815285328532854,0.0
1.2547688068806881,6.309628817198035,-3.8821532103210323,0.0
1.2551852585258525,6.308011958032837,-3.882777887788779,0.0
1.255601710171017,6.306394838719679,-3.8834025652565254,0.0
1.2560181618161816,6.3047774592585615,-3.8840272427242724,0.0
1.2564346134613462,6.303159819649486,-3.8846519201920193,0.0
1.2568510651065106,6.301541919892451,-3.885276597659766,0.0
1.2572675167516751,6.299923759987457,-3.885901275127513,0.0
1.2576839683968397,6.298305339934504,-3.8865259525952593,0.0
1.2581004200420043,6.296686659733591,-3.8871506300630063,0.0
1.2585168716871686,6.29506771938472,-3.887775307530753,0.0
1.2589333233323332,6.293448518887889,-3.8883999849985,0.0
1.2593497749774978,6.291829058243099,-3.889024662466247,0.0
1.2597662266226624,6.290209337450349,-3.8896493399339933,0.0
1.2601826782678267,6.288589356509641,-3.8902740174017403,0.0
1.2605991299129913,6.286969115420974,-3.890898694869487,0.0
1.2610155815581559,6.285348614184348,-3.8915233723372338,0.0
1.2614320332033204,6.283727852799762,-3.8921480498049807,0.0
1.2618484848484848,6.2821068312672175,-3.8927727272727273,0.0
1.2622649364936493,6.2804855495867145,-3.8933974047404742,0.0
1.262681388138814,6.2788640077582505,-3.8940220822082208,0.0
1.2630978397839785,6.277242205781828,-3.8946467596759677,0.0
1.2635142914291428,6.275620143657448,-3.8952714371437143,0.0
1.2639307430743074,6.273997821385107,-3.8958961146114612,0.0
1.264347194719472,6.272375238964807,-3.896520792079208,0.0
1.2647636463646366,6.270752396396548,-3.8971454695469547,0.0
1.265180098009801,6.269129293680331,-3.8977701470147013,0.0
1.2655965496549655,6.267505930816154,-3.8983948244824482,0.0
1.26601300130013,6.265882307804017,-3.899019501950195,0.0
1.2664294529452946,6.264258424643922,-3.899644179417942,0.0
1.266845904590459,6.262634281335869,-3.9002688568856883,0.0
1.2672623562356236,6.261009877879855,-3.900893534353435,0.0
1.2676788078807881,6.2593852142758815,-3.901518211821182,0.0
1.2680952595259527,6.257760290523949,-3.902142889288929,0.0
1.268511711171117,6.256135106624059,-3.9027675667566757,0.0
1.2689281628162816,6.254509662576209,-3.903392244224422,0.0
1.2693446144614462,6.2528839583804,-3.904016921692169,0.0
1.2697610661066108,6.251257994036631,-3.904641599159916,0.0
1.2701775177517751,6.249631769544904,-3.9052662766276627,0.0
1.2705939693969397,6.248005284905217,-3.9058909540954097,0.0
1.2710104210421043,6.246378540117571,-3.906515631563156,0.0
1.2714268726872686,6.244751535181967,-3.907140309030903,0.0
1.2718433243324332,6.243124270098402,-3.9077649864986497,0.0
1.2722597759775978,6.241496744866879,-3.9083896639663966,0.0
1.2726762276227623,6.239868959487397,-3.9090143414341436,0.0
1.2730926792679267,6.238240913959956,-3.90963901890189,0.0
1.2735091309130913,6.236612608284554,-3.910263696369637,0.0
1.2739255825582558,6.234984042461194,-3.9108883738373836,0.0
1.2743420342034204,6.233355216489875,-3.9115130513051306,0.0
1.2747584858485848,6.231726130370598,-3.912137728772877,0.0
1.2751749374937493,6.2300967841033605,-3.912762406240624,0.0
1.275591389138914,6.228467177688164,-3.913387083708371,0.0
1.2760078407840785,6.226837311125008,-3.9140117611761176,0.0
1.2764242924292428,6.225207184413895,-3.914636438643864,0.0
1.2768407440744074,6.22357679755482,-3.915261116111611,0.0
1.277257195719572,6.2219461505477875,-3.915885793579358,0.0
1.2776736473647365,6.220315243392795,-3.916510471047105,0.0
1.278090099009901,6.218684076089844,-3.917135148514851,0.0
1.2785065506550655,6.2170526486389335,-3.917759825982598,0.0
1.27892300230023,6.215420961040064,-3.918384503450345,0.0
1.2793394539453946,6.213789013293235,-3.919009180918092,0.0
1.279755905590559,6.212156805398449,-3.9196338583858386,0.0
1.2801723572357235,6.210524337355701,-3.920258535853585,0.0
1.280588808880888,6.208891609164995,-3.920883213321332,0.0
1.2810052605260527,6.207258620826329,-3.921507890789079,0.0
1.281421712171217,6.205625372339706,-3.9221325682568255,0.0
1.2818381638163816,6.203991863705122,-3.9227572457245725,0.0
1.2822546154615462,6.202358094922579,-3.923381923192319,0.0
1.2826710671067107,6.200724065992078,-3.924006600660066,0.0
1.283087518751875,6.199089776913617,-3.9246312781278125,0.0
1.2835039703970397,6.197455227687197,-3.9252559555955595,0.0
1.2839204220422042,6.195820418312818,-3.9258806330633065,0.0
1.2843368736873688,6.194185348790479,-3.926505310531053,0.0
1.2847533253325332,6.1925500191201825,-3.9271299879988,0.0
1.2851697769776977,6.190914429301926,-3.9277546654665465,0.0
1.2855862286228623,6.18927857933571,-3.9283793429342935,0.0
1.2860026802680269,6.187642469221535,-3.9290040204020404,0.0
1.2864191319131912,6.1860060989594015,-3.929628697869787,0.0
1.2868355835583558,6.184369468549308,-3.930253375337534,0.0
1.2872520352035204,6.182732577991255,-3.9308780528052805,0.0
1.287668486848685,6.181095427285244,-3.9315027302730274,0.0
1.2880849384938493,6.179458016431274,-3.932127407740774,0.0
1.2885013901390139,6.177820345429343,-3.932752085208521,0.0
1.2889178417841785,6.176182414279455,-3.933376762676268,0.0
1.289334293429343,6.1745442229816065,-3.9340014401440144,0.0
1.2897507450745074,6.1729057715358,-3.934626117611761,0.0
1.290167196719672,6.171267059942034,-3.935250795079508,0.0
1.2905836483648365,6.169628088200308,-3.935875472547255,0.0
1.291000100010001,6.1679888563106235,-3.936500150015002,0.0
1.2914165516551654,6.16634936427298,-3.937124827482748,0.0
1.29183300330033,6.1647096120873766,-3.937749504950495,0.0
1.2922494549454946,6.163069599753815,-3.938374182418242,0.0
1.2926659065906592,6.161429327272294,-3.938998859885989,0.0
1.2930823582358235,6.1597887946428145,-3.9396235373537354,0.0
1.293498809880988,6.158148001865374,-3.940248214821482,0.0
1.2939152615261527,6.156506948939976,-3.940872892289229,0.0
1.2943317131713172,6.154865635866618,-3.941497569756976,0.0
1.2947481648164816,6.153224062645302,-3.9421222472247224,0.0
1.2951646164616462,6.151582229276025,-3.9427469246924693,0.0
1.2955810681068107,6.14994013575879,-3.943371602160216,0.0
1.2959975197519753,6.148297782093596,-3.943996279627963,0.0
1.2964139713971397,6.146655168280443,-3.9446209570957094,0.0
1.2968304230423042,6.14501229431933,-3.9452456345634563,0.0
1.2972468746874688,6.143369160210258,-3.9458703120312033,0.0
1.2976633263326334,6.141725765953227,-3.94649498949895,0.0
1.2980797779777977,6.140082111548239,-3.947119666966697,0.0
1.2984962296229623,6.138438196995288,-3.9477443444344433,0.0
1.2989126812681269,6.136794022294381,-3.9483690219021903,0.0
1.2993291329132912,6.135149587445514,-3.948993699369937,0.0
1.2997455845584558,6.133504892448687,-3.949618376837684,0.0
1.3001620362036204,6.131859937303901,-3.9502430543054308,0.0
1.300578487848785,6.130214722011156,-3.9508677317731773,0.0
1.3009949394939493,6.128569246570453,-3.951492409240924,0.0
1.3014113911391139,6.12692351098179,-3.952117086708671,0.0
1.3018278427842784,6.125277515245167,-3.9527417641764178,0.0
1.302244294429443,6.123631259360586,-3.9533664416441647,0.0
1.3026607460746074,6.121984743328046,-3.953991119111911,0.0
1.303077197719772,6.120337967147546,-3.954615796579658,0.0
1.3034936493649365,6.118690930819087,-3.9552404740474048,0.0
1.303910101010101,6.117043634342669,-3.9558651515151517,0.0
1.3043265526552654,6.115396077718293,-3.9564898289828982,0.0
1.30474300430043,6.113748260945956,-3.9571145064506448,0.0
1.3051594559455946,6.11210018402566,-3.9577391839183917,0.0
1.3055759075907591,6.110451846957406,-3.9583638613861387,0.0
1.3059923592359235,6.108803249741193,-3.9589885388538852,0.0
1.306408810881088,6.10715439237702,-3.959613216321632,0.0
1.3068252625262526,6.105505274864888,-3.9602378937893787,0.0
1.3072417141714172,6.103855897204797,-3.9608625712571257,0.0
1.3076581658165816,6.102206259396747,-3.9614872487248722,0.0
1.3080746174617461,6.100556361440738,-3.962111926192619,0.0
1.3084910691069107,6.098906203336769,-3.962736603660366,0.0
1.3089075207520753,6.097255785084841,-3.9633612811281127,0.0
1.3093239723972396,6.095605106684955,-3.9639859585958597,0.0
1.3097404240424042,6.093954168137109,-3.964610636063606,0.0
1.3101568756875688,6.092302969441304,-3.965235313531353,0.0
1.3105733273327334,6.09065151059754,-3.9658599909991,0.0
1.3109897789778977,6.088999791605817,-3.9664846684668467,0.0
1.3114062306230623,6.087347812466135,-3.9671093459345936,0.0
1.3118226822682268,6.0856955731784925,-3.96773402340234,0.0
1.3122391339133914,6.084043073742891,-3.968358700870087,0.0
1.3126555855585558,6.0823903141593325,-3.9689833783378337,0.0
1.3130720372037203,6.080737294427813,-3.9696080558055806,0.0
1.313488488848885,6.079084014548335,-3.9702327332733276,0.0
1.3139049404940495,6.077430474520897,-3.970857410741074,0.0
1.3143213921392138,6.0757766743455015,-3.9714820882088206,0.0
1.3147378437843784,6.074122614022146,-3.9721067656765676,0.0
1.315154295429543,6.0724682935508305,-3.9727314431443146,0.0
1.3155707470747076,6.070813712931557,-3.9733561206120616,0.0
1.315987198719872,6.069158872164325,-3.9739807980798076,0.0
1.3164036503650365,6.067503771249132,-3.9746054755475546,0.0
1.316820102010201,6.06584841018598,-3.9752301530153016,0.0
1.3172365536553656,6.06419278897487,-3.9758548304830486,0.0
1.31765300530053,6.062536907615801,-3.976479507950795,0.0
1.3180694569456946,6.060880766108772,-3.9771041854185416,0.0
1.3184859085908591,6.059224364453784,-3.9777288628862886,0.0
1.3189023602360237,6.057567702650837,-3.9783535403540355,0.0
1.319318811881188,6.055910780699932,-3.978978217821782,0.0
1.3197352635263526,6.054253598601067,-3.979602895289529,0.0
1.3201517151715172,6.052596156354242,-3.9802275727572756,0.0
1.3205681668166818,6.050938453959458,-3.9808522502250225,0.0
1.3209846184618461,6.049280491416716,-3.981476927692769,0.0
1.3214010701070107,6.047622268726014,-3.982101605160516,0.0
1.3218175217521753,6.045963785887353,-3.982726282628263,0.0
1.3222339733973398,6.044305042900732,-3.9833509600960095,0.0
1.3226504250425042,6.042646039766154,-3.9839756375637565,0.0
1.3230668766876688,6.040986776483615,-3.984600315031503,0.0
1.3234833283328333,6.039327253053118,-3.98522499249925,0.0
1.323899779977998,6.037667469474661,-3.985849669966997,0.0
1.3243162316231623,6.036007425748245,-3.9864743474347435,0.0
1.3247326832683268,6.0343471218738705,-3.9870990249024905,0.0
1.3251491349134914,6.032686557851536,-3.987723702370237,0.0
1.325565586558656,6.0310257336812425,-3.988348379837984,0.0
1.3259820382038203,6.029364649362991,-3.9889730573057305,0.0
1.326398489848985,6.02770330489678,-3.9895977347734775,0.0
1.3268149414941495,6.026041700282608,-3.9902224122412244,0.0
1.327231393139314,6.024379835520479,-3.990847089708971,0.0
1.3276478447844784,6.02271771061039,-3.9914717671767175,0.0
1.328064296429643,6.021055325552342,-3.9920964446444644,0.0
1.3284807480748075,6.019392680346335,-3.9927211221122114,0.0
1.3288971997199719,6.017729774992369,-3.993345799579958,0.0
1.3293136513651365,6.016066609490443,-3.9939704770477045,0.0
1.329730103010301,6.0144031838405585,-3.9945951545154514,0.0
1.3301465546554656,6.0127394980427145,-3.9952198319831984,0.0
1.33056300630063,6.011075552096912,-3.995844509450945,0.0
1.3309794579457945,6.00941134600315,-3.996469186918692,0.0
1.331395909590959,6.007746879761429,-3.9970938643864384,0.0
1.3318123612361237,6.006082153371748,-3.9977185418541854,0.0
1.332228812881288,6.004417166834109,-3.998343219321932,0.0
1.3326452645264526,6.00275192014851,-3.998967896789679,0.0
1.3330617161716172,6.001086413314953,-3.999592574257426,0.0
1.3334781678167817,5.999420646333435,-4.000217251725172,0.0
1.333894619461946,5.997754619203961,-4.000841929192919,0.0
1.3343110711071107,5.996088331926525,-4.0014666066606654,0.0
1.3347275227522752,5.994421784501131,-4.002091284128413,0.0
1.3351439743974398,5.992754976927777,-4.002715961596159,0.0
1.3355604260426042,5.991087909206465,-4.003340639063906,0.0
1.3359768776877687,5.989420581337193,-4.003965316531653,0.0
1.3363933293329333,5.987752993319962,-4.004589993999399,0.0
1.3368097809780979,5.986085145154772,-4.005214671467147,0.0
1.3372262326232622,5.984417036841624,-4.005839348934893,0.0
1.3376426842684268,5.9827486683805144,-4.00646402640264,0.0
1.3380591359135914,5.981080039771447,-4.007088703870387,0.0
1.338475587558756,5.97941115101442,-4.007713381338133,0.0
1.3388920392039203,5.977742002109435,-4.00833805880588,0.0
1.3393084908490849,5.97607259305649,-4.008962736273627,0.0
1.3397249424942494,5.974402923855586,-4.009587413741374,0.0
1.340141394139414,5.972732994506723,-4.010212091209121,0.0
1.3405578457845784,5.971062805009901,-4.010836768676867,0.0
1.340974297429743,5.96939235536512,-4.011461446144614,0.0
1.3413907490749075,5.967721645572379,-4.012086123612361,0.0
1.341807200720072,5.96605067563168,-4.012710801080108,0.0
1.3422236523652364,5.96437944554302,-4.013335478547855,0.0
1.342640104010401,5.962707955306403,-4.013960156015601,0.0
1.3430565556555656,5.961036204921825,-4.014584833483348,0.0
1.3434730073007302,5.9593641943892885,-4.015209510951095,0.0
1.3438894589458945,5.957691923708794,-4.015834188418841,0.0
1.344305910591059,5.956019392880339,-4.016458865886589,0.0
1.3447223622362237,5.954346601903925,-4.017083543354335,0.0
1.3451388138813882,5.9526735507795525,-4.017708220822082,0.0
1.3455552655265526,5.951000239507222,-4.018332898289829,0.0
1.3459717171717172,5.94932666808693,-4.018957575757575,0.0
1.3463881688168817,5.94765283651868,-4.019582253225323,0.0
1.3468046204620463,5.94597874480247,-4.020206930693069,0.0
1.3472210721072106,5.944304392938302,-4.020831608160816,0.0
1.3476375237523752,5.9426297809261746,-4.021456285628563,0.0
1.3480539753975398,5.940954908766088,-4.022080963096309,0.0
1.3484704270427044,5.939279776458041,-4.022705640564057,0.0
1.3488868786878687,5.937604384002037,-4.023330318031803,0.0
1.3493033303330333,5.935928731398072,-4.02395499549955,0.0
1.3497197819781979,5.934252818646149,-4.024579672967297,0.0
1.3501362336233624,5.932576645746266,-4.025204350435043,0.0
1.3505526852685268,5.930900212698425,-4.02582902790279,0.0
1.3509691369136914,5.929223519502624,-4.026453705370537,0.0
1.351385588558856,5.927546566158864,-4.027078382838284,0.0
1.3518020402040205,5.925869352667145,-4.027703060306031,0.0
1.3522184918491849,5.924191879027467,-4.028327737773777,0.0
1.3526349434943494,5.9225141452398296,-4.028952415241524,0.0
1.353051395139514,5.920836151304233,-4.029577092709271,0.0
1.3534678467846786,5.919157897220677,-4.030201770177018,0.0
1.353884298429843,5.917479382989163,-4.030826447644764,0.0
1.3543007500750075,5.915800608609689,-4.031451125112511,0.0
1.354717201720172,5.914121574082255,-4.032075802580258,0.0
1.3551336533653366,5.912442279406863,-4.032700480048005,0.0
1.355550105010501,5.910762724583513,-4.033325157515751,0.0
1.3559665566556656,5.909082909612202,-4.033949834983498,0.0
1.3563830083008301,5.907402834492933,-4.034574512451245,0.0
1.3567994599459945,5.905722499225704,-4.035199189918991,0.0
1.357215911591159,5.904041903810516,-4.035823867386739,0.0
1.3576323632363236,5.902361048247369,-4.036448544854485,0.0
1.3580488148814882,5.900679932536263,-4.037073222322232,0.0
1.3584652665266526,5.898998556677198,-4.037697899789979,0.0
1.3588817181718171,5.897316920670173,-4.038322577257725,0.0
1.3592981698169817,5.895635024515189,-4.038947254725473,0.0
1.3597146214621463,5.893952868212247,-4.039571932193219,0.0
1.3601310731073106,5.892270451761346,-4.040196609660966,0.0
1.3605475247524752,5.890587775162484,-4.040821287128713,0.0
1.3609639763976398,5.888904838415664,-4.041445964596459,0.0
1.3613804280428043,5.887221641520885,-4.042070642064207,0.0
1.3617968796879687,5.885538184478147,-4.042695319531953,0.0
1.3622133313331333,5.883854467287449,-4.0433199969997,0.0
1.3626297829782978,5.882170489948792,-4.043944674467447,0.0
1.3630462346234624,5.880486252462176,-4.044569351935193,0.0
1.3634626862686268,5.8788017548276015,-4.04519402940294,0.0
1.3638791379137913,5.877116997045068,-4.045818706870687,0.0
1.364295589558956,5.875431979114574,-4.046443384338434,0.0
1.3647120412041205,5.873746701036121,-4.047068061806181,0.0
1.3651284928492848,5.87206116280971,-4.047692739273927,0.0
1.3655449444944494,5.87037536443534,-4.048317416741674,0.0
1.365961396139614,5.868689305913009,-4.048942094209421,0.0
1.3663778477847786,5.867002987242721,-4.049566771677168,0.0
1.366794299429943,5.865316408424473,-4.050191449144915,0.0
1.3672107510751075,5.863629569458265,-4.050816126612661,0.0
1.367627202720272,5.861942470344099,-4.051440804080408,0.0
1.3680436543654366,5.860255111081973,-4.052065481548155,0.0
1.368460106010601,5.85856749167189,-4.052690159015901,0.0
1.3688765576557655,5.856879612113845,-4.053314836483649,0.0
1.3692930093009301,5.855191472407842,-4.053939513951395,0.0
1.3697094609460947,5.853503072553879,-4.054564191419142,0.0
1.370125912591259,5.851814412551959,-4.055188868886889,0.0
1.3705423642364236,5.8501254924020785,-4.055813546354635,0.0
1.3709588158815882,5.848436312104239,-4.056438223822383,0.0
1.3713752675267528,5.84674687165844,-4.057062901290129,0.0
1.3717917191719171,5.845057171064683,-4.057687578757876,0.0
1.3722081708170817,5.843367210322966,-4.058312256225623,0.0
1.3726246224622463,5.84167698943329,-4.058936933693369,0.0
1.3730410741074108,5.839986508395654,-4.059561611161117,0.0
1.3734575257525752,5.83829576721006,-4.060186288628863,0.0
1.3738739773977398,5.836604765876507,-4.06081096609661,0.0
1.3742904290429043,5.834913504394994,-4.061435643564357,0.0
1.374706880688069,5.833221982765522,-4.062060321032103,0.0
1.3751233323332333,5.831530200988092,-4.06268499849985,0.0
1.3755397839783978,5.829838159062701,-4.063309675967597,0.0
1.3759562356235624,5.828145856989352,-4.063934353435344,0.0
1.376372687268727,5.826453294768044,-4.064559030903091,0.0
1.3767891389138913,5.8247604723987765,-4.065183708370837,0.0
1.377205590559056,5.823067389881549,-4.065808385838584,0.0
1.3776220422042205,5.821374047216364,-4.066433063306331,0.0
1.378038493849385,5.819680444403218,-4.067057740774078,0.0
1.3784549454945494,5.817986581442115,-4.067682418241824,0.0
1.378871397139714,5.816292458333052,-4.068307095709571,0.0
1.3792878487848785,5.814598075076029,-4.068931773177318,0.0
1.379704300430043,5.812903431671048,-4.069556450645065,0.0
1.3801207520752075,5.811208528118108,-4.070181128112811,0.0
1.380537203720372,5.809513364417208,-4.070805805580558,0.0
1.3809536553655366,5.8078179405683485,-4.071430483048305,0.0
1.3813701070107012,5.8061222565715305,-4.072055160516052,0.0
1.3817865586558655,5.804426312426754,-4.072679837983799,0.0
1.38220301030103,5.802730108134018,-4.073304515451545,0.0
1.3826194619461947,5.801033643693322,-4.073929192919292,0.0
1.3830359135913592,5.799336919104667,-4.074553870387039,0.0
1.3834523652365236,5.797639934368054,-4.075178547854785,0.0
1.3838688168816882,5.795942689483481,-4.075803225322533,0.0
1.3842852685268527,5.794245184450949,-4.076427902790279,0.0
1.384701720172017,5.792547419270458,-4.077052580258026,0.0
1.3851181718171817,5.790849393942008,-4.077677257725773,0.0
1.3855346234623462,5.789151108465599,-4.078301935193519,0.0
1.3859510751075108,5.78745256284123,-4.078926612661267,0.0
1.3863675267526752,5.785753757068902,-4.079551290129013,0.0
1.3867839783978397,5.784054691148615,-4.08017596759676,0.0
1.3872004300430043,5.782355365080369,-4.080800645064507,0.0
1.3876168816881689,5.780655778864164,-4.081425322532253,0.0
1.3880333333333332,5.778955932500001,-4.08205,0.0
1.3884497849784978,5.777255825987877,-4.082674677467747,0.0
1.3888662366236624,5.775555459327794,-4.083299354935494,0.0
1.389282688268827,5.773854832519753,-4.083924032403241,0.0
1.3896991399139913,5.772153945563752,-4.084548709870987,0.0
1.3901155915591559,5.770452798459792,-4.085173387338734,0.0
1.3905320432043204,5.768751391207872,-4.085798064806481,0.0
1.390948494849485,5.767049723807994,-4.086422742274228,0.0
1.3913649464946494,5.765347796260158,-4.087047419741975,0.0
1.391781398139814,5.76364560856436,-4.087672097209721,0.0
1.3921978497849785,5.761943160720605,-4.088296774677468,0.0
1.392614301430143,5.7602404527288895,-4.088921452145215,0.0
1.3930307530753074,5.758537484589216,-4.089546129612961,0.0
1.393447204720472,5.756834256301583,-4.090170807080709,0.0
1.3938636563656366,5.755130767865991,-4.090795484548455,0.0
1.3942801080108012,5.753427019282439,-4.091420162016202,0.0
1.3946965596559655,5.751723010550929,-4.092044839483949,0.0
1.39511301130113,5.750018741671459,-4.092669516951695,0.0
1.3955294629462947,5.748314212644031,-4.0932941944194425,0.0
1.3959459145914592,5.746609423468643,-4.093918871887189,0.0
1.3963623662366236,5.744904374145296,-4.094543549354936,0.0
1.3967788178817881,5.743199064673989,-4.0951682268226826,0.0
1.3971952695269527,5.7414934950547245,-4.095792904290429,0.0
1.3976117211721173,5.7397876652874995,-4.0964175817581765,0.0
1.3980281728172816,5.738081575372316,-4.097042259225923,0.0
1.3984446244624462,5.736375225309173,-4.0976669366936695,0.0
1.3988610761076108,5.734668615098071,-4.0982916141614165,0.0
1.3992775277527754,5.7329617447390095,-4.098916291629163,0.0
1.3996939793979397,5.7312546142319905,-4.09954096909691,0.0
1.4001104310431043,5.729547223577011,-4.1001656465646565,0.0
1.4005268826882689,5.727839572774072,-4.1007903240324035,0.0
1.4009433343334334,5.726131661823175,-4.1014150015001505,0.0
1.4013597859785978,5.724423490724318,-4.102039678967897,0.0
1.4017762376237624,5.722715059477503,-4.1026643564356435,0.0
1.402192689268927,5.721006368082727,-4.1032890339033905,0.0
1.4026091409140915,5.719297416539993,-4.1039137113711375,0.0
1.4030255925592559,5.7175882048493,-4.1045383888388836,0.0
1.4034420442044204,5.715878733010648,-4.1051630663066305,0.0
1.403858495849585,5.714169001024036,-4.1057877437743775,0.0
1.4042749474947496,5.712459008889464,-4.1064124212421245,0.0
1.404691399139914,5.710748756606936,-4.1070370987098705,0.0
1.4051078507850785,5.709038244176446,-4.1076617761776175,0.0
1.405524302430243,5.707327471597997,-4.1082864536453645,0.0
1.4059407540754076,5.705616438871591,-4.1089111311131115,0.0
1.406357205720572,5.703905145997225,-4.109535808580858,0.0
1.4067736573657366,5.702193592974899,-4.1101604860486045,0.0
1.4071901090109011,5.700481779804614,-4.1107851635163515,0.0
1.4076065606560657,5.69876970648637,-4.1114098409840985,0.0
1.40802301230123,5.697057373020168,-4.1120345184518445,0.0
1.4084394639463946,5.695344779406005,-4.112659195919592,0.0
1.4088559155915592,5.693631925643883,-4.1132838733873385,0.0
1.4092723672367238,5.691918811733803,-4.1139085508550854,0.0
1.4096888188818881,5.690205437675764,-4.114533228322832,0.0
1.4101052705270527,5.688491803469765,-4.1151579057905785,0.0
1.4105217221722173,5.686777909115807,-4.115782583258326,0.0
1.4109381738173818,5.68506375461389,-4.116407260726072,0.0
1.4113546254625462,5.683349339964014,-4.117031938193819,0.0
1.4117710771077108,5.681634665166179,-4.117656615661566,0.0
1.4121875287528753,5.6799197302203845,-4.1182812931293125,0.0
1.4126039803980397,5.678204535126632,-4.118905970597059,0.0
1.4130204320432043,5.676489079884918,-4.119530648064806,0.0
1.4134368836883688,5.6747733644952465,-4.120155325532553,0.0
1.4138533353335334,5.6730573889576155,-4.1207800030003,0.0
1.4142697869786978,5.671341153272026,-4.121404680468046,0.0
1.4146862386238623,5.669624657438477,-4.122029357935793,0.0
1.415102690269027,5.667907901456968,-4.12265403540354,0.0
1.4155191419141915,5.666190906619695,-4.122921287128713,3.0
1.4159355935593558,5.6644740393407655,-4.122296609660966,3.0
1.4163520452045204,5.662757432209795,-4.12167193219322,3.0
1.416768496849685,5.661041085226785,-4.121047254725473,3.0
1.4171849484948496,5.659324998391732,-4.120422577257726,3.0
1.417601400140014,5.657609171704642,-4.11979789978998,3.0
1.4180178517851785,5.655893605165508,-4.119173222322232,3.0
1.418434303430343,5.654178298774334,-4.118548544854486,3.0
1.4188507550755076,5.652463252531118,-4.117923867386739,3.0
1.419267206720672,5.6507484664358625,-4.117299189918992,3.0
1.4196836583658365,5.649033940488566,-4.116674512451246,3.0
1.4201001100110011,5.647319674689228,-4.116049834983498,3.0
1.4205165616561657,5.64560566903785,-4.115425157515752,3.0
1.42093301330133,5.643891923534431,-4.114800480048005,3.0
1.4213494649464946,5.642178438178972,-4.114175802580258,3.0
1.4217659165916592,5.64046521297147,-4.113551125112512,3.0
1.4221823682368238,5.638752247911928,-4.112926447644764,3.0
1.422598819881988,5.637039543000346,-4.112301770177018,3.0
1.4230152715271527,5.63532709823672,-4.111677092709271,3.0
1.4234317231723173,5.633614913621058,-4.111052415241524,3.0
1.4238481748174818,5.6319029891533505,-4.110427737773778,3.0
1.4242646264626462,5.630191324833604,-4.109803060306031,3.0
1.4246810781078107,5.628479920661818,-4.109178382838284,3.0
1.4250975297529753,5.62676877663799,-4.108553705370537,3.0
1.42551398139814,5.625057892762121,-4.10792902790279,3.0
1.4259304330433042,5.623347269034212,-4.107304350435044,3.0
1.4263468846884688,5.621636905454261,-4.106679672967297,3.0
1.4267633363336334,5.6199268020222695,-4.10605499549955,3.0
1.427179787978798,5.618216958738238,-4.105430318031803,3.0
1.4275962396239623,5.616507375602165,-4.104805640564057,3.0
1.4280126912691269,5.61479805261405,-4.10418096309631,3.0
1.4284291429142915,5.613088989773896,-4.103556285628563,3.0
1.428845594559456,5.6113801870817,-4.102931608160816,3.0
1.4292620462046204,5.609671644537465,-4.10230693069307,3.0
1.429678497849785,5.607963362141186,-4.101682253225323,3.0
1.4300949494949495,5.6062553398928685,-4.101057575757576,3.0
1.430511401140114,5.604547577792509,-4.100432898289829,3.0
1.4309278527852785,5.602840075840109,-4.099808220822082,3.0
1.431344304430443,5.601132834035669,-4.099183543354336,3.0
1.4317607560756076,5.599425852379186,-4.098558865886589,3.0
1.4321772077207722,5.597719130870664,-4.097934188418842,3.0
1.4325936593659365,5.596012669510102,-4.097309510951096,3.0
1.433010111011101,5.594306468297498,-4.096684833483348,3.0
1.4334265626562657,5.592600527232851,-4.096060156015602,3.0
1.4338430143014302,5.590894846316166,-4.095435478547855,3.0
1.4342594659465946,5.58918942554744,-4.094810801080108,3.0
1.4346759175917592,5.587484264926671,-4.094186123612362,3.0
1.4350923692369237,5.585779364453863,-4.093561446144614,3.0
1.4355088208820883,5.584074724129012,-4.092936768676868,3.0
1.4359252725272527,5.582370343952125,-4.092312091209121,3.0
1.4363417241724172,5.580666223923192,-4.091687413741374,3.0
1.4367581758175818,5.578962364042221,-4.091062736273628,3.0
1.4371746274627464,5.577258764309207,-4.09043805880588,3.0
1.4375910791079107,5.575555424724153,-4.089813381338134,3.0
1.4380075307530753,5.57385234528706,-4.089188703870387,3.0
1.4384239823982399,5.572149525997923,-4.08856402640264,3.0
1.4388404340434044,5.570446966856747,-4.087939348934894,3.0
1.4392568856885688,5.56874466786353,-4.087314671467147,3.0
1.4396733373337334,5.567042629018271,-4.0866899939994,3.0
1.440089788978898,5.565340850320974,-4.086065316531653,3.0
1.4405062406240625,5.563639331771633,-4.085440639063906,3.0
1.4409226922692269,5.5619380733702535,-4.08481596159616,3.0
1.4413391439143914,5.560237075116831,-4.084191284128413,3.0
1.441755595559556,5.55853633701137,-4.083566606660666,3.0
1.4421720472047204,5.556835859053867,-4.08294192919292,3.0
1.442588498849885,5.555135641244322,-4.082317251725172,3.0
1.4430049504950495,5.553435683582737,-4.081692574257426,3.0
1.443421402140214,5.551735986069111,-4.081067896789679,3.0
1.4438378537853784,5.550036548703446,-4.080443219321932,3.0
1.444254305430543,5.548337371485737,-4.079818541854186,3.0
1.4446707570757076,5.54663845441599,-4.079193864386438,3.0
1.4450872087208722,5.5449397974942,-4.078569186918692,3.0
1.4455036603660365,5.54324140072037,-4.077944509450945,3.0
1.445920112011201,5.5415432640945,-4.077319831983198,3.0
1.4463365636563656,5.5398453876165865,-4.076695154515452,3.0
1.4467530153015302,5.538147771286635,-4.076070477047704,3.0
1.4471694669466946,5.536450415104642,-4.075445799579958,3.0
1.4475859185918591,5.534753319070608,-4.074821122112211,3.0
1.4480023702370237,5.533056483184532,-4.074196444644464,3.0
1.4484188218821883,5.531359907446417,-4.073571767176718,3.0
1.4488352735273526,5.529663591856259,-4.072947089708971,3.0
1.4492517251725172,5.527967536414061,-4.072322412241224,3.0
1.4496681768176818,5.526271741119823,-4.071697734773477,3.0
1.4500846284628464,5.524576205973542,-4.07107305730573,3.0
1.4505010801080107,5.522880930975224,-4.070448379837984,3.0
1.4509175317531753,5.521185916124862,-4.069823702370237,3.0
1.4513339833983399,5.519491161422458,-4.06919902490249,3.0
1.4517504350435044,5.5177966668680165,-4.068574347434743,3.0
1.4521668866886688,5.516102432461533,-4.067949669966997,3.0
1.4525833383338334,5.514408458203008,-4.06732499249925,3.0
1.452999789978998,5.512714744092442,-4.066700315031503,3.0
1.4534162416241625,5.511021290129836,-4.066075637563756,3.0
1.4538326932693268,5.50932809631519,-4.06545096009601,3.0
1.4542491449144914,5.5076351626485005,-4.064826282628263,3.0
1.454665596559656,5.505942489129772,-4.064201605160516,3.0
1.4550820482048206,5.504250075759002,-4.063576927692769,3.0
1.455498499849985,5.502557922536193,-4.062952250225022,3.0
1.4559149514951495,5.50086602946134,-4.062327572757276,3.0
1.456331403140314,5.499174396534448,-4.061702895289529,3.0
1.4567478547854786,5.497483023755514,-4.061078217821782,3.0
1.457164306430643,5.49579191112454,-4.060453540354036,3.0
1.4575807580758076,5.494101058641526,-4.059828862886288,3.0
1.4579972097209721,5.492410466306469,-4.059204185418542,3.0
1.4584136613661367,5.490720134119373,-4.058579507950795,3.0
1.458830113011301,5.489030062080236,-4.057954830483048,3.0
1.4592465646564656,5.487340250189058,-4.057330153015302,3.0
1.4596630163016302,5.485650698445838,-4.056705475547554,3.0
1.4600794679467948,5.483961406850578,-4.056080798079808,3.0
1.4604959195919591,5.482272375403277,-4.055456120612061,3.0
1.4609123712371237,5.480583604103934,-4.054831443144314,3.0
1.4613288228822883,5.478895092952552,-4.054206765676568,3.0
1.4617452745274528,5.477206841949128,-4.05358208820882,3.0
1.4621617261726172,5.475518851093666,-4.052957410741074,3.0
1.4625781778177818,5.4738311203861585,-4.052332733273327,3.0
1.4629946294629463,5.472143649826613,-4.05170805580558,3.0
1.463411081108111,5.470456439415026,-4.051083378337834,3.0
1.4638275327532753,5.468769489151398,-4.050458700870087,3.0
1.4642439843984398,5.46708279903573,-4.04983402340234,3.0
1.4646604360436044,5.465396369068019,-4.049209345934593,3.0
1.465076887688769,5.463710199248269,-4.048584668466846,3.0
1.4654933393339333,5.462024289576478,-4.0479599909991,3.0
1.465909790979098,5.460338640052645,-4.047335313531353,3.0
1.4663262426242625,5.458653250676773,-4.046710636063606,3.0
1.466742694269427,5.456968121448858,-4.046085958595859,3.0
1.4671591459145914,5.455283252368905,-4.045461281128112,3.0
1.467575597559756,5.453598643436909,-4.044836603660366,3.0
1.4679920492049205,5.451914294652872,-4.044211926192619,3.0
1.4684085008500851,5.450230206016794,-4.043587248724872,3.0
1.4688249524952495,5.448546377528676,-4.042962571257126,3.0
1.469241404140414,5.446862809188518,-4.042337893789378,3.0
1.4696578557855786,5.445179500996317,-4.041713216321632,3.0
1.470074307430743,5.443496452952078,-4.041088538853885,3.0
1.4704907590759075,5.441813665055795,-4.040463861386138,3.0
1.4709072107210721,5.440131137307474,-4.039839183918392,3.0
1.4713236623662367,5.438448869707109,-4.039214506450644,3.0
1.471740114011401,5.436766862254705,-4.038589828982898,3.0
1.4721565656565656,5.435085114950261,-4.037965151515151,3.0
1.4725730173017302,5.433403627793774,-4.037340474047404,3.0
1.4729894689468948,5.431722400785247,-4.036715796579658,3.0
1.473405920592059,5.43004143392468,-4.036091119111911,3.0
1.4738223722372237,5.428360727212072,-4.035466441644164,3.0
1.4742388238823882,5.426680280647422,-4.034841764176417,3.0
1.4746552755275528,5.425000094230732,-4.03421708670867,3.0
1.4750717271727172,5.423320167962002,-4.033592409240924,3.0
1.4754881788178817,5.421640501841229,-4.032967731773177,3.0
1.4759046304630463,5.419961095868417,-4.03234305430543,3.0
1.476321082108211,5.418281950043562,-4.031718376837683,3.0
1.4767375337533752,5.41660306436667,-4.031093699369937,3.0
1.4771539853985398,5.414924438837733,-4.03046902190219,3.0
1.4775704370437044,5.413246073456758,-4.029844344434443,3.0
1.477986888688869,5.411567968223739,-4.029219666966696,3.0
1.4784033403340333,5.409890123138681,-4.02859498949895,3.0
1.4788197919791979,5.4082125382015835,-4.027970312031203,3.0
1.4792362436243625,5.406535213412443,-4.027345634563456,3.0
1.479652695269527,5.404858148771263,-4.026720957095709,3.0
1.4800691469146914,5.403181344278042,-4.0260962796279625,3.0
1.480485598559856,5.401504799932779,-4.025471602160216,3.0
1.4809020502050205,5.399828515735476,-4.024846924692469,3.0
1.481318501850185,5.398152491686131,-4.024222247224722,3.0
1.4817349534953494,5.396476727784748,-4.023597569756976,3.0
1.482151405140514,5.394801224031321,-4.0229728922892285,3.0
1.4825678567856786,5.393125980425856,-4.022348214821482,3.0
1.4829843084308432,5.391450996968347,-4.0217235373537354,3.0
1.4834007600760075,5.389776273658799,-4.0210988598859885,3.0
1.483817211721172,5.3881018104972105,-4.020474182418242,3.0
1.4842336633663367,5.386427607483579,-4.0198495049504945,3.0
1.4846501150115012,5.384753664617909,-4.0192248274827485,3.0
1.4850665666566656,5.383079981900198,-4.0186001500150015,3.0
1.4854830183018302,5.381406559330446,-4.0179754725472545,3.0
1.4858994699469947,5.379733396908652,-4.017350795079508,3.0
1.4863159215921593,5.378060494634818,-4.016726117611761,3.0
1.4867323732373237,5.376387852508943,-4.0161014401440145,3.0
1.4871488248824882,5.374715470531026,-4.0154767626762675,3.0
1.4875652765276528,5.37304334870107,-4.0148520852085205,3.0
1.4879817281728174,5.37137148701907,-4.0142274077407745,3.0
1.4883981798179817,5.369699885485034,-4.0136027302730275,3.0
1.4888146314631463,5.368028544098953,-4.0129780528052805,3.0
1.4892310831083109,5.366357462860835,-4.012353375337534,3.0
1.4896475347534754,5.364686641770672,-4.011728697869787,3.0
1.4900639863986398,5.36301608082847,-4.0111040204020405,3.0
1.4904804380438044,5.3613457800342275,-4.0104793429342935,3.0
1.490896889688969,5.359675739387943,-4.009854665466547,3.0
1.4913133413341335,5.358005958889619,-4.0092299879988,3.0
1.4917297929792979,5.3563364385392545,-4.008605310531053,3.0
1.4921462446244624,5.3546671783368485,-4.0079806330633065,3.0
1.492562696269627,5.3529981782824,-4.00735595559556,3.0
1.4929791479147916,5.351329438375911,-4.006731278127813,3.0
1.493395599559956,5.349660958617385,-4.0061066006600665,3.0
1.4938120512051205,5.347992739006814,-4.005481923192319,3.0
1.494228502850285,5.3463247795442035,-4.004857245724573,3.0
1.4946449544954497,5.344657080229551,-4.004232568256826,3.0
1.495061406140614,5.342989641062859,-4.003607890789079,3.0
1.4954778577857786,5.341322462044126,-4.002983213321333,3.0
1.4958943094309431,5.339655543173351,-4.002358535853585,3.0
1.4963107610761077,5.337988884450537,-4.001733858385839,3.0
1.496727212721272,5.336322485875682,-4.001109180918092,3.0
1.4971436643664366,5.334656347448785,-4.000484503450345,3.0
1.4975601160116012,5.332990469169847,-3.999859825982598,3.0
1.4979765676567656,5.331324851038869,-3.9992351485148516,3.0
1.4983930193019301,5.32965949305585,-3.9986104710471047,3.0
1.4988094709470947,5.327994395220789,-3.9979857935793577,3.0
1.4992259225922593,5.326329557533689,-3.997361116111611,3.0
1.4996423742374236,5.324664979994547,-3.9967364386438646,3.0
1.5000588258825882,5.3230006626033655,-3.9961117611761177,3.0
1.5004752775277528,5.321336605360141,-3.9954870837083707,3.0
1.5008917291729174,5.319672808264877,-3.9948624062406237,3.0
1.5013081808180817,5.318009271317572,-3.9942377287728776,3.0
1.5017246324632463,5.316345994518224,-3.9936130513051307,3.0
1.5021410841084109,5.3146829778668385,-3.9929883738373837,3.0
1.5025575357535754,5.31302022136341,-3.9923636963696367,3.0
1.5029739873987398,5.311357725007943,-3.99173901890189,3.0
1.5033904390439043,5.309695488800433,-3.9911143414341437,3.0
1.503806890689069,5.308033512740883,-3.9904896639663967,3.0
1.5042233423342335,5.306371796829291,-3.9898649864986497,3.0
1.5046397939793978,5.304710341065658,-3.989240309030903,3.0
1.5050562456245624,5.303049145449986,-3.9886156315631562,3.0
1.505472697269727,5.301388209982271,-3.9879909540954097,3.0
1.5058891489148916,5.299727534662518,-3.9873662766276627,3.0
1.506305600560056,5.298067119490722,-3.986741599159916,3.0
1.5067220522052205,5.296406964466886,-3.9861169216921692,3.0
1.507138503850385,5.294747069591008,-3.9854922442244223,3.0
1.5075549554955496,5.293087434863089,-3.9848675667566757,3.0
1.507971407140714,5.291428060283132,-3.984242889288929,3.0
1.5083878587858786,5.289768945851131,-3.9836182118211823,3.0
1.5088043104310431,5.288110091567091,-3.9829935343534353,3.0
1.5092207620762077,5.286451497431008,-3.9823688568856883,3.0
1.509637213721372,5.284793163442886,-3.981744179417942,3.0
1.5100536653665366,5.283135089602723,-3.981119501950195,3.0
1.5104701170117012,5.281477275910518,-3.9804948244824483,3.0
1.5108865686568658,5.279819722366274,-3.9798701470147013,3.0
1.5113030203020301,5.278162428969988,-3.979245469546955,3.0
1.5117194719471947,5.276505395721662,-3.978620792079208,3.0
1.5121359235923593,5.274848622621294,-3.977996114611461,3.0
1.5125523752375238,5.273192109668885,-3.9773714371437143,3.0
1.5129688268826882,5.271535856864437,-3.976746759675968,3.0
1.5133852785278528,5.269879864207946,-3.976122082208221,3.0
1.5138017301730173,5.268224131699416,-3.975497404740474,3.0
1.514218181818182,5.2665686593388426,-3.974872727272727,3.0
1.5146346334633463,5.264913447126231,-3.974248049804981,3.0
1.5150510851085108,5.263258495061577,-3.973623372337234,3.0
1.5154675367536754,5.261603803144883,-3.972998694869487,3.0
1.51588398839884,5.2599493713761465,-3.97237401740174,3.0
1.5163004400440043,5.258295199755371,-3.9717493399339934,3.0
1.516716891689169,5.256641288282554,-3.971124662466247,3.0
1.5171333433343335,5.254987636957695,-3.9704999849985,3.0
1.517549794979498,5.253334245780797,-3.969875307530753,3.0
1.5179662466246624,5.251681114751857,-3.9692506300630064,3.0
1.518382698269827,5.250028243870878,-3.9686259525952594,3.0
1.5187991499149915,5.248375633137856,-3.968001275127513,3.0
1.5192156015601561,5.246723282552795,-3.967376597659766,3.0
1.5196320532053205,5.245071192115692,-3.9667519201920194,3.0
1.520048504850485,5.243419361826547,-3.9661272427242724,3.0
1.5204649564956496,5.241767791685362,-3.9655025652565254,3.0
1.5208814081408142,5.2401164816921355,-3.964877887788779,3.0
1.5212978597859785,5.238465431846871,-3.964253210321032,3.0
1.521714311431143,5.236814642149563,-3.9636285328532854,3.0
1.5221307630763077,5.235164112600214,-3.9630038553855385,3.0
1.5225472147214723,5.233513843198825,-3.9623791779177915,3.0
1.5229636663666366,5.231863833945395,-3.961754500450045,3.0
1.5233801180118012,5.2302140848399254,-3.961129822982298,3.0
1.5237965696569657,5.228564595882412,-3.9605051455145515,3.0
1.5242130213021303,5.226915367072861,-3.9598804680468045,3.0
1.5246294729472947,5.225266398411268,-3.959255790579058,3.0
1.5250459245924592,5.223617689897632,-3.958631113111311,3.0
1.5254623762376238,5.2219692415319585,-3.958006435643564,3.0
1.5258788278827882,5.220321053314242,-3.957381758175818,3.0
1.5262952795279527,5.218673125244486,-3.956757080708071,3.0
1.5267117311731173,5.217025457322688,-3.956132403240324,3.0
1.5271281828182819,5.21537804954885,-3.955507725772577,3.0
1.5275446344634462,5.21373090192297,-3.9548830483048305,3.0
1.5279610861086108,5.212084014445049,-3.954258370837084,3.0
1.5283775377537754,5.210437387115089,-3.953633693369337,3.0
1.52879398939894,5.208791019933086,-3.95300901590159,3.0
1.5292104410441043,5.207144912899045,-3.9523843384338435,3.0
1.5296268926892689,5.20549906601296,-3.9517596609660965,3.0
1.5300433443344335,5.203853479274836,-3.95113498349835,3.0
1.530459795979598,5.202208152684669,-3.950510306030603,3.0
1.5308762476247624,5.200563086242464,-3.9498856285628565,3.0
1.531292699269927,5.198918279948217,-3.9492609510951096,3.0
1.5317091509150915,5.197273733801929,-3.9486362736273626,3.0
1.532125602560256,5.1956294478036,-3.948011596159616,3.0
1.5325420542054204,5.19398542195323,-3.947386918691869,3.0
1.532958505850585,5.192341656250821,-3.9467622412241226,3.0
1.5333749574957496,5.1906981506963685,-3.9461375637563756,3.0
1.5337914091409142,5.1890549052898765,-3.9455128862886286,3.0
1.5342078607860785,5.1874119200313435,-3.944888208820882,3.0
1.534624312431243,5.185769194920768,-3.944263531353135,3.0
1.5350407640764077,5.184126729958154,-3.9436388538853886,3.0
1.5354572157215722,5.182484525143497,-3.9430141764176416,3.0
1.5358736673667366,5.180842580476801,-3.942389498949895,3.0
1.5362901190119012,5.179200895958065,-3.941764821482148,3.0
1.5367065706570657,5.177559471587285,-3.941140144014401,3.0
1.5371230223022303,5.175918307364467,-3.9405154665466546,3.0
1.5375394739473947,5.174277403289606,-3.939890789078908,3.0
1.5379559255925592,5.172636759362707,-3.939266111611161,3.0
1.5383723772377238,5.170996375583764,-3.938641434143414,3.0
1.5387888288828884,5.169356251952782,-3.938016756675667,3.0
1.5392052805280527,5.167716388469758,-3.937392079207921,3.0
1.5396217321732173,5.166076785134694,-3.936767401740174,3.0
1.5400381838183819,5.164437441947589,-3.936142724272427,3.0
1.5404546354635464,5.162798358908441,-3.93551804680468,3.0
1.5408710871087108,5.161159536017257,-3.9348933693369337,3.0
1.5412875387538754,5.159520973274028,-3.934268691869187,3.0
1.54170399039904,5.1578826706787595,-3.93364401440144,3.0
1.5421204420442045,5.15624462823145,-3.933019336933693,3.0
1.5425368936893689,5.154606845932099,-3.9323946594659467,3.0
1.5429533453345334,5.1529693237807095,-3.9317699819981997,3.0
1.543369796979698,5.151332061777276,-3.931145304530453,3.0
1.5437862486248626,5.149695059921804,-3.930520627062706,3.0
1.544202700270027,5.148058318214289,-3.9298959495949597,3.0
1.5446191519151915,5.146421836654736,-3.9292712721272127,3.0
1.545035603560356,5.14478561524314,-3.9286465946594658,3.0
1.5454520552055206,5.143149653979504,-3.9280219171917192,3.0
1.545868506850685,5.141513952863827,-3.9273972397239723,3.0
1.5462849584958496,5.139878511896107,-3.9267725622562257,3.0
1.5467014101410141,5.13824333107635,-3.9261478847884788,3.0
1.5471178617861787,5.136608410404548,-3.925523207320732,3.0
1.547534313431343,5.13497374988071,-3.9248985298529853,3.0
1.5479507650765076,5.133339349504827,-3.9242738523852383,3.0
1.5483672167216722,5.131705209276905,-3.9236491749174918,3.0
1.5487836683668368,5.130071329196941,-3.923024497449745,3.0
1.5492001200120011,5.128437709264937,-3.9223998199819983,3.0
1.5496165716571657,5.126804349480893,-3.9217751425142513,3.0
1.5500330233023303,5.125171249844806,-3.9211504650465043,3.0
1.5504494749474949,5.12353841035668,-3.920525787578758,3.0
1.5508659265926592,5.121905831016512,-3.9199011101110113,3.0
1.5512823782378238,5.120273511824303,-3.9192764326432643,3.0
1.5516988298829884,5.1186414527800554,-3.9186517551755173,3.0
1.552115281528153,5.1170096538837635,-3.9180270777077704,3.0
1.5525317331733173,5.115378115135435,-3.9174024002400243,3.0
1.5529481848184818,5.113746836535062,-3.9167777227722773,3.0
1.5533646364636464,5.11211581808265,-3.9161530453045303,3.0
1.5537810881088108,5.110485059778196,-3.915528367836784,3.0
1.5541975397539753,5.108854561621701,-3.914903690369037,3.0
1.55461399139914,5.107224323613167,-3.9142790129012903,3.0
1.5550304430443045,5.105594345752589,-3.9136543354335434,3.0
1.5554468946894688,5.103964628039974,-3.913029657965797,3.0
1.5558633463346334,5.102335170475316,-3.91240498049805,3.0
1.556279797979798,5.100705973058617,-3.911780303030303,3.0
1.5566962496249626,5.099077035789877,-3.9111556255625564,3.0
1.557112701270127,5.097448358669096,-3.9105309480948094,3.0
1.5575291529152915,5.095819941696276,-3.909906270627063,3.0
1.557945604560456,5.094191784871413,-3.909281593159316,3.0
1.5583620562056206,5.09256388819451,-3.908656915691569,3.0
1.558778507850785,5.090936251665567,-3.9080322382238224,3.0
1.5591949594959496,5.089308875284583,-3.9074075607560754,3.0
1.5596114111411141,5.087681759051556,-3.906782883288329,3.0
1.5600278627862787,5.086054902966491,-3.906158205820582,3.0
1.560444314431443,5.084428307029383,-3.9055335283528354,3.0
1.5608607660766076,5.082801971240234,-3.9049088508850884,3.0
1.5612772177217722,5.081175895599046,-3.9042841734173415,3.0
1.5616936693669368,5.079550080105815,-3.903659495949595,3.0
1.5621101210121011,5.077924524760546,-3.9030348184818484,3.0
1.5625265726572657,5.076299229563233,-3.9024101410141014,3.0
1.5629430243024303,5.0746741945138805,-3.9017854635463545,3.0
1.5633594759475948,5.073049419612487,-3.9011607860786075,3.0
1.5637759275927592,5.071424904859054,-3.9005361086108614,3.0
1.5641923792379238,5.069800650253579,-3.8999114311431144,3.0
1.5646088308830883,5.068176655796062,-3.8992867536753675,3.0
1.565025282528253,5.066552921486506,-3.8986620762076205,3.0
1.5654417341734173,5.064929447324909,-3.898037398739874,3.0
1.5658581858185818,5.063306233311269,-3.8974127212721275,3.0
1.5662746374637464,5.061683279445591,-3.8967880438043805,3.0
1.566691089108911,5.060060585727869,-3.8961633663366335,3.0
1.5671075407540753,5.05843815215811,-3.895538688868887,3.0
1.56752399239924,5.0568159787363065,-3.89491401140114,3.0
1.5679404440444045,5.055194065462465,-3.8942893339333935,3.0
1.568356895689569,5.05357241233658,-3.8936646564656465,3.0
1.5687733473347334,5.051951019358656,-3.8930399789979,3.0
1.569189798979898,5.050329886528692,-3.892415301530153,3.0
1.5696062506250625,5.048709013846684,-3.891790624062406,3.0
1.570022702270227,5.047088401312638,-3.8911659465946595,3.0
1.5704391539153915,5.0454680489265495,-3.8905412691269126,3.0
1.570855605560556,5.043847956688422,-3.889916591659166,3.0
1.5712720572057206,5.042228124598251,-3.889291914191419,3.0
1.5716885088508852,5.040608552656042,-3.888667236723672,3.0
1.5721049604960495,5.03898924086179,-3.8880425592559256,3.0
1.572521412141214,5.037370189215497,-3.8874178817881786,3.0
1.5729378637863787,5.035751397717164,-3.886793204320432,3.0
1.5733543154315432,5.0341328663667895,-3.886168526852685,3.0
1.5737707670767076,5.032514595164376,-3.8855438493849386,3.0
1.5741872187218722,5.03089658410992,-3.8849191719171916,3.0
1.5746036703670367,5.029278833203424,-3.8842944944494446,3.0
1.5750201220122013,5.027661342444885,-3.883669816981698,3.0
1.5754365736573657,5.026044111834308,-3.8830451395139516,3.0
1.5758530253025302,5.024427141371689,-3.8824204620462046,3.0
1.5762694769476948,5.022810431057028,-3.8817957845784576,3.0
1.5766859285928594,5.021193980890327,-3.8811711071107107,3.0
1.5771023802380237,5.019577790871587,-3.8805464296429646,3.0
1.5775188318831883,5.017961861000803,-3.8799217521752176,3.0
1.5779352835283529,5.0163461912779805,-3.8792970747074706,3.0
1.5783517351735175,5.014730781703115,-3.8786723972397237,3.0
1.5787681868186818,5.013115632276212,-3.878047719771977,3.0
1.5791846384638464,5.0115007429972644,-3.8774230423042306,3.0
1.579601090109011,5.009886113866278,-3.8767983648364837,3.0
1.5800175417541755,5.008271744883249,-3.8761736873687367,3.0
1.5804339933993399,5.006657636048182,-3.87554900990099,3.0
1.5808504450445044,5.005043787361073,-3.874924332433243,3.0
1.581266896689669,5.0034301988219205,-3.8742996549654967,3.0
1.5816833483348336,5.00181687043073,-3.8736749774977497,3.0
1.582099799979998,5.0002038021874995,-3.873050300030003,3.0
1.5825162516251625,4.998590994092227,-3.872425622562256,3.0
1.582932703270327,4.996978446144912,-3.8718009450945092,3.0
1.5833491549154914,4.995366158345558,-3.8711762676267627,3.0
1.583765606560656,4.993754130694164,-3.8705515901590157,3.0
1.5841820582058206,4.992142363190725,-3.869926912691269,3.0
1.5845985098509852,4.9905308558352495,-3.8693022352235222,3.0
1.5850149614961495,4.9889196086277305,-3.8686775577557757,3.0
1.585431413141314,4.9873086215681735,-3.8680528802880287,3.0
1.5858478647864787,4.985697894656573,-3.8674282028202818,3.0
1.5862643164316432,4.984087427892932,-3.8668035253525352,3.0
1.5866807680768076,4.98247722127725,-3.8661788478847887,3.0
1.5870972197219722,4.980867274809528,-3.8655541704170417,3.0
1.5875136713671367,4.979257588489766,-3.8649294929492948,3.0
1.5879301230123013,4.97764816231796,-3.864304815481548,3.0
1.5883465746574656,4.9760389962941165,-3.8636801380138017,3.0
1.5887630263026302,4.974430090418231,-3.8630554605460548,3.0
1.5891794779477948,4.972821444690304,-3.862430783078308,3.0
1.5895959295929594,4.971213059110337,-3.861806105610561,3.0
1.5900123812381237,4.969604933678328,-3.8611814281428143,3.0
1.5904288328832883,4.967997068394279,-3.8605567506750678,3.0
1.5908452845284529,4.966389463258189,-3.859932073207321,3.0
1.5912617361736174,4.964782118270058,-3.859307395739574,3.0
1.5916781878187818,4.963175033429886,-3.8586827182718273,3.0
1.5920946394639464,4.961568208737672,-3.8580580408040803,3.0
1.592511091109111,4.95996164419342,-3.857433363336334,3.0
1.5929275427542755,4.958355339797125,-3.856808685868587,3.0
1.5933439943994399,4.956749295548791,-3.8561840084008403,3.0
1.5937604460446044,4.955143511448414,-3.8555593309330933,3.0
1.594176897689769,4.953537987495999,-3.8549346534653464,3.0
1.5945933493349336,4.95193272369154,-3.8543099759976,3.0
1.595009800980098,4.950327720035041,-3.853685298529853,3.0
1.5954262526252625,4.948722976526502,-3.8530606210621063,3.0
1.595842704270427,4.94711849316592,-3.8524359435943594,3.0
1.5962591559155916,4.9455142699533,-3.8518112661266124,3.0
1.596675607560756,4.943910306888638,-3.851186588658866,3.0
1.5970920592059206,4.942306603971936,-3.850561911191119,3.0
1.5975085108510851,4.94070316120319,-3.8499372337233724,3.0
1.5979249624962497,4.939099978582407,-3.8493125562556254,3.0
1.598341414141414,4.9374970561095815,-3.848687878787879,3.0
1.5987578657865786,4.935894393784714,-3.848063201320132,3.0
1.5991743174317432,4.934291991607807,-3.847438523852385,3.0
1.5995907690769078,4.932689849578859,-3.8468138463846384,3.0
1.6000072207220721,4.931087967697872,-3.846189168916892,3.0
1.6004236723672367,4.92948634596484,-3.845564491449145,3.0
1.6008401240124013,4.927884984379771,-3.844939813981398,3.0
1.6012565756575659,4.926283882942657,-3.844315136513651,3.0
1.6016730273027302,4.9246830416535055,-3.843690459045905,3.0
1.6020894789478948,4.923082460512314,-3.843065781578158,3.0
1.6025059305930593,4.921482139519078,-3.842441104110411,3.0
1.602922382238224,4.919882078673803,-3.841816426642664,3.0
1.6033388338833883,4.918282277976488,-3.8411917491749175,3.0
1.6037552855285528,4.9166827374271325,-3.840567071707171,3.0
1.6041717371737174,4.915083457025734,-3.839942394239424,3.0
1.604588188818882,4.913484436772293,-3.839317716771677,3.0
1.6050046404640463,4.911885676666817,-3.8386930393039305,3.0
1.605421092109211,4.910287176709295,-3.8380683618361835,3.0
1.6058375437543755,4.908688936899734,-3.837443684368437,3.0
1.60625399539954,4.9070909572381325,-3.83681900690069,3.0
1.6066704470447044,4.905493237724489,-3.8361943294329435,3.0
1.607086898689869,4.903895778358807,-3.8355696519651965,3.0
1.6075033503350336,4.902298579141082,-3.8349449744974495,3.0
1.6079198019801981,4.900701640071317,-3.834320297029703,3.0
1.6083362536253625,4.899104961149511,-3.833695619561956,3.0
1.608752705270527,4.897508542375665,-3.8330709420942095,3.0
1.6091691569156916,4.895912383749776,-3.8324462646264625,3.0
1.6095856085608562,4.8943164852718475,-3.8318215871587156,3.0
1.6100020602060205,4.892720846941877,-3.831196909690969,3.0
1.6104185118511851,4.891125468759867,-3.830572232223222,3.0
1.6108349634963497,4.889530350725815,-3.8299475547554755,3.0
1.611251415141514,4.887935492839723,-3.829322877287729,3.0
1.6116678667866786,4.886340895101592,-3.828698199819982,3.0
1.6120843184318432,4.884746557511416,-3.828073522352235,3.0
1.6125007700770078,4.883152480069203,-3.827448844884488,3.0
1.6129172217221721,4.881558662774946,-3.826824167416742,3.0
1.6133336733673367,4.879965105628649,-3.826199489948995,3.0
1.6137501250125013,4.8783718086303125,-3.825574812481248,3.0
1.6141665766576658,4.876778771779934,-3.824950135013501,3.0
1.6145830283028302,4.875185995077516,-3.8243254575457546,3.0
1.6149994799479948,4.8735934785230555,-3.823700780078008,3.0
1.6154159315931593,4.872001222116555,-3.823076102610261,3.0
1.615832383238324,4.870409225858012,-3.822451425142514,3.0
1.6162488348834883,4.86881748974743,-3.8218267476747676,3.0
1.6166652865286528,4.8672260137848085,-3.8212020702070206,3.0
1.6170817381738174,4.865634797970143,-3.820577392739274,3.0
1.617498189818982,4.864043842303438,-3.819952715271527,3.0
1.6179146414641463,4.862453146784693,-3.8193280378037806,3.0
1.618331093109311,4.8608627114139065,-3.8187033603360336,3.0
1.6187475447544755,4.859272536191078,-3.8180786828682867,3.0
1.61916399639964,4.857682621116208,-3.81745400540054,3.0
1.6195804480448044,4.856092966189301,-3.816829327932793,3.0
1.619996899689969,4.8545035714103495,-3.8162046504650466,3.0
1.6204133513351335,4.8529144367793595,-3.8155799729972997,3.0
1.620829802980298,4.851325562296326,-3.8149552955295527,3.0
1.6212462546254625,4.849736947961254,-3.814330618061806,3.0
1.621662706270627,4.848148593774141,-3.813705940594059,3.0
1.6220791579157916,4.846560499734984,-3.8130812631263127,3.0
1.6224956095609562,4.844972665843791,-3.8124565856585657,3.0
1.6229120612061205,4.843385092100554,-3.811831908190819,3.0
1.623328512851285,4.841797778505278,-3.811207230723072,3.0
1.6237449644964497,4.840210725057958,-3.8105825532553252,3.0
1.6241614161416142,4.838623931758601,-3.8099578757875787,3.0
1.6245778677867786,4.837037398607201,-3.809333198319832,3.0
1.6249943194319432,4.835451125603759,-3.808708520852085,3.0
1.6254107710771077,4.833865112748278,-3.8080838433843383,3.0
1.6258272227222723,4.832279360040756,-3.8074591659165913,3.0
1.6262436743674367,4.830693867481195,-3.806834488448845,3.0
1.6266601260126012,4.8291086350695895,-3.8062098109810982,3.0
1.6270765776577658,4.827523662805945,-3.8055851335133513,3.0
1.6274930293029304,4.825938950690258,-3.8049604560456043,3.0
1.6279094809480947,4.824354498722531,-3.8043357785778578,3.0
1.6283259325932593,4.822770306902765,-3.8037111011101112,3.0
1.6287423842384239,4.821186375230955,-3.8030864236423643,3.0
1.6291588358835885,4.819602703707108,-3.8024617461746173,3.0
1.6295752875287528,4.818019292331218,-3.8018370687068708,3.0
1.6299917391739174,4.816436141103287,-3.801212391239124,3.0
1.630408190819082,4.814853250023315,-3.8005877137713773,3.0
1.6308246424642465,4.813270619091302,-3.7999630363036303,3.0
1.6312410941094109,4.811688248307249,-3.7993383588358838,3.0
1.6316575457545754,4.810106137671154,-3.798713681368137,3.0
1.63207399739974,4.808524287183019,-3.79808900390039,3.0
1.6324904490449046,4.806942696842842,-3.7974643264326433,3.0
1.632906900690069,4.805361366650628,-3.7968396489648963,3.0
1.6333233523352335,4.803780296606369,-3.79621497149715,3.0
1.633739803980398,4.8021994867100695,-3.795590294029403,3.0
1.6341562556255627,4.80061893696173,-3.794965616561656,3.0
1.634572707270727,4.79903864736135,-3.7943409390939093,3.0
1.6349891589158916,4.79745861790893,-3.7937162616261624,3.0
1.6354056105610562,4.795878848604467,-3.793091584158416,3.0
1.6358220622062207,4.794299339447964,-3.792466906690669,3.0
1.636238513851385,4.7927200904394205,-3.7918422292229224,3.0
1.6366549654965497,4.791141101578836,-3.7912175517551754,3.0
1.6370714171417142,4.789562372866211,-3.7905928742874284,3.0
1.6374878687868788,4.787983904301543,-3.789968196819682,3.0
1.6379043204320431,4.786405695884838,-3.7893435193519354,3.0
1.6383207720772077,4.784827747616088,-3.7887188418841884,3.0
1.6387372237223723,4.7832500594953,-3.7880941644164414,3.0
1.6391536753675366,4.781672631522472,-3.787469486948695,3.0
1.6395701270127012,4.780095463697599,-3.7868448094809484,3.0
1.6399865786578658,4.778518556020689,-3.7862201320132014,3.0
1.6404030303030304,4.776941908491736,-3.7855954545454544,3.0
1.6408194819481947,4.775365521110743,-3.784970777077708,3.0
1.6412359335933593,4.773789393877708,-3.784346099609961,3.0
1.6416523852385239,4.772213526792633,-3.7837214221422144,3.0
1.6420688368836884,4.770637919855517,-3.7830967446744674,3.0
1.6424852885288528,4.7690625730663605,-3.782472067206721,3.0
1.6429017401740174,4.767487486425164,-3.781847389738974,3.0
1.643318191819182,4.765912659931924,-3.781222712271227,3.0
1.6437346434643465,4.764338093586646,-3.7805980348034804,3.0
1.6441510951095109,4.762763787389327,-3.7799733573357335,3.0
1.6445675467546754,4.761189741339965,-3.779348679867987,3.0
1.64498399839984,4.759615955438562,-3.77872400240024,3.0
1.6454004500450046,4.758042429685121,-3.778099324932493,3.0
1.645816901690169,4.756469164079638,-3.7774746474647465,3.0
1.6462333533353335,4.754896158622113,-3.7768499699969995,3.0
1.646649804980498,4.753323413312549,-3.776225292529253,3.0
1.6470662566256626,4.7517509281509405,-3.775600615061506,3.0
1.647482708270827,4.750178703137294,-3.7749759375937595,3.0
1.6478991599159916,4.748606738271608,-3.7743512601260125,3.0
1.6483156115611561,4.747035033553878,-3.7737265826582655,3.0
1.6487320632063207,4.745463588984109,-3.773101905190519,3.0
1.649148514851485,4.743892404562299,-3.7724772277227725,3.0
1.6495649664966496,4.742321480288448,-3.7718525502550255,3.0
1.6499814181418142,4.740750816162555,-3.7712278727872786,3.0
1.6503978697869788,4.739180412184622,-3.7706031953195316,3.0
1.6508143214321431,4.737610268354649,-3.7699785178517855,3.0
1.6512307730773077,4.736040384672632,-3.7693538403840385,3.0
1.6516472247224723,4.734470761138578,-3.7687291629162916,3.0
1.6520636763676368,4.73290139775248,-3.7681044854485446,3.0
1.6524801280128012,4.7313322945143454,-3.767479807980798,3.0
1.6528965796579658,4.729763451424166,-3.7668551305130515,3.0
1.6533130313031303,4.728194868481948,-3.7662304530453046,3.0
1.653729482948295,4.726626545687687,-3.7656057755775576,3.0
1.6541459345934593,4.725058483041387,-3.764981098109811,3.0
1.6545623862386238,4.723490680543044,-3.764356420642064,3.0
1.6549788378837884,4.721923138192661,-3.7637317431743176,3.0
1.655395289528953,4.720355855990238,-3.7631070657065706,3.0
1.6558117411741173,4.7187888339357755,-3.762482388238824,3.0
1.656228192819282,4.717222072029271,-3.761857710771077,3.0
1.6566446444644465,4.715655570270723,-3.76123303330333,3.0
1.657061096109611,4.714089328660137,-3.7606083558355836,3.0
1.6574775477547754,4.712523347197511,-3.7599836783678366,3.0
1.65789399939994,4.710957625882841,-3.75935900090009,3.0
1.6583104510451045,4.709392164716132,-3.758734323432343,3.0
1.6587269026902691,4.70782696369738,-3.758109645964596,3.0
1.6591433543354335,4.706262022826593,-3.7574849684968497,3.0
1.659559805980598,4.70469734210376,-3.7568602910291027,3.0
1.6599762576257626,4.703132921528887,-3.756235613561356,3.0
1.6603927092709272,4.7015687611019725,-3.755610936093609,3.0
1.6608091609160915,4.700004860823018,-3.7549862586258627,3.0
1.6612256125612561,4.698441220692024,-3.7543615811581157,3.0
1.6616420642064207,4.696877840708986,-3.7537369036903687,3.0
1.6620585158515853,4.69531472087391,-3.753112226222622,3.0
1.6624749674967496,4.693751861186792,-3.7524875487548757,3.0
1.6628914191419142,4.692189261647632,-3.7518628712871287,3.0
1.6633078707870788,4.690626922256433,-3.7512381938193817,3.0
1.6637243224322433,4.689064843013192,-3.7506135163516348,3.0
1.6641407740774077,4.6875030239179125,-3.7499888388838887,3.0
1.6645572257225723,4.68594146497059,-3.7493641614161417,3.0
1.6649736773677368,4.684380166171227,-3.7487394839483947,3.0
1.6653901290129014,4.682819127519821,-3.7481148064806478,3.0
1.6658065806580657,4.681258349016378,-3.7474901290129012,3.0
1.6662230323032303,4.679697830660892,-3.7468654515451547,3.0
1.666639483948395,4.678137572453364,-3.7462407740774077,3.0
1.6670559355935592,4.6765775743938,-3.745616096609661,3.0
1.6674723872387238,4.675017836482191,-3.7449914191419142,3.0
1.6678888388838884,4.673458358718541,-3.7443667416741673,3.0
1.668305290529053,4.67189914110285,-3.7437420642064207,3.0
1.6687217421742173,4.670340183635119,-3.743117386738674,3.0
1.6691381938193819,4.66878148631535,-3.7424927092709273,3.0
1.6695546454645465,4.667223049143535,-3.7418680318031803,3.0
1.669971097109711,4.665664872119683,-3.7412433543354333,3.0
1.6703875487548754,4.664106955243788,-3.740618676867687,3.0
1.67080400040004,4.662549298515854,-3.73999399939994,3.0
1.6712204520452045,4.660991901935876,-3.7393693219321933,3.0
1.671636903690369,4.65943476550386,-3.7387446444644463,3.0
1.6720533553355335,4.6578778892198045,-3.7381199669967,3.0
1.672469806980698,4.656321273083703,-3.737495289528953,3.0
1.6728862586258626,4.654764917095566,-3.736870612061206,3.0
1.6733027102710272,4.653208821255383,-3.7362459345934593,3.0
1.6737191619161915,4.651652985563164,-3.735621257125713,3.0
1.674135613561356,4.650097410018901,-3.734996579657966,3.0
1.6745520652065207,4.648542094622599,-3.734371902190219,3.0
1.6749685168516852,4.646987039374254,-3.733747224722472,3.0
1.6753849684968496,4.64543224427387,-3.733122547254726,3.0
1.6758014201420142,4.643877709321446,-3.732497869786979,3.0
1.6762178717871787,4.642323434516978,-3.731873192319232,3.0
1.6766343234323433,4.640769419860472,-3.731248514851485,3.0
1.6770507750775077,4.639215665351923,-3.7306238373837384,3.0
1.6774672267226722,4.637662170991334,-3.729999159915992,3.0
1.6778836783678368,4.6361089367787045,-3.729374482448245,3.0
1.6783001300130014,4.634555962714034,-3.728749804980498,3.0
1.6787165816581657,4.633003248797323,-3.7281251275127514,3.0
1.6791330333033303,4.63145079502857,-3.7275004500450044,3.0
1.6795494849484949,4.629898601407778,-3.726875772577258,3.0
1.6799659365936594,4.628346667934943,-3.726251095109511,3.0
1.6803823882388238,4.626794994610069,-3.7256264176417644,3.0
1.6807988398839884,4.625243581433153,-3.7250017401740174,3.0
1.681215291529153,4.623692428404196,-3.7243770627062704,3.0
1.6816317431743175,4.622141535523198,-3.723752385238524,3.0
1.6820481948194819,4.620590902790161,-3.723127707770777,3.0
1.6824646464646464,4.619040530205083,-3.7225030303030304,3.0
1.682881098109811,4.617490417767961,-3.7218783528352835,3.0
1.6832975497549756,4.615940565478802,-3.7212536753675365,3.0
1.68371400140014,4.614390973337599,-3.72062899789979,3.0
1.6841304530453045,4.612841641344357,-3.720004320432043,3.0
1.684546904690469,4.6112925694990725,-3.7193796429642965,3.0
1.6849633563356337,4.609743757801748,-3.7187549654965495,3.0
1.685379807980798,4.608195206252384,-3.718130288028803,3.0
1.6857962596259626,4.606646914850977,-3.717505610561056,3.0
1.6862127112711272,4.605098883597531,-3.716880933093309,3.0
1.6866291629162917,4.603551112492042,-3.7162562556255625,3.0
1.687045614561456,4.602003601534513,-3.715631578157816,3.0
1.6874620662066206,4.600456350724944,-3.715006900690069,3.0
1.6878785178517852,4.598909360063335,-3.714382223222322,3.0
1.6882949694969498,4.597362629549682,-3.713757545754575,3.0
1.6887114211421141,4.5958161591839914,-3.713132868286829,3.0
1.6891278727872787,4.594269948966257,-3.712508190819082,3.0
1.6895443244324433,4.592723998896485,-3.711883513351335,3.0
1.6899607760776079,4.591178308974669,-3.711258835883588,3.0
1.6903772277227722,4.589632879200815,-3.7106341584158415,3.0
1.6907936793679368,4.588087709574918,-3.710009480948095,3.0
1.6912101310131014,4.58654280009698,-3.709384803480348,3.0
1.691626582658266,4.584998150767001,-3.708760126012601,3.0
1.6920430343034303,4.583453761584984,-3.7081354485448546,3.0
1.6924594859485949,4.581909632550923,-3.7075107710771076,3.0
1.6928759375937594,4.5803657636648225,-3.706886093609361,3.0
1.693292389238924,4.578822154926682,-3.706261416141614,3.0
1.6937088408840884,4.5772788063364995,-3.7056367386738676,3.0
1.694125292529253,4.5757357178942755,-3.7050120612061206,3.0
1.6945417441744175,4.5741928896000115,-3.7043873837383736,3.0
1.6949581958195818,4.5726503214537075,-3.703762706270627,3.0
1.6953746474647464,4.571108013455362,-3.70313802880288,3.0
1.695791099109911,4.569565965604973,-3.7025133513351336,3.0
1.6962075507550756,4.568024177902547,-3.7018886738673866,3.0
1.69662400240024,4.566482650348078,-3.70126399639964,3.0
1.6970404540454045,4.564941382941569,-3.700639318931893,3.0
1.697456905690569,4.563400375683019,-3.700014641464146,3.0
1.6978733573357336,4.561859628572428,-3.6993899639963996,3.0
1.698289808980898,4.5603191416097975,-3.698765286528653,3.0
1.6987062606260626,4.558778914795123,-3.698140609060906,3.0
1.6991227122712271,4.557238948128411,-3.697515931593159,3.0
1.6995391639163917,4.555699241609656,-3.696891254125412,3.0
1.699955615561556,4.554159795238862,-3.696266576657666,3.0
1.7003720672067206,4.552620609016024,-3.695641899189919,3.0
1.7007885188518852,4.551081682941149,-3.695017221722172,3.0
1.7012049704970498,4.54954301701423,-3.694392544254425,3.0
1.7016214221422141,4.548004611235271,-3.6937678667866787,3.0
1.7020378737873787,4.546466465604272,-3.693143189318932,3.0
1.7024543254325433,4.54492858012123,-3.692518511851185,3.0
1.7028707770777078,4.543390954786149,-3.691893834383438,3.0
1.7032872287228722,4.541853589599027,-3.6912691569156917,3.0
1.7037036803680368,4.540316484559863,-3.6906444794479447,3.0
1.7041201320132013,4.538779639668661,-3.690019801980198,3.0
1.704536583658366,4.5372430549254155,-3.689395124512451,3.0
1.7049530353035303,4.53570673033013,-3.6887704470447047,3.0
1.7053694869486948,4.534170665882803,-3.6881457695769577,3.0
1.7057859385938594,4.5326348615834355,-3.6875210921092108,3.0
1.706202390239024,4.531099317432027,-3.6868964146414642,3.0
1.7066188418841883,4.529564033428578,-3.6862717371737173,3.0
1.707035293529353,4.528029009573089,-3.6856470597059707,3.0
1.7074517451745175,4.526494245865557,-3.6850223822382238,3.0
1.707868196819682,4.524959742305986,-3.684397704770477,3.0
1.7082846484648464,4.523425498894374,-3.6837730273027303,3.0
1.708701100110011,4.521891515630722,-3.6831483498349833,3.0
1.7091175517551755,4.520357792515027,-3.6825236723672368,3.0
1.7095340034003401,4.518824329547293,-3.68189899489949,3.0
1.7099504550455045,4.517291126727516,-3.6812743174317433,3.0
1.710366906690669,4.515758184055699,-3.6806496399639963,3.0
1.7107833583358336,4.5142255015318415,-3.6800249624962493,3.0
1.7111998099809982,4.512693079155943,-3.679400285028503,3.0
1.7116162616261625,4.511160916928006,-3.6787756075607563,3.0
1.7120327132713271,4.509629014848024,-3.6781509300930093,3.0
1.7124491649164917,4.508097372916003,-3.6775262526252623,3.0
1.7128656165616563,4.506565991131939,-3.6769015751575154,3.0
1.7132820682068206,4.505034869495837,-3.6762768976897693,3.0
1.7136985198519852,4.503504008007695,-3.6756522202220223,3.0
1.7141149714971498,4.50197340666751,-3.6750275427542753,3.0
1.7145314231423143,4.5004430654752845,-3.6744028652865284,3.0
1.7149478747874787,4.498912984431019,-3.673778187818782,3.0
1.7153643264326432,4.497383163534712,-3.6731535103510353,3.0
1.7157807780778078,4.495853602786363,-3.6725288328832884,3.0
1.7161972297229724,4.494324302185973,-3.6719041554155414,3.0
1.7166136813681367,4.492795261733544,-3.671279477947795,3.0
1.7170301330133013,4.491266481429074,-3.670654800480048,3.0
1.717446584658466,4.489737961272564,-3.6700301230123014,3.0
1.7178630363036305,4.48820970126401,-3.6694054455445544,3.0
1.7182794879487948,4.486681701403416,-3.668780768076808,3.0
1.7186959395939594,4.485153961690784,-3.668156090609061,3.0
1.719112391239124,4.483626482126107,-3.667531413141314,3.0
1.7195288428842885,4.482099262709394,-3.6669067356735674,3.0
1.7199452945294529,4.480572303440637,-3.6662820582058204,3.0
1.7203617461746175,4.47904560431984,-3.665657380738074,3.0
1.720778197819782,4.477519165347001,-3.665032703270327,3.0
1.7211946494649466,4.475992986522122,-3.66440802580258,3.0
1.721611101110111,4.474467067845202,-3.6637833483348334,3.0
1.7220275527552755,4.47294140931624,-3.6631586708670865,3.0
1.72244400440044,4.47141601093524,-3.66253399339934,3.0
1.7228604560456047,4.469890872702194,-3.661909315931593,3.0
1.723276907690769,4.468365994617114,-3.6612846384638464,3.0
1.7236933593359336,4.466841376679989,-3.6606599609960995,3.0
1.7241098109810982,4.465317018890824,-3.6600352835283525,3.0
1.7245262626262625,4.463792921249619,-3.6594106060606064,3.0
1.724942714271427,4.46226908375637,-3.6587859285928594,3.0
1.7253591659165917,4.460745506411083,-3.6581612511251125,3.0
1.7257756175617562,4.4592221892137545,-3.6575365736573655,3.0
1.7261920692069206,4.457699132164386,-3.656911896189619,3.0
1.7266085208520852,4.456176335262974,-3.6562872187218725,3.0
1.7270249724972497,4.454653798509526,-3.6556625412541255,3.0
1.7274414241424143,4.45313152190403,-3.6550378637863785,3.0
1.7278578757875787,4.451609505446498,-3.654413186318632,3.0
1.7282743274327432,4.450087749136927,-3.653788508850885,3.0
1.7286907790779078,4.44856625297531,-3.6531638313831385,3.0
1.7291072307230724,4.447045016961656,-3.6525391539153915,3.0
1.7295236823682367,4.445524041095959,-3.651914476447645,3.0
1.7299401340134013,4.4440033253782225,-3.651289798979898,3.0
1.7303565856585659,4.442482869808444,-3.650665121512151,3.0
1.7307730373037304,4.440962674386624,-3.6500404440444045,3.0
1.7311894889488948,4.439442739112765,-3.6494157665766576,3.0
1.7316059405940594,4.437923063986865,-3.648791089108911,3.0
1.732022392239224,4.436403649008923,-3.648166411641164,3.0
1.7324388438843885,4.43488449417894,-3.647541734173417,3.0
1.7328552955295529,4.433365599496916,-3.6469170567056706,3.0
1.7332717471747174,4.431846964962855,-3.6462923792379236,3.0
1.733688198819882,4.430328590576748,-3.645667701770177,3.0
1.7341046504650466,4.428810476338603,-3.64504302430243,3.0
1.734521102110211,4.427292622248416,-3.6444183468346836,3.0
1.7349375537553755,4.425775028306189,-3.6437936693669366,3.0
1.73535400540054,4.424257694511919,-3.6431689918991896,3.0
1.7357704570457047,4.422740620865611,-3.642544314431443,3.0
1.736186908690869,4.421223807367262,-3.6419196369636966,3.0
1.7366033603360336,4.4197072540168705,-3.6412949594959496,3.0
1.7370198119811981,4.418190960814439,-3.6406702820282026,3.0
1.7374362636263627,4.4166749277599635,-3.6400456045604557,3.0
1.737852715271527,4.415159154853454,-3.6394209270927096,3.0
1.7382691669166916,4.413643642094897,-3.6387962496249626,3.0
1.7386856185618562,4.4121283894843035,-3.6381715721572156,3.0
1.7391020702070208,4.410613397021667,-3.6375468946894687,3.0
1.7395185218521851,4.409098664706988,-3.636922217221722,3.0
1.7399349734973497,4.407584192540272,-3.6362975397539756,3.0
1.7403514251425143,4.4060699805215116,-3.6356728622862287,3.0
1.7407678767876789,4.404556028650713,-3.6350481848184817,3.0
1.7411843284328432,4.403042336927873,-3.634423507350735,3.0
1.7416007800780078,4.401528905352993,-3.633798829882988,3.0
1.7420172317231724,4.40001573392607,-3.6331741524152417,3.0
1.742433683368337,4.398502822647107,-3.6325494749474947,3.0
1.7428501350135013,4.396990171516103,-3.631924797479748,3.0
1.7432665866586659,4.395477780533058,-3.631300120012001,3.0
1.7436830383038304,4.393965649697973,-3.6306754425442542,3.0
1.744099489948995,4.392453779010847,-3.6300507650765077,3.0
1.7445159415941593,4.39094216847168,-3.6294260876087607,3.0
1.744932393239324,4.38943081808047,-3.628801410141014,3.0
1.7453488448844885,4.387919727837222,-3.6281767326732672,3.0
1.745765296529653,4.386408897741932,-3.6275520552055203,3.0
1.7461817481748174,4.384898327794602,-3.6269273777377737,3.0
1.746598199819982,4.38338801799523,-3.6263027002700268,3.0
1.7470146514651466,4.381877968343817,-3.6256780228022802,3.0
1.7474311031103111,4.380368178840364,-3.6250533453345333,3.0
1.7478475547554755,4.3788586494848705,-3.6244286678667867,3.0
1.74826400640064,4.377349380277334,-3.6238039903990398,3.0
1.7486804580458046,4.375840371217759,-3.623179312931293,3.0
1.7490969096909692,4.374331622306141,-3.6225546354635463,3.0
1.7495133613361336,4.372823133542486,-3.6219299579957998,3.0
1.7499298129812981,4.371314904926788,-3.621305280528053,3.0
1.7503462646264627,4.369806936459048,-3.620680603060306,3.0
1.7507627162716273,4.368299228139268,-3.620055925592559,3.0
1.7511791679167916,4.366791779967446,-3.6194312481248128,3.0
1.7515956195619562,4.365284591943585,-3.618806570657066,3.0
1.7520120712071208,4.36377766406768,-3.618181893189319,3.0
1.7524285228522851,4.362270996339738,-3.6175572157215723,3.0
1.7528449744974497,4.3607645887597535,-3.6169325382538253,3.0
1.7532614261426143,4.359258441327729,-3.616307860786079,3.0
1.7536778777877788,4.357752554043662,-3.615683183318332,3.0
1.7540943294329432,4.356246926907556,-3.6150585058505853,3.0
1.7545107810781078,4.3547415599194075,-3.6144338283828383,3.0
1.7549272327232723,4.353236453079218,-3.6138091509150914,3.0
1.755343684368437,4.3517316063869895,-3.613184473447345,3.0
1.7557601360136013,4.35022701984272,-3.612559795979598,3.0
1.7561765876587658,4.348722693446408,-3.6119351185118513,3.0
1.7565930393039304,4.347218627198055,-3.6113104410441044,3.0
1.757009490949095,4.345714821097662,-3.6106857635763574,3.0
1.7574259425942593,4.344211275145229,-3.610061086108611,3.0
1.757842394239424,4.342707989340752,-3.609436408640864,3.0
1.7582588458845885,4.341204963684238,-3.6088117311731174,3.0
1.758675297529753,4.339702198175681,-3.6081870537053704,3.0
1.7590917491749174,4.338199692815083,-3.607562376237624,3.0
1.759508200820082,4.336697447602447,-3.606937698769877,3.0
1.7599246524652465,4.335195462537765,-3.60631302130213,3.0
1.7603411041104111,4.333693737621047,-3.6056883438343834,3.0
1.7607575557555755,4.332192272852286,-3.605063666366637,3.0
1.76117400740074,4.330691068231484,-3.60443898889889,3.0
1.7615904590459046,4.329190123758641,-3.603814311431143,3.0
1.7620069106910692,4.327689439433758,-3.603189633963396,3.0
1.7624233623362335,4.326189015256835,-3.60256495649565,3.0
1.762839813981398,4.324688851227869,-3.601940279027903,3.0
1.7632562656265627,4.323188947346864,-3.601315601560156,3.0
1.7636727172717273,4.321689303613816,-3.600690924092409,3.0
1.7640891689168916,4.32018992002873,-3.6000662466246625,3.0
1.7645056205620562,4.3186907965916,-3.599441569156916,3.0
1.7649220722072207,4.317191933302432,-3.598816891689169,3.0
1.7653385238523853,4.315693330161221,-3.598192214221422,3.0
1.7657549754975497,4.314194987167969,-3.5975675367536755,3.0
1.7661714271427142,4.312696904322678,-3.5969428592859285,3.0
1.7665878787878788,4.311199081625343,-3.596318181818182,3.0
1.7670043304330434,4.309701519075972,-3.595693504350435,3.0
1.7674207820782077,4.308204216674557,-3.5950688268826885,3.0
1.7678372337233723,4.306707174421103,-3.5944441494149415,3.0
1.7682536853685369,4.305210392315605,-3.5938194719471945,3.0
1.7686701370137015,4.303713870358068,-3.593194794479448,3.0
1.7690865886588658,4.3022176085484904,-3.592570117011701,3.0
1.7695030403040304,4.300721606886871,-3.5919454395439545,3.0
1.769919491949195,4.299225865373211,-3.5913207620762075,3.0
1.7703359435943595,4.29773038400751,-3.5906960846084606,3.0
1.7707523952395239,4.29623516278977,-3.590071407140714,3.0
1.7711688468846885,4.294740201719987,-3.589446729672967,3.0
1.771585298529853,4.2932455007981645,-3.5888220522052205,3.0
1.7720017501750176,4.2917510600243,-3.5881973747374736,3.0
1.772418201820182,4.290256879398395,-3.587572697269727,3.0
1.7728346534653465,4.288762958920451,-3.58694801980198,3.0
1.773251105110511,4.287269298590463,-3.586323342334233,3.0
1.7736675567556757,4.285775898408435,-3.5856986648664866,3.0
1.77408400840084,4.284282758374367,-3.58507398739874,3.0
1.7745004600460046,4.282789878488257,-3.584449309930993,3.0
1.7749169116911692,4.281297258750108,-3.583824632463246,3.0
1.7753333633363337,4.279804899159917,-3.583199954995499,3.0
1.775749814981498,4.2783127997176855,-3.582575277527753,3.0
1.7761662666266627,4.276820960423413,-3.581950600060006,3.0
1.7765827182718272,4.2753293812771,-3.581325922592259,3.0
1.7769991699169918,4.273838062278745,-3.580701245124512,3.0
1.7774156215621562,4.272347003428349,-3.5800765676567656,3.0
1.7778320732073207,4.270856204725915,-3.579451890189019,3.0
1.7782485248524853,4.269365666171435,-3.578827212721272,3.0
1.7786649764976499,4.267875387764919,-3.578202535253525,3.0
1.7790814281428142,4.266385369506359,-3.5775778577857786,3.0
1.7794978797879788,4.264895611395762,-3.5769531803180317,3.0
1.7799143314331434,4.2634061134331205,-3.576328502850285,3.0
1.7803307830783077,4.261916875618439,-3.575703825382538,3.0
1.7807472347234723,4.260427897951718,-3.5750791479147916,3.0
1.7811636863686369,4.258939180432954,-3.5744544704470447,3.0
1.7815801380138014,4.257450723062151,-3.5738297929792977,3.0
1.7819965896589658,4.255962525839307,-3.573205115511551,3.0
1.7824130413041304,4.25447458876442,-3.572580438043804,3.0
1.782829492949295,4.252986911837494,-3.5719557605760577,3.0
1.7832459445944595,4.251499495058528,-3.5713310831083107,3.0
1.7836623962396239,4.250012338427521,-3.570706405640564,3.0
1.7840788478847884,4.248525441944469,-3.570081728172817,3.0
1.784495299529953,4.247038805609382,-3.5694570507050702,3.0
1.7849117511751176,4.245552429422249,-3.5688323732373237,3.0
1.785328202820282,4.24406631338308,-3.568207695769577,3.0
1.7857446544654465,4.242580457491865,-3.5675830183018302,3.0
1.786161106110611,4.241094861748612,-3.5669583408340833,3.0
1.7865775577557756,4.239609526153318,-3.5663336633663363,3.0
1.78699400940094,4.238124450705984,-3.56570898589859,3.0
1.7874104610461046,4.236639635406608,-3.5650843084308432,3.0
1.7878269126912691,4.23515508025519,-3.5644596309630963,3.0
1.7882433643364337,4.233670785251734,-3.5638349534953493,3.0
1.788659815981598,4.232186750396236,-3.5632102760276028,3.0
1.7890762676267626,4.230702975688695,-3.5625855985598562,3.0
1.7894927192719272,4.229219461129116,-3.5619609210921093,3.0
1.7899091709170918,4.227736206717495,-3.5613362436243623,3.0
1.7903256225622561,4.226253212453834,-3.5607115661566158,3.0
1.7907420742074207,4.2247704783381295,-3.560086888688869,3.0
1.7911585258525853,4.223288004370389,-3.5594622112211223,3.0
1.7915749774977499,4.221805790550603,-3.5588375337533753,3.0
1.7919914291429142,4.2203238368787765,-3.5582128562856288,3.0
1.7924078807880788,4.218842143354912,-3.557588178817882,3.0
1.7928243324332434,4.217360709979005,-3.556963501350135,3.0
1.793240784078408,4.215879536751057,-3.5563388238823883,3.0
1.7936572357235723,4.214398623671068,-3.5557141464146413,3.0
1.7940736873687368,4.2129179707390385,-3.555089468946895,3.0
1.7944901390139014,4.2114375779549675,-3.554464791479148,3.0
1.794906590659066,4.209957445318857,-3.553840114011401,3.0
1.7953230423042303,4.208477572830706,-3.5532154365436543,3.0
1.795739493949395,4.2069979604905114,-3.5525907590759074,3.0
1.7961559455945595,4.205518608298277,-3.551966081608161,3.0
1.796572397239724,4.204039516254003,-3.551341404140414,3.0
1.7969888488848884,4.202560684357689,-3.5507167266726674,3.0
1.797405300530053,4.201082112609331,-3.5500920492049204,3.0
1.7978217521752176,4.199603801008934,-3.5494673717371734,3.0
1.7982382038203821,4.198125749556496,-3.548842694269427,3.0
1.7986546554655465,4.196647958252015,-3.5482180168016804,3.0
1.799071107110711,4.195170427095498,-3.5475933393339334,3.0
1.7994875587558756,4.193693156086935,-3.5469686618661864,3.0
1.7999040104010402,4.192216145226334,-3.5463439843984395,3.0
1.8003204620462046,4.190739394513692,-3.5457193069306934,3.0
1.8007369136913691,4.1892629039490075,-3.5450946294629464,3.0
1.8011533653365337,4.187786673532283,-3.5444699519951994,3.0
1.8015698169816983,4.186310703263519,-3.5438452745274525,3.0
1.8019862686268626,4.184834993142715,-3.543220597059706,3.0
1.8024027202720272,4.183359543169866,-3.5425959195919594,3.0
1.8028191719171918,4.18188435334498,-3.5419712421242124,3.0
1.8032356235623563,4.180409423668049,-3.5413465646564655,3.0
1.8036520752075207,4.178934754139082,-3.540721887188719,3.0
1.8040685268526853,4.177460344758071,-3.540097209720972,3.0
1.8044849784978498,4.17598619552502,-3.5394725322532254,3.0
1.8049014301430144,4.174512306439928,-3.5388478547854785,3.0
1.8053178817881788,4.173038677502795,-3.538223177317732,3.0
1.8057343334333433,4.171565308713623,-3.537598499849985,3.0
1.806150785078508,4.170092200072407,-3.536973822382238,3.0
1.8065672367236725,4.168619351579153,-3.5363491449144915,3.0
1.8069836883688368,4.1671467632338555,-3.5357244674467445,3.0
1.8074001400140014,4.165674435036518,-3.535099789978998,3.0
1.807816591659166,4.164202366987141,-3.534475112511251,3.0
1.8082330433043303,4.162730559085723,-3.5338504350435045,3.0
1.808649494949495,4.1612590113322625,-3.5332257575757575,3.0
1.8090659465946595,4.159787723726762,-3.5326010801080105,3.0
1.809482398239824,4.158316696269221,-3.531976402640264,3.0
1.8098988498849884,4.156845928959639,-3.5313517251725175,3.0
1.810315301530153,4.155375421798015,-3.5307270477047705,3.0
1.8107317531753175,4.153905174784352,-3.5301023702370236,3.0
1.811148204820482,4.152435187918645,-3.5294776927692766,3.0
1.8115646564656465,4.150965461200903,-3.5288530153015305,3.0
1.811981108110811,4.149495994631113,-3.5282283378337835,3.0
1.8123975597559756,4.148026788209288,-3.5276036603660366,3.0
1.8128140114011402,4.146557841935419,-3.5269789828982896,3.0
1.8132304630463045,4.14508915580951,-3.526354305430543,3.0
1.813646914691469,4.143620729831561,-3.5257296279627965,3.0
1.8140633663366337,4.142152564001568,-3.5251049504950496,3.0
1.8144798179817982,4.140684658319538,-3.5244802730273026,3.0
1.8148962696269626,4.1392170127854655,-3.523855595559556,3.0
1.8153127212721272,4.1377496273993515,-3.523230918091809,3.0
1.8157291729172917,4.1362825021611975,-3.5226062406240626,3.0
1.8161456245624563,4.134815637071,-3.5219815631563156,3.0
1.8165620762076207,4.133349032128766,-3.521356885688569,3.0
1.8169785278527852,4.131882687334489,-3.520732208220822,3.0
1.8173949794979498,4.130416602688172,-3.520107530753075,3.0
1.8178114311431144,4.128950778189813,-3.5194828532853286,3.0
1.8182278827882787,4.127485213839414,-3.5188581758175816,3.0
1.8186443344334433,4.126019909636973,-3.518233498349835,3.0
1.8190607860786079,4.124554865582491,-3.517608820882088,3.0
1.8194772377237725,4.12309008167597,-3.516984143414341,3.0
1.8198936893689368,4.121625557917408,-3.5163594659465947,3.0
1.8203101410141014,4.120161294306804,-3.5157347884788477,3.0
1.820726592659266,4.118697290844159,-3.515110111011101,3.0
1.8211430443044305,4.117233547529473,-3.514485433543354,3.0
1.8215594959495949,4.1157700643627475,-3.5138607560756077,3.0
1.8219759475947594,4.1143068413439785,-3.5132360786078607,3.0
1.822392399239924,4.112843878473171,-3.5126114011401137,3.0
1.8228088508850886,4.1113811757503225,-3.511986723672367,3.0
1.823225302530253,4.109918733175434,-3.5113620462046207,3.0
1.8236417541754175,4.108456550748503,-3.5107373687368737,3.0
1.824058205820582,4.106994628469533,-3.5101126912691267,3.0
1.8244746574657467,4.105532966338519,-3.5094880138013798,3.0
1.824891109110911,4.104071564355465,-3.5088633363336337,3.0
1.8253075607560756,4.102610422520373,-3.5082386588658867,3.0
1.8257240124012402,4.101149540833237,-3.5076139813981397,3.0
1.8261404640464047,4.099688919294062,-3.5069893039303928,3.0
1.826556915691569,4.098228557902845,-3.5063646264626462,3.0
1.8269733673367337,4.096768456659587,-3.5057399489948997,3.0
1.8273898189818982,4.095308615564289,-3.5051152715271527,3.0
1.8278062706270628,4.093849034616948,-3.5044905940594058,3.0
1.8282227222722272,4.092389713817571,-3.5038659165916592,3.0
1.8286391739173917,4.090930653166149,-3.5032412391239123,3.0
1.8290556255625563,4.089471852662687,-3.5026165616561658,3.0
1.8294720772077209,4.088013312307183,-3.501991884188419,3.0
1.8298885288528852,4.086555032099641,-3.5013672067206723,3.0
1.8303049804980498,4.085097012040057,-3.5007425292529253,3.0
1.8307214321432144,4.08363925212843,-3.5001178517851783,3.0
1.831137883788379,4.0821817523647645,-3.499493174317432,3.0
1.8315543354335433,4.0807245127490575,-3.498868496849685,3.0
1.8319707870787079,4.07926753328131,-3.4982438193819383,3.0
1.8323872387238724,4.077810813961522,-3.4976191419141913,3.0
1.832803690369037,4.076354354789693,-3.4969944644464444,3.0
1.8332201420142014,4.074898155765823,-3.496369786978698,3.0
1.833636593659366,4.0734422168899105,-3.495745109510951,3.0
1.8340530453045305,4.071986538161958,-3.4951204320432043,3.0
1.834469496949695,4.070531119581965,-3.4944957545754574,3.0
1.8348859485948594,4.069075961149933,-3.493871077107711,3.0
1.835302400240024,4.067621062865857,-3.493246399639964,3.0
1.8357188518851886,4.066166424729742,-3.492621722172217,3.0
1.836135303530353,4.064712046741587,-3.491997044704471,3.0
1.8365517551755175,4.063257928901388,-3.491372367236724,3.0
1.836968206820682,4.061804071209151,-3.490747689768977,3.0
1.8373846584658466,4.060350473664871,-3.49012301230123,3.0
1.837801110111011,4.058897136268552,-3.4894983348334834,3.0
1.8382175617561756,4.057444059020192,-3.488873657365737,3.0
1.8386340134013401,4.05599124191979,-3.48824897989799,3.0
1.8390504650465047,4.054538684967346,-3.487624302430243,3.0
1.839466916691669,4.053086388162864,-3.4869996249624964,3.0
1.8398833683368336,4.05163435150634,-3.4863749474947494,3.0
1.8402998199819982,4.050182574997773,-3.485750270027003,3.0
1.8407162716271628,4.04873105863717,-3.485125592559256,3.0
1.8411327232723271,4.047279802424523,-3.4845009150915094,3.0
1.8415491749174917,4.045828806359836,-3.4838762376237624,3.0
1.8419656265626563,4.044378070443106,-3.4832515601560154,3.0
1.8423820782078209,4.042927594674335,-3.482626882688269,3.0
1.8427985298529852,4.041477379053527,-3.482002205220522,3.0
1.8432149814981498,4.040027423580675,-3.4813775277527754,3.0
1.8436314331433143,4.038577728255785,-3.4807528502850285,3.0
1.844047884788479,4.037128293078851,-3.4801281728172815,3.0
1.8444643364336433,4.0356791180498774,-3.479503495349535,3.0
1.8448807880788078,4.034230203168864,-3.478878817881788,3.0
1.8452972397239724,4.032781548435807,-3.4782541404140415,3.0
1.845713691369137,4.031333153850712,-3.4776294629462945,3.0
1.8461301430143013,4.029885019413575,-3.477004785478548,3.0
1.846546594659466,4.028437145124396,-3.476380108010801,3.0
1.8469630463046305,4.026989530983178,-3.475755430543054,3.0
1.847379497949795,4.025542176989919,-3.4751307530753075,3.0
1.8477959495949594,4.024095083144619,-3.474506075607561,3.0
1.848212401240124,4.0226482494472755,-3.473881398139814,3.0
1.8486288528852886,4.0212016758978955,-3.473256720672067,3.0
1.8490453045304531,4.01975536249647,-3.47263204320432,3.0
1.8494617561756175,4.018309309243008,-3.472007365736574,3.0
1.849878207820782,4.0168635161375015,-3.471382688268827,3.0
1.8502946594659466,4.015417983179958,-3.47075801080108,3.0
1.8507111111111112,4.013972710370371,-3.470133333333333,3.0
1.8511275627562755,4.012527697708743,-3.4695086558655865,3.0
1.8515440144014401,4.011082945195076,-3.46888397839784,3.0
1.8519604660466047,4.009638452829366,-3.468259300930093,3.0
1.8523769176917693,4.008194220611616,-3.467634623462346,3.0
1.8527933693369336,4.006750248541826,-3.4670099459945996,3.0
1.8532098209820982,4.005306536619994,-3.4663852685268526,3.0
1.8536262726272628,4.00386308484612,-3.465760591059106,3.0
1.8540427242724273,4.002419893220209,-3.465135913591359,3.0
1.8544591759175917,4.0009769617422535,-3.4645112361236126,3.0
1.8548756275627563,3.9995342904122584,-3.4638865586558656,3.0
1.8552920792079208,3.9980918792302234,-3.4632618811881186,3.0
1.8557085308530854,3.996649728196145,-3.462637203720372,3.0
1.8561249824982498,3.99520783731003,-3.462012526252625,3.0
1.8565414341434143,3.9937662065718698,-3.4613878487848786,3.0
1.856957885788579,3.9923248359816697,-3.4607631713171316,3.0
1.8573743374337435,3.9908837255394296,-3.4601384938493847,3.0
1.8577907890789078,3.9894428752451496,-3.459513816381638,3.0
1.8582072407240724,3.988002285098828,-3.458889138913891,3.0
1.858623692369237,3.9865619551004645,-3.4582644614461446,3.0
1.8590401440144015,3.985121885250061,-3.4576397839783977,3.0
1.859456595659566,3.983682075547616,-3.457015106510651,3.0
1.8598730473047305,3.9822425259931293,-3.456390429042904,3.0
1.860289498949895,3.9808032365866044,-3.455765751575157,3.0
1.8607059505950596,3.979364207328036,-3.4551410741074107,3.0
1.861122402240224,3.977925438217431,-3.454516396639664,3.0
1.8615388538853885,3.976486929254781,-3.453891719171917,3.0
1.861955305530553,3.975048680440093,-3.45326704170417,3.0
1.8623717571757177,3.9736106917733593,-3.4526423642364232,3.0
1.862788208820882,3.9721729632545895,-3.452017686768677,3.0
1.8632046604660466,3.970735494883778,-3.45139300930093,3.0
1.8636211121112112,3.9692982866609228,-3.450768331833183,3.0
1.8640375637563757,3.9678613385860295,-3.4501436543654362,3.0
1.86445401540154,3.9664246506590946,-3.4495189768976897,3.0
1.8648704670467047,3.9649882228801197,-3.448894299429943,3.0
1.8652869186918692,3.963552055249103,-3.448269621962196,3.0
1.8657033703370336,3.9621161477660447,-3.4476449444944497,3.0
1.8661198219821982,3.960680500430948,-3.4470202670267027,3.0
1.8665362736273627,3.9592451132438065,-3.4463955895589558,3.0
1.8669527252725273,3.9578099862046283,-3.4457709120912092,3.0
1.8673691769176917,3.9563751193134067,-3.4451462346234623,3.0
1.8677856285628562,3.954940512570147,-3.4445215571557157,3.0
1.8682020802080208,3.9535061659748436,-3.4438968796879688,3.0
1.8686185318531854,3.9520720795275004,-3.443272202220222,3.0
1.8690349834983497,3.9506382532281172,-3.4426475247524753,3.0
1.8694514351435143,3.9492046870766906,-3.4420228472847283,3.0
1.8698678867886789,3.947771381073224,-3.4413981698169818,3.0
1.8702843384338435,3.9463383352177175,-3.440773492349235,3.0
1.8707007900790078,3.9449055495101693,-3.4401488148814883,3.0
1.8711172417241724,3.943473023950581,-3.4395241374137413,3.0
1.871533693369337,3.942040758538951,-3.4388994599459943,3.0
1.8719501450145015,3.9406087532752814,-3.438274782478248,3.0
1.8723665966596659,3.93917700815957,-3.4376501050105013,3.0
1.8727830483048304,3.9377455231918184,-3.4370254275427543,3.0
1.873199499949995,3.936314298372025,-3.4364007500750073,3.0
1.8736159515951596,3.934883333700192,-3.4357760726072604,3.0
1.874032403240324,3.933452629176317,-3.4351513951395143,3.0
1.8744488548854885,3.9320221848004007,-3.4345267176717673,3.0
1.874865306530653,3.930592000572446,-3.4339020402040203,3.0
1.8752817581758177,3.929162076492446,-3.4332773627362734,3.0
1.875698209820982,3.9277324125604096,-3.432652685268527,3.0
1.8761146614661466,3.9263030087763298,-3.4320280078007803,3.0
1.8765311131113112,3.9248738651402117,-3.4314033303330334,3.0
1.8769475647564757,3.9234449816520502,-3.4307786528652864,3.0
1.87736401640164,3.922016358311849,-3.43015397539754,3.0
1.8777804680468047,3.9205879951196074,-3.429529297929793,3.0
1.8781969196919692,3.9191598920753226,-3.4289046204620464,3.0
1.8786133713371338,3.9177320491789995,-3.4282799429942994,3.0
1.8790298229822981,3.916304466430635,-3.427655265526553,3.0
1.8794462746274627,3.9148771438302283,-3.427030588058806,3.0
1.8798627262726273,3.913450081377782,-3.426405910591059,3.0
1.8802791779177919,3.9120232790732956,-3.4257812331233124,3.0
1.8806956295629562,3.910596736916766,-3.4251565556555654,3.0
1.8811120812081208,3.909170454908196,-3.424531878187819,3.0
1.8815285328532854,3.9077444330475863,-3.423907200720072,3.0
1.88194498449845,3.906318671334935,-3.423282523252325,3.0
1.8823614361436143,3.9048931697702454,-3.4226578457845784,3.0
1.8827778877887789,3.9034679283535105,-3.4220331683168315,3.0
1.8831943394339434,3.9020429470847375,-3.421408490849085,3.0
1.883610791079108,3.900618225963923,-3.420783813381338,3.0
1.8840272427242724,3.899193764991068,-3.4201591359135914,3.0
1.884443694369437,3.897769564166172,-3.4195344584458445,3.0
1.8848601460146015,3.8963456234892355,-3.4189097809780975,3.0
1.885276597659766,3.8949219429602575,-3.418285103510351,3.0
1.8856930493049304,3.8934985225792396,-3.4176604260426044,3.0
1.886109500950095,3.892075362346178,-3.4170357485748575,3.0
1.8865259525952596,3.8906524622610785,-3.4164110711071105,3.0
1.8869424042404241,3.889229822323937,-3.4157863936393635,3.0
1.8873588558855885,3.887807442534756,-3.4151617161716175,3.0
1.887775307530753,3.8863853228935312,-3.4145370387038705,3.0
1.8881917591759176,3.8849634634002683,-3.4139123612361235,3.0
1.8886082108210822,3.8835418640549637,-3.4132876837683765,3.0
1.8890246624662466,3.8821205248576174,-3.41266300630063,3.0
1.8894411141114111,3.880699445808233,-3.4120383288328835,3.0
1.8898575657565757,3.879278626906803,-3.4114136513651365,3.0
1.8902740174017403,3.877858068153337,-3.4107889738973896,3.0
1.8906904690469046,3.8764377695478274,-3.410164296429643,3.0
1.8911069206920692,3.875017731090278,-3.409539618961896,3.0
1.8915233723372338,3.8735979527806865,-3.4089149414941495,3.0
1.8919398239823983,3.8721784346190553,-3.4082902640264026,3.0
1.8923562756275627,3.8707591766053824,-3.407665586558656,3.0
1.8927727272727273,3.8693401787396695,-3.407040909090909,3.0
1.8931891789178918,3.8679214410219167,-3.406416231623162,3.0
1.8936056305630562,3.8665029634521204,-3.4057915541554156,3.0
1.8940220822082208,3.865084746030286,-3.4051668766876686,3.0
1.8944385338533853,3.863666788756408,-3.404542199219922,3.0
1.89485498549855,3.862249091630492,-3.403917521752175,3.0
1.8952714371437143,3.8608316546525323,-3.4032928442844286,3.0
1.8956878887888788,3.8594144778225328,-3.4026681668166816,3.0
1.8961043404340434,3.8579975611404933,-3.4020434893489346,3.0
1.896520792079208,3.8565809046064103,-3.401418811881188,3.0
1.8969372437243723,3.855164508220291,-3.4007941344134416,3.0
1.897353695369537,3.8537483719821264,-3.4001694569456946,3.0
1.8977701470147015,3.852332495891922,-3.3995447794779476,3.0
1.898186598659866,3.850916879949679,-3.3989201020102007,3.0
1.8986030503050304,3.849501524155393,-3.3982954245424546,3.0
1.899019501950195,3.8480864285090686,-3.3976707470747076,3.0
1.8994359535953595,3.8466715930107007,-3.3970460696069606,3.0
1.8998524052405241,3.845257017660293,-3.3964213921392137,3.0
1.9002688568856885,3.8438427024578434,-3.395796714671467,3.0
1.900685308530853,3.842428647403352,-3.3951720372037206,3.0
1.9011017601760176,3.841014852496823,-3.3945473597359737,3.0
1.9015182118211822,3.8396013177382518,-3.3939226822682267,3.0
1.9019346634663465,3.8381880431276407,-3.39329800480048,3.0
1.9023511151115111,3.836775028664986,-3.392673327332733,3.0
1.9027675667566757,3.8353622743502935,-3.3920486498649867,3.0
1.9031840184018403,3.8339497801835574,-3.3914239723972397,3.0
1.9036004700470046,3.832537546164783,-3.390799294929493,3.0
1.9040169216921692,3.831125572293967,-3.390174617461746,3.0
1.9044333733373338,3.8297138585711075,-3.3895499399939992,3.0
1.9048498249824983,3.8283024049962098,-3.3889252625262527,3.0
1.9052662766276627,3.826891211569272,-3.3883005850585057,3.0
1.9056827282728273,3.825480278290293,-3.387675907590759,3.0
1.9060991799179918,3.82406960515927,-3.3870512301230122,3.0
1.9065156315631564,3.822659192176209,-3.3864265526552653,3.0
1.9069320832083207,3.821249039341108,-3.3858018751875187,3.0
1.9073485348534853,3.819839146653962,-3.3851771977197718,3.0
1.90776498649865,3.8184295141147793,-3.3845525202520252,3.0
1.9081814381438145,3.817020141723553,-3.3839278427842783,3.0
1.9085978897889788,3.815611029480289,-3.3833031653165317,3.0
1.9090143414341434,3.8142021773849812,-3.3826784878487848,3.0
1.909430793079308,3.8127935854376336,-3.382053810381038,3.0
1.9098472447244725,3.811385253638244,-3.3814291329132913,3.0
1.9102636963696369,3.809977181986815,-3.3808044554455448,3.0
1.9106801480148015,3.8085693704833457,-3.380179777977798,3.0
1.911096599659966,3.807161819127833,-3.379555100510051,3.0
1.9115130513051306,3.805754527920282,-3.378930423042304,3.0
1.911929502950295,3.8043474968606894,-3.3783057455745578,3.0
1.9123459545954595,3.802940725949055,-3.377681068106811,3.0
1.912762406240624,3.801534215185381,-3.377056390639064,3.0
1.9131788578857887,3.800127964569665,-3.376431713171317,3.0
1.913595309530953,3.798721974101909,-3.3758070357035703,3.0
1.9140117611761176,3.7973162437821113,-3.375182358235824,3.0
1.9144282128212822,3.7959107736102737,-3.374557680768077,3.0
1.9148446644664467,3.7945055635863945,-3.37393300330033,3.0
1.915261116111611,3.7931006137104752,-3.3733083258325833,3.0
1.9156775677567757,3.791695923982516,-3.3726836483648364,3.0
1.9160940194019402,3.7902914944025135,-3.37205897089709,3.0
1.9165104710471048,3.788887324970471,-3.371434293429343,3.0
1.9169269226922692,3.7874834156863884,-3.3708096159615963,3.0
1.9173433743374337,3.786079766550266,-3.3701849384938494,3.0
1.9177598259825983,3.7846763775621,-3.3695602610261024,3.0
1.9181762776277629,3.783273248721894,-3.368935583558356,3.0
1.9185927292729272,3.7818703800296483,-3.368310906090609,3.0
1.9190091809180918,3.780467771485359,-3.3676862286228624,3.0
1.9194256325632564,3.7790654230890315,-3.3670615511551154,3.0
1.919842084208421,3.7776633348406605,-3.3664368736873684,3.0
1.9202585358535853,3.776261506740253,-3.365812196219622,3.0
1.9206749874987499,3.7748599387878006,-3.365187518751875,3.0
1.9210914391439144,3.77345863098331,-3.3645628412841284,3.0
1.9215078907890788,3.7720575833267773,-3.363938163816382,3.0
1.9219243424342434,3.770656795818203,-3.363313486348635,3.0
1.922340794079408,3.769256268457589,-3.362688808880888,3.0
1.9227572457245725,3.767856001244933,-3.362064131413141,3.0
1.9231736973697369,3.766455994180239,-3.361439453945395,3.0
1.9235901490149014,3.7650562472635016,-3.360814776477648,3.0
1.924006600660066,3.763656760494724,-3.360190099009901,3.0
1.9244230523052306,3.7622575338739033,-3.359565421542154,3.0
1.924839503950395,3.760858567401044,-3.3589407440744075,3.0
1.9252559555955595,3.759459861076145,-3.358316066606661,3.0
1.925672407240724,3.7580614148992026,-3.357691389138914,3.0
1.9260888588858887,3.756663228870222,-3.357066711671167,3.0
1.926505310531053,3.755265302989198,-3.3564420342034205,3.0
1.9269217621762176,3.7538676372561337,-3.3558173567356735,3.0
1.9273382138213822,3.7524702316710297,-3.355192679267927,3.0
1.9277546654665467,3.751073086233884,-3.35456800180018,3.0
1.928171117111711,3.7496762009446982,-3.3539433243324335,3.0
1.9285875687568756,3.748279575803471,-3.3533186468646865,3.0
1.9290040204020402,3.7468832108102035,-3.3526939693969395,3.0
1.9294204720472048,3.7454871059648944,-3.352069291929193,3.0
1.9298369236923691,3.7440912612675437,-3.351444614461446,3.0
1.9302533753375337,3.742695676718153,-3.3508199369936995,3.0
1.9306698269826983,3.7413003523167205,-3.3501952595259525,3.0
1.9310862786278629,3.73990528806325,-3.3495705820582056,3.0
1.9315027302730272,3.738510483957736,-3.348945904590459,3.0
1.9319191819181918,3.7371159400001837,-3.348321227122712,3.0
1.9323356335633564,3.735721656190588,-3.3476965496549655,3.0
1.932752085208521,3.7343276325289523,-3.3470718721872186,3.0
1.9331685368536853,3.732933869015275,-3.346447194719472,3.0
1.9335849884988499,3.7315403656495576,-3.345822517251725,3.0
1.9340014401440144,3.7301471224317986,-3.345197839783978,3.0
1.934417891789179,3.7287541393619996,-3.3445731623162316,3.0
1.9348343434343434,3.7273614164401607,-3.343948484848485,3.0
1.935250795079508,3.7259689536662783,-3.343323807380738,3.0
1.9356672467246725,3.724576751040358,-3.342699129912991,3.0
1.936083698369837,3.7231848085623938,-3.342074452445244,3.0
1.9365001500150014,3.72179312623239,-3.341449774977498,3.0
1.936916601660166,3.720401704050346,-3.340825097509751,3.0
1.9373330533053306,3.7190105420162602,-3.340200420042004,3.0
1.9377495049504951,3.7176196401301347,-3.339575742574257,3.0
1.9381659565956595,3.7162289983919674,-3.3389510651065106,3.0
1.938582408240824,3.71483861680176,-3.338326387638764,3.0
1.9389988598859886,3.7134484953595113,-3.337701710171017,3.0
1.9394153115311532,3.7120586340652206,-3.33707703270327,3.0
1.9398317631763176,3.710669032918892,-3.3364523552355236,3.0
1.9402482148214821,3.7092796919205195,-3.3358276777677767,3.0
1.9406646664666467,3.707890611070109,-3.33520300030003,3.0
1.9410811181118113,3.7065017903676534,-3.334578322832283,3.0
1.9414975697569756,3.7051132298131613,-3.3339536453645366,3.0
1.9419140214021402,3.7037249294066257,-3.3333289678967897,3.0
1.9423304730473048,3.70233688914805,-3.3327042904290427,3.0
1.9427469246924693,3.7009491090374347,-3.332079612961296,3.0
1.9431633763376337,3.6995615890747757,-3.331454935493549,3.0
1.9435798279827983,3.6981743292600786,-3.3308302580258027,3.0
1.9439962796279628,3.696787329593338,-3.3302055805580557,3.0
1.9444127312731274,3.6954005900745592,-3.3295809030903087,3.0
1.9448291829182918,3.6940141107037388,-3.328956225622562,3.0
1.9452456345634563,3.6926278914808766,-3.3283315481548152,3.0
1.945662086208621,3.6912419324059744,-3.3277068706870687,3.0
1.9460785378537855,3.6898562334790306,-3.3270821932193217,3.0
1.9464949894989498,3.6884707947000486,-3.3264575157515752,3.0
1.9469114411441144,3.687085616069023,-3.3258328382838283,3.0
1.947327892789279,3.6857006975859576,-3.3252081608160813,3.0
1.9477443444344436,3.6843160392508487,-3.3245834833483348,3.0
1.948160796079608,3.6829316410637016,-3.3239588058805882,3.0
1.9485772477247725,3.6815475030245146,-3.3233341284128413,3.0
1.948993699369937,3.680163625133284,-3.3227094509450943,3.0
1.9494101510151014,3.6787800073900154,-3.3220847734773478,3.0
1.949826602660266,3.6773966497947033,-3.3214600960096012,3.0
1.9502430543054305,3.676013552347351,-3.3208354185418543,3.0
1.9506595059505951,3.6746307150479574,-3.3202107410741073,3.0
1.9510759575957595,3.6732481378965254,-3.3195860636063608,3.0
1.951492409240924,3.67186582089305,-3.318961386138614,3.0
1.9519088608860886,3.6704837640375345,-3.3183367086708673,3.0
1.9523253125312532,3.669101967329979,-3.3177120312031203,3.0
1.9527417641764175,3.667720430770382,-3.317087353735374,3.0
1.953158215821582,3.666339154358745,-3.316462676267627,3.0
1.9535746674667467,3.6649581380950647,-3.31583799879988,3.0
1.9539911191119113,3.6635773819793442,-3.3152133213321333,3.0
1.9544075707570756,3.6621968860115857,-3.3145886438643863,3.0
1.9548240224022402,3.6608166501917836,-3.31396396639664,3.0
1.9552404740474048,3.6594366745199416,-3.313339288928893,3.0
1.9556569256925693,3.658056958996056,-3.312714611461146,3.0
1.9560733773377337,3.656677503620134,-3.3120899339933993,3.0
1.9564898289828982,3.655298308392169,-3.3114652565256524,3.0
1.9569062806280628,3.6539193733121635,-3.310840579057906,3.0
1.9573227322732274,3.6525406983801165,-3.310215901590159,3.0
1.9577391839183917,3.6511622835960296,-3.3095912241224124,3.0
1.9581556355635563,3.649784128959901,-3.3089665466546654,3.0
1.958572087208721,3.6484062344717323,-3.3083418691869184,3.0
1.9589885388538855,3.647028600131522,-3.307717191719172,3.0
1.9594049904990498,3.6456512259392717,-3.3070925142514254,3.0
1.9598214421442144,3.6442741118949797,-3.3064678367836784,3.0
1.960237893789379,3.642897257998648,-3.3058431593159314,3.0
1.9606543454345435,3.6415206642502724,-3.3052184818481845,3.0
1.9610707970797079,3.6401443306498606,-3.3045938043804384,3.0
1.9614872487248725,3.6387682571974036,-3.3039691269126914,3.0
1.961903700370037,3.6373924438929084,-3.3033444494449444,3.0
1.9623201520152016,3.6360168907363715,-3.3027197719771975,3.0
1.962736603660366,3.634641597727793,-3.302095094509451,3.0
1.9631530553055305,3.633266564867176,-3.3014704170417044,3.0
1.963569506950695,3.6318917921545157,-3.3008457395739574,3.0
1.9639859585958597,3.6305172795898155,-3.3002210621062105,3.0
1.964402410241024,3.6291430271730754,-3.299596384638464,3.0
1.9648188618861886,3.6277690349042935,-3.298971707170717,3.0
1.9652353135313532,3.626395302783468,-3.2983470297029704,3.0
1.9656517651765177,3.6250218308106064,-3.2977223522352235,3.0
1.966068216821682,3.623648618985701,-3.297097674767477,3.0
1.9664846684668467,3.622275667308756,-3.29647299729973,3.0
1.9669011201120112,3.620902975779769,-3.295848319831983,3.0
1.9673175717571758,3.6195305443987422,-3.2952236423642365,3.0
1.9677340234023402,3.6181583731656755,-3.2945989648964895,3.0
1.9681504750475047,3.616786462080565,-3.293974287428743,3.0
1.9685669266926693,3.615414811143415,-3.293349609960996,3.0
1.9689833783378339,3.614043420354225,-3.292724932493249,3.0
1.9693998299829982,3.612672289712993,-3.2921002550255025,3.0
1.9698162816281628,3.6113014192197213,-3.2914755775577555,3.0
1.9702327332733274,3.6099308088744078,-3.290850900090009,3.0
1.970649184918492,3.6085604586770543,-3.290226222622262,3.0
1.9710656365636563,3.607190368627659,-3.2896015451545155,3.0
1.9714820882088209,3.6058205387262223,-3.2889768676867686,3.0
1.9718985398539854,3.6044509689727455,-3.2883521902190216,3.0
1.97231499149915,3.603081659367227,-3.287727512751275,3.0
1.9727314431443144,3.601712609909672,-3.2871028352835285,3.0
1.973147894789479,3.60034382060007,-3.2864781578157816,3.0
1.9735643464346435,3.598975291438432,-3.2858534803480346,3.0
1.973980798079808,3.59760702242475,-3.2852288028802876,3.0
1.9743972497249724,3.5962390135590283,-3.2846041254125415,3.0
1.974813701370137,3.5948712648412666,-3.2839794479447946,3.0
1.9752301530153016,3.5935037762714614,-3.2833547704770476,3.0
1.9756466046604662,3.592136547849618,-3.2827300930093006,3.0
1.9760630563056305,3.590769579575733,-3.282105415541554,3.0
1.976479507950795,3.589402871449808,-3.2814807380738076,3.0
1.9768959595959597,3.5880364234718396,-3.2808560606060606,3.0
1.977312411241124,3.586670235641833,-3.280231383138314,3.0
1.9777288628862886,3.5853043079597846,-3.279606705670567,3.0
1.9781453145314531,3.5839386404256928,-3.27898202820282,3.0
1.9785617661766177,3.5825732330395645,-3.2783573507350736,3.0
1.978978217821782,3.581208085801393,-3.2777326732673266,3.0
1.9793946694669466,3.579843198711181,-3.27710799579958,3.0
1.9798111211121112,3.578478571768926,-3.276483318331833,3.0
1.9802275727572758,3.5771142049746345,-3.275858640864086,3.0
1.9806440244024401,3.5757500983282995,-3.2752339633963397,3.0
1.9810604760476047,3.5743862518299228,-3.2746092859285927,3.0
1.9814769276927693,3.573022665479508,-3.273984608460846,3.0
1.9818933793379339,3.5716593392770495,-3.273359930993099,3.0
1.9823098309830982,3.570296273222551,-3.2727352535253527,3.0
1.9827262826282628,3.568933467316013,-3.2721105760576057,3.0
1.9831427342734274,3.567570921557433,-3.2714858985898587,3.0
1.983559185918592,3.5662086359468113,-3.270861221122112,3.0
1.9839756375637563,3.5648466104841496,-3.2702365436543657,3.0
1.9843920892089209,3.563484845169448,-3.2696118661866187,3.0
1.9848085408540854,3.562123340002705,-3.2689871887188717,3.0
1.98522499249925,3.5607620949839216,-3.2683625112511248,3.0
1.9856414441444143,3.5594011101130967,-3.2677378337833787,3.0
1.986057895789579,3.5580403853902283,-3.2671131563156317,3.0
1.9864743474347435,3.5566799208153235,-3.2664884788478847,3.0
1.986890799079908,3.555319716388375,-3.2658638013801378,3.0
1.9873072507250724,3.553959772109387,-3.2652391239123912,3.0
1.987723702370237,3.552600087978359,-3.2646144464446447,3.0
1.9881401540154016,3.551240663995287,-3.2639897689768977,3.0
1.9885566056605661,3.5498815001601756,-3.2633650915091508,3.0
1.9889730573057305,3.548522596473024,-3.2627404140414042,3.0
1.989389508950895,3.5471639529338326,-3.2621157365736573,3.0
1.9898059605960596,3.5458055695425976,-3.2614910591059108,3.0
1.9902224122412242,3.5444474462993245,-3.260866381638164,3.0
1.9906388638863886,3.543089583204008,-3.2602417041704173,3.0
1.9910553155315531,3.541731980256653,-3.2596170267026703,3.0
1.9914717671767177,3.540374637457255,-3.2589923492349233,3.0
1.9918882188218823,3.5390175548058185,-3.258367671767177,3.0
1.9923046704670466,3.5376607323023386,-3.25774299429943,3.0
1.9927211221122112,3.5363041699468187,-3.2571183168316833,3.0
1.9931375737573758,3.534947867739259,-3.2564936393639363,3.0
1.9935540254025403,3.5335918256796575,-3.2558689618961894,3.0
1.9939704770477047,3.532236043768016,-3.255244284428443,3.0
1.9943869286928693,3.530880522004333,-3.254619606960696,3.0
1.9948033803380338,3.52952526038861,-3.2539949294929493,3.0
1.9952198319831984,3.5281702589208432,-3.2533702520252024,3.0
1.9956362836283628,3.5268155176010367,-3.252745574557456,3.0
1.9960527352735273,3.525461036429192,-3.252120897089709,3.0
1.996469186918692,3.524106815405304,-3.251496219621962,3.0
1.9968856385638565,3.522752854529376,-3.2508715421542154,3.0
1.9973020902090208,3.5213991538014078,-3.250246864686469,3.0
1.9977185418541854,3.5200457132213963,-3.249622187218722,3.0
1.99813499349935,3.5186925327893466,-3.248997509750975,3.0
1.9985514451445145,3.5173396125052534,-3.248372832283228,3.0
1.998967896789679,3.515986952369122,-3.247748154815482,3.0
1.9993843484348435,3.5146345523809472,-3.247123477347735,3.0
1.999800800080008,3.513282412540736,-3.246498799879988,3.0
2.0002172517251724,3.5119305328484796,-3.2458741224122414,3.0
2.000633703370337,3.510578913304183,-3.245249444944494,3.0
2.0010501550155015,3.509227553907847,-3.244624767476748,3.0
2.001466606660666,3.5078764546594687,-3.244000090009001,3.0
2.0018830583058307,3.506525615559049,-3.243375412541254,3.0
2.002299509950995,3.505175036606591,-3.2427507350735074,3.0
2.00271596159616,3.5038247178020896,-3.24212605760576,3.0
2.003132413241324,3.5024746591455482,-3.241501380138014,3.0
2.0035488648864885,3.501124860636967,-3.240876702670267,3.0
2.0039653165316533,3.4997753222763457,-3.24025202520252,3.0
2.0043817681768177,3.498426044063681,-3.2396273477347735,3.0
2.004798219821982,3.497077025998978,-3.239002670267027,3.0
2.005214671467147,3.4957282680822317,-3.23837799279928,3.0
2.005631123112311,3.494379770313447,-3.237753315331533,3.0
2.0060475747574755,3.493031532692619,-3.237128637863787,3.0
2.0064640264026403,3.491683555219751,-3.2365039603960395,3.0
2.0068804780478047,3.4903358378948415,-3.235879282928293,3.0
2.0072969296929695,3.488988380717892,-3.235254605460546,3.0
2.007713381338134,3.4876411836889005,-3.234629927992799,3.0
2.008129832983298,3.4862942468078693,-3.234005250525053,3.0
2.008546284628463,3.484947570074798,-3.2333805730573055,3.0
2.0089627362736273,3.4836011534896834,-3.232755895589559,3.0
2.0093791879187917,3.4822549970525305,-3.2321312181218125,3.0
2.0097956395639565,3.480909100763334,-3.231506540654065,3.0
2.010212091209121,3.4795634646220996,-3.230881863186319,3.0
2.0106285428542856,3.4782180886288216,-3.2302571857185716,3.0
2.01104499449945,3.4768729727835055,-3.229632508250825,3.0
2.0114614461446143,3.475528117086146,-3.2290078307830785,3.0
2.011877897789779,3.474183521536748,-3.228383153315331,3.0
2.0122943494349435,3.4728391861353067,-3.227758475847585,3.0
2.012710801080108,3.471495110881829,-3.227133798379838,3.0
2.0131272527252726,3.4701512957763043,-3.226509120912091,3.0
2.013543704370437,3.468807740818743,-3.2258844434443446,3.0
2.0139601560156017,3.4674644460091386,-3.225259765976597,3.0
2.014376607660766,3.466121411347496,-3.224635088508851,3.0
2.0147930593059304,3.4647786368338114,-3.224010411041104,3.0
2.0152095109510952,3.463436122468085,-3.223385733573357,3.0
2.0156259625962596,3.4620938682503173,-3.2227610561056106,3.0
2.016042414241424,3.4607518741805094,-3.222136378637864,3.0
2.0164588658865887,3.4594101402586617,-3.221511701170117,3.0
2.016875317531753,3.4580686664847704,-3.22088702370237,3.0
2.017291769176918,3.456727452858841,-3.220262346234623,3.0
2.0177082208220822,3.45538649938087,-3.2196376687668766,3.0
2.0181246724672466,3.454045806050857,-3.21901299129913,3.0
2.0185411241124114,3.452705372868804,-3.218388313831383,3.0
2.0189575757575757,3.4513651998347115,-3.217763636363636,3.0
2.01937402740274,3.450025286948577,-3.21713895889589,3.0
2.019790479047905,3.448685634210399,-3.2165142814281427,3.0
2.0202069306930692,3.4473462416201848,-3.215889603960396,3.0
2.020623382338234,3.446007109177927,-3.215264926492649,3.0
2.0210398339833984,3.444668236883629,-3.214640249024902,3.0
2.0214562856285627,3.4433296247372915,-3.214015571557156,3.0
2.0218727372737275,3.4419912727389104,-3.2133908940894087,3.0
2.022289188918892,3.440653180888491,-3.212766216621662,3.0
2.022705640564056,3.439315349186028,-3.2121415391539156,3.0
2.023122092209221,3.4379777776315272,-3.2115168616861682,3.0
2.0235385438543854,3.4366404662249828,-3.210892184218422,3.0
2.02395499549955,3.4353034149663983,-3.2102675067506747,3.0
2.0243714471447145,3.433966623855774,-3.209642829282928,3.0
2.024787898789879,3.432630092893108,-3.2090181518151817,3.0
2.0252043504350437,3.431293822078402,-3.2083934743474343,3.0
2.025620802080208,3.4299578114116542,-3.207768796879688,3.0
2.0260372537253724,3.4286220608928666,-3.207144119411941,3.0
2.026453705370537,3.4272865705220354,-3.2065194419441942,3.0
2.0268701570157015,3.425951340299166,-3.2058947644764477,3.0
2.0272866086608663,3.4246163702242534,-3.2052700870087003,3.0
2.0277030603060306,3.4232816602973024,-3.2046454095409542,3.0
2.028119511951195,3.4219472105183115,-3.2040207320732073,3.0
2.02853596359636,3.420613020887277,-3.2033960546054603,3.0
2.028952415241524,3.419279091404203,-3.2027713771377138,3.0
2.0293688668866885,3.4179454220690886,-3.2021466996699672,3.0
2.0297853185318533,3.4166120128819326,-3.2015220222022203,3.0
2.0302017701770176,3.415278863842735,-3.2008973447344733,3.0
2.0306182218221824,3.4139459749514955,-3.2002726672667263,3.0
2.031034673467347,3.412613346208218,-3.19964798979898,3.0
2.031451125112511,3.4112809776128987,-3.1990233123312333,3.0
2.031867576757676,3.4099488691655377,-3.1983986348634863,3.0
2.0322840284028403,3.408617020866137,-3.1977739573957393,3.0
2.0327004800480046,3.407285432714694,-3.1971492799279932,3.0
2.0331169316931694,3.4059541047112116,-3.196524602460246,3.0
2.0335333833383338,3.4046230368556873,-3.1958999249924993,3.0
2.033949834983498,3.403292229148125,-3.195275247524753,3.0
2.034366286628663,3.401961681588517,-3.1946505700570054,3.0
2.0347827382738273,3.400631394176873,-3.1940258925892593,3.0
2.035199189918992,3.399301366913182,-3.193401215121512,3.0
2.0356156415641564,3.397971599797456,-3.1927765376537653,3.0
2.0360320932093208,3.396642092829687,-3.192151860186019,3.0
2.0364485448544856,3.395312846009876,-3.1915271827182714,3.0
2.03686499649965,3.393983859338027,-3.1909025052505253,3.0
2.0372814481448143,3.3926551328141343,-3.1902778277827784,3.0
2.037697899789979,3.391326666438202,-3.1896531503150314,3.0
2.0381143514351434,3.3899984602102293,-3.189028472847285,3.0
2.038530803080308,3.388670514130215,-3.1884037953795374,3.0
2.0389472547254726,3.3873428281981592,-3.1877791179117914,3.0
2.039363706370637,3.3860154024140634,-3.1871544404440444,3.0
2.0397801580158017,3.384688236777926,-3.1865297629762974,3.0
2.040196609660966,3.3833613312897484,-3.185905085508551,3.0
2.0406130613061304,3.382034685949531,-3.1852804080408044,3.0
2.041029512951295,3.38070830075727,-3.1846557305730574,3.0
2.0414459645964596,3.379382175712971,-3.1840310531053104,3.0
2.0418624162416243,3.3780563108166284,-3.1834063756375635,3.0
2.0422788678867887,3.3767307060682477,-3.182781698169817,3.0
2.042695319531953,3.375405361467827,-3.1821570207020704,3.0
2.043111771177118,3.374080277015361,-3.1815323432343234,3.0
2.043528222822282,3.3727554527108587,-3.1809076657665765,3.0
2.0439446744674465,3.371430888554313,-3.1802829882988304,3.0
2.0443611261126113,3.370106584545727,-3.179658310831083,3.0
2.0447775777577757,3.3687825406850997,-3.1790336333633364,3.0
2.0451940294029405,3.3674587569724306,-3.1784089558955895,3.0
2.045610481048105,3.3661352334077215,-3.1777842784278425,3.0
2.046026932693269,3.364811969990974,-3.1771596009600964,3.0
2.046443384338434,3.3634889667221817,-3.176534923492349,3.0
2.0468598359835983,3.362166223601349,-3.1759102460246025,3.0
2.0472762876287627,3.3608437406284786,-3.175285568556856,3.0
2.0476927392739275,3.3595215178035644,-3.1746608910891085,3.0
2.048109190919092,3.3581995551266104,-3.1740362136213625,3.0
2.0485256425642566,3.3568778525976164,-3.173411536153615,3.0
2.048942094209421,3.3555564102165807,-3.1727868586858685,3.0
2.0493585458545853,3.354235227983505,-3.172162181218122,3.0
2.04977499749975,3.352914305898386,-3.1715375037503746,3.0
2.0501914491449145,3.3515936439612304,-3.1709128262826285,3.0
2.050607900790079,3.3502732421720296,-3.1702881488148815,3.0
2.0510243524352436,3.348953100530789,-3.1696634713471346,3.0
2.051440804080408,3.34763321903751,-3.169038793879388,3.0
2.0518572557255728,3.346313597692186,-3.1684141164116406,3.0
2.052273707370737,3.3449942364948253,-3.1677894389438945,3.0
2.0526901590159015,3.3436751354454213,-3.1671647614761476,3.0
2.0531066106610663,3.3423562945439773,-3.1665400840084006,3.0
2.0535230623062306,3.3410377137904916,-3.165915406540654,3.0
2.053939513951395,3.339719393184966,-3.1652907290729075,3.0
2.0543559655965598,3.3384013327273987,-3.1646660516051606,3.0
2.054772417241724,3.3370835324177914,-3.1640413741374136,3.0
2.055188868886889,3.3357659922561425,-3.1634166966696666,3.0
2.0556053205320532,3.3344487122424535,-3.16279201920192,3.0
2.0560217721772176,3.333131692376723,-3.1621673417341736,3.0
2.0564382238223824,3.3318149326589506,-3.1615426642664266,3.0
2.0568546754675467,3.33049843308914,-3.1609179867986796,3.0
2.057271127112711,3.3291821936672896,-3.1602933093309336,3.0
2.057687578757876,3.327866214393392,-3.159668631863186,3.0
2.0581040304030402,3.32655049526746,-3.1590439543954396,3.0
2.058520482048205,3.3252350362894827,-3.1584192769276926,3.0
2.0589369336933694,3.323919837459467,-3.1577945994599457,3.0
2.0593533853385337,3.32260489877741,-3.1571699219921996,3.0
2.0597698369836985,3.3212902202433128,-3.156545244524452,3.0
2.060186288628863,3.319975801857174,-3.1559205670567057,3.0
2.0606027402740272,3.318661643618995,-3.155295889588959,3.0
2.061019191919192,3.3173477455287728,-3.1546712121212117,3.0
2.0614356435643564,3.3160341075865105,-3.1540465346534656,3.0
2.061852095209521,3.31472072979221,-3.153421857185718,3.0
2.0622685468546855,3.313407612145866,-3.1527971797179717,3.0
2.06268499849985,3.3120947546474824,-3.152172502250225,3.0
2.0631014501450147,3.310782157297057,-3.1515478247824777,3.0
2.063517901790179,3.3094698200945913,-3.1509231473147317,3.0
2.0639343534353434,3.308157743040086,-3.1502984698469847,3.0
2.064350805080508,3.306845926133537,-3.1496737923792377,3.0
2.0647672567256725,3.30553436937495,-3.149049114911491,3.0
2.065183708370837,3.304223072764321,-3.1484244374437447,3.0
2.0656001600160017,3.302912036301649,-3.1477997599759977,3.0
2.066016611661166,3.30160125998694,-3.1471750825082507,3.0
2.066433063306331,3.3002907438201863,-3.1465504050405038,3.0
2.066849514951495,3.298980487801394,-3.1459257275727572,3.0
2.0672659665966595,3.297670491930562,-3.1453010501050107,3.0
2.0676824182418243,3.2963607562076866,-3.1446763726372637,3.0
2.0680988698869887,3.295051280632771,-3.1440516951695168,3.0
2.068515321532153,3.293742065205816,-3.1434270177017707,3.0
2.068931773177318,3.2924331099268187,-3.1428023402340233,3.0
2.069348224822482,3.29112441479578,-3.1421776627662767,3.0
2.069764676467647,3.289815979812701,-3.1415529852985298,3.0
2.0701811281128113,3.2885078049775824,-3.140928307830783,3.0
2.0705975797579756,3.287199890290422,-3.1403036303630367,3.0
2.0710140314031404,3.28589223575122,-3.1396789528952893,3.0
2.071430483048305,3.284584841359978,-3.139054275427543,3.0
2.071846934693469,3.283277707116696,-3.1384295979597963,3.0
2.072263386338634,3.281970833021372,-3.137804920492049,3.0
2.0726798379837983,3.2806642190740085,-3.1371802430243028,3.0
2.073096289628963,3.2793578652746014,-3.1365555655565553,3.0
2.0735127412741274,3.278051771623156,-3.135930888088809,3.0
2.073929192919292,3.276745938119669,-3.1353062106210623,3.0
2.0743456445644566,3.2754403647641404,-3.134681533153315,3.0
2.074762096209621,3.2741350515565717,-3.134056855685569,3.0
2.0751785478547853,3.2728299984969613,-3.133432178217822,3.0
2.07559499949995,3.271525205585311,-3.132807500750075,3.0
2.0760114511451144,3.270220672821619,-3.1321828232823283,3.0
2.0764279027902792,3.268916400205887,-3.131558145814581,3.0
2.0768443544354436,3.2676123877381134,-3.130933468346835,3.0
2.077260806080608,3.2663086354182997,-3.130308790879088,3.0
2.0776772577257727,3.2650051432464444,-3.129684113411341,3.0
2.078093709370937,3.2637019112225474,-3.1290594359435944,3.0
2.0785101610161014,3.262398939346614,-3.128434758475848,3.0
2.078926612661266,3.2610962276186335,-3.127810081008101,3.0
2.0793430643064306,3.2597937760386166,-3.127185403540354,3.0
2.0797595159515954,3.2584915846065563,-3.126560726072607,3.0
2.0801759675967597,3.257189653322456,-3.1259360486048604,3.0
2.080592419241924,3.255887982186316,-3.125311371137114,3.0
2.081008870887089,3.254586571198132,-3.124686693669367,3.0
2.081425322532253,3.253285420357912,-3.12406201620162,3.0
2.0818417741774176,3.2519845296656484,-3.123437338733874,3.0
2.0822582258225824,3.250683899121343,-3.1228126612661264,3.0
2.0826746774677467,3.249383528724998,-3.12218798379838,3.0
2.0830911291129115,3.248083418476611,-3.121563306330633,3.0
2.083507580758076,3.246783568376184,-3.120938628862886,3.0
2.08392403240324,3.2454839784237173,-3.12031395139514,3.0
2.084340484048405,3.244184648619207,-3.1196892739273925,3.0
2.0847569356935693,3.2428855789626567,-3.119064596459646,3.0
2.0851733873387337,3.2415867694540665,-3.1184399189918994,3.0
2.0855898389838985,3.2402882200934364,-3.117815241524152,3.0
2.086006290629063,3.238989930880763,-3.117190564056406,3.0
2.0864227422742276,3.237691901816051,-3.1165658865886585,3.0
2.086839193919392,3.236394132899296,-3.115941209120912,3.0
2.0872556455645563,3.235096624130504,-3.1153165316531655,3.0
2.087672097209721,3.2337993755096655,-3.114691854185418,3.0
2.0880885488548855,3.232502387036792,-3.114067176717672,3.0
2.08850500050005,3.2312056587118754,-3.113442499249925,3.0
2.0889214521452146,3.229909190534915,-3.112817821782178,3.0
2.089337903790379,3.2286129825059167,-3.1121931443144315,3.0
2.0897543554355438,3.2273170346248765,-3.111568466846684,3.0
2.090170807080708,3.2260213468917964,-3.110943789378938,3.0
2.0905872587258725,3.2247259193066746,-3.110319111911191,3.0
2.0910037103710373,3.223430751869511,-3.109694434443444,3.0
2.0914201620162016,3.2221358445803077,-3.1090697569756975,3.0
2.091836613661366,3.2208411974390643,-3.108445079507951,3.0
2.0922530653065308,3.2195468104457774,-3.107820402040204,3.0
2.092669516951695,3.2182526836004524,-3.107195724572457,3.0
2.0930859685968595,3.2169588169030874,-3.106571047104711,3.0
2.0935024202420243,3.215665210353677,-3.1059463696369636,3.0
2.0939188718871886,3.2143718639522305,-3.105321692169217,3.0
2.0943353235323534,3.2130787776987404,-3.10469701470147,3.0
2.0947517751775178,3.2117859515932103,-3.104072337233723,3.0
2.095168226822682,3.2104933856356404,-3.103447659765977,3.0
2.095584678467847,3.209201079826027,-3.1028229822982296,3.0
2.0960011301130113,3.2079090341643752,-3.102198304830483,3.0
2.0964175817581756,3.206617248650682,-3.1015736273627366,3.0
2.0968340334033404,3.205325723284947,-3.100948949894989,3.0
2.0972504850485048,3.204034458067172,-3.100324272427243,3.0
2.0976669366936695,3.202743452997355,-3.0996995949594957,3.0
2.098083388338834,3.2014527080754966,-3.099074917491749,3.0
2.0984998399839982,3.2001622233016,-3.0984502400240026,3.0
2.098916291629163,3.19887199867566,-3.097825562556255,3.0
2.0993327432743274,3.19758203419768,-3.097200885088509,3.0
2.0997491949194917,3.19629232986766,-3.096576207620762,3.0
2.1001656465646565,3.1950028856855983,-3.095951530153015,3.0
2.100582098209821,3.1937137016514967,-3.0953268526852686,3.0
2.1009985498549857,3.1924247777653534,-3.0947021752175212,3.0
2.10141500150015,3.19113611402717,-3.094077497749775,3.0
2.1018314531453144,3.189847710436947,-3.093452820282028,3.0
2.102247904790479,3.1885595669946785,-3.092828142814281,3.0
2.1026643564356435,3.1872716837003736,-3.0922034653465347,3.0
2.103080808080808,3.185984060554027,-3.091578787878788,3.0
2.1034972597259727,3.184696697555637,-3.090954110411041,3.0
2.103913711371137,3.183409594705209,-3.090329432943294,3.0
2.104330163016302,3.182122752002739,-3.0897047554755472,3.0
2.104746614661466,3.1808361694482272,-3.0890800780078007,3.0
2.1051630663066305,3.1795498470416756,-3.088455400540054,3.0
2.1055795179517953,3.1782637847830824,-3.087830723072307,3.0
2.1059959695969597,3.176977982672451,-3.0872060456045602,3.0
2.106412421242124,3.175692440709776,-3.086581368136814,3.0
2.106828872887289,3.174407158895061,-3.0859566906690667,3.0
2.107245324532453,3.1731221372283045,-3.0853320132013202,3.0
2.107661776177618,3.171837375709508,-3.0847073357335733,3.0
2.1080782278227823,3.170552874338668,-3.0840826582658263,3.0
2.1084946794679467,3.1692686331157898,-3.08345798079808,3.0
2.1089111311131115,3.1679846520408717,-3.082833303330333,3.0
2.109327582758276,3.16670093111391,-3.0822086258625863,3.0
2.10974403440344,3.1654174703349103,-3.0815839483948397,3.0
2.110160486048605,3.164134269703867,-3.0809592709270923,3.0
2.1105769376937693,3.1628513292207856,-3.0803345934593462,3.0
2.110993389338934,3.161568648885659,-3.079709915991599,3.0
2.1114098409840985,3.1602862286984976,-3.0790852385238523,3.0
2.111826292629263,3.159004068659293,-3.0784605610561058,3.0
2.1122427442744276,3.1577221687680446,-3.0778358835883584,3.0
2.112659195919592,3.156440529024758,-3.0772112061206123,3.0
2.1130756475647563,3.15515914942943,-3.0765865286528653,3.0
2.113492099209921,3.15387802998206,-3.0759618511851183,3.0
2.1139085508550854,3.1525971706826503,-3.075337173717372,3.0
2.1143250025002502,3.1513165715312006,-3.0747124962496244,3.0
2.1147414541454146,3.1500362325277074,-3.0740878187818783,3.0
2.115157905790579,3.148756153672176,-3.0734631413141313,3.0
2.1155743574357437,3.147476334964603,-3.0728384638463844,3.0
2.115990809080908,3.146196776404988,-3.072213786378638,3.0
2.1164072607260724,3.144917477993335,-3.0715891089108913,3.0
2.1168237123712372,3.1436384397296386,-3.0709644314431443,3.0
2.1172401640164016,3.1423596616139022,-3.0703397539753974,3.0
2.1176566156615664,3.1410811436461223,-3.0697150765076504,3.0
2.1180730673067307,3.139802885826306,-3.069090399039904,3.0
2.118489518951895,3.1385248881544463,-3.0684657215721574,3.0
2.11890597059706,3.1372471506305466,-3.0678410441044104,3.0
2.1193224222422242,3.135969673254607,-3.0672163666366634,3.0
2.1197388738873886,3.134692456026624,-3.0665916891689173,3.0
2.1201553255325534,3.1334154989466008,-3.06596701170117,3.0
2.1205717771777177,3.1321388020145378,-3.0653423342334234,3.0
2.120988228822882,3.130862365230435,-3.064717656765677,3.0
2.121404680468047,3.1295861885942884,-3.0640929792979295,3.0
2.121821132113211,3.128310272106102,-3.0634683018301834,3.0
2.122237583758376,3.1270346157658757,-3.062843624362436,3.0
2.1226540354035404,3.1257592195736077,-3.0622189468946894,3.0
2.1230704870487047,3.124484083529298,-3.061594269426943,3.0
2.1234869386938695,3.1232092076329483,-3.0609695919591955,3.0
2.123903390339034,3.121934591884557,-3.0603449144914494,3.0
2.124319841984198,3.1206602362841274,-3.0597202370237024,3.0
2.124736293629363,3.1193861408316543,-3.0590955595559555,3.0
2.1251527452745274,3.118112305527143,-3.058470882088209,3.0
2.125569196919692,3.1168387303705885,-3.0578462046204615,3.0
2.1259856485648565,3.115565415361994,-3.0572215271527154,3.0
2.126402100210021,3.1142923605013593,-3.0565968496849685,3.0
2.1268185518551856,3.113019565788683,-3.0559721722172215,3.0
2.12723500350035,3.111747031223965,-3.055347494749475,3.0
2.1276514551455143,3.110474756807207,-3.0547228172817285,3.0
2.128067906790679,3.1092027425384074,-3.0540981398139815,3.0
2.1284843584358435,3.107930988417568,-3.0534734623462345,3.0
2.1289008100810083,3.1066594944446866,-3.0528487848784875,3.0
2.1293172617261726,3.1053882606197654,-3.052224107410741,3.0
2.129733713371337,3.1041172869428024,-3.0515994299429945,3.0
2.130150165016502,3.1028465734137995,-3.0509747524752475,3.0
2.130566616661666,3.101576120032755,-3.0503500750075005,3.0
2.1309830683068305,3.100305926799672,-3.0497253975397545,3.0
2.1313995199519953,3.099035993714544,-3.049100720072007,3.0
2.1318159715971596,3.097766320777378,-3.0484760426042605,3.0
2.1322324232423244,3.0964969079881683,-3.0478513651365136,3.0
2.1326488748874888,3.0952277553469223,-3.0472266876687666,3.0
2.133065326532653,3.0939588628536328,-3.0466020102010205,3.0
2.133481778177818,3.0926902305083033,-3.045977332733273,3.0
2.1338982298229823,3.091421858310932,-3.0453526552655266,3.0
2.1343146814681466,3.090153746261521,-3.04472797779778,3.0
2.1347311331133114,3.0888858943600663,-3.0441033003300326,3.0
2.1351475847584758,3.0876183026065736,-3.0434786228622865,3.0
2.1355640364036406,3.086350971001039,-3.042853945394539,3.0
2.135980488048805,3.085083899543463,-3.0422292679267926,3.0
2.1363969396939693,3.0838170882338467,-3.041604590459046,3.0
2.136813391339134,3.0825505370721906,-3.0409799129912987,3.0
2.1372298429842984,3.081284246058491,-3.0403552355235526,3.0
2.1376462946294628,3.0800182151927533,-3.0397305580558056,3.0
2.1380627462746276,3.078752444474972,-3.0391058805880586,3.0
2.138479197919792,3.0774869339051527,-3.038481203120312,3.0
2.1388956495649567,3.07622168348329,-3.0378565256525647,3.0
2.139312101210121,3.074956693209389,-3.0372318481848186,3.0
2.1397285528552854,3.073691963083448,-3.0366071707170716,3.0
2.14014500450045,3.0724274931054616,-3.0359824932493247,3.0
2.1405614561456145,3.071163283275439,-3.035357815781578,3.0
2.140977907790779,3.069899333593373,-3.0347331383138316,3.0
2.1413943594359437,3.068635644059267,-3.0341084608460847,3.0
2.141810811081108,3.067372214673119,-3.0334837833783377,3.0
2.142227262726273,3.0661090454349313,-3.0328591059105907,3.0
2.142643714371437,3.064846136344702,-3.032234428442844,3.0
2.1430601660166015,3.0635834874024326,-3.0316097509750977,3.0
2.1434766176617663,3.0623210986081197,-3.0309850735073507,3.0
2.1438930693069307,3.0610589699617687,-3.0303603960396037,3.0
2.144309520952095,3.059797101463376,-3.0297357185718576,3.0
2.14472597259726,3.0585354931129416,-3.0291110411041102,3.0
2.145142424242424,3.057274144910469,-3.0284863636363637,3.0
2.145558875887589,3.056013056855953,-3.0278616861686167,3.0
2.1459753275327533,3.054752228949397,-3.0272370087008698,3.0
2.1463917791779177,3.053491661190801,-3.0266123312331237,3.0
2.1468082308230825,3.0522313535801615,-3.0259876537653763,3.0
2.147224682468247,3.0509713061174857,-3.0253629762976297,3.0
2.147641134113411,3.0497115188027664,-3.024738298829883,3.0
2.148057585758576,3.0484519916360036,-3.024113621362136,3.0
2.1484740374037403,3.0471927246172044,-3.0234889438943897,3.0
2.1488904890489047,3.0459337177463617,-3.0228642664266427,3.0
2.1493069406940695,3.044674971023479,-3.0222395889588958,3.0
2.149723392339234,3.0434164844485565,-3.0216149114911492,3.0
2.1501398439843986,3.0421582580215905,-3.020990234023402,3.0
2.150556295629563,3.0409002917425845,-3.0203655565556558,3.0
2.1509727472747273,3.0396425856115385,-3.019740879087909,3.0
2.151389198919892,3.0383851396284527,-3.019116201620162,3.0
2.1518056505650565,3.0371279537933233,-3.0184915241524153,3.0
2.152222102210221,3.035871028106154,-3.0178668466846688,3.0
2.1526385538553856,3.034614362566945,-3.017242169216922,3.0
2.15305500550055,3.0333579571756957,-3.016617491749175,3.0
2.1534714571457148,3.032101811932403,-3.015992814281428,3.0
2.153887908790879,3.0308459268370704,-3.0153681368136813,3.0
2.1543043604360435,3.029590301889698,-3.014743459345935,3.0
2.1547208120812082,3.028334937090282,-3.014118781878188,3.0
2.1551372637263726,3.0270798324388295,-3.013494104410441,3.0
2.155553715371537,3.0258249879353336,-3.0128694269426948,3.0
2.1559701670167017,3.024570403579798,-3.0122447494749474,3.0
2.156386618661866,3.0233160793722185,-3.011620072007201,3.0
2.156803070307031,3.022062015312601,-3.010995394539454,3.0
2.1572195219521952,3.020808211400942,-3.010370717071707,3.0
2.1576359735973596,3.0195546676372427,-3.009746039603961,3.0
2.1580524252425244,3.0183013840215,-3.0091213621362134,3.0
2.1584688768876887,3.0170483605537193,-3.008496684668467,3.0
2.158885328532853,3.015795597233897,-3.0078720072007203,3.0
2.159301780178018,3.0145430940620326,-3.007247329732973,3.0
2.1597182318231822,3.0132908510381284,-3.006622652265227,3.0
2.160134683468347,3.0120388681621826,-3.0059979747974794,3.0
2.1605511351135114,3.010787145434197,-3.005373297329733,3.0
2.1609675867586757,3.009535682854171,-3.0047486198619864,3.0
2.1613840384038405,3.008284480422102,-3.004123942394239,3.0
2.161800490049005,3.0070335381379945,-3.003499264926493,3.0
2.1622169416941692,3.005782856001847,-3.002874587458746,3.0
2.162633393339334,3.0045324340136546,-3.002249909990999,3.0
2.1630498449844984,3.003282272173424,-3.0016252325232524,3.0
2.163466296629663,3.0020323704811496,-3.001000555055505,3.0
2.1638827482748275,3.000782728936839,-3.000375877587759,3.0
2.164299199919992,2.999533347540485,-2.999751200120012,3.0
2.1647156515651567,2.998284226292089,-2.999126522652265,3.0
2.165132103210321,2.9970353651916533,-2.9985018451845185,3.0
2.1655485548554854,2.9957867642391776,-2.997877167716772,3.0
2.16596500650065,2.99453842343466,-2.997252490249025,3.0
2.1663814581458145,2.993290342778103,-2.996627812781278,3.0
2.1667979097909793,2.9920425222695037,-2.996003135313531,3.0
2.1672143614361437,2.9907949619088647,-2.9953784578457845,3.0
2.167630813081308,2.9895476616961822,-2.994753780378038,3.0
2.168047264726473,2.9883006216314616,-2.994129102910291,3.0
2.168463716371637,2.9870538417146975,-2.993504425442544,3.0
2.1688801680168015,2.985807321945897,-2.992879747974798,3.0
2.1692966196619663,2.984561062325051,-2.9922550705070505,3.0
2.1697130713071306,2.983315062852167,-2.991630393039304,3.0
2.1701295229522954,2.9820693235272397,-2.991005715571557,3.0
2.17054597459746,2.980823844350276,-2.99038103810381,3.0
2.170962426242624,2.979578625321267,-2.989756360636064,3.0
2.171378877887789,2.9783336664402196,-2.9891316831683166,3.0
2.1717953295329533,2.977088967707129,-2.98850700570057,3.0
2.1722117811781176,2.975844529122,-2.9878823282328235,3.0
2.1726282328232824,2.9746003506848275,-2.987257650765076,3.0
2.173044684468447,2.973356432395615,-2.98663297329733,3.0
2.1734611361136116,2.972112774254363,-2.9860082958295826,3.0
2.173877587758776,2.9708693762610707,-2.985383618361836,3.0
2.1742940394039403,2.969626238415735,-2.9847589408940896,3.0
2.174710491049105,2.9683833607183594,-2.984134263426342,3.0
2.1751269426942694,2.967140743168944,-2.983509585958596,3.0
2.175543394339434,2.9658983857674883,-2.982884908490849,3.0
2.1759598459845986,2.9646562885139893,-2.982260231023102,3.0
2.176376297629763,2.963414451408452,-2.9816355535553556,3.0
2.1767927492749273,2.9621728744508715,-2.981010876087609,3.0
2.177209200920092,2.960931557641249,-2.980386198619862,3.0
2.1776256525652564,2.9596905009795904,-2.979761521152115,3.0
2.178042104210421,2.9584497044658846,-2.979136843684368,3.0
2.1784585558555856,2.957209168100146,-2.9785121662166216,3.0
2.17887500750075,2.9559688918823603,-2.977887488748875,3.0
2.1792914591459147,2.9547288758125365,-2.977262811281128,3.0
2.179707910791079,2.953489119890671,-2.976638133813381,3.0
2.1801243624362434,2.9522496241167637,-2.976013456345635,3.0
2.180540814081408,2.9510103884908165,-2.9753887788778877,3.0
2.1809572657265726,2.9497714130128294,-2.974764101410141,3.0
2.1813737173717374,2.948532697682799,-2.974139423942394,3.0
2.1817901690169017,2.9472942425007282,-2.973514746474647,3.0
2.182206620662066,2.9460560474666195,-2.972890069006901,3.0
2.182623072307231,2.9448181125804673,-2.9722653915391537,3.0
2.183039523952395,2.9435804378422734,-2.971640714071407,3.0
2.1834559755975596,2.942343023252043,-2.9710160366036606,3.0
2.1838724272427243,2.9411058688097658,-2.9703913591359132,3.0
2.1842888788878887,2.939868974515452,-2.969766681668167,3.0
2.1847053305330535,2.938632340369095,-2.9691420042004197,3.0
2.185121782178218,2.9373959663706994,-2.968517326732673,3.0
2.185538233823382,2.9361598525202623,-2.9678926492649267,3.0
2.185954685468547,2.9349239988177835,-2.9672679717971793,3.0
2.1863711371137113,2.933688405263265,-2.966643294329433,3.0
2.1867875887588757,2.9324530718567043,-2.966018616861686,3.0
2.1872040404040405,2.931217998598102,-2.9653939393939392,3.0
2.187620492049205,2.92998318548746,-2.9647692619261927,3.0
2.1880369436943696,2.928748632524778,-2.9641445844584453,3.0
2.188453395339534,2.9275143397100543,-2.9635199069906992,3.0
2.1888698469846983,2.926280307043289,-2.9628952295229523,3.0
2.189286298629863,2.9250465345244834,-2.9622705520552053,3.0
2.1897027502750275,2.923813022153638,-2.9616458745874588,3.0
2.190119201920192,2.9225797699307527,-2.9610211971197122,3.0
2.1905356535653566,2.921346777855822,-2.9603965196519653,3.0
2.190952105210521,2.9201140459288553,-2.9597718421842183,3.0
2.1913685568556858,2.918881574149843,-2.9591471647164713,3.0
2.19178500850085,2.9176493625187927,-2.958522487248725,3.0
2.1922014601460145,2.916417411035704,-2.9578978097809783,3.0
2.1926179117911793,2.9151857197005704,-2.9572731323132313,3.0
2.1930343634363436,2.9139542885133984,-2.9566484548454843,3.0
2.193450815081508,2.9127231174741848,-2.9560237773777382,3.0
2.1938672667266728,2.9114922065829294,-2.955399099909991,3.0
2.194283718371837,2.9102615558396323,-2.9547744224422443,3.0
2.194700170017002,2.909031165244297,-2.9541497449744973,3.0
2.1951166216621663,2.9078010347969183,-2.9535250675067504,3.0
2.1955330733073306,2.9065711644974996,-2.9529003900390043,3.0
2.1959495249524954,2.905341554346041,-2.952275712571257,3.0
2.1963659765976598,2.9041122043425425,-2.9516510351035103,3.0
2.196782428242824,2.9028831144870004,-2.951026357635764,3.0
2.197198879887989,2.9016542847794184,-2.9504016801680164,3.0
2.1976153315331532,2.9004257152197965,-2.9497770027002703,3.0
2.198031783178318,2.899197405808133,-2.949152325232523,3.0
2.1984482348234824,2.8979693565444293,-2.9485276477647764,3.0
2.1988646864686467,2.896741567428684,-2.94790297029703,3.0
2.1992811381138115,2.895514038460897,-2.9472782928292824,3.0
2.199697589758976,2.894286769641072,-2.9466536153615364,3.0
2.2001140414041402,2.893059760969205,-2.9460289378937894,3.0
2.200530493049305,2.8918330124452947,-2.9454042604260424,3.0
2.2009469446944694,2.890606524069346,-2.944779582958296,3.0
2.201363396339634,2.889380295841356,-2.9441549054905485,3.0
2.2017798479847985,2.888154327761324,-2.9435302280228024,3.0
2.202196299629963,2.886928619829252,-2.9429055505550554,3.0
2.2026127512751277,2.8857031720451385,-2.9422808730873085,3.0
2.203029202920292,2.884477984408985,-2.941656195619562,3.0
2.2034456545654564,2.8832530569207897,-2.9410315181518154,3.0
2.203862106210621,2.8820283895805545,-2.9404068406840684,3.0
2.2042785578557855,2.8808039823882794,-2.9397821632163215,3.0
2.20469500950095,2.8795798353439643,-2.9391574857485754,3.0
2.2051114611461147,2.8783559484476022,-2.938532808280828,3.0
2.205527912791279,2.8771323216992037,-2.9379081308130814,3.0
2.205944364436444,2.8759089550987653,-2.9372834533453345,3.0
2.206360816081608,2.8746858486462834,-2.9366587758775875,3.0
2.2067772677267725,2.873463002341765,-2.9360340984098414,3.0
2.2071937193719373,2.8722404161851998,-2.935409420942094,3.0
2.2076101710171017,2.871018090176598,-2.9347847434743475,3.0
2.208026622662266,2.8697960243159546,-2.934160066006601,3.0
2.208443074307431,2.8685742186032677,-2.9335353885388535,3.0
2.208859525952595,2.8673526730385426,-2.9329107110711075,3.0
2.20927597759776,2.8661313876217758,-2.93228603360336,3.0
2.2096924292429243,2.864910362352969,-2.9316613561356135,3.0
2.2101088808880887,2.8636895972321206,-2.931036678667867,3.0
2.2105253325332535,2.862469092259232,-2.9304120012001196,3.0
2.210941784178418,2.8612488474343003,-2.9297873237323735,3.0
2.211358235823582,2.8600288627573303,-2.9291626462646265,3.0
2.211774687468747,2.8588091382283167,-2.9285379687968796,3.0
2.2121911391139113,2.857589673847265,-2.927913291329133,3.0
2.212607590759076,2.8563704696141716,-2.9272886138613856,3.0
2.2130240424042404,2.8551515255290383,-2.9266639363936395,3.0
2.213440494049405,2.8539328415918632,-2.9260392589258926,3.0
2.2138569456945696,2.8527144178026447,-2.9254145814581456,3.0
2.214273397339734,2.8514962541613897,-2.924789903990399,3.0
2.2146898489848983,2.850278350668093,-2.9241652265226525,3.0
2.215106300630063,2.849060707322753,-2.9235405490549056,3.0
2.2155227522752274,2.8478433241253747,-2.9229158715871586,3.0
2.2159392039203922,2.846626201075953,-2.9222911941194116,3.0
2.2163556555655566,2.845409338174491,-2.921666516651665,3.0
2.216772107210721,2.8441927354209895,-2.9210418391839186,3.0
2.2171885588558857,2.842976392815448,-2.9204171617161716,3.0
2.21760501050105,2.841760310357863,-2.9197924842484246,3.0
2.2180214621462144,2.840544488048238,-2.9191678067806786,3.0
2.2184379137913792,2.839328925886573,-2.918543129312931,3.0
2.2188543654365436,2.838113623872866,-2.9179184518451846,3.0
2.2192708170817084,2.8368985820071195,-2.9172937743774376,3.0
2.2196872687268727,2.835683800289331,-2.9166690969096907,3.0
2.220103720372037,2.834469278719501,-2.9160444194419446,3.0
2.220520172017202,2.833255017297631,-2.915419741974197,3.0
2.220936623662366,2.8320410160237195,-2.9147950645064507,3.0
2.2213530753075306,2.8308272748977714,-2.914170387038704,3.0
2.2217695269526954,2.8296137939197763,-2.9135457095709567,3.0
2.2221859785978597,2.828400573089745,-2.9129210321032106,3.0
2.2226024302430245,2.82718761240767,-2.912296354635463,3.0
2.223018881888189,2.825974911873555,-2.9116716771677167,3.0
2.223435333533353,2.8247624714874,-2.91104699969997,3.0
2.223851785178518,2.8235502912492034,-2.9104223222322227,3.0
2.2242682368236824,2.822338371158965,-2.9097976447644767,3.0
2.2246846884688467,2.821126711216687,-2.9091729672967297,3.0
2.2251011401140115,2.819915311422367,-2.9085482898289827,3.0
2.225517591759176,2.818704171776007,-2.907923612361236,3.0
2.2259340434043406,2.8174932922776073,-2.907298934893489,3.0
2.226350495049505,2.816282672927164,-2.9066742574257427,3.0
2.2267669466946693,2.8150723137246807,-2.9060495799579957,3.0
2.227183398339834,2.8138622146701575,-2.9054249024902488,3.0
2.2275998499849985,2.8126523757635926,-2.9048002250225022,3.0
2.228016301630163,2.8114427970049896,-2.9041755475547557,3.0
2.2284327532753276,2.8102334783943412,-2.9035508700870087,3.0
2.228849204920492,2.8090244199316565,-2.9029261926192618,3.0
2.229265656565657,2.8078156216169248,-2.902301515151515,3.0
2.229682108210821,2.80660708345016,-2.9016768376837683,3.0
2.2300985598559855,2.8053988054313486,-2.9010521602160217,3.0
2.2305150115011503,2.8041907875604988,-2.9004274827482748,3.0
2.2309314631463146,2.8029830298376073,-2.899802805280528,3.0
2.231347914791479,2.801775532262676,-2.8991781278127817,3.0
2.2317643664366438,2.8005682948357027,-2.8985534503450343,3.0
2.232180818081808,2.799361317556688,-2.897928772877288,3.0
2.2325972697269725,2.798154600425633,-2.8973040954095413,3.0
2.2330137213721373,2.7969481434425383,-2.896679417941794,3.0
2.2334301730173016,2.7957419466074,-2.8960547404740478,3.0
2.2338466246624664,2.7945360099202237,-2.8954300630063003,3.0
2.2342630763076308,2.7933303333810056,-2.894805385538554,3.0
2.234679527952795,2.7921249169897457,-2.8941807080708073,3.0
2.23509597959796,2.790919760746446,-2.89355603060306,3.0
2.2355124312431243,2.7897148646511045,-2.892931353135314,3.0
2.2359288828882886,2.788510228703725,-2.892306675667567,3.0
2.2363453345334534,2.7873058529043,-2.89168199819982,3.0
2.2367617861786178,2.7861017372528387,-2.8910573207320733,3.0
2.2371782378237826,2.784897881749334,-2.890432643264326,3.0
2.237594689468947,2.7836942863937892,-2.88980796579658,3.0
2.2380111411141113,2.7824909511862046,-2.889183288328833,3.0
2.238427592759276,2.7812878761265765,-2.888558610861086,3.0
2.2388440444044404,2.7800850612149084,-2.8879339333933394,3.0
2.2392604960496048,2.7788825064512004,-2.887309255925593,3.0
2.2396769476947695,2.7776802118354507,-2.886684578457846,3.0
2.240093399339934,2.776478177367661,-2.886059900990099,3.0
2.2405098509850987,2.7752764030478296,-2.885435223522352,3.0
2.240926302630263,2.7740748888759565,-2.8848105460546054,3.0
2.2413427542754274,2.7728736348520435,-2.884185868586859,3.0
2.241759205920592,2.7716726409760906,-2.883561191119112,3.0
2.2421756575657565,2.770471907248096,-2.882936513651365,3.0
2.242592109210921,2.769271433668063,-2.882311836183619,3.0
2.2430085608560857,2.768071220235985,-2.8816871587158714,3.0
2.24342501250125,2.7668712669518687,-2.881062481248125,3.0
2.243841464146415,2.765671573815709,-2.880437803780378,3.0
2.244257915791579,2.764472140827511,-2.879813126312631,3.0
2.2446743674367435,2.7632729679872714,-2.879188448844885,3.0
2.2450908190819083,2.762074055294992,-2.8785637713771375,3.0
2.2455072707270727,2.7608754027506706,-2.877939093909391,3.0
2.245923722372237,2.7596770103543076,-2.8773144164416444,3.0
2.246340174017402,2.7584788781059046,-2.876689738973897,3.0
2.246756625662566,2.75728100600546,-2.876065061506151,3.0
2.247173077307731,2.7560833940529754,-2.8754403840384035,3.0
2.2475895289528953,2.754886042248449,-2.874815706570657,3.0
2.2480059805980597,2.753688950591883,-2.8741910291029105,3.0
2.2484224322432245,2.752492119083275,-2.873566351635163,3.0
2.248838883888389,2.751295547722627,-2.872941674167417,3.0
2.249255335533553,2.7500992365099375,-2.87231699669967,3.0
2.249671787178718,2.748903185445208,-2.871692319231923,3.0
2.2500882388238823,2.7477073945284367,-2.8710676417641765,3.0
2.250504690469047,2.7465118637596238,-2.870442964296429,3.0
2.2509211421142115,2.745316593138771,-2.869818286828683,3.0
2.251337593759376,2.74412158266588,-2.869193609360936,3.0
2.2517540454045406,2.7429268323409435,-2.868568931893189,3.0
2.252170497049705,2.7417323421639708,-2.8679442544254425,3.0
2.2525869486948693,2.740538112134953,-2.867319576957696,3.0
2.253003400340034,2.7393441422538984,-2.866694899489949,3.0
2.2534198519851985,2.738150432520799,-2.866070222022202,3.0
2.2538363036303632,2.7369569829356593,-2.865445544554455,3.0
2.2542527552755276,2.7357637934984815,-2.8648208670867086,3.0
2.254669206920692,2.7345708642092603,-2.864196189618962,3.0
2.2550856585658567,2.733378195067999,-2.863571512151215,3.0
2.255502110211021,2.732185786074698,-2.862946834683468,3.0
2.2559185618561854,2.7309936372293535,-2.862322157215722,3.0
2.2563350135013502,2.729801748531969,-2.8616974797479746,3.0
2.2567514651465146,2.7286101199825445,-2.861072802280228,3.0
2.2571679167916794,2.72741875158108,-2.860448124812481,3.0
2.2575843684368437,2.726227643327574,-2.859823447344734,3.0
2.258000820082008,2.725036795222028,-2.859198769876988,3.0
2.258417271727173,2.7238462072644367,-2.8585740924092407,3.0
2.2588337233723372,2.722655879454811,-2.857949414941494,3.0
2.2592501750175016,2.7214658117931414,-2.8573247374737476,3.0
2.2596666266626664,2.7202760042794285,-2.856700060006,3.0
2.2600830783078307,2.7190864569136792,-2.856075382538254,3.0
2.260499529952995,2.7178971696958865,-2.855450705070507,3.0
2.26091598159816,2.7167081426260538,-2.85482602760276,3.0
2.2613324332433242,2.7155193757041793,-2.8542013501350136,3.0
2.261748884888489,2.714330868930263,-2.8535766726672662,3.0
2.2621653365336534,2.713142622304307,-2.85295199519952,3.0
2.2625817881788177,2.711954635826311,-2.852327317731773,3.0
2.2629982398239825,2.7107669094962734,-2.851702640264026,3.0
2.263414691469147,2.709579443314194,-2.8510779627962797,3.0
2.263831143114311,2.7083922372800764,-2.850453285328533,3.0
2.264247594759476,2.7072052913939153,-2.849828607860786,3.0
2.2646640464046404,2.7060186056557143,-2.849203930393039,3.0
2.265080498049805,2.7048321800654715,-2.8485792529252922,3.0
2.2654969496949695,2.703646014623189,-2.8479545754575457,3.0
2.265913401340134,2.702460109328868,-2.847329897989799,3.0
2.2663298529852987,2.7012744641825,-2.846705220522052,3.0
2.266746304630463,2.7000890791840977,-2.8460805430543052,3.0
2.2671627562756274,2.6989039543336517,-2.845455865586559,3.0
2.267579207920792,2.697719089631164,-2.8448311881188117,3.0
2.2679956595659565,2.6965344850766364,-2.8442065106510652,3.0
2.2684121112111213,2.695350140670067,-2.8435818331833183,3.0
2.2688285628562856,2.694166056411458,-2.8429571557155713,3.0
2.26924501450145,2.692982232300807,-2.842332478247825,3.0
2.269661466146615,2.691798668338116,-2.841707800780078,3.0
2.270077917791779,2.690615364523385,-2.8410831233123313,3.0
2.2704943694369435,2.6894323208566107,-2.8404584458445847,3.0
2.2709108210821083,2.6882495373377964,-2.8398337683768373,3.0
2.2713272727272726,2.687067013966942,-2.8392090909090912,3.0
2.2717437243724374,2.685884750744046,-2.838584413441344,3.0
2.272160176017602,2.6847027476691103,-2.8379597359735973,3.0
2.272576627662766,2.6835210047421345,-2.8373350585058508,3.0
2.272993079307931,2.682339521963115,-2.8367103810381034,3.0
2.2734095309530953,2.6811582993320577,-2.8360857035703573,3.0
2.2738259825982596,2.679977336848957,-2.8354610261026103,3.0
2.2742424342434244,2.678796634513814,-2.8348363486348633,3.0
2.2746588858885888,2.677616192326635,-2.834211671167117,3.0
2.2750753375337536,2.6764360102874107,-2.8335869936993694,3.0
2.275491789178918,2.6752560883961483,-2.8329623162316233,3.0
2.2759082408240823,2.674076426652844,-2.8323376387638763,3.0
2.276324692469247,2.672897025057498,-2.8317129612961294,3.0
2.2767411441144114,2.671717883610114,-2.831088283828383,3.0
2.2771575957595758,2.6705390023106865,-2.8304636063606363,3.0
2.2775740474047406,2.669360381159219,-2.8298389288928893,3.0
2.277990499049905,2.66818202015571,-2.8292142514251424,3.0
2.2784069506950697,2.6670039193001607,-2.8285895739573954,3.0
2.278823402340234,2.66582607859257,-2.827964896489649,3.0
2.2792398539853984,2.664648498032939,-2.8273402190219024,3.0
2.279656305630563,2.6634711776212683,-2.8267155415541554,3.0
2.2800727572757276,2.662294117357554,-2.8260908640864084,3.0
2.280489208920892,2.6611173172418017,-2.8254661866186623,3.0
2.2809056605660567,2.659940777274006,-2.824841509150915,3.0
2.281322112211221,2.6587644974541718,-2.8242168316831684,3.0
2.281738563856386,2.6575884777822942,-2.8235921542154214,3.0
2.28215501550155,2.6564127182583785,-2.8229674767476745,3.0
2.2825714671467146,2.655237218882421,-2.8223427992799284,3.0
2.2829879187918793,2.654061979654422,-2.821718121812181,3.0
2.2834043704370437,2.652887000574381,-2.8210934443444344,3.0
2.283820822082208,2.6517122816423004,-2.820468766876688,3.0
2.284237273727373,2.6505378228581797,-2.8198440894089405,3.0
2.284653725372537,2.6493636242220173,-2.8192194119411944,3.0
2.285070177017702,2.648189685733815,-2.818594734473447,3.0
2.2854866286628663,2.647016007393571,-2.8179700570057005,3.0
2.2859030803080307,2.645842589201285,-2.817345379537954,3.0
2.2863195319531955,2.6446694311569594,-2.8167207020702065,3.0
2.28673598359836,2.6434965332605938,-2.8160960246024604,3.0
2.287152435243524,2.642323895512188,-2.8154713471347135,3.0
2.287568886888689,2.6411515179117373,-2.8148466696669665,3.0
2.2879853385338533,2.63997940045925,-2.81422199219922,3.0
2.2884017901790177,2.6388075431547193,-2.8135973147314735,3.0
2.2888182418241825,2.637635945998147,-2.8129726372637265,3.0
2.289234693469347,2.636464608989538,-2.8123479597959795,3.0
2.2896511451145116,2.635293532128882,-2.8117232823282325,3.0
2.290067596759676,2.6341227154161917,-2.811098604860486,3.0
2.2904840484048403,2.632952158851456,-2.8104739273927395,3.0
2.290900500050005,2.631781862434682,-2.8098492499249925,3.0
2.2913169516951695,2.6306118261658646,-2.8092245724572456,3.0
2.291733403340334,2.6294420500450073,-2.8085998949894995,3.0
2.2921498549854986,2.62827253407211,-2.807975217521752,3.0
2.292566306630663,2.627103278247173,-2.8073505400540055,3.0
2.2929827582758278,2.625934282570192,-2.8067258625862586,3.0
2.293399209920992,2.6247655470411715,-2.8061011851185116,3.0
2.2938156615661565,2.623597071660111,-2.8054765076507655,3.0
2.2942321132113213,2.6224288564270086,-2.804851830183018,3.0
2.2946485648564856,2.6212609013418664,-2.8042271527152716,3.0
2.29506501650165,2.6200932064046842,-2.803602475247525,3.0
2.2954814681468148,2.6189257716154586,-2.8029777977797776,3.0
2.295897919791979,2.6177585969741948,-2.8023531203120315,3.0
2.296314371437144,2.6165916824808857,-2.801728442844284,3.0
2.2967308230823082,2.6154250281355402,-2.8011037653765376,3.0
2.2971472747274726,2.614258633938153,-2.800479087908791,3.0
2.2975637263726374,2.6130924998887224,-2.7998544104410437,3.0
2.2979801780178017,2.6119266259872536,-2.7992297329732976,3.0
2.298396629662966,2.6107610122337412,-2.7986050555055506,3.0
2.298813081308131,2.6095956586281908,-2.7979803780378036,3.0
2.2992295329532952,2.6084305651705986,-2.797355700570057,3.0
2.29964598459846,2.6072657318609647,-2.7967310231023097,3.0
2.3000624362436244,2.6061011586992926,-2.7961063456345636,3.0
2.3004788878887887,2.604936845685577,-2.7954816681668166,3.0
2.3008953395339535,2.6037727928198215,-2.7948569906990697,3.0
2.301311791179118,2.6026090001020243,-2.794232313231323,3.0
2.3017282428242822,2.601445467532187,-2.7936076357635766,3.0
2.302144694469447,2.6002821951103083,-2.7929829582958297,3.0
2.3025611461146114,2.5991191828363895,-2.7923582808280827,3.0
2.302977597759776,2.597956430710429,-2.7917336033603357,3.0
2.3033940494049405,2.596793938732427,-2.791108925892589,3.0
2.303810501050105,2.5956317069023864,-2.7904842484248427,3.0
2.3042269526952697,2.5944697352203026,-2.7898595709570957,3.0
2.304643404340434,2.5933080236861805,-2.7892348934893487,3.0
2.3050598559855984,2.5921465723000168,-2.7886102160216026,3.0
2.305476307630763,2.5909853810618113,-2.7879855385538552,3.0
2.3058927592759275,2.589824449971566,-2.7873608610861087,3.0
2.3063092109210923,2.588663779029279,-2.7867361836183617,3.0
2.3067256625662567,2.58750336823495,-2.7861115061506148,3.0
2.307142114211421,2.586343217588581,-2.7854868286828687,3.0
2.307558565856586,2.5851833270901707,-2.7848621512151213,3.0
2.30797501750175,2.5840236967397203,-2.7842374737473747,3.0
2.3083914691469145,2.58286432653723,-2.783612796279628,3.0
2.3088079207920793,2.581705216482698,-2.782988118811881,3.0
2.3092243724372437,2.580546366576126,-2.7823634413441347,3.0
2.3096408240824085,2.5793877768175104,-2.7817387638763873,3.0
2.310057275727573,2.578229447206855,-2.7811140864086408,3.0
2.310473727372737,2.5770713777441614,-2.7804894089408942,3.0
2.310890179017902,2.5759135684294243,-2.779864731473147,3.0
2.3113066306630663,2.5747560192626473,-2.7792400540054008,3.0
2.3117230823082306,2.5735987302438303,-2.778615376537654,3.0
2.3121395339533954,2.5724417013729717,-2.777990699069907,3.0
2.31255598559856,2.5712849326500713,-2.7773660216021603,3.0
2.3129724372437246,2.570128424075129,-2.776741344134413,3.0
2.313388888888889,2.568972175648149,-2.776116666666667,3.0
2.3138053405340533,2.567816187369127,-2.77549198919892,3.0
2.314221792179218,2.5666604592380615,-2.774867311731173,3.0
2.3146382438243824,2.565504991254958,-2.7742426342634263,3.0
2.315054695469547,2.5643497834198143,-2.77361795679568,3.0
2.3154711471147116,2.5631948357326273,-2.772993279327933,3.0
2.315887598759876,2.5620401481934003,-2.772368601860186,3.0
2.3163040504050403,2.560885720802135,-2.7717439243924398,3.0
2.316720502050205,2.5597315535588248,-2.7711192469246924,3.0
2.3171369536953694,2.558577646463476,-2.770494569456946,3.0
2.3175534053405342,2.557423999516086,-2.769869891989199,3.0
2.3179698569856986,2.556270612716654,-2.769245214521452,3.0
2.318386308630863,2.5551174860651837,-2.768620537053706,3.0
2.3188027602760277,2.5539646195616683,-2.7679958595859584,3.0
2.319219211921192,2.5528120132061183,-2.767371182118212,3.0
2.3196356635663564,2.551659666998523,-2.7667465046504653,3.0
2.320052115211521,2.5505075809388877,-2.766121827182718,3.0
2.3204685668566856,2.549355755027211,-2.765497149714972,3.0
2.3208850185018504,2.548204189263494,-2.7648724722472244,3.0
2.3213014701470147,2.547052883647737,-2.764247794779478,3.0
2.321717921792179,2.5459018381799368,-2.7636231173117314,3.0
2.322134373437344,2.5447510528600965,-2.762998439843984,3.0
2.322550825082508,2.5436005276882163,-2.762373762376238,3.0
2.3229672767276726,2.542450262664296,-2.761749084908491,3.0
2.3233837283728374,2.5413002577883326,-2.761124407440744,3.0
2.3238001800180017,2.540150513060329,-2.7604997299729974,3.0
2.3242166316631665,2.5390010284802855,-2.75987505250525,3.0
2.324633083308331,2.537851804048202,-2.759250375037504,3.0
2.325049534953495,2.5367028397640787,-2.758625697569757,3.0
2.32546598659866,2.5355541356279083,-2.75800102010201,3.0
2.3258824382438243,2.5344056916397033,-2.7573763426342635,3.0
2.3262988898889887,2.533257507799455,-2.756751665166517,3.0
2.3267153415341535,2.5321095841071646,-2.75612698769877,3.0
2.327131793179318,2.530961920562836,-2.755502310231023,3.0
2.3275482448244826,2.5298145171664643,-2.754877632763276,3.0
2.327964696469647,2.5286673739180543,-2.7542529552955295,3.0
2.3283811481148113,2.5275204908176008,-2.753628277827783,3.0
2.328797599759976,2.5263738678651073,-2.753003600360036,3.0
2.3292140514051405,2.525227505060574,-2.752378922892289,3.0
2.329630503050305,2.524081402403997,-2.751754245424543,3.0
2.3300469546954696,2.522935559895382,-2.7511295679567955,3.0
2.330463406340634,2.5217899775347252,-2.750504890489049,3.0
2.3308798579857988,2.5206446553220268,-2.749880213021302,3.0
2.331296309630963,2.51949959325729,-2.749255535553555,3.0
2.3317127612761275,2.51835479134051,-2.748630858085809,3.0
2.3321292129212923,2.51721024957169,-2.7480061806180616,3.0
2.3325456645664566,2.516065967950828,-2.747381503150315,3.0
2.332962116211621,2.5149219464779264,-2.7467568256825685,3.0
2.3333785678567858,2.513778185152983,-2.746132148214821,3.0
2.33379501950195,2.5126346839759996,-2.745507470747075,3.0
2.334211471147115,2.5114914429469746,-2.7448827932793276,3.0
2.3346279227922793,2.5103484620659096,-2.744258115811581,3.0
2.3350443744374436,2.5092057413328046,-2.7436334383438346,3.0
2.3354608260826084,2.508063280747656,-2.743008760876087,3.0
2.3358772777277728,2.5069210803104696,-2.742384083408341,3.0
2.336293729372937,2.5057791400212395,-2.741759405940594,3.0
2.336710181018102,2.5046374598799694,-2.741134728472847,3.0
2.3371266326632663,2.5034960398866595,-2.7405100510051006,3.0
2.337543084308431,2.502354880041308,-2.739885373537353,3.0
2.3379595359535954,2.501213980343916,-2.739260696069607,3.0
2.3383759875987598,2.500073340794483,-2.73863601860186,3.0
2.3387924392439245,2.4989329613930096,-2.738011341134113,3.0
2.339208890889089,2.497792842139493,-2.7373866636663666,3.0
2.3396253425342532,2.4966529830339397,-2.73676198619862,3.0
2.340041794179418,2.4955133840763413,-2.736137308730873,3.0
2.3404582458245824,2.4943740452667065,-2.735512631263126,3.0
2.340874697469747,2.4932349666050246,-2.734887953795379,3.0
2.3412911491149115,2.492096148091308,-2.7342632763276327,3.0
2.341707600760076,2.4909575897255483,-2.733638598859886,3.0
2.3421240524052407,2.4898192915077466,-2.733013921392139,3.0
2.342540504050405,2.488681253437905,-2.732389243924392,3.0
2.3429569556955694,2.4875434755160235,-2.731764566456646,3.0
2.343373407340734,2.4864059577420985,-2.7311398889888987,3.0
2.3437898589858985,2.4852687001161335,-2.730515211521152,3.0
2.3442063106310633,2.4841317026381287,-2.729890534053405,3.0
2.3446227622762277,2.482994965308084,-2.7292658565856582,3.0
2.345039213921392,2.4818584881259955,-2.728641179117912,3.0
2.345455665566557,2.4807222710918673,-2.7280165016501647,3.0
2.345872117211721,2.479586314205699,-2.727391824182418,3.0
2.3462885688568855,2.478450617467491,-2.7267671467146717,3.0
2.3467050205020503,2.4773151808772393,-2.7261424692469243,3.0
2.3471214721472147,2.476180004434948,-2.725517791779178,3.0
2.347537923792379,2.475045088140618,-2.724893114311431,3.0
2.347954375437544,2.473910431994243,-2.7242684368436842,3.0
2.348370827082708,2.4727760359958317,-2.7236437593759377,3.0
2.348787278727873,2.471641900145375,-2.7230190819081903,3.0
2.3492037303730373,2.470508024442882,-2.7223944044404442,3.0
2.3496201820182017,2.4693744088883456,-2.7217697269726973,3.0
2.3500366336633665,2.4682410534817674,-2.7211450495049503,3.0
2.350453085308531,2.467107958223149,-2.7205203720372038,3.0
2.350869536953695,2.4659751231124893,-2.7198956945694572,3.0
2.35128598859886,2.4648425481497895,-2.7192710171017103,3.0
2.3517024402440243,2.46371023333505,-2.7186463396339633,3.0
2.352118891889189,2.4625781786682683,-2.7180216621662163,3.0
2.3525353435343535,2.461446384149445,-2.71739698469847,3.0
2.352951795179518,2.460314849778582,-2.7167723072307233,3.0
2.3533682468246826,2.4591835755556772,-2.7161476297629763,3.0
2.353784698469847,2.4580525614807325,-2.7155229522952293,3.0
2.3542011501150113,2.456921807553748,-2.7148982748274832,3.0
2.354617601760176,2.4557913137747214,-2.714273597359736,3.0
2.3550340534053404,2.454661080143655,-2.7136489198919893,3.0
2.3554505050505052,2.453531106660545,-2.7130242424242423,3.0
2.3558669566956696,2.452401393325397,-2.7123995649564954,3.0
2.356283408340834,2.4512719401382057,-2.7117748874887493,3.0
2.3566998599859987,2.450142747098976,-2.711150210021002,3.0
2.357116311631163,2.449013814207703,-2.7105255325532553,3.0
2.3575327632763274,2.44788514146439,-2.709900855085509,3.0
2.3579492149214922,2.446756728869037,-2.7092761776177614,3.0
2.3583656665666566,2.445628576421642,-2.7086515001500153,3.0
2.3587821182118214,2.4445006841222074,-2.708026822682268,3.0
2.3591985698569857,2.443373051970731,-2.7074021452145214,3.0
2.35961502150215,2.4422456799672148,-2.706777467746775,3.0
2.360031473147315,2.4411185681116567,-2.7061527902790274,3.0
2.3604479247924792,2.439991716404057,-2.7055281128112814,3.0
2.3608643764376436,2.438865124844419,-2.7049034353435344,3.0
2.3612808280828084,2.4377387934327377,-2.7042787578757874,3.0
2.3616972797279727,2.4366127221690164,-2.703654080408041,3.0
2.3621137313731375,2.4354869110532533,-2.7030294029402935,3.0
2.362530183018302,2.4343613600854503,-2.7024047254725474,3.0
2.362946634663466,2.4332360692656074,-2.7017800480048004,3.0
2.363363086308631,2.432111038593721,-2.7011553705370535,3.0
2.3637795379537954,2.4309862680697982,-2.700530693069307,3.0
2.3641959895989597,2.429861757693832,-2.6999060156015604,3.0
2.3646124412441245,2.428737507465824,-2.6992813381338134,3.0
2.365028892889289,2.427613517385776,-2.6986566606660665,3.0
2.3654453445344537,2.4264897874536864,-2.6980319831983195,3.0
2.365861796179618,2.425366317669557,-2.697407305730573,3.0
2.3662782478247824,2.4242431080333873,-2.6967826282628264,3.0
2.366694699469947,2.4231201585451743,-2.6961579507950795,3.0
2.3671111511151115,2.4219974692049213,-2.6955332733273325,3.0
2.367527602760276,2.4208750400126284,-2.6949085958595864,3.0
2.3679440544054406,2.419752870968294,-2.694283918391839,3.0
2.368360506050605,2.4186309620719193,-2.6936592409240925,3.0
2.36877695769577,2.417509313323503,-2.6930345634563455,3.0
2.369193409340934,2.416387924723047,-2.6924098859885985,3.0
2.3696098609860985,2.4152667962705507,-2.6917852085208525,3.0
2.3700263126312633,2.4141459279660094,-2.691160531053105,3.0
2.3704427642764276,2.4130253198094316,-2.6905358535853585,3.0
2.370859215921592,2.411904971800812,-2.689911176117612,3.0
2.371275667566757,2.410784883940149,-2.6892864986498646,3.0
2.371692119211921,2.4096650562274498,-2.6886618211821185,3.0
2.372108570857086,2.4085454886627033,-2.688037143714371,3.0
2.3725250225022503,2.4074261812459223,-2.6874124662466246,3.0
2.3729414741474146,2.406307133977098,-2.686787788778878,3.0
2.3733579257925794,2.4051883468562316,-2.6861631113111306,3.0
2.3737743774377438,2.4040698198833255,-2.6855384338433845,3.0
2.374190829082908,2.4029515530583794,-2.6849137563756376,3.0
2.374607280728073,2.4018335463813916,-2.6842890789078906,3.0
2.3750237323732373,2.400715799852362,-2.683664401440144,3.0
2.3754401840184016,2.3995983134712926,-2.6830397239723975,3.0
2.3758566356635664,2.3984810872381814,-2.6824150465046506,3.0
2.3762730873087308,2.3973641211530303,-2.6817903690369036,3.0
2.3766895389538956,2.3962474152158393,-2.6811656915691566,3.0
2.37710599059906,2.3951309694266048,-2.68054101410141,3.0
2.3775224422442243,2.394014783785334,-2.6799163366336636,3.0
2.377938893889389,2.392898858292016,-2.6792916591659166,3.0
2.3783553455345534,2.3917831929466615,-2.6786669816981696,3.0
2.3787717971797178,2.3906677877492655,-2.6780423042304236,3.0
2.3791882488248826,2.3895526426998295,-2.677417626762676,3.0
2.379604700470047,2.38843775779835,-2.6767929492949296,3.0
2.3800211521152117,2.3873231330448306,-2.6761682718271826,3.0
2.380437603760376,2.386208768439271,-2.6755435943594357,3.0
2.3808540554055404,2.3850946639816684,-2.6749189168916896,3.0
2.381270507050705,2.383980819672029,-2.674294239423942,3.0
2.3816869586958695,2.3828672355103464,-2.6736695619561957,3.0
2.382103410341034,2.381753911496622,-2.673044884488449,3.0
2.3825198619861987,2.3806408476308576,-2.6724202070207017,3.0
2.382936313631363,2.3795280439130515,-2.6717955295529556,3.0
2.383352765276528,2.3784155003432055,-2.671170852085208,3.0
2.383769216921692,2.3773032169213195,-2.6705461746174617,3.0
2.3841856685668565,2.3761911936473936,-2.669921497149715,3.0
2.3846021202120213,2.3750794305214225,-2.6692968196819677,3.0
2.3850185718571857,2.373967927543415,-2.6686721422142217,3.0
2.38543502350235,2.3728566847133656,-2.6680474647464747,3.0
2.385851475147515,2.371745702031273,-2.6674227872787277,3.0
2.386267926792679,2.370634979497142,-2.666798109810981,3.0
2.386684378437844,2.3695245171109676,-2.666173432343234,3.0
2.3871008300830083,2.368414314872755,-2.6655487548754877,3.0
2.3875172817281727,2.367304372782499,-2.6649240774077407,3.0
2.3879337333733375,2.3661946908402047,-2.6642993999399938,3.0
2.388350185018502,2.365085269045869,-2.6636747224722472,3.0
2.388766636663666,2.363976107399491,-2.6630500450045007,3.0
2.389183088308831,2.362867205901072,-2.6624253675367537,3.0
2.3895995399539953,2.3617585645506143,-2.6618006900690068,3.0
2.39001599159916,2.3606501833481133,-2.66117601260126,3.0
2.3904324432443245,2.359542062293574,-2.6605513351335133,3.0
2.390848894889489,2.3584342013869914,-2.6599266576657667,3.0
2.3912653465346536,2.357326600628369,-2.6593019801980198,3.0
2.391681798179818,2.3562192600177063,-2.658677302730273,3.0
2.3920982498249823,2.355112179555004,-2.6580526252625267,3.0
2.392514701470147,2.354005359240258,-2.6574279477947793,3.0
2.3929311531153115,2.352898799073472,-2.656803270327033,3.0
2.3933476047604763,2.3517924990546444,-2.656178592859286,3.0
2.3937640564056406,2.3506864591837786,-2.655553915391539,3.0
2.394180508050805,2.349580679460871,-2.6549292379237928,3.0
2.3945969596959698,2.348475159885922,-2.6543045604560453,3.0
2.395013411341134,2.347369900458931,-2.653679882988299,3.0
2.3954298629862985,2.3462649011799,-2.6530552055205523,3.0
2.3958463146314632,2.3451601620488276,-2.652430528052805,3.0
2.3962627662766276,2.344055683065715,-2.651805850585059,3.0
2.3966792179217924,2.3429514642305627,-2.6511811731173114,3.0
2.3970956695669567,2.3418475055433667,-2.650556495649565,3.0
2.397512121212121,2.3407438070041326,-2.6499318181818183,3.0
2.397928572857286,2.339640368612857,-2.649307140714071,3.0
2.3983450245024502,2.3385371903695393,-2.648682463246325,3.0
2.3987614761476146,2.3374342722741837,-2.648057785778578,3.0
2.3991779277927794,2.3363316143267827,-2.647433108310831,3.0
2.3995943794379437,2.3352292165273454,-2.6468084308430844,3.0
2.4000108310831085,2.334127078875863,-2.646183753375337,3.0
2.400427282728273,2.3330252013723403,-2.645559075907591,3.0
2.4008437343734372,2.3319235840167813,-2.644934398439844,3.0
2.401260186018602,2.3308222268091754,-2.644309720972097,3.0
2.4016766376637664,2.329721129749533,-2.6436850435043504,3.0
2.4020930893089307,2.328620292837849,-2.643060366036604,3.0
2.4025095409540955,2.3275197160741232,-2.642435688568857,3.0
2.40292599259926,2.3264193994583575,-2.64181101110111,3.0
2.4033424442444242,2.32531934299055,-2.641186333633364,3.0
2.403758895889589,2.324219546670701,-2.6405616561656164,3.0
2.4041753475347534,2.323120010498812,-2.63993697869787,3.0
2.404591799179918,2.322020734474883,-2.639312301230123,3.0
2.4050082508250825,2.320921718598912,-2.638687623762376,3.0
2.405424702470247,2.3198229628709015,-2.63806294629463,3.0
2.4058411541154117,2.3187244672908474,-2.6374382688268825,3.0
2.406257605760576,2.317626231858755,-2.636813591359136,3.0
2.4066740574057404,2.316528256574623,-2.6361889138913894,3.0
2.407090509050905,2.3154305414384453,-2.635564236423642,3.0
2.4075069606960695,2.3143330864502314,-2.634939558955896,3.0
2.4079234123412343,2.3132358916099722,-2.6343148814881485,3.0
2.4083398639863987,2.3121389569176767,-2.633690204020402,3.0
2.408756315631563,2.3110422823733394,-2.6330655265526555,3.0
2.409172767276728,2.3099458679769587,-2.632440849084908,3.0
2.409589218921892,2.308849713728538,-2.631816171617162,3.0
2.4100056705670565,2.3077538196280774,-2.631191494149415,3.0
2.4104221222122213,2.306658185675575,-2.630566816681668,3.0
2.4108385738573856,2.3055628118710327,-2.6299421392139215,3.0
2.4112550255025504,2.3044676982144487,-2.629317461746174,3.0
2.411671477147715,2.303372844705825,-2.628692784278428,3.0
2.412087928792879,2.302278251345159,-2.628068106810681,3.0
2.412504380438044,2.301183918132452,-2.627443429342934,3.0
2.4129208320832083,2.3000898450677063,-2.6268187518751875,3.0
2.4133372837283726,2.298996032150919,-2.626194074407441,3.0
2.4137537353735374,2.2979024793820884,-2.625569396939694,3.0
2.414170187018702,2.2968091867612213,-2.624944719471947,3.0
2.4145866386638666,2.295716154288309,-2.6243200420042,3.0
2.415003090309031,2.2946233819633584,-2.6236953645364536,3.0
2.4154195419541953,2.293530869786368,-2.623070687068707,3.0
2.41583599359936,2.292438617757332,-2.62244600960096,3.0
2.4162524452445244,2.29134662587626,-2.621821332133213,3.0
2.4166688968896888,2.290254894143146,-2.621196654665467,3.0
2.4170853485348536,2.2891634225579907,-2.6205719771977196,3.0
2.417501800180018,2.2880722111207916,-2.619947299729973,3.0
2.4179182518251827,2.286981259831556,-2.619322622262226,3.0
2.418334703470347,2.2858905686902773,-2.618697944794479,3.0
2.4187511551155114,2.2848001376969584,-2.618073267326733,3.0
2.419167606760676,2.283709966851598,-2.6174485898589857,3.0
2.4195840584058406,2.2826200561541974,-2.616823912391239,3.0
2.420000510051005,2.281530405604755,-2.6161992349234926,3.0
2.4204169616961697,2.280441015203273,-2.615574557455745,3.0
2.420833413341334,2.279351884949751,-2.614949879987999,3.0
2.421249864986499,2.2782630148441854,-2.6143252025202517,3.0
2.421666316631663,2.27717440488658,-2.613700525052505,3.0
2.4220827682768276,2.276086055076936,-2.6130758475847586,3.0
2.4224992199219924,2.2749979654152472,-2.6124511701170112,3.0
2.4229156715671567,2.27391013590152,-2.611826492649265,3.0
2.423332123212321,2.272822566535753,-2.611201815181518,3.0
2.423748574857486,2.2717352573179426,-2.610577137713771,3.0
2.42416502650265,2.270648208248094,-2.6099524602460247,3.0
2.424581478147815,2.2695614193262017,-2.6093277827782773,3.0
2.4249979297929793,2.2684748905522696,-2.608703105310531,3.0
2.4254143814381437,2.2673886219262975,-2.608078427842784,3.0
2.4258308330833085,2.2663026134482838,-2.6074537503750372,3.0
2.426247284728473,2.2652168651182283,-2.6068290729072907,3.0
2.426663736373637,2.2641313769361346,-2.606204395439544,3.0
2.427080188018802,2.2630461489019957,-2.605579717971797,3.0
2.4274966396639663,2.2619611810158204,-2.6049550405040502,3.0
2.427913091309131,2.2608764732776017,-2.6043303630363033,3.0
2.4283295429542955,2.259792025687343,-2.6037056855685567,3.0
2.42874599459946,2.2587078382450425,-2.6030810081008102,3.0
2.4291624462446246,2.257623910950702,-2.6024563306330633,3.0
2.429578897889789,2.25654024380432,-2.6018316531653163,3.0
2.4299953495349533,2.2554568368059016,-2.60120697569757,3.0
2.430411801180118,2.254373689955436,-2.600582298229823,3.0
2.4308282528252825,2.253290803252934,-2.5999576207620763,3.0
2.431244704470447,2.252208176698389,-2.5993329432943297,3.0
2.4316611561156116,2.2511258102918035,-2.5987082658265823,3.0
2.432077607760776,2.2500437040331764,-2.5980835883588362,3.0
2.4324940594059408,2.2489618579225095,-2.597458910891089,3.0
2.432910511051105,2.247880271959801,-2.5968342334233423,3.0
2.4333269626962695,2.2467989461450504,-2.5962095559555958,3.0
2.4337434143414343,2.24571788047826,-2.5955848784878484,3.0
2.4341598659865986,2.2446370749594298,-2.5949602010201023,3.0
2.434576317631763,2.243556529588558,-2.5943355235523553,3.0
2.4349927692769278,2.242476244365644,-2.5937108460846083,3.0
2.435409220922092,2.241396219290692,-2.593086168616862,3.0
2.435825672567257,2.240316454363697,-2.5924614911491144,3.0
2.4362421242124213,2.2392369495846616,-2.5918368136813683,3.0
2.4366585758575856,2.2381577049535863,-2.5912121362136213,3.0
2.4370750275027504,2.2370787204704694,-2.5905874587458744,3.0
2.4374914791479148,2.2359999961353125,-2.589962781278128,3.0
2.437907930793079,2.234921531948114,-2.5893381038103813,3.0
2.438324382438244,2.2338433279088754,-2.5887134263426343,3.0
2.4387408340834082,2.2327653840175934,-2.5880887488748874,3.0
2.439157285728573,2.231687700274273,-2.5874640714071404,3.0
2.4395737373737374,2.2306102766789113,-2.586839393939394,3.0
2.4399901890189017,2.2295331132315077,-2.5862147164716474,3.0
2.4404066406640665,2.228456209932064,-2.5855900390039004,3.0
2.440823092309231,2.2273795667805807,-2.5849653615361534,3.0
2.4412395439543952,2.2263031837770537,-2.5843406840684073,3.0
2.44165599559956,2.225227060921487,-2.58371600660066,3.0
2.4420724472447244,2.2241511982138817,-2.5830913291329134,3.0
2.442488898889889,2.2230755956542314,-2.5824666516651664,3.0
2.4429053505350535,2.222000253242543,-2.5818419741974195,3.0
2.443321802180218,2.2209251709788127,-2.5812172967296734,3.0
2.4437382538253827,2.2198503488630426,-2.580592619261926,3.0
2.444154705470547,2.2187757868952307,-2.5799679417941794,3.0
2.4445711571157114,2.2177014850753807,-2.579343264326433,3.0
2.444987608760876,2.2166274434034854,-2.5787185868586855,3.0
2.4454040604060405,2.2155536618795537,-2.5780939093909394,3.0
2.4458205120512053,2.214480140503575,-2.577469231923192,3.0
2.4462369636963697,2.2134068792755617,-2.5768445544554455,3.0
2.446653415341534,2.212333878195505,-2.576219876987699,3.0
2.447069866986699,2.211261137263408,-2.5755951995199515,3.0
2.447486318631863,2.2101886564792697,-2.5749705220522054,3.0
2.4479027702770275,2.2091164358430895,-2.5743458445844585,3.0
2.4483192219221923,2.208044475354871,-2.5737211671167115,3.0
2.4487356735673567,2.2069727750146093,-2.573096489648965,3.0
2.4491521252125215,2.2059013348223075,-2.5724718121812176,3.0
2.449568576857686,2.204830154777964,-2.5718471347134715,3.0
2.44998502850285,2.2037592348815807,-2.5712224572457245,3.0
2.450401480148015,2.2026885751331555,-2.5705977797779775,3.0
2.4508179317931793,2.2016181755326905,-2.569973102310231,3.0
2.4512343834383437,2.2005480360801855,-2.5693484248424845,3.0
2.4516508350835085,2.199478156775637,-2.5687237473747375,3.0
2.452067286728673,2.198408537619052,-2.5680990699069906,3.0
2.4524837383738376,2.19733917861042,-2.5674743924392436,3.0
2.452900190019002,2.1962700797497536,-2.566849714971497,3.0
2.4533166416641663,2.1952012410370436,-2.5662250375037505,3.0
2.453733093309331,2.194132662472292,-2.5656003600360036,3.0
2.4541495449544954,2.1930643440555,-2.5649756825682566,3.0
2.45456599659966,2.191996285786665,-2.5643510051005105,3.0
2.4549824482448246,2.1909284876657917,-2.563726327632763,3.0
2.455398899889989,2.1898609496928785,-2.5631016501650166,3.0
2.4558153515351537,2.1887936718679217,-2.5624769726972696,3.0
2.456231803180318,2.187726654190925,-2.5618522952295226,3.0
2.4566482548254824,2.1866598966618884,-2.5612276177617765,3.0
2.4570647064706472,2.18559339928081,-2.560602940294029,3.0
2.4574811581158116,2.18452716204769,-2.5599782628262826,3.0
2.457897609760976,2.183461184962532,-2.559353585358536,3.0
2.4583140614061407,2.18239546802533,-2.5587289078907887,3.0
2.458730513051305,2.1813300112360885,-2.5581042304230426,3.0
2.4591469646964694,2.180264814594807,-2.5574795529552956,3.0
2.4595634163416342,2.179199878101482,-2.5568548754875486,3.0
2.4599798679867986,2.1781352017561204,-2.556230198019802,3.0
2.4603963196319634,2.177070785558712,-2.5556055205520547,3.0
2.4608127712771277,2.176006629509269,-2.5549808430843086,3.0
2.461229222922292,2.1749427336077822,-2.5543561656165616,3.0
2.461645674567457,2.173879097854254,-2.5537314881488147,3.0
2.462062126212621,2.1728157222486857,-2.553106810681068,3.0
2.4624785778577856,2.1717526067910757,-2.5524821332133216,3.0
2.4628950295029504,2.170689751481426,-2.5518574557455747,3.0
2.4633114811481147,2.1696271563197342,-2.5512327782778277,3.0
2.4637279327932795,2.1685648213060027,-2.5506081008100807,3.0
2.464144384438444,2.1675027464402294,-2.549983423342334,3.0
2.464560836083608,2.1664409317224163,-2.5493587458745877,3.0
2.464977287728773,2.1653793771525613,-2.5487340684068407,3.0
2.4653937393739374,2.1643180827306665,-2.5481093909390937,3.0
2.4658101910191017,2.1632570484567317,-2.5474847134713476,3.0
2.4662266426642665,2.1621962743307535,-2.5468600360036002,3.0
2.466643094309431,2.161135760352737,-2.5462353585358537,3.0
2.4670595459545956,2.160075506522677,-2.5456106810681067,3.0
2.46747599759976,2.159015512840579,-2.5449860036003598,3.0
2.4678924492449243,2.1579557793064374,-2.5443613261326137,3.0
2.468308900890089,2.156896305920256,-2.5437366486648663,3.0
2.4687253525352535,2.1558370926820345,-2.5431119711971197,3.0
2.469141804180418,2.1547781395917713,-2.542487293729373,3.0
2.4695582558255826,2.1537194466494665,-2.541862616261626,3.0
2.469974707470747,2.1526610138551217,-2.5412379387938797,3.0
2.470391159115912,2.151602841208737,-2.5406132613261323,3.0
2.470807610761076,2.1505449287103104,-2.5399885838583858,3.0
2.4712240624062405,2.1494872763598423,-2.5393639063906392,3.0
2.4716405140514053,2.148429884157334,-2.538739228922892,3.0
2.4720569656965696,2.1473727521027843,-2.5381145514551458,3.0
2.472473417341734,2.1463158801961946,-2.537489873987399,3.0
2.4728898689868988,2.145259268437563,-2.536865196519652,3.0
2.473306320632063,2.1442029168268917,-2.5362405190519053,3.0
2.473722772277228,2.1431468253641803,-2.535615841584158,3.0
2.4741392239223923,2.1420909940494255,-2.534991164116412,3.0
2.4745556755675566,2.1410354228826343,-2.534366486648665,3.0
2.4749721272127214,2.139980111863796,-2.533741809180918,3.0
2.4753885788578858,2.1389250609929213,-2.5331171317131713,3.0
2.47580503050305,2.137870270270005,-2.532492454245425,3.0
2.476221482148215,2.1368157396950487,-2.531867776777678,3.0
2.4766379337933793,2.135761469268049,-2.531243099309931,3.0
2.477054385438544,2.134707458989009,-2.530618421842184,3.0
2.4774708370837084,2.1336537088579295,-2.5299937443744374,3.0
2.4778872887288728,2.132600218874808,-2.529369066906691,3.0
2.4783037403740376,2.131546989039645,-2.528744389438944,3.0
2.478720192019202,2.1304940193524438,-2.528119711971197,3.0
2.4791366436643663,2.129441309813199,-2.527495034503451,3.0
2.479553095309531,2.1283888604219143,-2.5268703570357034,3.0
2.4799695469546954,2.1273366711785897,-2.526245679567957,3.0
2.48038599859986,2.1262847420832216,-2.52562100210021,3.0
2.4808024502450245,2.1252330731358153,-2.524996324632463,3.0
2.481218901890189,2.124181664336369,-2.524371647164717,3.0
2.4816353535353537,2.1231305156848777,-2.5237469696969694,3.0
2.482051805180518,2.12207962718135,-2.523122292229223,3.0
2.4824682568256824,2.12102899882578,-2.5224976147614764,3.0
2.482884708470847,2.119978630618167,-2.521872937293729,3.0
2.4833011601160115,2.118928522558516,-2.521248259825983,3.0
2.4837176117611763,2.1178786746468212,-2.5206235823582355,3.0
2.4841340634063407,2.11682908688309,-2.519998904890489,3.0
2.484550515051505,2.1157797592673138,-2.5193742274227424,3.0
2.48496696669667,2.1147306917994975,-2.518749549954995,3.0
2.485383418341834,2.1136818844796412,-2.518124872487249,3.0
2.4857998699869985,2.1126333373077433,-2.517500195019502,3.0
2.4862163216321633,2.1115850502838054,-2.516875517551755,3.0
2.4866327732773277,2.110537023407826,-2.5162508400840085,3.0
2.487049224922492,2.1094892566798062,-2.515626162616262,3.0
2.487465676567657,2.108441750099745,-2.515001485148515,3.0
2.487882128212821,2.107394503667644,-2.514376807680768,3.0
2.488298579857986,2.106347517383501,-2.513752130213021,3.0
2.4887150315031503,2.1053007912473163,-2.5131274527452745,3.0
2.4891314831483147,2.1042543252590953,-2.512502775277528,3.0
2.4895479347934795,2.1032081194188272,-2.511878097809781,3.0
2.489964386438644,2.102162173726523,-2.511253420342034,3.0
2.490380838083808,2.101116488182175,-2.510628742874288,3.0
2.490797289728973,2.100071062785787,-2.5100040654065405,3.0
2.4912137413741373,2.0990258975373592,-2.509379387938794,3.0
2.491630193019302,2.0979809924368897,-2.508754710471047,3.0
2.4920466446644665,2.0969363474843803,-2.5081300330033,3.0
2.492463096309631,2.095891962679829,-2.507505355535554,3.0
2.4928795479547956,2.0948478380232363,-2.5068806780678066,3.0
2.49329599959996,2.0938039735146035,-2.50625600060006,3.0
2.4937124512451243,2.092760369153929,-2.5056313231323135,3.0
2.494128902890289,2.0917170249412145,-2.505006645664566,3.0
2.4945453545354535,2.0906739408764583,-2.50438196819682,3.0
2.4949618061806182,2.089631116959662,-2.5037572907290726,3.0
2.4953782578257826,2.0885885531908244,-2.503132613261326,3.0
2.495794709470947,2.0875462495699484,-2.5025079357935796,3.0
2.4962111611161117,2.086504206097027,-2.501883258325832,3.0
2.496627612761276,2.0854624227720695,-2.501258580858086,3.0
2.4970440644064404,2.08442089959507,-2.500633903390339,3.0
2.4974605160516052,2.0833796365660255,-2.500009225922592,3.0
2.4978769676967696,2.0823386336849445,-2.4993845484548456,3.0
2.4982934193419344,2.08129789095182,-2.498759870987098,3.0
2.4987098709870987,2.0802574083666574,-2.498135193519352,3.0
2.499126322632263,2.0792171859294513,-2.497510516051605,3.0
2.499542774277428,2.078177223640207,-2.496885838583858,3.0
2.4999592259225922,2.077137521498919,-2.4962611611161116,3.0
2.5003756775677566,2.0760980795055914,-2.495636483648365,3.0
2.5007921292129214,2.0750588976602238,-2.495011806180618,3.0
2.5012085808580857,2.0740199759628144,-2.494387128712871,3.0
2.5016250325032505,2.072981314413365,-2.493762451245124,3.0
2.502041484148415,2.071942913011874,-2.4931377737773777,3.0
2.5024579357935792,2.0709047717583413,-2.492513096309631,3.0
2.502874387438744,2.0698668906527686,-2.491888418841884,3.0
2.5032908390839084,2.0688292696951542,-2.491263741374137,3.0
2.5037072907290727,2.0677919088855017,-2.490639063906391,3.0
2.5041237423742375,2.0667548082238056,-2.4900143864386437,3.0
2.504540194019402,2.0657179677100714,-2.489389708970897,3.0
2.5049566456645667,2.064681387344292,-2.48876503150315,3.0
2.505373097309731,2.063645067126476,-2.4881403540354032,3.0
2.5057895489548954,2.0626090070566168,-2.487515676567657,3.0
2.50620600060006,2.0615732071347175,-2.4868909990999097,3.0
2.5066224522452245,2.0605376673607765,-2.486266321632163,3.0
2.507038903890389,2.0595023877347955,-2.4856416441644167,3.0
2.5074553555355537,2.058467368256773,-2.4850169666966693,3.0
2.507871807180718,2.0574326089267103,-2.484392289228923,3.0
2.508288258825883,2.056398109744606,-2.4837676117611758,3.0
2.508704710471047,2.055363870710462,-2.4831429342934292,3.0
2.5091211621162115,2.054329891824274,-2.4825182568256827,3.0
2.5095376137613763,2.05329617308605,-2.4818935793579353,3.0
2.5099540654065406,2.0522627144957823,-2.4812689018901892,3.0
2.510370517051705,2.051229516053475,-2.4806442244224423,3.0
2.51078696869687,2.050196577759124,-2.4800195469546953,3.0
2.511203420342034,2.0491638996127364,-2.4793948694869488,3.0
2.511619871987199,2.0481314816143037,-2.4787701920192013,3.0
2.5120363236323633,2.047099323763831,-2.4781455145514553,3.0
2.5124527752775276,2.0460674260613203,-2.4775208370837083,3.0
2.5128692269226924,2.045035788506766,-2.4768961596159613,3.0
2.513285678567857,2.0440044111001736,-2.476271482148215,3.0
2.513702130213021,2.0429732938415377,-2.4756468046804683,3.0
2.514118581858186,2.041942436730862,-2.4750221272127213,3.0
2.5145350335033503,2.040911839768146,-2.4743974497449743,3.0
2.5149514851485146,2.0398815029533868,-2.4737727722772282,3.0
2.5153679367936794,2.0388514262865876,-2.473148094809481,3.0
2.5157843884388438,2.03782160976775,-2.4725234173417343,3.0
2.5162008400840086,2.0367920533968693,-2.4718987398739873,3.0
2.516617291729173,2.0357627571739485,-2.4712740624062404,3.0
2.5170337433743373,2.034733721098986,-2.4706493849384943,3.0
2.517450195019502,2.0337049451719835,-2.470024707470747,3.0
2.5178666466646664,2.0326764293929394,-2.4694000300030003,3.0
2.5182830983098308,2.0316481737618552,-2.468775352535254,3.0
2.5186995499549956,2.0306201782787294,-2.4681506750675064,3.0
2.51911600160016,2.0295924429435654,-2.4675259975997603,3.0
2.5195324532453247,2.028564967756356,-2.466901320132013,3.0
2.519948904890489,2.027537752717109,-2.4662766426642664,3.0
2.5203653565356534,2.0265107978258214,-2.46565196519652,3.0
2.520781808180818,2.0254841030824906,-2.4650272877287724,3.0
2.5211982598259826,2.02445766848712,-2.4644026102610264,3.0
2.521614711471147,2.023431494039709,-2.4637779327932794,3.0
2.5220311631163117,2.0224055797402567,-2.4631532553255324,3.0
2.522447614761476,2.0213799255887643,-2.462528577857786,3.0
2.522864066406641,2.0203545315852303,-2.4619039003900385,3.0
2.523280518051805,2.0193293977296545,-2.4612792229222924,3.0
2.5236969696969695,2.0183045240220387,-2.4606545454545454,3.0
2.5241134213421343,2.0172799104623813,-2.4600298679867985,3.0
2.5245298729872987,2.016255557050684,-2.459405190519052,3.0
2.524946324632463,2.0152314637869484,-2.4587805130513054,3.0
2.525362776277628,2.014207630671166,-2.4581558355835584,3.0
2.525779227922792,2.0131840577033486,-2.4575311581158115,3.0
2.526195679567957,2.012160744883486,-2.4569064806480645,3.0
2.5266121312131213,2.011137692211584,-2.456281803180318,3.0
2.5270285828582857,2.0101148996876432,-2.4556571257125714,3.0
2.5274450345034505,2.009092367311659,-2.4550324482448245,3.0
2.527861486148615,2.008070095083635,-2.4544077707770775,3.0
2.528277937793779,2.0070480830035713,-2.4537830933093314,3.0
2.528694389438944,2.006026331071464,-2.453158415841584,3.0
2.5291108410841083,2.0050048392873165,-2.4525337383738375,3.0
2.529527292729273,2.0039836076511293,-2.4519090609060905,3.0
2.5299437443744375,2.0029626361629003,-2.4512843834383435,3.0
2.530360196019602,2.0019419248226313,-2.4506597059705975,3.0
2.5307766476647666,2.0009214736303207,-2.45003502850285,3.0
2.531193099309931,1.99990128258597,-2.4494103510351035,3.0
2.5316095509550953,1.9988813516895778,-2.448785673567357,3.0
2.53202600260026,1.9978616809411456,-2.4481609960996096,3.0
2.5324424542454245,1.9968422703406716,-2.4475363186318635,3.0
2.5328589058905893,1.995823119888156,-2.446911641164116,3.0
2.5332753575357536,1.9948042295836004,-2.4462869636963696,3.0
2.533691809180918,1.9937855994270066,-2.445662286228623,3.0
2.5341082608260828,1.9927672294183658,-2.4450376087608756,3.0
2.534524712471247,1.9917491195576904,-2.4444129312931295,3.0
2.5349411641164115,1.9907312698449715,-2.4437882538253826,3.0
2.5353576157615763,1.9897136802802127,-2.4431635763576356,3.0
2.5357740674067406,1.9886963508634103,-2.442538898889889,3.0
2.5361905190519054,1.9876792815945699,-2.4419142214221417,3.0
2.5366069706970698,1.9866624724736859,-2.4412895439543956,3.0
2.537023422342234,1.9856459235007637,-2.4406648664866486,3.0
2.537439873987399,1.9846296346758,-2.4400401890189016,3.0
2.5378563256325632,1.9836136059987943,-2.439415511551155,3.0
2.5382727772777276,1.9825978374697488,-2.4387908340834086,3.0
2.5386892289228924,1.9815823290886616,-2.4381661566156616,3.0
2.5391056805680567,1.9805670808555345,-2.4375414791479146,3.0
2.5395221322132215,1.9795520927703656,-2.4369168016801677,3.0
2.539938583858386,1.9785373648331568,-2.436292124212421,3.0
2.5403550355035502,1.9775228970439063,-2.4356674467446746,3.0
2.540771487148715,1.9765086894026158,-2.4350427692769276,3.0
2.5411879387938794,1.9754947419092836,-2.4344180918091807,3.0
2.5416043904390437,1.9744810545639133,-2.4337934143414346,3.0
2.5420208420842085,1.9734676273664977,-2.433168736873687,3.0
2.542437293729373,1.9724544603170457,-2.4325440594059407,3.0
2.5428537453745372,1.9714415534155503,-2.431919381938194,3.0
2.543270197019702,1.970428906662013,-2.4312947044704467,3.0
2.5436866486648664,1.969416520056436,-2.4306700270027006,3.0
2.544103100310031,1.968404393598819,-2.430045349534953,3.0
2.5445195519551955,1.9673925272891601,-2.4294206720672067,3.0
2.54493600360036,1.9663809211274597,-2.42879599459946,3.0
2.5453524552455247,1.9653695751137192,-2.4281713171317127,3.0
2.545768906890689,1.9643584892479389,-2.4275466396639667,3.0
2.5461853585358534,1.963347663530115,-2.4269219621962197,3.0
2.546601810181018,1.962337097960253,-2.4262972847284727,3.0
2.5470182618261825,1.9613267925383493,-2.425672607260726,3.0
2.5474347134713473,1.9603167472644039,-2.425047929792979,3.0
2.5478511651165117,1.9593069621384185,-2.4244232523252327,3.0
2.548267616761676,1.958297437160395,-2.4237985748574857,3.0
2.548684068406841,1.9572881723303261,-2.4231738973897388,3.0
2.549100520052005,1.9562791676482192,-2.4225492199219922,3.0
2.5495169716971695,1.9552704231140705,-2.4219245424542457,3.0
2.5499334233423343,1.9542619387278801,-2.4212998649864987,3.0
2.5503498749874987,1.953253714489648,-2.4206751875187518,3.0
2.5507663266326634,1.9522457503993778,-2.420050510051005,3.0
2.551182778277828,1.951238046457064,-2.4194258325832583,3.0
2.551599229922992,1.950230602662712,-2.4188011551155117,3.0
2.552015681568157,1.9492234190163167,-2.4181764776477648,3.0
2.5524321332133213,1.9482164955178831,-2.417551800180018,3.0
2.5528485848584856,1.947209832167406,-2.4169271227122717,3.0
2.5532650365036504,1.946203428964889,-2.4163024452445243,3.0
2.553681488148815,1.9451972859103321,-2.415677767776778,3.0
2.5540979397939796,1.9441914030037335,-2.415053090309031,3.0
2.554514391439144,1.943185780245095,-2.414428412841284,3.0
2.5549308430843083,1.9421804176344146,-2.4138037353735378,3.0
2.555347294729473,1.9411753151716926,-2.4131790579057903,3.0
2.5557637463746374,1.9401704728569307,-2.412554380438044,3.0
2.556180198019802,1.9391658906901306,-2.4119297029702973,3.0
2.5565966496649666,1.9381615686712834,-2.41130502550255,3.0
2.557013101310131,1.9371575068004017,-2.410680348034804,3.0
2.5574295529552957,1.9361537050774746,-2.4100556705670564,3.0
2.55784600460046,1.9351501635025095,-2.40943099309931,3.0
2.5582624562456244,1.9341468820755026,-2.4088063156315633,3.0
2.5586789078907892,1.9331438607964557,-2.408181638163816,3.0
2.5590953595359536,1.9321410996653654,-2.40755696069607,3.0
2.559511811181118,1.9311385986822351,-2.406932283228323,3.0
2.5599282628262827,1.930136357847065,-2.406307605760576,3.0
2.560344714471447,1.9291343771598548,-2.4056829282928294,3.0
2.560761166116612,1.9281326566206012,-2.405058250825082,3.0
2.561177617761776,1.9271311962293094,-2.404433573357336,3.0
2.5615940694069406,1.9261299959859741,-2.403808895889589,3.0
2.5620105210521054,1.9251290558906007,-2.403184218421842,3.0
2.5624269726972697,1.9241283759431873,-2.4025595409540954,3.0
2.562843424342434,1.923127956143727,-2.401934863486349,3.0
2.563259875987599,1.92212779649223,-2.401310186018602,3.0
2.563676327632763,1.9211278969886934,-2.400685508550855,3.0
2.564092779277928,1.920128257633115,-2.400060831083108,3.0
2.5645092309230924,1.919128878425493,-2.3994361536153614,3.0
2.5649256825682567,1.9181297593658329,-2.398811476147615,3.0
2.5653421342134215,1.9171309004541328,-2.398186798679868,3.0
2.565758585858586,1.9161323016903875,-2.397562121212121,3.0
2.56617503750375,1.9151339630746058,-2.396937443744375,3.0
2.566591489148915,1.9141358846067824,-2.3963127662766275,3.0
2.5670079407940793,1.913138066286919,-2.395688088808881,3.0
2.567424392439244,1.9121405081150087,-2.395063411341134,3.0
2.5678408440844085,1.9111432100910637,-2.394438733873387,3.0
2.568257295729573,1.9101461722150788,-2.393814056405641,3.0
2.5686737473747376,1.909149394487045,-2.3931893789378935,3.0
2.569090199019902,1.9081528769069784,-2.392564701470147,3.0
2.5695066506650663,1.9071566194748684,-2.3919400240024005,3.0
2.569923102310231,1.9061606221907184,-2.391315346534653,3.0
2.5703395539553955,1.9051648850545249,-2.390690669066907,3.0
2.57075600560056,1.9041694080662932,-2.39006599159916,3.0
2.5711724572457246,1.9031741912260198,-2.389441314131413,3.0
2.571588908890889,1.902179234533703,-2.3888166366636665,3.0
2.5720053605360538,1.901184537989348,-2.388191959195919,3.0
2.572421812181218,1.900190101592953,-2.387567281728173,3.0
2.5728382638263825,1.8991959253445145,-2.386942604260426,3.0
2.5732547154715473,1.8982020092440361,-2.386317926792679,3.0
2.5736711671167116,1.8972083532915196,-2.3856932493249325,3.0
2.574087618761876,1.8962149574869613,-2.385068571857186,3.0
2.5745040704070408,1.895221821830356,-2.384443894389439,3.0
2.574920522052205,1.894228946321718,-2.383819216921692,3.0
2.57533697369737,1.8932363309610345,-2.383194539453945,3.0
2.5757534253425343,1.892243975748313,-2.3825698619861986,3.0
2.5761698769876986,1.8912518806835479,-2.381945184518452,3.0
2.5765863286328634,1.890260045766743,-2.381320507050705,3.0
2.5770027802780278,1.889268470997898,-2.380695829582958,3.0
2.577419231923192,1.8882771563770095,-2.380071152115212,3.0
2.577835683568357,1.8872861019040812,-2.3794464746474646,3.0
2.5782521352135213,1.8862953075791147,-2.378821797179718,3.0
2.578668586858686,1.8853047734021064,-2.378197119711971,3.0
2.5790850385038504,1.8843144993730547,-2.377572442244224,3.0
2.5795014901490148,1.8833244854919649,-2.376947764776478,3.0
2.5799179417941795,1.8823347317588333,-2.3763230873087307,3.0
2.580334393439344,1.8813452381736582,-2.375698409840984,3.0
2.5807508450845082,1.8803560047364485,-2.3750737323732376,3.0
2.581167296729673,1.8793670314471917,-2.37444905490549,3.0
2.5815837483748374,1.8783783183058986,-2.373824377437744,3.0
2.582000200020002,1.8773898653125602,-2.3731996999699967,3.0
2.5824166516651665,1.8764016724671855,-2.37257502250225,3.0
2.582833103310331,1.875413739769769,-2.3719503450345036,3.0
2.5832495549554957,1.8744260672203055,-2.3713256675667562,3.0
2.58366600660066,1.8734386548188091,-2.37070099009901,3.0
2.5840824582458244,1.8724515025652693,-2.370076312631263,3.0
2.584498909890989,1.8714646104596895,-2.369451635163516,3.0
2.5849153615361535,1.8704779785020662,-2.3688269576957697,3.0
2.5853318131813183,1.869491606692403,-2.3682022802280223,3.0
2.5857482648264827,1.8685054950306998,-2.367577602760276,3.0
2.586164716471647,1.8675196435169532,-2.366952925292529,3.0
2.586581168116812,1.8665340521511666,-2.3663282478247822,3.0
2.586997619761976,1.8655487209333437,-2.3657035703570357,3.0
2.5874140714071405,1.8645636498634737,-2.365078892889289,3.0
2.5878305230523053,1.8635788389415655,-2.364454215421542,3.0
2.5882469746974697,1.8625942881676192,-2.3638295379537952,3.0
2.5886634263426345,1.8616099975416276,-2.3632048604860483,3.0
2.589079877987799,1.860625967063596,-2.3625801830183017,3.0
2.589496329632963,1.8596421967335264,-2.3619555055505552,3.0
2.589912781278128,1.858658686551415,-2.3613308280828083,3.0
2.5903292329232923,1.8576754365172619,-2.3607061506150613,3.0
2.5907456845684567,1.856692446631067,-2.360081473147315,3.0
2.5911621362136215,1.8557097168928323,-2.359456795679568,3.0
2.591578587858786,1.8547272473025576,-2.3588321182118213,3.0
2.5919950395039506,1.8537450378602411,-2.3582074407440743,3.0
2.592411491149115,1.8527630885658812,-2.3575827632763273,3.0
2.5928279427942793,1.851781399419485,-2.3569580858085812,3.0
2.593244394439444,1.8507999704210452,-2.356333408340834,3.0
2.5936608460846085,1.8498188015705637,-2.3557087308730873,3.0
2.594077297729773,1.848837892868044,-2.3550840534053408,3.0
2.5944937493749376,1.8478572443134826,-2.3544593759375934,3.0
2.594910201020102,1.8468768559068778,-2.3538346984698473,3.0
2.5953266526652667,1.8458967276482348,-2.3532100210021,3.0
2.595743104310431,1.8449168595375518,-2.3525853435343533,3.0
2.5961595559555954,1.8439372515748236,-2.351960666066607,3.0
2.5965760076007602,1.842957903760059,-2.3513359885988594,3.0
2.5969924592459246,1.8419788160932526,-2.3507113111311133,3.0
2.597408910891089,1.8409999885744064,-2.3500866336633663,3.0
2.5978253625362537,1.840021421203513,-2.3494619561956194,3.0
2.598241814181418,1.839043113980587,-2.348837278727873,3.0
2.5986582658265824,1.8380650669056173,-2.3482126012601263,3.0
2.5990747174717472,1.837087279978606,-2.3475879237923793,3.0
2.5994911691169116,1.8361097531995512,-2.3469632463246324,3.0
2.5999076207620764,1.83513248656846,-2.3463385688568854,3.0
2.6003240724072407,1.834155480085327,-2.345713891389139,3.0
2.600740524052405,1.8331787337501506,-2.3450892139213924,3.0
2.60115697569757,1.832202247562936,-2.3444645364536454,3.0
2.6015734273427342,1.8312260215236797,-2.3438398589858984,3.0
2.6019898789878986,1.83025005563238,-2.3432151815181523,3.0
2.6024063306330634,1.8292743498890438,-2.342590504050405,3.0
2.6028227822782277,1.828298904293666,-2.3419658265826584,3.0
2.6032392339233925,1.8273237188462446,-2.3413411491149114,3.0
2.603655685568557,1.8263487935467833,-2.3407164716471645,3.0
2.604072137213721,1.825374128395282,-2.3400917941794184,3.0
2.604488588858886,1.824399723391739,-2.339467116711671,3.0
2.6049050405040504,1.8234255785361597,-2.3388424392439244,3.0
2.6053214921492147,1.8224516938285333,-2.338217761776178,3.0
2.6057379437943795,1.821478069268867,-2.3375930843084305,3.0
2.606154395439544,1.8205047048571643,-2.3369684068406844,3.0
2.6065708470847087,1.8195316005934163,-2.336343729372937,3.0
2.606987298729873,1.8185587564776267,-2.3357190519051905,3.0
2.6074037503750374,1.8175861725098006,-2.335094374437444,3.0
2.607820202020202,1.816613848689931,-2.3344696969696965,3.0
2.6082366536653665,1.8156417850180198,-2.3338450195019504,3.0
2.608653105310531,1.8146699814940703,-2.3332203420342035,3.0
2.6090695569556956,1.8136984381180774,-2.3325956645664565,3.0
2.60948600860086,1.8127271548900428,-2.33197098709871,3.0
2.609902460246025,1.8117561318099682,-2.3313463096309626,3.0
2.610318911891189,1.8107853688778572,-2.3307216321632165,3.0
2.6107353635363535,1.8098148660936992,-2.3300969546954695,3.0
2.6111518151815183,1.808844623457503,-2.3294722772277225,3.0
2.6115682668266826,1.807874640969267,-2.328847599759976,3.0
2.611984718471847,1.806904918628991,-2.3282229222922295,3.0
2.612401170117012,1.8059354564366679,-2.3275982448244825,3.0
2.612817621762176,1.804966254392312,-2.3269735673567356,3.0
2.613234073407341,1.8039973124959108,-2.3263488898889886,3.0
2.6136505250525053,1.8030286307474697,-2.325724212421242,3.0
2.6140669766976696,1.8020602091469868,-2.3250995349534955,3.0
2.6144834283428344,1.801092047694464,-2.3244748574857486,3.0
2.6148998799879988,1.8001241463899014,-2.3238501800180016,3.0
2.615316331633163,1.7991565052332952,-2.3232255025502555,3.0
2.615732783278328,1.798189124224649,-2.322600825082508,3.0
2.6161492349234923,1.7972220033639648,-2.3219761476147616,3.0
2.616565686568657,1.796255142651237,-2.3213514701470146,3.0
2.6169821382138214,1.7952885420864675,-2.3207267926792676,3.0
2.6173985898589858,1.7943222016696598,-2.3201021152115215,3.0
2.6178150415041506,1.7933561214008087,-2.319477437743774,3.0
2.618231493149315,1.7923903012799158,-2.3188527602760276,3.0
2.6186479447944793,1.7914247413069866,-2.318228082808281,3.0
2.619064396439644,1.7904594414820139,-2.3176034053405337,3.0
2.6194808480848084,1.7894944018050012,-2.3169787278727876,3.0
2.619897299729973,1.788529622275945,-2.31635405040504,3.0
2.6203137513751376,1.7875651028948507,-2.3157293729372936,3.0
2.620730203020302,1.7866008436617165,-2.315104695469547,3.0
2.6211466546654667,1.7856368445765405,-2.3144800180017997,3.0
2.621563106310631,1.7846731056393192,-2.3138553405340536,3.0
2.6219795579557954,1.7837096268500634,-2.3132306630663066,3.0
2.62239600960096,1.7827464082087623,-2.3126059855985597,3.0
2.6228124612461245,1.7817834497154212,-2.311981308130813,3.0
2.6232289128912893,1.7808207513700403,-2.3113566306630657,3.0
2.6236453645364537,1.779858313172621,-2.3107319531953197,3.0
2.624061816181618,1.778896135123155,-2.3101072757275727,3.0
2.624478267826783,1.7779342172216523,-2.3094825982598257,3.0
2.624894719471947,1.776972559468108,-2.308857920792079,3.0
2.6253111711171115,1.7760111618625203,-2.3082332433243327,3.0
2.6257276227622763,1.7750500244048943,-2.3076085658565857,3.0
2.6261440744074407,1.7740891470952285,-2.3069838883888387,3.0
2.6265605260526055,1.7731285299335209,-2.3063592109210918,3.0
2.62697697769777,1.7721681729197698,-2.3057345334533452,3.0
2.627393429342934,1.7712080760539823,-2.3051098559855987,3.0
2.627809880988099,1.7702482393361514,-2.3044851785178517,3.0
2.6282263326332633,1.7692886627662823,-2.3038605010501048,3.0
2.6286427842784277,1.768329346344368,-2.3032358235823587,3.0
2.6290592359235925,1.7673702900704154,-2.3026111461146113,3.0
2.629475687568757,1.7664114939444229,-2.3019864686468647,3.0
2.629892139213921,1.7654529579663851,-2.301361791179118,3.0
2.630308590859086,1.7644946821363092,-2.300737113711371,3.0
2.6307250425042503,1.7635366664541952,-2.3001124362436247,3.0
2.631141494149415,1.7625789109200376,-2.2994877587758773,3.0
2.6315579457945795,1.7616214155338383,-2.2988630813081308,3.0
2.631974397439744,1.7606641802955991,-2.2982384038403842,3.0
2.6323908490849086,1.75970720520532,-2.297613726372637,3.0
2.632807300730073,1.7587504902629973,-2.2969890489048908,3.0
2.6332237523752373,1.7577940354686366,-2.296364371437144,3.0
2.633640204020402,1.756837840822234,-2.295739693969397,3.0
2.6340566556655665,1.7558819063237934,-2.2951150165016503,3.0
2.6344731073107313,1.7549262319733039,-2.294490339033903,3.0
2.6348895589558956,1.7539708177707816,-2.293865661566157,3.0
2.63530601060106,1.7530156637162158,-2.29324098409841,3.0
2.6357224622462248,1.75206076980961,-2.292616306630663,3.0
2.636138913891389,1.751106136050959,-2.2919916291629163,3.0
2.6365553655365535,1.7501517624402734,-2.29136695169517,3.0
2.6369718171817182,1.7491976489775425,-2.290742274227423,3.0
2.6373882688268826,1.7482437956627699,-2.290117596759676,3.0
2.6378047204720474,1.747290202495961,-2.289492919291929,3.0
2.6382211721172117,1.7463368694771084,-2.2888682418241824,3.0
2.638637623762376,1.7453837966062142,-2.288243564356436,3.0
2.639054075407541,1.74443098388328,-2.287618886888689,3.0
2.6394705270527052,1.7434784313083078,-2.286994209420942,3.0
2.6398869786978696,1.7425261388812903,-2.286369531953196,3.0
2.6403034303430344,1.7415741066022328,-2.2857448544854484,3.0
2.6407198819881987,1.7406223344711371,-2.285120177017702,3.0
2.6411363336333635,1.7396708224879998,-2.284495499549955,3.0
2.641552785278528,1.738719570652819,-2.283870822082208,3.0
2.6419692369236922,1.7377685789656017,-2.283246144614462,3.0
2.642385688568857,1.736817847426341,-2.2826214671467144,3.0
2.6428021402140214,1.7358673760350403,-2.281996789678968,3.0
2.6432185918591857,1.734917164791696,-2.2813721122112214,3.0
2.6436350435043505,1.7339672136963138,-2.280747434743474,3.0
2.644051495149515,1.7330175227488915,-2.280122757275728,3.0
2.6444679467946797,1.7320680919494258,-2.2794980798079805,3.0
2.644884398439844,1.7311189212979166,-2.278873402340234,3.0
2.6453008500850084,1.7301700107943727,-2.2782487248724874,3.0
2.645717301730173,1.7292213604387854,-2.27762404740474,3.0
2.6461337533753375,1.7282729702311546,-2.276999369936994,3.0
2.646550205020502,1.7273248401714874,-2.276374692469247,3.0
2.6469666566656667,1.7263769702597767,-2.2757500150015,3.0
2.647383108310831,1.7254293604960242,-2.2751253375337535,3.0
2.647799559955996,1.724482010880232,-2.274500660066006,3.0
2.64821601160116,1.7235349214124014,-2.27387598259826,3.0
2.6486324632463245,1.7225880920925292,-2.273251305130513,3.0
2.6490489148914893,1.7216415229206117,-2.272626627662766,3.0
2.6494653665366537,1.7206952138966578,-2.2720019501950195,3.0
2.649881818181818,1.7197491650206622,-2.271377272727273,3.0
2.650298269826983,1.7188033762926231,-2.270752595259526,3.0
2.650714721472147,1.717857847712546,-2.270127917791779,3.0
2.651131173117312,1.7169125792804287,-2.269503240324032,3.0
2.6515476247624763,1.7159675709962698,-2.2688785628562855,3.0
2.6519640764076406,1.7150228228600675,-2.268253885388539,3.0
2.6523805280528054,1.7140783348718251,-2.267629207920792,3.0
2.65279697969797,1.7131341070315464,-2.267004530453045,3.0
2.653213431343134,1.7121901393392207,-2.266379852985299,3.0
2.653629882988299,1.7112464317948568,-2.2657551755175516,3.0
2.6540463346334633,1.710302984398453,-2.265130498049805,3.0
2.654462786278628,1.7093597971500074,-2.264505820582058,3.0
2.6548792379237924,1.7084168700495184,-2.263881143114311,3.0
2.655295689568957,1.707474203096993,-2.263256465646565,3.0
2.6557121412141216,1.7065317962924258,-2.2626317881788176,3.0
2.656128592859286,1.7055896496358152,-2.262007110711071,3.0
2.6565450445044503,1.7046477631271664,-2.2613824332433246,3.0
2.656961496149615,1.7037061367664759,-2.260757755775577,3.0
2.6573779477947794,1.7027647705537454,-2.260133078307831,3.0
2.6577943994399438,1.7018236644889715,-2.259508400840084,3.0
2.6582108510851086,1.7008828185721576,-2.258883723372337,3.0
2.658627302730273,1.6999422328033056,-2.2582590459045906,3.0
2.6590437543754377,1.69900190718241,-2.257634368436843,3.0
2.659460206020602,1.6980618417094728,-2.257009690969097,3.0
2.6598766576657664,1.6971220363844974,-2.25638501350135,3.0
2.660293109310931,1.6961824912074803,-2.255760336033603,3.0
2.6607095609560956,1.6952432061784197,-2.2551356585658566,3.0
2.66112601260126,1.694304181297321,-2.25451098109811,3.0
2.6615424642464247,1.6933654165641805,-2.253886303630363,3.0
2.661958915891589,1.6924269119789983,-2.253261626162616,3.0
2.662375367536754,1.6914886675417762,-2.252636948694869,3.0
2.662791819181918,1.6905506832525141,-2.2520122712271227,3.0
2.6632082708270826,1.6896129591112121,-2.251387593759376,3.0
2.6636247224722474,1.6886754951178649,-2.250762916291629,3.0
2.6640411741174117,1.6877382912724812,-2.250138238823882,3.0
2.664457625762576,1.6868013475750558,-2.249513561356136,3.0
2.664874077407741,1.685864664025587,-2.2488888838883887,3.0
2.665290529052905,1.68492824062408,-2.248264206420642,3.0
2.66570698069807,1.6839920773705312,-2.247639528952895,3.0
2.6661234323432343,1.6830561742649426,-2.2470148514851482,3.0
2.6665398839883987,1.6821205313073104,-2.246390174017402,3.0
2.6669563356335635,1.6811851484976401,-2.245765496549655,3.0
2.667372787278728,1.680250025835928,-2.245140819081908,3.0
2.667789238923892,1.6793151633221726,-2.2445161416141612,3.0
2.668205690569057,1.6783805609563789,-2.2438914641464143,3.0
2.6686221422142213,1.677446218738547,-2.243266786678668,3.0
2.669038593859386,1.67651213666867,-2.242642109210921,3.0
2.6694550455045505,1.6755783147467511,-2.2420174317431742,3.0
2.669871497149715,1.674644752972796,-2.2413927542754273,3.0
2.6702879487948796,1.6737114513467972,-2.2407680768076803,3.0
2.670704400440044,1.6727784098687568,-2.2401433993399342,3.0
2.6711208520852083,1.6718456285386782,-2.2395187218721873,3.0
2.671537303730373,1.670913107356558,-2.2388940444044403,3.0
2.6719537553755375,1.6699808463223977,-2.2382693669366933,3.0
2.6723702070207023,1.6690488454361905,-2.2376446894689463,3.0
2.6727866586658666,1.6681171046979486,-2.2370200120012003,3.0
2.673203110311031,1.6671856241076668,-2.2363953345334533,3.0
2.6736195619561958,1.6662544036653415,-2.2357706570657063,3.0
2.67403601360136,1.6653234433709745,-2.2351459795979594,3.0
2.6744524652465245,1.6643927432245693,-2.2345213021302133,3.0
2.6748689168916893,1.6634623032261207,-2.2338966246624663,3.0
2.6752853685368536,1.6625321233756303,-2.2332719471947193,3.0
2.6757018201820184,1.6616022036731017,-2.2326472697269724,3.0
2.6761182718271828,1.6606725441185333,-2.2320225922592254,3.0
2.676534723472347,1.6597431447119195,-2.2313979147914793,3.0
2.676951175117512,1.6588140054532676,-2.2307732373237323,3.0
2.6773676267626763,1.6578851263425758,-2.2301485598559854,3.0
2.6777840784078406,1.656956507379844,-2.2295238823882393,3.0
2.6782005300530054,1.656028148565067,-2.2288992049204914,3.0
2.6786169816981698,1.6551000498982518,-2.2282745274527453,3.0
2.6790334333433345,1.6541722113793966,-2.2276498499849984,3.0
2.679449884988499,1.6532446330084962,-2.2270251725172514,3.0
2.6798663366336632,1.6523173147855594,-2.2264004950495053,3.0
2.680282788278828,1.651390256710581,-2.2257758175817575,3.0
2.6806992399239924,1.6504634587835625,-2.2251511401140114,3.0
2.6811156915691567,1.6495369210045006,-2.2245264626462653,3.0
2.6815321432143215,1.6486106433733987,-2.2239017851785174,3.0
2.681948594859486,1.6476846258902587,-2.2232771077107714,3.0
2.6823650465046507,1.6467588685550751,-2.2226524302430235,3.0
2.682781498149815,1.64583337136785,-2.2220277527752774,3.0
2.6831979497949794,1.6449081343285865,-2.2214030753075313,3.0
2.683614401440144,1.6439831574372796,-2.2207783978397835,3.0
2.6840308530853085,1.643058440693931,-2.2201537203720374,3.0
2.684447304730473,1.642133984098546,-2.2195290429042904,3.0
2.6848637563756377,1.6412097876511176,-2.2189043654365435,3.0
2.685280208020802,1.6402858513516456,-2.2182796879687974,3.0
2.6856966596659664,1.6393621752001373,-2.2176550105010504,3.0
2.686113111311131,1.6384387591965872,-2.2170303330333034,3.0
2.6865295629562955,1.6375156033409972,-2.2164056555655565,3.0
2.6869460146014603,1.636592707633362,-2.2157809780978095,3.0
2.6873624662466247,1.6356700720736885,-2.2151563006300634,3.0
2.687778917891789,1.6347476966619752,-2.2145316231623164,3.0
2.688195369536954,1.63382558139822,-2.2139069456945695,3.0
2.688611821182118,1.6329037262824215,-2.2132822682268225,3.0
2.6890282728272825,1.6319821313145866,-2.2126575907590764,3.0
2.6894447244724473,1.63106079649471,-2.2120329132913295,3.0
2.6898611761176117,1.6301397218227898,-2.2114082358235825,3.0
2.6902776277627765,1.6292189072988297,-2.2107835583558355,3.0
2.690694079407941,1.6282983529228297,-2.2101588808880885,3.0
2.691110531053105,1.627378058694788,-2.2095342034203425,3.0
2.69152698269827,1.6264580246147062,-2.2089095259525955,3.0
2.6919434343434343,1.6255382506825846,-2.2082848484848485,3.0
2.6923598859885987,1.624618736898423,-2.2076601710171015,3.0
2.6927763376337635,1.6236994832622145,-2.2070354935493546,3.0
2.693192789278928,1.6227804897739695,-2.2064108160816085,3.0
2.6936092409240926,1.6218617564336846,-2.2057861386138615,3.0
2.694025692569257,1.6209432832413544,-2.2051614611461146,3.0
2.6944421442144213,1.6200250701969878,-2.2045367836783676,3.0
2.694858595859586,1.6191071173005795,-2.2039121062106206,3.0
2.6952750475047504,1.6181894245521313,-2.2032874287428745,3.0
2.695691499149915,1.6172719919516378,-2.2026627512751276,3.0
2.6961079507950796,1.6163548194991062,-2.2020380738073806,3.0
2.696524402440244,1.6154379071945364,-2.2014133963396336,3.0
2.6969408540854087,1.6145212550379213,-2.2007887188718867,3.0
2.697357305730573,1.6136048630292663,-2.2001640414041406,3.0
2.6977737573757374,1.6126887311685731,-2.1995393639363936,3.0
2.6981902090209022,1.6117728594558365,-2.1989146864686466,3.0
2.6986066606660666,1.610857247891058,-2.1982900090008997,3.0
2.699023112311231,1.6099418964742434,-2.1976653315331536,3.0
2.6994395639563957,1.609026805205385,-2.1970406540654066,3.0
2.69985601560156,1.6081119740844834,-2.1964159765976596,3.0
2.700272467246725,1.6071974031115417,-2.1957912991299127,3.0
2.7006889188918892,1.6062830922865636,-2.1951666216621657,3.0
2.7011053705370536,1.605369041609542,-2.1945419441944196,3.0
2.7015218221822184,1.604455251080477,-2.1939172667266726,3.0
2.7019382738273827,1.6035417206993756,-2.1932925892589257,3.0
2.702354725472547,1.6026284504662307,-2.1926679117911796,3.0
2.702771177117712,1.6017154403810459,-2.1920432343234317,3.0
2.703187628762876,1.6008026904438175,-2.1914185568556857,3.0
2.703604080408041,1.599890200654551,-2.1907938793879387,3.0
2.7040205320532054,1.5989779710132446,-2.1901692019201917,3.0
2.7044369836983697,1.5980660015198946,-2.1895445244524456,3.0
2.7048534353435345,1.5971542921745048,-2.1889198469846978,3.0
2.705269886988699,1.5962428429770767,-2.1882951695169517,3.0
2.705686338633863,1.5953316539276017,-2.1876704920492056,3.0
2.706102790279028,1.5944207250260902,-2.1870458145814577,3.0
2.7065192419241924,1.5935100562725388,-2.1864211371137117,3.0
2.706935693569357,1.5925996476669457,-2.185796459645964,3.0
2.7073521452145215,1.5916894992093091,-2.1851717821782177,3.0
2.707768596859686,1.5907796108996344,-2.1845471047104716,3.0
2.7081850485048506,1.589869982737918,-2.183922427242724,3.0
2.708601500150015,1.588960614724158,-2.1832977497749777,3.0
2.7090179517951793,1.5880515068583634,-2.1826730723072307,3.0
2.709434403440344,1.5871426591405235,-2.1820483948394838,3.0
2.7098508550855085,1.5862340715706438,-2.1814237173717377,3.0
2.7102673067306733,1.5853257441487205,-2.18079903990399,3.0
2.7106837583758376,1.5844176768747609,-2.1801743624362437,3.0
2.711100210021002,1.5835098697487595,-2.1795496849684968,3.0
2.711516661666167,1.5826023227707164,-2.17892500750075,3.0
2.711933113311331,1.5816950359406299,-2.1783003300330037,3.0
2.7123495649564955,1.580788009258507,-2.1776756525652567,3.0
2.7127660166016603,1.5798812427243405,-2.1770509750975098,3.0
2.7131824682468246,1.5789747363381323,-2.176426297629763,3.0
2.713598919891989,1.578068490099886,-2.1758016201620167,3.0
2.7140153715371538,1.5771625040095962,-2.1751769426942698,3.0
2.714431823182318,1.5762567780672665,-2.174552265226523,3.0
2.714848274827483,1.5753513122728968,-2.173927587758776,3.0
2.7152647264726473,1.5744461066264854,-2.173302910291029,3.0
2.7156811781178116,1.5735411611280359,-2.1726782328232828,3.0
2.7160976297629764,1.5726364757775393,-2.172053555355536,3.0
2.7165140814081408,1.571732050575008,-2.171428877887789,3.0
2.716930533053305,1.5708278855204334,-2.170804200420042,3.0
2.71734698469847,1.5699239806138188,-2.170179522952295,3.0
2.7177634363436343,1.5690203358551607,-2.169554845484549,3.0
2.718179887988799,1.5681169512444626,-2.168930168016802,3.0
2.7185963396339634,1.5672138267817282,-2.168305490549055,3.0
2.7190127912791278,1.5663109624669467,-2.167680813081308,3.0
2.7194292429242926,1.565408358300127,-2.167056135613561,3.0
2.719845694569457,1.5645060142812675,-2.166431458145815,3.0
2.7202621462146213,1.5636039304103662,-2.165806780678068,3.0
2.720678597859786,1.5627021066874214,-2.165182103210321,3.0
2.7210950495049504,1.5618005431124402,-2.164557425742574,3.0
2.721511501150115,1.5608992396854173,-2.163932748274827,3.0
2.7219279527952795,1.559998196406351,-2.163308070807081,3.0
2.722344404440444,1.5590974132752464,-2.162683393339334,3.0
2.7227608560856087,1.5581968902921002,-2.162058715871587,3.0
2.723177307730773,1.5572966274569104,-2.16143403840384,3.0
2.7235937593759374,1.5563966247696825,-2.160809360936094,3.0
2.724010211021102,1.5554968822304147,-2.160184683468347,3.0
2.7244266626662665,1.5545973998391052,-2.1595600060006,3.0
2.7248431143114313,1.5536981775957521,-2.158935328532853,3.0
2.7252595659565957,1.552799215500361,-2.158310651065106,3.0
2.72567601760176,1.5519005135529298,-2.15768597359736,3.0
2.726092469246925,1.551002071753457,-2.157061296129613,3.0
2.726508920892089,1.5501038901019406,-2.156436618661866,3.0
2.7269253725372535,1.5492059685983879,-2.15581194119412,3.0
2.7273418241824183,1.5483083072427917,-2.155187263726372,3.0
2.7277582758275827,1.547410906035152,-2.154562586258626,3.0
2.7281747274727475,1.546513764975474,-2.153937908790879,3.0
2.728591179117912,1.545616884063758,-2.153313231323132,3.0
2.729007630763076,1.5447202632999968,-2.152688553855386,3.0
2.729424082408241,1.5438239026841956,-2.152063876387638,3.0
2.7298405340534053,1.5429278022163562,-2.151439198919892,3.0
2.7302569856985697,1.5420319618964768,-2.150814521452146,3.0
2.7306734373437345,1.5411363817245487,-2.150189843984398,3.0
2.731089888988899,1.5402410617005877,-2.149565166516652,3.0
2.7315063406340636,1.5393460018245833,-2.148940489048904,3.0
2.731922792279228,1.5384512020965389,-2.148315811581158,3.0
2.7323392439243923,1.537556662516451,-2.147691134113412,3.0
2.732755695569557,1.5366623830843231,-2.147066456645664,3.0
2.7331721472147215,1.5357683638001571,-2.146441779177918,3.0
2.733588598859886,1.5348746046639459,-2.145817101710171,3.0
2.7340050505050506,1.5339811056756965,-2.145192424242424,3.0
2.734421502150215,1.533087866835407,-2.144567746774678,3.0
2.7348379537953798,1.532194888143076,-2.14394306930693,3.0
2.735254405440544,1.5313021695987015,-2.143318391839184,3.0
2.7356708570857085,1.5304097112022887,-2.142693714371437,3.0
2.7360873087308732,1.5295175129538343,-2.14206903690369,3.0
2.7365037603760376,1.5286255748533382,-2.141444359435944,3.0
2.736920212021202,1.5277338969008039,-2.140819681968197,3.0
2.7373366636663667,1.5268424790962278,-2.14019500450045,3.0
2.737753115311531,1.5259513214396083,-2.139570327032703,3.0
2.738169566956696,1.5250604239309489,-2.138945649564956,3.0
2.7385860186018602,1.5241697865702513,-2.13832097209721,3.0
2.7390024702470246,1.5232794093575137,-2.137696294629463,3.0
2.7394189218921894,1.5223892922927291,-2.137071617161716,3.0
2.7398353735373537,1.52149943537591,-2.136446939693969,3.0
2.740251825182518,1.5206098386070472,-2.135822262226223,3.0
2.740668276827683,1.5197205019861446,-2.135197584758476,3.0
2.7410847284728472,1.5188314255131985,-2.134572907290729,3.0
2.7415011801180116,1.5179426091882142,-2.133948229822982,3.0
2.7419176317631764,1.5170540530111882,-2.133323552355235,3.0
2.7423340834083407,1.5161657569821188,-2.132698874887489,3.0
2.7427505350535055,1.515277721101011,-2.132074197419742,3.0
2.74316698669867,1.5143899453678635,-2.131449519951995,3.0
2.7435834383438342,1.5135024297826725,-2.130824842484248,3.0
2.743999889988999,1.5126151743454415,-2.1302001650165012,3.0
2.7444163416341634,1.511728179056174,-2.129575487548755,3.0
2.7448327932793277,1.5108414439148632,-2.128950810081008,3.0
2.7452492449244925,1.5099549689215053,-2.128326132613261,3.0
2.745665696569657,1.5090687540761145,-2.1277014551455142,3.0
2.7460821482148217,1.5081827993786785,-2.1270767776777673,3.0
2.746498599859986,1.507297104829206,-2.126452100210021,3.0
2.7469150515051504,1.5064116704276866,-2.125827422742274,3.0
2.747331503150315,1.505526496174129,-2.1252027452745272,3.0
2.7477479547954795,1.5046415820685333,-2.1245780678067803,3.0
2.748164406440644,1.5037569281108922,-2.123953390339034,3.0
2.7485808580858087,1.5028725343012113,-2.123328712871287,3.0
2.748997309730973,1.501988400639494,-2.1227040354035402,3.0
2.749413761376138,1.5011045271257313,-2.1220793579357933,3.0
2.749830213021302,1.500220913759927,-2.1214546804680463,3.0
2.7502466646664665,1.4993375605420844,-2.1208300030003002,3.0
2.7506631163116313,1.4984544674722002,-2.1202053255325533,3.0
2.7510795679567956,1.4975716345502743,-2.1195806480648063,3.0
2.75149601960196,1.4966890617763102,-2.11895597059706,3.0
2.751912471247125,1.4958067491503027,-2.1183312931293123,3.0
2.752328922892289,1.4949246966722534,-2.1177066156615663,3.0
2.752745374537454,1.494042904342166,-2.1170819381938193,3.0
2.7531618261826183,1.4931613721600385,-2.1164572607260723,3.0
2.7535782778277826,1.4922801001258694,-2.1158325832583262,3.0
2.7539947294729474,1.4913990882396533,-2.1152079057905784,3.0
2.754411181118112,1.4905183365014043,-2.1145832283228323,3.0
2.754827632763276,1.4896378449111118,-2.113958550855086,3.0
2.755244084408441,1.4887576134687794,-2.1133338733873384,3.0
2.7556605360536053,1.4878776421744035,-2.1127091959195923,3.0
2.75607698769877,1.4869979310279877,-2.1120845184518444,3.0
2.7564934393439344,1.486118480029532,-2.1114598409840983,3.0
2.7569098909890988,1.4852392891790345,-2.1108351635163523,3.0
2.7573263426342636,1.4843603584764953,-2.1102104860486044,3.0
2.757742794279428,1.4834816879219197,-2.1095858085808583,3.0
2.7581592459245923,1.482603277515297,-2.1089611311131113,3.0
2.758575697569757,1.4817251272566363,-2.1083364536453644,3.0
2.7589921492149214,1.4808472371459374,-2.1077117761776183,3.0
2.759408600860086,1.479969607183195,-2.1070870987098704,3.0
2.7598250525052506,1.479092237368409,-2.1064624212421243,3.0
2.760241504150415,1.4782151277015885,-2.1058377437743774,3.0
2.7606579557955797,1.4773382781827227,-2.1052130663066304,3.0
2.761074407440744,1.4764616888118187,-2.1045883888388843,3.0
2.7614908590859084,1.4755853595888695,-2.1039637113711374,3.0
2.761907310731073,1.474709290513882,-2.1033390339033904,3.0
2.7623237623762376,1.4738334815868566,-2.1027143564356434,3.0
2.7627402140214024,1.472957932807784,-2.1020896789678964,3.0
2.7631566656665667,1.472082644176675,-2.1014650015001504,3.0
2.763573117311731,1.471207615693526,-2.1008403240324034,3.0
2.763989568956896,1.4703328473583337,-2.1002156465646564,3.0
2.76440602060206,1.4694583391710996,-2.0995909690969095,3.0
2.7648224722472245,1.4685840911318273,-2.0989662916291634,3.0
2.7652389238923893,1.4677101032405133,-2.0983416141614164,3.0
2.7656553755375537,1.4668363754971558,-2.0977169366936694,3.0
2.7660718271827185,1.465962907901762,-2.0970922592259225,3.0
2.766488278827883,1.4650897004543246,-2.0964675817581755,3.0
2.766904730473047,1.4642167531548456,-2.0958429042904294,3.0
2.767321182118212,1.4633440660033266,-2.0952182268226824,3.0
2.7677376337633763,1.4624716389997694,-2.0945935493549355,3.0
2.7681540854085407,1.4615994721441705,-2.0939688718871885,3.0
2.7685705370537055,1.4607275654365264,-2.0933441944194415,3.0
2.76898698869887,1.4598559188768458,-2.0927195169516954,3.0
2.769403440344034,1.4589845324651236,-2.0920948394839485,3.0
2.769819891989199,1.4581134062013597,-2.0914701620162015,3.0
2.7702363436343633,1.457242540085554,-2.0908454845484545,3.0
2.770652795279528,1.4563719341177084,-2.0902208070807076,3.0
2.7710692469246925,1.4555015882978246,-2.0895961296129615,3.0
2.771485698569857,1.4546315026258956,-2.0889714521452145,3.0
2.7719021502150216,1.4537616771019266,-2.0883467746774675,3.0
2.772318601860186,1.4528921117259195,-2.0877220972097206,3.0
2.7727350535053503,1.4520228064978689,-2.0870974197419745,3.0
2.773151505150515,1.4511537614177783,-2.0864727422742275,3.0
2.7735679567956795,1.4502849764856478,-2.0858480648064806,3.0
2.7739844084408443,1.4494164517014756,-2.0852233873387336,3.0
2.7744008600860086,1.44854818706526,-2.0845987098709866,3.0
2.774817311731173,1.4476801825770078,-2.0839740324032405,3.0
2.7752337633763378,1.4468124382367122,-2.0833493549354936,3.0
2.775650215021502,1.4459449540443785,-2.0827246774677466,3.0
2.7760666666666665,1.4450777299999995,-2.0821000000000005,3.0
2.7764831183118313,1.4442107661035823,-2.0814753225322526,3.0
2.7768995699569956,1.443344062355127,-2.0808506450645066,3.0
2.7773160216021604,1.4424776187546229,-2.0802259675967596,3.0
2.7777324732473248,1.441611435302086,-2.0796012901290126,3.0
2.778148924892489,1.4407455119975054,-2.0789766126612665,3.0
2.778565376537654,1.4398798488408833,-2.0783519351935187,3.0
2.7789818281828182,1.4390144458322194,-2.0777272577257726,3.0
2.7793982798279826,1.4381493029715173,-2.0771025802580265,3.0
2.7798147314731474,1.4372844202587736,-2.0764779027902787,3.0
2.7802311831183117,1.4364197976939863,-2.0758532253225326,3.0
2.7806476347634765,1.4355554352771591,-2.0752285478547847,3.0
2.781064086408641,1.4346913330082955,-2.0746038703870386,3.0
2.7814805380538052,1.433827490887385,-2.0739791929192926,3.0
2.78189698969897,1.4329639089144361,-2.0733545154515447,3.0
2.7823134413441344,1.4321005870894474,-2.0727298379837986,3.0
2.7827298929892987,1.4312375254124206,-2.0721051605160516,3.0
2.7831463446344635,1.4303747238833449,-2.0714804830483047,3.0
2.783562796279628,1.4295121825022346,-2.0708558055805586,3.0
2.7839792479247927,1.4286499012690808,-2.0702311281128107,3.0
2.784395699569957,1.4277878801838888,-2.0696064506450647,3.0
2.7848121512151214,1.4269261192466516,-2.0689817731773177,3.0
2.785228602860286,1.426064618457378,-2.0683570957095707,3.0
2.7856450545054505,1.4252033778160627,-2.0677324182418246,3.0
2.786061506150615,1.4243423973227038,-2.0671077407740777,3.0
2.7864779577957797,1.423481676977305,-2.0664830633063307,3.0
2.786894409440944,1.4226212167798682,-2.0658583858385837,3.0
2.787310861086109,1.4217610167303878,-2.0652337083708368,3.0
2.787727312731273,1.4209010768288657,-2.0646090309030907,3.0
2.7881437643764375,1.4200413970753054,-2.0639843534353437,3.0
2.7885602160216023,1.4191819774697034,-2.0633596759675967,3.0
2.7889766676667667,1.418322818012058,-2.0627349984998498,3.0
2.789393119311931,1.4174639187023743,-2.0621103210321037,3.0
2.789809570957096,1.4166052795406507,-2.0614856435643567,3.0
2.79022602260226,1.4157469005268855,-2.0608609660966097,3.0
2.790642474247425,1.4148887816610767,-2.0602362886288628,3.0
2.7910589258925893,1.4140309229432297,-2.059611611161116,3.0
2.7914753775377537,1.4131733243733429,-2.0589869336933697,3.0
2.7918918291829184,1.412315985951409,-2.0583622562256227,3.0
2.792308280828083,1.4114589076774422,-2.0577375787578758,3.0
2.792724732473247,1.410602089551432,-2.057112901290129,3.0
2.793141184118412,1.40974553157338,-2.056488223822382,3.0
2.7935576357635763,1.4088892337432846,-2.0558635463546358,3.0
2.793974087408741,1.4080331960611527,-2.055238868886889,3.0
2.7943905390539054,1.4071774185269792,-2.054614191419142,3.0
2.79480699069907,1.4063219011407622,-2.053989513951395,3.0
2.7952234423442346,1.405466643902507,-2.053364836483648,3.0
2.795639893989399,1.40461164681221,-2.052740159015902,3.0
2.7960563456345633,1.4037569098698697,-2.052115481548155,3.0
2.796472797279728,1.402902433075493,-2.051490804080408,3.0
2.7968892489248924,1.4020482164290744,-2.050866126612661,3.0
2.797305700570057,1.401194259930616,-2.050241449144915,3.0
2.7977221522152216,1.4003405635801105,-2.049616771677168,3.0
2.798138603860386,1.3994871273775704,-2.048992094209421,3.0
2.7985550555055507,1.3986339513229868,-2.048367416741674,3.0
2.798971507150715,1.3977810354163651,-2.047742739273927,3.0
2.7993879587958794,1.3969283796576981,-2.047118061806181,3.0
2.7998044104410442,1.3960759840469912,-2.046493384338434,3.0
2.8002208620862086,1.3952238485842479,-2.045868706870687,3.0
2.800637313731373,1.3943719732694575,-2.045244029402941,3.0
2.8010537653765377,1.3935203581026308,-2.044619351935193,3.0
2.801470217021702,1.3926690030837623,-2.043994674467447,3.0
2.801886668666867,1.391817908212854,-2.0433699969997,3.0
2.802303120312031,1.3909670734899002,-2.042745319531953,3.0
2.8027195719571956,1.3901164989149102,-2.042120642064207,3.0
2.8031360236023604,1.3892661844878766,-2.041495964596459,3.0
2.8035524752475247,1.3884161302088014,-2.040871287128713,3.0
2.803968926892689,1.3875663360776898,-2.040246609660967,3.0
2.804385378537854,1.3867168020945346,-2.039621932193219,3.0
2.804801830183018,1.3858675282593396,-2.038997254725473,3.0
2.805218281828183,1.3850185145720992,-2.038372577257725,3.0
2.8056347334733474,1.3841697610328243,-2.037747899789979,3.0
2.8060511851185117,1.3833212676415059,-2.037123222322233,3.0
2.8064676367636765,1.382473034398144,-2.036498544854485,3.0
2.806884088408841,1.3816250613027456,-2.035873867386739,3.0
2.807300540054005,1.3807773483553056,-2.035249189918992,3.0
2.80771699169917,1.379929895555824,-2.034624512451245,3.0
2.8081334433443343,1.3790827029042987,-2.033999834983499,3.0
2.808549894989499,1.3782357704007353,-2.033375157515751,3.0
2.8089663466346635,1.377389098045132,-2.032750480048005,3.0
2.809382798279828,1.3765426858374852,-2.032125802580258,3.0
2.8097992499249926,1.3756965337777984,-2.031501125112511,3.0
2.810215701570157,1.3748506418660735,-2.030876447644765,3.0
2.8106321532153213,1.3740050101023051,-2.030251770177018,3.0
2.811048604860486,1.373159638486495,-2.029627092709271,3.0
2.8114650565056505,1.3723145270186468,-2.029002415241524,3.0
2.8118815081508153,1.371469675698755,-2.028377737773777,3.0
2.8122979597959796,1.3706250845268233,-2.027753060306031,3.0
2.812714411441144,1.3697807535028517,-2.027128382838284,3.0
2.8131308630863088,1.3689366826268383,-2.026503705370537,3.0
2.813547314731473,1.3680928718987868,-2.02587902790279,3.0
2.8139637663766375,1.36724932131869,-2.025254350435044,3.0
2.8143802180218023,1.366406030886555,-2.024629672967297,3.0
2.8147966696669666,1.3655630006023785,-2.02400499549955,3.0
2.8152131213121314,1.3647202304661619,-2.023380318031803,3.0
2.8156295729572958,1.3638777204779018,-2.022755640564056,3.0
2.81604602460246,1.3630354706376053,-2.02213096309631,3.0
2.816462476247625,1.3621934809452654,-2.021506285628563,3.0
2.8168789278927893,1.361351751400882,-2.020881608160816,3.0
2.8172953795379536,1.3605102820044621,-2.020256930693069,3.0
2.8177118311831184,1.3596690727559988,-2.019632253225322,3.0
2.8181282828282828,1.3588281236554938,-2.019007575757576,3.0
2.8185447344734476,1.3579874347029488,-2.018382898289829,3.0
2.818961186118612,1.3571470058983657,-2.017758220822082,3.0
2.8193776377637763,1.3563068372417426,-2.017133543354335,3.0
2.819794089408941,1.3554669287330707,-2.016508865886588,3.0
2.8202105410541054,1.354627280372366,-2.015884188418842,3.0
2.8206269926992698,1.3537878921596178,-2.015259510951095,3.0
2.8210434443444345,1.3529487640948261,-2.014634833483348,3.0
2.821459895989599,1.3521098961779963,-2.014010156015601,3.0
2.8218763476347637,1.3512712884091247,-2.013385478547854,3.0
2.822292799279928,1.350432940788215,-2.012760801080108,3.0
2.8227092509250924,1.34959485331526,-2.012136123612361,3.0
2.823125702570257,1.3487570259902668,-2.011511446144614,3.0
2.8235421542154215,1.3479194588132337,-2.010886768676867,3.0
2.823958605860586,1.3470821517841554,-2.010262091209121,3.0
2.8243750575057507,1.3462451049030388,-2.009637413741374,3.0
2.824791509150915,1.3454083181698842,-2.009012736273627,3.0
2.8252079607960794,1.3445717915846842,-2.008388058805881,3.0
2.825624412441244,1.3437355251474443,-2.0077633813381333,3.0
2.8260408640864085,1.3428995188581663,-2.007138703870387,3.0
2.8264573157315733,1.3420637727168447,-2.00651402640264,3.0
2.8268737673767377,1.3412282867234815,-2.0058893489348932,3.0
2.827290219021902,1.3403930608780819,-2.005264671467147,3.0
2.827706670667067,1.3395580951806387,-2.0046399939993993,3.0
2.828123122312231,1.3387233896311557,-2.004015316531653,3.0
2.8285395739573955,1.3378889442296291,-2.003390639063907,3.0
2.8289560256025603,1.3370547589760626,-2.0027659615961593,3.0
2.8293724772477247,1.3362208338704598,-2.002141284128413,3.0
2.8297889288928895,1.3353871689128116,-2.0015166066606653,3.0
2.830205380538054,1.33455376410312,-2.0008919291929192,3.0
2.830621832183218,1.3337206194413938,-2.000267251725173,3.0
2.831038283828383,1.3328877349276222,-1.9996425742574253,3.0
2.8314547354735473,1.3320551105618108,-1.9990178967896792,3.0
2.8318711871187117,1.3312227463439594,-1.9983932193219323,3.0
2.8322876387638765,1.3303906422740663,-1.9977685418541853,3.0
2.832704090409041,1.3295587983521315,-1.9971438643864392,3.0
2.8331205420542056,1.3287272145781586,-1.9965191869186913,3.0
2.83353699369937,1.3278958909521439,-1.9958945094509453,3.0
2.8339534453445343,1.3270648274740857,-1.9952698319831983,3.0
2.834369896989699,1.3262340241439876,-1.9946451545154513,3.0
2.8347863486348635,1.3254034809618531,-1.9940204770477052,3.0
2.835202800280028,1.3245731979276751,-1.9933957995799583,3.0
2.8356192519251926,1.323743175041452,-1.9927711221122113,3.0
2.836035703570357,1.322913412303194,-1.9921464446444643,3.0
2.8364521552155217,1.3220839097128927,-1.9915217671767174,3.0
2.836868606860686,1.3212546672705514,-1.9908970897089713,3.0
2.8372850585058504,1.3204256849761684,-1.9902724122412243,3.0
2.8377015101510152,1.319596962829742,-1.9896477347734773,3.0
2.8381179617961796,1.318768500831279,-1.9890230573057304,3.0
2.838534413441344,1.3179402989807727,-1.9883983798379843,3.0
2.8389508650865087,1.3171123572782264,-1.9877737023702373,3.0
2.839367316731673,1.3162846757236402,-1.9871490249024903,3.0
2.839783768376838,1.3154572543170122,-1.9865243474347434,3.0
2.8402002200220022,1.3146300930583408,-1.9858996699669964,3.0
2.8406166716671666,1.313803191947633,-1.9852749924992503,3.0
2.8410331233123314,1.3129765509848816,-1.9846503150315034,3.0
2.8414495749574957,1.3121501701700886,-1.9840256375637564,3.0
2.84186602660266,1.3113240495032574,-1.9834009600960094,3.0
2.842282478247825,1.3104981889843863,-1.9827762826282624,3.0
2.8426989298929892,1.3096725886134717,-1.9821516051605164,3.0
2.843115381538154,1.3088472483905136,-1.9815269276927694,3.0
2.8435318331833184,1.3080221683155209,-1.9809022502250224,3.0
2.8439482848284827,1.3071973483884847,-1.9802775727572755,3.0
2.8443647364736475,1.3063727886094068,-1.9796528952895285,3.0
2.844781188118812,1.3055484889782853,-1.9790282178217824,3.0
2.845197639763976,1.3047244494951293,-1.9784035403540354,3.0
2.845614091409141,1.303900670159928,-1.9777788628862885,3.0
2.8460305430543054,1.303077150972685,-1.9771541854185415,3.0
2.84644699469947,1.302253891933404,-1.9765295079507945,3.0
2.8468634463446345,1.3014308930420828,-1.9759048304830484,3.0
2.847279897989799,1.3006081542987165,-1.9752801530153015,3.0
2.8476963496349637,1.299785675703312,-1.9746554755475545,3.0
2.848112801280128,1.2989634572558693,-1.9740307980798075,3.0
2.8485292529252924,1.2981414989563795,-1.9734061206120614,3.0
2.848945704570457,1.2973198008048534,-1.9727814431443145,3.0
2.8493621562156215,1.2964983628012874,-1.9721567656765675,3.0
2.8497786078607863,1.2956771849456779,-1.9715320882088205,3.0
2.8501950595059506,1.2948562672380266,-1.9709074107410736,3.0
2.850611511151115,1.294035609678339,-1.9702827332733275,3.0
2.85102796279628,1.293215212266606,-1.9696580558055805,3.0
2.851444414441444,1.2923950750028368,-1.9690333783378335,3.0
2.8518608660866085,1.2915751978870205,-1.9684087008700875,3.0
2.8522773177317733,1.2907555809191678,-1.9677840234023396,3.0
2.8526937693769376,1.2899362240992733,-1.9671593459345935,3.0
2.853110221022102,1.2891171274273354,-1.9665346684668474,3.0
2.853526672667267,1.2882982909033593,-1.9659099909990996,3.0
2.853943124312431,1.2874797145273433,-1.9652853135313535,3.0
2.854359575957596,1.2866613982992856,-1.9646606360636056,3.0
2.8547760276027603,1.2858433422191844,-1.9640359585958596,3.0
2.8551924792479246,1.2850255462870468,-1.9634112811281135,3.0
2.8556089308930894,1.2842080105028657,-1.9627866036603656,3.0
2.8560253825382538,1.283390734866643,-1.9621619261926195,3.0
2.856441834183418,1.282573719378382,-1.9615372487248726,3.0
2.856858285828583,1.2817569640380775,-1.9609125712571256,3.0
2.8572747374737473,1.2809404688457349,-1.9602878937893795,3.0
2.857691189118912,1.280124233801347,-1.9596632163216317,3.0
2.8581076407640764,1.2793082589049227,-1.9590385388538856,3.0
2.8585240924092408,1.2784925441564567,-1.9584138613861386,3.0
2.8589405440544056,1.277677089555949,-1.9577891839183916,3.0
2.85935699569957,1.2768618951033996,-1.9571645064506455,3.0
2.8597734473447343,1.276046960798812,-1.9565398289828986,3.0
2.860189898989899,1.275232286642181,-1.9559151515151516,3.0
2.8606063506350634,1.2744178726335083,-1.9552904740474046,3.0
2.861022802280228,1.2736037187727955,-1.9546657965796577,3.0
2.8614392539253926,1.2727898250600447,-1.9540411191119116,3.0
2.861855705570557,1.2719761914952485,-1.9534164416441646,3.0
2.8622721572157217,1.271162818078416,-1.9527917641764176,3.0
2.862688608860886,1.27034970480954,-1.9521670867086707,3.0
2.8631050605060504,1.2695368516886223,-1.9515424092409246,3.0
2.863521512151215,1.2687242587156646,-1.9509177317731776,3.0
2.8639379637963795,1.2679119258906688,-1.9502930543054307,3.0
2.8643544154415443,1.2670998532136295,-1.9496683768376837,3.0
2.8647708670867087,1.2662880406845485,-1.9490436993699367,3.0
2.865187318731873,1.265476488303431,-1.9484190219021906,3.0
2.865603770377038,1.2646651960702684,-1.9477943444344437,3.0
2.866020222022202,1.2638541639850676,-1.9471696669666967,3.0
2.8664366736673665,1.2630433920478215,-1.9465449894989497,3.0
2.8668531253125313,1.2622328802585372,-1.9459203120312027,3.0
2.8672695769576957,1.2614226286172148,-1.9452956345634567,3.0
2.8676860286028605,1.2606126371238489,-1.9446709570957097,3.0
2.868102480248025,1.2598029057784412,-1.9440462796279627,3.0
2.868518931893189,1.2589934345809954,-1.9434216021602158,3.0
2.868935383538354,1.258184223531508,-1.9427969246924688,3.0
2.8693518351835183,1.2573752726299752,-1.9421722472247227,3.0
2.8697682868286827,1.256566581876406,-1.9415475697569757,3.0
2.8701847384738475,1.255758151270797,-1.9409228922892288,3.0
2.870601190119012,1.2549499808131426,-1.9402982148214818,3.0
2.8710176417641766,1.25414207050345,-1.9396735373537348,3.0
2.871434093409341,1.2533344203417194,-1.9390488598859887,3.0
2.8718505450545053,1.2525270303279452,-1.9384241824182418,3.0
2.87226699669967,1.2517199004621258,-1.9377995049504948,3.0
2.8726834483448345,1.2509130307442717,-1.9371748274827478,3.0
2.873099899989999,1.250106421174376,-1.9365501500150017,3.0
2.8735163516351636,1.2493000717524403,-1.9359254725472548,3.0
2.873932803280328,1.2484939824784593,-1.9353007950795078,3.0
2.8743492549254928,1.2476881533524384,-1.9346761176117608,3.0
2.874765706570657,1.2468825843743794,-1.9340514401440139,3.0
2.8751821582158215,1.2460772755442768,-1.9334267626762678,3.0
2.8755986098609863,1.2452722268621343,-1.9328020852085208,3.0
2.8760150615061506,1.2444674383279537,-1.9321774077407738,3.0
2.876431513151315,1.2436629099417278,-1.9315527302730278,3.0
2.8768479647964798,1.2428586417034637,-1.93092805280528,3.0
2.877264416441644,1.2420546336131597,-1.9303033753375338,3.0
2.877680868086809,1.2412508856708122,-1.9296786978697869,3.0
2.8780973197319732,1.2404473978764248,-1.9290540204020399,3.0
2.8785137713771376,1.2396441702299974,-1.9284293429342938,3.0
2.8789302230223024,1.2388412027315283,-1.927804665466546,3.0
2.8793466746674667,1.2380384953810157,-1.9271799879987999,3.0
2.879763126312631,1.2372360481784686,-1.9265553105310538,3.0
2.880179577957796,1.236433861123876,-1.925930633063306,3.0
2.8805960296029602,1.2356319342172455,-1.9253059555955598,3.0
2.881012481248125,1.2348302674585678,-1.924681278127812,3.0
2.8814289328932894,1.2340288608478573,-1.924056600660066,3.0
2.8818453845384537,1.2332277143851016,-1.9234319231923198,3.0
2.8822618361836185,1.232426828070306,-1.922807245724572,3.0
2.882678287828783,1.2316262019034685,-1.9221825682568259,3.0
2.8830947394739472,1.230825835884593,-1.921557890789079,3.0
2.883511191119112,1.2300257300136739,-1.920933213321332,3.0
2.8839276427642764,1.2292258842907131,-1.9203085358535859,3.0
2.8843440944094407,1.2284262987157142,-1.9196838583858389,3.0
2.8847605460546055,1.2276269732886735,-1.919059180918092,3.0
2.88517699769977,1.2268279080095894,-1.918434503450345,3.0
2.8855934493449347,1.2260291028784671,-1.917809825982598,3.0
2.886009900990099,1.2252305578953049,-1.917185148514852,3.0
2.8864263526352634,1.2244322730601027,-1.916560471047105,3.0
2.886842804280428,1.2236342483728535,-1.915935793579358,3.0
2.8872592559255925,1.222836483833568,-1.915311116111611,3.0
2.887675707570757,1.2220389794422442,-1.914686438643865,3.0
2.8880921592159217,1.2212417351988716,-1.914061761176118,3.0
2.888508610861086,1.2204447511034644,-1.913437083708371,3.0
2.888925062506251,1.2196480271560155,-1.912812406240624,3.0
2.889341514151415,1.2188515633565267,-1.912187728772877,3.0
2.8897579657965795,1.2180553597049943,-1.911563051305131,3.0
2.8901744174417443,1.217259416201422,-1.910938373837384,3.0
2.8905908690869087,1.2164637328458099,-1.910313696369637,3.0
2.891007320732073,1.2156683096381542,-1.90968901890189,3.0
2.891423772377238,1.2148731465784586,-1.909064341434143,3.0
2.891840224022402,1.2140782436667248,-1.908439663966397,3.0
2.892256675667567,1.2132836009029475,-1.90781498649865,3.0
2.8926731273127313,1.2124892182871285,-1.907190309030903,3.0
2.8930895789578956,1.2116950958192731,-1.906565631563156,3.0
2.8935060306030604,1.2109012334993743,-1.905940954095409,3.0
2.893922482248225,1.210107631327432,-1.905316276627663,3.0
2.894338933893389,1.2093142893034532,-1.904691599159916,3.0
2.894755385538554,1.208521207427431,-1.904066921692169,3.0
2.8951718371837183,1.2077283856993706,-1.903442244224422,3.0
2.895588288828883,1.2069358241192631,-1.9028175667566751,3.0
2.8960047404740474,1.206143522687121,-1.902192889288929,3.0
2.896421192119212,1.2053514814029391,-1.901568211821182,3.0
2.8968376437643766,1.2045597002667119,-1.900943534353435,3.0
2.897254095409541,1.203768179278443,-1.9003188568856881,3.0
2.8976705470547053,1.2029769184381376,-1.899694179417942,3.0
2.89808699869987,1.2021859177457888,-1.899069501950195,3.0
2.8985034503450344,1.2013951772013982,-1.8984448244824481,3.0
2.898919901990199,1.2006046968049677,-1.8978201470147011,3.0
2.8993363536353636,1.1998144765564973,-1.8971954695469542,3.0
2.899752805280528,1.1990245164559852,-1.896570792079208,3.0
2.9001692569256927,1.1982348165034296,-1.8959461146114611,3.0
2.900585708570857,1.1974453766988393,-1.8953214371437141,3.0
2.9010021602160214,1.1966561970422056,-1.894696759675968,3.0
2.901418611861186,1.1958672775335266,-1.8940720822082202,3.0
2.9018350635063506,1.195078618172813,-1.8934474047404741,3.0
2.9022515151515154,1.194290218960056,-1.8928227272727272,3.0
2.9026679667966797,1.1935020798952554,-1.8921980498049802,3.0
2.903084418441844,1.1927142009784184,-1.891573372337234,3.0
2.903500870087009,1.1919265822095397,-1.8909486948694862,3.0
2.903917321732173,1.1911392235886211,-1.8903240174017402,3.0
2.9043337733773376,1.1903521251156572,-1.889699339933994,3.0
2.9047502250225024,1.1895652867906534,-1.8890746624662462,3.0
2.9051666766676667,1.1887787086136115,-1.8884499849985001,3.0
2.9055831283128315,1.1879923905845295,-1.8878253075307523,3.0
2.905999579957996,1.1872063327034024,-1.8872006300630062,3.0
2.90641603160316,1.1864205349702388,-1.8865759525952601,3.0
2.906832483248325,1.1856349973850318,-1.8859512751275123,3.0
2.9072489348934893,1.1848497199477812,-1.8853265976597662,3.0
2.9076653865386537,1.184064702658496,-1.8847019201920192,3.0
2.9080818381838185,1.1832799455171656,-1.8840772427242722,3.0
2.908498289828983,1.1824954485237953,-1.8834525652565262,3.0
2.9089147414741476,1.1817112116783832,-1.8828278877887783,3.0
2.909331193119312,1.180927234980933,-1.8822032103210322,3.0
2.9097476447644763,1.1801435184314428,-1.8815785328532852,3.0
2.910164096409641,1.1793600620299056,-1.8809538553855383,3.0
2.9105805480548055,1.1785768657763338,-1.8803291779177922,3.0
2.91099699969997,1.1777939296707185,-1.8797045004500452,3.0
2.9114134513451346,1.177011253713065,-1.8790798229822983,3.0
2.911829902990299,1.1762288379033645,-1.8784551455145513,3.0
2.9122463546354633,1.1754466822416294,-1.8778304680468052,3.0
2.912662806280628,1.1746647867278508,-1.8772057905790582,3.0
2.9130792579257925,1.1738831513620287,-1.8765811131113113,3.0
2.9134957095709573,1.1731017761441684,-1.8759564356435643,3.0
2.9139121612161216,1.17232066107427,-1.8753317581758173,3.0
2.914328612861286,1.1715398061523246,-1.8747070807080712,3.0
2.9147450645064508,1.1707592113783427,-1.8740824032403243,3.0
2.915161516151615,1.169978876752321,-1.8734577257725773,3.0
2.9155779677967795,1.1691988022742574,-1.8728330483048303,3.0
2.9159944194419443,1.1684189879441487,-1.8722083708370834,3.0
2.9164108710871086,1.1676394337620035,-1.8715836933693373,3.0
2.9168273227322734,1.1668601397278167,-1.8709590159015903,3.0
2.9172437743774378,1.1660811058415863,-1.8703343384338433,3.0
2.917660226022602,1.1653023321033178,-1.8697096609660964,3.0
2.918076677667767,1.1645238185130093,-1.8690849834983494,3.0
2.9184931293129313,1.1637455650706592,-1.8684603060306033,3.0
2.9189095809580956,1.1629675717762673,-1.8678356285628563,3.0
2.9193260326032604,1.1621898386298337,-1.8672109510951094,3.0
2.9197424842484248,1.161412365631362,-1.8665862736273624,3.0
2.9201589358935895,1.1606351527808485,-1.8659615961596154,3.0
2.920575387538754,1.1598582000782915,-1.8653369186918694,3.0
2.9209918391839182,1.1590815075236982,-1.8647122412241224,3.0
2.921408290829083,1.1583050751170596,-1.8640875637563754,3.0
2.9218247424742474,1.157528902858381,-1.8634628862886284,3.0
2.9222411941194117,1.1567529907476644,-1.8628382088208824,3.0
2.9226576457645765,1.155977338784906,-1.8622135313531354,3.0
2.923074097409741,1.155201946970104,-1.8615888538853884,3.0
2.9234905490549057,1.1544268153032622,-1.8609641764176414,3.0
2.92390700070007,1.1536519437843822,-1.8603394989498945,3.0
2.9243234523452344,1.1528773324134622,-1.8597148214821484,3.0
2.924739903990399,1.1521029811904953,-1.8590901440144014,3.0
2.9251563556355635,1.1513288901154919,-1.8584654665466545,3.0
2.925572807280728,1.1505550591884486,-1.8578407890789084,3.0
2.9259892589258927,1.1497814884093618,-1.8572161116111605,3.0
2.926405710571057,1.1490081777782333,-1.8565914341434144,3.0
2.926822162216222,1.1482351272950666,-1.8559667566756675,3.0
2.927238613861386,1.1474623369598582,-1.8553420792079205,3.0
2.9276550655065505,1.1466898067726063,-1.8547174017401744,3.0
2.9280715171517153,1.1459175367333163,-1.8540927242724266,3.0
2.9284879687968797,1.1451455268419863,-1.8534680468046805,3.0
2.928904420442044,1.1443737770986129,-1.8528433693369344,3.0
2.929320872087209,1.1436022875031995,-1.8522186918691865,3.0
2.929737323732373,1.142831058055748,-1.8515940144014404,3.0
2.930153775377538,1.1420600887562529,-1.8509693369336926,3.0
2.9305702270227023,1.1412893796047143,-1.8503446594659465,3.0
2.9309866786678667,1.1405189306011412,-1.8497199819982004,3.0
2.9314031303130315,1.1397487417455245,-1.8490953045304526,3.0
2.931819581958196,1.1389788130378626,-1.8484706270627065,3.0
2.93223603360336,1.1382091444781661,-1.8478459495949595,3.0
2.932652485248525,1.1374397360664261,-1.8472212721272125,3.0
2.9330689368936893,1.1366705878026462,-1.8465965946594665,3.0
2.933485388538854,1.1359016996868228,-1.8459719171917186,3.0
2.9339018401840185,1.1351330717189612,-1.8453472397239725,3.0
2.934318291829183,1.1343647038990596,-1.8447225622562256,3.0
2.9347347434743476,1.1335965962271146,-1.8440978847884786,3.0
2.935151195119512,1.1328287487031297,-1.8434732073207325,3.0
2.9355676467646763,1.1320611613271048,-1.8428485298529855,3.0
2.935984098409841,1.1312938340990364,-1.8422238523852386,3.0
2.9364005500550054,1.130526767018928,-1.8415991749174916,3.0
2.9368170017001702,1.1297599600867798,-1.8409744974497446,3.0
2.9372334533453346,1.1289934133025916,-1.8403498199819985,3.0
2.937649904990499,1.12822712666636,-1.8397251425142516,3.0
2.9380663566356637,1.1274611001780883,-1.8391004650465046,3.0
2.938482808280828,1.1266953338377785,-1.8384757875787576,3.0
2.9388992599259924,1.125929827645427,-1.8378511101110115,3.0
2.9393157115711572,1.1251645816010303,-1.8372264326432646,3.0
2.9397321632163216,1.124399595704599,-1.8366017551755176,3.0
2.940148614861486,1.123634869956124,-1.8359770777077706,3.0
2.9405650665066507,1.1228704043556075,-1.8353524002400237,3.0
2.940981518151815,1.1221061989030492,-1.8347277227722776,3.0
2.94139796979698,1.121342253598451,-1.8341030453045306,3.0
2.9418144214421442,1.1205785684418146,-1.8334783678367836,3.0
2.9422308730873086,1.1198151434331312,-1.8328536903690367,3.0
2.9426473247324734,1.1190519785724113,-1.8322290129012897,3.0
2.9430637763776377,1.1182890738596516,-1.8316043354335436,3.0
2.943480228022802,1.1175264292948484,-1.8309796579657966,3.0
2.943896679667967,1.1167640448780052,-1.8303549804980497,3.0
2.944313131313131,1.116001920609122,-1.8297303030303027,3.0
2.944729582958296,1.1152400564881972,-1.8291056255625557,3.0
2.9451460346034604,1.114478452515229,-1.8284809480948097,3.0
2.9455624862486247,1.113717108690226,-1.8278562706270627,3.0
2.9459789378937895,1.1129560250131778,-1.8272315931593157,3.0
2.946395389538954,1.112195201484088,-1.8266069156915687,3.0
2.946811841184118,1.1114346381029598,-1.8259822382238227,3.0
2.947228292829283,1.1106743348697918,-1.8253575607560757,3.0
2.9476447444744474,1.1099142917845803,-1.8247328832883287,3.0
2.948061196119612,1.1091545088473254,-1.8241082058205818,3.0
2.9484776477647765,1.108394986058034,-1.8234835283528348,3.0
2.948894099409941,1.1076357234167045,-1.8228588508850887,3.0
2.9493105510551056,1.106876720923328,-1.8222341734173417,3.0
2.94972700270027,1.1061179785779132,-1.8216094959495948,3.0
2.9501434543454343,1.1053594963804585,-1.8209848184818487,3.0
2.950559905990599,1.1046012743309621,-1.8203601410141008,3.0
2.9509763576357635,1.1038433124294222,-1.8197354635463547,3.0
2.9513928092809283,1.1030856106758424,-1.8191107860786078,3.0
2.9518092609260926,1.1023281690702262,-1.8184861086108608,3.0
2.952225712571257,1.101570987612563,-1.8178614311431147,3.0
2.952642164216422,1.1008140663028616,-1.8172367536753669,3.0
2.953058615861586,1.100057405141122,-1.8166120762076208,3.0
2.9534750675067505,1.0993010041273408,-1.8159873987398747,3.0
2.9538915191519153,1.0985448632615125,-1.8153627212721268,3.0
2.9543079707970796,1.0977889825436513,-1.8147380438043808,3.0
2.9547244224422444,1.097033361973745,-1.814113366336633,3.0
2.9551408740874088,1.0962780015518003,-1.8134886888688868,3.0
2.955557325732573,1.0955229012778105,-1.8128640114011407,3.0
2.955973777377738,1.0947680611517825,-1.8122393339333929,3.0
2.9563902290229023,1.0940134811737146,-1.8116146564656468,3.0
2.9568066806680666,1.0932591613436031,-1.8109899789978998,3.0
2.9572231323132314,1.0925051016614535,-1.8103653015301528,3.0
2.9576395839583958,1.091751302127264,-1.8097406240624068,3.0
2.9580560356035606,1.090997762741031,-1.809115946594659,3.0
2.958472487248725,1.0902444835027563,-1.8084912691269128,3.0
2.9588889388938893,1.0894914644124434,-1.8078665916591659,3.0
2.959305390539054,1.0887387054700888,-1.8072419141914189,3.0
2.9597218421842184,1.0879862066756925,-1.8066172367236728,3.0
2.9601382938293828,1.0872339680292562,-1.8059925592559258,3.0
2.9605547454745476,1.0864819895307782,-1.8053678817881789,3.0
2.960971197119712,1.0857302711802586,-1.804743204320432,3.0
2.9613876487648767,1.084978812977699,-1.804118526852685,3.0
2.961804100410041,1.0842276149231012,-1.8034938493849388,3.0
2.9622205520552054,1.0834766770164617,-1.8028691719171919,3.0
2.96263700370037,1.082725999257777,-1.802244494449445,3.0
2.9630534553455345,1.0819755816470558,-1.801619816981698,3.0
2.963469906990699,1.0812254241842947,-1.8009951395139518,3.0
2.9638863586358637,1.08047552686949,-1.8003704620462049,3.0
2.964302810281028,1.079725889702642,-1.799745784578458,3.0
2.964719261926193,1.0789765126837558,-1.799121107110711,3.0
2.965135713571357,1.0782273958128314,-1.798496429642964,3.0
2.9655521652165215,1.0774785390898618,-1.7978717521752179,3.0
2.9659686168616863,1.0767299425148522,-1.797247074707471,3.0
2.9663850685068507,1.0759816060878062,-1.796622397239724,3.0
2.966801520152015,1.0752335298087132,-1.795997719771977,3.0
2.96721797179718,1.074485713677582,-1.79537304230423,3.0
2.967634423442344,1.073738157694411,-1.794748364836484,3.0
2.9680508750875085,1.0729908618592,-1.794123687368737,3.0
2.9684673267326733,1.0722438261719418,-1.79349900990099,3.0
2.9688837783778377,1.071497050632649,-1.792874332433243,3.0
2.9693002300230025,1.0707505352413147,-1.792249654965496,3.0
2.969716681668167,1.0700042799979386,-1.79162497749775,3.0
2.970133133313331,1.0692582849025207,-1.791000300030003,3.0
2.970549584958496,1.068512549955063,-1.790375622562256,3.0
2.9709660366036603,1.0677670751555652,-1.789750945094509,3.0
2.9713824882488247,1.0670218605040223,-1.789126267626763,3.0
2.9717989398939895,1.066276906000443,-1.788501590159016,3.0
2.972215391539154,1.0655322116448236,-1.787876912691269,3.0
2.9726318431843186,1.0647877774371608,-1.787252235223522,3.0
2.973048294829483,1.0640436033774563,-1.786627557755775,3.0
2.9734647464746473,1.0632996894657136,-1.786002880288029,3.0
2.973881198119812,1.0625560357019275,-1.785378202820282,3.0
2.9742976497649765,1.0618126420860996,-1.784753525352535,3.0
2.974714101410141,1.0610695086182353,-1.784128847884789,3.0
2.9751305530553056,1.0603266352983276,-1.7835041704170411,3.0
2.97554700470047,1.0595840221263764,-1.782879492949295,3.0
2.9759634563456348,1.058841669102387,-1.782254815481548,3.0
2.976379907990799,1.0580995762263594,-1.781630138013801,3.0
2.9767963596359635,1.0573577434982901,-1.781005460546055,3.0
2.9772128112811282,1.0566161709181756,-1.7803807830783072,3.0
2.9776292629262926,1.055874858486023,-1.779756105610561,3.0
2.978045714571457,1.055133806201832,-1.779131428142815,3.0
2.9784621662166217,1.0543930140655977,-1.7785067506750671,3.0
2.978878617861786,1.0536524820773199,-1.777882073207321,3.0
2.979295069506951,1.0529122102370039,-1.7772573957395732,3.0
2.9797115211521152,1.0521721985446497,-1.7766327182718271,3.0
2.9801279727972796,1.0514324470002485,-1.776008040804081,3.0
2.9805444244424444,1.050692955603811,-1.7753833633363332,3.0
2.9809608760876087,1.0499537243553316,-1.774758685868587,3.0
2.981377327732773,1.0492147532548088,-1.7741340084008401,3.0
2.981793779377938,1.048476042302248,-1.7735093309330932,3.0
2.9822102310231022,1.047737591497647,-1.772884653465347,3.0
2.982626682668267,1.0469994008410044,-1.7722599759975992,3.0
2.9830431343134314,1.0462614703323183,-1.7716352985298531,3.0
2.9834595859585957,1.0455237999715976,-1.7710106210621062,3.0
2.9838760376037605,1.0447863897588299,-1.7703859435943592,3.0
2.984292489248925,1.0440492396940257,-1.769761266126613,3.0
2.9847089408940892,1.0433123497771781,-1.7691365886588661,3.0
2.985125392539254,1.0425757200082888,-1.7685119111911192,3.0
2.9855418441844184,1.0418393503873613,-1.7678872337233722,3.0
2.985958295829583,1.0411032409143886,-1.7672625562556252,3.0
2.9863747474747475,1.0403673915893794,-1.7666378787878791,3.0
2.986791199119912,1.0396318024123286,-1.7660132013201322,3.0
2.9872076507650767,1.038896473383236,-1.7653885238523852,3.0
2.987624102410241,1.0381614045021017,-1.7647638463846382,3.0
2.9880405540554054,1.0374265957689275,-1.7641391689168922,3.0
2.98845700570057,1.0366920471837133,-1.7635144914491452,3.0
2.9888734573457345,1.0359577587464557,-1.7628898139813982,3.0
2.9892899089908993,1.035223730457158,-1.7622651365136512,3.0
2.9897063606360637,1.0344899623158224,-1.7616404590459043,3.0
2.990122812281228,1.0337564543224431,-1.7610157815781582,3.0
2.990539263926393,1.0330232064770222,-1.7603911041104112,3.0
2.990955715571557,1.0322902187795648,-1.7597664266426642,3.0
2.9913721672167215,1.0315574912300658,-1.7591417491749173,3.0
2.9917886188618863,1.0308250238285197,-1.7585170717071703,3.0
2.9922050705070506,1.0300928165749372,-1.7578923942394242,3.0
2.9926215221522154,1.0293608694693148,-1.7572677167716773,3.0
2.99303797379738,1.0286291825116507,-1.7566430393039303,3.0
2.993454425442544,1.0278977557019449,-1.7560183618361833,3.0
2.993870877087709,1.027166589040199,-1.7553936843684363,3.0
2.9942873287328733,1.0264356825264116,-1.7547690069006903,3.0
2.9947037803780376,1.0257050361605842,-1.7541443294329433,3.0
2.9951202320232024,1.024974649942715,-1.7535196519651963,3.0
2.995536683668367,1.024244523872806,-1.7528949744974494,3.0
2.995953135313531,1.0235146579508552,-1.7522702970297033,3.0
2.996369586958696,1.0227850521768609,-1.7516456195619563,3.0
2.9967860386038603,1.022055706550832,-1.7510209420942093,3.0
2.997202490249025,1.0213266210727596,-1.7503962646264624,3.0
2.9976189418941894,1.020597795742642,-1.7497715871587154,3.0
2.9980353935393538,1.0198692305604897,-1.7491469096909693,3.0
2.9984518451845186,1.019140925526294,-1.7485222322232223,3.0
2.998868296829683,1.0184128806400583,-1.7478975547554754,3.0
2.9992847484748473,1.0176850959017791,-1.7472728772877293,3.0
2.999701200120012,1.0169575713114618,-1.7466481998199814,3.0
3.0001176517651764,1.0162303068691045,-1.7460235223522353,3.0
3.000534103410341,1.0155033025747002,-1.7453988448844884,3.0
3.0009505550555056,1.0147765584282613,-1.7447741674167414,3.0
3.00136700670067,1.0140500744297807,-1.7441494899489953,3.0
3.0017834583458347,1.0133238505792583,-1.7435248124812475,3.0
3.002199909990999,1.0125978868766943,-1.7429001350135014,3.0
3.0026163616361634,1.0118721833220903,-1.7422754575457553,3.0
3.003032813281328,1.0111467399154463,-1.7416507800780074,3.0
3.0034492649264926,1.0104215566567571,-1.7410261026102614,3.0
3.0038657165716574,1.0096966335460298,-1.7404014251425135,3.0
3.0042821682168217,1.0089719705832643,-1.7397767476747674,3.0
3.004698619861986,1.0082475677684535,-1.7391520702070213,3.0
3.005115071507151,1.0075234251016063,-1.7385273927392735,3.0
3.005531523152315,1.0067995425827156,-1.7379027152715274,3.0
3.0059479747974795,1.0060759202117868,-1.7372780378037804,3.0
3.0063644264426443,1.005352557988811,-1.7366533603360335,3.0
3.0067808780878087,1.0046294559138005,-1.7360286828682874,3.0
3.0071973297329735,1.0039066139867465,-1.7354040054005395,3.0
3.007613781378138,1.0031840322076526,-1.7347793279327934,3.0
3.008030233023302,1.0024617105765152,-1.7341546504650465,3.0
3.008446684668467,1.0017396490933397,-1.7335299729972995,3.0
3.0088631363136313,1.0010178477581242,-1.7329052955295534,3.0
3.0092795879587957,1.0002963065708634,-1.7322806180618064,3.0
3.0096960396039605,0.9995750255315645,-1.7316559405940595,3.0
3.010112491249125,0.9988540046402274,-1.7310312631263125,3.0
3.0105289428942896,0.9981332438968469,-1.7304065856585655,3.0
3.010945394539454,0.9974127433014228,-1.7297819081908195,3.0
3.0113618461846183,0.9966925028539624,-1.7291572307230725,3.0
3.011778297829783,0.9959725225544602,-1.7285325532553255,3.0
3.0121947494749475,0.9952528024029128,-1.7279078757875785,3.0
3.012611201120112,0.994533342399329,-1.7272831983198325,3.0
3.0130276527652766,0.9938141425437035,-1.7266585208520855,3.0
3.013444104410441,0.9930952028360398,-1.7260338433843385,3.0
3.0138605560556058,0.9923765232763273,-1.7254091659165915,3.0
3.01427700770077,0.991658103864582,-1.7247844884488446,3.0
3.0146934593459345,0.9909399446007932,-1.7241598109810985,3.0
3.0151099109910993,0.9902220454849608,-1.7235351335133515,3.0
3.0155263626362636,0.9895044065170921,-1.7229104560456046,3.0
3.015942814281428,0.9887870276971817,-1.7222857785778576,3.0
3.0163592659265928,0.9880699090252278,-1.7216611011101106,3.0
3.016775717571757,0.987353050501234,-1.7210364236423645,3.0
3.017192169216922,0.9866364521251985,-1.7204117461746176,3.0
3.0176086208620863,0.9859201138971248,-1.7197870687068706,3.0
3.0180250725072506,0.9852040358170058,-1.7191623912391236,3.0
3.0184415241524154,0.9844882178848504,-1.7185377137713767,3.0
3.0188579757975798,0.9837726601006533,-1.7179130363036306,3.0
3.019274427442744,0.9830573624644128,-1.7172883588358836,3.0
3.019690879087909,0.982342324976134,-1.7166636813681366,3.0
3.0201073307330732,0.9816275476358136,-1.7160390039003897,3.0
3.020523782378238,0.9809130304434532,-1.7154143264326427,3.0
3.0209402340234024,0.9801987733990494,-1.7147896489648966,3.0
3.0213566856685667,0.9794847765026073,-1.7141649714971496,3.0
3.0217731373137315,0.9787710397541254,-1.7135402940294027,3.0
3.022189588958896,0.9780575631536017,-1.7129156165616557,3.0
3.0226060406040602,0.9773443467010345,-1.7122909390939096,3.0
3.023022492249225,0.9766313903964274,-1.7116662616261626,3.0
3.0234389438943894,0.9759186942397822,-1.7110415841584157,3.0
3.0238553955395537,0.9752062582310916,-1.7104169066906696,3.0
3.0242718471847185,0.974494082370363,-1.7097922292229217,3.0
3.024688298829883,0.9737821666575961,-1.7091675517551757,3.0
3.0251047504750477,0.973070511092784,-1.7085428742874287,3.0
3.025521202120212,0.9723591156759301,-1.7079181968196817,3.0
3.0259376537653764,0.9716479804070399,-1.7072935193519356,3.0
3.026354105410541,0.9709371052861062,-1.7066688418841878,3.0
3.0267705570557055,0.9702264903131308,-1.7060441644164417,3.0
3.02718700870087,0.9695161354881172,-1.7054194869486956,3.0
3.0276034603460347,0.9688060408110619,-1.7047948094809477,3.0
3.028019911991199,0.9680962062819667,-1.7041701320132017,3.0
3.028436363636364,0.9673866319008244,-1.7035454545454538,3.0
3.028852815281528,0.9666773176676493,-1.7029207770777077,3.0
3.0292692669266925,0.9659682635824307,-1.7022960996099616,3.0
3.0296857185718573,0.9652594696451668,-1.7016714221422138,3.0
3.0301021702170217,0.9645509358558684,-1.7010467446744677,3.0
3.030518621862186,0.9638426622145264,-1.7004220672067207,3.0
3.030935073507351,0.9631346487211445,-1.6997973897389738,3.0
3.031351525152515,0.9624268953757191,-1.6991727122712277,3.0
3.03176797679768,0.9617194021782538,-1.6985480348034798,3.0
3.0321844284428443,0.9610121691287503,-1.6979233573357337,3.0
3.0326008800880087,0.9603051962272033,-1.6972986798679868,3.0
3.0330173317331734,0.9595984834736164,-1.6966740024002398,3.0
3.033433783378338,0.9588920308679896,-1.6960493249324937,3.0
3.033850235023502,0.9581858384103192,-1.6954246474647467,3.0
3.034266686668667,0.957479906100609,-1.6947999699969998,3.0
3.0346831383138313,0.9567742339388605,-1.6941752925292528,3.0
3.035099589958996,0.9560688219250686,-1.6935506150615058,3.0
3.0355160416041604,0.955363670059235,-1.6929259375937598,3.0
3.035932493249325,0.9546587783413631,-1.6923012601260128,3.0
3.0363489448944896,0.9539541467714514,-1.6916765826582658,3.0
3.036765396539654,0.9532497753494962,-1.6910519051905188,3.0
3.0371818481848183,0.9525456640754992,-1.6904272277227728,3.0
3.037598299829983,0.9518418129494641,-1.6898025502550258,3.0
3.0380147514751474,0.9511382219713873,-1.6891778727872788,3.0
3.0384312031203122,0.9504348911412688,-1.6885531953195319,3.0
3.0388476547654766,0.9497318204591085,-1.6879285178517849,3.0
3.039264106410641,0.9490290099249101,-1.6873038403840388,3.0
3.0396805580558057,0.9483264595386682,-1.6866791629162918,3.0
3.04009700970097,0.9476241693003846,-1.6860544854485449,3.0
3.0405134613461344,0.9469221392100646,-1.685429807980798,3.0
3.0409299129912992,0.9462203692677011,-1.684805130513051,3.0
3.0413463646364636,0.945518859473296,-1.6841804530453048,3.0
3.0417628162816284,0.9448176098268508,-1.6835557755775579,3.0
3.0421792679267927,0.9441166203283657,-1.682931098109811,3.0
3.042595719571957,0.9434158909778407,-1.682306420642064,3.0
3.043012171217122,0.9427154217752687,-1.681681743174317,3.0
3.043428622862286,0.942015212720662,-1.6810570657065709,3.0
3.0438450745074506,0.9413152638140154,-1.680432388238824,3.0
3.0442615261526154,0.9406155750553218,-1.679807710771077,3.0
3.0446779777977797,0.9399161464445918,-1.67918303330333,3.0
3.0450944294429445,0.93921697798182,-1.678558355835583,3.0
3.045510881088109,0.9385180696670083,-1.677933678367837,3.0
3.045927332733273,0.9378194215001514,-1.67730900090009,3.0
3.046343784378438,0.9371210334812581,-1.676684323432343,3.0
3.0467602360236024,0.9364229056103248,-1.676059645964596,3.0
3.0471766876687667,0.9357250378873463,-1.67543496849685,3.0
3.0475931393139315,0.9350274303123296,-1.674810291029103,3.0
3.048009590959096,0.934330082885273,-1.674185613561356,3.0
3.0484260426042606,0.9336329956061729,-1.673560936093609,3.0
3.048842494249425,0.9329361684750328,-1.672936258625862,3.0
3.0492589458945893,0.9322396014918546,-1.672311581158116,3.0
3.049675397539754,0.9315432946566311,-1.671686903690369,3.0
3.0500918491849185,0.9308472479693677,-1.671062226222622,3.0
3.050508300830083,0.9301514614300661,-1.670437548754876,3.0
3.0509247524752476,0.9294559350387228,-1.669812871287128,3.0
3.051341204120412,0.9287606687953396,-1.669188193819382,3.0
3.0517576557655763,0.9280656626999111,-1.668563516351636,3.0
3.052174107410741,0.9273709167524444,-1.667938838883888,3.0
3.0525905590559055,0.9266764309529378,-1.667314161416142,3.0
3.0530070107010703,0.9259822053013913,-1.6666894839483941,3.0
3.0534234623462346,0.9252882397977995,-1.666064806480648,3.0
3.053839913991399,0.9245945344421713,-1.665440129012902,3.0
3.0542563656365638,0.9239010892345014,-1.664815451545154,3.0
3.054672817281728,0.9232079041747863,-1.664190774077408,3.0
3.0550892689268925,0.9225149792630347,-1.663566096609661,3.0
3.0555057205720573,0.9218223144992415,-1.662941419141914,3.0
3.0559221722172216,0.9211299098834065,-1.662316741674168,3.0
3.0563386238623864,0.9204377654155316,-1.6616920642064201,3.0
3.0567550755075508,0.9197458810956167,-1.661067386738674,3.0
3.057171527152715,0.9190542569236566,-1.660442709270927,3.0
3.05758797879788,0.9183628928996601,-1.65981803180318,3.0
3.0580044304430443,0.9176717890236219,-1.659193354335434,3.0
3.0584208820882086,0.9169809452955455,-1.658568676867687,3.0
3.0588373337333734,0.9162903617154221,-1.65794399939994,3.0
3.0592537853785378,0.9156000382832623,-1.6573193219321931,3.0
3.0596702370237026,0.914909974999059,-1.6566946444644461,3.0
3.060086688668867,0.9142201718628193,-1.6560699669967,3.0
3.0605031403140313,0.9135306288745326,-1.655445289528953,3.0
3.060919591959196,0.9128413460342077,-1.6548206120612061,3.0
3.0613360436043604,0.9121523233418429,-1.6541959345934591,3.0
3.0617524952495248,0.9114635607974364,-1.653571257125713,3.0
3.0621689468946895,0.9107750584009899,-1.652946579657966,3.0
3.062585398539854,0.9100868161525035,-1.6523219021902191,3.0
3.0630018501850187,0.9093988340519736,-1.6516972247224722,3.0
3.063418301830183,0.908711112099402,-1.6510725472547252,3.0
3.0638347534753474,0.9080236502947923,-1.650447869786979,3.0
3.064251205120512,0.9073364486381408,-1.6498231923192321,3.0
3.0646676567656765,0.9066495071294476,-1.6491985148514852,3.0
3.065084108410841,0.9059628257687145,-1.6485738373837382,3.0
3.0655005600560057,0.9052764045559414,-1.6479491599159912,3.0
3.06591701170117,0.9045902434911284,-1.6473244824482451,3.0
3.066333463346335,0.9039043425742683,-1.6466998049804982,3.0
3.066749914991499,0.9032187018053737,-1.6460751275127512,3.0
3.0671663666366635,0.9025333211844373,-1.6454504500450042,3.0
3.0675828182818283,0.9018482007114592,-1.6448257725772573,3.0
3.0679992699269927,0.9011633403864394,-1.6442010951095112,3.0
3.068415721572157,0.9004787402093797,-1.6435764176417642,3.0
3.068832173217322,0.8997944001802782,-1.6429517401740172,3.0
3.069248624862486,0.8991103202991351,-1.6423270627062703,3.0
3.069665076507651,0.898426500565952,-1.6417023852385233,3.0
3.0700815281528153,0.8977429409807307,-1.6410777077707772,3.0
3.0704979797979797,0.8970596415434642,-1.6404530303030302,3.0
3.0709144314431445,0.8963766022541577,-1.6398283528352833,3.0
3.071330883088309,0.8956938231128149,-1.6392036753675363,3.0
3.071747334733473,0.895011304119425,-1.6385789978997902,3.0
3.072163786378638,0.8943290452739987,-1.6379543204320433,3.0
3.0725802380238023,0.8936470465765307,-1.6373296429642963,3.0
3.072996689668967,0.892965308027021,-1.6367049654965493,3.0
3.0734131413141315,0.8922838296254678,-1.6360802880288023,3.0
3.073829592959296,0.89160261137188,-1.6354556105610563,3.0
3.0742460446044606,0.890921653266247,-1.6348309330933093,3.0
3.074662496249625,0.8902409553085757,-1.6342062556255623,3.0
3.0750789478947893,0.8895605174988592,-1.6335815781578162,3.0
3.075495399539954,0.8888803398371046,-1.6329569006900684,3.0
3.0759118511851185,0.8882004223233118,-1.6323322232223223,3.0
3.0763283028302832,0.8875207649574754,-1.6317075457545753,3.0
3.0767447544754476,0.8868413677395957,-1.6310828682868284,3.0
3.077161206120612,0.8861622306696795,-1.6304581908190823,3.0
3.0775776577657767,0.8854833537477198,-1.6298335133513344,3.0
3.077994109410941,0.8848047369737184,-1.6292088358835883,3.0
3.0784105610561054,0.8841263803476789,-1.6285841584158423,3.0
3.0788270127012702,0.8834482838695976,-1.6279594809480944,3.0
3.0792434643464346,0.8827704475394729,-1.6273348034803483,3.0
3.079659915991599,0.8820928713573117,-1.6267101260126013,3.0
3.0800763676367637,0.8814155553231071,-1.6260854485448544,3.0
3.080492819281928,0.8807384994368643,-1.6254607710771083,3.0
3.080909270927093,0.8800617036985745,-1.6248360936093604,3.0
3.0813257225722572,0.8793851681082501,-1.6242114161416144,3.0
3.0817421742174216,0.8787088926658839,-1.6235867386738674,3.0
3.0821586258625864,0.8780328773714761,-1.6229620612061204,3.0
3.0825750775077507,0.8773571222250247,-1.6223373837383743,3.0
3.082991529152915,0.8766816272265352,-1.6217127062706274,3.0
3.08340798079808,0.876006392376004,-1.6210880288028804,3.0
3.0838244324432442,0.8753314176734293,-1.6204633513351334,3.0
3.084240884088409,0.8746567031188182,-1.6198386738673864,3.0
3.0846573357335734,0.8739822487121671,-1.6192139963996404,3.0
3.0850737873787377,0.873308054453469,-1.6185893189318934,3.0
3.0854902390239025,0.8726341203427346,-1.6179646414641464,3.0
3.085906690669067,0.8719604463799602,-1.6173399639963995,3.0
3.086323142314231,0.8712870325651405,-1.6167152865286534,3.0
3.086739593959396,0.8706138788982827,-1.6160906090609064,3.0
3.0871560456045604,0.8699409853793867,-1.6154659315931594,3.0
3.087572497249725,0.8692683520084454,-1.6148412541254125,3.0
3.0879889488948895,0.8685959787854642,-1.6142165766576655,3.0
3.088405400540054,0.8679238657104431,-1.6135918991899194,3.0
3.0888218521852187,0.867252012783382,-1.6129672217221724,3.0
3.089238303830383,0.8665804200042793,-1.6123425442544255,3.0
3.0896547554755474,0.8659090873731348,-1.6117178667866785,3.0
3.090071207120712,0.8652380148899503,-1.6110931893189315,3.0
3.0904876587658765,0.8645672025547242,-1.6104685118511854,3.0
3.0909041104110413,0.8638966503674581,-1.6098438343834385,3.0
3.0913205620562056,0.8632263583281485,-1.6092191569156915,3.0
3.09173701370137,0.8625563264368026,-1.6085944794479445,3.0
3.092153465346535,0.8618865546934131,-1.6079698019801976,3.0
3.092569916991699,0.861217043097982,-1.6073451245124515,3.0
3.0929863686368635,0.8605477916505127,-1.6067204470447045,3.0
3.0934028202820283,0.8598788003510016,-1.6060957695769575,3.0
3.0938192719271926,0.8592100691994471,-1.6054710921092106,3.0
3.0942357235723574,0.8585415981958526,-1.6048464146414636,3.0
3.094652175217522,0.85787338734022,-1.6042217371737175,3.0
3.095068626862686,0.8572054366325474,-1.6035970597059706,3.0
3.095485078507851,0.8565377460728278,-1.6029723822382236,3.0
3.0959015301530153,0.8558703156610719,-1.6023477047704766,3.0
3.0963179817981796,0.8552031453972759,-1.6017230273027305,3.0
3.0967344334433444,0.8545362352814383,-1.6010983498349836,3.0
3.0971508850885088,0.8538695853135572,-1.6004736723672366,3.0
3.0975673367336736,0.8532031954936361,-1.5998489948994896,3.0
3.097983788378838,0.8525370658216769,-1.5992243174317426,3.0
3.0984002400240023,0.8518711962976724,-1.5985996399639966,3.0
3.098816691669167,0.8512055869216297,-1.5979749624962496,3.0
3.0992331433143314,0.8505402376935471,-1.5973502850285026,3.0
3.0996495949594958,0.8498751486134211,-1.5967256075607565,3.0
3.1000660466046606,0.849210319681255,-1.5961009300930087,3.0
3.100482498249825,0.8485457508970509,-1.5954762526252626,3.0
3.1008989498949897,0.8478814422608032,-1.5948515751575156,3.0
3.101315401540154,0.8472173937725138,-1.5942268976897687,3.0
3.1017318531853184,0.8465536054321863,-1.5936022202220226,3.0
3.102148304830483,0.845890077239817,-1.5929775427542747,3.0
3.1025647564756476,0.8452268091954043,-1.5923528652865286,3.0
3.102981208120812,0.8445638012989551,-1.5917281878187826,3.0
3.1033976597659767,0.8439010535504625,-1.5911035103510347,3.0
3.103814111411141,0.8432385659499317,-1.5904788328832886,3.0
3.104230563056306,0.8425763384973521,-1.5898541554155408,3.0
3.10464701470147,0.8419143711927397,-1.5892294779477947,3.0
3.1050634663466345,0.8412526640360873,-1.5886048004800486,3.0
3.1054799179917993,0.8405912170273897,-1.5879801230123007,3.0
3.1058963696369637,0.8399300301666486,-1.5873554455445547,3.0
3.106312821282128,0.8392691034538728,-1.5867307680768077,3.0
3.106729272927293,0.8386084368890536,-1.5861060906090607,3.0
3.107145724572457,0.8379480304721927,-1.5854814131413146,3.0
3.1075621762176215,0.8372878842032918,-1.5848567356735677,3.0
3.1079786278627863,0.836627998082351,-1.5842320582058207,3.0
3.1083950795079507,0.8359683721093667,-1.5836073807380737,3.0
3.1088115311531155,0.8353090062843442,-1.5829827032703268,3.0
3.10922798279828,0.8346499006072801,-1.5823580258025807,3.0
3.109644434443444,0.833991055078176,-1.5817333483348337,3.0
3.110060886088609,0.8333324696970266,-1.5811086708670867,3.0
3.1104773377337733,0.8326741444638426,-1.5804839933993398,3.0
3.1108937893789377,0.8320160793786151,-1.5798593159315937,3.0
3.1113102410241025,0.8313582744413441,-1.5792346384638467,3.0
3.111726692669267,0.8307007296520368,-1.5786099609960997,3.0
3.1121431443144316,0.8300434450106859,-1.5779852835283528,3.0
3.112559595959596,0.8293864205172952,-1.5773606060606058,3.0
3.1129760476047603,0.8287296561718627,-1.5767359285928597,3.0
3.113392499249925,0.8280731519743902,-1.5761112511251127,3.0
3.1138089508950895,0.8274169079248779,-1.5754865736573658,3.0
3.114225402540254,0.8267609240233202,-1.5748618961896188,3.0
3.1146418541854186,0.8261052002697262,-1.5742372187218718,3.0
3.115058305830583,0.8254497366640905,-1.5736125412541258,3.0
3.1154747574757478,0.824794533206413,-1.5729878637863788,3.0
3.115891209120912,0.8241395898966921,-1.5723631863186318,3.0
3.1163076607660765,0.8234849067349348,-1.5717385088508848,3.0
3.1167241124112413,0.8228304837211358,-1.5711138313831379,3.0
3.1171405640564056,0.8221763208552915,-1.5704891539153918,3.0
3.11755701570157,0.8215224181374126,-1.5698644764476448,3.0
3.1179734673467348,0.8208687755674902,-1.5692397989798978,3.0
3.118389918991899,0.8202153931455296,-1.5686151215121509,3.0
3.118806370637064,0.819562270871522,-1.567990444044404,3.0
3.1192228222822282,0.818909408745478,-1.5673657665766578,3.0
3.1196392739273926,0.8182568067673941,-1.5667410891089109,3.0
3.1200557255725574,0.8176044649372685,-1.5661164116411639,3.0
3.1204721772177217,0.8169523832550976,-1.565491734173417,3.0
3.120888628862886,0.8163005617208903,-1.5648670567056708,3.0
3.121305080508051,0.8156490003346413,-1.5642423792379239,3.0
3.1217215321532152,0.8149976990963488,-1.563617701770177,3.0
3.12213798379838,0.8143466580060181,-1.56299302430243,3.0
3.1225544354435444,0.8136958770636493,-1.562368346834683,3.0
3.1229708870887087,0.8130453562692335,-1.5617436693669369,3.0
3.1233873387338735,0.8123950956227795,-1.56111899189919,3.0
3.123803790379038,0.8117450951242873,-1.560494314431443,3.0
3.1242202420242022,0.8110953547737534,-1.5598696369636968,3.0
3.124636693669367,0.8104458745711742,-1.559244959495949,3.0
3.1250531453145314,0.8097966545165587,-1.558620282028203,3.0
3.125469596959696,0.8091476946099014,-1.557995604560456,3.0
3.1258860486048605,0.8084989948512007,-1.557370927092709,3.0
3.126302500250025,0.8078505552404618,-1.5567462496249629,3.0
3.1267189518951897,0.8072023757776812,-1.556121572157215,3.0
3.127135403540354,0.8065544564628624,-1.555496894689469,3.0
3.1275518551855184,0.8059067972959983,-1.5548722172217229,3.0
3.127968306830683,0.8052593982770944,-1.554247539753975,3.0
3.1283847584758475,0.8046122594061522,-1.553622862286229,3.0
3.1288012101210123,0.8039653806831666,-1.552998184818481,3.0
3.1292176617661767,0.803318762108141,-1.552373507350735,3.0
3.129634113411341,0.8026724036810755,-1.551748829882989,3.0
3.130050565056506,0.8020263054019683,-1.551124152415241,3.0
3.13046701670167,0.8013804672708176,-1.550499474947495,3.0
3.1308834683468345,0.8007348892876323,-1.549874797479748,3.0
3.1312999199919993,0.8000895714523999,-1.549250120012001,3.0
3.1317163716371637,0.7994445137651276,-1.548625442544255,3.0
3.1321328232823284,0.7987997162258171,-1.548000765076507,3.0
3.132549274927493,0.7981551788344667,-1.547376087608761,3.0
3.132965726572657,0.7975109015910746,-1.546751410141014,3.0
3.133382178217822,0.7968668844956355,-1.546126732673267,3.0
3.1337986298629863,0.7962231275481635,-1.545502055205521,3.0
3.1342150815081506,0.795579630748648,-1.544877377737774,3.0
3.1346315331533154,0.7949363940970926,-1.544252700270027,3.0
3.13504798479848,0.7942934175934919,-1.54362802280228,3.0
3.135464436443644,0.7936507012378549,-1.543003345334534,3.0
3.135880888088809,0.7930082450301761,-1.542378667866787,3.0
3.1362973397339733,0.7923660489704538,-1.54175399039904,3.0
3.136713791379138,0.7917241130586934,-1.541129312931293,3.0
3.1371302430243024,0.791082437294893,-1.540504635463546,3.0
3.137546694669467,0.7904410216790474,-1.5398799579958,3.0
3.1379631463146316,0.7897998662111636,-1.539255280528053,3.0
3.138379597959796,0.7891589708912417,-1.538630603060306,3.0
3.1387960496049603,0.788518335719278,-1.538005925592559,3.0
3.139212501250125,0.787877960695269,-1.5373812481248121,3.0
3.1396289528952894,0.787237845819222,-1.536756570657066,3.0
3.140045404540454,0.7865979910911349,-1.536131893189319,3.0
3.1404618561856186,0.7859583965110044,-1.5355072157215721,3.0
3.140878307830783,0.7853190620788357,-1.5348825382538251,3.0
3.1412947594759477,0.7846799877946253,-1.5342578607860782,3.0
3.141711211121112,0.784041173658375,-1.533633183318332,3.0
3.1421276627662764,0.7834026196700812,-1.5330085058505851,3.0
3.142544114411441,0.7827643258297492,-1.5323838283828382,3.0
3.1429605660566056,0.7821262921373755,-1.5317591509150912,3.0
3.1433770177017704,0.7814885185929619,-1.5311344734473442,3.0
3.1437934693469347,0.780851005196503,-1.5305097959795981,3.0
3.144209920992099,0.7802137519480077,-1.5298851185118512,3.0
3.144626372637264,0.7795767588474707,-1.5292604410441042,3.0
3.145042824282428,0.7789400258948902,-1.5286357635763572,3.0
3.1454592759275926,0.7783035530902715,-1.5280110861086111,3.0
3.1458757275727574,0.777667340433613,-1.5273864086408642,3.0
3.1462921792179217,0.7770313879249109,-1.5267617311731172,3.0
3.1467086308630865,0.7763956955641689,-1.5261370537053702,3.0
3.147125082508251,0.7757602633513869,-1.5255123762376233,3.0
3.147541534153415,0.775125091286565,-1.5248876987698772,3.0
3.14795798579858,0.7744901793696997,-1.5242630213021302,3.0
3.1483744374437443,0.7738555276007943,-1.5236383438343832,3.0
3.1487908890889087,0.7732211359798491,-1.5230136663666372,3.0
3.1492073407340735,0.7725870045068639,-1.5223889888988893,3.0
3.149623792379238,0.7719531331818335,-1.5217643114311432,3.0
3.1500402440244026,0.7713195220047648,-1.5211396339633962,3.0
3.150456695669567,0.7706861709756581,-1.5205149564956493,3.0
3.1508731473147313,0.770053080094506,-1.5198902790279032,3.0
3.151289598959896,0.769420249361314,-1.5192656015601553,3.0
3.1517060506050605,0.7687876787760839,-1.5186409240924093,3.0
3.152122502250225,0.7681553683388085,-1.5180162466246632,3.0
3.1525389538953896,0.7675233180494949,-1.5173915691569153,3.0
3.152955405540554,0.7668915279081432,-1.5167668916891692,3.0
3.1533718571857188,0.7662599979147462,-1.5161422142214214,3.0
3.153788308830883,0.7656287280693093,-1.5155175367536753,3.0
3.1542047604760475,0.7649977183718324,-1.5148928592859292,3.0
3.1546212121212123,0.7643669688223138,-1.5142681818181813,3.0
3.1550376637663766,0.7637364794207535,-1.5136435043504353,3.0
3.155454115411541,0.763106250167155,-1.5130188268826883,3.0
3.1558705670567058,0.7624762810615167,-1.5123941494149413,3.0
3.15628701870187,0.7618465721038348,-1.5117694719471952,3.0
3.156703470347035,0.7612171232941094,-1.5111447944794474,3.0
3.1571199219921993,0.7605879346323476,-1.5105201170117013,3.0
3.1575363736373636,0.7599590061185459,-1.5098954395439543,3.0
3.1579528252825284,0.7593303377527008,-1.5092707620762074,3.0
3.1583692769276928,0.7587019295348121,-1.5086460846084613,3.0
3.158785728572857,0.758073781464887,-1.5080214071407143,3.0
3.159202180218022,0.7574458935429202,-1.5073967296729673,3.0
3.1596186318631863,0.75681826576891,-1.5067720522052204,3.0
3.160035083508351,0.7561908981428598,-1.5061473747374734,3.0
3.1604515351535154,0.7555637906647732,-1.5055226972697273,3.0
3.1608679867986798,0.7549369433346396,-1.5048980198019803,3.0
3.1612844384438445,0.7543103561524678,-1.5042733423342334,3.0
3.161700890089009,0.7536840291182578,-1.5036486648664864,3.0
3.1621173417341732,0.7530579622320044,-1.5030239873987403,3.0
3.162533793379338,0.7524321554937075,-1.5023993099309934,3.0
3.1629502450245024,0.7518066089033741,-1.5017746324632464,3.0
3.163366696669667,0.7511813224609973,-1.5011499549954994,3.0
3.1637831483148315,0.7505562961665824,-1.5005252775277524,3.0
3.164199599959996,0.7499315300201221,-1.4999006000600064,3.0
3.1646160516051607,0.7493070240216237,-1.4992759225922594,3.0
3.165032503250325,0.7486827781710854,-1.4986512451245124,3.0
3.1654489548954894,0.7480587924685036,-1.4980265676567655,3.0
3.165865406540654,0.7474350669138818,-1.4974018901890185,3.0
3.1662818581858185,0.7468116015072219,-1.4967772127212724,3.0
3.166698309830983,0.7461883962485167,-1.4961525352535254,3.0
3.1671147614761477,0.7455654511377716,-1.4955278577857785,3.0
3.167531213121312,0.7449427661749901,-1.4949031803180315,3.0
3.167947664766477,0.7443203413601633,-1.4942785028502845,3.0
3.168364116411641,0.7436981766932966,-1.4936538253825384,3.0
3.1687805680568055,0.74307627217439,-1.4930291479147915,3.0
3.1691970197019703,0.7424546278034416,-1.4924044704470445,3.0
3.1696134713471347,0.7418332435804516,-1.4917797929792975,3.0
3.170029922992299,0.7412121195054233,-1.4911551155115514,3.0
3.170446374637464,0.7405912555783516,-1.4905304380438045,3.0
3.170862826282628,0.7399706517992417,-1.4899057605760575,3.0
3.171279277927793,0.7393503081680866,-1.4892810831083105,3.0
3.1716957295729573,0.738730224684895,-1.4886564056405636,3.0
3.1721121812181217,0.7381104013496618,-1.4880317281728175,3.0
3.1725286328632865,0.7374908381623868,-1.4874070507050705,3.0
3.172945084508451,0.7368715351230701,-1.4867823732373235,3.0
3.173361536153615,0.7362524922317135,-1.4861576957695775,3.0
3.17377798779878,0.735633709488317,-1.4855330183018296,3.0
3.1741944394439443,0.7350151868928751,-1.4849083408340835,3.0
3.174610891089109,0.734396924445397,-1.4842836633663365,3.0
3.1750273427342735,0.7337789221458788,-1.4836589858985896,3.0
3.175443794379438,0.7331611799943154,-1.4830343084308435,3.0
3.1758602460246026,0.7325436979907138,-1.4824096309630956,3.0
3.176276697669767,0.7319264761350723,-1.4817849534953496,3.0
3.1766931493149313,0.7313095144273909,-1.4811602760276035,3.0
3.177109600960096,0.7306928128676624,-1.4805355985598556,3.0
3.1775260526052604,0.7300763714558975,-1.4799109210921095,3.0
3.1779425042504252,0.7294601901920927,-1.4792862436243617,3.0
3.1783589558955896,0.728844269076248,-1.4786615661566156,3.0
3.178775407540754,0.7282286081083562,-1.4780368886888695,3.0
3.1791918591859187,0.727613207288428,-1.4774122112211217,3.0
3.179608310831083,0.7269980666164599,-1.4767875337533756,3.0
3.1800247624762474,0.7263831860924483,-1.4761628562856286,3.0
3.1804412141214122,0.7257685657163968,-1.4755381788178816,3.0
3.1808576657665766,0.7251542054883053,-1.4749135013501355,3.0
3.1812741174117414,0.7245401054081739,-1.4742888238823877,3.0
3.1816905690569057,0.7239262654759973,-1.4736641464146416,3.0
3.18210702070207,0.7233126856917842,-1.4730394689468946,3.0
3.182523472347235,0.7226993660555294,-1.4724147914791477,3.0
3.1829399239923992,0.7220863065672312,-1.4717901140114016,3.0
3.1833563756375636,0.7214735072268947,-1.4711654365436546,3.0
3.1837728272827284,0.7208609680345166,-1.4705407590759076,3.0
3.1841892789278927,0.720248688990095,-1.4699160816081607,3.0
3.1846057305730575,0.7196366700936352,-1.4692914041404137,3.0
3.185022182218222,0.7190249113451372,-1.4686667266726676,3.0
3.185438633863386,0.7184134127445958,-1.4680420492049207,3.0
3.185855085508551,0.7178021742920109,-1.4674173717371737,3.0
3.1862715371537154,0.7171911959873878,-1.4667926942694267,3.0
3.1866879887988797,0.7165804778307248,-1.4661680168016806,3.0
3.1871044404440445,0.71597001982202,-1.4655433393339337,3.0
3.187520892089209,0.7153598219612736,-1.4649186618661867,3.0
3.1879373437343737,0.7147498842484872,-1.4642939843984397,3.0
3.188353795379538,0.7141402066836591,-1.4636693069306927,3.0
3.1887702470247024,0.7135307892667893,-1.4630446294629467,3.0
3.189186698669867,0.7129216319978795,-1.4624199519951997,3.0
3.1896031503150315,0.7123127348769316,-1.4617952745274527,3.0
3.190019601960196,0.7117040979039384,-1.4611705970597058,3.0
3.1904360536053606,0.7110957210789071,-1.4605459195919588,3.0
3.190852505250525,0.7104876044018358,-1.4599212421242127,3.0
3.19126895689569,0.7098797478727228,-1.4592965646564657,3.0
3.191685408540854,0.7092721514915645,-1.4586718871887188,3.0
3.1921018601860185,0.7086648152583699,-1.4580472097209718,3.0
3.1925183118311833,0.7080577391731353,-1.4574225322532248,3.0
3.1929347634763476,0.707450923235859,-1.4567978547854787,3.0
3.193351215121512,0.7068443674465392,-1.4561731773177318,3.0
3.193767666766677,0.7062380718051813,-1.4555484998499848,3.0
3.194184118411841,0.7056320363117816,-1.4549238223822378,3.0
3.1946005700570055,0.7050262609663402,-1.4542991449144917,3.0
3.1950170217021703,0.7044207457688589,-1.4536744674467448,3.0
3.1954334733473346,0.7038154907193377,-1.4530497899789978,3.0
3.1958499249924994,0.7032104958177747,-1.4524251125112508,3.0
3.1962663766376638,0.70260576106417,-1.4518004350435039,3.0
3.196682828282828,0.7020012864585254,-1.4511757575757578,3.0
3.197099279927993,0.7013970720008391,-1.4505510801080108,3.0
3.1975157315731573,0.7007931176911111,-1.4499264026402638,3.0
3.1979321832183216,0.7001894235293449,-1.4493017251725178,3.0
3.1983486348634864,0.699585989515537,-1.44867704770477,3.0
3.1987650865086508,0.6989828156496873,-1.4480523702370238,3.0
3.1991815381538156,0.698379901931796,-1.4474276927692769,3.0
3.19959798979898,0.6977772483618665,-1.4468030153015299,3.0
3.2000144414441443,0.6971748549398971,-1.4461783378337838,3.0
3.200430893089309,0.6965727216658806,-1.445553660366036,3.0
3.2008473447344734,0.6959708485398295,-1.4449289828982899,3.0
3.2012637963796378,0.6953692355617349,-1.4443043054305438,3.0
3.2016802480248026,0.6947678827316022,-1.443679627962796,3.0
3.202096699669967,0.6941667900494224,-1.4430549504950498,3.0
3.2025131513151317,0.6935659575152062,-1.442430273027302,3.0
3.202929602960296,0.6929653851289501,-1.441805595559556,3.0
3.2033460546054604,0.6923650728906505,-1.4411809180918098,3.0
3.203762506250625,0.691765020800311,-1.440556240624062,3.0
3.2041789578957895,0.6911652288579315,-1.4399315631563159,3.0
3.204595409540954,0.6905656970635086,-1.439306885688569,3.0
3.2050118611861187,0.6899664254170474,-1.438682208220822,3.0
3.205428312831283,0.6893674139185446,-1.4380575307530759,3.0
3.205844764476448,0.6887686625680018,-1.437432853285328,3.0
3.206261216121612,0.6881701713654156,-1.436808175817582,3.0
3.2066776677667765,0.6875719403107912,-1.436183498349835,3.0
3.2070941194119413,0.686973969404125,-1.435558820882088,3.0
3.2075105710571057,0.686376258645419,-1.434934143414342,3.0
3.20792702270227,0.6857788080346676,-1.434309465946595,3.0
3.208343474347435,0.6851816175718799,-1.433684788478848,3.0
3.208759925992599,0.6845846872570522,-1.433060111011101,3.0
3.209176377637764,0.6839880170901775,-1.432435433543354,3.0
3.2095928292829283,0.6833916070712664,-1.431810756075608,3.0
3.2100092809280927,0.6827954572003172,-1.431186078607861,3.0
3.2104257325732575,0.6821995674773227,-1.430561401140114,3.0
3.210842184218422,0.6816039379022865,-1.429936723672367,3.0
3.211258635863586,0.6810085684752138,-1.429312046204621,3.0
3.211675087508751,0.6804134591960977,-1.428687368736874,3.0
3.2120915391539153,0.6798186100649399,-1.428062691269127,3.0
3.21250799079908,0.6792240210817422,-1.42743801380138,3.0
3.2129244424442445,0.6786296922465063,-1.426813336333633,3.0
3.213340894089409,0.6780356235592251,-1.426188658865887,3.0
3.2137573457345736,0.677441815019904,-1.42556398139814,3.0
3.214173797379738,0.6768482666285447,-1.424939303930393,3.0
3.2145902490249023,0.6762549783851455,-1.424314626462646,3.0
3.215006700670067,0.6756619502896974,-1.423689948994899,3.0
3.2154231523152315,0.6750691823422166,-1.423065271527153,3.0
3.2158396039603963,0.6744766745426922,-1.422440594059406,3.0
3.2162560556055606,0.6738844268911279,-1.421815916591659,3.0
3.216672507250725,0.6732924393875201,-1.421191239123912,3.0
3.2170889588958897,0.6727007120318724,-1.4205665616561651,3.0
3.217505410541054,0.6721092448241865,-1.419941884188419,3.0
3.2179218621862185,0.6715180377644572,-1.419317206720672,3.0
3.2183383138313832,0.6709270908526861,-1.418692529252925,3.0
3.2187547654765476,0.6703364040888786,-1.4180678517851781,3.0
3.2191712171217124,0.6697459774730277,-1.4174431743174312,3.0
3.2195876687668767,0.6691558110051332,-1.416818496849685,3.0
3.220004120412041,0.6685659046852024,-1.4161938193819381,3.0
3.220420572057206,0.6679762585132281,-1.4155691419141911,3.0
3.2208370237023702,0.667386872489212,-1.4149444644464442,3.0
3.2212534753475346,0.666797746613156,-1.414319786978698,3.0
3.2216699269926994,0.6662088808850601,-1.4136951095109511,3.0
3.2220863786378637,0.6656202753049243,-1.4130704320432041,3.0
3.222502830283028,0.665031929872745,-1.412445754575458,3.0
3.222919281928193,0.6644438445885257,-1.4118210771077102,3.0
3.2233357335733572,0.6638560194522682,-1.4111963996399641,3.0
3.223752185218522,0.6632684544639638,-1.4105717221722172,3.0
3.2241686368636864,0.6626811496236229,-1.4099470447044702,3.0
3.2245850885088507,0.6620941049312421,-1.409322367236724,3.0
3.2250015401540155,0.6615073203868178,-1.4086976897689762,3.0
3.22541799179918,0.6609207959903536,-1.4080730123012302,3.0
3.2258344434443442,0.6603345317418494,-1.407448334833484,3.0
3.226250895089509,0.6597485276413035,-1.4068236573657362,3.0
3.2266673467346734,0.659162783688716,-1.4061989798979901,3.0
3.227083798379838,0.6585772998840866,-1.4055743024302423,3.0
3.2275002500250025,0.6579920762274192,-1.4049496249624962,3.0
3.227916701670167,0.6574071127187082,-1.4043249474947501,3.0
3.2283331533153317,0.6568224093579591,-1.4037002700270023,3.0
3.228749604960496,0.65623796614517,-1.4030755925592562,3.0
3.2291660566056604,0.6556537830803393,-1.4024509150915092,3.0
3.229582508250825,0.6550698601634632,-1.4018262376237622,3.0
3.2299989598959895,0.6544861973945508,-1.4012015601560162,3.0
3.2304154115411543,0.6539027947735967,-1.4005768826882683,3.0
3.2308318631863187,0.6533196523006026,-1.3999522052205222,3.0
3.231248314831483,0.6527367699755651,-1.3993275277527752,3.0
3.231664766476648,0.6521541477984876,-1.3987028502850283,3.0
3.232081218121812,0.6515717857693719,-1.3980781728172822,3.0
3.2324976697669765,0.650989683888211,-1.3974534953495352,3.0
3.2329141214121413,0.6504078421550119,-1.3968288178817883,3.0
3.2333305730573056,0.6498262605697729,-1.3962041404140413,3.0
3.2337470247024704,0.6492449391324904,-1.3955794629462943,3.0
3.234163476347635,0.6486638778431661,-1.3949547854785482,3.0
3.234579927992799,0.6480830767018055,-1.3943301080108013,3.0
3.234996379637964,0.6475025357084014,-1.3937054305430543,3.0
3.2354128312831283,0.6469222548629538,-1.3930807530753073,3.0
3.2358292829282926,0.6463422341654699,-1.3924560756075612,3.0
3.2362457345734574,0.6457624736159442,-1.3918313981398143,3.0
3.236662186218622,0.6451829732143786,-1.3912067206720673,3.0
3.2370786378637866,0.6446037329607659,-1.3905820432043203,3.0
3.237495089508951,0.6440247528551186,-1.3899573657365734,3.0
3.2379115411541153,0.6434460328974296,-1.3893326882688273,3.0
3.23832799279928,0.6428675730876954,-1.3887080108010803,3.0
3.2387444444444444,0.6422893734259265,-1.3880833333333333,3.0
3.2391608960896088,0.6417114339121142,-1.3874586558655864,3.0
3.2395773477347736,0.6411337545462619,-1.3868339783978394,3.0
3.239993799379938,0.6405563353283661,-1.3862093009300933,3.0
3.2404102510251027,0.6399791762584304,-1.3855846234623463,3.0
3.240826702670267,0.6394022773364547,-1.3849599459945994,3.0
3.2412431543154314,0.6388256385624373,-1.3843352685268524,3.0
3.241659605960596,0.63824925993638,-1.3837105910591054,3.0
3.2420760576057606,0.6376731414582828,-1.3830859135913594,3.0
3.242492509250925,0.6370972831281421,-1.3824612361236124,3.0
3.2429089608960897,0.6365216849459614,-1.3818365586558654,3.0
3.243325412541254,0.6359463469117408,-1.3812118811881184,3.0
3.243741864186419,0.6353712690254802,-1.3805872037203715,3.0
3.244158315831583,0.6347964512871744,-1.3799625262526254,3.0
3.2445747674767476,0.6342218936968322,-1.3793378487848784,3.0
3.2449912191219124,0.6336475962544483,-1.3787131713171314,3.0
3.2454076707670767,0.6330735589600245,-1.3780884938493845,3.0
3.245824122412241,0.6324997818135571,-1.3774638163816384,3.0
3.246240574057406,0.6319262648150481,-1.3768391389138914,3.0
3.24665702570257,0.6313530079645027,-1.3762144614461445,3.0
3.247073477347735,0.630780011261912,-1.3755897839783975,3.0
3.2474899289928993,0.6302072747072813,-1.3749651065106505,3.0
3.2479063806380637,0.6296347983006125,-1.3743404290429044,3.0
3.2483228322832285,0.629062582041902,-1.3737157515751575,3.0
3.248739283928393,0.6284906259311462,-1.3730910741074105,3.0
3.249155735573557,0.6279189299683559,-1.3724663966396644,3.0
3.249572187218722,0.627347494153522,-1.3718417191719166,3.0
3.2499886388638863,0.6267763184866446,-1.3712170417041705,3.0
3.2504050905090507,0.6262054029677309,-1.3705923642364244,3.0
3.2508215421542155,0.6256347475967736,-1.3699676867686765,3.0
3.25123799379938,0.6250643523737764,-1.3693430093009304,3.0
3.2516544454445446,0.6244942172987358,-1.3687183318331826,3.0
3.252070897089709,0.6239243423716587,-1.3680936543654365,3.0
3.2524873487348733,0.62335472759254,-1.3674689768976904,3.0
3.252903800380038,0.6227853729613759,-1.3668442994299426,3.0
3.2533202520252025,0.6222162784781755,-1.3662196219621965,3.0
3.253736703670367,0.6216474441429352,-1.3655949444944495,3.0
3.2541531553155316,0.6210788699556513,-1.3649702670267025,3.0
3.254569606960696,0.620510555916324,-1.3643455895589565,3.0
3.2549860586058608,0.6199425020249585,-1.3637209120912086,3.0
3.255402510251025,0.6193747082815548,-1.3630962346234625,3.0
3.2558189618961895,0.6188071746861059,-1.3624715571557156,3.0
3.2562354135413543,0.6182399012386188,-1.3618468796879686,3.0
3.2566518651865186,0.6176728879390918,-1.3612222022202225,3.0
3.257068316831683,0.6171061347875195,-1.3605975247524755,3.0
3.2574847684768478,0.6165396417839091,-1.3599728472847286,3.0
3.257901220122012,0.6159734089282587,-1.3593481698169816,3.0
3.258317671767177,0.6154074362205684,-1.3587234923492346,3.0
3.2587341234123413,0.6148417236608328,-1.3580988148814885,3.0
3.2591505750575056,0.6142762712490608,-1.3574741374137416,3.0
3.2595670267026704,0.6137110789852471,-1.3568494599459946,3.0
3.2599834783478348,0.6131461468693917,-1.3562247824782476,3.0
3.260399929992999,0.6125814749014928,-1.3556001050105015,3.0
3.260816381638164,0.6120170630815576,-1.3549754275427546,3.0
3.2612328332833282,0.6114529114095806,-1.3543507500750076,3.0
3.261649284928493,0.6108890198855619,-1.3537260726072606,3.0
3.2620657365736574,0.6103253885094997,-1.3531013951395137,3.0
3.2624821882188217,0.6097620172814011,-1.3524767176717676,3.0
3.2628986398639865,0.609198906201259,-1.3518520402040206,3.0
3.263315091509151,0.6086360552690735,-1.3512273627362736,3.0
3.2637315431543152,0.6080734644848533,-1.3506026852685267,3.0
3.26414799479948,0.6075111338485897,-1.3499780078007797,3.0
3.2645644464446444,0.6069490633602808,-1.3493533303330336,3.0
3.264980898089809,0.6063872530199355,-1.3487286528652866,3.0
3.2653973497349735,0.605825702827552,-1.3481039753975397,3.0
3.265813801380138,0.605264412783125,-1.3474792979297927,3.0
3.2662302530253027,0.6047033828866546,-1.3468546204620457,3.0
3.266646704670467,0.6041426131381442,-1.3462299429942997,3.0
3.2670631563156314,0.6035821035375974,-1.3456052655265527,3.0
3.267479607960796,0.6030218540850019,-1.3449805880588057,3.0
3.2678960596059605,0.6024618647803734,-1.3443559105910587,3.0
3.2683125112511253,0.6019021356236998,-1.3437312331233118,3.0
3.2687289628962897,0.6013426666149861,-1.3431065556555657,3.0
3.269145414541454,0.6007834577542308,-1.3424818781878187,3.0
3.269561866186619,0.6002245090414355,-1.3418572007200718,3.0
3.269978317831783,0.5996658204766003,-1.3412325232523248,3.0
3.2703947694769475,0.5991073920597216,-1.3406078457845787,3.0
3.2708112211221123,0.5985492237908048,-1.3399831683168317,3.0
3.2712276727672767,0.597991315669848,-1.3393584908490848,3.0
3.2716441244124415,0.5974336676968477,-1.3387338133813378,3.0
3.272060576057606,0.5968762798718039,-1.3381091359135908,3.0
3.27247702770277,0.5963191521947255,-1.3374844584458447,3.0
3.272893479347935,0.5957622846656037,-1.3368597809780978,3.0
3.2733099309930993,0.5952056772844383,-1.3362351035103508,3.0
3.2737263826382637,0.5946493300512365,-1.3356104260426047,3.0
3.2741428342834284,0.5940932429659913,-1.3349857485748569,3.0
3.274559285928593,0.5935374160287079,-1.3343610711071108,3.0
3.2749757375737576,0.5929818492393775,-1.3337363936393638,3.0
3.275392189218922,0.5924265425980124,-1.3331117161716168,3.0
3.2758086408640863,0.5918714961046057,-1.3324870387038708,3.0
3.276225092509251,0.5913167097591572,-1.331862361236123,3.0
3.2766415441544154,0.5907621835616652,-1.3312376837683768,3.0
3.27705799579958,0.5902079175121351,-1.3306130063006307,3.0
3.2774744474447446,0.5896539116105632,-1.3299883288328829,3.0
3.277890899089909,0.5891001658569479,-1.3293636513651368,3.0
3.2783073507350733,0.588546680251298,-1.3287389738973898,3.0
3.278723802380238,0.5879934547936045,-1.3281142964296428,3.0
3.2791402540254024,0.5874404894838658,-1.3274896189618968,3.0
3.2795567056705672,0.5868877843220908,-1.326864941494149,3.0
3.2799731573157316,0.5863353393082757,-1.3262402640264028,3.0
3.280389608960896,0.5857831544424137,-1.3256155865586559,3.0
3.2808060606060607,0.585231229724517,-1.3249909090909089,3.0
3.281222512251225,0.5846795651545804,-1.3243662316231628,3.0
3.2816389638963894,0.5841281607326003,-1.3237415541554158,3.0
3.282055415541554,0.5835770164585767,-1.3231168766876689,3.0
3.2824718671867186,0.583026132332515,-1.322492199219922,3.0
3.2828883188318834,0.5824755083544133,-1.321867521752175,3.0
3.2833047704770477,0.5819251445242699,-1.3212428442844288,3.0
3.283721222122212,0.5813750408420848,-1.3206181668166819,3.0
3.284137673767377,0.5808251973078598,-1.319993489348935,3.0
3.284554125412541,0.5802756139215948,-1.319368811881188,3.0
3.2849705770577056,0.5797262906832845,-1.3187441344134418,3.0
3.2853870287028704,0.5791772275929361,-1.3181194569456949,3.0
3.2858034803480347,0.5786284246505495,-1.317494779477948,3.0
3.2862199319931995,0.5780798818561212,-1.316870102010201,3.0
3.286636383638364,0.5775315992096477,-1.316245424542454,3.0
3.287052835283528,0.5769835767111378,-1.3156207470747079,3.0
3.287469286928693,0.5764358143605861,-1.314996069606961,3.0
3.2878857385738574,0.575888312157991,-1.314371392139214,3.0
3.2883021902190217,0.5753410701033577,-1.313746714671467,3.0
3.2887186418641865,0.5747940881966827,-1.31312203720372,3.0
3.289135093509351,0.5742473664379695,-1.312497359735974,3.0
3.2895515451545156,0.5737009048272093,-1.311872682268227,3.0
3.28996799679968,0.5731547033644127,-1.31124800480048,3.0
3.2903844484448443,0.5726087620495761,-1.310623327332733,3.0
3.290800900090009,0.5720630808826979,-1.309998649864986,3.0
3.2912173517351735,0.5715176598637761,-1.30937397239724,3.0
3.291633803380338,0.5709724989928162,-1.308749294929493,3.0
3.2920502550255026,0.5704275982698146,-1.308124617461746,3.0
3.292466706670667,0.5698829576947695,-1.307499939993999,3.0
3.292883158315832,0.5693385772676862,-1.306875262526252,3.0
3.293299609960996,0.5687944569885648,-1.306250585058506,3.0
3.2937160616061605,0.5682505968573963,-1.305625907590759,3.0
3.2941325132513253,0.5677069968741897,-1.305001230123012,3.0
3.2945489648964896,0.5671636570389449,-1.304376552655265,3.0
3.294965416541654,0.5666205773516566,-1.303751875187519,3.0
3.2953818681868188,0.5660777578123284,-1.303127197719772,3.0
3.295798319831983,0.5655351984209602,-1.302502520252025,3.0
3.296214771477148,0.5649928991775504,-1.301877842784278,3.0
3.2966312231223123,0.564450860082097,-1.3012531653165311,3.0
3.2970476747674766,0.5639090811346072,-1.300628487848785,3.0
3.2974641264126414,0.563367562335074,-1.300003810381038,3.0
3.2978805780578058,0.5628263036835008,-1.299379132913291,3.0
3.29829702970297,0.5622853051798842,-1.298754455445545,3.0
3.298713481348135,0.5617445668242294,-1.2981297779777972,3.0
3.2991299329932993,0.5612040886165346,-1.297505100510051,3.0
3.299546384638464,0.5606638705567981,-1.296880423042304,3.0
3.2999628362836284,0.5601239126450164,-1.2962557455745571,3.0
3.3003792879287928,0.5595842148812,-1.295631068106811,3.0
3.3007957395739576,0.5590447772653402,-1.2950063906390632,3.0
3.301212191219122,0.5585055997974369,-1.2943817131713171,3.0
3.3016286428642863,0.5579666824774971,-1.293757035703571,3.0
3.302045094509451,0.5574280253055157,-1.2931323582358232,3.0
3.3024615461546154,0.556889628281489,-1.292507680768077,3.0
3.30287799779978,0.556351491405426,-1.2918830033003292,3.0
3.3032944494449445,0.5558136146773229,-1.2912583258325832,3.0
3.303710901090109,0.5552759980971782,-1.290633648364837,3.0
3.3041273527352737,0.5547386416649882,-1.2900089708970892,3.0
3.304543804380438,0.5542015453807618,-1.2893842934293431,3.0
3.3049602560256024,0.5536647092444955,-1.2887596159615962,3.0
3.305376707670767,0.5531281332561857,-1.2881349384938492,3.0
3.3057931593159315,0.5525918174158342,-1.287510261026103,3.0
3.306209610961096,0.5520557617234445,-1.2868855835583561,3.0
3.3066260626062607,0.5515199661790131,-1.2862609060906092,3.0
3.307042514251425,0.5509844307825382,-1.2856362286228622,3.0
3.30745896589659,0.5504491555340252,-1.2850115511551152,3.0
3.307875417541754,0.5499141404334722,-1.2843868736873691,3.0
3.3082918691869185,0.5493793854808757,-1.2837621962196222,3.0
3.3087083208320833,0.5488448906762393,-1.2831375187518752,3.0
3.3091247724772477,0.548310656019563,-1.2825128412841282,3.0
3.309541224122412,0.5477766815108431,-1.2818881638163822,3.0
3.309957675767577,0.5472429671500851,-1.2812634863486352,3.0
3.310374127412741,0.5467095129372872,-1.2806388088808882,3.0
3.310790579057906,0.5461763188724476,-1.2800141314131412,3.0
3.3112070307030703,0.5456433849555626,-1.2793894539453943,3.0
3.3116234823482347,0.5451107111866431,-1.2787647764776482,3.0
3.3120399339933995,0.5445782975656801,-1.2781400990099012,3.0
3.312456385638564,0.5440461440926789,-1.2775154215421543,3.0
3.312872837283728,0.5435142507676307,-1.2768907440744073,3.0
3.313289288928893,0.5429826175905461,-1.2762660666066603,3.0
3.3137057405740573,0.5424512445614198,-1.2756413891389142,3.0
3.314122192219222,0.5419201316802535,-1.2750167116711673,3.0
3.3145386438643865,0.5413892789470438,-1.2743920342034203,3.0
3.314955095509551,0.5408586863617959,-1.2737673567356733,3.0
3.3153715471547156,0.5403283539245063,-1.2731426792679263,3.0
3.31578799879988,0.5397982816351732,-1.2725180018001803,3.0
3.3162044504450443,0.5392684694938037,-1.2718933243324333,3.0
3.316620902090209,0.5387389175003925,-1.2712686468646863,3.0
3.3170373537353735,0.538209625654936,-1.2706439693969394,3.0
3.3174538053805382,0.5376805939574414,-1.2700192919291924,3.0
3.3178702570257026,0.5371518224079086,-1.2693946144614463,3.0
3.318286708670867,0.5366233110063341,-1.2687699369936993,3.0
3.3187031603160317,0.5360950597527143,-1.2681452595259524,3.0
3.319119611961196,0.5355670686470582,-1.2675205820582054,3.0
3.3195360636063604,0.5350393376893603,-1.2668959045904593,3.0
3.3199525152515252,0.5345118668796225,-1.2662712271227123,3.0
3.3203689668966896,0.5339846562178394,-1.2656465496549654,3.0
3.3207854185418544,0.5334577057040182,-1.2650218721872184,3.0
3.3212018701870187,0.5329310153381588,-1.2643971947194714,3.0
3.321618321832183,0.5324045851202541,-1.2637725172517253,3.0
3.322034773477348,0.5318784150503113,-1.2631478397839784,3.0
3.3224512251225122,0.5313525051283268,-1.2625231623162314,3.0
3.3228676767676766,0.5308268553542987,-1.2618984848484853,3.0
3.3232841284128414,0.5303014657282343,-1.2612738073807375,3.0
3.3237005800580057,0.5297763362501282,-1.2606491299129914,3.0
3.3241170317031705,0.5292514669199804,-1.2600244524452444,3.0
3.324533483348335,0.5287268577377908,-1.2593997749774974,3.0
3.3249499349934992,0.5282025087035613,-1.2587750975097514,3.0
3.325366386638664,0.5276784198172919,-1.2581504200420035,3.0
3.3257828382838284,0.527154591078979,-1.2575257425742574,3.0
3.3261992899289927,0.5266310224886279,-1.2569010651065113,3.0
3.3266157415741575,0.5261077140462334,-1.2562763876387635,3.0
3.327032193219322,0.5255846657518024,-1.2556517101710174,3.0
3.3274486448644867,0.5250618776053244,-1.2550270327032695,3.0
3.327865096509651,0.5245393496068083,-1.2544023552355235,3.0
3.3282815481548154,0.5240170817562539,-1.2537776777677774,3.0
3.32869799979998,0.5234950740536579,-1.2531530003000295,3.0
3.3291144514451445,0.5229733264990166,-1.2525283228322834,3.0
3.329530903090309,0.5224518390923389,-1.2519036453645365,3.0
3.3299473547354737,0.5219306118336213,-1.2512789678967895,3.0
3.330363806380638,0.5214096447228567,-1.2506542904290434,3.0
3.330780258025803,0.5208889377600556,-1.2500296129612956,3.0
3.331196709670967,0.5203684909452146,-1.2494049354935495,3.0
3.3316131613161315,0.5198483042783302,-1.2487802580258025,3.0
3.3320296129612963,0.519328377759404,-1.2481555805580555,3.0
3.3324460646064606,0.5188087113884414,-1.2475309030903095,3.0
3.332862516251625,0.5182893051654371,-1.2469062256225625,3.0
3.33327896789679,0.5177701590903858,-1.2462815481548155,3.0
3.333695419541954,0.5172512731632999,-1.2456568706870685,3.0
3.3341118711871185,0.516732647384174,-1.2450321932193225,3.0
3.3345283228322833,0.5162142817530011,-1.2444075157515755,3.0
3.3349447744774476,0.5156961762697918,-1.2437828382838285,3.0
3.3353612261226124,0.5151783309345408,-1.2431581608160815,3.0
3.335777677767777,0.5146607457472498,-1.2425334833483346,3.0
3.336194129412941,0.5141434207079172,-1.2419088058805885,3.0
3.336610581058106,0.5136263558165428,-1.2412841284128415,3.0
3.3370270327032703,0.5131095510731285,-1.2406594509450946,3.0
3.3374434843484346,0.5125930064776725,-1.2400347734773476,3.0
3.3378599359935994,0.5120767220301765,-1.2394100960096006,3.0
3.3382763876387638,0.5115606977306406,-1.2387854185418545,3.0
3.3386928392839286,0.5110449335790612,-1.2381607410741076,3.0
3.339109290929093,0.5105294295754419,-1.2375360636063606,3.0
3.3395257425742573,0.5100141857197826,-1.2369113861386136,3.0
3.339942194219422,0.5094992020120834,-1.2362867086708667,3.0
3.3403586458645864,0.508984478452339,-1.2356620312031206,3.0
3.3407750975097508,0.5084700150405581,-1.2350373537353736,3.0
3.3411915491549156,0.5079558117767355,-1.2344126762676266,3.0
3.34160800080008,0.507441868660873,-1.2337879987998797,3.0
3.3420244524452447,0.5069281856929653,-1.2331633213321327,3.0
3.342440904090409,0.5064147628730193,-1.2325386438643866,3.0
3.3428573557355734,0.5059016002010353,-1.2319139663966396,3.0
3.343273807380738,0.5053886976770077,-1.2312892889288927,3.0
3.3436902590259026,0.5048760553009384,-1.2306646114611457,3.0
3.344106710671067,0.5043636730728309,-1.2300399339933996,3.0
3.3445231623162317,0.50385155099268,-1.2294152565256526,3.0
3.344939613961396,0.5033396890604873,-1.2287905790579057,3.0
3.345356065606561,0.5028280872762547,-1.2281659015901587,3.0
3.345772517251725,0.502316745639984,-1.2275412241224117,3.0
3.3461889688968895,0.5018056641516697,-1.2269165466546657,3.0
3.3466054205420543,0.5012948428113155,-1.2262918691869187,3.0
3.3470218721872187,0.5007842816189214,-1.2256671917191717,3.0
3.347438323832383,0.5002739805744874,-1.2250425142514256,3.0
3.347854775477548,0.49976393967800625,-1.2244178367836778,3.0
3.348271227122712,0.49925415892948877,-1.2237931593159317,3.0
3.348687678767877,0.4987446383289331,-1.2231684818481847,3.0
3.3491041304130413,0.49823537787633043,-1.2225438043804377,3.0
3.3495205820582057,0.49772637757169136,-1.2219191269126917,3.0
3.3499370337033705,0.49721763741501057,-1.2212944494449438,3.0
3.350353485348535,0.49670915740628985,-1.2206697719771977,3.0
3.350769936993699,0.49620093754552563,-1.2200450945094516,3.0
3.351186388638864,0.4956929778327215,-1.2194204170417038,3.0
3.3516028402840283,0.4951852782678774,-1.2187957395739577,3.0
3.352019291929193,0.49467783885099337,-1.2181710621062098,3.0
3.3524357435743575,0.4941706595820641,-1.2175463846384638,3.0
3.352852195219522,0.4936637404610984,-1.2169217071707177,3.0
3.3532686468646866,0.493157081488091,-1.2162970297029698,3.0
3.353685098509851,0.49265068266304013,-1.2156723522352237,3.0
3.3541015501550153,0.4921445439859511,-1.2150476747674768,3.0
3.35451800180018,0.49163866545682033,-1.2144229972997298,3.0
3.3549344534453445,0.4911330470756461,-1.2137983198319837,3.0
3.3553509050905093,0.49062768884243546,-1.2131736423642359,3.0
3.3557673567356736,0.4901225907571831,-1.2125489648964898,3.0
3.356183808380838,0.48961775281989084,-1.2119242874287428,3.0
3.3566002600260028,0.4891131750305533,-1.2112996099609958,3.0
3.357016711671167,0.4886088573891776,-1.2106749324932498,3.0
3.3574331633163315,0.48810479989576194,-1.2100502550255028,3.0
3.3578496149614963,0.48760100255030636,-1.2094255775577558,3.0
3.3582660666066606,0.4870974653528055,-1.2088009000900088,3.0
3.3586825182518254,0.48659418830326473,-1.2081762226222619,3.0
3.3590989698969898,0.48609117140168756,-1.2075515451545158,3.0
3.359515421542154,0.48558841464806335,-1.2069268676867688,3.0
3.359931873187319,0.48508591804240275,-1.2063021902190219,3.0
3.3603483248324832,0.4845836815847022,-1.2056775127512749,3.0
3.3607647764776476,0.4840817052749564,-1.2050528352835288,3.0
3.3611812281228124,0.48357998911317246,-1.2044281578157818,3.0
3.3615976797679767,0.48307853309934856,-1.2038034803480349,3.0
3.362014131413141,0.48257733723348295,-1.203178802880288,3.0
3.362430583058306,0.48207640151557385,-1.202554125412541,3.0
3.3628470347034702,0.4815757259456266,-1.2019294479447948,3.0
3.363263486348635,0.4810753105236394,-1.2013047704770479,3.0
3.3636799379937994,0.4805751552496069,-1.200680093009301,3.0
3.3640963896389637,0.4800752601235381,-1.200055415541554,3.0
3.3645128412841285,0.47957562514542573,-1.199430738073807,3.0
3.364929292929293,0.479076250315277,-1.1988060606060609,3.0
3.3653457445744572,0.47857713563308124,-1.198181383138314,3.0
3.365762196219622,0.47807828109884554,-1.197556705670567,3.0
3.3661786478647864,0.47757968671257345,-1.19693202820282,3.0
3.366595099509951,0.47708135247425787,-1.196307350735073,3.0
3.3670115511551155,0.4765832783838988,-1.195682673267327,3.0
3.36742800280028,0.47608546444150335,-1.19505799579958,3.0
3.3678444544454447,0.4755879106470662,-1.194433318331833,3.0
3.368260906090609,0.4750906170005855,-1.193808640864086,3.0
3.3686773577357734,0.4745935835020667,-1.19318396339634,3.0
3.369093809380938,0.4740968101515062,-1.192559285928593,3.0
3.3695102610261025,0.47360029694890216,-1.191934608460846,3.0
3.3699267126712673,0.47310404389426,-1.191309930993099,3.0
3.3703431643164317,0.47260805098757785,-1.190685253525352,3.0
3.370759615961596,0.4721123182288558,-1.190060576057606,3.0
3.371176067606761,0.4716168456180867,-1.189435898589859,3.0
3.371592519251925,0.471121633155283,-1.188811221122112,3.0
3.3720089708970895,0.4706266808404376,-1.188186543654366,3.0
3.3724254225422543,0.47013198867355044,-1.187561866186618,3.0
3.3728418741874187,0.4696375566546198,-1.186937188718872,3.0
3.3732583258325834,0.46914338478365103,-1.186312511251125,3.0
3.373674777477748,0.4686494730606423,-1.185687833783378,3.0
3.374091229122912,0.4681558214855883,-1.185063156315632,3.0
3.374507680768077,0.46766243005849617,-1.1844384788478841,3.0
3.3749241324132413,0.4671692987793641,-1.183813801380138,3.0
3.3753405840584056,0.4666764276481885,-1.183189123912392,3.0
3.3757570357035704,0.46618381666497655,-1.182564446444644,3.0
3.376173487348735,0.4656914658297211,-1.181939768976898,3.0
3.3765899389938996,0.4651993751424257,-1.1813150915091502,3.0
3.377006390639064,0.46470754460308683,-1.180690414041404,3.0
3.3774228422842283,0.4642159742117098,-1.180065736573658,3.0
3.377839293929393,0.46372466396829104,-1.1794410591059101,3.0
3.3782557455745574,0.4632336138728306,-1.178816381638164,3.0
3.378672197219722,0.46274282392533195,-1.178191704170417,3.0
3.3790886488648866,0.46225229412578983,-1.17756702670267,3.0
3.379505100510051,0.46176202447420955,-1.176942349234924,3.0
3.3799215521552157,0.46127201497058223,-1.1763176717671762,3.0
3.38033800380038,0.4607822656149203,-1.17569299429943,3.0
3.3807544554455444,0.46029277640721666,-1.1750683168316831,3.0
3.381170907090709,0.45980354734746953,-1.1744436393639361,3.0
3.3815873587358736,0.45931457843568246,-1.17381896189619,3.0
3.382003810381038,0.45882586967185546,-1.173194284428443,3.0
3.3824202620262027,0.4583374210559885,-1.1725696069606961,3.0
3.382836713671367,0.4578492325880781,-1.1719449294929492,3.0
3.383253165316532,0.4573613042681277,-1.1713202520252022,3.0
3.383669616961696,0.4568736360961392,-1.170695574557456,3.0
3.3840860686068606,0.4563862280721054,-1.1700708970897091,3.0
3.3845025202520254,0.45589908019603165,-1.1694462196219622,3.0
3.3849189718971897,0.45541219246791975,-1.1688215421542152,3.0
3.385335423542354,0.4549255648877679,-1.168196864686469,3.0
3.385751875187519,0.45443919745556904,-1.1675721872187221,3.0
3.386168326832683,0.45395309017133556,-1.1669475097509752,3.0
3.386584778477848,0.4534672430350586,-1.1663228322832282,3.0
3.3870012301230124,0.4529816560467417,-1.1656981548154812,3.0
3.3874176817681767,0.4524963292063813,-1.1650734773477351,3.0
3.3878341334133415,0.45201126251398094,-1.1644487998799882,3.0
3.388250585058506,0.45152645596954244,-1.1638241224122412,3.0
3.38866703670367,0.45104190957306045,-1.1631994449444942,3.0
3.389083488348835,0.4505576233245385,-1.1625747674767473,3.0
3.3894999399939993,0.45007359722397666,-1.1619500900090012,3.0
3.3899163916391637,0.4495898312713713,-1.1613254125412542,3.0
3.3903328432843285,0.449106325466726,-1.1607007350735072,3.0
3.390749294929493,0.4486230798100408,-1.1600760576057603,3.0
3.3911657465746576,0.44814009430131563,-1.1594513801380133,3.0
3.391582198219822,0.447657368940547,-1.1588267026702672,3.0
3.3919986498649863,0.44717490372774016,-1.1582020252025202,3.0
3.392415101510151,0.44669269866289163,-1.1575773477347733,3.0
3.3928315531553155,0.4462107537459996,-1.1569526702670263,3.0
3.39324800480048,0.4457290689770712,-1.1563279927992802,3.0
3.3936644564456446,0.4452476443560993,-1.1557033153315333,3.0
3.394080908090809,0.44476647988308926,-1.1550786378637863,3.0
3.3944973597359738,0.44428557555803216,-1.1544539603960393,3.0
3.394913811381138,0.4438049313809387,-1.1538292829282923,3.0
3.3953302630263025,0.44332454735180704,-1.1532046054605463,3.0
3.3957467146714673,0.44284442347063013,-1.1525799279927993,3.0
3.3961631663166316,0.4423645597374115,-1.1519552505250523,3.0
3.396579617961796,0.4418849561521565,-1.1513305730573062,3.0
3.3969960696069608,0.441405612714858,-1.1507058955895584,3.0
3.397412521252125,0.440926529425516,-1.1500812181218123,3.0
3.39782897289729,0.44044770628413765,-1.1494565406540653,3.0
3.3982454245424543,0.43996914329071757,-1.1488318631863184,3.0
3.3986618761876186,0.4394908404452522,-1.1482071857185723,3.0
3.3990783278327834,0.4390127977477505,-1.1475825082508244,3.0
3.3994947794779478,0.4385350151982088,-1.1469578307830783,3.0
3.399911231123112,0.4380574927966254,-1.1463331533153323,3.0
3.400327682768277,0.4375802305429968,-1.1457084758475844,3.0
3.4007441344134413,0.4371032284373335,-1.1450837983798383,3.0
3.401160586058606,0.43662648647962676,-1.1444591209120905,3.0
3.4015770377037704,0.4361500046698801,-1.1438344434443444,3.0
3.4019934893489348,0.4356737830080881,-1.1432097659765983,3.0
3.4024099409940995,0.4351978214942598,-1.1425850885088504,3.0
3.402826392639264,0.43472212012838973,-1.1419604110411044,3.0
3.4032428442844282,0.43424667891047797,-1.1413357335733574,3.0
3.403659295929593,0.43377149784052627,-1.1407110561056104,3.0
3.4040757475747574,0.4332965769185346,-1.1400863786378643,3.0
3.404492199219922,0.4328219161444995,-1.1394617011701165,3.0
3.4049086508650865,0.43234751551842443,-1.1388370237023704,3.0
3.405325102510251,0.4318733750403112,-1.1382123462346234,3.0
3.4057415541554157,0.4313994947101527,-1.1375876687668764,3.0
3.40615800580058,0.4309258745279543,-1.1369629912991304,3.0
3.4065744574457444,0.4304525144937177,-1.1363383138313834,3.0
3.406990909090909,0.4299794146074394,-1.1357136363636364,3.0
3.4074073607360735,0.4295065748691176,-1.1350889588958895,3.0
3.4078238123812383,0.42903399527875585,-1.1344642814281425,3.0
3.4082402640264027,0.42856167583635596,-1.1338396039603964,3.0
3.408656715671567,0.42808961654191435,-1.1332149264926494,3.0
3.409073167316732,0.42761781739542926,-1.1325902490249025,3.0
3.409489618961896,0.427146278396906,-1.1319655715571555,3.0
3.4099060706070605,0.4266749995463428,-1.1313408940894094,3.0
3.4103225222522253,0.4262039808437379,-1.1307162166216624,3.0
3.4107389738973897,0.4257332222890877,-1.1300915391539155,3.0
3.4111554255425545,0.42526272388240116,-1.1294668616861685,3.0
3.411571877187719,0.4247924856236729,-1.1288421842184215,3.0
3.411988328832883,0.4243225075129029,-1.1282175067506754,3.0
3.412404780478048,0.423852789550093,-1.1275928292829285,3.0
3.4128212321232123,0.4233833317352431,-1.1269681518151815,3.0
3.4132376837683767,0.42291413406834977,-1.1263434743474345,3.0
3.4136541354135415,0.4224451965494165,-1.1257187968796876,3.0
3.414070587058706,0.42197651917844325,-1.1250941194119415,3.0
3.4144870387038706,0.4215081019554301,-1.1244694419441945,3.0
3.414903490349035,0.42103994488037344,-1.1238447644764475,3.0
3.4153199419941993,0.4205720479532786,-1.1232200870087006,3.0
3.415736393639364,0.4201044111741403,-1.1225954095409536,3.0
3.4161528452845284,0.41963703454296564,-1.1219707320732075,3.0
3.416569296929693,0.4191699180597439,-1.1213460546054606,3.0
3.4169857485748576,0.418703061724484,-1.1207213771377136,3.0
3.417402200220022,0.41823646553718596,-1.1200966996699666,3.0
3.4178186518651863,0.41777012949784265,-1.1194720222022205,3.0
3.418235103510351,0.41730405360646117,-1.1188473447344736,3.0
3.4186515551555154,0.41683823786303975,-1.1182226672667266,3.0
3.4190680068006802,0.41637268226757485,-1.1175979897989796,3.0
3.4194844584458446,0.4159073868200682,-1.1169733123312326,3.0
3.419900910091009,0.41544235152052345,-1.1163486348634866,3.0
3.4203173617361737,0.41497757636893695,-1.1157239573957396,3.0
3.420733813381338,0.41451306136530874,-1.1150992799279926,3.0
3.4211502650265024,0.4140488065096406,-1.1144746024602465,3.0
3.4215667166716672,0.4135848118019325,-1.1138499249924987,3.0
3.4219831683168316,0.41312107724218095,-1.1132252475247526,3.0
3.4223996199619964,0.4126576028303912,-1.1126005700570056,3.0
3.4228160716071607,0.41219438856656154,-1.1119758925892587,3.0
3.423232523252325,0.41173143445069016,-1.1113512151215126,3.0
3.42364897489749,0.41126874048277173,-1.1107265376537647,3.0
3.4240654265426542,0.4108063066628205,-1.1101018601860186,3.0
3.4244818781878186,0.4103441329908257,-1.1094771827182726,3.0
3.4248983298329834,0.40988221946679104,-1.1088525052505247,3.0
3.4253147814781477,0.4094205660907111,-1.1082278277827786,3.0
3.4257312331233125,0.40895917286259476,-1.1076031503150308,3.0
3.426147684768477,0.4084980397824367,-1.1069784728472847,3.0
3.426564136413641,0.40803716685023517,-1.1063537953795386,3.0
3.426980588058806,0.40757655406599547,-1.1057291179117907,3.0
3.4273970397039704,0.40711620142971583,-1.1051044404440447,3.0
3.4278134913491347,0.4066561089413909,-1.1044797629762977,3.0
3.4282299429942995,0.40619627660102964,-1.1038550855085507,3.0
3.428646394639464,0.40573670440862664,-1.1032304080408046,3.0
3.4290628462846287,0.4052773923641819,-1.1026057305730568,3.0
3.429479297929793,0.4048183404676955,-1.1019810531053107,3.0
3.4298957495749574,0.4043595487191709,-1.1013563756375637,3.0
3.430312201220122,0.4039010171186046,-1.1007316981698168,3.0
3.4307286528652865,0.4034427456659966,-1.1001070207020707,3.0
3.431145104510451,0.40298473436134685,-1.0994823432343237,3.0
3.4315615561556156,0.4025269832046572,-1.0988576657665767,3.0
3.43197800780078,0.4020694921959276,-1.0982329882988298,3.0
3.432394459445945,0.4016122613351527,-1.0976083108310828,3.0
3.432810911091109,0.40115529062234323,-1.0969836333633367,3.0
3.4332273627362735,0.40069858005749026,-1.0963589558955897,3.0
3.4336438143814383,0.40024212964059735,-1.0957342784278428,3.0
3.4340602660266026,0.3997859393716592,-1.0951096009600958,3.0
3.434476717671767,0.3993300092506846,-1.0944849234923497,3.0
3.434893169316932,0.39887433927766835,-1.0938602460246027,3.0
3.435309620962096,0.3984189294526086,-1.0932355685568558,3.0
3.435726072607261,0.3979637797755107,-1.0926108910891088,3.0
3.4361425242524253,0.3975088902463746,-1.0919862136213618,3.0
3.4365589758975896,0.39705426086519324,-1.0913615361536158,3.0
3.4369754275427544,0.3965998916319702,-1.0907368586858688,3.0
3.4373918791879188,0.39614578254671073,-1.0901121812181218,3.0
3.437808330833083,0.3956919336094096,-1.0894875037503748,3.0
3.438224782478248,0.39523834482006315,-1.0888628262826279,3.0
3.4386412341234123,0.39478501617868034,-1.0882381488148818,3.0
3.439057685768577,0.3943319476852558,-1.0876134713471348,3.0
3.4394741374137414,0.39387913933979135,-1.0869887938793878,3.0
3.4398905890589058,0.3934265911422816,-1.0863641164116409,3.0
3.4403070407040706,0.39297430309273373,-1.085739438943894,3.0
3.440723492349235,0.3925222751911477,-1.0851147614761478,3.0
3.4411399439943993,0.39207050743751637,-1.0844900840084009,3.0
3.441556395639564,0.3916189998318451,-1.0838654065406539,3.0
3.4419728472847284,0.3911677523741357,-1.083240729072907,3.0
3.442389298929893,0.3907167650643846,-1.08261605160516,3.0
3.4428057505750576,0.39026603790258996,-1.0819913741374139,3.0
3.443222202220222,0.3898155708887572,-1.081366696669667,3.0
3.4436386538653867,0.3893653640228827,-1.08074201920192,3.0
3.444055105510551,0.3889154173049647,-1.080117341734173,3.0
3.4444715571557154,0.38846573073501034,-1.0794926642664269,3.0
3.44488800880088,0.3880163043130125,-1.07886798679868,3.0
3.4453044604460445,0.38756713803897647,-1.078243309330933,3.0
3.4457209120912093,0.3871182319128934,-1.077618631863186,3.0
3.4461373637363737,0.38666958593477574,-1.076993954395439,3.0
3.446553815381538,0.38622120010461636,-1.076369276927693,3.0
3.446970267026703,0.3857730744224117,-1.075744599459946,3.0
3.447386718671867,0.3853252088881707,-1.075119921992199,3.0
3.4478031703170315,0.38487760350188793,-1.0744952445244529,3.0
3.4482196219621963,0.38443025826356525,-1.073870567056705,3.0
3.4486360736073607,0.3839831731731991,-1.073245889588959,3.0
3.449052525252525,0.38353634823079474,-1.0726212121212129,3.0
3.44946897689769,0.3830897834363469,-1.071996534653465,3.0
3.449885428542854,0.3826434787898574,-1.071371857185719,3.0
3.450301880188019,0.3821974342913297,-1.070747179717971,3.0
3.4507183318331833,0.38175164994076205,-1.070122502250225,3.0
3.4511347834783477,0.38130612573814915,-1.069497824782479,3.0
3.4515512351235125,0.38086086168349986,-1.068873147314731,3.0
3.451967686768677,0.38041585777680886,-1.068248469846985,3.0
3.452384138413841,0.3799711140180779,-1.067623792379238,3.0
3.452800590059006,0.3795266304073017,-1.066999114911491,3.0
3.4532170417041703,0.37908240694448736,-1.066374437443745,3.0
3.453633493349335,0.37863844362963306,-1.065749759975997,3.0
3.4540499449944995,0.3781947404627388,-1.065125082508251,3.0
3.454466396639664,0.3777512974437993,-1.064500405040504,3.0
3.4548828482848286,0.3773081145728199,-1.063875727572757,3.0
3.455299299929993,0.37686519184980405,-1.063251050105011,3.0
3.4557157515751573,0.3764225292747412,-1.062626372637264,3.0
3.456132203220322,0.3759801268476419,-1.062001695169517,3.0
3.4565486548654865,0.37553798456850274,-1.06137701770177,3.0
3.4569651065106513,0.37509610243732006,-1.060752340234023,3.0
3.4573815581558156,0.37465448045409566,-1.060127662766277,3.0
3.45779800980098,0.3742131186188331,-1.05950298529853,3.0
3.4582144614461447,0.37377201693152884,-1.058878307830783,3.0
3.458630913091309,0.3733311753921811,-1.058253630363036,3.0
3.4590473647364735,0.37289059400079694,-1.05762895289529,3.0
3.4594638163816382,0.3724502727573693,-1.057004275427543,3.0
3.4598802680268026,0.37201021166190174,-1.056379597959796,3.0
3.4602967196719674,0.3715704107143889,-1.055754920492049,3.0
3.4607131713171317,0.37113086991484145,-1.0551302430243021,3.0
3.461129622962296,0.3706915892632523,-1.054505565556556,3.0
3.461546074607461,0.3702525687596179,-1.053880888088809,3.0
3.4619625262526252,0.3698138084039453,-1.0532562106210621,3.0
3.4623789778977896,0.36937530819623454,-1.0526315331533151,3.0
3.4627954295429544,0.3689370681364803,-1.0520068556855682,3.0
3.4632118811881187,0.36849908822468436,-1.051382178217822,3.0
3.4636283328332835,0.36806136846084847,-1.0507575007500751,3.0
3.464044784478448,0.36762390884497265,-1.0501328232823282,3.0
3.4644612361236122,0.36718670937705333,-1.0495081458145812,3.0
3.464877687768777,0.3667497700570941,-1.0488834683468342,3.0
3.4652941394139414,0.36631309088509667,-1.0482587908790881,3.0
3.4657105910591057,0.365876671861054,-1.0476341134113412,3.0
3.4661270427042705,0.36544051298497315,-1.0470094359435942,3.0
3.466543494349435,0.36500461425685415,-1.0463847584758472,3.0
3.4669599459945997,0.36456897567669166,-1.0457600810081003,3.0
3.467376397639764,0.3641335972444857,-1.0451354035403542,3.0
3.4677928492849284,0.36369847896024154,-1.0445107260726072,3.0
3.468209300930093,0.36326362082395747,-1.0438860486048602,3.0
3.4686257525752575,0.3628290228356317,-1.0432613711371133,3.0
3.469042204220422,0.3623946849952624,-1.0426366936693672,3.0
3.4694586558655867,0.36196060730285495,-1.0420120162016202,3.0
3.469875107510751,0.3615267897584076,-1.0413873387338732,3.0
3.470291559155916,0.3610932323619185,-1.0407626612661263,3.0
3.47070801080108,0.3606599351133859,-1.0401379837983793,3.0
3.4711244624462445,0.36022689801281693,-1.0395133063306332,3.0
3.4715409140914093,0.3597941210602045,-1.0388886288628862,3.0
3.4719573657365737,0.35936160425554853,-1.0382639513951393,3.0
3.472373817381738,0.3589293475988562,-1.0376392739273932,3.0
3.472790269026903,0.35849735109012215,-1.0370145964596453,3.0
3.473206720672067,0.3580656147293446,-1.0363899189918993,3.0
3.473623172317232,0.35763413851652714,-1.0357652415241523,3.0
3.4740396239623963,0.3572029224516715,-1.0351405640564053,3.0
3.4744560756075606,0.35677196653477594,-1.0345158865886592,3.0
3.4748725272527254,0.35634127076583155,-1.0338912091209114,3.0
3.47528897889789,0.35591083514485433,-1.0332665316531653,3.0
3.475705430543054,0.3554806596718354,-1.0326418541854192,3.0
3.476121882188219,0.3550507443467694,-1.0320171767176713,3.0
3.4765383338333833,0.35462108916966883,-1.0313924992499253,3.0
3.4769547854785476,0.35419169414052654,-1.0307678217821783,3.0
3.4773712371237124,0.3537625592593443,-1.0301431443144313,3.0
3.477787688768877,0.353333684526115,-1.0295184668466852,3.0
3.4782041404140416,0.35290506994084936,-1.0288937893789374,3.0
3.478620592059206,0.35247671550354553,-1.0282691119111913,3.0
3.4790370437043703,0.35204862121419467,-1.0276444344434443,3.0
3.479453495349535,0.3516207870728074,-1.0270197569756974,3.0
3.4798699469946994,0.35119321307937845,-1.0263950795079513,3.0
3.4802863986398638,0.350765899233906,-1.0257704020402043,3.0
3.4807028502850286,0.3503388455363954,-1.0251457245724573,3.0
3.481119301930193,0.34991205198684483,-1.0245210471047104,3.0
3.4815357535753577,0.34948551858525256,-1.0238963696369634,3.0
3.481952205220522,0.3490592453316168,-1.0232716921692173,3.0
3.4823686568656864,0.3486332322259429,-1.0226470147014703,3.0
3.482785108510851,0.34820747926822904,-1.0220223372337234,3.0
3.4832015601560156,0.34778198645847347,-1.0213976597659764,3.0
3.48361801180118,0.3473567537966744,-1.0207729822982303,3.0
3.4840344634463447,0.3469317812828372,-1.0201483048304834,3.0
3.484450915091509,0.34650706891695826,-1.0195236273627364,3.0
3.484867366736674,0.3460826166990394,-1.0188989498949894,3.0
3.485283818381838,0.34565842462907703,-1.0182742724272424,3.0
3.4857002700270026,0.3452344927070765,-1.0176495949594964,3.0
3.4861167216721674,0.3448108209330343,-1.0170249174917494,3.0
3.4865331733173317,0.34438740930695033,-1.0164002400240024,3.0
3.486949624962496,0.34396425782882645,-1.0157755625562555,3.0
3.487366076607661,0.3435413664986626,-1.0151508850885085,3.0
3.487782528252825,0.3431187353164553,-1.0145262076207624,3.0
3.48819897989799,0.34269636428220807,-1.0139015301530154,3.0
3.4886154315431543,0.3422742533959209,-1.0132768526852685,3.0
3.4890318831883187,0.34185240265759553,-1.0126521752175215,3.0
3.4894483348334835,0.34143081206722314,-1.0120274977497745,3.0
3.489864786478648,0.3410094816248126,-1.0114028202820284,3.0
3.490281238123812,0.3405884113303639,-1.0107781428142815,3.0
3.490697689768977,0.3401676011838699,-1.0101534653465345,3.0
3.4911141414141413,0.33974705118533777,-1.0095287878787875,3.0
3.491530593059306,0.3393267613347657,-1.0089041104110406,3.0
3.4919470447044705,0.3389067316321537,-1.0082794329432945,3.0
3.492363496349635,0.3384869620774946,-1.0076547554755475,3.0
3.4927799479947996,0.3380674526707992,-1.0070300780078005,3.0
3.493196399639964,0.3376482034120638,-1.0064054005400536,3.0
3.4936128512851283,0.33722921430128494,-1.0057807230723075,3.0
3.494029302930293,0.33681048533846436,-1.0051560456045605,3.0
3.4944457545754575,0.3363920165236074,-1.0045313681368135,3.0
3.4948622062206223,0.33597380785670694,-1.0039066906690666,3.0
3.4952786578657866,0.335555859337763,-1.0032820132013196,3.0
3.495695109510951,0.33513817096678267,-1.0026573357335735,3.0
3.4961115611561158,0.3347207427437606,-1.0020326582658265,3.0
3.49652801280128,0.3343035746686951,-1.0014079807980796,3.0
3.4969444644464445,0.3338866667415914,-1.0007833033303335,3.0
3.4973609160916093,0.333470018962446,-1.0001586258625856,3.0
3.4977773677367736,0.33305363133126065,-0.9995339483948396,3.0
3.4981938193819384,0.33263750384803004,-0.9989092709270926,3.0
3.4986102710271028,0.33222163651276304,-0.9982845934593456,3.0
3.499026722672267,0.3318060293254561,-0.9976599159915995,3.0
3.499443174317432,0.33139068228610746,-0.9970352385238517,3.0
3.4998596259625963,0.3309755953947153,-0.9964105610561056,3.0
3.5002760776077606,0.33056076865128503,-0.9957858835883595,3.0
3.5006925292529254,0.33014620205581124,-0.9951612061206117,3.0
3.5011089808980898,0.3297318956082975,-0.9945365286528656,3.0
3.5015254325432545,0.32931784930874386,-0.9939118511851177,3.0
3.501941884188419,0.32890406315715026,-0.9932871737173716,3.0
3.5023583358335832,0.3284905371535114,-0.9926624962496255,3.0
3.502774787478748,0.32807727129783615,-0.9920378187818777,3.0
3.5031912391239124,0.3276642655901192,-0.9914131413141316,3.0
3.5036076907690767,0.32725152003035873,-0.9907884638463846,3.0
3.5040241424142415,0.32683903461855834,-0.9901637863786377,3.0
3.504440594059406,0.3264268093547198,-0.9895391089108916,3.0
3.5048570457045702,0.3260148442388413,-0.9889144314431446,3.0
3.505273497349735,0.3256031392709158,-0.9882897539753976,3.0
3.5056899489948994,0.32519169445095564,-0.9876650765076507,3.0
3.506106400640064,0.32478050977895023,-0.9870403990399037,3.0
3.5065228522852285,0.32436958525490844,-0.9864157215721576,3.0
3.506939303930393,0.3239589208788214,-0.9857910441044107,3.0
3.5073557555755577,0.3235485166506944,-0.9851663666366637,3.0
3.507772207220722,0.32313837257052924,-0.9845416891689167,3.0
3.5081886588658864,0.3227284886383206,-0.9839170117011706,3.0
3.508605110511051,0.322318864854072,-0.9832923342334237,3.0
3.5090215621562155,0.3219095012177835,-0.9826676567656767,3.0
3.5094380138013803,0.32150039772945327,-0.9820429792979297,3.0
3.5098544654465447,0.32109155438907955,-0.9814183018301827,3.0
3.510270917091709,0.32068297119666767,-0.9807936243624367,3.0
3.510687368736874,0.32027464815221585,-0.9801689468946897,3.0
3.511103820382038,0.31986658525572054,-0.9795442694269427,3.0
3.5115202720272025,0.31945878250718707,-0.9789195919591958,3.0
3.5119367236723673,0.3190512399066119,-0.9782949144914488,3.0
3.5123531753175317,0.31864395745399676,-0.9776702370237027,3.0
3.5127696269626965,0.3182369351493364,-0.9770455595559557,3.0
3.513186078607861,0.3178301729926378,-0.9764208820882088,3.0
3.513602530253025,0.3174236709839011,-0.9757962046204618,3.0
3.51401898189819,0.3170174291231227,-0.9751715271527148,3.0
3.5144354335433543,0.316611447410299,-0.9745468496849687,3.0
3.5148518851885187,0.31620572584543893,-0.9739221722172218,3.0
3.5152683368336834,0.31580026442853537,-0.9732974947494748,3.0
3.515684788478848,0.31539506315959187,-0.9726728172817278,3.0
3.5161012401240126,0.31499012203860843,-0.9720481398139809,3.0
3.516517691769177,0.3145854410655833,-0.9714234623462348,3.0
3.5169341434143413,0.31418102024051464,-0.9707987848784878,3.0
3.517350595059506,0.3137768595634096,-0.9701741074107408,3.0
3.5177670467046704,0.3133729590342629,-0.9695494299429939,3.0
3.518183498349835,0.31296931865307265,-0.9689247524752478,3.0
3.5185999499949996,0.31256593841984426,-0.9683000750075008,3.0
3.519016401640164,0.31216281833457415,-0.9676753975397538,3.0
3.5194328532853287,0.31175995839726234,-0.9670507200720069,3.0
3.519849304930493,0.3113573586079088,-0.9664260426042599,3.0
3.5202657565756574,0.3109550189665171,-0.9658013651365138,3.0
3.5206822082208222,0.3105529394730837,-0.9651766876687669,3.0
3.5210986598659866,0.31015112012761215,-0.9645520102010199,3.0
3.521515111511151,0.30974956093009354,-0.9639273327332738,3.0
3.5219315631563157,0.30934826188053677,-0.9633026552655259,3.0
3.52234801480148,0.30894722297894184,-0.9626779777977799,3.0
3.522764466446645,0.3085464442253052,-0.9620533003300329,3.0
3.523180918091809,0.3081459256196233,-0.9614286228622859,3.0
3.5235973697369736,0.307745667161905,-0.9608039453945398,3.0
3.5240138213821384,0.30734566885214676,-0.960179267926792,3.0
3.5244302730273027,0.3069459306903415,-0.9595545904590459,3.0
3.524846724672467,0.3065464526765016,-0.9589299129912998,3.0
3.525263176317632,0.30614723481061823,-0.958305235523552,3.0
3.525679627962796,0.30574827709269314,-0.9576805580558059,3.0
3.526096079607961,0.30534957952272634,-0.957055880588058,3.0
3.5265125312531254,0.30495114210072316,-0.9564312031203119,3.0
3.5269289828982897,0.30455296482667826,-0.9558065256525659,3.0
3.5273454345434545,0.3041550477005863,-0.955181848184818,3.0
3.527761886188619,0.3037573907224598,-0.9545571707170719,3.0
3.528178337833783,0.3033599938922933,-0.9539324932493249,3.0
3.528594789478948,0.3029628572100833,-0.953307815781578,3.0
3.5290112411241124,0.30256598067582985,-0.9526831383138319,3.0
3.529427692769277,0.3021693642895382,-0.952058460846084,3.0
3.5298441444144415,0.30177300805120666,-0.951433783378338,3.0
3.530260596059606,0.3013769119608334,-0.950809105910591,3.0
3.5306770477047706,0.3009810760184184,-0.950184428442844,3.0
3.531093499349935,0.30058550022396346,-0.9495597509750979,3.0
3.5315099509950993,0.3001901845774668,-0.948935073507351,3.0
3.531926402640264,0.29979512907893024,-0.948310396039604,3.0
3.5323428542854285,0.29940033372835373,-0.947685718571857,3.0
3.532759305930593,0.2990057985257337,-0.9470610411041109,3.0
3.5331757575757576,0.2986115234710738,-0.946436363636364,3.0
3.533592209220922,0.2982175085643757,-0.945811686168617,3.0
3.534008660866087,0.2978237538056341,-0.94518700870087,3.0
3.534425112511251,0.297430259194849,-0.944562331233123,3.0
3.5348415641564155,0.29703702473202753,-0.943937653765377,3.0
3.5352580158015803,0.29664405041716435,-0.94331297629763,3.0
3.5356744674467446,0.29625133625026123,-0.942688298829883,3.0
3.536090919091909,0.2958588822313146,-0.9420636213621361,3.0
3.5365073707370738,0.2954666883603281,-0.9414389438943891,3.0
3.536923822382238,0.2950747546373016,-0.940814266426643,3.0
3.537340274027403,0.2946830810622334,-0.940189588958896,3.0
3.5377567256725673,0.2942916676351235,-0.9395649114911491,3.0
3.5381731773177316,0.2939005143559754,-0.9389402340234021,3.0
3.5385896289628964,0.29350962122478563,-0.9383155565556551,3.0
3.5390060806080608,0.2931189882415506,-0.937690879087909,3.0
3.539422532253225,0.29272861540627915,-0.9370662016201621,3.0
3.53983898389839,0.2923385027189678,-0.9364415241524151,3.0
3.5402554355435543,0.29194865017961114,-0.9358168466846681,3.0
3.540671887188719,0.29155905778821634,-0.9351921692169212,3.0
3.5410883388338834,0.2911697255447816,-0.9345674917491751,3.0
3.5415047904790478,0.2907806534493069,-0.9339428142814281,3.0
3.5419212421242126,0.2903918415017852,-0.9333181368136811,3.0
3.542337693769377,0.2900032897022289,-0.9326934593459342,3.0
3.5427541454145413,0.28961499805063085,-0.9320687818781881,3.0
3.543170597059706,0.2892269665469911,-0.9314441044104411,3.0
3.5435870487048704,0.28883919519130785,-0.9308194269426942,3.0
3.544003500350035,0.28845168398358645,-0.9301947494749472,3.0
3.5444199519951995,0.2880644329238251,-0.9295700720072002,3.0
3.544836403640364,0.2876774420120203,-0.9289453945394541,3.0
3.5452528552855287,0.2872907112481755,-0.9283207170717072,3.0
3.545669306930693,0.2869042406322926,-0.9276960396039602,3.0
3.5460857585758574,0.2865180301643644,-0.9270713621362141,3.0
3.546502210221022,0.28613207984439626,-0.9264466846684662,3.0
3.5469186618661865,0.28574638967238997,-0.9258220072007202,3.0
3.5473351135113513,0.28536095964834196,-0.9251973297329732,3.0
3.5477515651565157,0.28497578977225047,-0.9245726522652262,3.0
3.54816801680168,0.2845908800441226,-0.9239479747974801,3.0
3.548584468446845,0.2842062304639512,-0.9233232973297323,3.0
3.549000920092009,0.28382184103173635,-0.9226986198619862,3.0
3.5494173717371735,0.2834377117474851,-0.9220739423942401,3.0
3.5498338233823383,0.28305384261119215,-0.9214492649264923,3.0
3.5502502750275027,0.28267023362285926,-0.9208245874587462,3.0
3.5506667266726675,0.2822868847824793,-0.9201999099909983,3.0
3.551083178317832,0.2819037960900648,-0.9195752325232522,3.0
3.551499629962996,0.2815209675456085,-0.9189505550555062,3.0
3.551916081608161,0.28113839914911054,-0.9183258775877583,3.0
3.5523325332533253,0.28075609090057085,-0.9177012001200122,3.0
3.5527489848984897,0.28037404279999123,-0.9170765226522652,3.0
3.5531654365436545,0.27999225484737167,-0.9164518451845183,3.0
3.553581888188819,0.27961072704270684,-0.9158271677167722,3.0
3.5539983398339836,0.27922945938600563,-0.9152024902490243,3.0
3.554414791479148,0.2788484518772627,-0.9145778127812783,3.0
3.5548312431243123,0.2784677045164763,-0.9139531353135313,3.0
3.555247694769477,0.2780872173036535,-0.9133284578457843,3.0
3.5556641464146415,0.277706990238789,-0.9127037803780382,3.0
3.556080598059806,0.27732702332188275,-0.9120791029102913,3.0
3.5564970497049706,0.27694731655293126,-0.9114544254425443,3.0
3.556913501350135,0.27656786993194515,-0.9108297479747973,3.0
3.5573299529952997,0.27618868345891556,-0.9102050705070504,3.0
3.557746404640464,0.2758097571338425,-0.9095803930393043,3.0
3.5581628562856285,0.275431090956733,-0.9089557155715573,3.0
3.5585793079307932,0.27505268492758184,-0.9083310381038103,3.0
3.5589957595759576,0.2746745390463907,-0.9077063606360634,3.0
3.559412211221122,0.27429665331315434,-0.9070816831683173,3.0
3.5598286628662867,0.27391902772788157,-0.9064570057005703,3.0
3.560245114511451,0.2735416622905671,-0.9058323282328233,3.0
3.5606615661566154,0.2731645570012091,-0.9052076507650764,3.0
3.5610780178017802,0.272787711859813,-0.9045829732973294,3.0
3.5614944694469446,0.27241112686637514,-0.9039582958295833,3.0
3.5619109210921094,0.27203480202089736,-0.9033336183618363,3.0
3.5623273727372737,0.2716587373233743,-0.9027089408940894,3.0
3.562743824382438,0.27128293277381665,-0.9020842634263424,3.0
3.563160276027603,0.2709073883722155,-0.9014595859585954,3.0
3.5635767276727672,0.27053210411857087,-0.9008349084908494,3.0
3.5639931793179316,0.27015708001288985,-0.9002102310231024,3.0
3.5644096309630964,0.26978231605516534,-0.8995855535553554,3.0
3.5648260826082607,0.2694078122454009,-0.8989608760876084,3.0
3.5652425342534255,0.26903356858359295,-0.8983361986198615,3.0
3.56565898589859,0.26865958506974863,-0.8977115211521154,3.0
3.5660754375437542,0.2682858617038626,-0.8970868436843684,3.0
3.566491889188919,0.26791239848593307,-0.8964621662166214,3.0
3.5669083408340834,0.2675391954159636,-0.8958374887488745,3.0
3.5673247924792477,0.2671662524939542,-0.8952128112811284,3.0
3.5677412441244125,0.26679356971990487,-0.8945881338133814,3.0
3.568157695769577,0.26642114709381026,-0.8939634563456345,3.0
3.5685741474147417,0.2660489846156793,-0.8933387788778875,3.0
3.568990599059906,0.26567708228550657,-0.8927141014101405,3.0
3.5694070507050704,0.2653054401032904,-0.8920894239423944,3.0
3.569823502350235,0.26493405806903425,-0.8914647464746475,3.0
3.5702399539953995,0.26456293618273996,-0.8908400690069005,3.0
3.570656405640564,0.26419207444440573,-0.8902153915391544,3.0
3.5710728572857287,0.26382147285402446,-0.8895907140714066,3.0
3.571489308930893,0.2634511314116068,-0.8889660366036605,3.0
3.571905760576058,0.26308105011714744,-0.8883413591359135,3.0
3.572322212221222,0.26271122897064636,-0.8877166816681665,3.0
3.5727386638663865,0.26234166797210534,-0.8870920042004204,3.0
3.5731551155115513,0.2619723671215244,-0.8864673267326726,3.0
3.5735715671567156,0.2616033264189035,-0.8858426492649265,3.0
3.57398801880188,0.26123454586423733,-0.8852179717971804,3.0
3.574404470447045,0.260866025457533,-0.8845932943294326,3.0
3.574820922092209,0.26049776519878876,-0.8839686168616865,3.0
3.575237373737374,0.2601297650880028,-0.8833439393939386,3.0
3.5756538253825383,0.2597620251251733,-0.8827192619261925,3.0
3.5760702770277026,0.2593945453103075,-0.8820945844584465,3.0
3.5764867286728674,0.25902732564339814,-0.8814699069906986,3.0
3.576903180318032,0.2586603661244471,-0.8808452295229525,3.0
3.577319631963196,0.2582936667534579,-0.8802205520552056,3.0
3.577736083608361,0.25792722753042696,-0.8795958745874586,3.0
3.5781525352535253,0.25756104845535255,-0.8789711971197125,3.0
3.57856898689869,0.25719512952824,-0.8783465196519646,3.0
3.5789854385438544,0.2568294707490857,-0.8777218421842186,3.0
3.5794018901890188,0.25646407211789324,-0.8770971647164716,3.0
3.5798183418341836,0.25609893363465375,-0.8764724872487246,3.0
3.580234793479348,0.25573405529937965,-0.8758478097809785,3.0
3.5806512451245123,0.25536943711206384,-0.8752231323132316,3.0
3.581067696769677,0.2550050790727063,-0.8745984548454846,3.0
3.5814841484148414,0.2546409811813035,-0.8739737773777376,3.0
3.581900600060006,0.25427714343786434,-0.8733490999099907,3.0
3.5823170517051706,0.2539135658423852,-0.8727244224422446,3.0
3.582733503350335,0.25355024839486084,-0.8720997449744976,3.0
3.5831499549954997,0.2531871910952983,-0.8714750675067506,3.0
3.583566406640664,0.2528243939436976,-0.8708503900390037,3.0
3.5839828582858284,0.25246185694004986,-0.8702257125712576,3.0
3.584399309930993,0.25209958008436395,-0.8696010351035106,3.0
3.5848157615761576,0.2517375633766399,-0.8689763576357636,3.0
3.5852322132213224,0.2513758068168741,-0.8683516801680167,3.0
3.5856486648664867,0.25101431040506483,-0.8677270027002697,3.0
3.586065116511651,0.2506530741412174,-0.8671023252325236,3.0
3.586481568156816,0.2502920980253265,-0.8664776477647766,3.0
3.58689801980198,0.24993138205739385,-0.8658529702970297,3.0
3.5873144714471445,0.24957092623742483,-0.8652282928292827,3.0
3.5877309230923093,0.24921073056541232,-0.8646036153615357,3.0
3.5881473747374737,0.24885079504136165,-0.8639789378937897,3.0
3.588563826382638,0.24849111966526571,-0.8633542604260427,3.0
3.588980278027803,0.24813170443713162,-0.8627295829582957,3.0
3.589396729672967,0.24777254935695758,-0.8621049054905487,3.0
3.589813181318132,0.24741365442474006,-0.8614802280228018,3.0
3.5902296329632963,0.2470550196404826,-0.8608555505550557,3.0
3.5906460846084607,0.2466966450041852,-0.8602308730873087,3.0
3.5910625362536255,0.2463385305158461,-0.8596061956195618,3.0
3.59147898789879,0.2459806761754635,-0.8589815181518148,3.0
3.591895439543954,0.24562308198304628,-0.8583568406840687,3.0
3.592311891189119,0.2452657479385838,-0.8577321632163217,3.0
3.5927283428342833,0.2449086740420796,-0.8571074857485748,3.0
3.593144794479448,0.24455186029353726,-0.8564828082808278,3.0
3.5935612461246125,0.24419530669295497,-0.8558581308130808,3.0
3.593977697769777,0.24383901324033097,-0.8552334533453347,3.0
3.5943941494149416,0.2434829799356617,-0.8546087758775878,3.0
3.594810601060106,0.24312720677895605,-0.8539840984098408,3.0
3.5952270527052703,0.24277169377021046,-0.8533594209420947,3.0
3.595643504350435,0.24241644090942138,-0.8527347434743469,3.0
3.5960599559955995,0.2420614481965906,-0.8521100660066008,3.0
3.5964764076407643,0.24170671563172164,-0.8514853885388538,3.0
3.5968928592859286,0.24135224321481275,-0.8508607110711068,3.0
3.597309310931093,0.2409980309458568,-0.8502360336033608,3.0
3.5977257625762578,0.2406440788248645,-0.8496113561356129,3.0
3.598142214221422,0.24029038685183224,-0.8489866786678668,3.0
3.5985586658665865,0.2399369550267565,-0.8483620012001207,3.0
3.5989751175117513,0.2395837833496408,-0.8477373237323729,3.0
3.5993915691569156,0.23923087182048697,-0.8471126462646268,3.0
3.5998080208020804,0.23887822043928963,-0.8464879687968789,3.0
3.6002244724472448,0.2385258292060506,-0.8458632913291328,3.0
3.600640924092409,0.23817369812077338,-0.8452386138613868,3.0
3.601057375737574,0.23782182718345268,-0.8446139363936389,3.0
3.6014738273827382,0.23747021639409027,-0.8439892589258928,3.0
3.6018902790279026,0.23711886575269148,-0.8433645814581459,3.0
3.6023067306730674,0.2367677752592492,-0.8427399039903989,3.0
3.6027231823182317,0.23641694491376875,-0.8421152265226528,3.0
3.6031396339633965,0.23606637471624126,-0.841490549054905,3.0
3.603556085608561,0.23571606466667738,-0.8408658715871589,3.0
3.6039725372537252,0.23536601476507357,-0.8402411941194119,3.0
3.60438898889889,0.23501622501142627,-0.8396165166516649,3.0
3.6048054405440544,0.23466669540573726,-0.8389918391839188,3.0
3.6052218921892187,0.23431742594801186,-0.8383671617161719,3.0
3.6056383438343835,0.2339684166382412,-0.8377424842484249,3.0
3.606054795479548,0.2336196674764306,-0.8371178067806779,3.0
3.6064712471247127,0.23327117846258005,-0.836493129312931,3.0
3.606887698769877,0.23292294959668958,-0.8358684518451849,3.0
3.6073041504150414,0.2325749808787556,-0.8352437743774379,3.0
3.607720602060206,0.2322272723087817,-0.8346190969096909,3.0
3.6081370537053705,0.23187982388676964,-0.833994419441944,3.0
3.608553505350535,0.23153263561271586,-0.8333697419741979,3.0
3.6089699569956997,0.23118570748661682,-0.8327450645064509,3.0
3.609386408640864,0.2308390395084814,-0.832120387038704,3.0
3.609802860286029,0.23049263167830247,-0.831495709570957,3.0
3.610219311931193,0.23014648399608717,-0.83087103210321,3.0
3.6106357635763575,0.22980059646182482,-0.8302463546354639,3.0
3.6110522152215223,0.2294549690755261,-0.829621677167717,3.0
3.6114686668666867,0.22910960183718565,-0.82899699969997,3.0
3.611885118511851,0.22876449474680172,-0.828372322232223,3.0
3.612301570157016,0.22841964780437962,-0.827747644764476,3.0
3.61271802180218,0.2280750610099176,-0.82712296729673,3.0
3.613134473447345,0.22773073436341207,-0.826498289828983,3.0
3.6135509250925093,0.22738666786486483,-0.825873612361236,3.0
3.6139673767376737,0.2270428615142812,-0.825248934893489,3.0
3.6143838283828384,0.2266993153116541,-0.8246242574257421,3.0
3.614800280028003,0.2263560292569835,-0.823999579957996,3.0
3.615216731673167,0.22601300335027652,-0.823374902490249,3.0
3.615633183318332,0.22567023759152605,-0.8227502250225021,3.0
3.6160496349634963,0.22532773198073386,-0.8221255475547551,3.0
3.6164660866086606,0.2249854865179053,-0.821500870087009,3.0
3.6168825382538254,0.22464350120303322,-0.820876192619262,3.0
3.61729898989899,0.22430177603612123,-0.8202515151515151,3.0
3.6177154415441546,0.22396031101716218,-0.8196268376837681,3.0
3.618131893189319,0.2236191061461703,-0.8190021602160211,3.0
3.6185483448344833,0.22327816142313495,-0.818377482748275,3.0
3.618964796479648,0.22293747684805965,-0.8177528052805281,3.0
3.6193812481248124,0.22259705242093908,-0.8171281278127811,3.0
3.619797699769977,0.22225688814178213,-0.816503450345035,3.0
3.6202141514151416,0.22191698401058524,-0.8158787728772872,3.0
3.620630603060306,0.2215773400273413,-0.8152540954095411,3.0
3.6210470547054707,0.22123795619206277,-0.8146294179417941,3.0
3.621463506350635,0.22089883250474251,-0.8140047404740471,3.0
3.6218799579957994,0.220559968965377,-0.8133800630063011,3.0
3.622296409640964,0.22022136557397332,-0.8127553855385532,3.0
3.6227128612861286,0.21988302233053147,-0.8121307080708071,3.0
3.623129312931293,0.21954493923504792,-0.811506030603061,3.0
3.6235457645764577,0.21920711628751732,-0.8108813531353132,3.0
3.623962216221622,0.21886955348795212,-0.8102566756675671,3.0
3.624378667866787,0.2185322508363452,-0.8096319981998192,3.0
3.624795119511951,0.21819520833269834,-0.8090073207320732,3.0
3.6252115711571156,0.21785842597700622,-0.8083826432643271,3.0
3.6256280228022804,0.21752190376927594,-0.8077579657965792,3.0
3.6260444744474447,0.21718564170950572,-0.8071332883288331,3.0
3.626460926092609,0.21684963979769378,-0.8065086108610862,3.0
3.626877377737774,0.21651389803384014,-0.8058839333933392,3.0
3.627293829382938,0.21617841641794655,-0.8052592559255931,3.0
3.627710281028103,0.21584319495001303,-0.8046345784578453,3.0
3.6281267326732674,0.21550823363003602,-0.8040099009900992,3.0
3.6285431843184317,0.21517353245802084,-0.8033852235223522,3.0
3.6289596359635965,0.21483909143396396,-0.8027605460546052,3.0
3.629376087608761,0.21450491055786358,-0.8021358685868591,3.0
3.629792539253925,0.21417098982972682,-0.8015111911191122,3.0
3.63020899089909,0.21383732924954657,-0.8008865136513652,3.0
3.6306254425442543,0.2135039288173246,-0.8002618361836182,3.0
3.631041894189419,0.2131707885330627,-0.7996371587158713,3.0
3.6314583458345835,0.21283790839676264,-0.7990124812481252,3.0
3.631874797479748,0.21250528840842087,-0.7983878037803782,3.0
3.6322912491249126,0.21217292856803383,-0.7977631263126312,3.0
3.632707700770077,0.2118408288756104,-0.7971384488448843,3.0
3.6331241524152413,0.21150898933114526,-0.7965137713771382,3.0
3.633540604060406,0.2111774099346384,-0.7958890939093912,3.0
3.6339570557055705,0.21084609068608984,-0.7952644164416443,3.0
3.6343735073507353,0.21051503158550133,-0.7946397389738973,3.0
3.6347899589958996,0.2101842326328729,-0.7940150615061503,3.0
3.635206410641064,0.20985369382820096,-0.7933903840384042,3.0
3.6356228622862288,0.20952341517149087,-0.7927657065706573,3.0
3.636039313931393,0.20919339666274084,-0.7921410291029103,3.0
3.6364557655765575,0.20886363830194554,-0.7915163516351633,3.0
3.6368722172217223,0.20853414008911209,-0.7908916741674163,3.0
3.6372886688668866,0.2082049020242387,-0.7902669966996703,3.0
3.6377051205120514,0.20787592410732358,-0.7896423192319233,3.0
3.6381215721572158,0.20754720633836676,-0.7890176417641763,3.0
3.63853802380238,0.20721874871737178,-0.7883929642964294,3.0
3.638954475447545,0.2068905512443333,-0.7877682868286824,3.0
3.6393709270927093,0.20656261391925668,-0.7871436093609363,3.0
3.6397873787378736,0.20623493674213478,-0.7865189318931893,3.0
3.6402038303830384,0.20590751971297294,-0.7858942544254424,3.0
3.6406202820282028,0.20558036283177472,-0.7852695769576954,3.0
3.6410367336733676,0.20525346609852946,-0.7846448994899484,3.0
3.641453185318532,0.2049268295132478,-0.7840202220222023,3.0
3.6418696369636963,0.20460045307592623,-0.7833955445544554,3.0
3.642286088608861,0.20427433678656115,-0.7827708670867084,3.0
3.6427025402540254,0.20394848064515259,-0.7821461896189614,3.0
3.6431189918991898,0.20362288465170764,-0.7815215121512153,3.0
3.6435354435443545,0.20329754880622097,-0.7808968346834684,3.0
3.643951895189519,0.20297247310869082,-0.7802721572157214,3.0
3.6443683468346832,0.2026476575591225,-0.7796474797479753,3.0
3.644784798479848,0.20232310215751426,-0.7790228022802275,3.0
3.6452012501250124,0.20199880690386252,-0.7783981248124814,3.0
3.645617701770177,0.20167477179817084,-0.7777734473447344,3.0
3.6460341534153415,0.20135099684043922,-0.7771487698769874,3.0
3.646450605060506,0.20102748203066767,-0.7765240924092414,3.0
3.6468670567056707,0.20070422736884908,-0.7758994149414935,3.0
3.647283508350835,0.20038123285499587,-0.7752747374737474,3.0
3.6476999599959994,0.20005849848910273,-0.7746500600060013,3.0
3.648116411641164,0.1997360242711661,-0.7740253825382535,3.0
3.6485328632863285,0.19941381020118598,-0.7734007050705074,3.0
3.6489493149314933,0.1990918562791677,-0.7727760276027595,3.0
3.6493657665766577,0.19877016250510948,-0.7721513501350135,3.0
3.649782218221822,0.19844872887900777,-0.7715266726672674,3.0
3.650198669866987,0.19812755540086613,-0.7709019951995195,3.0
3.650615121512151,0.19780664207068632,-0.7702773177317734,3.0
3.6510315731573155,0.19748598888846125,-0.7696526402640265,3.0
3.6514480248024803,0.19716559585419802,-0.7690279627962795,3.0
3.6518644764476447,0.19684546296789485,-0.7684032853285334,3.0
3.6522809280928095,0.19652559022954996,-0.7677786078607856,3.0
3.652697379737974,0.1962059776391616,-0.7671539303930395,3.0
3.653113831383138,0.19588662519673505,-0.7665292529252925,3.0
3.653530283028303,0.19556753290226858,-0.7659045754575455,3.0
3.6539467346734673,0.1952487007557604,-0.7652798979897995,3.0
3.6543631863186317,0.1949301287572105,-0.7646552205220525,3.0
3.6547796379637965,0.19461181690661888,-0.7640305430543055,3.0
3.655196089608961,0.1942937652039891,-0.7634058655865585,3.0
3.6556125412541256,0.19397597364931407,-0.7627811881188116,3.0
3.65602899289929,0.19365844224260265,-0.7621565106510655,3.0
3.6564454445444543,0.1933411709838495,-0.7615318331833185,3.0
3.656861896189619,0.19302415987305643,-0.7609071557155715,3.0
3.6572783478347834,0.1927074089102181,-0.7602824782478246,3.0
3.657694799479948,0.1923909180953416,-0.7596578007800785,3.0
3.6581112511251126,0.19207468742842693,-0.7590331233123315,3.0
3.658527702770277,0.19175871690946522,-0.7584084458445846,3.0
3.6589441544154417,0.19144300653846713,-0.7577837683768376,3.0
3.659360606060606,0.19112755631542733,-0.7571590909090906,3.0
3.6597770577057704,0.1908123662403458,-0.7565344134413445,3.0
3.6601935093509352,0.19049743631322436,-0.7559097359735976,3.0
3.6606099609960996,0.19018276653406296,-0.7552850585058506,3.0
3.661026412641264,0.18986835690285986,-0.7546603810381036,3.0
3.6614428642864287,0.18955420741961326,-0.7540357035703567,3.0
3.661859315931593,0.1892403180843285,-0.7534110261026106,3.0
3.662275767576758,0.1889266888970038,-0.7527863486348636,3.0
3.6626922192219222,0.18861331985763918,-0.7521616711671166,3.0
3.6631086708670866,0.1883002109662293,-0.7515369936993697,3.0
3.6635251225122514,0.18798736222277945,-0.7509123162316227,3.0
3.6639415741574157,0.18767477362729146,-0.7502876387638766,3.0
3.66435802580258,0.18736244517975997,-0.7496629612961296,3.0
3.664774477447745,0.18705037688018855,-0.7490382838283827,3.0
3.6651909290929092,0.18673856872857897,-0.7484136063606357,3.0
3.665607380738074,0.1864270207249259,-0.7477889288928887,3.0
3.6660238323832384,0.1861157328692311,-0.7471642514251426,3.0
3.6664402840284027,0.18580470516149816,-0.7465395739573957,3.0
3.6668567356735675,0.18549393760172173,-0.7459148964896487,3.0
3.667273187318732,0.18518343018990358,-0.7452902190219017,3.0
3.667689638963896,0.18487318292604726,-0.7446655415541557,3.0
3.668106090609061,0.18456319581015102,-0.7440408640864087,3.0
3.6685225422542254,0.18425346884221305,-0.7434161866186617,3.0
3.66893899389939,0.18394400202222982,-0.7427915091509147,3.0
3.6693554455445545,0.183634795350212,-0.7421668316831678,3.0
3.669771897189719,0.18332584882615066,-0.7415421542154217,3.0
3.6701883488348837,0.18301716245004584,-0.7409174767476747,3.0
3.670604800480048,0.18270873622190287,-0.7402927992799277,3.0
3.6710212521252124,0.18240057014172173,-0.7396681218121817,3.0
3.671437703770377,0.18209266420949533,-0.7390434443444338,3.0
3.6718541554155415,0.18178501842522898,-0.7384187668766877,3.0
3.672270607060706,0.1814776327889227,-0.7377940894089416,3.0
3.6726870587058706,0.1811705073005765,-0.7371694119411938,3.0
3.673103510351035,0.18086364196018678,-0.7365447344734477,3.0
3.6735199619962,0.18055703676775892,-0.7359200570056998,3.0
3.673936413641364,0.18025069172328934,-0.7352953795379538,3.0
3.6743528652865285,0.17994460682677627,-0.7346707020702077,3.0
3.6747693169316933,0.17963878207822503,-0.7340460246024598,3.0
3.6751857685768576,0.17933321747763387,-0.7334213471347137,3.0
3.675602220222022,0.17902791302500098,-0.7327966696669668,3.0
3.676018671867187,0.17872286872032284,-0.7321719921992198,3.0
3.676435123512351,0.17841808456361008,-0.7315473147314737,3.0
3.676851575157516,0.1781135605548556,-0.7309226372637259,3.0
3.6772680268026803,0.17780929669405943,-0.7302979597959798,3.0
3.6776844784478446,0.17750529298121975,-0.7296732823282328,3.0
3.6781009300930094,0.17720154941634014,-0.7290486048604858,3.0
3.6785173817381738,0.17689806599942237,-0.7284239273927398,3.0
3.678933833383338,0.17659484273045933,-0.7277992499249928,3.0
3.679350285028503,0.17629187960945814,-0.7271745724572458,3.0
3.6797667366736673,0.17598917663641878,-0.7265498949894988,3.0
3.680183188318832,0.17568673381133593,-0.7259252175217519,3.0
3.6805996399639964,0.1753845511342096,-0.7253005400540058,3.0
3.6810160916091608,0.17508262860504686,-0.7246758625862588,3.0
3.6814325432543256,0.17478096622384243,-0.7240511851185119,3.0
3.68184899489949,0.1744795639905945,-0.7234265076507649,3.0
3.6822654465446543,0.1741784219053084,-0.7228018301830188,3.0
3.682681898189819,0.17387753996797883,-0.7221771527152718,3.0
3.6830983498349834,0.1735769181786111,-0.7215524752475249,3.0
3.683514801480148,0.17327655653719987,-0.7209277977797779,3.0
3.6839312531253126,0.17297645504375048,-0.7203031203120309,3.0
3.684347704770477,0.17267661369825937,-0.7196784428442848,3.0
3.6847641564156417,0.17237703250072478,-0.7190537653765379,3.0
3.685180608060806,0.17207771145115203,-0.7184290879087909,3.0
3.6855970597059704,0.17177865054953934,-0.7178044104410439,3.0
3.686013511351135,0.17147984979588493,-0.717179732973297,3.0
3.6864299629962995,0.17118130919018704,-0.7165550555055509,3.0
3.6868464146414643,0.17088302873245098,-0.7159303780378039,3.0
3.6872628662866287,0.1705850084226732,-0.7153057005700569,3.0
3.687679317931793,0.17028724826085373,-0.71468102310231,3.0
3.688095769576958,0.1699897482469943,-0.714056345634563,3.0
3.688512221222122,0.16969250838109673,-0.7134316681668169,3.0
3.6889286728672865,0.1693955286631521,-0.7128069906990699,3.0
3.6893451245124513,0.16909880909317287,-0.712182313231323,3.0
3.6897615761576157,0.16880234967115015,-0.711557635763576,3.0
3.6901780278027805,0.1685061503970875,-0.710932958295829,3.0
3.690594479447945,0.16821021127098135,-0.710308280828083,3.0
3.691010931093109,0.16791453229283704,-0.709683603360336,3.0
3.691427382738274,0.16761911346265101,-0.709058925892589,3.0
3.6918438343834383,0.16732395478042683,-0.708434248424842,3.0
3.6922602860286027,0.1670290562461556,-0.707809570957096,3.0
3.6926767376737675,0.166734417859848,-0.707184893489349,3.0
3.693093189318932,0.16644003962149867,-0.706560216021602,3.0
3.6935096409640966,0.1661459215311094,-0.705935538553855,3.0
3.693926092609261,0.16585206358867488,-0.7053108610861081,3.0
3.6943425442544253,0.16555846579420574,-0.704686183618362,3.0
3.69475899589959,0.16526512814769134,-0.704061506150615,3.0
3.6951754475447545,0.164972050649137,-0.703436828682868,3.0
3.695591899189919,0.16467923329854273,-0.702812151215122,3.0
3.6960083508350836,0.1643866760959085,-0.7021874737473741,3.0
3.696424802480248,0.1640943790412308,-0.701562796279628,3.0
3.6968412541254128,0.1638023421345114,-0.7009381188118811,3.0
3.697257705770577,0.1635105653757556,-0.7003134413441341,3.0
3.6976741574157415,0.16321904876495807,-0.699688763876388,3.0
3.6980906090609063,0.1629277923021153,-0.6990640864086402,3.0
3.6985070607060706,0.16263679598723613,-0.6984394089408941,3.0
3.698923512351235,0.16234605982031525,-0.697814731473148,3.0
3.6993399639963997,0.1620555838013491,-0.6971900540054001,3.0
3.699756415641564,0.16176536793034657,-0.696565376537654,3.0
3.7001728672867285,0.16147541220730588,-0.6959406990699071,3.0
3.7005893189318932,0.1611857166322217,-0.6953160216021601,3.0
3.7010057705770576,0.16089628120509225,-0.694691344134414,3.0
3.7014222222222224,0.16060710592592642,-0.6940666666666662,3.0
3.7018386738673867,0.16031819079472065,-0.6934419891989201,3.0
3.702255125512551,0.16002953581146784,-0.6928173117311731,3.0
3.702671577157716,0.15974114097618042,-0.6921926342634261,3.0
3.7030880288028802,0.15945300628885128,-0.6915679567956801,3.0
3.7035044804480446,0.15916513174947866,-0.6909432793279331,3.0
3.7039209320932094,0.1588775173580661,-0.6903186018601861,3.0
3.7043373837383737,0.15859016311461538,-0.6896939243924392,3.0
3.7047538353835385,0.15830306901912117,-0.6890692469246922,3.0
3.705170287028703,0.15801623507158524,-0.6884445694569461,3.0
3.7055867386738672,0.15772966127201116,-0.6878198919891991,3.0
3.706003190319032,0.15744334762039536,-0.6871952145214522,3.0
3.7064196419641964,0.15715729411673962,-0.6865705370537052,3.0
3.7068360936093607,0.15687150076103862,-0.6859458595859591,3.0
3.7072525452545255,0.15658596755330123,-0.6853211821182121,3.0
3.70766899689969,0.1563006944935239,-0.6846965046504652,3.0
3.7080854485448547,0.1560156815817031,-0.6840718271827182,3.0
3.708501900190019,0.1557309288178388,-0.6834471497149712,3.0
3.7089183518351834,0.1554464362019381,-0.6828224722472251,3.0
3.709334803480348,0.1551622037339957,-0.6821977947794782,3.0
3.7097512551255125,0.1548782314140098,-0.6815731173117312,3.0
3.710167706770677,0.15459451924198575,-0.6809484398439842,3.0
3.7105841584158417,0.15431106721792176,-0.6803237623762373,3.0
3.711000610061006,0.1540278753418125,-0.6796990849084912,3.0
3.711417061706171,0.15374494361366509,-0.6790744074407442,3.0
3.711833513351335,0.1534622720334795,-0.6784497299729972,3.0
3.7122499649964995,0.15317986060125044,-0.6778250525052503,3.0
3.7126664166416643,0.15289770931697788,-0.6772003750375033,3.0
3.7130828682868287,0.15261581818066894,-0.6765756975697572,3.0
3.713499319931993,0.15233418719231828,-0.6759510201020102,3.0
3.713915771577158,0.15205281635192236,-0.6753263426342633,3.0
3.714332223222322,0.15177170565949005,-0.6747016651665163,3.0
3.714748674867487,0.15149085511501603,-0.6740769876987693,3.0
3.7151651265126513,0.15121026471850207,-0.6734523102310233,3.0
3.7155815781578156,0.15092993446994463,-0.6728276327632763,3.0
3.7159980298029804,0.15064986436934902,-0.6722029552955293,3.0
3.716414481448145,0.1503700544167117,-0.6715782778277823,3.0
3.716830933093309,0.15009050461203088,-0.6709536003600363,3.0
3.717247384738474,0.1498112149553119,-0.6703289228922893,3.0
3.7176638363836383,0.149532185446553,-0.6697042454245423,3.0
3.718080288028803,0.14925341608575238,-0.6690795679567954,3.0
3.7184967396739674,0.14897490687290826,-0.6684548904890484,3.0
3.718913191319132,0.148696657808026,-0.6678302130213023,3.0
3.7193296429642966,0.14841866889110378,-0.6672055355535553,3.0
3.719746094609461,0.1481409401221363,-0.6665808580858084,3.0
3.7201625462546253,0.14786347150113244,-0.6659561806180623,3.0
3.72057899789979,0.14758626302808686,-0.6653315031503144,3.0
3.7209954495449544,0.14730931470300135,-0.6647068256825683,3.0
3.721411901190119,0.14703262652587057,-0.6640821482148214,3.0
3.7218283528352836,0.14675619849670163,-0.6634574707470744,3.0
3.722244804480448,0.14648003061549453,-0.6628327932793283,3.0
3.7226612561256127,0.14620412288224394,-0.6622081158115805,3.0
3.723077707770777,0.14592847529694986,-0.6615834383438344,3.0
3.7234941594159414,0.1456530878596194,-0.6609587608760883,3.0
3.723910611061106,0.1453779605702472,-0.6603340834083404,3.0
3.7243270627062706,0.14510309342882977,-0.6597094059405944,3.0
3.7247435143514354,0.14482848643537594,-0.6590847284728465,3.0
3.7251599659965997,0.14455413958988217,-0.6584600510051004,3.0
3.725576417641764,0.14428005289234314,-0.6578353735373543,3.0
3.725992869286929,0.14400622634276594,-0.6572106960696065,3.0
3.726409320932093,0.1437326599411488,-0.6565860186018604,3.0
3.7268257725772576,0.1434593536874864,-0.6559613411341134,3.0
3.7272422242224224,0.14318630758178763,-0.6553366636663664,3.0
3.7276586758675867,0.14291352162404714,-0.6547119861986204,3.0
3.7280751275127515,0.1426409958142667,-0.6540873087308725,3.0
3.728491579157916,0.142368730152441,-0.6534626312631264,3.0
3.72890803080308,0.14209672463857892,-0.6528379537953795,3.0
3.729324482448245,0.14182497927267512,-0.6522132763276325,3.0
3.7297409340934093,0.1415534940547314,-0.6515885988598864,3.0
3.7301573857385737,0.14128226898474416,-0.6509639213921394,3.0
3.7305738373837385,0.141011304062717,-0.6503392439243925,3.0
3.730990289028903,0.1407405992886499,-0.6497145664566455,3.0
3.731406740674067,0.14047015466253931,-0.6490898889888994,3.0
3.731823192319232,0.14019997018439057,-0.6484652115211524,3.0
3.7322396439643963,0.13993004585420188,-0.6478405340534055,3.0
3.732656095609561,0.1396603816719697,-0.6472158565856585,3.0
3.7330725472547255,0.1393909776376958,-0.6465911791179115,3.0
3.73348899889989,0.13912183375138554,-0.6459665016501654,3.0
3.7339054505450546,0.13885295001303177,-0.6453418241824185,3.0
3.734321902190219,0.13858432642263452,-0.6447171467146715,3.0
3.7347383538353833,0.13831596298020088,-0.6440924692469245,3.0
3.735154805480548,0.13804785968572375,-0.6434677917791776,3.0
3.7355712571257125,0.13778001653920846,-0.6428431143114315,3.0
3.7359877087708773,0.13751243354064613,-0.6422184368436845,3.0
3.7364041604160416,0.1372451106900492,-0.6415937593759375,3.0
3.736820612061206,0.13697804798741053,-0.6409690819081906,3.0
3.7372370637063708,0.13671124543273194,-0.6403444044404436,3.0
3.737653515351535,0.13644470302600809,-0.6397197269726975,3.0
3.7380699669966995,0.13617842076724784,-0.6390950495049506,3.0
3.7384864186418643,0.1359123986564441,-0.6384703720372036,3.0
3.7389028702870286,0.1356466366935969,-0.6378456945694566,3.0
3.7393193219321934,0.1353811348787115,-0.6372210171017096,3.0
3.7397357735773578,0.13511589321178796,-0.6365963396339636,3.0
3.740152225222522,0.13485091169281915,-0.6359716621662166,3.0
3.740568676867687,0.13458619032181218,-0.6353469846984696,3.0
3.7409851285128513,0.13432172909876527,-0.6347223072307226,3.0
3.7414015801580156,0.13405752802367488,-0.6340976297629766,3.0
3.7418180318031804,0.13379358709654454,-0.6334729522952296,3.0
3.7422344834483448,0.13352990631737427,-0.6328482748274826,3.0
3.7426509350935095,0.13326648568616228,-0.6322235973597357,3.0
3.743067386738674,0.1330033252029068,-0.6315989198919887,3.0
3.7434838383838382,0.13274042486761495,-0.6309742424242426,3.0
3.743900290029003,0.13247778468028137,-0.6303495649564956,3.0
3.7443167416741674,0.13221540464090786,-0.6297248874887487,3.0
3.7447331933193317,0.13195328474948909,-0.6291002100210026,3.0
3.7451496449644965,0.13169142500603215,-0.6284755325532547,3.0
3.745566096609661,0.13142982541053527,-0.6278508550855086,3.0
3.7459825482548257,0.13116848596299846,-0.6272261776177617,3.0
3.74639899989999,0.13090740666341638,-0.6266015001500147,3.0
3.7468154515451544,0.13064658751179792,-0.6259768226822686,3.0
3.747231903190319,0.13038602850813596,-0.6253521452145208,3.0
3.7476483548354835,0.13012572965243052,-0.6247274677467747,3.0
3.748064806480648,0.12986569094469047,-0.6241027902790286,3.0
3.7484812581258127,0.12960591238490693,-0.6234781128112807,3.0
3.748897709770977,0.1293463939730799,-0.6228534353435347,3.0
3.749314161416142,0.1290871357092147,-0.6222287578757868,3.0
3.749730613061306,0.12882813759330958,-0.6216040804080407,3.0
3.7501470647064705,0.1285693996253645,-0.6209794029402946,3.0
3.7505635163516353,0.1283109218053724,-0.6203547254725468,3.0
3.7509799679967997,0.12805270413334569,-0.6197300480048007,3.0
3.751396419641964,0.12779474660927548,-0.6191053705370537,3.0
3.751812871287129,0.12753704923316533,-0.6184806930693068,3.0
3.752229322932293,0.1272796120050117,-0.6178560156015607,3.0
3.752645774577458,0.1270224349248199,-0.6172313381338128,3.0
3.7530622262226223,0.12676551799258817,-0.6166066606660667,3.0
3.7534786778677867,0.12650886120831117,-0.6159819831983198,3.0
3.7538951295129515,0.12625246457199601,-0.6153573057305728,3.0
3.754311581158116,0.1259963280836427,-0.6147326282628267,3.0
3.75472803280328,0.1257404517432441,-0.6141079507950797,3.0
3.755144484448445,0.12548483555080558,-0.6134832733273328,3.0
3.7555609360936093,0.1252294795063289,-0.6128585958595858,3.0
3.755977387738774,0.1249743836098105,-0.6122339183918388,3.0
3.7563938393839384,0.12471954786124684,-0.6116092409240927,3.0
3.756810291029103,0.12446497226064679,-0.6109845634563458,3.0
3.7572267426742676,0.12421065680800503,-0.6103598859885988,3.0
3.757643194319432,0.12395660150332155,-0.6097352085208518,3.0
3.7580596459645963,0.12370280634659991,-0.6091105310531058,3.0
3.758476097609761,0.12344927133783479,-0.6084858535853588,3.0
3.7588925492549254,0.12319599647702972,-0.6078611761176118,3.0
3.75930900090009,0.12294298176418295,-0.6072364986498648,3.0
3.7597254525452546,0.12269022719929623,-0.6066118211821179,3.0
3.760141904190419,0.12243773278236958,-0.6059871437143718,3.0
3.7605583558355837,0.12218549851339944,-0.6053624662466248,3.0
3.760974807480748,0.12193352439238936,-0.6047377887788778,3.0
3.7613912591259124,0.12168181041933934,-0.6041131113111309,3.0
3.7618077107710772,0.12143035659424939,-0.6034884338433839,3.0
3.7622241624162416,0.12117916291711417,-0.6028637563756378,3.0
3.762640614061406,0.12092822938794257,-0.6022390789078909,3.0
3.7630570657065707,0.12067755600672925,-0.6016144014401439,3.0
3.763473517351735,0.12042714277347066,-0.6009897239723969,3.0
3.7638899689969,0.1201769896881757,-0.60036504650465,3.0
3.764306420642064,0.11992709675084079,-0.5997403690369039,3.0
3.7647228722872286,0.11967746396146595,-0.5991156915691569,3.0
3.7651393239323934,0.11942809132004228,-0.5984910141014099,3.0
3.7655557755775577,0.11917897882658579,-0.597866336633663,3.0
3.765972227222722,0.11893012648108758,-0.5972416591659169,3.0
3.766388678867887,0.11868153428354589,-0.5966169816981699,3.0
3.766805130513051,0.11843320223396248,-0.5959923042304229,3.0
3.767221582158216,0.1181851303323409,-0.595367626762676,3.0
3.7676380338033804,0.1179373185786794,-0.594742949294929,3.0
3.7680544854485447,0.11768976697297262,-0.5941182718271829,3.0
3.7684709370937095,0.11744247551522768,-0.5934935943594359,3.0
3.768887388738874,0.11719544420544281,-0.592868916891689,3.0
3.769303840384038,0.11694867304361267,-0.5922442394239429,3.0
3.769720292029203,0.11670216202974615,-0.591619561956195,3.0
3.7701367436743674,0.11645591116383969,-0.590994884488449,3.0
3.770553195319532,0.11620992044588974,-0.590370207020702,3.0
3.7709696469646965,0.11596418987589807,-0.589745529552955,3.0
3.771386098609861,0.11571871945386825,-0.5891208520852089,3.0
3.7718025502550256,0.11547350917979671,-0.5884961746174611,3.0
3.77221900190019,0.11522855905368168,-0.587871497149715,3.0
3.7726354535453543,0.11498386907552849,-0.5872468196819689,3.0
3.773051905190519,0.11473943924533359,-0.586622142214221,3.0
3.7734683568356835,0.11449526956310052,-0.585997464746475,3.0
3.7738848084808483,0.11425136002882041,-0.5853727872787271,3.0
3.7743012601260126,0.1140077106425057,-0.584748109810981,3.0
3.774717711771177,0.11376432140414927,-0.5841234323432349,3.0
3.775134163416342,0.11352119231375113,-0.5834987548754871,3.0
3.775550615061506,0.11327832337130772,-0.582874077407741,3.0
3.7759670667066705,0.11303571457682793,-0.582249399939994,3.0
3.7763835183518353,0.1127933659303082,-0.5816247224722471,3.0
3.7767999699969996,0.1125512774317432,-0.581000045004501,3.0
3.7772164216421644,0.11230944908114004,-0.5803753675367531,3.0
3.7776328732873288,0.11206788087849873,-0.579750690069007,3.0
3.778049324932493,0.11182657282381037,-0.5791260126012601,3.0
3.778465776577658,0.11158552491708562,-0.5785013351335131,3.0
3.7788822282228223,0.11134473715832094,-0.577876657665767,3.0
3.7792986798679866,0.11110420954751277,-0.57725198019802,3.0
3.7797151315131514,0.11086394208466288,-0.5766273027302731,3.0
3.7801315831583158,0.11062393476977483,-0.5760026252625261,3.0
3.7805480348034806,0.11038418760284507,-0.5753779477947791,3.0
3.780964486448645,0.11014470058387182,-0.574753270327033,3.0
3.7813809380938093,0.10990547371286041,-0.5741285928592861,3.0
3.781797389738974,0.10966650698980906,-0.5735039153915391,3.0
3.7822138413841384,0.10942780041471778,-0.5728792379237921,3.0
3.7826302930293028,0.10918935398757945,-0.5722545604560461,3.0
3.7830467446744676,0.10895116770840474,-0.5716298829882991,3.0
3.783463196319632,0.10871324157719009,-0.5710052055205521,3.0
3.7838796479647967,0.10847557559393373,-0.5703805280528051,3.0
3.784296099609961,0.10823816975863387,-0.5697558505850582,3.0
3.7847125512551254,0.10800102407129586,-0.5691311731173121,3.0
3.78512900290029,0.10776413853191613,-0.5685064956495651,3.0
3.7855454545454545,0.10752751314049469,-0.5678818181818182,3.0
3.785961906190619,0.10729114789703509,-0.5672571407140712,3.0
3.7863783578357837,0.10705504280153377,-0.5666324632463242,3.0
3.786794809480948,0.10681919785398719,-0.5660077857785781,3.0
3.7872112611261124,0.106583613054406,-0.5653831083108312,3.0
3.787627712771277,0.10634828840278132,-0.5647584308430842,3.0
3.7880441644164415,0.1061132238991167,-0.5641337533753372,3.0
3.7884606160616063,0.10587841954340682,-0.5635090759075903,3.0
3.7888770677067707,0.10564387533566233,-0.5628843984398442,3.0
3.789293519351935,0.10540959127587612,-0.5622597209720972,3.0
3.7897099709971,0.10517556736404643,-0.5616350435043502,3.0
3.790126422642264,0.10494180360017324,-0.5610103660366033,3.0
3.7905428742874285,0.10470829998426368,-0.5603856885688572,3.0
3.7909593259325933,0.10447505651631417,-0.5597610111011102,3.0
3.7913757775777577,0.1042420731963194,-0.5591363336333632,3.0
3.7917922292229225,0.10400935002428646,-0.5585116561656163,3.0
3.792208680868087,0.10377688700021359,-0.5578869786978693,3.0
3.792625132513251,0.10354468412409723,-0.5572623012301232,3.0
3.793041584158416,0.10331274139594093,-0.5566376237623762,3.0
3.7934580358035803,0.10308105881574647,-0.5560129462946293,3.0
3.7938744874487447,0.1028496363835103,-0.5553882688268832,3.0
3.7942909390939095,0.10261847409922886,-0.5547635913591353,3.0
3.794707390739074,0.10238757196290926,-0.5541389138913893,3.0
3.7951238423842386,0.10215692997454973,-0.5535142364236423,3.0
3.795540294029403,0.1019265481341467,-0.5528895589558953,3.0
3.7959567456745673,0.10169642644170551,-0.5522648814881492,3.0
3.796373197319732,0.10146656489722439,-0.5516402040204014,3.0
3.7967896489648965,0.10123696350070155,-0.5510155265526553,3.0
3.797206100610061,0.10100762225213522,-0.5503908490849092,3.0
3.7976225522552256,0.10077854115153073,-0.5497661716171613,3.0
3.79803900390039,0.1005497201988863,-0.5491414941494153,3.0
3.7984554555455547,0.10032115939419839,-0.5485168166816674,3.0
3.798871907190719,0.10009285873746876,-0.5478921392139213,3.0
3.7992883588358835,0.09986481822870275,-0.5472674617461752,3.0
3.7997048104810482,0.09963703786789146,-0.5466427842784274,3.0
3.8001212621262126,0.09940951765504025,-0.5460181068106813,3.0
3.800537713771377,0.09918225759014909,-0.5453934293429343,3.0
3.8009541654165417,0.098955257673218,-0.5447687518751874,3.0
3.801370617061706,0.09872851790424164,-0.5441440744074413,3.0
3.801787068706871,0.0985020382832289,-0.5435193969396934,3.0
3.8022035203520352,0.09827581881017622,-0.5428947194719473,3.0
3.8026199719971996,0.09804985948508005,-0.5422700420042004,3.0
3.8030364236423644,0.09782416030794217,-0.5416453645364534,3.0
3.8034528752875287,0.09759872127876434,-0.5410206870687073,3.0
3.803869326932693,0.09737354239754836,-0.5403960096009603,3.0
3.804285778577858,0.09714862366429067,-0.5397713321332134,3.0
3.8047022302230222,0.0969239650789877,-0.5391466546654664,3.0
3.805118681868187,0.09669956664164658,-0.5385219771977194,3.0
3.8055351335133514,0.0964754283522673,-0.5378972997299734,3.0
3.8059515851585157,0.09625155021084275,-0.5372726222622264,3.0
3.8063680368036805,0.09602793221738004,-0.5366479447944794,3.0
3.806784488448845,0.09580457437187562,-0.5360232673267324,3.0
3.8072009400940092,0.09558147667432948,-0.5353985898589864,3.0
3.807617391739174,0.0953586391247434,-0.5347739123912394,3.0
3.8080338433843384,0.0951360617231174,-0.5341492349234924,3.0
3.808450295029503,0.09491374446945144,-0.5335245574557455,3.0
3.8088667466746675,0.09469168736374023,-0.5328998799879985,3.0
3.809283198319832,0.09446989040599263,-0.5322752025202524,3.0
3.8096996499649967,0.09424835359620154,-0.5316505250525054,3.0
3.810116101610161,0.09402707693436874,-0.5310258475847585,3.0
3.8105325532553254,0.09380606042049777,-0.5304011701170115,3.0
3.81094900490049,0.0935853040545851,-0.5297764926492645,3.0
3.8113654565456545,0.09336480783663426,-0.5291518151815184,3.0
3.8117819081908193,0.09314457176663637,-0.5285271377137715,3.0
3.8121983598359837,0.09292459584460033,-0.5279024602460245,3.0
3.812614811481148,0.09270488007052613,-0.5272777827782775,3.0
3.813031263126313,0.09248542444441021,-0.5266531053105306,3.0
3.813447714771477,0.09226622896625081,-0.5260284278427845,3.0
3.8138641664166415,0.09204729363605324,-0.5254037503750375,3.0
3.8142806180618063,0.09182861845381396,-0.5247790729072905,3.0
3.8146970697069706,0.09161020341953119,-0.5241543954395436,3.0
3.815113521352135,0.09139204853321026,-0.5235297179717975,3.0
3.8155299729973,0.09117415379484939,-0.5229050405040505,3.0
3.815946424642464,0.09095651920444325,-0.5222803630363035,3.0
3.816362876287629,0.09073914476199896,-0.5216556855685566,3.0
3.8167793279327933,0.0905220304675165,-0.5210310081008096,3.0
3.8171957795779576,0.09030517632099233,-0.5204063306330635,3.0
3.8176122312231224,0.0900885823224229,-0.5197816531653165,3.0
3.818028682868287,0.0898722484718153,-0.5191569756975696,3.0
3.818445134513451,0.08965617476916954,-0.5185322982298235,3.0
3.818861586158616,0.08944036121448029,-0.5179076207620756,3.0
3.8192780378037803,0.08922480780774755,-0.5172829432943296,3.0
3.819694489448945,0.08900951454897843,-0.5166582658265826,3.0
3.8201109410941094,0.0887944814381676,-0.5160335883588356,3.0
3.8205273927392738,0.08857970847531149,-0.5154089108910895,3.0
3.8209438443844386,0.088365195660419,-0.5147842334233417,3.0
3.821360296029603,0.08815094299348658,-0.5141595559555956,3.0
3.8217767476747673,0.08793695047450889,-0.5135348784878495,3.0
3.822193199319932,0.08772321810349304,-0.5129102010201017,3.0
3.8226096509650964,0.08750974588043725,-0.5122855235523556,3.0
3.823026102610261,0.08729653380533975,-0.5116608460846077,3.0
3.8234425542554256,0.08708358187820053,-0.5110361686168616,3.0
3.82385900590059,0.08687089009902138,-0.5104114911491155,3.0
3.8242754575457547,0.08665845846780229,-0.5097868136813677,3.0
3.824691909190919,0.08644628698453793,-0.5091621362136216,3.0
3.8251083608360834,0.0862343756492372,-0.5085374587458746,3.0
3.825524812481248,0.08602272446189474,-0.5079127812781277,3.0
3.8259412641264126,0.08581133342251235,-0.5072881038103816,3.0
3.8263577157715774,0.08560020253108469,-0.5066634263426337,3.0
3.8267741674167417,0.08538933178762065,-0.5060387488748876,3.0
3.827190619061906,0.08517872119211489,-0.5054140714071407,3.0
3.827607070707071,0.0849683707445692,-0.5047893939393937,3.0
3.828023522352235,0.08475828044497824,-0.5041647164716476,3.0
3.8284399739973995,0.0845484502933509,-0.5035400390039007,3.0
3.8288564256425643,0.08433888028968184,-0.5029153615361537,3.0
3.8292728772877287,0.08412957043396929,-0.5022906840684067,3.0
3.8296893289328935,0.08392052072621681,-0.5016660066006597,3.0
3.830105780578058,0.08371173116642616,-0.5010413291329137,3.0
3.830522232223222,0.08350320175459203,-0.5004166516651667,3.0
3.830938683868387,0.08329493249071618,-0.4997919741974197,3.0
3.8313551355135513,0.08308692337480394,-0.49916729672967275,3.0
3.8317715871587157,0.08287917440685,-0.49854261926192667,3.0
3.8321880388038805,0.08267168558684901,-0.4979179417941797,3.0
3.832604490449045,0.08246445691481341,-0.4972932643264327,3.0
3.8330209420942096,0.08225748839073432,-0.49666858685868576,3.0
3.833437393739374,0.08205078001461885,-0.4960439093909388,3.0
3.8338538453845383,0.08184433178645456,-0.4954192319231927,3.0
3.834270297029703,0.08163814370625389,-0.49479455445544573,3.0
3.8346867486748675,0.08143221577401505,-0.49416987698769876,3.0
3.835103200320032,0.08122654798972917,-0.4935451995199518,3.0
3.8355196519651966,0.0810211403534069,-0.4929205220522048,3.0
3.835936103610361,0.08081599286504293,-0.49229584458445874,3.0
3.8363525552555258,0.08061110552463724,-0.49167116711671177,3.0
3.83676900690069,0.08040647833218983,-0.4910464896489648,3.0
3.8371854585458545,0.08020211128770427,-0.49042181218121783,3.0
3.8376019101910193,0.07999800439117699,-0.48979713471347086,3.0
3.8380183618361836,0.07979415764260622,-0.4891724572457248,3.0
3.838434813481348,0.0795905710419973,-0.4885477797779778,3.0
3.8388512651265128,0.07938724458934843,-0.48792310231023084,3.0
3.839267716771677,0.0791841782846543,-0.48729842484248387,3.0
3.839684168416842,0.078981372127922,-0.4866737473747369,3.0
3.8401006200620063,0.07877882611915155,-0.4860490699069908,3.0
3.8405170717071706,0.0785765402583376,-0.48542439243924385,3.0
3.8409335233523354,0.07837451454548017,-0.4847997149714969,3.0
3.8413499749974997,0.07817274898058635,-0.4841750375037499,3.0
3.841766426642664,0.07797124356365082,-0.4835503600360038,3.0
3.842182878287829,0.07776999829467357,-0.48292568256825685,3.0
3.8425993299329932,0.07756901317365461,-0.4823010051005099,3.0
3.8430157815781576,0.07736828820059571,-0.4816763276327638,3.0
3.8434322332233224,0.07716782337549688,-0.48105165016501594,3.0
3.8438486848684867,0.07696761869835456,-0.48042697269726986,3.0
3.8442651365136515,0.0767676741691723,-0.4798022952295229,3.0
3.844681588158816,0.0765679897879501,-0.4791776177617759,3.0
3.8450980398039802,0.07636856555468619,-0.47855294029402984,3.0
3.845514491449145,0.07616940146938234,-0.477928262826282,3.0
3.8459309430943094,0.07597049753203855,-0.4773035853585359,3.0
3.8463473947394737,0.07577185374265305,-0.4766789078907898,3.0
3.8467638463846385,0.07557347010122406,-0.47605423042304196,3.0
3.847180298029803,0.07537534660775869,-0.4754295529552959,3.0
3.8475967496749677,0.07517748326224982,-0.474804875487548,3.0
3.848013201320132,0.0749798800647028,-0.47418019801980194,3.0
3.8484296529652964,0.07478253701510873,-0.47355552055205585,3.0
3.848846104610461,0.07458545411347828,-0.472930843084308,3.0
3.8492625562556255,0.07438863135980789,-0.4723061656165619,3.0
3.84967900790079,0.07419206875409401,-0.47168148814881494,3.0
3.8500954595459547,0.07399576629633842,-0.471056810681068,3.0
3.850511911191119,0.07379972398654644,-0.4704321332133219,3.0
3.850928362836284,0.07360394182471097,-0.46980745574557403,3.0
3.851344814481448,0.07340841981083379,-0.46918277827782795,3.0
3.8517612661266125,0.07321315794491667,-0.468558100810081,3.0
3.8521777177717773,0.07301815622695962,-0.467933423342334,3.0
3.8525941694169417,0.07282341465695907,-0.4673087458745879,3.0
3.853010621062106,0.07262893323492037,-0.46668406840684096,3.0
3.853427072707271,0.07243471196083995,-0.466059390939094,3.0
3.853843524352435,0.07224075083471604,-0.465434713471347,3.0
3.8542599759976,0.07204704985655574,-0.46481003600360005,3.0
3.8546764276427643,0.07185360902635374,-0.46418535853585396,3.0
3.8550928792879287,0.07166042834411002,-0.463560681068107,3.0
3.8555093309330934,0.0714675078098228,-0.46293600360036,3.0
3.855925782578258,0.07127484742349921,-0.46231132613261305,3.0
3.856342234223422,0.0710824471851339,-0.46168664866486697,3.0
3.856758685868587,0.0708903070947251,-0.46106197119712,3.0
3.8571751375137513,0.07069842715227637,-0.46043729372937303,3.0
3.857591589158916,0.07050680735778769,-0.45981261626162606,3.0
3.8580080408040804,0.07031544771125908,-0.4591879387938791,3.0
3.858424492449245,0.0701243482126852,-0.458563261326133,3.0
3.8588409440944096,0.06993350886207494,-0.45793858385838604,3.0
3.859257395739574,0.06974292965942297,-0.45731390639063907,3.0
3.8596738473847383,0.0695526106047275,-0.4566892289228921,3.0
3.860090299029903,0.06936255169799388,-0.45606455145514513,3.0
3.8605067506750674,0.06917275293922032,-0.45543987398739905,3.0
3.8609232023202322,0.06898321432840326,-0.4548151965196521,3.0
3.8613396539653966,0.0687939358655445,-0.4541905190519051,3.0
3.861756105610561,0.06860491755064935,-0.45356584158415814,3.0
3.8621725572557257,0.0684161593837107,-0.45294116411641117,3.0
3.86258900890089,0.06822766136473213,-0.4523164866486651,3.0
3.8630054605460544,0.06803942349371006,-0.4516918091809181,3.0
3.863421912191219,0.06785144577064983,-0.45106713171317114,3.0
3.8638383638363836,0.06766372819554789,-0.4504424542454242,3.0
3.8642548154815484,0.06747627076840246,-0.4498177767776772,3.0
3.8646712671267127,0.06728907348922064,-0.4491930993099311,3.0
3.865087718771877,0.06710213635799711,-0.44856842184218415,3.0
3.865504170417042,0.06691545937473364,-0.4479437443744372,3.0
3.865920622062206,0.06672904253942313,-0.4473190669066902,3.0
3.8663370737073706,0.06654288585207802,-0.44669438943894413,3.0
3.8667535253525354,0.06635698931269118,-0.44606971197119716,3.0
3.8671699769976997,0.06617135292125909,-0.4454450345034502,3.0
3.8675864286428645,0.0659859766777906,-0.4448203570357032,3.0
3.868002880288029,0.06580086058228041,-0.44419567956795625,3.0
3.868419331933193,0.06561600463472672,-0.44357100210021017,3.0
3.868835783578358,0.06543140883513487,-0.4429463246324632,3.0
3.8692522352235224,0.06524707318350309,-0.4423216471647162,3.0
3.8696686868686867,0.06506299767982959,-0.44169696969697014,3.0
3.8700851385138515,0.0648791823241126,-0.4410722922292223,3.0
3.870501590159016,0.06469562711635746,-0.4404476147614762,3.0
3.87091804180418,0.06451233205656237,-0.4398229372937301,3.0
3.871334493449345,0.06432929714472557,-0.43919825982598226,3.0
3.8717509450945093,0.06414652238084528,-0.4385735823582362,3.0
3.872167396739674,0.06396400776492683,-0.4379489048904883,3.0
3.8725838483848385,0.06378175329696667,-0.43732422742274224,3.0
3.873000300030003,0.06359975897696302,-0.43669954995499616,3.0
3.8734167516751676,0.06341802480492298,-0.4360748724872483,3.0
3.873833203320332,0.06323655078084123,-0.4354501950195022,3.0
3.8742496549654963,0.06305533690471599,-0.43482551755175525,3.0
3.874666106610661,0.06287438317655258,-0.4342008400840083,3.0
3.8750825582558255,0.06269368959634747,-0.4335761626162622,3.0
3.8754990099009903,0.06251325616410242,-0.43295148514851434,3.0
3.8759154615461546,0.06233308287981387,-0.43232680768076825,3.0
3.876331913191319,0.06215316974348717,-0.4317021302130213,3.0
3.8767483648364838,0.06197351675511875,-0.4310774527452743,3.0
3.877164816481648,0.061794123914712173,-0.43045277527752823,3.0
3.8775812681268125,0.061614991222256776,-0.42982809780978126,3.0
3.8779977197719773,0.06143611867776677,-0.4292034203420343,3.0
3.8784141714171416,0.06125750628123683,-0.4285787428742873,3.0
3.8788306230623064,0.061079154032659844,-0.42795406540654035,3.0
3.8792470747074708,0.06090106193204825,-0.42732938793879427,3.0
3.879663526352635,0.060723229979394944,-0.4267047104710473,3.0
3.8800799779978,0.06054565817469992,-0.42608003300330033,3.0
3.8804964296429643,0.06036834651796141,-0.42545535553555336,3.0
3.8809128812881286,0.06019129500918652,-0.4248306780678073,3.0
3.8813293329332934,0.060014503648368134,-0.4242060006000603,3.0
3.8817457845784578,0.05983797243550626,-0.42358132313231334,3.0
3.8821622362236226,0.059661701370606224,-0.42295664566456637,3.0
3.882578687868787,0.05948569045366803,-0.4223319681968194,3.0
3.8829951395139513,0.059309939684684565,-0.4217072907290733,3.0
3.883411591159116,0.059134449063661165,-0.42108261326132634,3.0
3.8838280428042804,0.058959218590599605,-0.4204579357935794,3.0
3.8842444944494448,0.05878424826549633,-0.4198332583258324,3.0
3.8846609460946095,0.05860953808834779,-0.41920858085808543,3.0
3.885077397739774,0.05843508805916464,-0.41858390339033935,3.0
3.8854938493849387,0.058260898177938,-0.4179592259225924,3.0
3.885910301030103,0.05808696844467143,-0.4173345484548454,3.0
3.8863267526752674,0.05791329885936136,-0.41670987098709844,3.0
3.886743204320432,0.057739889422013135,-0.41608519351935147,3.0
3.8871596559655965,0.057566740132623195,-0.4154605160516054,3.0
3.887576107610761,0.057393850991189765,-0.4148358385838584,3.0
3.8879925592559257,0.057221221997718175,-0.41421116111611145,3.0
3.88840901090109,0.05704885315220665,-0.4135864836483645,3.0
3.888825462546255,0.056876744454653405,-0.4129618061806175,3.0
3.889241914191419,0.056704895905056674,-0.4123371287128714,3.0
3.8896583658365835,0.05653330750342356,-0.41171245124512446,3.0
3.8900748174817483,0.05636197924974695,-0.4110877737773775,3.0
3.8904912691269127,0.05619091114402863,-0.4104630963096305,3.0
3.890907720772077,0.05602010318627215,-0.40983841884188443,3.0
3.891324172417242,0.05584955537647396,-0.40921374137413746,3.0
3.891740624062406,0.05567926771463583,-0.4085890639063905,3.0
3.892157075707571,0.05550924020075243,-0.4079643864386435,3.0
3.8925735273527353,0.05533947283483265,-0.40733970897089655,3.0
3.8929899789978997,0.05516996561687115,-0.40671503150315047,3.0
3.8934064306430645,0.05500071854686617,-0.4060903540354035,3.0
3.893822882288229,0.05483173162482302,-0.40546567656765653,3.0
3.894239333933393,0.05466300485073816,-0.40484099909991045,3.0
3.894655785578558,0.054494538224613365,-0.4042163216321626,3.0
3.8950722372237223,0.05432633174644508,-0.4035916441644165,3.0
3.895488688868887,0.05415838541623863,-0.40296696669666954,3.0
3.8959051405140515,0.053990699233992245,-0.40234228922892257,3.0
3.896321592159216,0.053823273199700594,-0.4017176117611765,3.0
3.8967380438043806,0.05365610731337078,-0.4010929342934286,3.0
3.897154495449545,0.05348920157500103,-0.40046825682568254,3.0
3.8975709470947093,0.053322555984587794,-0.39984357935793646,3.0
3.897987398739874,0.053156170542136394,-0.3992189018901886,3.0
3.8984038503850384,0.05299004524764328,-0.3985942244224425,3.0
3.898820302030203,0.052824180101112006,-0.39796954695469555,3.0
3.8992367536753676,0.05265857510253191,-0.3973448694869486,3.0
3.899653205320532,0.05249323025191721,-0.3967201920192025,3.0
3.9000696569656967,0.052328145549260796,-0.39609551455145464,3.0
3.900486108610861,0.052163320994564444,-0.39547083708370856,3.0
3.9009025602560254,0.0519987565878246,-0.3948461596159616,3.0
3.9013190119011902,0.0518344523290466,-0.3942214821482146,3.0
3.9017354635463546,0.05167040821822688,-0.39359680468046854,3.0
3.902151915191519,0.051506624255363676,-0.39297212721272157,3.0
3.9025683668366837,0.05134310044046053,-0.3923474497449746,3.0
3.902984818481848,0.051179836773521004,-0.3917227722772276,3.0
3.903401270127013,0.05101683325453621,-0.39109809480948066,3.0
3.9038177217721772,0.0508540898835097,-0.3904734173417346,3.0
3.9042341734173416,0.05069160666044681,-0.3898487398739876,3.0
3.9046506250625064,0.050529383585340426,-0.38922406240624063,3.0
3.9050670767076707,0.050367420658190554,-0.38859938493849366,3.0
3.905483528352835,0.0502057178790043,-0.3879747074707476,3.0
3.905899979998,0.05004427524777455,-0.3873500300030006,3.0
3.906316431643164,0.04988309276450664,-0.38672535253525364,3.0
3.906732883288329,0.04972217042919347,-0.38610067506750667,3.0
3.9071493349334934,0.04956150824184391,-0.3854759975997597,3.0
3.9075657865786577,0.04940110620245264,-0.3848513201320136,3.0
3.9079822382238225,0.0492409643110161,-0.38422664266426665,3.0
3.908398689868987,0.04908108256754318,-0.3836019651965197,3.0
3.908815141514151,0.04892146097203032,-0.3829772877287727,3.0
3.909231593159316,0.048762099524475744,-0.38235261026102574,3.0
3.9096480448044804,0.048602998224875904,-0.38172793279327966,3.0
3.910064496449645,0.04844415707323968,-0.3811032553255327,3.0
3.9104809480948095,0.04828557606956352,-0.3804785778577857,3.0
3.910897399739974,0.04812725521384209,-0.37985390039003875,3.0
3.9113138513851387,0.047969194506080726,-0.3792292229222918,3.0
3.911730303030303,0.047811393946282976,-0.3786045454545457,3.0
3.9121467546754674,0.047653853534438184,-0.3779798679867987,3.0
3.912563206320632,0.04749657327055523,-0.37735519051905175,3.0
3.9129796579657965,0.04733955315463412,-0.3767305130513048,3.0
3.9133961096109613,0.047182793186669514,-0.3761058355835578,3.0
3.9138125612561256,0.0470262933666632,-0.37548115811581173,3.0
3.91422901290129,0.04687005369461694,-0.37485648064806476,3.0
3.914645464546455,0.04671407417053075,-0.3742318031803178,3.0
3.915061916191619,0.04655835479440462,-0.3736071257125708,3.0
3.9154783678367835,0.046402895566235,-0.37298244824482474,3.0
3.9158948194819483,0.04624769648602545,-0.37235777077707777,3.0
3.9163112711271126,0.046092757553775954,-0.3717330933093308,3.0
3.9167277227722774,0.04593807876948475,-0.3711084158415838,3.0
3.917144174417442,0.04578366013315005,-0.37048373837383686,3.0
3.917560626062606,0.04562950164477897,-0.3698590609060908,3.0
3.917977077707771,0.045475603304366174,-0.3692343834383438,3.0
3.9183935293529353,0.04532196511190989,-0.36860970597059683,3.0
3.9188099809980996,0.045168587067415444,-0.36798502850285075,3.0
3.9192264326432644,0.045015469170879285,-0.3673603510351029,3.0
3.9196428842884288,0.044862611422299636,-0.3667356735673568,3.0
3.9200593359335936,0.04471001382168183,-0.36611099609960984,3.0
3.920475787578758,0.04455767636902408,-0.36548631863186287,3.0
3.9208922392239223,0.044405599064326395,-0.3648616411641168,3.0
3.921308690869087,0.04425378190758167,-0.36423696369636893,3.0
3.9217251425142514,0.044102224898802334,-0.36361228622862285,3.0
3.9221415941594158,0.043950928037981285,-0.36298760876087677,3.0
3.9225580458045806,0.04379989132511497,-0.3623629312931289,3.0
3.922974497449745,0.04364911476021227,-0.3617382538253828,3.0
3.9233909490949097,0.04349859834326786,-0.36111357635763497,3.0
3.923807400740074,0.04334834207428351,-0.3604888988898889,3.0
3.9242238523852384,0.04319834595325389,-0.3598642214221428,3.0
3.924640304030403,0.04304860998018789,-0.35923954395439495,3.0
3.9250567556755676,0.042899134155080176,-0.35861486648664886,3.0
3.925473207320732,0.04274991847792897,-0.3579901890189019,3.0
3.9258896589658967,0.04260096294873961,-0.3573655115511549,3.0
3.926306110611061,0.042452267567510305,-0.35674083408340884,3.0
3.9267225622562254,0.042303832334235736,-0.35611615661566187,3.0
3.92713901390139,0.042155657248923006,-0.3554914791479149,3.0
3.9275554655465545,0.042007742311572116,-0.35486680168016793,3.0
3.9279719171917193,0.041860087522177736,-0.35424212421242096,3.0
3.9283883688368837,0.041712692880739866,-0.3536174467446749,3.0
3.928804820482048,0.04156555838726561,-0.3529927692769279,3.0
3.929221272127213,0.041418684041747866,-0.35236809180918094,3.0
3.929637723772377,0.04127206984419196,-0.35174341434143397,3.0
3.9300541754175415,0.041125715794592566,-0.3511187368736879,3.0
3.9304706270627063,0.04097962189295146,-0.3504940594059409,3.0
3.9308870787078707,0.04083378813927396,-0.34986938193819395,3.0
3.9313035303530355,0.04068821453355298,-0.349244704470447,3.0
3.9317199819982,0.04054290107578673,-0.3486200270027,3.0
3.932136433643364,0.04039784776598587,-0.3479953495349539,3.0
3.932552885288529,0.0402530546041433,-0.34737067206720695,3.0
3.9329693369336933,0.040108521590255464,-0.34674599459946,3.0
3.9333857885788577,0.03996424872433124,-0.346121317131713,3.0
3.9338022402240225,0.039820236006365306,-0.34549663966396604,3.0
3.934218691869187,0.03967648343635588,-0.34487196219621996,3.0
3.9346351435143516,0.039532991014308294,-0.344247284728473,3.0
3.935051595159516,0.03938975874022077,-0.343622607260726,3.0
3.9354680468046803,0.03924678661409153,-0.34299792979297905,3.0
3.935884498449845,0.039104074635918806,-0.3423732523252321,3.0
3.9363009500950095,0.03896162280570792,-0.341748574857486,3.0
3.936717401740174,0.03881943112345709,-0.34112389738973903,3.0
3.9371338533853386,0.038677499589161,-0.34049921992199206,3.0
3.937550305030503,0.038535828202828526,-0.3398745424542451,3.0
3.9379667566756678,0.038394416964454336,-0.3392498649864981,3.0
3.938383208320832,0.038253265874038433,-0.33862518751875204,3.0
3.9387996599659965,0.03811237493157904,-0.33800051005100507,3.0
3.9392161116111613,0.03797174413708326,-0.3373758325832581,3.0
3.9396325632563256,0.03783137349054577,-0.3367511551155111,3.0
3.94004901490149,0.03769126299196479,-0.33612647764776504,3.0
3.9404654665466547,0.03755141264134387,-0.3355018001800181,3.0
3.940881918191819,0.037411822438684794,-0.3348771227122711,3.0
3.941298369836984,0.037272492383982225,-0.33425244524452413,3.0
3.9417148214821482,0.03713342247723794,-0.33362776777677716,3.0
3.9421312731273126,0.0369946127184555,-0.3330030903090311,3.0
3.9425477247724774,0.03685606310763134,-0.3323784128412841,3.0
3.9429641764176417,0.036717773644763696,-0.33175373537353714,3.0
3.943380628062806,0.036579744329859665,-0.33112905790579106,3.0
3.943797079707971,0.036441975162912144,-0.3305043804380432,3.0
3.9442135313531352,0.036304466143924685,-0.3298797029702971,3.0
3.9446299829983,0.03616721727289374,-0.32925502550255015,3.0
3.9450464346434644,0.03603022854982463,-0.3286303480348032,3.0
3.9454628862886287,0.03589349997471558,-0.3280056705670571,3.0
3.9458793379337935,0.0357570315475666,-0.32738099309930924,3.0
3.946295789578958,0.03562082326837057,-0.32675631563156315,3.0
3.9467122412241222,0.03548487513713994,-0.3261316381638171,3.0
3.947128692869287,0.03534918715386581,-0.3255069606960692,3.0
3.9475451445144514,0.0352137593185482,-0.32488228322832313,3.0
3.947961596159616,0.0350785916311942,-0.3242576057605753,3.0
3.9483780478047805,0.03494368409179849,-0.3236329282928292,3.0
3.948794499449945,0.034809036700359286,-0.3230082508250831,3.0
3.9492109510951097,0.03467464945688192,-0.32238357335733525,3.0
3.949627402740274,0.034540522361362846,-0.32175889588958917,3.0
3.9500438543854384,0.034406655413802056,-0.3211342184218422,3.0
3.950460306030603,0.03427304861420133,-0.32050954095409523,3.0
3.9508767576757675,0.034139701962560665,-0.31988486348634915,3.0
3.9512932093209323,0.034006615458878287,-0.3192601860186013,3.0
3.9517096609660967,0.033873789103154195,-0.3186355085508552,3.0
3.952126112611261,0.033741222895390166,-0.31801083108310824,3.0
3.952542564256426,0.0336089168355862,-0.31738615361536127,3.0
3.95295901590159,0.03347687092374052,-0.3167614761476152,3.0
3.9533754675467545,0.03334508515985135,-0.3161367986798682,3.0
3.9537919191919193,0.03321355954392402,-0.31551212121212124,3.0
3.9542083708370837,0.03308229407595675,-0.3148874437443743,3.0
3.954624822482248,0.032951288755945995,-0.3142627662766282,3.0
3.955041274127413,0.0328205435838953,-0.3136380888088812,3.0
3.955457725772577,0.03269005855980467,-0.31301341134113425,3.0
3.955874177417742,0.0325598336836741,-0.3123887338733873,3.0
3.9562906290629063,0.03242986895550004,-0.3117640564056403,3.0
3.9567070807080706,0.032300164375286045,-0.31113937893789423,3.0
3.9571235323532354,0.03217071994303211,-0.31051470147014726,3.0
3.9575399839984,0.03204153565873469,-0.3098900240024003,3.0
3.957956435643564,0.031912611522399104,-0.3092653465346533,3.0
3.958372887288729,0.03178394753402358,-0.30864066906690635,3.0
3.9587893389338933,0.03165554369360635,-0.30801599159916027,3.0
3.959205790579058,0.03152740000114562,-0.3073913141314133,3.0
3.9596222422242224,0.03139951645664496,-0.3067666366636663,3.0
3.960038693869387,0.031271893060107914,-0.30614195919591936,3.0
3.9604551455145516,0.031144529811527377,-0.3055172817281724,3.0
3.960871597159716,0.031017426710901574,-0.3048926042604263,3.0
3.9612880488048803,0.030890583758239387,-0.30426792679267933,3.0
3.961704500450045,0.030764000953535486,-0.30364324932493236,3.0
3.9621209520952094,0.030637678296788096,-0.3030185718571854,3.0
3.962537403740374,0.030511615788002544,-0.3023938943894384,3.0
3.9629538553855386,0.03038581342717883,-0.30176921692169234,3.0
3.963370307030703,0.030260271214308077,-0.30114453945394537,3.0
3.9637867586758677,0.030134989149400937,-0.3005198619861984,3.0
3.964203210321032,0.030009967232452084,-0.29989518451845143,3.0
3.9646196619661964,0.029885205463461517,-0.29927050705070535,3.0
3.965036113611361,0.029760703842431013,-0.2986458295829584,3.0
3.9654525652565256,0.029636462369358796,-0.2980211521152114,3.0
3.9658690169016904,0.029512481044248418,-0.29739647464746444,3.0
3.9662854685468547,0.029388759867092773,-0.29677179717971747,3.0
3.966701920192019,0.029265298837898968,-0.2961471197119714,3.0
3.967118371837184,0.029142097956665225,-0.2955224422442244,3.0
3.967534823482348,0.02901915722338977,-0.29489776477647744,3.0
3.9679512751275126,0.028896476638070823,-0.29427308730873136,3.0
3.9683677267726774,0.028774056200713716,-0.2936484098409835,3.0
3.9687841784178417,0.028651895911314895,-0.2930237323732374,3.0
3.9692006300630065,0.028529995769876138,-0.29239905490549045,3.0
3.969617081708171,0.02840835577639389,-0.2917743774377435,3.0
3.970033533353335,0.028286975930875258,-0.2911496999699974,3.0
3.9704499849985,0.028165856233313136,-0.29052502250224954,3.0
3.9708664366436643,0.028044996683707524,-0.28990034503450346,3.0
3.9712828882888287,0.027924397282065527,-0.2892756675667574,3.0
3.9716993399339935,0.02780405802838004,-0.2886509900990095,3.0
3.972115791579158,0.02768397892265284,-0.28802631263126344,3.0
3.9725322432243226,0.027564159964885704,-0.2874016351635156,3.0
3.972948694869487,0.027444601155080406,-0.2867769576957695,3.0
3.9733651465146513,0.02732530249323517,-0.2861522802280234,3.0
3.973781598159816,0.027206263979342893,-0.28552760276027556,3.0
3.9741980498049805,0.02708748561341423,-0.2849029252925295,3.0
3.974614501450145,0.026968967395443855,-0.2842782478247825,3.0
3.9750309530953096,0.02685070932543354,-0.28365357035703553,3.0
3.975447404740474,0.02673271140337974,-0.28302889288928945,3.0
3.9758638563856388,0.026614973629286,-0.2824042154215416,3.0
3.976280308030803,0.02649749600315232,-0.2817795379537955,3.0
3.9766967596759675,0.026380278524975154,-0.28115486048604854,3.0
3.9771132113211323,0.026263321194761602,-0.28053018301830157,3.0
3.9775296629662966,0.02614662401250456,-0.2799055055505555,3.0
3.977946114611461,0.026030186978205805,-0.2792808280828085,3.0
3.9783625662566258,0.025914010091867112,-0.27865615061506155,3.0
3.97877901790179,0.02579809335349026,-0.2780314731473146,3.0
3.979195469546955,0.025682436763069916,-0.2774067956795676,3.0
3.9796119211921193,0.025567040320606083,-0.2767821182118215,3.0
3.9800283728372836,0.025451904026105865,-0.27615744074407456,3.0
3.9804448244824484,0.025337027879563934,-0.2755327632763276,3.0
3.9808612761276128,0.025222411880978512,-0.2749080858085806,3.0
3.981277727772777,0.02510805603035493,-0.27428340834083453,3.0
3.981694179417942,0.02499396032769141,-0.27365873087308756,3.0
3.9821106310631063,0.024880124772984402,-0.2730340534053406,3.0
3.982527082708271,0.024766549366233903,-0.2724093759375936,3.0
3.9829435343534354,0.024653234107448796,-0.27178469846984665,3.0
3.9833599859985998,0.024540178996621975,-0.27116002100210057,3.0
3.9837764376437645,0.024427384033751665,-0.2705353435343536,3.0
3.984192889288929,0.02431484921883964,-0.26991066606660663,3.0
3.9846093409340932,0.024202574551889455,-0.26928598859885966,3.0
3.985025792579258,0.024090560032899333,-0.2686613111311127,3.0
3.9854422442244224,0.023978805661862168,-0.2680366336633666,3.0
3.9858586958695867,0.023867311438790395,-0.26741195619561964,3.0
3.9862751475147515,0.023756077363675132,-0.26678727872787267,3.0
3.986691599159916,0.023645103436518156,-0.2661626012601257,3.0
3.9871080508050807,0.023534389657321242,-0.2655379237923787,3.0
3.987524502450245,0.023423936026086167,-0.26491324632463265,3.0
3.9879409540954094,0.02331374254280938,-0.2642885688568857,3.0
3.988357405740574,0.023203809207487325,-0.2636638913891387,3.0
3.9887738573857385,0.023094136020128886,-0.26303921392139173,3.0
3.989190309030903,0.022984722980728733,-0.26241453645364565,3.0
3.9896067606760677,0.022875570089286867,-0.2617898589858987,3.0
3.990023212321232,0.022766677345803288,-0.2611651815181517,3.0
3.990439663966397,0.02265804475027977,-0.26054050405040474,3.0
3.990856115611561,0.022549672302718093,-0.25991582658265777,3.0
3.9912725672567255,0.022441560003109373,-0.2592911491149117,3.0
3.9916890189018903,0.02233370785146427,-0.2586664716471647,3.0
3.9921054705470547,0.022226115847779226,-0.25804179417941775,3.0
3.992521922192219,0.022118783992048918,-0.25741711671167167,3.0
3.992938373837384,0.02201171228428045,-0.2567924392439238,3.0
3.993354825482548,0.02190490072447382,-0.2561677617761777,3.0
3.993771277127713,0.021798349312621923,-0.25554308430843076,3.0
3.9941877287728773,0.02169205804873009,-0.2549184068406838,3.0
3.9946041804180417,0.02158602693279832,-0.2542937293729377,3.0
3.9950206320632065,0.02148025596482661,-0.25366905190518985,3.0
3.995437083708371,0.021374745144811413,-0.25304437443744376,3.0
3.995853535353535,0.021269494472758055,-0.2524196969696977,3.0
3.9962699869987,0.021164503948662983,-0.2517950195019498,3.0
3.9966864386438643,0.021059773572527973,-0.25117034203420374,3.0
3.997102890289029,0.020955303344347698,-0.2505456645664559,3.0
3.9975193419341934,0.020851093264131038,-0.2499209870987098,3.0
3.997935793579358,0.02074714333187444,-0.24929630963096372,3.0
3.9983522452245226,0.020643453547574353,-0.24867163216321586,3.0
3.998768696869687,0.020540023911230776,-0.24804695469546978,3.0
3.9991851485148513,0.02043685442285259,-0.2474222772277228,3.0
3.999601600160016,0.020333945082430915,-0.24679759975997584,3.0
4.00001805180518,0.02023129588996575,-0.24617292229222976,3.0
4.000434503450345,0.020128906845460648,-0.2455482448244828,3.0
4.000850955095509,0.02002677794891916,-0.24492356735673582,3.0
4.001267406740674,0.01992490920033063,-0.24429888988898796,3.0
4.001683858385839,0.01982330059970394,-0.24367421242124188,3.0
4.002100310031003,0.019721952147037314,-0.2430495349534958,3.0
4.002516761676167,0.01962086384233075,-0.24242485748574882,3.0
4.002933213321332,0.019520035685577142,-0.24180018001800185,3.0
4.003349664966497,0.019419467676788926,-0.241175502550254,3.0
4.003766116611661,0.01931915981595722,-0.2405508250825079,3.0
4.004182568256826,0.01921911210308558,-0.23992614761476183,3.0
4.00459901990199,0.019119324538174,-0.23930147014701486,3.0
4.005015471547154,0.01901979712122248,-0.2386767926792679,3.0
4.00543192319232,0.018920529852227475,-0.23805211521152003,3.0
4.005848374837484,0.018821522731190754,-0.23742743774377395,3.0
4.006264826482648,0.018722775758114096,-0.23680276027602787,3.0
4.006681278127813,0.018624288933001054,-0.2361780828082809,3.0
4.007097729772977,0.01852606225584097,-0.23555340534053393,3.0
4.007514181418141,0.018428095726640947,-0.23492872787278785,3.0
4.007930633063307,0.01833038934540454,-0.23430405040504,3.0
4.008347084708471,0.018232943112124644,-0.2336793729372939,3.0
4.008763536353635,0.01813575702679948,-0.23305469546954694,3.0
4.0091799879988,0.018038831089441487,-0.23243001800179997,3.0
4.009596439643964,0.017942165300038226,-0.23180534053405388,3.0
4.010012891289129,0.017845759658593252,-0.23118066306630602,3.0
4.010429342934294,0.01774961416510834,-0.23055598559855994,3.0
4.010845794579458,0.017653728819583492,-0.22993130813081297,3.0
4.011262246224622,0.017558103622018706,-0.229306630663066,3.0
4.011678697869787,0.017462738572408654,-0.22868195319531992,3.0
4.012095149514951,0.017367633670762217,-0.22805727572757384,3.0
4.012511601160116,0.01727278891707229,-0.22743259825982598,3.0
4.012928052805281,0.017178204311344203,-0.226807920792079,3.0
4.013344504450445,0.01708387985357085,-0.22618324332433204,3.0
4.013760956095609,0.016989815543759335,-0.22555856585658596,3.0
4.014177407740774,0.016896011381906106,-0.22493388838883988,3.0
4.014593859385939,0.016802467368016494,-0.22430921092109202,3.0
4.015010311031103,0.01670918350207984,-0.22368453345334505,3.0
4.015426762676268,0.0166161597841068,-0.22305985598559808,3.0
4.015843214321432,0.016523396214088493,-0.222435178517852,3.0
4.016259665966596,0.016430892792033802,-0.2218105010501059,3.0
4.016676117611762,0.016338649517933845,-0.22118582358235805,3.0
4.017092569256926,0.016246666391797504,-0.22056114611461108,3.0
4.01750902090209,0.016154943413615896,-0.21993646864686411,3.0
4.017925472547255,0.016063480583397904,-0.21931179117911803,3.0
4.018341924192419,0.0159722779011382,-0.21868711371137195,3.0
4.018758375837583,0.015881335366833227,-0.21806243624362498,3.0
4.019174827482749,0.015790652980490094,-0.21743775877587712,3.0
4.019591279127913,0.0157002307421088,-0.21681308130813015,3.0
4.020007730773077,0.015610068651685793,-0.21618840384038407,3.0
4.020424182418242,0.01552016670921752,-0.215563726372638,3.0
4.020840634063406,0.015430524914712862,-0.21493904890489102,3.0
4.021257085708571,0.01534114326816649,-0.21431437143714316,3.0
4.021673537353736,0.015252021769580182,-0.2136896939693962,3.0
4.0220899889989,0.015163160418948607,-0.2130650165016501,3.0
4.022506440644064,0.015074559216280647,-0.21244033903390402,3.0
4.022922892289229,0.014986218161567422,-0.21181566156615705,3.0
4.023339343934394,0.014898137254821364,-0.2111909840984092,3.0
4.023755795579558,0.014810316496026488,-0.21056630663066223,3.0
4.0241722472247226,0.014722755885195227,-0.20994162916291614,3.0
4.024588698869887,0.014635455422316923,-0.20931695169517006,3.0
4.025005150515051,0.014548415107404011,-0.2086922742274231,3.0
4.025421602160216,0.014461634940449386,-0.20806759675967612,3.0
4.025838053805381,0.014375114921453047,-0.20744291929192826,3.0
4.026254505450545,0.014288855050414995,-0.20681824182418218,3.0
4.0266709570957095,0.014202855327337005,-0.2061935643564361,3.0
4.027087408740874,0.014117115752219078,-0.20556888688868913,3.0
4.027503860386038,0.014031636325057661,-0.20494420942094216,3.0
4.0279203120312035,0.013946417045858084,-0.2043195319531943,3.0
4.028336763676368,0.013861457914615016,-0.20369485448544822,3.0
4.028753215321532,0.013776758931335564,-0.20307017701770214,3.0
4.0291696669666965,0.01369232009600907,-0.20244549954995517,3.0
4.029586118611861,0.013608141408647967,-0.2018208220822082,3.0
4.030002570257026,0.013524222869239821,-0.20119614461446034,3.0
4.0304190219021905,0.013440564477797068,-0.20057146714671426,3.0
4.030835473547355,0.013357166234309048,-0.19994678967896817,3.0
4.031251925192519,0.013274028138781091,-0.1993221122112212,3.0
4.0316683768376835,0.013191150191214973,-0.19869743474347423,3.0
4.032084828482848,0.013108532391601813,-0.19807275727572815,3.0
4.032501280128013,0.013026174739952268,-0.1974480798079803,3.0
4.0329177317731775,0.012944077236262785,-0.1968234023402342,3.0
4.033334183418342,0.012862239880528037,-0.19619872487248724,3.0
4.033750635063506,0.012780662672756904,-0.19557404740474027,3.0
4.0341670867086705,0.012699345612944057,-0.1949493699369942,3.0
4.034583538353836,0.012618288701091274,-0.19432469246924633,3.0
4.034999989999,0.012537491937191447,-0.19370001500150025,3.0
4.0354164416441645,0.012456955321258789,-0.19307533753375328,3.0
4.035832893289329,0.012376678853280865,-0.1924506600660063,3.0
4.036249344934493,0.012296662533263003,-0.19182598259826023,3.0
4.036665796579658,0.012216906361201652,-0.19120130513051237,3.0
4.037082248224823,0.012137410337103915,-0.19057662766276628,3.0
4.037498699869987,0.012058174460964466,-0.18995195019501931,3.0
4.0379151515151515,0.011979198732781526,-0.18932727272727234,3.0
4.038331603160316,0.011900483152560426,-0.18870259525952626,3.0
4.03874805480548,0.011822027720299388,-0.18807791779178018,3.0
4.039164506450645,0.011743832435994861,-0.18745324032403232,3.0
4.03958095809581,0.011665897299646844,-0.18682856285628535,3.0
4.039997409740974,0.011588222311264218,-0.18620388538853838,3.0
4.0404138613861384,0.011510807470838103,-0.1855792079207923,3.0
4.040830313031303,0.011433652778368497,-0.18495453045304622,3.0
4.041246764676468,0.011356758233860731,-0.18432985298529836,3.0
4.041663216321632,0.011280123837313027,-0.1837051755175514,3.0
4.042079667966797,0.01120374958872361,-0.18308049804980442,3.0
4.042496119611961,0.011127635488090704,-0.18245582058205834,3.0
4.042912571257125,0.011051781535421412,-0.18183114311431225,3.0
4.04332902290229,0.010976187730705078,-0.18120646564656528,3.0
4.043745474547455,0.010900854073954136,-0.18058178817881743,3.0
4.044161926192619,0.010825780565159704,-0.17995711071107046,3.0
4.044578377837784,0.010750967204325335,-0.17933243324332437,3.0
4.044994829482948,0.010676413991447475,-0.1787077557755783,3.0
4.045411281128112,0.010602120926531455,-0.17808307830783132,3.0
4.045827732773278,0.010528088009571945,-0.17745840084008346,3.0
4.046244184418442,0.010454315240576051,-0.1768337233723365,3.0
4.046660636063606,0.01038080261953489,-0.1762090459045904,3.0
4.047077087708771,0.010307550146455569,-0.17558436843684433,3.0
4.047493539353935,0.010234557821334533,-0.17495969096909736,3.0
4.0479099909991,0.010161825644171785,-0.1743350135013495,3.0
4.048326442644265,0.010089353614967322,-0.17371033603360253,3.0
4.048742894289429,0.0100171417337247,-0.17308565856585645,3.0
4.049159345934593,0.009945190000443915,-0.17246098109811037,3.0
4.049575797579758,0.009873498415116089,-0.1718363036303634,3.0
4.049992249224922,0.009802066977751878,-0.17121162616261643,3.0
4.050408700870087,0.0097308956883424,-0.17058694869486857,3.0
4.050825152515252,0.009659984546896538,-0.16996227122712249,3.0
4.051241604160416,0.00958933355340541,-0.1693375937593764,3.0
4.05165805580558,0.009518942707877898,-0.16871291629162943,3.0
4.052074507450745,0.009448812010305119,-0.16808823882388246,3.0
4.05249095909591,0.009378941460695955,-0.1674635613561346,3.0
4.052907410741074,0.009309331059041526,-0.16683888388838852,3.0
4.053323862386239,0.009239980805350712,-0.16621420642064244,3.0
4.053740314031403,0.009170890699614631,-0.16558952895289547,3.0
4.054156765676567,0.00910206074184039,-0.1649648514851485,3.0
4.054573217321733,0.009033490932022659,-0.16434017401740064,3.0
4.054989668966897,0.008965181270166767,-0.16371549654965456,3.0
4.055406120612061,0.008897131756267385,-0.16309081908190848,3.0
4.055822572257226,0.008829342390331618,-0.1624661416141615,3.0
4.05623902390239,0.008761813172352362,-0.16184146414641454,3.0
4.056655475547554,0.008694544102331392,-0.16121678667866846,3.0
4.05707192719272,0.008627535180270485,-0.1605921092109206,3.0
4.057488378837884,0.008560786406171417,-0.15996743174317452,3.0
4.057904830483048,0.008494297780027082,-0.15934275427542754,3.0
4.058321282128213,0.008428069301842811,-0.15871807680768057,3.0
4.058737733773377,0.008362100971620379,-0.1580933993399345,3.0
4.059154185418542,0.008296392789354456,-0.15746872187218663,3.0
4.059570637063707,0.008230944755050373,-0.15684404440444055,3.0
4.059987088708871,0.008165756868699248,-0.15621936693669358,3.0
4.060403540354035,0.008100829130313514,-0.1555946894689466,3.0
4.0608199919992,0.008036161539887843,-0.15497001200120053,3.0
4.061236443644365,0.007971754097415129,-0.15434533453345267,3.0
4.061652895289529,0.007907606802902478,-0.1537206570657066,3.0
4.062069346934694,0.007843719656353443,-0.15309597959795962,3.0
4.062485798579858,0.007780092657757365,-0.15247130213021265,3.0
4.062902250225022,0.007716725807128455,-0.15184662466246657,3.0
4.063318701870187,0.007653619104456055,-0.15122194719472049,3.0
4.063735153515352,0.007590772549740166,-0.15059726972697263,3.0
4.064151605160516,0.0075281861429825625,-0.14997259225922566,3.0
4.064568056805681,0.007465859884188575,-0.1493479147914787,3.0
4.064984508450845,0.007403793773351097,-0.1487232373237326,3.0
4.065400960096009,0.007341987810471906,-0.14809855985598652,3.0
4.0658174117411745,0.007280441995551001,-0.14747388238823866,3.0
4.066233863386339,0.007219156328593712,-0.1468492049204917,3.0
4.066650315031503,0.007158130809596486,-0.14622452745274472,3.0
4.0670667666766676,0.00709736543855044,-0.14559984998499864,3.0
4.067483218321832,0.007036860215471563,-0.14497517251725256,3.0
4.067899669966996,0.00697661514034742,-0.1443504950495056,3.0
4.0683161216121615,0.006916630213183339,-0.14372581758175773,3.0
4.068732573257326,0.0068569054339757685,-0.14310114011401076,3.0
4.06914902490249,0.006797440802731813,-0.14247646264626468,3.0
4.0695654765476545,0.006738236319446145,-0.1418517851785186,3.0
4.069981928192819,0.00667929198411521,-0.14122710771077163,3.0
4.070398379837984,0.0066206077967478905,-0.14060243024302377,3.0
4.0708148314831485,0.0065621837573388575,-0.1399777527752768,3.0
4.071231283128313,0.006504019865891664,-0.13935307530753072,3.0
4.071647734773477,0.006446116122397427,-0.13872839783978463,3.0
4.0720641864186415,0.00638847252686503,-0.13810372037203766,3.0
4.072480638063807,0.006331089079294472,-0.1374790429042898,3.0
4.072897089708971,0.006273965779676871,-0.13685436543654284,3.0
4.0733135413541355,0.0062171026280264385,-0.13622968796879675,3.0
4.0737299929993,0.006160499624332516,-0.13560501050105067,3.0
4.074146444644464,0.006104156768593327,-0.1349803330333037,3.0
4.0745628962896285,0.006048074060815978,-0.13435565556555673,3.0
4.074979347934794,0.005992251500998691,-0.13373097809780887,3.0
4.075395799579958,0.005936689089141467,-0.1331063006300628,3.0
4.0758122512251225,0.005881386825238977,-0.1324816231623167,3.0
4.076228702870287,0.005826344709301878,-0.13185694569456974,3.0
4.076645154515451,0.00577156274132129,-0.13123226822682277,3.0
4.077061606160616,0.005717040921297212,-0.1306075907590749,3.0
4.077478057805781,0.00566277924923142,-0.12998291329132883,3.0
4.077894509450945,0.005608777725129244,-0.12935823582358275,3.0
4.0783109610961095,0.00555503634898713,-0.12873355835583578,3.0
4.078727412741274,0.00550155512079975,-0.1281088808880888,3.0
4.079143864386439,0.005448334040572433,-0.12748420342034095,3.0
4.079560316031603,0.005395373108306956,-0.12685952595259486,3.0
4.079976767676768,0.005342672323997988,-0.12623484848484878,3.0
4.080393219321932,0.0052902316876473066,-0.1256101710171018,3.0
4.0808096709670965,0.005238051199258464,-0.12498549354935484,3.0
4.081226122612261,0.005186130858827909,-0.12436081608160876,3.0
4.081642574257426,0.005134470666359192,-0.1237361386138609,3.0
4.08205902590259,0.005083070621843433,-0.12311146114611482,3.0
4.082475477547755,0.005031930725291289,-0.12248678367836785,3.0
4.082891929192919,0.004981050976695656,-0.12186210621062088,3.0
4.0833083808380835,0.004930431376061861,-0.1212374287428748,3.0
4.083724832483249,0.004880071923384577,-0.12061275127512694,3.0
4.084141284128413,0.004829972618669132,-0.11998807380738086,3.0
4.084557735773577,0.0047801334619101965,-0.11936339633963389,3.0
4.084974187418742,0.0047305544531131005,-0.11873871887188692,3.0
4.085390639063906,0.004681235592276067,-0.11811404140414083,3.0
4.085807090709071,0.004632176879393768,-0.11748936393639298,3.0
4.086223542354236,0.004583378314471531,-0.1168646864686469,3.0
4.0866399939994,0.004534839897511134,-0.11624000900089992,3.0
4.087056445644564,0.004486561628510799,-0.11561533153315295,3.0
4.087472897289729,0.004438543507461645,-0.11499065406540687,3.0
4.087889348934893,0.00439078553437966,-0.11436597659766079,3.0
4.088305800580058,0.004343287709254184,-0.11374129912991293,3.0
4.088722252225223,0.004296050032088772,-0.11311662166216596,3.0
4.089138703870387,0.004249072502879869,-0.11249194419441899,3.0
4.089555155515551,0.004202355121634582,-0.11186726672667291,3.0
4.089971607160716,0.004155897888345805,-0.11124258925892683,3.0
4.090388058805881,0.0041097008030135385,-0.11061791179117897,3.0
4.090804510451045,0.004063763865641334,-0.109993234323432,3.0
4.09122096209621,0.004018087076232746,-0.10936855685568503,3.0
4.091637413741374,0.003972670434778891,-0.10874387938793895,3.0
4.092053865386538,0.003927513941288652,-0.10811920192019286,3.0
4.092470317031704,0.0038826175957513698,-0.107494524452445,3.0
4.092886768676868,0.0038379813981777033,-0.10686984698469804,3.0
4.093303220322032,0.0037936053485623233,-0.10624516951695107,3.0
4.093719671967197,0.0037494894469034534,-0.10562049204920498,3.0
4.094136123612361,0.003705633693208199,-0.1049958145814589,3.0
4.094552575257525,0.0036620380874694547,-0.10437113711371193,3.0
4.094969026902691,0.003618702629690773,-0.10374645964596407,3.0
4.095385478547855,0.003575627319870378,-0.1031217821782171,3.0
4.095801930193019,0.003532812158011822,-0.10249710471047102,3.0
4.096218381838184,0.0034902571441062236,-0.10187242724272494,3.0
4.096634833483348,0.003447962278166017,-0.10124774977497797,3.0
4.097051285128513,0.0034059275601840966,-0.10062307230723011,3.0
4.097467736773678,0.0033641529901586864,-0.09999839483948314,3.0
4.097884188418842,0.003322638568093339,-0.09937371737173706,3.0
4.098300640064006,0.003281384293986278,-0.09874903990399098,3.0
4.098717091709171,0.0032403901678428326,-0.098124362436244,3.0
4.099133543354335,0.003199656189650568,-0.09749968496849704,3.0
4.0995499949995,0.0031591823594219193,-0.09687500750074918,3.0
4.099966446644665,0.003118968677156886,-0.0962503300330031,3.0
4.100382898289829,0.00307901514284481,-0.09562565256525701,3.0
4.100799349934993,0.0030393217564927966,-0.09500097509751004,3.0
4.101215801580158,0.002999888518100846,-0.09437629762976307,3.0
4.101632253225323,0.0029607154276689585,-0.09375162016201521,3.0
4.102048704870487,0.002921802485193581,-0.09312694269426913,3.0
4.102465156515652,0.002883149690678266,-0.09250226522652305,3.0
4.102881608160816,0.002844757044126567,-0.09187758775877608,3.0
4.10329805980598,0.0028066245455260486,-0.09125291029102911,3.0
4.1037145114511455,0.002768752194889146,-0.09062823282328125,3.0
4.10413096309631,0.002731139992212306,-0.09000355535553517,3.0
4.104547414741474,0.0026937879374937523,-0.08937887788778909,3.0
4.104963866386639,0.0026566960307334853,-0.08875420042004212,3.0
4.105380318031803,0.002619864271933281,-0.08812952295229515,3.0
4.105796769676967,0.0025832926610931395,-0.08750484548454907,3.0
4.1062132213221325,0.0025469811982112844,-0.0868801680168012,3.0
4.106629672967297,0.0025109298832859395,-0.08625549054905512,3.0
4.107046124612461,0.0024751387163206573,-0.08563081308130815,3.0
4.107462576257626,0.0024396076973189906,-0.08500613561356118,3.0
4.10787902790279,0.0024043368262702813,-0.0843814581458151,3.0
4.108295479547955,0.002369326103183411,-0.08375678067806724,3.0
4.1087119311931195,0.002334575528056604,-0.08313210321032116,3.0
4.109128382838284,0.0023000851008916356,-0.08250742574257419,3.0
4.109544834483448,0.002265854821679625,-0.08188274827482722,3.0
4.109961286128613,0.0022318846904312295,-0.08125807080708114,3.0
4.110377737773778,0.0021981747071393443,-0.08063339333933328,3.0
4.110794189418942,0.002164724871807522,-0.0800087158715872,3.0
4.1112106410641065,0.002131535184435762,-0.07938403840384023,3.0
4.111627092709271,0.002098605645022289,-0.07875936093609326,3.0
4.112043544354435,0.002065936253565326,-0.07813468346834718,3.0
4.1124599959995995,0.002033527010070202,-0.0775100060006011,3.0
4.112876447644765,0.0020013779145351407,-0.07688532853285324,3.0
4.113292899289929,0.001969488966958366,-0.07626065106510627,3.0
4.1137093509350935,0.0019378601673381013,-0.0756359735973593,3.0
4.114125802580258,0.0019064915156796758,-0.07501129612961321,3.0
4.114542254225422,0.0018753830119848658,-0.07438661866186713,3.0
4.114958705870587,0.0018445346562430132,-0.07376194119411927,3.0
4.115375157515752,0.0018139464484612233,-0.0731372637263723,3.0
4.115791609160916,0.0017836183886394963,-0.07251258625862533,3.0
4.1162080608060805,0.001753550476777832,-0.07188790879087925,3.0
4.116624512451245,0.0017237427128726779,-0.07126323132313317,3.0
4.11704096409641,0.0016941950969275865,-0.07063855385538531,3.0
4.117457415741574,0.001664907628942558,-0.07001387638763834,3.0
4.117873867386739,0.0016358803089175922,-0.06938919891989137,3.0
4.118290319031903,0.0016071131368491365,-0.06876452145214529,3.0
4.1187067706770675,0.0015786061127389672,-0.0681398439843992,3.0
4.119123222322232,0.0015503592365924135,-0.06751516651665224,3.0
4.119539673967397,0.0015223725084005935,-0.06689048904890438,3.0
4.119956125612561,0.0014946459281688362,-0.06626581158115741,3.0
4.120372577257726,0.0014671794958989182,-0.06564113411341133,3.0
4.12078902890289,0.0014399732115855102,-0.06501645664566524,3.0
4.1212054805480545,0.0014130270752339413,-0.06439177917791827,3.0
4.12162193219322,0.0013863410868388826,-0.06376710171017042,3.0
4.122038383838384,0.001359915246405663,-0.06314242424242344,3.0
4.122454835483548,0.0013337495539254007,-0.06251774677467736,3.0
4.122871287128713,0.0013078440094105304,-0.06189306930693128,3.0
4.123287738773877,0.0012821986128557228,-0.06126839183918431,3.0
4.123704190419042,0.0012568133642574253,-0.06064371437143645,3.0
4.124120642064207,0.0012316882636156379,-0.06001903690368948,3.0
4.124537093709371,0.0012068233109339133,-0.0593943594359434,3.0
4.124953545354535,0.0011822185062158042,-0.05876968196819732,3.0
4.1253699969997,0.0011578738494524288,-0.05814500450045035,3.0
4.125786448644864,0.0011337893406491162,-0.05752032703270338,3.0
4.126202900290029,0.0011099649798058664,-0.05689564956495552,3.0
4.126619351935194,0.0010864007669226794,-0.05627097209720944,3.0
4.127035803580358,0.0010630967019977788,-0.055646294629463355,3.0
4.127452255225522,0.0010400527850293884,-0.055021617161716385,3.0
4.127868706870687,0.0010172690160246134,-0.054396939693969415,3.0
4.128285158515852,0.0009947453949781249,-0.05377226222622156,3.0
4.128701610161016,0.0009724819218845937,-0.053147584758475475,3.0
4.129118061806181,0.0009504785967582308,-0.05252290729072939,3.0
4.129534513451345,0.0009287354195883779,-0.05189822982298242,3.0
4.129950965096509,0.0009072523903750351,-0.05127355235523545,3.0
4.130367416741674,0.0008860295091253079,-0.05064887488748937,3.0
4.130783868386839,0.0008650667758303143,-0.05002419741974151,3.0
4.131200320032003,0.0008443641904953836,-0.04939951995199543,3.0
4.131616771677168,0.0008239217531205156,-0.04877484248424846,3.0
4.132033223322332,0.0008037394637074868,-0.04815016501650149,3.0
4.132449674967496,0.0007838173222474154,-0.04752548754875541,3.0
4.132866126612662,0.0007641553287509595,-0.04690081008100755,3.0
4.133282578257826,0.00074475348321279,-0.04627613261326147,3.0
4.13369902990299,0.0007256117856364597,-0.0456514551455145,3.0
4.134115481548155,0.0007067302360130867,-0.04502677767776753,3.0
4.134531933193319,0.0006881088343551056,-0.044402100210021445,3.0
4.134948384838484,0.0006697475806518582,-0.043777422742273586,3.0
4.135364836483649,0.0006516464749122264,-0.043152745274527504,3.0
4.135781288128813,0.0006338055171255519,-0.042528067806780534,3.0
4.136197739773977,0.0006162247073007165,-0.041903390339033564,3.0
4.136614191419142,0.0005989040454394967,-0.04127871287128748,3.0
4.137030643064306,0.0005818435315312342,-0.0406540354035414,3.0
4.137447094709471,0.0005650431655830346,-0.04002935793579354,3.0
4.137863546354636,0.0005485029475984504,-0.03940468046804657,3.0
4.1382799979998,0.0005322228775703763,-0.0387800030002996,3.0
4.138696449644964,0.000516202955497036,-0.03815532553255352,3.0
4.139112901290129,0.0005004431813908639,-0.03753064806480744,3.0
4.139529352935294,0.0004849435552376491,-0.03690597059705958,3.0
4.139945804580458,0.0004697040770462735,-0.03628129312931261,3.0
4.140362256225623,0.0004547247468131843,-0.03565661566156564,3.0
4.140778707870787,0.00044000556454015793,-0.035031938193819556,3.0
4.141195159515951,0.00042554653022364164,-0.034407260726073474,3.0
4.1416116111611165,0.0004113476438654118,-0.033782583258325616,3.0
4.142028062806281,0.00039740890547435015,-0.033157905790578646,3.0
4.142444514451445,0.0003837303150362459,-0.032533228322831675,3.0
4.14286096609661,0.00037031187255642806,-0.03190855085508559,3.0
4.143277417741774,0.0003571535780384494,-0.03128387338733951,3.0
4.143693869386938,0.00034425543147875715,-0.03065919591959254,3.0
4.1441103210321035,0.00033161743287735135,-0.030034518451844683,3.0
4.144526772677268,0.00031923958223600835,-0.029409840984097713,3.0
4.144943224322432,0.00030712187955472814,-0.02878516351635163,3.0
4.145359675967597,0.00029526432483351073,-0.02816048604860555,3.0
4.145776127612761,0.00028366691806702704,-0.02753580858085858,3.0
4.146192579257926,0.00027232965926060615,-0.02691113111311072,3.0
4.1466090309030905,0.0002612525484160244,-0.02628645364536375,3.0
4.147025482548255,0.00025043558553150547,-0.025661776177617668,3.0
4.147441934193419,0.00023987877060172025,-0.025037098709871586,3.0
4.147858385838584,0.00022958210363555054,-0.024412421242124616,3.0
4.148274837483749,0.00021954558462411455,-0.023787743774376757,3.0
4.148691289128913,0.00020976921357629408,-0.023163066306629787,3.0
4.1491077407740775,0.00020025299048320733,-0.022538388838883705,3.0
4.149524192419242,0.00019099691535373609,-0.021913711371137623,3.0
4.149940644064406,0.00018200098817899857,-0.021289033903390653,3.0
4.150357095709571,0.0001732652089661002,-0.020664356435643683,3.0
4.150773547354736,0.00016478957771148828,-0.020039678967895824,3.0
4.1511899989999,0.0001565740944187155,-0.019415001500149742,3.0
4.1516064506450645,0.00014861875908067645,-0.01879032403240366,3.0
4.152022902290229,0.00014092357170447656,-0.01816564656465669,3.0
4.152439353935393,0.00013348853228833946,-0.01754096909690972,3.0
4.1528558055805584,0.0001263136408304888,-0.01691629162916186,3.0
4.153272257225723,0.00011939889732914821,-0.01629161416141578,3.0
4.153688708870887,0.00011274430178787043,-0.015666936693669697,3.0
4.1541051605160515,0.00010634985420665544,-0.015042259225922727,3.0
4.154521612161216,0.00010021555458372688,-0.014417581758175757,3.0
4.15493806380638,9.434140292263749e-5,-0.013792904290429675,3.0
4.155354515451545,8.872739921983452e-5,-0.013168226822681817,3.0
4.15577096709671,8.3373543475318e-5,-0.012543549354935735,3.0
4.156187418741874,7.827983568731156e-5,-0.011918871887188764,3.0
4.1566038703870385,7.344627586292063e-5,-0.011294194419441794,3.0
4.157020322032203,6.887286399681614e-5,-0.010669516951695712,3.0
4.157436773677368,6.455960008899808e-5,-0.010044839483947854,3.0
4.157853225322532,6.050648413591375e-5,-0.009420162016201772,3.0
4.158269676967697,5.671351614822129e-5,-0.008795484548454802,3.0
4.158686128612861,5.318069612059162e-5,-0.008170807080707831,3.0
4.1591025802580255,4.990802404414296e-5,-0.0075461296129617494,3.0
4.159519031903191,4.6895499931309814e-5,-0.006921452145213891,3.0
4.159935483548355,4.414312378031582e-5,-0.006296774677467809,3.0
4.160351935193519,4.165089558227919e-5,-0.005672097209720839,3.0
4.160768386838684,3.9418815351410785e-5,-0.005047419741973869,3.0
4.161184838483848,3.744688307705246e-5,-0.004422742274227787,3.0
4.1616012901290125,3.5735098755651507e-5,-0.0037980648064817046,3.0
4.162017741774178,3.428346239964242e-5,-0.0031733873387338463,3.0
4.162434193419342,3.309197400014341e-5,-0.002548709870986876,3.0
4.162850645064506,3.216063356425991e-5,-0.0019240324032399059,3.0
4.163267096709671,3.148944108311014e-5,-0.0012993549354938239,3.0
4.163683548354835,3.107839656202316e-5,-0.0006746774677477418,3.0
4.1641,3.0927500000998975e-5,-4.999999999988347e-5,3.0


==> mpc/MoonLander/caseE/results/opt.csv <==
tSolve,objVal,status,iterNum,evalNum
0.02449798583984375,7.831742175212915,Optimal,0,1
0.024328947067260742,7.370014964980574,Optimal,0,2
0.040049076080322266,6.858479320088141,Optimal,0,3
0.026624202728271484,6.28603613382015,Optimal,0,4
0.03137803077697754,5.641724816977943,Optimal,0,5
0.02855515480041504,4.907869798535135,Optimal,0,6
0.030689001083374023,4.055021049211246,Optimal,0,7
0.06272006034851074,3.6838168699567353,Optimal,0,8
0.034683942794799805,2.544709459438411,Optimal,0,9
0.029215097427368164,1.4419897298237494,Optimal,0,10
0.04581308364868164,0.3409438036664678,Optimal,0,11
0.03681516647338867,-0.7540500620559125,Optimal,0,12
0.030955791473388672,-1.8521817060610235,Optimal,0,13
0.03342890739440918,-2.9336992550606062,Optimal,0,14
0.023968935012817383,-3.948746338066027,Optimal,0,15
0.027228832244873047,-4.931034811739943,Optimal,0,16
0.023400068283081055,-5.833739875346862,Optimal,0,17
0.0319058895111084,-6.6107478225562435,Optimal,0,18
0.024328947067260742,-7.142701232672481,Optimal,0,19
0.020988941192626953,-7.1649303342675905,Optimal,0,20
0.02914905548095703,-5.718624745687408,Optimal,0,21


==> mpc/MoonLander/caseE/results/plant.csv <==
t,x,v,a
0,10,-2,0
0,10,-2,0
0.005,9.98998125,-2.0075,0
0.01,9.979925,-2.015,0
0.015,9.96983125,-2.0225,0
0.02,9.9597,-2.03,0
0.025,9.94953125,-2.0375,0
0.03,9.939325,-2.045,0
0.035,9.92908125,-2.0525,0
0.04,9.9188,-2.06,0
0.045,9.90848125,-2.0675,0
0.05,9.898125,-2.075,0
0.055,9.88773125,-2.0825,0
0.06,9.8773,-2.09,0
0.065,9.86683125,-2.0975,0
0.07,9.856325,-2.105,0
0.075,9.84578125,-2.1125,0
0.08,9.8352,-2.12,0
0.085,9.82458125,-2.1275,0
0.09,9.813925,-2.135,0
0.095,9.80323125,-2.1425,0
0.1,9.7925,-2.15,0
0.105,9.78173125,-2.1575,0
0.11,9.770925,-2.165,0
0.115,9.76008125,-2.1725,0
0.12,9.7492,-2.18,0
0.125,9.73828125,-2.1875,0
0.13,9.727325,-2.195,0
0.135,9.71633125,-2.2025,0
0.14,9.7053,-2.21,0
0.145,9.69423125,-2.2175,0
0.15,9.683125,-2.225,0
0.155,9.67198125,-2.2325,0
0.16,9.6608,-2.24,0
0.165,9.64958125,-2.2475,0
0.17,9.638325,-2.255,0
0.175,9.62703125,-2.2625,0
0.18,9.6157,-2.27,0
0.185,9.60433125,-2.2775,0
0.19,9.592925,-2.285,0
0.195,9.58148125,-2.2925,0
0.2,9.57,-2.3,0
0.2,9.57,-2.3,5.44733831148358E-07
0.205,9.55848125,-2.3074999975,4.80780854643354E-07
0.21,9.546925,-2.3149999955,4.16827878138349E-07
0.215,9.53533125,-2.3224999939,3.52874901633345E-07
0.22,9.5237000001,-2.3299999926,2.8892192512834E-07
0.225,9.5120312501,-2.3374999917,0.000000225
0.23,9.5003250002,-2.3449999909,0.000000161
0.235,9.4885812502,-2.3524999904,9.70629956133263E-08
0.24,9.4768000003,-2.3599999899,8.32627417594136E-08
0.245,9.4649812503,-2.3674999896,8.11071443857771E-08
0.25,9.4531250004,-2.3749999894,0.000000079
0.255,9.4412312504,-2.3824999892,7.67959496385042E-08
0.26,9.4293000005,-2.3899999891,7.46403522648677E-08
0.265,9.4173312505,-2.3974999889,7.24847548912312E-08
0.27,9.4053250006,-2.4049999887,7.03291575175947E-08
0.275,9.3932812507,-2.4124999885,6.81735601439582E-08
0.28,9.3812000007,-2.4199999883,0.000000066
0.285,9.3690812508,-2.427499988,6.38623653966853E-08
0.29,9.3569250008,-2.4349999877,6.17067680230488E-08
0.295,9.3447312509,-2.4424999874,5.95511706494123E-08
0.3,9.332500001,-2.4499999871,5.73955732757758E-08
0.305,9.320231251,-2.4574999867,5.52399759021394E-08
0.31,9.3079250011,-2.4649999864,5.30843785285029E-08
0.315,9.2955812511,-2.4724999861,5.09287811548664E-08
0.32,9.2832000012,-2.4799999859,4.98231113869506E-08
0.325,9.2707812513,-2.4874999856,4.94476690239911E-08
0.33,9.2583250014,-2.4949999854,4.90722266610317E-08
0.335,9.2458312514,-2.5024999851,4.86967842980722E-08
0.34,9.2333000015,-2.5099999849,4.83213419351128E-08
0.345,9.2207312516,-2.5174999846,4.79458995721533E-08
0.35,9.2081250017,-2.5249999844,4.75704572091938E-08
0.355,9.1954812517,-2.5324999842,4.71950148462344E-08
0.36,9.1828000018,-2.5399999839,4.68195724832749E-08
0.365,9.1700812519,-2.5474999837,4.64441301203155E-08
0.37,9.157325002,-2.5549999835,4.6068687757356E-08
0.375,9.1445312521,-2.5624999832,4.56932453943965E-08
0.38,9.1317000022,-2.569999983,4.53178030314371E-08
0.385,9.1188312522,-2.5774999828,4.49423606684776E-08
0.39,9.1059250023,-2.5849999825,4.45669183055182E-08
0.395,9.0929812524,-2.5924999823,4.41914759425587E-08
0.4,9.0800000025,-2.5999999821,4.38160335795992E-08
0.4,9.0800000025,-2.5999999821,6.49111102300803E-07
0.405,9.0669812526,-2.6074999792,5.69121450663668E-07
0.41,9.0539250027,-2.6149999768,4.89131799026532E-07
0.415,9.0408312528,-2.6224999748,4.09142147389396E-07
0.42,9.027700003,-2.6299999733,3.2915249575226E-07
0.425,9.0145312531,-2.6374999721,2.49162844115124E-07
0.43,9.0013250032,-2.6449999712,1.69173192477988E-07
0.435,8.9880812534,-2.6524999705,1.02784170231853E-07
0.44,8.9748000035,-2.65999997,1.00115250492134E-07
0.445,8.9614812537,-2.6674999697,9.74463307524152E-08
0.45,8.9481250039,-2.6749999694,9.47774110126963E-08
0.455,8.934731254,-2.6824999692,9.21084912729774E-08
0.46,8.9213000042,-2.689999969,8.94395715332584E-08
0.465,8.9078312543,-2.6974999688,8.67706517935395E-08
0.47,8.8943250045,-2.7049999686,8.41017320538206E-08
0.475,8.8807812546,-2.7124999683,8.14328123141017E-08
0.48,8.8672000048,-2.719999968,7.87638925743828E-08
0.485,8.853581255,-2.7274999677,7.60949728346638E-08
0.49,8.8399250051,-2.7349999674,7.34260530949449E-08
0.495,8.8262312553,-2.742499967,7.0757133355226E-08
0.5,8.8125000054,-2.7499999665,6.8088213615507E-08
0.505,8.7987312556,-2.7574999661,6.54192938757881E-08
0.51,8.7849250058,-2.7649999657,6.27503741360692E-08
0.515,8.7710812559,-2.7724999653,6.18150440556366E-08
0.52,8.7572000061,-2.779999965,6.13792791004638E-08
0.525,8.7432812563,-2.7874999647,6.0943514145291E-08
0.53,8.7293250065,-2.7949999644,6.05077491901181E-08
0.535,8.7153312566,-2.8024999641,6.00719842349453E-08
0.54,8.7013000068,-2.8099999638,5.96362192797725E-08
0.545,8.687231257,-2.8174999635,5.92004543245997E-08
0.55,8.6731250072,-2.8249999632,5.87646893694268E-08
0.555,8.6589812574,-2.8324999629,5.8328924414254E-08
0.56,8.6448000076,-2.8399999626,5.78931594590812E-08
0.565,8.6305812577,-2.8474999624,5.74573945039084E-08
0.57,8.6163250079,-2.8549999621,0.000000057
0.575,8.6020312581,-2.8624999618,5.65858645935627E-08
0.58,8.5877000083,-2.8699999615,5.61500996383899E-08
0.585,8.5733312585,-2.8774999612,5.5714334683217E-08
0.59,8.5589250087,-2.8849999609,5.52785697280442E-08
0.595,8.5444812589,-2.8924999607,5.48428047728714E-08
0.6,8.5300000091,-2.8999999604,5.44070398176986E-08
0.6,8.5300000091,-2.8999999604,8.47075877895407E-07
0.605,8.5154812593,-2.9074999565,7.37391426983812E-07
0.61,8.5009250095,-2.9149999534,6.27706976072217E-07
0.615,8.4863312598,-2.9224999508,0.000000518
0.62,8.47170001,-2.9299999488,4.08338074249027E-07
0.625,8.4570312603,-2.9374999472,2.98653623337432E-07
0.63,8.4423250105,-2.944999946,0.000000189
0.635,8.4275812608,-2.9524999451,1.36379945914391E-07
0.64,8.4128000111,-2.9599999444,1.32805974864065E-07
0.645,8.3979812614,-2.9674999439,1.29232003813739E-07
0.65,8.3831250117,-2.9749999435,1.25658032763413E-07
0.655,8.368231262,-2.9824999432,1.22084061713088E-07
0.66,8.3533000123,-2.9899999429,1.18510090662762E-07
0.665,8.3383312625,-2.9974999427,1.14936119612436E-07
0.67,8.3233250128,-3.0049999425,1.1136214856211E-07
0.675,8.3082812631,-3.0124999422,1.07788177511785E-07
0.68,8.2932000134,-3.0199999419,1.04214206461459E-07
0.685,8.2780812637,-3.0274999416,1.00640235411133E-07
0.69,8.262925014,-3.0349999412,9.70662643608074E-08
0.695,8.2477312643,-3.0424999407,9.34922933104816E-08
0.7,8.2325000146,-3.0499999402,8.99183222601559E-08
0.705,8.2172312649,-3.0574999397,8.63443512098302E-08
0.71,8.2019250152,-3.0649999392,8.57246320731823E-08
0.715,8.1865812655,-3.0724999387,8.52416212359161E-08
0.72,8.1712000158,-3.0799999383,8.475861039865E-08
0.725,8.1557812661,-3.0874999378,8.42755995613839E-08
0.73,8.1403250164,-3.0949999374,8.37925887241178E-08
0.735,8.1248312667,-3.102499937,8.33095778868517E-08
0.74,8.109300017,-3.1099999366,8.28265670495856E-08
0.745,8.0937312673,-3.1174999362,8.23435562123195E-08
0.75,8.0781250177,-3.1249999358,8.18605453750534E-08
0.755,8.062481268,-3.1324999353,8.13775345377873E-08
0.76,8.0468000183,-3.1399999349,8.08945237005212E-08
0.765,8.0310812686,-3.1474999345,8.04115128632551E-08
0.77,8.015325019,-3.1549999341,7.9928502025989E-08
0.775,7.9995312693,-3.1624999337,7.94454911887229E-08
0.78,7.9837000196,-3.1699999333,0.000000079
0.785,7.96783127,-3.1774999329,7.84794695141906E-08
0.79,7.9519250203,-3.1849999326,0.000000078
0.795,7.9359812706,-3.1924999322,7.75134478396584E-08
0.8,7.920000021,-3.1999999318,0.000000077
0.8,7.920000021,-3.1999999318,1.22512788348934E-06
0.805,7.9039812713,-3.2074999262,1.05816827186574E-06
0.81,7.8879250217,-3.2149999216,8.91208660242133E-07
0.815,7.8718312721,-3.2224999179,7.24249048618534E-07
0.82,7.8557000225,-3.229999915,5.57289436994931E-07
0.825,7.839531273,-3.2374999127,3.90329825371329E-07
0.83,7.8233250234,-3.2449999109,2.23370213747726E-07
0.835,7.8070812739,-3.2524999095,2.02096248195872E-07
0.84,7.7908000243,-3.2599999085,1.96949323700815E-07
0.845,7.7744812748,-3.2674999078,1.91802399205759E-07
0.85,7.7581250252,-3.2749999072,1.86655474710703E-07
0.855,7.7417312757,-3.2824999067,1.81508550215646E-07
0.86,7.7253000262,-3.2899999064,1.7636162572059E-07
0.865,7.7088312767,-3.297499906,1.71214701225534E-07
0.87,7.6923250271,-3.3049999056,1.66067776730478E-07
0.875,7.6757812776,-3.3124999052,1.60920852235421E-07
0.88,7.6592000281,-3.3199999047,1.55773927740365E-07
0.885,7.6425812786,-3.3274999042,1.50627003245309E-07
0.89,7.625925029,-3.3349999035,1.45480078750252E-07
0.895,7.6092312795,-3.3424999028,1.40333154255196E-07
0.9,7.59250003,-3.3499999021,1.35846125059897E-07
0.905,7.5757312805,-3.3574999013,1.35568161896547E-07
0.91,7.558925031,-3.3649999005,1.35290198733198E-07
0.915,7.5420812815,-3.3724998997,0.000000135
0.92,7.525200032,-3.379999899,1.34734272406498E-07
0.925,7.5082812825,-3.3874998983,1.34456309243149E-07
0.93,7.491325033,-3.3949998977,1.34178346079799E-07
0.935,7.4743312835,-3.402499897,1.33900382916449E-07
0.94,7.457300034,-3.4099998963,1.336224197531E-07
0.945,7.4402312845,-3.4174998957,1.3334445658975E-07
0.95,7.4231250351,-3.424999895,1.33066493426401E-07
0.955,7.4059812856,-3.4324998943,1.32788530263051E-07
0.96,7.3888000361,-3.4399998937,1.32510567099701E-07
0.965,7.3715812867,-3.447499893,1.32232603936352E-07
0.97,7.3543250372,-3.4549998923,0.000000132
0.975,7.3370312877,-3.4624998917,1.31676677609652E-07
0.98,7.3197000383,-3.469999891,1.31398714446303E-07
0.985,7.3023312888,-3.4774998903,1.31120751282953E-07
0.99,7.2849250394,-3.4849998897,1.30842788119604E-07
0.995,7.2674812899,-3.492499889,1.30564824956254E-07
1,7.2500000405,-3.4999998884,1.30480070305295E-07
1,7.2500000405,-3.4999998884,5.89832583682413E-07
1.005,7.232481291,-3.5074998857,5.03929614587533E-07
1.01,7.2149250416,-3.5149998835,0.000000418
1.015,7.1973312922,-3.5224998817,3.32123676397771E-07
1.02,7.1797000428,-3.5299998803,2.46220707302888E-07
1.025,7.1620312934,-3.5374998793,1.60317738208009E-07
1.03,7.144325044,-3.5449998784,9.62901507802637E-08
1.035,7.1265812946,-3.5524998778,9.38428037922603E-08
1.04,7.1088000452,-3.5599998773,9.13954568042568E-08
1.045,7.0909812958,-3.567499877,8.89481098162535E-08
1.05,7.0731250465,-3.5749998767,8.650076282825E-08
1.055,7.0552312971,-3.5824998766,8.40534158402466E-08
1.06,7.0373000477,-3.5899998764,8.16060688522432E-08
1.065,7.0193312983,-3.5974998762,7.91587218642398E-08
1.07,7.001325049,-3.6049998761,7.67113748762363E-08
1.075,6.9832812996,-3.6124998759,7.4264027888233E-08
1.08,6.9652000502,-3.6199998756,7.18166809002295E-08
1.085,6.9470813008,-3.6274998754,6.93693339122261E-08
1.09,6.9289250514,-3.6349998751,6.69219869242227E-08
1.095,6.9107313021,-3.6424998747,6.53215719736061E-08
1.1,6.8925000527,-3.6499998743,6.55737199108339E-08
1.105,6.8742313033,-3.657499874,6.58258678480616E-08
1.11,6.8559250539,-3.6649998736,6.60780157852894E-08
1.115,6.8375813046,-3.6724998732,6.63301637225171E-08
1.12,6.8192000552,-3.6799998729,6.65823116597449E-08
1.125,6.8007813058,-3.6874998725,6.68344595969726E-08
1.13,6.7823250565,-3.6949998722,6.70866075342004E-08
1.135,6.7638313071,-3.7024998718,6.73387554714282E-08
1.14,6.7453000578,-3.7099998715,6.75909034086559E-08
1.145,6.7267313084,-3.7174998711,6.78430513458837E-08
1.15,6.708125059,-3.7249998708,6.80951992831114E-08
1.155,6.6894813097,-3.7324998705,6.83473472203392E-08
1.16,6.6708000603,-3.7399998701,6.85994951575669E-08
1.165,6.652081311,-3.7474998698,6.88516430947947E-08
1.17,6.6333250616,-3.7549998695,6.91037910320224E-08
1.175,6.6145313123,-3.7624998691,6.93559389692502E-08
1.18,6.595700063,-3.7699998688,6.9608086906478E-08
1.185,6.5768313136,-3.7774998685,6.98602348437057E-08
1.19,6.5579250643,-3.7849998681,7.11176779818935E-08
1.195,6.5389813149,-3.7924998678,7.35261349340044E-08
1.2,6.5200000656,-3.7999998674,7.59345918861153E-08
1.2,6.5200000656,-3.7999998674,3.96750725008987E-06
1.205,6.5009813972,-3.807483875,3.37259540059968E-06
1.21,6.4819253489,-3.8149437365,2.77768355110952E-06
1.215,6.4628318658,-3.8223899984,2.18277170161933E-06
1.22,6.4437009036,-3.8298316705,1.58785985212916E-06
1.225,6.4245324286,-3.8372762264,9.92948002638975E-07
1.23,6.4053264178,-3.8447296031,7.7035735549489E-07
1.235,6.3860828586,-3.8521962014,7.69938573109165E-07
1.24,6.3668017492,-3.8596788856,7.69519790723439E-07
1.245,6.3474830983,-3.8671789835,7.69101008337714E-07
1.25,6.3281269252,-3.8746962866,7.68682225951989E-07
1.255,6.3087332597,-3.8822290499,7.68263443566264E-07
1.26,6.2893021423,-3.8897739921,7.67844661180539E-07
1.265,6.2698336242,-3.8973262955,7.67425878794813E-07
1.27,6.250327767,-3.9048796058,0.000000767
1.275,6.2307846428,-3.9124260323,7.66588314023363E-07
1.28,6.2112043347,-3.9199561483,7.66169531637637E-07
1.285,6.1915869361,-3.9274589901,7.65750749251912E-07
1.29,6.171932551,-3.934922058,0.0099339504
1.295,6.152241294,-3.9423313157,0.0298126344
1.3,6.1325132904,-3.9496711905,0.0496913185
1.305,6.112748676,-3.9569245735,0.0695700025
1.31,6.0929475973,-3.9640728191,0.0894486866
1.315,6.0731102113,-3.9710957446,0.1093273706
1.32,6.0532376029,-3.9779459656,0.1292060547
1.325,6.0333308664,-3.9846272923,0.1490847387
1.33,6.0133902777,-3.9911854584,0.1689634228
1.335,5.9934162096,-3.9976546033,0.1888421068
1.34,5.9734091324,-4.0040572719,0.2087207909
1.345,5.9533696137,-4.0104044149,0.228599475
1.35,5.9332983184,-4.0166953883,0.248478159
1.355,5.9131960083,-4.0229179542,0.2683568431
1.36,5.8930635429,-4.0290482799,0.2882355271
1.365,5.8729018788,-4.0350509386,0.3081142112
1.37,5.8527120697,-4.0408789089,0.3279928952
1.375,5.8324952668,-4.0464735751,0.3478715793
1.38,5.8122527184,-4.0517647273,0.4556756076
1.385,5.7919857702,-4.056670561,0.5791968163
1.39,5.771695865,-4.0610976774,0.702718025
1.395,5.751384543,-4.0649410834,0.8262392337
1.4,5.7310534416,-4.0680841913,0.9497604424
1.4,5.7310534416,-4.0680841913,2.64646408810457E-05
1.405,5.7106965613,-4.07456278,0.3193954304
1.41,5.6903122137,-4.0791919544,0.6387643961
1.415,5.669908092,-4.0822376152,0.9581333618
1.42,5.6494912438,-4.0839339106,1.2775023276
1.425,5.6290680712,-4.0844832356,1.5968712933
1.43,5.6086443304,-4.0840562326,1.722941403
1.435,5.5882251326,-4.0827917911,1.8466583291
1.44,5.5678149431,-4.0807970479,1.9703752552
1.445,5.5474175817,-4.0781473867,2.0940921813
1.45,5.5270362227,-4.0748864387,2.2178091074
1.455,5.5066733947,-4.071026082,2.3415260335
1.46,5.4863309811,-4.0665464422,2.4652429596
1.465,5.4660112306,-4.0613462059,2.5889598857
1.47,5.4457196294,-4.0553200865,2.7126768118
1.475,5.4254593728,-4.048672266,2.8363937379
1.48,5.405232895,-4.0415961533,2.960110664
1.485,5.3850421233,-4.0342515452,2.9999989138
1.49,5.3648884776,-4.0267646266,2.9999989619
1.495,5.3447728711,-4.0192279704,2.99999901
1.5,5.3246957097,-4.0117005373,2.9999990582
1.505,5.3046568923,-4.0042076764,2.9999991063
1.51,5.2846558107,-3.9967411245,2.9999991545
1.515,5.2646913757,-3.9892599048,2.9999992026
1.52,5.2447638261,-3.9817599087,2.9999992507
1.525,5.2248737766,-3.9742599124,2.9999992989
1.53,5.205021227,-3.9667599158,2.999999347
1.535,5.1852061774,-3.959259919,2.9999993951
1.54,5.1654286278,-3.9517599219,2.9999994433
1.545,5.1456885782,-3.9442599245,2.9999994914
1.55,5.1259860286,-3.9367599269,2.9999995396
1.555,5.1063209789,-3.9292599291,2.9999995877
1.56,5.0866934293,-3.921759931,2.9999996358
1.565,5.0671033796,-3.9142599327,2.9999996755
1.57,5.04755083,-3.9067599343,2.9999996843
1.575,5.0280357803,-3.8992599358,2.999999693
1.58,5.0085582306,-3.8917599373,2.9999997017
1.585,4.9891181809,-3.8842599388,2.9999997105
1.59,4.9697156312,-3.8767599402,2.9999997192
1.595,4.9503505815,-3.8692599416,2.9999997279
1.6,4.9310230318,-3.8617599429,2.9999997367
1.6,4.9503505815,-3.8692599416,3
1.605,4.9310230318,-3.8617599416,3
1.61,4.9117329821,-3.8542599416,3
1.615,4.8924804324,-3.8467599416,3
1.62,4.8732653827,-3.8392599416,3
1.625,4.854087833,-3.8317599416,3
1.63,4.8349477833,-3.8242599416,3
1.635,4.8158452336,-3.8167599416,3
1.64,4.7967801839,-3.8092599416,3
1.645,4.7777526341,-3.8017599416,3
1.65,4.7587625844,-3.7942599416,3
1.655,4.7398100347,-3.7867599416,3
1.66,4.720894985,-3.7792599416,3
1.665,4.7020174353,-3.7717599416,3
1.67,4.6831773856,-3.7642599416,3
1.675,4.6643748359,-3.7567599416,3
1.68,4.6456097862,-3.7492599416,3
1.685,4.6268822365,-3.7417599416,3
1.69,4.6081921868,-3.7342599416,3
1.695,4.5895396371,-3.7267599416,3
1.7,4.5709245874,-3.7192599416,3
1.705,4.5523470376,-3.7117599416,3
1.71,4.5338069879,-3.7042599416,3
1.715,4.5153044382,-3.6967599416,3
1.72,4.4968393885,-3.6892599416,3
1.725,4.4784118388,-3.6817599416,3
1.73,4.4600217891,-3.6742599416,3
1.735,4.4416692394,-3.6667599416,3
1.74,4.4233541897,-3.6592599416,3
1.745,4.40507664,-3.6517599416,3
1.75,4.3868365903,-3.6442599416,3
1.755,4.3686340406,-3.6367599416,3
1.76,4.3504689909,-3.6292599416,3
1.765,4.3323414412,-3.6217599416,3
1.77,4.3142513914,-3.6142599416,3
1.775,4.2961988417,-3.6067599416,3
1.78,4.278183792,-3.5992599416,3
1.785,4.2602062423,-3.5917599416,3
1.79,4.2422661926,-3.5842599416,3
1.795,4.2243636429,-3.5767599416,3
1.8,4.2064985932,-3.5692599416,3
1.8,4.2243636429,-3.5767599416,3
1.805,4.2064985932,-3.5692599416,3
1.81,4.1886710435,-3.5617599416,3
1.815,4.1708809938,-3.5542599416,3
1.82,4.1531284441,-3.5467599416,3
1.825,4.1354133944,-3.5392599416,3
1.83,4.1177358447,-3.5317599416,3
1.835,4.100095795,-3.5242599416,3
1.84,4.0824932452,-3.5167599416,3
1.845,4.0649281955,-3.5092599416,3
1.85,4.0474006458,-3.5017599416,3
1.855,4.0299105961,-3.4942599416,3
1.86,4.0124580464,-3.4867599416,3
1.865,3.9950429967,-3.4792599416,3
1.87,3.977665447,-3.4717599416,3
1.875,3.9603253973,-3.4642599416,3
1.88,3.9430228476,-3.4567599416,3
1.885,3.9257577979,-3.4492599416,3
1.89,3.9085302482,-3.4417599416,3
1.895,3.8913401985,-3.4342599416,3
1.9,3.8741876487,-3.4267599416,3
1.905,3.857072599,-3.4192599416,3
1.91,3.8399950493,-3.4117599416,3
1.915,3.8229549996,-3.4042599416,3
1.92,3.8059524499,-3.3967599416,3
1.925,3.7889874002,-3.3892599416,3
1.93,3.7720598505,-3.3817599416,3
1.935,3.7551698008,-3.3742599416,3
1.94,3.7383172511,-3.3667599416,3
1.945,3.7215022014,-3.3592599416,3
1.95,3.7047246517,-3.3517599416,3
1.955,3.687984602,-3.3442599416,3
1.96,3.6712820523,-3.3367599416,3
1.965,3.6546170025,-3.3292599416,3
1.97,3.6379894528,-3.3217599416,3
1.975,3.6213994031,-3.3142599416,3
1.98,3.6048468534,-3.3067599416,3
1.985,3.5883318037,-3.2992599416,3
1.99,3.571854254,-3.2917599416,3
1.995,3.5554142043,-3.2842599416,3
2,3.5390116546,-3.2767599416,3
2,3.5554142043,-3.2842599416,3
2.005,3.5390116546,-3.2767599416,3
2.01,3.5226466049,-3.2692599416,3
2.015,3.5063190552,-3.2617599416,3
2.02,3.4900290055,-3.2542599416,3
2.025,3.4737764558,-3.2467599416,3
2.03,3.457561406,-3.2392599416,3
2.035,3.4413838563,-3.2317599416,3
2.04,3.4252438066,-3.2242599416,3
2.045,3.4091412569,-3.2167599416,3
2.05,3.3930762072,-3.2092599416,3
2.055,3.3770486575,-3.2017599416,3
2.06,3.3610586078,-3.1942599416,3
2.065,3.3451060581,-3.1867599416,3
2.07,3.3291910084,-3.1792599416,3
2.075,3.3133134587,-3.1717599416,3
2.08,3.297473409,-3.1642599416,3
2.085,3.2816708593,-3.1567599416,3
2.09,3.2659058096,-3.1492599416,3
2.095,3.2501782598,-3.1417599416,3
2.1,3.2344882101,-3.1342599416,3
2.105,3.2188356604,-3.1267599416,3
2.11,3.2032206107,-3.1192599416,3
2.115,3.187643061,-3.1117599416,3
2.12,3.1721030113,-3.1042599416,3
2.125,3.1566004616,-3.0967599416,3
2.13,3.1411354119,-3.0892599416,3
2.135,3.1257078622,-3.0817599416,3
2.14,3.1103178125,-3.0742599416,3
2.145,3.0949652628,-3.0667599416,3
2.15,3.0796502131,-3.0592599416,3
2.155,3.0643726633,-3.0517599416,3
2.16,3.0491326136,-3.0442599416,3
2.165,3.0339300639,-3.0367599416,3
2.17,3.0187650142,-3.0292599416,3
2.175,3.0036374645,-3.0217599416,3
2.18,2.9885474148,-3.0142599416,3
2.185,2.9734948651,-3.0067599416,3
2.19,2.9584798154,-2.9992599416,3
2.195,2.9435022657,-2.9917599416,3
2.2,2.928562216,-2.9842599416,3
2.2,2.9435022657,-2.9917599416,3
2.205,2.928562216,-2.9842599416,3
2.21,2.9136596663,-2.9767599416,3
2.215,2.8987946166,-2.9692599416,3
2.22,2.8839670669,-2.9617599416,3
2.225,2.8691770171,-2.9542599416,3
2.23,2.8544244674,-2.9467599416,3
2.235,2.8397094177,-2.9392599416,3
2.24,2.825031868,-2.9317599416,3
2.245,2.8103918183,-2.9242599416,3
2.25,2.7957892686,-2.9167599416,3
2.255,2.7812242189,-2.9092599416,3
2.26,2.7666966692,-2.9017599416,3
2.265,2.7522066195,-2.8942599416,3
2.27,2.7377540698,-2.8867599416,3
2.275,2.7233390201,-2.8792599416,3
2.28,2.7089614704,-2.8717599416,3
2.285,2.6946214206,-2.8642599416,3
2.29,2.6803188709,-2.8567599416,3
2.295,2.6660538212,-2.8492599416,3
2.3,2.6518262715,-2.8417599416,3
2.305,2.6376362218,-2.8342599416,3
2.31,2.6234836721,-2.8267599416,3
2.315,2.6093686224,-2.8192599416,3
2.32,2.5952910727,-2.8117599416,3
2.325,2.581251023,-2.8042599416,3
2.33,2.5672484733,-2.7967599416,3
2.335,2.5532834236,-2.7892599416,3
2.34,2.5393558739,-2.7817599416,3
2.345,2.5254658242,-2.7742599416,3
2.35,2.5116132744,-2.7667599416,3
2.355,2.4977982247,-2.7592599416,3
2.36,2.484020675,-2.7517599416,3
2.365,2.4702806253,-2.7442599416,3
2.37,2.4565780756,-2.7367599416,3
2.375,2.4429130259,-2.7292599416,3
2.38,2.4292854762,-2.7217599416,3
2.385,2.4156954265,-2.7142599416,3
2.39,2.4021428768,-2.7067599416,3
2.395,2.3886278271,-2.6992599416,3
2.4,2.3751502774,-2.6917599416,3
2.4,2.3751502774,-2.6917599416,3
2.405,2.3617102277,-2.6842599416,3
2.41,2.348307678,-2.6767599416,3
2.415,2.3349426282,-2.6692599416,3
2.42,2.3216150785,-2.6617599416,3
2.425,2.3083250288,-2.6542599416,3
2.43,2.2950724791,-2.6467599416,3
2.435,2.2818574294,-2.6392599416,3
2.44,2.2686798797,-2.6317599416,3
2.445,2.25553983,-2.6242599416,3
2.45,2.2424372803,-2.6167599416,3
2.455,2.2293722306,-2.6092599416,3
2.46,2.2163446809,-2.6017599416,3
2.465,2.2033546312,-2.5942599416,3
2.47,2.1904020815,-2.5867599416,3
2.475,2.1774870317,-2.5792599416,3
2.48,2.164609482,-2.5717599416,3
2.485,2.1517694323,-2.5642599416,3
2.49,2.1389668826,-2.5567599416,3
2.495,2.1262018329,-2.5492599416,3
2.5,2.1134742832,-2.5417599416,3
2.505,2.1007842335,-2.5342599416,3
2.51,2.0881316838,-2.5267599416,3
2.515,2.0755166341,-2.5192599416,3
2.52,2.0629390844,-2.5117599416,3
2.525,2.0503990347,-2.5042599416,3
2.53,2.037896485,-2.4967599416,3
2.535,2.0254314353,-2.4892599416,3
2.54,2.0130038855,-2.4817599416,3
2.545,2.0006138358,-2.4742599416,3
2.55,1.9882612861,-2.4667599416,3
2.555,1.9759462364,-2.4592599416,3
2.56,1.9636686867,-2.4517599416,3
2.565,1.951428637,-2.4442599416,3
2.57,1.9392260873,-2.4367599416,3
2.575,1.9270610376,-2.4292599416,3
2.58,1.9149334879,-2.4217599416,3
2.585,1.9028434382,-2.4142599416,3
2.59,1.8907908885,-2.4067599416,3
2.595,1.8787758388,-2.3992599416,3
2.6,1.866798289,-2.3917599416,3
2.6,1.866798289,-2.3917599416,3
2.605,1.8548582393,-2.3842599416,3
2.61,1.8429556896,-2.3767599416,3
2.615,1.8310906399,-2.3692599416,3
2.62,1.8192630902,-2.3617599416,3
2.625,1.8074730405,-2.3542599416,3
2.63,1.7957204908,-2.3467599416,3
2.635,1.7840054411,-2.3392599416,3
2.64,1.7723278914,-2.3317599416,3
2.645,1.7606878417,-2.3242599416,3
2.65,1.749085292,-2.3167599416,3
2.655,1.7375202423,-2.3092599416,3
2.66,1.7259926926,-2.3017599416,3
2.665,1.7145026428,-2.2942599416,3
2.67,1.7030500931,-2.2867599416,3
2.675,1.6916350434,-2.2792599416,3
2.68,1.6802574937,-2.2717599416,3
2.685,1.668917444,-2.2642599416,3
2.69,1.6576148943,-2.2567599416,3
2.695,1.6463498446,-2.2492599416,3
2.7,1.6351222949,-2.2417599416,3
2.705,1.6239322452,-2.2342599416,3
2.71,1.6127796955,-2.2267599416,3
2.715,1.6016646458,-2.2192599416,3
2.72,1.5905870961,-2.2117599416,3
2.725,1.5795470463,-2.2042599416,3
2.73,1.5685444966,-2.1967599416,3
2.735,1.5575794469,-2.1892599416,3
2.74,1.5466518972,-2.1817599416,3
2.745,1.5357618475,-2.1742599416,3
2.75,1.5249092978,-2.1667599416,3
2.755,1.5140942481,-2.1592599416,3
2.76,1.5033166984,-2.1517599416,3
2.765,1.4925766487,-2.1442599416,3
2.77,1.481874099,-2.1367599416,3
2.775,1.4712090493,-2.1292599416,3
2.78,1.4605814996,-2.1217599416,3
2.785,1.4499914499,-2.1142599416,3
2.79,1.4394389001,-2.1067599416,3
2.795,1.4289238504,-2.0992599416,3
2.8,1.4184463007,-2.0917599416,3
2.8,1.4184463007,-2.0917599416,3
2.805,1.408006251,-2.0842599416,3
2.81,1.3976037013,-2.0767599416,3
2.815,1.3872386516,-2.0692599416,3
2.82,1.3769111019,-2.0617599416,3
2.825,1.3666210522,-2.0542599416,3
2.83,1.3563685025,-2.0467599416,3
2.835,1.3461534528,-2.0392599416,3
2.84,1.3359759031,-2.0317599416,3
2.845,1.3258358534,-2.0242599416,3
2.85,1.3157333036,-2.0167599416,3
2.855,1.3056682539,-2.0092599416,3
2.86,1.2956407042,-2.0017599416,3
2.865,1.2856506545,-1.9942599416,3
2.87,1.2756981048,-1.9867599416,3
2.875,1.2657830551,-1.9792599416,3
2.88,1.2559055054,-1.9717599416,3
2.885,1.2460654557,-1.9642599416,3
2.89,1.236262906,-1.9567599416,3
2.895,1.2264978563,-1.9492599416,3
2.9,1.2167703066,-1.9417599416,3
2.905,1.2070802569,-1.9342599416,3
2.91,1.1974277072,-1.9267599416,3
2.915,1.1878126574,-1.9192599416,3
2.92,1.1782351077,-1.9117599416,3
2.925,1.168695058,-1.9042599416,3
2.93,1.1591925083,-1.8967599416,3
2.935,1.1497274586,-1.8892599416,3
2.94,1.1402999089,-1.8817599416,3
2.945,1.1309098592,-1.8742599416,3
2.95,1.1215573095,-1.8667599416,3
2.955,1.1122422598,-1.8592599416,3
2.96,1.1029647101,-1.8517599416,3
2.965,1.0937246604,-1.8442599416,3
2.97,1.0845221107,-1.8367599416,3
2.975,1.075357061,-1.8292599416,3
2.98,1.0662295112,-1.8217599416,3
2.985,1.0571394615,-1.8142599416,3
2.99,1.0480869118,-1.8067599416,3
2.995,1.0390718621,-1.7992599416,3
3,1.0300943124,-1.7917599416,3
3,1.0300943124,-1.7917599416,3
3.005,1.0211542627,-1.7842599416,3
3.01,1.012251713,-1.7767599416,3
3.015,1.0033866633,-1.7692599416,3
3.02,0.9945591136,-1.7617599416,3
3.025,0.9857690639,-1.7542599416,3
3.03,0.9770165142,-1.7467599416,3
3.035,0.9683014645,-1.7392599416,3
3.04,0.9596239147,-1.7317599416,3
3.045,0.950983865,-1.7242599416,3
3.05,0.9423813153,-1.7167599416,3
3.055,0.9338162656,-1.7092599416,3
3.06,0.9252887159,-1.7017599416,3
3.065,0.9167986662,-1.6942599416,3
3.07,0.9083461165,-1.6867599416,3
3.075,0.8999310668,-1.6792599416,3
3.08,0.8915535171,-1.6717599416,3
3.085,0.8832134674,-1.6642599416,3
3.09,0.8749109177,-1.6567599416,3
3.095,0.866645868,-1.6492599416,3
3.1,0.8584183183,-1.6417599416,3
3.105,0.8502282685,-1.6342599416,3
3.11,0.8420757188,-1.6267599416,3
3.115,0.8339606691,-1.6192599416,3
3.12,0.8258831194,-1.6117599416,3
3.125,0.8178430697,-1.6042599416,3
3.13,0.80984052,-1.5967599416,3
3.135,0.8018754703,-1.5892599416,3
3.14,0.7939479206,-1.5817599416,3
3.145,0.7860578709,-1.5742599416,3
3.15,0.7782053212,-1.5667599416,3
3.155,0.7703902715,-1.5592599416,3
3.16,0.7626127218,-1.5517599416,3
3.165,0.754872672,-1.5442599416,3
3.17,0.7471701223,-1.5367599416,3
3.175,0.7395050726,-1.5292599416,3
3.18,0.7318775229,-1.5217599416,3
3.185,0.7242874732,-1.5142599416,3
3.19,0.7167349235,-1.5067599416,3
3.195,0.7092198738,-1.4992599416,3
3.2,0.7017423241,-1.4917599416,3
3.2,0.7017423241,-1.4917599416,2.9999999912
3.205,0.6943022744,-1.4842599416,2.9999999949
3.21,0.6868997247,-1.4767599417,2.9999999985
3.215,0.679534675,-1.4692599417,3
3.22,0.6722071253,-1.4617599417,3
3.225,0.6649170756,-1.4542599417,3
3.23,0.6576645258,-1.4467599417,3
3.235,0.6504494761,-1.4392599417,3
3.24,0.6432719264,-1.4317599417,3
3.245,0.6361318767,-1.4242599417,3
3.25,0.629029327,-1.4167599417,3
3.255,0.6219642773,-1.4092599417,3
3.26,0.6149367276,-1.4017599417,3
3.265,0.6079466779,-1.3942599417,3
3.27,0.6009941282,-1.3867599417,3
3.275,0.5940790785,-1.3792599417,3
3.28,0.5872015288,-1.3717599417,3
3.285,0.580361479,-1.3642599417,3
3.29,0.5735589293,-1.3567599417,3
3.295,0.5667938796,-1.3492599417,3
3.3,0.5600663299,-1.3417599417,3
3.305,0.5533762802,-1.3342599417,3
3.31,0.5467237305,-1.3267599417,3
3.315,0.5401086808,-1.3192599417,3
3.32,0.5335311311,-1.3117599417,3
3.325,0.5269910814,-1.3042599417,3
3.33,0.5204885317,-1.2967599417,3
3.335,0.514023482,-1.2892599417,3
3.34,0.5075959323,-1.2817599417,3
3.345,0.5012058825,-1.2742599417,3
3.35,0.4948533328,-1.2667599417,3
3.355,0.4885382831,-1.2592599417,3
3.36,0.4822607334,-1.2517599417,3
3.365,0.4760206837,-1.2442599417,3
3.37,0.469818134,-1.2367599417,3
3.375,0.4636530843,-1.2292599417,3
3.38,0.4575255346,-1.2217599417,3
3.385,0.4514354849,-1.2142599417,3
3.39,0.4453829352,-1.2067599417,3
3.395,0.4393678855,-1.1992599417,3
3.4,0.4333903358,-1.1917599417,3
3.4,0.4333903358,-1.1917599417,2.999999984
3.405,0.427450286,-1.1842599417,2.9999999919
3.41,0.4215477363,-1.1767599418,2.9999999997
3.415,0.4156826866,-1.1692599418,3
3.42,0.4098551369,-1.1617599418,3
3.425,0.4040650872,-1.1542599418,3
3.43,0.3983125375,-1.1467599418,3
3.435,0.3925974878,-1.1392599418,3
3.44,0.3869199381,-1.1317599418,3
3.445,0.3812798884,-1.1242599418,3
3.45,0.3756773387,-1.1167599418,3
3.455,0.370112289,-1.1092599418,3
3.46,0.3645847392,-1.1017599418,3
3.465,0.3590946895,-1.0942599418,3
3.47,0.3536421398,-1.0867599418,3
3.475,0.3482270901,-1.0792599418,3
3.48,0.3428495404,-1.0717599418,3
3.485,0.3375094907,-1.0642599418,3
3.49,0.332206941,-1.0567599418,3
3.495,0.3269418913,-1.0492599418,3
3.5,0.3217143416,-1.0417599418,3
3.505,0.3165242919,-1.0342599418,3
3.51,0.3113717422,-1.0267599418,3
3.515,0.3062566925,-1.0192599418,3
3.52,0.3011791427,-1.0117599418,3
3.525,0.296139093,-1.0042599418,3
3.53,0.2911365433,-0.9967599418,3
3.535,0.2861714936,-0.9892599418,3
3.54,0.2812439439,-0.9817599418,3
3.545,0.2763538942,-0.9742599418,3
3.55,0.2715013445,-0.9667599418,3
3.555,0.2666862948,-0.9592599418,3
3.56,0.2619087451,-0.9517599418,3
3.565,0.2571686954,-0.9442599418,3
3.57,0.2524661457,-0.9367599418,3
3.575,0.2478010959,-0.9292599418,3
3.58,0.2431735462,-0.9217599418,3
3.585,0.2385834965,-0.9142599418,3
3.59,0.2340309468,-0.9067599418,3
3.595,0.2295158971,-0.8992599418,3
3.6,0.2250383474,-0.8917599418,3
3.6,0.2250383474,-0.8917599418,2.9999999668
3.605,0.2205982977,-0.8842599419,2.9999999867
3.61,0.216195748,-0.876759942,3
3.615,0.2118306983,-0.8692599421,3
3.62,0.2075031486,-0.8617599421,3
3.625,0.2032130988,-0.8542599421,3
3.63,0.1989605491,-0.8467599421,3
3.635,0.1947454994,-0.8392599421,3
3.64,0.1905679497,-0.831759942,3
3.645,0.1864279,-0.824259942,3
3.65,0.1823253503,-0.816759942,3
3.655,0.1782603006,-0.809259942,3
3.66,0.1742327509,-0.801759942,3
3.665,0.1702427012,-0.794259942,3
3.67,0.1662901515,-0.786759942,3
3.675,0.1623751017,-0.779259942,3
3.68,0.158497552,-0.771759942,3
3.685,0.1546575023,-0.764259942,3
3.69,0.1508549526,-0.756759942,3
3.695,0.1470899029,-0.749259942,3
3.7,0.1433623532,-0.741759942,3
3.705,0.1396723035,-0.734259942,3
3.71,0.1360197538,-0.726759942,3
3.715,0.1324047041,-0.719259942,3
3.72,0.1288271544,-0.711759942,3
3.725,0.1252871046,-0.704259942,3
3.73,0.1217845549,-0.696759942,3
3.735,0.1183195052,-0.689259942,3
3.74,0.1148919555,-0.681759942,3
3.745,0.1115019058,-0.674259942,3
3.75,0.1081493561,-0.666759942,3
3.755,0.1048343064,-0.659259942,3
3.76,0.1015567567,-0.651759942,3
3.765,0.098316707,-0.644259942,3
3.77,0.0951141573,-0.636759942,3
3.775,0.0919491075,-0.629259942,3
3.78,0.0888215578,-0.621759942,3
3.785,0.0857315081,-0.614259942,3
3.79,0.0826789584,-0.606759942,3
3.795,0.0796639087,-0.599259942,3
3.8,0.076686359,-0.591759942,3
3.8,0.076686359,-0.591759942,2.9999999224
3.805,0.0737463093,-0.5842599423,2.9999999817
3.81,0.0708437596,-0.5767599425,3
3.815,0.0679787099,-0.5692599426,3
3.82,0.0651511601,-0.5617599426,3
3.825,0.0623611104,-0.5542599426,3
3.83,0.0596085607,-0.5467599425,3
3.835,0.056893511,-0.5392599425,3
3.84,0.0542159613,-0.5317599425,3
3.845,0.0515759116,-0.5242599425,3
3.85,0.0489733619,-0.5167599425,3
3.855,0.0464083122,-0.5092599425,3
3.86,0.0438807624,-0.5017599425,3
3.865,0.0413907127,-0.4942599424,3
3.87,0.038938163,-0.4867599423,3
3.875,0.0365231133,-0.4792599422,3
3.88,0.0341455636,-0.471759942,3
3.885,0.0318055139,-0.4642599418,3
3.89,0.0295029642,-0.4567599416,3
3.895,0.0272379145,-0.4492599415,3
3.9,0.0250103647,-0.4417599413,3
3.905,0.022820315,-0.4342599412,3
3.91,0.0206677653,-0.4267599412,3
3.915,0.0185527156,-0.4192599412,3
3.92,0.0164751659,-0.4117599413,3
3.925,0.0144351162,-0.4042599414,3
3.93,0.0124325665,-0.3967599415,3
3.935,0.0104675168,-0.3892599418,3
3.94,0.008539967,-0.3817599421,3
3.945,0.0066499173,-0.3742599424,3
3.95,0.0047973676,-0.3667599428,3
3.955,0.0029823179,-0.3592599432,3
3.96,0.0012047682,-0.3517599436,3
3.965,-0.0005352815,-0.3442599441,3
3.97,-0.0022378312,-0.3367599445,2.9999999966
3.975,-0.0039028809,-0.329259945,2.999999991
3.98,-0.0055304307,-0.3217599454,2.9999998875
3.985,-0.0071204804,-0.3142599457,2.9999999621
3.99,-0.0086730301,-0.306759946,3
3.995,-0.0101880798,-0.2992599462,3
4,-0.0116656296,-0.2917599463,3
4,-0.0116656296,-0.2917599463,2.999999789
4.005,-0.0131056793,-0.284259947,2.9999999909
4.01,-0.014508229,-0.2767599473,2.9999999953
4.015,-0.0158732788,-0.2692599473,2.9999999997
4.02,-0.0172008285,-0.2617599472,3
4.025,-0.0184908782,-0.2542599471,3
4.03,-0.019743428,-0.2467599471,3
4.035,-0.0209584777,-0.2392599471,3
4.04,-0.0221360274,-0.2317599471,3
4.045,-0.0232760772,-0.2242599471,3
4.05,-0.0243786269,-0.2167599471,3
4.055,-0.0254436767,-0.2092599471,3
4.06,-0.0264712264,-0.2017599471,3
4.065,-0.0274612761,-0.1942599472,3
4.07,-0.0284138259,-0.1867599472,3
4.075,-0.0293288756,-0.1792599472,3
4.08,-0.0302064253,-0.1717599472,3
4.085,-0.0310464751,-0.1642599472,3
4.09,-0.0318490248,-0.1567599472,3
4.095,-0.0326140745,-0.1492599472,3
4.1,-0.0333416243,-0.1417599472,3
4.105,-0.034031674,-0.1342599472,3
4.11,-0.0346842237,-0.1267599472,2.9999999973
4.115,-0.0352992735,-0.1192599472,2.9999999921
4.12,-0.0358768232,-0.1117599472,2.999999987
4.125,-0.036416873,-0.1042599472,2.9999999537
4.13,-0.0369194227,-0.0967599472,2.9999996851
4.135,-0.0373844724,-0.0892599471,2.9999999622
4.14,-0.0378120222,-0.0817599471,2.9999999773
4.145,-0.0382020719,-0.0742599471,2.9999999888
4.15,-0.0385546216,-0.0667599471,2.9999999924
4.155,-0.0388696714,-0.0592599471,2.9999999946
4.16,-0.0391472211,-0.0517599471,2.9999999968
4.165,-0.0393872708,-0.0442599471,2.9999999975
4.17,-0.0395898206,-0.0367599471,2.9999999977
4.175,-0.0397548703,-0.0292599471,2.9999999979
4.18,-0.03988242,-0.0217599471,2.9999999981
4.185,-0.0399724698,-0.0142599471,2.9999999972
4.19,-0.0400250195,-0.0067599471,2.9999999963
4.195,-0.0400400693,0.0007400529,2.9999999954
4.2,-0.040017619,0.0082400528,2.9999999946
4.2,-0.040017619,0.0082400528,2.9999959137
4.205,-0.0399576687,0.0157400456,2.9999994183
4.21,-0.0398602185,0.0232400431,2.9999996058
4.215,-0.0397252683,0.0307400413,2.9999996476
4.22,-0.0395528181,0.0382400396,2.9999996827
4.225,-0.0393428679,0.045740038,2.9999996893
4.23,-0.0390954177,0.0532400364,2.9999996959
4.235,-0.0388104676,0.0607400348,2.9999996875
4.24,-0.0384880174,0.068240033,2.9999996768
4.245,-0.0381280672,0.0757400311,2.9999996591
4.25,-0.0377306171,0.0832400291,2.9999996287
4.255,-0.0372956669,0.090740027,2.9999995984
4.26,-0.0368232168,0.0982400247,2.9999995303
4.265,-0.0363132667,0.1057400224,2.9999994585
4.27,-0.0357658166,0.1132400199,2.9999992777
4.275,-0.0351808665,0.1207400173,2.9999989164
4.28,-0.0345584164,0.1282400146,2.9999933928
4.285,-0.0338984663,0.1357400117,2.9999987359
4.29,-0.0332010163,0.1432400087,2.9999991098
4.295,-0.0324660663,0.1507400054,2.9999991663
4.3,-0.0316936162,0.1582400019,2.9999992117
4.305,-0.0308836662,0.1657399981,2.9999991812
4.31,-0.0300362163,0.173239994,2.9999991507
4.315,-0.0291512663,0.1807399895,2.9999990553
4.32,-0.0282288164,0.1882399847,2.9999989439
4.325,-0.0272688665,0.1957399817,2.9999987761
4.33,-0.0262714166,0.2032399778,2.9999984735
4.335,-0.0252364668,0.21073997,2.9999981709
4.34,-0.0241640169,0.2182399558,2.9999972072
4.345,-0.0230540671,0.225739933,2.9999961251
4.35,-0.0219072265,0.2327320417,2.9999904893
4.355,-0.0207402865,0.2335016852,2.8013359009
4.36,-0.0195802052,0.2288126382,0.1161522307
4.365,-0.0184473541,0.2211589248,2.21974276430838E-05
4.37,-0.0173555634,0.2123991666,6.39223634195475E-06
4.375,-0.0163121215,0.2037565826,4.18219678190311E-06
4.38,-0.0153177751,0.1958189894,2.38293024014302E-06
4.385,-0.0143667292,0.1885388011,1.92091241154271E-06
4.39,-0.0134470027,0.1812505932,1.4588945829424E-06
4.395,-0.0125594997,0.1737505997,1.21914626290522E-06
4.4,-0.0117094967,0.1662506054,1.05768181485799E-06

